Autonomous Cooking with Digital Twin Methodology

This work introduces the concept of an autonomous cooking process based on Digital Twin method- ology. It proposes a hybrid approach of physics-based full order simulations followed by a data-driven system identification process with low errors. It makes faster-than-real-time simulations of Digital Twins feasible on a device level, without the need for cloud or high-performance computing. The concept is universally applicable to various physical processes.

==> Figures/datta1d/lowm-verif-noconv-Sl-1.tsv <==
0.01	0.51111924127813
0.00947368421052632	0.51111924127813
0.00894736842105263	0.510433175182446
0.00842105263157895	0.510432944364691
0.00789473684210526	0.509208038623415
0.00736842105263158	0.507862028748984
0.0068421052631579	0.505775388367259
0.00631578947368421	0.502143472941159
0.00578947368421053	0.499396876717194
0.00526315789473684	0.491597923111685
0.00473684210526316	0.481747014588841
0.00421052631578947	0.468348633420798
0.00368421052631579	0.447727949059389
0.00315789473684211	0.416978772638519
0.00263157894736842	0.370147577243524
0.00210526315789474	0.290140748713803
0.00157894736842105	0.168573243148461
0.00105263157894737	0.0854314499108985
0.000526315789473685	0.0557987346187809
0	0.0399633500730891


==> Figures/datta1d/lowm-verif-noconv-Sl-2.tsv <==
0.01	0.497877724829207
0.00947368421052632	0.497674492351043
0.00894736842105263	0.495783026231358
0.00842105263157895	0.492075508120019
0.00789473684210526	0.486701898474012
0.00736842105263158	0.478964422167465
0.0068421052631579	0.468214393983982
0.00631578947368421	0.453723203997761
0.00578947368421053	0.434729657390288
0.00526315789473684	0.408522716253865
0.00473684210526316	0.371703420471881
0.00421052631578947	0.316973822106311
0.00368421052631579	0.236090227133798
0.00315789473684211	0.144650887901896
0.00263157894736842	0.0903018295757822
0.00210526315789474	0.0637820240330258
0.00157894736842105	0.0497304702826159
0.00105263157894737	0.0414672847143216
0.000526315789473685	0.0333464610216911
0	0.0304155969082738


==> Figures/datta1d/lowm-verif-noconv-Sl-3.tsv <==
0.01	0.453935131869321
0.00947368421052632	0.453356079031393
0.00894736842105263	0.449518295202305
0.00842105263157895	0.44090758949959
0.00789473684210526	0.429437770849751
0.00736842105263158	0.413180505393883
0.0068421052631579	0.390157984396797
0.00631578947368421	0.357492636451805
0.00578947368421053	0.31224619185355
0.00526315789473684	0.248310889226872
0.00473684210526316	0.171489348611421
0.00421052631578947	0.11129658129006
0.00368421052631579	0.0783423133151996
0.00315789473684211	0.0610615089771529
0.00263157894736842	0.0500800135659826
0.00210526315789474	0.0427609067656181
0.00157894736842105	0.0375815862381086
0.00105263157894737	0.0332021831235421
0.000526315789473685	0.0309862742830425
0	0.0281287099226892


==> Figures/datta1d/lowm-verif-noconv-Sl-4.tsv <==
0.01	0.515073332813857
0.00994974874371859	0.515072535887079
0.00989949748743719	0.515070138020917
0.00984924623115578	0.515066138970825
0.00979899497487437	0.515060530874295
0.00974874371859297	0.515053284632373
0.00969849246231156	0.515044401606496
0.00964824120603015	0.515033866078205
0.00959798994974874	0.515021618080998
0.00954773869346734	0.515007656284987
0.00949748743718593	0.514991969720444
0.00944723618090452	0.514974472856126
0.00939698492462312	0.514955132087057
0.00934673366834171	0.514933950403522
0.0092964824120603	0.514910864236162
0.00924623115577889	0.514885753133931
0.00919597989949749	0.514858624208323
0.00914572864321608	0.514829458894127
0.00909547738693467	0.514798119673116
0.00904522613065327	0.514764502252169
0.00899497487437186	0.51472862715835
0.00894472361809045	0.514690447354698
0.00889447236180905	0.514649762371973
0.00884422110552764	0.514606483748114
0.00879396984924623	0.514560636299867
0.00874371859296482	0.514512145836648
0.00869346733668342	0.514460762313439
0.00864321608040201	0.514406398142626
0.0085929648241206	0.514349081243873
0.0085427135678392	0.514288713867817
0.00849246231155779	0.514224998150253
0.00844221105527638	0.51415784335245
0.00839195979899498	0.514087280021997
0.00834170854271357	0.514013185961681
0.00829145728643216	0.513935213146804
0.00824120603015075	0.513853269557802
0.00819095477386935	0.513767387664119
0.00814070351758794	0.513677417723398
0.00809045226130653	0.513582959116725
0.00804020100502513	0.513483920770443
0.00798994974874372	0.51338033615536
0.00793969849246231	0.513272024533092
0.00788944723618091	0.513158530111857
0.0078391959798995	0.51303976493939
0.00778894472361809	0.51291576240463
0.00773869346733668	0.512786306875484
0.00768844221105528	0.51265088465085
0.00763819095477387	0.51250941301173
0.00758793969849246	0.512361923999102
0.00753768844221105	0.512208162658896
0.00748743718592965	0.512047554436868
0.00743718592964824	0.511880023896077
0.00738693467336683	0.511705600268093
0.00733668341708543	0.511523984211829
0.00728643216080402	0.511334537039795
0.00723618090452261	0.511137192650472
0.00718592964824121	0.510931975774175
0.0071356783919598	0.510718536821383
0.00708542713567839	0.510496169241581
0.00703517587939699	0.51026481836699
0.00698492462311558	0.510024502459603
0.00693467336683417	0.509774814825725
0.00688442211055276	0.509514976741271
0.00683417085427136	0.5092449471495
0.00678391959798995	0.508964735547807
0.00673366834170854	0.508673870029689
0.00668341708542714	0.508371494643187
0.00663316582914573	0.508057584241947
0.00658291457286432	0.5077321368615
0.00653266331658291	0.507394605681178
0.00648241206030151	0.507044051522404
0.0064321608040201	0.506680467625408
0.00638190954773869	0.506303837369719
0.00633165829145729	0.505913527277898
0.00628140703517588	0.505508507755665
0.00623115577889447	0.505088793152506
0.00618090452261306	0.504654348372442
0.00613065326633166	0.504204438902323
0.00608040201005025	0.503737936051702
0.00603015075376884	0.50325487833671
0.00597989949748744	0.50275520756825
0.00592964824120603	0.502238070387426
0.00587939698492462	0.50170222846634
0.00582914572864322	0.501147747991449
0.00577889447236181	0.500574542031852
0.0057286432160804	0.499981616071563
0.005678391959799	0.499367609287513
0.00562814070351759	0.498732619627304
0.00557788944723618	0.498076524420754
0.00552763819095477	0.49739815973335
0.00547738693467337	0.496696026500544
0.00542713567839196	0.495970259288155
0.00537688442211055	0.495220690862166
0.00532663316582915	0.494445951804588
0.00527638190954774	0.493644385318368
0.00522613065326633	0.492816168481728
0.00517587939698493	0.49196107817584
0.00512562814070352	0.491077493091912
0.00507537688442211	0.49016357431829
0.0050251256281407	0.489219548745076
0.0049748743718593	0.488245122647957
0.00492462311557789	0.487238362403002
0.00487437185929648	0.486197216302594
0.00482412060301508	0.485121970206952
0.00477386934673367	0.484012240382106
0.00472361809045226	0.482865701218849
0.00467336683417085	0.481680049340193
0.00462311557788945	0.480455641203913
0.00457286432160804	0.47919197712627
0.00452261306532663	0.477886233044246
0.00447236180904523	0.476535804254724
0.00442211055276382	0.475141132746109
0.00437185929648241	0.473701567691302
0.00432160804020101	0.472213642209671
0.0042713567839196	0.470674386231251
0.00422110552763819	0.469084346678059
0.00417085427135678	0.467442673070315
0.00412060301507538	0.465745056852411
0.00407035175879397	0.463988079092821
0.00402010050251256	0.462172417167814
0.00396984924623116	0.460296952915734
0.00391959798994975	0.458356257474627
0.00386934673366834	0.456346352888239
0.00381909547738694	0.454268080998846
0.00376884422110553	0.452119958701452
0.00371859296482412	0.449895039247426
0.00366834170854271	0.447588638503976
0.00361809045226131	0.445201808767266
0.0035678391959799	0.442732559849096
0.00351758793969849	0.440171849012097
0.00346733668341709	0.437514087004551
0.00341708542713568	0.434760600206325
0.00336683417085427	0.431908676665893
0.00331658291457286	0.42894632466322
0.00326633165829146	0.425866770774947
0.00321608040201005	0.422671753037399
0.00316582914572864	0.419357300269761
0.00311557788944724	0.415907293147445
0.00306532663316583	0.412313880986718
0.00301507537688442	0.408579157972181
0.00296482412060302	0.404696498065108
0.00291457286432161	0.40064341928244
0.0028643216080402	0.396413228249353
0.00281407035175879	0.39200750070546
0.00276381909547739	0.38741275269431
0.00271356783919598	0.382599215761681
0.00266331658291457	0.37756571783556
0.00261306532663317	0.37230939536697
0.00256281407035176	0.366800243026025
0.00251256281407035	0.361011413530958
0.00246231155778895	0.354946885804874
0.00241206030150754	0.34858642638802
0.00236180904522613	0.341881594654555
0.00231155778894472	0.334829284236339
0.00226130653266332	0.327418200358986
0.00221105527638191	0.319593665222873
0.0021608040201005	0.311337564796287
0.00211055276381909	0.302643999577111
0.00206030150753769	0.293461741937346
0.00201005025125628	0.28377170043441
0.00195979899497487	0.273567217666691
0.00190954773869347	0.262823704612039
0.00185929648241206	0.251553639932107
0.00180904522613065	0.239747144668152
0.00175879396984925	0.227493749617141
0.00170854271356784	0.214847197908876
0.00165829145728643	0.201861784708516
0.00160804020100502	0.188844350076413
0.00155778894472362	0.175830280823276
0.00150753768844221	0.163142018589648
0.0014572864321608	0.151022192916748
0.0014070351758794	0.139605436135308
0.00135678391959799	0.129131948867176
0.00130653266331658	0.119626618902762
0.00125628140703518	0.111117431788504
0.00120603015075377	0.103562118599606
0.00115577889447236	0.0968684389056957
0.00110552763819096	0.0909385303629089
0.00105527638190955	0.085680132541392
0.00100502512562814	0.0809933359530873
0.000954773869346734	0.0768074092098836
0.000904522613065327	0.0730476083948208
0.00085427135678392	0.0696576716740511
0.000804020100502512	0.0665901031368633
0.000753768844221105	0.0637975001929814
0.000703517587939698	0.0612521330225033
0.000653266331658291	0.0589163311626784
0.000603015075376884	0.0567694334602878
0.000552763819095477	0.0547886403619864
0.00050251256281407	0.0529528689806402
0.000452261306532663	0.0512490404507584
0.000402010050251256	0.049661634540732
0.000351758793969851	0.0481782869621302
0.000301507537688444	0.0467890750440199
0.000251256281407035	0.0454846952103046
0.000201005025125628	0.044256817141289
0.000150753768844221	0.0430982467095027
0.000100502512562814	0.0420028716124417
5.0251256281407e-05	0.0409601242793647
0	0.0396935369782253


==> Figures/datta1d/lowm-verif-noconv-Sl-5.tsv <==
0.01	0.502844269289067
0.00994974874371859	0.502837626131038
0.00989949748743719	0.502817685004695
0.00984924623115578	0.502784445510572
0.00979899497487437	0.502737894601171
0.00974874371859297	0.502677984249483
0.00969849246231156	0.502604716706059
0.00964824120603015	0.502518065918741
0.00959798994974874	0.502417932617583
0.00954773869346734	0.502304314602052
0.00949748743718593	0.502177193688122
0.00944723618090452	0.502036427712284
0.00939698492462312	0.501881960793432
0.00934673366834171	0.501713797903429
0.0092964824120603	0.50153183303006
0.00924623115577889	0.501335864609088
0.00919597989949749	0.50112590451373
0.00914572864321608	0.500901921794533
0.00909547738693467	0.500663684924995
0.00904522613065327	0.500411017751314
0.00899497487437186	0.500143954842272
0.00894472361809045	0.499862417142706
0.00889447236180905	0.499566063093336
0.00884422110552764	0.499254741440192
0.00879396984924623	0.498928494402914
0.00874371859296482	0.49858719595754
0.00869346733668342	0.498230413881976
0.00864321608040201	0.49785799609111
0.0085929648241206	0.497469990721147
0.0085427135678392	0.497066229456095
0.00849246231155779	0.496646188437667
0.00844221105527638	0.49620970721595
0.00839195979899498	0.495756839319042
0.00834170854271357	0.495287370765437
0.00829145728643216	0.494800676793758
0.00824120603015075	0.494296591197225
0.00819095477386935	0.49377517196929
0.00814070351758794	0.493236151550313
0.00809045226130653	0.492678793293851
0.00804020100502513	0.492102928594821
0.00798994974874372	0.491508618580526
0.00793969849246231	0.490895532537953
0.00788944723618091	0.490262808824767
0.0078391959798995	0.489610279936283
0.00778894472361809	0.488938008431573
0.00773869346733668	0.488245588691295
0.00768844221105528	0.487532018395995
0.00763819095477387	0.486797134845024
0.00758793969849246	0.48604099984753
0.00753768844221105	0.485263118333609
0.00748743718592965	0.484462328448352
0.00743718592964824	0.483638476307806
0.00738693467336683	0.482791620185957
0.00733668341708543	0.481921157419605
0.00728643216080402	0.481025743677051
0.00723618090452261	0.480105238479934
0.00718592964824121	0.479159692970375
0.0071356783919598	0.478188374024061
0.00708542713567839	0.477189726732193
0.00703517587939699	0.476163629450004
0.00698492462311558	0.475110121495031
0.00693467336683417	0.474028310178171
0.00688442211055276	0.472916395378305
0.00683417085427136	0.471774280861031
0.00678391959798995	0.470601987946347
0.00673366834170854	0.469398426969007
0.00668341708542714	0.468161509622313
0.00663316582914573	0.466891173217182
0.00658291457286432	0.465587412885742
0.00653266331658291	0.464248893392929
0.00648241206030151	0.462873184557606
0.0064321608040201	0.461460267477838
0.00638190954773869	0.460010100131937
0.00633165829145729	0.458521037905923
0.00628140703517588	0.456990241190837
0.00623115577889447	0.455417747964349
0.00618090452261306	0.453803464227129
0.00613065326633166	0.452145351242756
0.00608040201005025	0.450440074382085
0.00603015075376884	0.44868774546327
0.00597989949748744	0.44688819826284
0.00592964824120603	0.445038886057878
0.00587939698492462	0.443135870063837
0.00582914572864322	0.441179358171362
0.00577889447236181	0.439169083966803
0.0057286432160804	0.437101837961128
0.005678391959799	0.434972937407447
0.00562814070351759	0.432782715712237
0.00557788944723618	0.430530767143907
0.00552763819095477	0.428213006767801
0.00547738693467337	0.425823828532384
0.00542713567839196	0.423363730701606
0.00537688442211055	0.420832112465272
0.00532663316582915	0.418223719252204
0.00527638190954774	0.415531792357969
0.00522613065326633	0.412757048018362
0.00517587939698493	0.409898609173682
0.00512562814070352	0.4069496440099
0.00507537688442211	0.403901952791703
0.0050251256281407	0.400756541952004
0.0049748743718593	0.397512137191445
0.00492462311557789	0.394159769352302
0.00487437185929648	0.3906894530665
0.00482412060301508	0.387102583034926
0.00477386934673367	0.383397301669102
0.00472361809045226	0.379561758815699
0.00467336683417085	0.375583826142177
0.00462311557788945	0.371465417959778
0.00457286432160804	0.367203795029552
0.00452261306532663	0.362783337199007
0.00447236180904523	0.358189568902953
0.00442211055276382	0.353425092648697
0.00437185929648241	0.348485783149718
0.00432160804020101	0.343351533795537
0.0042713567839196	0.338005978727362
0.00422110552763819	0.332452597367859
0.00417085427135678	0.326684985509875
0.00412060301507538	0.320679261488714
0.00407035175879397	0.314419691169774
0.00402010050251256	0.307910719930809
0.00396984924623116	0.301142147745897
0.00391959798994975	0.294092444300962
0.00386934673366834	0.286754523183374
0.00381909547738694	0.279133155012372
0.00376884422110553	0.271212925604455
0.00371859296482412	0.262996136161344
0.00366834170854271	0.254503847019331
0.00361809045226131	0.245737012725212
0.0035678391959799	0.236681574212886
0.00351758793969849	0.227411985282427
0.00346733668341709	0.218006087091396
0.00341708542713568	0.208447613974224
0.00336683417085427	0.198763289832571
0.00331658291457286	0.189134722621429
0.00326633165829146	0.179680090456463
0.00321608040201005	0.170358333970139
0.00316582914572864	0.16127919988213
0.00311557788944724	0.152615102451813
0.00306532663316583	0.144409284442573
0.00301507537688442	0.136638738694475
0.00296482412060302	0.129393243551837
0.00291457286432161	0.122669941234597
0.0028643216080402	0.116442012252447
0.00281407035175879	0.110713289208086
0.00276381909547739	0.105464833898272
0.00271356783919598	0.100613090269264
0.00266331658291457	0.0961546529091183
0.00261306532663317	0.0920792872480033
0.00256281407035176	0.0883189128185245
0.00251256281407035	0.0848337463194884
0.00246231155778895	0.0816309927738226
0.00241206030150754	0.0786731615713343
0.00236180904522613	0.0759154066562793
0.00231155778894472	0.0733565875120405
0.00226130653266332	0.0709844958339488
0.00221105527638191	0.0687630270396384
0.0021608040201005	0.0666850440755913
0.00211055276381909	0.0647470744759579
0.00206030150753769	0.0629241003558509
0.00201005025125628	0.0612085740779768
0.00195979899497487	0.0595985648966571
0.00190954773869347	0.0580768077737992
0.00185929648241206	0.0566382407850312
0.00180904522613065	0.0552801959041737
0.00175879396984925	0.0539904611281762
0.00170854271356784	0.052766973099069
0.00165829145728643	0.0516053006567323
0.00160804020100502	0.0504977116891121
0.00155778894472362	0.0494437034152267
0.00150753768844221	0.0484372771808826
0.0014572864321608	0.0474754056285572
0.0014070351758794	0.046556113159373
0.00135678391959799	0.0456747336979302
0.00130653266331658	0.0448305758775974
0.00125628140703518	0.0440197122351696
0.00120603015075377	0.043240996621989
0.00115577889447236	0.0424918564404336
0.00110552763819096	0.0417706551141289
0.00105527638190955	0.0410756746711844
0.00100502512562814	0.0404052389531821
0.000954773869346734	0.0397579930674826
0.000904522613065327	0.0391324958230497
0.00085427135678392	0.0385274912271817
0.000804020100502512	0.0379418780311512
0.000753768844221105	0.0373743857562523
0.000703517587939698	0.0368242239938942
0.000653266331658291	0.0362901875461773
0.000603015075376884	0.0357715345971527
0.000552763819095477	0.0352673956953597
0.00050251256281407	0.0347768701469564
0.000452261306532663	0.0342993413601505
0.000402010050251256	0.0338340297773699
0.000351758793969851	0.0333802427249941
0.000301507537688444	0.0329373797530719
0.000251256281407035	0.0325048341817204
0.000201005025125628	0.0320820177378141
0.000150753768844221	0.0316684231105132
0.000100502512562814	0.0312637776283399
5.0251256281407e-05	0.0308639025678764
0	0.0303102778395997


==> Figures/datta1d/lowm-verif-noconv-Sl-6.tsv <==
0.01	0.45921601171942
0.00994974874371859	0.45920330024858
0.00989949748743719	0.459165141631609
0.00984924623115578	0.459101535044107
0.00979899497487437	0.45901245311301
0.00974874371859297	0.458897795643788
0.00969849246231156	0.458757567336033
0.00964824120603015	0.458591713595108
0.00959798994974874	0.458400026500281
0.00954773869346734	0.458182501436502
0.00949748743718593	0.457939100292616
0.00944723618090452	0.457669523703345
0.00939698492462312	0.457373653895716
0.00934673366834171	0.457051501346182
0.0092964824120603	0.456702841852567
0.00924623115577889	0.456327247014992
0.00919597989949749	0.45592474198949
0.00914572864321608	0.455495261342282
0.00909547738693467	0.455038309048991
0.00904522613065327	0.454553506099228
0.00899497487437186	0.454040926603203
0.00894472361809045	0.453500401482554
0.00889447236180905	0.452931187517964
0.00884422110552764	0.452332954133335
0.00879396984924623	0.451705793082432
0.00874371859296482	0.451049430883781
0.00869346733668342	0.450362909738403
0.00864321608040201	0.449645890830557
0.0085929648241206	0.448898480597006
0.0085427135678392	0.448120307191364
0.00849246231155779	0.447310184914226
0.00844221105527638	0.446467748383347
0.00839195979899498	0.445593118397708
0.00834170854271357	0.444685812036175
0.00829145728643216	0.443744380428389
0.00824120603015075	0.442768435577298
0.00819095477386935	0.441758111452906
0.00814070351758794	0.440712789094374
0.00809045226130653	0.439630712607841
0.00804020100502513	0.438511477293658
0.00798994974874372	0.437355228142539
0.00793969849246231	0.43616117823137
0.00788944723618091	0.434927209986823
0.0078391959798995	0.433652908766682
0.00778894472361809	0.432338427406936
0.00773869346733668	0.430982769695384
0.00768844221105528	0.429583388217294
0.00763819095477387	0.428139866396114
0.00758793969849246	0.426652360260357
0.00753768844221105	0.425119610380644
0.00748743718592965	0.423538554347871
0.00743718592964824	0.421908783495136
0.00738693467336683	0.420230450319862
0.00733668341708543	0.418501961291583
0.00728643216080402	0.416719632288712
0.00723618090452261	0.4148830753984
0.00718592964824121	0.412992429826273
0.0071356783919598	0.411045674041335
0.00708542713567839	0.409038368932477
0.00703517587939699	0.406970164579999
0.00698492462311558	0.404841172682693
0.00693467336683417	0.40264881868303
0.00688442211055276	0.400387743998579
0.00683417085427136	0.398057660132767
0.00678391959798995	0.395658630534797
0.00673366834170854	0.393187361000905
0.00668341708542714	0.390637376021071
0.00663316582914573	0.388008480473052
0.00658291457286432	0.385300659181637
0.00653266331658291	0.382509677906461
0.00648241206030151	0.379627721602955
0.0064321608040201	0.376654731737344
0.00638190954773869	0.373590569790725
0.00633165829145729	0.37042977721079
0.00628140703517588	0.367162985710509
0.00623115577889447	0.36379033021129
0.00618090452261306	0.360311482500365
0.00613065326633166	0.356719416640078
0.00608040201005025	0.35300310646834
0.00603015075376884	0.349162950268571
0.00597989949748744	0.345198330731734
0.00592964824120603	0.341100312648342
0.00587939698492462	0.336856475124957
0.00582914572864322	0.332467551143757
0.00577889447236181	0.327932484781669
0.0057286432160804	0.323240317196619
0.005678391959799	0.318378480694616
0.00562814070351759	0.313348069987691
0.00557788944723618	0.308147375021864
0.00552763819095477	0.302764208295307
0.00547738693467337	0.29718942493984
0.00542713567839196	0.291424318124418
0.00537688442211055	0.285466297222844
0.00532663316582915	0.279305419997315
0.00527638190954774	0.272944220033357
0.00522613065326633	0.266383413880352
0.00517587939698493	0.259619802235439
0.00512562814070352	0.252655445488987
0.00507537688442211	0.245519429978615
0.0050251256281407	0.23820955027144
0.0049748743718593	0.230724937299545
0.00492462311557789	0.223098909125815
0.00487437185929648	0.215401418183991
0.00482412060301508	0.207622915272836
0.00477386934673367	0.199774175696956
0.00472361809045226	0.191936627693678
0.00467336683417085	0.184204472461252
0.00462311557788945	0.176560006693173
0.00457286432160804	0.169033428508879
0.00452261306532663	0.161726706090577
0.00447236180904523	0.154695091450318
0.00442211055276382	0.147924832064895
0.00437185929648241	0.141447050501797
0.00432160804020101	0.135313892420911
0.0042713567839196	0.129513976398243
0.00422110552763819	0.124047146413265
0.00417085427135678	0.118921716474435
0.00412060301507538	0.11412431485912
0.00407035175879397	0.109619918371211
0.00402010050251256	0.105415265333845
0.00396984924623116	0.101501468594177
0.00391959798994975	0.097839938045328
0.00386934673366834	0.094402655016696
0.00381909547738694	0.0911963396087373
0.00376884422110553	0.0882077315038311
0.00371859296482412	0.0854005288477416
0.00366834170854271	0.0827569950088055
0.00361809045226131	0.0802821363824047
0.0035678391959799	0.0779640621102473
0.00351758793969849	0.0757755429937203
0.00346733668341709	0.0737057747834421
0.00341708542713568	0.071758257244805
0.00336683417085427	0.0699235945216985
0.00331658291457286	0.0681826774996191
0.00326633165829146	0.0665288991441452
0.00321608040201005	0.064964737754768
0.00316582914572864	0.0634827701574364
0.00311557788944724	0.0620698689803621
0.00306532663316583	0.0607223006616825
0.00301507537688442	0.0594416732095611
0.00296482412060302	0.0582216616892695
0.00291457286432161	0.0570535153928156
0.0028643216080402	0.055935676870014
0.00281407035175879	0.0548688022715176
0.00276381909547739	0.0538470278402223
0.00271356783919598	0.0528651517398596
0.00266331658291457	0.0519231541096216
0.00261306532663317	0.0510201774031146
0.00256281407035176	0.0501511491077043
0.00251256281407035	0.0493138997391972
0.00246231155778895	0.0485088843240909
0.00241206030150754	0.0477334142189258
0.00236180904522613	0.0469843672350096
0.00231155778894472	0.046261683837513
0.00226130653266332	0.0455644286086166
0.00221105527638191	0.0448897293230552
0.0021608040201005	0.0442369874326238
0.00211055276381909	0.0436059040868466
0.00206030150753769	0.0429942175110126
0.00201005025125628	0.0424011804204866
0.00195979899497487	0.0418266053849835
0.00190954773869347	0.0412687013835504
0.00185929648241206	0.04072688944225
0.00180904522613065	0.0402008720507606
0.00175879396984925	0.0396891897830502
0.00170854271356784	0.039191571510029
0.00165829145728643	0.0387074497494224
0.00160804020100502	0.038235763266867
0.00155778894472362	0.0377764377803352
0.00150753768844221	0.0373285971502251
0.0014572864321608	0.0368917661577063
0.0014070351758794	0.0364656341191976
0.00135678391959799	0.0360494255139313
0.00130653266331658	0.0356430203983197
0.00125628140703518	0.0352457211284294
0.00120603015075377	0.0348573127577888
0.00115577889447236	0.0344773059242837
0.00110552763819096	0.0341053740895796
0.00105527638190955	0.0337411669731263
0.00100502512562814	0.0333843284618865
0.000954773869346734	0.0330345626375373
0.000904522613065327	0.0326915431621773
0.00085427135678392	0.0323549767535868
0.000804020100502512	0.0320245977086764
0.000753768844221105	0.0317000892244957
0.000703517587939698	0.0313812479279994
0.000653266331658291	0.0310677539545607
0.000603015075376884	0.0307594027416652
0.000552763819095477	0.030455948617973
0.00050251256281407	0.0301571277011748
0.000452261306532663	0.0298627522425006
0.000402010050251256	0.0295725792781236
0.000351758793969851	0.029286383515853
0.000301507537688444	0.029003963321598
0.000251256281407035	0.0287251089378172
0.000201005025125628	0.0284496111635901
0.000150753768844221	0.0281773074325353
0.000100502512562814	0.0279081891105566
5.0251256281407e-05	0.0276389820803655
0	0.0272546602029336


==> Figures/datta1d/lowm-verif-noconv-T-1.tsv <==
0.01	333.373093562225
0.00947368421052632	333.373093562225
0.00894736842105263	333.373093562225
0.00842105263157895	333.373093562226
0.00789473684210526	333.508070386676
0.00736842105263158	333.508070386259
0.0068421052631579	333.617012657519
0.00631578947368421	333.841326145071
0.00578947368421053	333.915227717677
0.00526315789473684	334.161234620145
0.00473684210526316	334.391159167234
0.00421052631578947	334.648811443381
0.00368421052631579	335.077442642121
0.00315789473684211	335.28515982816
0.00263157894736842	335.590110701502
0.00210526315789474	336.005280611411
0.00157894736842105	337.530430896334
0.00105263157894737	342.572422529833
0.000526315789473685	350.790233756857
0	360.165993133035


==> Figures/datta1d/lowm-verif-noconv-T-2.tsv <==
0.01	340.256911587975
0.00947368421052632	340.256911587975
0.00894736842105263	340.256911587975
0.00842105263157895	340.256911587975
0.00789473684210526	340.256911587975
0.00736842105263158	340.256911587975
0.0068421052631579	340.256911587974
0.00631578947368421	340.256911587975
0.00578947368421053	340.464112523809
0.00526315789473684	340.526865236043
0.00473684210526316	340.554150464838
0.00421052631578947	340.792117314472
0.00368421052631579	341.065269922157
0.00315789473684211	342.908013453197
0.00263157894736842	346.846854621715
0.00210526315789474	352.518405734532
0.00157894736842105	359.227541455452
0.00105263157894737	366.523043415519
0.000526315789473685	374.352315003064
0	382.369680686679


==> Figures/datta1d/lowm-verif-noconv-T-3.tsv <==
0.01	341.876633476386
0.00947368421052632	341.876633476386
0.00894736842105263	341.876633476386
0.00842105263157895	341.941248536717
0.00789473684210526	342.011610300421
0.00736842105263158	342.011610300421
0.0068421052631579	342.011610300421
0.00631578947368421	342.217113238861
0.00578947368421053	342.282171267556
0.00526315789473684	342.645662228694
0.00473684210526316	343.454707357232
0.00421052631578947	346.131741607312
0.00368421052631579	350.315468866282
0.00315789473684211	355.277085344126
0.00263157894736842	360.847271624264
0.00210526315789474	366.887898957333
0.00157894736842105	373.073655659312
0.00105263157894737	379.625206010159
0.000526315789473685	386.509790955606
0	393.261550360313


==> Figures/datta1d/lowm-verif-noconv-T-4.tsv <==
0.01	335.259522318316
0.00994974874371859	335.25962754176
0.00989949748743719	335.259943202194
0.00984924623115578	335.260469299274
0.00979899497487437	335.261205822227
0.00974874371859297	335.262152730742
0.00969849246231156	335.263310026703
0.00964824120603015	335.264677688499
0.00959798994974874	335.266255633619
0.00954773869346734	335.268043860244
0.00949748743718593	335.27004235326
0.00944723618090452	335.272250996001
0.00939698492462312	335.274669742712
0.00934673366834171	335.277298597468
0.0092964824120603	335.280137474009
0.00924623115577889	335.283186210605
0.00919597989949749	335.286444816891
0.00914572864321608	335.289913267555
0.00909547738693467	335.293591380075
0.00904522613065327	335.297479017292
0.00899497487437186	335.301576206473
0.00894472361809045	335.305882884599
0.00889447236180905	335.310398792512
0.00884422110552764	335.315123816942
0.00879396984924623	335.320057990175
0.00874371859296482	335.325201214997
0.00869346733668342	335.330553177996
0.00864321608040201	335.336113770678
0.0085929648241206	335.341883028387
0.0085427135678392	335.347860826564
0.00849246231155779	335.354046805184
0.00844221105527638	335.360440856097
0.00839195979899498	335.367043016719
0.00834170854271357	335.373853136563
0.00829145728643216	335.380870812567
0.00824120603015075	335.388095939831
0.00819095477386935	335.395528556623
0.00814070351758794	335.403168485866
0.00809045226130653	335.411015286141
0.00804020100502513	335.419068858846
0.00798994974874372	335.427329241715
0.00793969849246231	335.435796230943
0.00788944723618091	335.444469352515
0.0078391959798995	335.453348516719
0.00778894472361809	335.462433759325
0.00773869346733668	335.471724850283
0.00768844221105528	335.481221289911
0.00763819095477387	335.490922999464
0.00758793969849246	335.500830011323
0.00753768844221105	335.510942070435
0.00748743718592965	335.521258659637
0.00743718592964824	335.531779712663
0.00738693467336683	335.54250525715
0.00733668341708543	335.553435015235
0.00728643216080402	335.564568461759
0.00723618090452261	335.575905543907
0.00718592964824121	335.587446283345
0.0071356783919598	335.599190382757
0.00708542713567839	335.611137319913
0.00703517587939699	335.62328705585
0.00698492462311558	335.635639605241
0.00693467336683417	335.648194656129
0.00688442211055276	335.660951701792
0.00683417085427136	335.673910716881
0.00678391959798995	335.687071708368
0.00673366834170854	335.700434356319
0.00668341708542714	335.71399818402
0.00663316582914573	335.727763178818
0.00658291457286432	335.74172933969
0.00653266331658291	335.755896347789
0.00648241206030151	335.770263773228
0.0064321608040201	335.784831614344
0.00638190954773869	335.799599862411
0.00633165829145729	335.814568211882
0.00628140703517588	335.829736299362
0.00623115577889447	335.845104131573
0.00618090452261306	335.860671693176
0.00613065326633166	335.87643870833
0.00608040201005025	335.892404903394
0.00603015075376884	335.908570289814
0.00597989949748744	335.924934847786
0.00592964824120603	335.941498353305
0.00587939698492462	335.958260650368
0.00582914572864322	335.975221750195
0.00577889447236181	335.992381632127
0.0057286432160804	336.00974015402
0.005678391959799	336.027297311486
0.00562814070351759	336.045053108959
0.00557788944723618	336.063007530533
0.00552763819095477	336.081160557098
0.00547738693467337	336.099512377999
0.00542713567839196	336.118062982263
0.00537688442211055	336.13681236715
0.00532663316582915	336.155760693703
0.00527638190954774	336.174908398289
0.00522613065326633	336.19425544317
0.00517587939698493	336.213801851193
0.00512562814070352	336.233548043882
0.00507537688442211	336.253494773599
0.0050251256281407	336.273641960717
0.0049748743718593	336.293989671941
0.00492462311557789	336.314538704078
0.00487437185929648	336.335290216908
0.00482412060301508	336.356244068499
0.00477386934673367	336.377400396336
0.00472361809045226	336.398760539742
0.00467336683417085	336.420326190104
0.00462311557788945	336.442097115151
0.00457286432160804	336.464073563134
0.00452261306532663	336.486257664824
0.00447236180904523	336.508651816306
0.00442211055276382	336.531255655723
0.00437185929648241	336.554069602151
0.00432160804020101	336.577096957626
0.0042713567839196	336.600341070716
0.00422110552763819	336.623801393906
0.00417085427135678	336.64747860863
0.00412060301507538	336.671377784062
0.00407035175879397	336.695503586306
0.00402010050251256	336.7198552003
0.00396984924623116	336.744433711719
0.00391959798994975	336.76924692171
0.00386934673366834	336.794301368773
0.00381909547738694	336.819595848017
0.00376884422110553	336.845132073383
0.00371859296482412	336.870922197494
0.00366834170854271	336.896975504323
0.00361809045226131	336.923290212341
0.0035678391959799	336.949869024418
0.00351758793969849	336.976731277345
0.00346733668341709	337.003890429056
0.00341708542713568	337.031343827769
0.00336683417085427	337.059095764226
0.00331658291457286	337.087177938613
0.00326633165829146	337.115610457327
0.00321608040201005	337.144389125257
0.00316582914572864	337.173521683868
0.00311557788944724	337.203061850494
0.00306532663316583	337.233038967314
0.00301507537688442	337.263446914986
0.00296482412060302	337.294302572661
0.00291457286432161	337.325704769422
0.0028643216080402	337.357686003219
0.00281407035175879	337.390240687628
0.00276381909547739	337.423420218922
0.00271356783919598	337.457407314888
0.00266331658291457	337.492212012805
0.00261306532663317	337.527843223273
0.00256281407035176	337.564503311612
0.00251256281407035	337.602434292059
0.00246231155778895	337.641610529102
0.00241206030150754	337.682161779083
0.00236180904522613	337.724695298152
0.00231155778894472	337.769271734884
0.00226130653266332	337.815962508149
0.00221105527638191	337.865756853119
0.0021608040201005	337.919121925002
0.00211055276381909	337.976083528298
0.00206030150753769	338.038238313923
0.00201005025125628	338.106834900153
0.00195979899497487	338.181910323294
0.00190954773869347	338.266485210695
0.00185929648241206	338.362707335301
0.00180904522613065	338.471018411171
0.00175879396984925	338.597440590288
0.00170854271356784	338.744070794646
0.00165829145728643	338.913712178667
0.00160804020100502	339.114868700512
0.00155778894472362	339.348358359896
0.00150753768844221	339.621308175088
0.0014572864321608	339.937602477609
0.0014070351758794	340.299427094645
0.00135678391959799	340.70877708587
0.00130653266331658	341.165573003738
0.00125628140703518	341.667395895723
0.00120603015075377	342.212358040563
0.00115577889447236	342.796618231609
0.00110552763819096	343.416853231372
0.00105527638190955	344.069922042963
0.00100502512562814	344.752465435914
0.000954773869346734	345.462047183472
0.000904522613065327	346.196003212176
0.00085427135678392	346.95226048669
0.000804020100502512	347.728986305603
0.000753768844221105	348.524282589348
0.000703517587939698	349.336984516481
0.000653266331658291	350.165445359854
0.000603015075376884	351.008722934291
0.000552763819095477	351.865737990113
0.00050251256281407	352.735438182062
0.000452261306532663	353.617146654628
0.000402010050251256	354.510035788477
0.000351758793969851	355.413411983685
0.000301507537688444	356.326702074255
0.000251256281407035	357.249348189085
0.000201005025125628	358.180833076715
0.000150753768844221	359.120693753914
0.000100502512562814	360.068513885137
5.0251256281407e-05	361.023842402599
0	361.982724225393


==> Figures/datta1d/lowm-verif-noconv-T-5.tsv <==
0.01	342.733278517015
0.00994974874371859	342.733298940396
0.00989949748743719	342.73336021892
0.00984924623115578	342.733462352887
0.00979899497487437	342.733605351346
0.00974874371859297	342.733789248643
0.00969849246231156	342.734014043227
0.00964824120603015	342.734279753237
0.00959798994974874	342.734586450135
0.00954773869346734	342.734934135633
0.00949748743718593	342.735322822187
0.00944723618090452	342.735752612969
0.00939698492462312	342.736223548996
0.00934673366834171	342.736735626631
0.0092964824120603	342.737288922272
0.00924623115577889	342.737883586619
0.00919597989949749	342.738519611113
0.00914572864321608	342.739197017395
0.00909547738693467	342.739915979841
0.00904522613065327	342.740676634426
0.00899497487437186	342.741478955277
0.00894472361809045	342.742322999658
0.00889447236180905	342.743209035809
0.00884422110552764	342.744137184914
0.00879396984924623	342.745107414387
0.00874371859296482	342.746119819411
0.00869346733668342	342.747174754596
0.00864321608040201	342.748272347211
0.0085929648241206	342.749412558664
0.0085427135678392	342.750595521687
0.00849246231155779	342.751821687732
0.00844221105527638	342.753091197954
0.00839195979899498	342.754404007512
0.00834170854271357	342.755760293383
0.00829145728643216	342.757160624659
0.00824120603015075	342.758605155996
0.00819095477386935	342.760093836354
0.00814070351758794	342.761626899274
0.00809045226130653	342.763205058204
0.00804020100502513	342.764828480027
0.00798994974874372	342.766497107938
0.00793969849246231	342.768211248452
0.00788944723618091	342.769971793867
0.0078391959798995	342.771778921504
0.00778894472361809	342.773632569695
0.00773869346733668	342.775533139994
0.00768844221105528	342.777481748277
0.00763819095477387	342.779478579753
0.00758793969849246	342.781523569509
0.00753768844221105	342.783617244073
0.00748743718592965	342.785761001306
0.00743718592964824	342.787955030625
0.00738693467336683	342.790199266562
0.00733668341708543	342.792494401612
0.00728643216080402	342.794842192754
0.00723618090452261	342.79724282809
0.00718592964824121	342.799696245949
0.0071356783919598	342.802203361578
0.00708542713567839	342.804766394082
0.00703517587939699	342.807385521909
0.00698492462311558	342.810060694089
0.00693467336683417	342.812793128301
0.00688442211055276	342.815585645018
0.00683417085427136	342.818438400482
0.00678391959798995	342.821351365205
0.00673366834170854	342.824326172733
0.00668341708542714	342.827366435729
0.00663316582914573	342.8304722693
0.00658291457286432	342.833643682196
0.00653266331658291	342.836882887906
0.00648241206030151	342.840194556836
0.0064321608040201	342.843578734323
0.00638190954773869	342.847035493322
0.00633165829145729	342.85056786889
0.00628140703517588	342.854181965108
0.00623115577889447	342.85787771394
0.00618090452261306	342.861655292861
0.00613065326633166	342.865518921517
0.00608040201005025	342.869476680099
0.00603015075376884	342.873528320196
0.00597989949748744	342.877674186665
0.00592964824120603	342.881920241542
0.00587939698492462	342.886277340661
0.00582914572864322	342.890744951022
0.00577889447236181	342.895323683534
0.0057286432160804	342.900022121626
0.005678391959799	342.904855103618
0.00562814070351759	342.909821647465
0.00557788944723618	342.914922786211
0.00552763819095477	342.920171149738
0.00547738693467337	342.925587429658
0.00542713567839196	342.931169930809
0.00537688442211055	342.936920358318
0.00532663316582915	342.942857771102
0.00527638190954774	342.949011704542
0.00522613065326633	342.955379316645
0.00517587939698493	342.961963390296
0.00512562814070352	342.968793537059
0.00507537688442211	342.975913082964
0.0050251256281407	342.983317308379
0.0049748743718593	342.991010739377
0.00492462311557789	342.999040963962
0.00487437185929648	343.00747358977
0.00482412060301508	343.016300754029
0.00477386934673367	343.025529828086
0.00472361809045226	343.035240333153
0.00467336683417085	343.045535311304
0.00462311557788945	343.056401496616
0.00457286432160804	343.067850956575
0.00452261306532663	343.080022604847
0.00447236180904523	343.093085006263
0.00442211055276382	343.107015302939
0.00437185929648241	343.121833503443
0.00432160804020101	343.137794299095
0.0042713567839196	343.155185433641
0.00422110552763819	343.173966284351
0.00417085427135678	343.194171375407
0.00412060301507538	343.216290315389
0.00407035175879397	343.240833214129
0.00402010050251256	343.267724412488
0.00396984924623116	343.297031197135
0.00391959798994975	343.329726911754
0.00386934673366834	343.366732106593
0.00381909547738694	343.407895508429
0.00376884422110553	343.453385661153
0.00371859296482412	343.505121893416
0.00366834170854271	343.564707196075
0.00361809045226131	343.631816695801
0.0035678391959799	343.706976855564
0.00351758793969849	343.793589686602
0.00346733668341709	343.894021917452
0.00341708542713568	344.00761954454
0.00336683417085427	344.135866620982
0.00331658291457286	344.283142874257
0.00326633165829146	344.451585910265
0.00321608040201005	344.640367481832
0.00316582914572864	344.851859538544
0.00311557788944724	345.088446687413
0.00306532663316583	345.350172780519
0.00301507537688442	345.636830680509
0.00296482412060302	345.949426148233
0.00291457286432161	346.286272548941
0.0028643216080402	346.646427753599
0.00281407035175879	347.03009754602
0.00276381909547739	347.435851045913
0.00271356783919598	347.860841273288
0.00266331658291457	348.304978285843
0.00261306532663317	348.767904224596
0.00256281407035176	349.247215624789
0.00251256281407035	349.74152175141
0.00246231155778895	350.251066404846
0.00241206030150754	350.77456972732
0.00236180904522613	351.310304330925
0.00231155778894472	351.858207991733
0.00226130653266332	352.417847801265
0.00221105527638191	352.987773916423
0.0021608040201005	353.56763961598
0.00211055276381909	354.157318423325
0.00206030150753769	354.75574233301
0.00201005025125628	355.362512826394
0.00195979899497487	355.977556505762
0.00190954773869347	356.600067724895
0.00185929648241206	357.229752056489
0.00180904522613065	357.866493423364
0.00175879396984925	358.509653455882
0.00170854271356784	359.159096031599
0.00165829145728643	359.814599274601
0.00160804020100502	360.475703523877
0.00155778894472362	361.142373927563
0.00150753768844221	361.814266031704
0.0014572864321608	362.491170726738
0.0014070351758794	363.172974912945
0.00135678391959799	363.859366528629
0.00130653266331658	364.550297952651
0.00125628140703518	365.245505297075
0.00120603015075377	365.944899509166
0.00115577889447236	366.648304216318
0.00110552763819096	367.35559057871
0.00105527638190955	368.066636544281
0.00100502512562814	368.781307483533
0.000954773869346734	369.499502487153
0.000904522613065327	370.221102308216
0.00085427135678392	370.946008828213
0.000804020100502512	371.674127973144
0.000753768844221105	372.405355604095
0.000703517587939698	373.139622921863
0.000653266331658291	373.876826107087
0.000603015075376884	374.616901022177
0.000552763819095477	375.359770560349
0.00050251256281407	376.10535404109
0.000452261306532663	376.853595939171
0.000402010050251256	377.604425791804
0.000351758793969851	378.357780430747
0.000301507537688444	379.113605276588
0.000251256281407035	379.87184472012
0.000201005025125628	380.63244479543
0.000150753768844221	381.395355641444
0.000100502512562814	382.160533064095
5.0251256281407e-05	382.927880193486
0	383.695170825711


==> Figures/datta1d/lowm-verif-noconv-T-6.tsv <==
0.01	344.642041352772
0.00994974874371859	344.642057884308
0.00989949748743719	344.642107527582
0.00984924623115578	344.642190284411
0.00979899497487437	344.642306206017
0.00974874371859297	344.642455490971
0.00969849246231156	344.642638130487
0.00964824120603015	344.642854227689
0.00959798994974874	344.643104196761
0.00954773869346734	344.643388048019
0.00949748743718593	344.643705851672
0.00944723618090452	344.644058207828
0.00939698492462312	344.644445356466
0.00934673366834171	344.644867276344
0.0092964824120603	344.645324410194
0.00924623115577889	344.645817647614
0.00919597989949749	344.646346938998
0.00914572864321608	344.64691240775
0.00909547738693467	344.647515087549
0.00904522613065327	344.648155794041
0.00899497487437186	344.648834374333
0.00894472361809045	344.64955116129
0.00889447236180905	344.650307780105
0.00884422110552764	344.651104972012
0.00879396984924623	344.651942541269
0.00874371859296482	344.652821053778
0.00869346733668342	344.653742710393
0.00864321608040201	344.654708308459
0.0085929648241206	344.655717611302
0.0085427135678392	344.656771426949
0.00849246231155779	344.657872638667
0.00844221105527638	344.659022157107
0.00839195979899498	344.660219700295
0.00834170854271357	344.661466375298
0.00829145728643216	344.662765942961
0.00824120603015075	344.664119436502
0.00819095477386935	344.665526525333
0.00814070351758794	344.666988718463
0.00809045226130653	344.668510924011
0.00804020100502513	344.670094303434
0.00798994974874372	344.671738475987
0.00793969849246231	344.673445499442
0.00788944723618091	344.675221806508
0.0078391959798995	344.677068691391
0.00778894472361809	344.678985724171
0.00773869346733668	344.680975724368
0.00768844221105528	344.683047183968
0.00763819095477387	344.685201531165
0.00758793969849246	344.687438292739
0.00753768844221105	344.68976136411
0.00748743718592965	344.692182066554
0.00743718592964824	344.694701956342
0.00738693467336683	344.697320531628
0.00733668341708543	344.70004323574
0.00728643216080402	344.702885350308
0.00723618090452261	344.705848538155
0.00718592964824121	344.708932299504
0.0071356783919598	344.712144350186
0.00708542713567839	344.715505628931
0.00703517587939699	344.719017853306
0.00698492462311558	344.722680584896
0.00693467336683417	344.726504951219
0.00688442211055276	344.730520152738
0.00683417085427136	344.734727853028
0.00678391959798995	344.73912778498
0.00673366834170854	344.743736326914
0.00668341708542714	344.748595040823
0.00663316582914573	344.753705320833
0.00658291457286432	344.759067270915
0.00653266331658291	344.764705577617
0.00648241206030151	344.770680792355
0.0064321608040201	344.776993622949
0.00638190954773869	344.783644904429
0.00633165829145729	344.790672879573
0.00628140703517588	344.798168101283
0.00623115577889447	344.806129789291
0.00618090452261306	344.814560158788
0.00613065326633166	344.82352032779
0.00608040201005025	344.833149626144
0.00603015075376884	344.843444235904
0.00597989949748744	344.854408936912
0.00592964824120603	344.866144840666
0.00587939698492462	344.878872708988
0.00582914572864322	344.892582657532
0.00577889447236181	344.907284267983
0.0057286432160804	344.923151016442
0.005678391959799	344.940542163475
0.00562814070351759	344.959435754963
0.00557788944723618	344.979850753137
0.00552763819095477	345.002095047058
0.00547738693467337	345.026763189367
0.00542713567839196	345.05380913582
0.00537688442211055	345.083272031406
0.00532663316582915	345.11571003488
0.00527638190954774	345.152099734749
0.00522613065326633	345.192347318631
0.00517587939698493	345.236541175022
0.00512562814070352	345.28568119687
0.00507537688442211	345.341278887444
0.0050251256281407	345.403151854221
0.0049748743718593	345.471512572694
0.00492462311557789	345.548010333197
0.00487437185929648	345.634628832127
0.00482412060301508	345.731061050958
0.00477386934673367	345.837766847704
0.00472361809045226	345.956932382377
0.00467336683417085	346.09032597074
0.00462311557788945	346.237593437388
0.00457286432160804	346.399409642937
0.00452261306532663	346.57756375695
0.00447236180904523	346.772525327337
0.00442211055276382	346.984138908537
0.00437185929648241	347.212851196965
0.00432160804020101	347.458914873293
0.0042713567839196	347.721480595309
0.00422110552763819	348.000682548729
0.00417085427135678	348.296424699213
0.00412060301507538	348.607611949899
0.00407035175879397	348.93308830252
0.00402010050251256	349.273100924777
0.00396984924623116	349.627228490534
0.00391959798994975	349.993993744071
0.00386934673366834	350.372482826197
0.00381909547738694	350.762923483396
0.00376884422110553	351.164837327813
0.00371859296482412	351.576903367573
0.00366834170854271	351.998479115964
0.00361809045226131	352.429745330278
0.0035678391959799	352.870271945326
0.00351758793969849	353.31900572544
0.00346733668341709	353.775499521168
0.00341708542713568	354.239891802343
0.00336683417085427	354.711822520197
0.00331658291457286	355.190480211773
0.00326633165829146	355.67555220396
0.00321608040201005	356.167145276385
0.00316582914572864	356.664956606056
0.00311557788944724	357.168366813497
0.00306532663316583	357.677169540791
0.00301507537688442	358.191440181243
0.00296482412060302	358.710901836451
0.00291457286432161	359.235085906598
0.0028643216080402	359.763891659209
0.00281407035175879	360.297352486213
0.00276381909547739	360.835184779816
0.00271356783919598	361.377061648518
0.00266331658291457	361.922976780138
0.00261306532663317	362.472887588233
0.00256281407035176	363.026506851811
0.00251256281407035	363.583672175953
0.00246231155778895	364.144411415205
0.00241206030150754	364.708575725509
0.00236180904522613	365.275941898195
0.00231155778894472	365.846500222652
0.00226130653266332	366.420197304772
0.00221105527638191	366.996833210171
0.0021608040201005	367.57635364052
0.00211055276381909	368.158741854456
0.00206030150753769	368.743837272715
0.00201005025125628	369.331571623507
0.00195979899497487	369.921934277337
0.00190954773869347	370.514790736973
0.00185929648241206	371.110085756824
0.00180904522613065	371.707799907887
0.00175879396984925	372.307814200002
0.00170854271356784	372.910100595814
0.00165829145728643	373.514616898604
0.00160804020100502	374.121268034373
0.00155778894472362	374.730046337821
0.00150753768844221	375.340878804386
0.0014572864321608	375.95371782554
0.0014070351758794	376.568538505804
0.00135678391959799	377.185267928831
0.00130653266331658	377.803894698941
0.00125628140703518	378.424354934549
0.00120603015075377	379.046626090308
0.00115577889447236	379.670663809408
0.00110552763819096	380.296434377111
0.00105527638190955	380.923905856235
0.00100502512562814	381.553041849742
0.000954773869346734	382.183814908396
0.000904522613065327	382.81619173974
0.00085427135678392	383.450144689735
0.000804020100502512	384.085646689497
0.000753768844221105	384.722667430364
0.000703517587939698	385.361186566307
0.000653266331658291	386.001173034972
0.000603015075376884	386.642607370442
0.000552763819095477	387.285465954304
0.00050251256281407	387.929723776478
0.000452261306532663	388.575363415655
0.000402010050251256	389.222362630385
0.000351758793969851	389.870701268694
0.000301507537688444	390.520361799173
0.000251256281407035	391.171326259786
0.000201005025125628	391.82357714747
0.000150753768844221	392.477098588058
0.000100502512562814	393.131877642599
5.0251256281407e-05	393.787855853606
0	394.443409987508


==> Figures/datta1d/lowm-verif-noconv-mloss-1.tsv <==
0	0.000395
91.7948717948718	0.000475114374865559
183.589743589744	0.000564039194897103
275.384615384615	0.000620465282835111
367.179487179487	0.000654905907240025
458.974358974359	0.000672393895437134
550.769230769231	0.000680138386808658
642.564102564103	0.000680701625326392
734.358974358975	0.000677783403740393
826.153846153846	0.000672809284845898
917.948717948718	0.000665452368687948
1009.74358974359	0.000659155241250794
1101.53846153846	0.000651125806678167
1193.33333333333	0.000642294869856571
1285.12820512821	0.000633765538478498
1376.92307692308	0.000625593660334337
1468.71794871795	0.000616734015800115
1560.51282051282	0.000607641010707386
1652.30769230769	0.000597928790956332
1744.10256410256	0.00059167431892789
1835.89743589744	0.00058326785960486
1927.69230769231	0.000573685062158027
2019.48717948718	0.000566186394632563
2111.28205128205	0.000556744801104769
2203.07692307692	0.000548346672880961
2294.8717948718	0.00054013125351611
2386.66666666667	0.000532806162173313
2478.46153846154	0.000525603352240398
2570.25641025641	0.000516401810786755
2662.05128205128	0.000510852142121503
2753.84615384615	0.000503648170107186
2845.64102564103	0.000496844607236917
2937.4358974359	0.000490655192163667
3029.23076923077	0.000483632491798108
3121.02564102564	0.000477495698085757
3212.82051282051	0.000471658996342587
3304.61538461539	0.000465797162123423
3396.41025641026	0.000460546160687993
3488.20512820513	0.000455217625246326
3580	0.000449426735277166


==> Figures/datta1d/lowm-verif-noconv-mloss-2.tsv <==
0	6.16218214284503e-05
17.9899497487437	0.000251027665391734
35.9798994974874	0.000310985842135492
53.9698492462312	0.000357214822675556
71.9597989949749	0.00039456600120114
89.9497487437186	0.000425601893681895
107.939698492462	0.000452001135743404
125.929648241206	0.00047490551197779
143.91959798995	0.000495130263694855
161.909547738694	0.000513268271136451
179.899497487437	0.000529748377724498
197.889447236181	0.000544874685580167
215.879396984925	0.000558855810368595
233.869346733668	0.000571826995492087
251.859296482412	0.00058387460288729
269.849246231156	0.000595027346121425
287.8391959799	0.000605269472385415
305.829145728643	0.000614584128722436
323.819095477387	0.000622938639241563
341.809045226131	0.000630275184101923
359.798994974874	0.00063653370661485
377.788944723618	0.000641682251375365
395.778894472362	0.000645805100024693
413.768844221106	0.000649016583876411
431.758793969849	0.00065143262552702
449.748743718593	0.000653188549011852
467.738693467337	0.000654432638112566
485.728643216081	0.000655312815869048
503.718592964824	0.000655936985389041
521.708542713568	0.000656348495405673
539.698492462312	0.000656584835805179
557.688442211055	0.000656679835842247
575.678391959799	0.000656651927080191
593.668341708543	0.000656515493232443
611.658291457287	0.000656284587426529
629.64824120603	0.000655969148145439
647.638190954774	0.000655576324232179
665.628140703518	0.000655113198064772
683.618090452261	0.000654585907695282
701.608040201005	0.000653999044907061
719.597989949749	0.000653357058330207
737.587939698493	0.000652664144878564
755.577889447236	0.000651923424766718
773.56783919598	0.000651137730381786
791.557788944724	0.000650309854040447
809.547738693468	0.000649442078845502
827.537688442211	0.000648536337502734
845.527638190955	0.000647594553177809
863.517587939699	0.00064661845672671
881.507537688443	0.000645609459344847
899.497487437186	0.000644568942043214
917.48743718593	0.000643498237861109
935.477386934674	0.000642398471170262
953.467336683417	0.000641270709619823
971.457286432161	0.000640116013146373
989.447236180905	0.000638935341607007
1007.43718592965	0.000637729584964649
1025.42713567839	0.000636499631298393
1043.41708542714	0.000635246334001713
1061.40703517588	0.000633970487938718
1079.39698492462	0.00063267288233722
1097.38693467337	0.000631354298220529
1115.37688442211	0.000630015480319802
1133.36683417085	0.000628657163334602
1151.3567839196	0.000627280080660235
1169.34673366834	0.000625884948408676
1187.33668341709	0.000624472470441495
1205.32663316583	0.000623043350269828
1223.31658291457	0.000621598284166181
1241.30653266332	0.000620137956002844
1259.29648241206	0.000618663048434448
1277.2864321608	0.000617174241360253
1295.27638190955	0.000615672202284818
1313.26633165829	0.000614157595228997
1331.25628140704	0.000612631083364359
1349.24623115578	0.000611093318365795
1367.23618090452	0.000609544943638014
1385.22613065327	0.000607986602301313
1403.21608040201	0.00060641892888903
1421.20603015075	0.000604842543000628
1439.1959798995	0.000603258062740382
1457.18592964824	0.000601666101825948
1475.17587939699	0.000600067253907812
1493.16582914573	0.000598462106901505
1511.15577889447	0.000596851247333825
1529.14572864322	0.000595235242527405
1547.13567839196	0.00059361464578481
1565.1256281407	0.000591990009938728
1583.11557788945	0.000590361874602147
1601.10552763819	0.000588730756046664
1619.09547738694	0.000587097168161373
1637.08542713568	0.000585461618832753
1655.07537688442	0.000583824588021549
1673.06532663317	0.000582186547573725
1691.05527638191	0.000580547967631439
1709.04522613065	0.00057890929426629
1727.0351758794	0.000577270955716017
1745.02512562814	0.000575633379635332
1763.01507537689	0.000573996978696305
1781.00502512563	0.000572362138712683
1798.99497487437	0.000570729242703608
1816.98492462312	0.000569098667427402
1834.97487437186	0.000567470760020741
1852.9648241206	0.000565845858868464
1870.95477386935	0.000564224300714032
1888.94472361809	0.000562606398608561
1906.93467336683	0.000560992447789031
1924.92462311558	0.000559382742914991
1942.91457286432	0.000557777564807539
1960.90452261307	0.000556177169100785
1978.89447236181	0.000554581808757626
1996.88442211055	0.000552991731295211
2014.8743718593	0.00055140715802727
2032.86432160804	0.000549828302396109
2050.85427135678	0.000548255376491322
2068.84422110553	0.000546688572450826
2086.83417085427	0.000545128067188603
2104.82412060302	0.000543574037125842
2122.81407035176	0.000542026647601894
2140.8040201005	0.000540486043476956
2158.79396984925	0.000538952367397661
2176.78391959799	0.000537425757817997
2194.77386934673	0.000535906332674698
2212.76381909548	0.00053439420363824
2230.75376884422	0.000532889481389965
2248.74371859297	0.000531392261702499
2266.73366834171	0.000529902628804043
2284.72361809045	0.000528420666547019
2302.7135678392	0.000526946450758023
2320.70351758794	0.00052548004220399
2338.69346733668	0.000524021499993037
2356.68341708543	0.000522570880329338
2374.67336683417	0.000521128224964036
2392.66331658292	0.000519693571160533
2410.65326633166	0.000518266955522395
2428.6432160804	0.000516848404489196
2446.63316582915	0.000515437936513673
2464.62311557789	0.000514035569786818
2482.61306532663	0.000512641317224083
2500.60301507538	0.000511255181689404
2518.59296482412	0.000509877164918537
2536.58291457286	0.000508507266817445
2554.57286432161	0.00050714547802969
2572.56281407035	0.000505791786274961
2590.5527638191	0.000504446178872347
2608.54271356784	0.000503108636834169
2626.53266331658	0.000501779136143644
2644.52261306533	0.000500457652617875
2662.51256281407	0.000499144158938383
2680.50251256281	0.000497838621720221
2698.49246231156	0.000496541006884684
2716.4824120603	0.000495251279317061
2734.47236180905	0.000493969398568734
2752.46231155779	0.000492695322479363
2770.45226130653	0.000491429008672569
2788.44221105528	0.000490170411295923
2806.43216080402	0.0004889194816842
2824.42211055276	0.000487676171078615
2842.41206030151	0.000486440429100548
2860.40201005025	0.000485212202188988
2878.391959799	0.00048399143641215
2896.38190954774	0.000482778077340864
2914.37185929648	0.000481572067941333
2932.36180904523	0.000480373350330048
2950.35175879397	0.000479181866529095
2968.34170854271	0.000477997557008519
2986.33165829146	0.000476820360963928
3004.3216080402	0.00047565021754852
3022.31155778895	0.000474487065291237
3040.30150753769	0.000473330841475561
3058.29145728643	0.000472181483237149
3076.28140703518	0.000471038927549731
3094.27135678392	0.000469903110524505
3112.26130653266	0.000468773967986632
3130.25125628141	0.000467651435742114
3148.24120603015	0.000466535449276146
3166.23115577889	0.000465425943806614
3184.22110552764	0.000464322854543003
3202.21105527638	0.000463226116661211
3220.20100502513	0.00046213566526908
3238.19095477387	0.000461051435466224
3256.18090452261	0.000459973362389087
3274.17085427136	0.000458901381373663
3292.1608040201	0.000457835427823213
3310.15075376884	0.000456775437163038
3328.14070351759	0.000455721345199002
3346.13065326633	0.000454673088058745
3364.12060301508	0.000453630601881997
3382.11055276382	0.00045259382310399
3400.10050251256	0.000451562688768
3418.09045226131	0.000450537135992175
3436.08040201005	0.000449517102027327
3454.07035175879	0.000448502524855431
3472.06030150754	0.00044749334270899
3490.05025125628	0.000446489493872829
3508.04020100503	0.00044549091755483
3526.03015075377	0.000444497553754848
3544.02010050251	0.000443509342498419
3562.01005025126	0.000442526223811082
3580	0.000441548137718375


==> Figures/datta1d/lowm-verif-noconv-p-1.tsv <==
0.01	182.790905549274
0.00947368421052632	182.963174883833
0.00894736842105263	183.776457443919
0.00842105263157895	183.776457443919
0.00789473684210526	183.776457443919
0.00736842105263158	184.3561939023
0.0068421052631579	185.347852870452
0.00631578947368421	185.51566685295
0.00578947368421053	186.89029404377
0.00526315789473684	187.254876259368
0.00473684210526316	188.590785059387
0.00421052631578947	189.554207640332
0.00368421052631579	190.886658481685
0.00315789473684211	191.938423847732
0.00263157894736842	193.052188114152
0.00210526315789474	192.496961974098
0.00157894736842105	178.106456558834
0.00105263157894737	130.093749831613
0.000526315789473685	67.350513388296
0	1.73920937644084


==> Figures/datta1d/lowm-verif-noconv-p-2.tsv <==
0.01	358.277131546816
0.00947368421052632	358.277131546816
0.00894736842105263	358.277131546816
0.00842105263157895	358.785414487543
0.00789473684210526	359.436604464443
0.00736842105263158	359.436604464443
0.0068421052631579	359.436604464443
0.00631578947368421	359.276113343602
0.00578947368421053	358.277131487037
0.00526315789473684	358.277131478355
0.00473684210526316	357.548616198228
0.00421052631578947	355.461528363265
0.00368421052631579	348.046963848495
0.00315789473684211	324.632498507484
0.00263157894736842	280.81060284834
0.00210526315789474	229.303228574151
0.00157894736842105	175.005375563272
0.00105263157894737	116.904061194683
0.000526315789473685	58.9033330360079
0	1.73920937644084


==> Figures/datta1d/lowm-verif-noconv-p-3.tsv <==
0.01	441.179445157163
0.00947368421052632	441.179445157163
0.00894736842105263	441.179445157163
0.00842105263157895	440.671148790449
0.00789473684210526	440.019972239536
0.00736842105263158	440.019972236745
0.0068421052631579	439.474149291856
0.00631578947368421	438.261784274491
0.00578947368421053	435.897389663435
0.00526315789473684	429.846813543386
0.00473684210526316	413.538128793214
0.00421052631578947	382.184003904602
0.00368421052631579	340.905752419313
0.00315789473684211	295.335936001605
0.00263157894736842	248.187311159289
0.00210526315789474	200.779123502731
0.00157894736842105	151.46878681134
0.00105263157894737	101.78861277465
0.000526315789473685	51.2271857559163
0	1.73920937644084


==> Figures/datta1d/lowm-verif-noconv-p-4.tsv <==
0.01	167.248927594402
0.00994974874371859	167.249830406384
0.00989949748743719	167.252538820909
0.00984924623115578	167.25705283785
0.00979899497487437	167.263372416834
0.00974874371859297	167.27149745444
0.00969849246231156	167.281427957327
0.00964824120603015	167.293163849811
0.00959798994974874	167.30670491686
0.00954773869346734	167.322051157233
0.00949748743718593	167.339202513288
0.00944723618090452	167.358158674739
0.00939698492462312	167.378919531097
0.00934673366834171	167.401485092472
0.0092964824120603	167.425855101275
0.00924623115577889	167.452029177898
0.00919597989949749	167.480007351046
0.00914572864321608	167.509789531919
0.00909547738693467	167.541375265297
0.00904522613065327	167.574764262131
0.00899497487437186	167.609956592595
0.00894472361809045	167.646952061416
0.00889447236180905	167.685750111621
0.00884422110552764	167.726350530789
0.00879396984924623	167.768753394273
0.00874371859296482	167.812958445515
0.00869346733668342	167.858965105742
0.00864321608040201	167.906773198691
0.0085929648241206	167.956382797359
0.0085427135678392	168.007793619583
0.00849246231155779	168.061005124579
0.00844221105527638	168.11601717256
0.00839195979899498	168.172829829148
0.00834170854271357	168.231442808066
0.00829145728643216	168.291855666898
0.00824120603015075	168.354068312955
0.00819095477386935	168.418080799243
0.00814070351758794	168.483892861556
0.00809045226130653	168.551504219406
0.00804020100502513	168.620914831928
0.00798994974874372	168.692124735543
0.00793969849246231	168.765133720869
0.00788944723618091	168.839941734225
0.0078391959798995	168.916548786044
0.00778894472361809	168.994954893945
0.00773869346733668	169.075159941818
0.00768844221105528	169.15716416462
0.00763819095477387	169.240967618337
0.00758793969849246	169.326570301858
0.00753768844221105	169.413972235177
0.00748743718592965	169.503173995317
0.00743718592964824	169.594175673243
0.00738693467336683	169.68697725193
0.00733668341708543	169.781578932362
0.00728643216080402	169.877981672098
0.00723618090452261	169.976185582377
0.00718592964824121	170.076190636109
0.0071356783919598	170.177997258504
0.00708542713567839	170.28160680304
0.00703517587939699	170.387019383554
0.00698492462311558	170.494234971738
0.00693467336683417	170.603254252999
0.00688442211055276	170.714078958908
0.00683417085427136	170.826709186956
0.00678391959798995	170.941144919019
0.00673366834170854	171.057387121044
0.00668341708542714	171.175437838945
0.00663316582914573	171.295297136128
0.00658291457286432	171.416965017482
0.00653266331658291	171.540442721921
0.00648241206030151	171.665732484007
0.0064321608040201	171.792834319887
0.00638190954773869	171.92174826965
0.00633165829145729	172.052475791758
0.00628140703517588	172.185019101283
0.00623115577889447	172.319378163082
0.00618090452261306	172.455553060521
0.00613065326633166	172.593545346148
0.00608040201005025	172.73335689848
0.00603015075376884	172.874987642304
0.00597989949748744	173.018437702777
0.00592964824120603	173.163708490571
0.00587939698492462	173.310801086903
0.00582914572864322	173.45971541117
0.00577889447236181	173.610451610903
0.0057286432160804	173.763010551575
0.005678391959799	173.91739186638
0.00562814070351759	174.073595538495
0.00557788944723618	174.231621687857
0.00552763819095477	174.391469979117
0.00547738693467337	174.553137694084
0.00542713567839196	174.716624998337
0.00537688442211055	174.881931884506
0.00532663316582915	175.049055780831
0.00527638190954774	175.217990374696
0.00522613065326633	175.388736202985
0.00517587939698493	175.561292951897
0.00512562814070352	175.735654204346
0.00507537688442211	175.911808346153
0.0050251256281407	176.089756574417
0.0049748743718593	176.26949796477
0.00492462311557789	176.451019773852
0.00487437185929648	176.634302734098
0.00482412060301508	176.819349134457
0.00477386934673367	177.006156940285
0.00472361809045226	177.194703258853
0.00467336683417085	177.384957904847
0.00462311557788945	177.576924895934
0.00457286432160804	177.770600281615
0.00452261306532663	177.965945098773
0.00447236180904523	178.162913661035
0.00442211055276382	178.361512649788
0.00437185929648241	178.561734912877
0.00432160804020101	178.763516153315
0.0042713567839196	178.966788649136
0.00422110552763819	179.171563119026
0.00417085427135678	179.377827164099
0.00412060301507538	179.58547644136
0.00407035175879397	179.794411696321
0.00402010050251256	180.004649712895
0.00396984924623116	180.216169588885
0.00391959798994975	180.428803097286
0.00386934673366834	180.642405324386
0.00381909547738694	180.857002138236
0.00376884422110553	181.072558923341
0.00371859296482412	181.288803953742
0.00366834170854271	181.505525055809
0.00361809045226131	181.722761724864
0.0035678391959799	181.940457234457
0.00351758793969849	182.158168457616
0.00346733668341709	182.375581849631
0.00341708542713568	182.592757505447
0.00336683417085427	182.80960273272
0.00331658291457286	183.025382645441
0.00326633165829146	183.239625709675
0.00321608040201005	183.452428341091
0.00316582914572864	183.663618219899
0.00311557788944724	183.871953592791
0.00306532663316583	184.076751910364
0.00301507537688442	184.278153823703
0.00296482412060302	184.475778791968
0.00291457286432161	184.667383790698
0.0028643216080402	184.852230230551
0.00281407035175879	185.030444938213
0.00276381909547739	185.20088883054
0.00271356783919598	185.359565054856
0.00266331658291457	185.506255917221
0.00261306532663317	185.640760148327
0.00256281407035176	185.75883597824
0.00251256281407035	185.855484694567
0.00246231155778895	185.931249898172
0.00241206030150754	185.98346885746
0.00236180904522613	186.000471438557
0.00231155778894472	185.981127518253
0.00226130653266332	185.923962433475
0.00221105527638191	185.811563501484
0.0021608040201005	185.635931334025
0.00211055276381909	185.396451016057
0.00206030150753769	185.068031480546
0.00201005025125628	184.632030144611
0.00195979899497487	184.087582655893
0.00190954773869347	183.394415136683
0.00185929648241206	182.525999706491
0.00180904522613065	181.476235532881
0.00175879396984925	180.182495645472
0.00170854271356784	178.62515027761
0.00165829145728643	176.778441165539
0.00160804020100502	174.583636966996
0.00155778894472362	172.035890525381
0.00150753768844221	169.102413502908
0.0014572864321608	165.780629010201
0.0014070351758794	162.069103480914
0.00135678391959799	158.005898007427
0.00130653266331658	153.600787684763
0.00125628140703518	148.914123887044
0.00120603015075377	143.972819398222
0.00115577889447236	138.823257813391
0.00110552763819096	133.499216352712
0.00105527638190955	128.028191646234
0.00100502512562814	122.437116103655
0.000954773869346734	116.743047492865
0.000904522613065327	110.963483099576
0.00085427135678392	105.110513202774
0.000804020100502512	99.1942472806312
0.000753768844221105	93.2241267981382
0.000703517587939698	87.2056285029118
0.000653266331658291	81.1458812641359
0.000603015075376884	75.0486760963944
0.000552763819095477	68.9181562674498
0.00050251256281407	62.7580426557791
0.000452261306532663	56.570604498358
0.000402010050251256	50.3584953570708
0.000351758793969851	44.123791604923
0.000301507537688444	37.8681361894043
0.000251256281407035	31.5930566598682
0.000201005025125628	25.2999039654749
0.000150753768844221	18.9898336899682
0.000100502512562814	12.6638290501328
5.0251256281407e-05	6.32334934861356
0	0


==> Figures/datta1d/lowm-verif-noconv-p-5.tsv <==
0.01	354.726639671752
0.00994974874371859	354.726739781355
0.00989949748743719	354.727039727015
0.00984924623115578	354.727539494845
0.00979899497487437	354.728238673814
0.00974874371859297	354.729135697928
0.00969849246231156	354.730230637996
0.00964824120603015	354.73152266907
0.00959798994974874	354.733008543419
0.00954773869346734	354.734688183529
0.00949748743718593	354.736561022578
0.00944723618090452	354.738622391362
0.00939698492462312	354.740870435399
0.00934673366834171	354.743305319165
0.0092964824120603	354.745923595153
0.00924623115577889	354.748718494878
0.00919597989949749	354.751690404123
0.00914572864321608	354.754838344892
0.00909547738693467	354.758154531543
0.00904522613065327	354.761632915094
0.00899497487437186	354.765274650673
0.00894472361809045	354.769077174549
0.00889447236180905	354.773028653151
0.00884422110552764	354.777123758556
0.00879396984924623	354.781363930642
0.00874371859296482	354.785744956554
0.00869346733668342	354.790251401158
0.00864321608040201	354.794877746327
0.0085929648241206	354.799625675687
0.0085427135678392	354.804489392413
0.00849246231155779	354.809449538369
0.00844221105527638	354.814500086321
0.00839195979899498	354.819642964415
0.00834170854271357	354.824870560767
0.00829145728643216	354.830158872083
0.00824120603015075	354.835501403086
0.00819095477386935	354.840900313835
0.00814070351758794	354.846345728962
0.00809045226130653	354.851808088619
0.00804020100502513	354.85728050786
0.00798994974874372	354.862765349487
0.00793969849246231	354.868249890512
0.00788944723618091	354.873697858207
0.0078391959798995	354.879102074312
0.00778894472361809	354.884465057006
0.00773869346733668	354.889770466791
0.00768844221105528	354.894973846914
0.00763819095477387	354.900067848314
0.00758793969849246	354.90505507034
0.00753768844221105	354.909914536814
0.00748743718592965	354.91459172413
0.00743718592964824	354.91907927296
0.00738693467336683	354.923379751276
0.00733668341708543	354.927466181227
0.00728643216080402	354.9312715381
0.00723618090452261	354.934788673992
0.00718592964824121	354.938019956055
0.0071356783919598	354.940930558647
0.00708542713567839	354.943437779249
0.00703517587939699	354.945534993619
0.00698492462311558	354.947224114652
0.00693467336683417	354.948459943472
0.00688442211055276	354.949139911589
0.00683417085427136	354.949258361939
0.00678391959798995	354.948816376234
0.00673366834170854	354.947754883729
0.00668341708542714	354.945945863885
0.00663316582914573	354.943385261241
0.00658291457286432	354.940072767053
0.00653266331658291	354.935930523421
0.00648241206030151	354.930797509177
0.0064321608040201	354.924672184391
0.00638190954773869	354.917552019846
0.00633165829145729	354.909333356106
0.00628140703517588	354.899811820282
0.00623115577889447	354.888989715094
0.00618090452261306	354.876861056026
0.00613065326633166	354.863286195932
0.00608040201005025	354.848002981481
0.00603015075376884	354.831019503388
0.00597989949748744	354.812324477163
0.00592964824120603	354.791727183704
0.00587939698492462	354.768887205108
0.00582914572864322	354.743821303411
0.00577889447236181	354.716510123464
0.0057286432160804	354.686689041516
0.005678391959799	354.653909695578
0.00562814070351759	354.618201847728
0.00557788944723618	354.579533884158
0.00552763819095477	354.537531857447
0.00547738693467337	354.491595473629
0.00542713567839196	354.441774090716
0.00537688442211055	354.388017437561
0.00532663316582915	354.329785853044
0.00527638190954774	354.266260192133
0.00522613065326633	354.197519659597
0.00517587939698493	354.123485431645
0.00512562814070352	354.043359736882
0.00507537688442211	353.955999841853
0.0050251256281407	353.861531081956
0.0049748743718593	353.759830623503
0.00492462311557789	353.649686238653
0.00487437185929648	353.529462876596
0.00482412060301508	353.399358457948
0.00477386934673367	353.259181689685
0.00472361809045226	353.10703230627
0.00467336683417085	352.940503563218
0.00462311557788945	352.759910034004
0.00457286432160804	352.564952305166
0.00452261306532663	352.352548140319
0.00447236180904523	352.119047042381
0.00442211055276382	351.86495589844
0.00437185929648241	351.589798297403
0.00432160804020101	351.288399876119
0.0042713567839196	350.955068474756
0.00422110552763819	350.590638647364
0.00417085427135678	350.194316192075
0.00412060301507538	349.757174487781
0.00407035175879397	349.270196577946
0.00402010050251256	348.734800437426
0.00396984924623116	348.149506961155
0.00391959798994975	347.498868820653
0.00386934673366834	346.768840547461
0.00381909547738694	345.961922248427
0.00376884422110553	345.07484741994
0.00371859296482412	344.082370385821
0.00366834170854271	342.964594454304
0.00361809045226131	341.725917748107
0.0035678391959799	340.358471178804
0.00351758793969849	338.828348052428
0.00346733668341709	337.114474386387
0.00341708542713568	335.223240588698
0.00336683417085427	333.139304407621
0.00331658291457286	330.83722916147
0.00326633165829146	328.309987476517
0.00321608040201005	325.561662698652
0.00316582914572864	322.578820686175
0.00311557788944724	319.372388076655
0.00306532663316583	315.958012702147
0.00301507537688442	312.332360852471
0.00296482412060302	308.50325490697
0.00291457286432161	304.511637442004
0.0028643216080402	300.371080804491
0.00281407035175879	296.078170811108
0.00276381909547739	291.657065709263
0.00271356783919598	287.138893498235
0.00266331658291457	282.524443292805
0.00261306532663317	277.817338463309
0.00256281407035176	273.039508849142
0.00251256281407035	268.20140076327
0.00246231155778895	263.301236539183
0.00241206030150754	258.348363408494
0.00236180904522613	253.353747374758
0.00231155778894472	248.317710359519
0.00226130653266332	243.242852448668
0.00221105527638191	238.137039828241
0.0021608040201005	233.001901176979
0.00211055276381909	227.838091895728
0.00206030150753769	222.650588063213
0.00201005025125628	217.440996302371
0.00195979899497487	212.209651420249
0.00190954773869347	206.959786988153
0.00185929648241206	201.692429711447
0.00180904522613065	196.408031831821
0.00175879396984925	191.108803367406
0.00170854271356784	185.795154995183
0.00165829145728643	180.467830428828
0.00160804020100502	175.128208634569
0.00155778894472362	169.776384529543
0.00150753768844221	164.413362689789
0.0014572864321608	159.03968761596
0.0014070351758794	153.655675766946
0.00135678391959799	148.262120198878
0.00130653266331658	142.859137949807
0.00125628140703518	137.447374838813
0.00120603015075377	132.027030994929
0.00115577889447236	126.598520814368
0.00110552763819096	121.16212398739
0.00105527638190955	115.718115031743
0.00100502512562814	110.266776835833
0.000954773869346734	104.808326643072
0.000904522613065327	99.3430071949656
0.00085427135678392	93.8710218807227
0.000804020100502512	88.3925571029315
0.000753768844221105	82.9078220538662
0.000703517587939698	77.416951036859
0.000653266331658291	71.9201472634636
0.000603015075376884	66.4175364500528
0.000552763819095477	60.9092683255189
0.00050251256281407	55.3954991013771
0.000452261306532663	49.8763373028554
0.000402010050251256	44.3519210110648
0.000351758793969851	38.8223750436479
0.000301507537688444	33.2878086409555
0.000251256281407035	27.7483342194616
0.000201005025125628	22.2040626289635
0.000150753768844221	16.6550945684823
0.000100502512562814	11.1015038809958
5.0251256281407e-05	5.54380957048491
0	0


==> Figures/datta1d/lowm-verif-noconv-p-6.tsv <==
0.01	437.899988662439
0.00994974874371859	437.899667700168
0.00989949748743719	437.898703019506
0.00984924623115578	437.897094552677
0.00979899497487437	437.894840443418
0.00974874371859297	437.891933414024
0.00969849246231156	437.888373784506
0.00964824120603015	437.884157810083
0.00959798994974874	437.879270368128
0.00954773869346734	437.873711078768
0.00949748743718593	437.867477398967
0.00944723618090452	437.86054753312
0.00939698492462312	437.852912759763
0.00934673366834171	437.844573850703
0.0092964824120603	437.835514826341
0.00924623115577889	437.825703594889
0.00919597989949749	437.815141943621
0.00914572864321608	437.803825433961
0.00909547738693467	437.791717095344
0.00904522613065327	437.778787794023
0.00899497487437186	437.76504299155
0.00894472361809045	437.750470818707
0.00889447236180905	437.735013863802
0.00884422110552764	437.718645994285
0.00879396984924623	437.701374121844
0.00874371859296482	437.683178292935
0.00869346733668342	437.663981928247
0.00864321608040201	437.643757365179
0.0085929648241206	437.622512839019
0.0085427135678392	437.600220275518
0.00849246231155779	437.576781104997
0.00844221105527638	437.552164305187
0.00839195979899498	437.526379520432
0.00834170854271357	437.499388968401
0.00829145728643216	437.471066650123
0.00824120603015075	437.441378082888
0.00819095477386935	437.410334354955
0.00814070351758794	437.377885022161
0.00809045226130653	437.34386936394
0.00804020100502513	437.30824950152
0.00798994974874372	437.271037927311
0.00793969849246231	437.232167454865
0.00788944723618091	437.191432755095
0.0078391959798995	437.148792690577
0.00778894472361809	437.104261025322
0.00773869346733668	437.057748110116
0.00768844221105528	437.008990466453
0.00763819095477387	436.957943971995
0.00758793969849246	436.904623371904
0.00753768844221105	436.84890841933
0.00748743718592965	436.790458691014
0.00743718592964824	436.729227595927
0.00738693467336683	436.665230312409
0.00733668341708543	436.598304246171
0.00728643216080402	436.52800549195
0.00723618090452261	436.454285966912
0.00718592964824121	436.377160303377
0.0071356783919598	436.296406273454
0.00708542713567839	436.211438360261
0.00703517587939699	436.122208770166
0.00698492462311558	436.028729896005
0.00693467336683417	435.930693930039
0.00688442211055276	435.827317923953
0.00683417085427136	435.718557531887
0.00678391959798995	435.604420036452
0.00673366834170854	435.484472241827
0.00668341708542714	435.357650426808
0.00663316582914573	435.223919219359
0.00658291457286432	435.083275975521
0.00653266331658291	434.935099576565
0.00648241206030151	434.777918620284
0.0064321608040201	434.611716334748
0.00638190954773869	434.436472098266
0.00633165829145729	434.251276185955
0.00628140703517588	434.054052799719
0.00623115577889447	433.844820561834
0.00618090452261306	433.623527374035
0.00613065326633166	433.388808875211
0.00608040201005025	433.137676292551
0.00603015075376884	432.8702130678
0.00597989949748744	432.586312673836
0.00592964824120603	432.283876948325
0.00587939698492462	431.958521025534
0.00582914572864322	431.610444896243
0.00577889447236181	431.239447104566
0.0057286432160804	430.842223230568
0.005678391959799	430.41226064958
0.00562814070351759	429.949966451639
0.00557788944723618	429.454967065526
0.00552763819095477	428.921972368988
0.00547738693467337	428.341348130228
0.00542713567839196	427.713862527148
0.00537688442211055	427.038805652498
0.00532663316582915	426.307745886264
0.00527638190954774	425.50698187622
0.00522613065326633	424.637877853683
0.00517587939698493	423.699021538173
0.00512562814070352	422.677652203151
0.00507537688442211	421.556379208652
0.0050251256281407	420.337388957347
0.0049748743718593	419.01790098793
0.00492462311557789	417.581326514568
0.00487437185929648	416.011046119982
0.00482412060301508	414.309786672032
0.00477386934673367	412.473056418664
0.00472361809045226	410.486198992453
0.00467336683417085	408.343147542525
0.00462311557788945	406.045518131512
0.00457286432160804	403.58928228249
0.00452261306532663	400.972641031456
0.00447236180904523	398.206223942588
0.00442211055276382	395.28859925721
0.00437185929648241	392.220420437706
0.00432160804020101	389.016274043233
0.0042713567839196	385.694508978799
0.00422110552763819	382.251671792684
0.00417085427135678	378.692862003968
0.00412060301507538	375.038339753204
0.00407035175879397	371.302380624738
0.00402010050251256	367.481888158769
0.00396984924623116	363.58256045197
0.00391959798994975	359.620667858642
0.00386934673366834	355.604500382419
0.00381909547738694	351.532014394714
0.00376884422110553	347.407593163169
0.00371859296482412	343.241952039193
0.00366834170854271	339.039635466414
0.00361809045226131	334.799378193184
0.0035678391959799	330.524224401573
0.00351758793969849	326.220910074602
0.00346733668341709	321.891982355825
0.00341708542713568	317.536651822911
0.00336683417085427	313.156997706484
0.00331658291457286	308.757258679998
0.00326633165829146	304.338898605001
0.00321608040201005	299.901406742283
0.00316582914572864	295.446260287086
0.00311557788944724	290.976163666482
0.00306532663316583	286.491916702459
0.00301507537688442	281.993210066864
0.00296482412060302	277.481210461947
0.00291457286432161	272.957641387972
0.0028643216080402	268.422830842513
0.00281407035175879	263.876658855761
0.00276381909547739	259.320160142714
0.00271356783919598	254.754345448782
0.00266331658291457	250.17922684413
0.00261306532663317	245.59494805329
0.00256281407035176	241.002398284132
0.00251256281407035	236.402003151969
0.00246231155778895	231.79368330777
0.00241206030150754	227.177883012939
0.00236180904522613	222.555172570312
0.00231155778894472	217.925569714742
0.00226130653266332	213.28922433127
0.00221105527638191	208.646633806013
0.0021608040201005	203.997915135084
0.00211055276381909	199.343114067386
0.00206030150753769	194.682612591783
0.00201005025125628	190.016552454581
0.00195979899497487	185.344961649221
0.00190954773869347	180.668142317228
0.00185929648241206	175.986204128993
0.00180904522613065	171.299193278534
0.00175879396984925	166.607360968029
0.00170854271356784	161.910760055601
0.00165829145728643	157.209482751724
0.00160804020100502	152.503718616533
0.00155778894472362	147.793481980506
0.00150753768844221	143.078922612034
0.0014572864321608	138.360130616465
0.0014070351758794	133.637157873699
0.00135678391959799	128.910146426371
0.00130653266331658	124.179118389571
0.00125628140703518	119.444200279646
0.00120603015075377	114.705434634281
0.00115577889447236	109.962910498626
0.00110552763819096	105.216692763345
0.00105527638190955	100.466846302823
0.00100502512562814	95.7134427061212
0.000954773869346734	90.9565384519356
0.000904522613065327	86.196200567088
0.00085427135678392	81.4324870418118
0.000804020100502512	76.665453917002
0.000753768844221105	71.8951664058245
0.000703517587939698	67.1216683162999
0.000653266331658291	62.3450284914327
0.000603015075376884	57.5652914146969
0.000552763819095477	52.7825117662638
0.00050251256281407	47.996749144776
0.000452261306532663	43.208046652198
0.000402010050251256	38.4164605721547
0.000351758793969851	33.6220440835075
0.000301507537688444	28.8248451527323
0.000251256281407035	24.0249146703446
0.000201005025125628	19.2223043386439
0.000150753768844221	14.4170604349173
0.000100502512562814	9.60921203858693
5.0251256281407e-05	4.7991613747971
0	0


==> Figures/dyn-ecco/sig3-2-e-1.tsv <==
0	279.150000073505
5	279.150392228236
10	279.150378302297
15	279.150317948773
20	279.150152988634
25	279.149872246336
30	279.149391279958
35	279.148615454639
40	279.14744454764
45	279.145796308114
50	279.143622468417
55	279.140922702267
60	279.137751847432
65	279.134219446497
70	279.130483184023
75	279.126738806313
80	279.123208840264
85	279.120131539332
90	279.117750634361
95	279.116305984863
100	279.116025096396
105	279.117115515595
110	279.119758189846
115	279.124101943066
120	279.13025930046
125	279.138303998514
130	279.148270569554
135	279.160156278635
140	279.173925361013
145	279.189515049021
150	279.20684249156
155	279.225811551275
160	279.246318666984
165	279.268257374848
170	279.291521490557
175	279.316007210637
180	279.341614456125
185	279.368247719163
190	279.395816575062
195	279.424235950343
200	279.453426204264
205	279.483313071659
210	279.513827510147
215	279.544905486815
220	279.57648772956
225	279.608519459751
230	279.640950117236
235	279.67373308545
240	279.706825422155
245	279.740187599671
250	279.773783256975
255	279.807578965032
260	279.841544005978
265	279.875650166303
270	279.909871543849
275	279.94418436823
280	279.978566834123
285	280.012998946766
290	280.047462378997
295	280.081940339109
300	280.116417448815
305	280.150879630638
310	280.185314004065
315	280.219708789807
320	280.254053221598
325	280.288337464937
330	280.322552542267
335	280.356690264081
340	280.390743165504
345	280.424704447924
350	280.458567925276
355	280.492327974612
360	280.525979490619
365	280.559517843771
370	280.592938841839
375	280.626238694467
380	280.659413980603
385	280.692461618528
390	280.72537883829
395	280.758163156358
400	280.790812352298
405	280.82332444733
410	280.855697684604
415	280.887930511061
420	280.92002156075
425	280.95196963949
430	280.983773710764
435	281.015432882742
440	281.046946396358
445	281.078313614339
450	281.109534011121
455	281.140607163575
460	281.171532742483
465	281.202310504696
470	281.232940285931
475	281.263421994143
480	281.293755603434
485	281.323941148456
490	281.353978719259
495	281.383868456562
500	281.413610547403
505	281.443205221142
510	281.472652745785
515	281.501953424607
520	281.531107593047
525	281.560115615858
530	281.588977884483
535	281.617694814645
540	281.646266844137
545	281.674694430785
550	281.70297805058
555	281.731118195962
560	281.759115374239
565	281.786970106145
570	281.814682924501
575	281.842254372998
580	281.869685005072
585	281.896975382874
590	281.924126076323
595	281.951137662236
600	281.978010723531
605	282.004745848493
610	282.031343630106
615	282.057804665428
620	282.084129555034
625	282.11031890249
630	282.13637331388
635	282.162293397365
640	282.18807976279
645	282.213733021308
650	282.239253785048
655	282.264642666808
660	282.289900279768
665	282.315027237235
670	282.340024152403
675	282.364891638139
680	282.389630306783
685	282.414240769968
690	282.438723638452
695	282.463079521969
700	282.487309029088
705	282.511412767089
710	282.535391341849
715	282.559245357732
720	282.582975417499
725	282.606582122219
730	282.630066071188
735	282.653427861862
740	282.676668089786
745	282.699787348541
750	282.722786229686
755	282.745665322712
760	282.768425214999
765	282.791066491777
770	282.813589736089
775	282.835995528762
780	282.858284448377
785	282.880457071246
790	282.90251397139
795	282.924455720518
800	282.946282888011
805	282.967996040905
810	282.989595743885
815	283.011082559264
820	283.032457046983
825	283.053719764596
830	283.074871267271
835	283.095912107777
840	283.116842836487
845	283.137664001372
850	283.158376148001
855	283.178979819537
860	283.199475556742
865	283.219863897973
870	283.240145379189
875	283.260320533948
880	283.280389893412
885	283.300353986352
890	283.320213339149
895	283.3399684758
900	283.359619917923
905	283.379168184763
910	283.398613793193
915	283.417957257724
920	283.437199090512
925	283.45633980136
930	283.475379897728
935	283.494319884739
940	283.513160265184
945	283.531901539534
950	283.550544205941
955	283.569088760252
960	283.587535696009
965	283.605885504466
970	283.624138674589
975	283.642295693066
980	283.66035704432
985	283.678323210508
990	283.696194671537
995	283.71397190507
1000	283.731655386531
1005	283.749245589118
1010	283.76674298381
1015	283.784148039372
1020	283.801461222368
1025	283.818682997169
1030	283.835813825956
1035	283.852854168738
1040	283.86980448335
1045	283.88666522547
1050	283.903436848624
1055	283.920119804192
1060	283.936714541423
1065	283.953221507437
1070	283.969641147237
1075	283.985973903719
1080	284.002220217674
1085	284.018380527806
1090	284.034455270732
1095	284.050444880994
1100	284.066349791069
1105	284.082170431376
1110	284.097907230282
1115	284.113560614116
1120	284.129131007171
1125	284.144618831718
1130	284.160024508011
1135	284.175348454297
1140	284.190591086824
1145	284.205752819847
1150	284.220834065641
1155	284.235835234506
1160	284.250756734775
1165	284.265598972825
1170	284.280362353082
1175	284.295047278031
1180	284.309654148225
1185	284.324183362291
1190	284.33863531694
1195	284.353010406974
1200	284.367309025294
1205	284.381531562909
1210	284.395678408945
1215	284.409749950649
1220	284.423746573402
1225	284.437668660723
1230	284.45151659428
1235	284.465290753895
1240	284.478991517556
1245	284.492619261419
1250	284.506174359823
1255	284.51965718529
1260	284.53306810854
1265	284.546407498495
1270	284.559675722286
1275	284.572873145265
1280	284.586000131007
1285	284.599057041323
1290	284.612044236262
1295	284.624962074127
1300	284.637810911473
1305	284.65059110312
1310	284.663303002163
1315	284.675946959971
1320	284.688523326205
1325	284.701032448817
1330	284.713474674061
1335	284.725850346502
1340	284.73815980902
1345	284.750403402819
1350	284.762581467435
1355	284.774694340744
1360	284.786742358965
1365	284.798725856674
1370	284.810645166804
1375	284.822500620658
1380	284.834292547914
1385	284.846021276633
1390	284.857687133263
1395	284.869290442651
1400	284.880831528048
1405	284.892310711113
1410	284.903728311926
1415	284.915084648991
1420	284.926380039243
1425	284.937614798058
1430	284.948789239256
1435	284.95990367511
1440	284.970958416356
1445	284.981953772193
1450	284.992890050296
1455	285.003767556819
1460	285.014586596405
1465	285.02534747219
1470	285.03605048581
1475	285.046695937412
1480	285.057284125654
1485	285.067815347717
1490	285.07828989931
1495	285.088708074675
1500	285.099070166597
1505	285.109376466407
1510	285.119627263991
1515	285.129822847796
1520	285.139963504838
1525	285.150049520704
1530	285.160081179563
1535	285.170058764172
1540	285.179982555879
1545	285.189852834634
1550	285.199669878992
1555	285.20943396612
1560	285.219145371806
1565	285.228804370461
1570	285.238411235128
1575	285.24796623749
1580	285.257469647872
1585	285.266921735249
1590	285.276322767253
1595	285.28567301018
1600	285.294972728993
1605	285.304222187332
1610	285.313421647515
1615	285.322571370551
1620	285.331671616139
1625	285.340722642681
1630	285.349724707279
1635	285.358678065752
1640	285.367582972633
1645	285.376439681178
1650	285.385248443375
1655	285.394009509945
1660	285.402723130349
1665	285.411389552798
1670	285.420009024252
1675	285.428581790433
1680	285.437108095825
1685	285.445588183683
1690	285.454022296038
1695	285.462410673701
1700	285.470753556272
1705	285.479051182144
1710	285.487303788507
1715	285.495511611356
1720	285.503674885496
1725	285.511793844548
1730	285.519868720952
1735	285.527899745977
1740	285.535887149723
1745	285.543831161126
1750	285.551732007968
1755	285.559589916877
1760	285.567405113336
1765	285.575177821687
1770	285.582908265138
1775	285.590596665765
1780	285.59824324452
1785	285.605848221237
1790	285.613411814636
1795	285.620934242468
1800	285.628415723199
1805	285.63585648555
1810	285.643256804332
1815	285.650617100612
1820	285.657938164367
1825	285.665221563173
1830	285.672470276665
1835	285.679689542191
1840	285.686887830398
1845	285.694077820835
1850	285.701277240972
1855	285.708509470023
1860	285.715803871715
1865	285.723195878991
1870	285.730726887916
1875	285.73844402404
1880	285.746399831948
1885	285.754651921258
1890	285.763262588795
1895	285.772298429322
1900	285.781829943919
1905	285.791931153223
1910	285.802679220903
1915	285.81415409086
1920	285.82643814007
1925	285.839615847928
1930	285.853773482334
1935	285.868998802325
1940	285.885380776838
1945	285.903009318958
1950	285.921975034898
1955	285.9423689869
1960	285.964282469214
1965	285.987806796333
1970	286.013033102685
1975	286.040052152999
1980	286.068954162648
1985	286.099828627259
1990	286.132764160986
1995	286.167848342851
2000	286.205167570614
2005	286.2448069217
2010	286.286850020716
2015	286.331378913166
2020	286.378473944995
2025	286.42821364762
2030	286.480674628172
2035	286.535931464654
2040	286.59405660581
2045	286.655120275463
2050	286.719190381157
2055	286.786332426935
2060	286.856609430102
2065	286.930081841866
2070	287.006807471741
2075	287.086841415623
2080	287.170235987477
2085	287.257040654568
2090	287.347301976189
2095	287.441063545854
2100	287.538365936936
2105	287.639246651726
2110	287.743740073917
2115	287.851877424511
2120	287.963686721156
2125	288.079192740932
2130	288.1984169866
2135	288.321377656352
2140	288.448089617072
2145	288.578564381154
2150	288.712810086901
2155	288.850831482552
2160	288.992629913952
2165	289.138203315923
2170	289.287546207354
2175	289.440649690053
2180	289.597501451387
2185	289.758085770739
2190	289.922383529806
2195	290.090372226763
2200	290.262025994299
2205	290.437315621548
2210	290.616208579906
2215	290.79866905274
2220	290.984657968975
2225	291.174133040549
2230	291.367048803691
2235	291.563356664021
2240	291.763004945391
2245	291.965938942448
2250	292.172100976835
2255	292.381430456969
2260	292.593863941318
2265	292.809335205077
2270	293.027775310146
2275	293.24911267831
2280	293.473273167485
2285	293.700180150913
2290	293.929754599162
2295	294.161915164792
2300	294.396578269523
2305	294.633658193745
2310	294.873067168211
2315	295.114715467719
2320	295.358511506618
2325	295.60436193594
2330	295.852171741974
2335	296.101844346081
2340	296.353281705561
2345	296.60638441536
2350	296.861051810435
2355	297.117182068556
2360	297.374672313367
2365	297.633418717489
2370	297.893316605482
2375	298.154260556471
2380	298.416144506245
2385	298.678861848655
2390	298.942305536117
2395	299.206368179069
2400	299.470942144201
2405	299.735919651313
2410	300.001192868641
2415	300.266654006519
2420	300.532195409237
2425	300.79770964498
2430	301.063089593721
2435	301.328228533123
2440	301.593020223551
2445	301.85735899455
2450	302.121139835174
2455	302.384258495157
2460	302.646611612575
2465	302.908096902095
2470	303.168613465966
2475	303.428062300339
2480	303.686347040956
2485	303.943374921271
2490	304.199057830162
2495	304.453313301227
2500	304.706065273675
2505	304.957244532256
2510	305.20678882377
2515	305.454642717176
2520	305.700757300291
2525	305.945089793644
2530	306.187603132895
2535	306.428265545349
2540	306.667050131883
2545	306.903934460975
2550	307.138900180603
2555	307.371932652769
2560	307.603020613481
2565	307.832155858994
2570	308.059332957813
2575	308.284548987321
2580	308.507803293669
2585	308.729097273468
2590	308.948434175745
2595	309.165818922595
2600	309.38125794697
2605	309.594759046136
2610	309.80633124939
2615	310.015984698735
2620	310.223730541312
2625	310.429580832458
2630	310.633548448368
2635	310.835647007408
2640	311.035890799213
2645	311.234294720786
2650	311.430874218855
2655	311.625645237833
2660	311.818624172773
2665	312.009827826749
2670	312.199273372172
2675	312.386978315541
2680	312.572960465232
2685	312.757237901901
2690	312.93982895115
2695	313.120752158122
2700	313.300026263706
2705	313.477670182082
2710	313.653702979343
2715	313.828143852956
2720	314.001012111849
2725	314.172327156951
2730	314.342108461986
2735	314.510375554406
2740	314.677147996324
2745	314.842445365348
2750	315.006287235251
2755	315.168693156409
2760	315.329682635995
2765	315.489275117915
2770	315.647489962506
2775	315.804346426052
2780	315.959863640164
2785	316.114060591129
2790	316.266956099322
2795	316.418568798801
2800	316.568917117231
2805	316.71801925627
2810	316.865893172564
2815	317.012556559524
2820	317.158026830011
2825	317.302321100096
2830	317.445456174014
2835	317.587448530453
2840	317.728314310273
2845	317.868069305754
2850	318.006728951433
2855	318.144308316594
2860	318.280822099422
2865	318.41628462283
2870	318.550709831946
2875	318.684111293214
2880	318.81650219506
2885	318.947895350043
2890	319.078303198409
2895	319.207737812942
2900	319.33621090501
2905	319.463733831678
2910	319.590317603781
2915	319.715972894811
2920	319.840710050507
2925	319.964539099027
2930	320.087469761569
2935	320.209511463342
2940	320.330673344788
2945	320.450964272935
2950	320.570392852821
2955	320.688967438894
2960	320.80669614631
2965	320.923586862092
2970	321.039647256069
2975	321.154884791563
2980	321.26930673578
2985	321.38292016988
2990	321.495731998695
2995	321.607748960073
3000	321.718977633849
3005	321.829424450411
3010	321.939095698885
3015	322.047997534912
3020	322.156135988039
3025	322.263516968712
3030	322.370146274904
3035	322.476029598352
3040	322.581172530453
3045	322.685580567799
3050	322.789259117384
3055	322.892213501491
3060	322.994448962268
3065	323.095970666014
3070	323.196783707196
3075	323.296893112186
3080	323.396303842769
3085	323.495020799403
3090	323.593048824262
3095	323.690392704076
3100	323.787057172766
3105	323.883046913907
3110	323.978366563012
3115	324.073020709658
3120	324.167013899467
3125	324.260350635935
3130	324.353035382148
3135	324.445072562361
3140	324.536466563472
3145	324.627221736389
3150	324.7173423973
3155	324.806832828854
3160	324.895697281247
3165	324.983939973247
3170	325.071565093132
3175	325.158576799567
3180	325.244979222414
3185	325.330776463492
3190	325.415972597274
3195	325.50057167154
3200	325.584577707981
3205	325.667994702764
3210	325.750826627051
3215	325.833077427489
3220	325.91475102666
3225	325.995851323503
3230	326.076382193704
3235	326.156347490062
3240	326.235751042832
3245	326.314596660035
3250	326.392888127759
3255	326.470629210433
3260	326.547823651086
3265	326.624475171584
3270	326.700587472861
3275	326.776164235122
3280	326.851209118048
3285	326.925725760976
3290	326.999717783073
3295	327.073188783502
3300	327.146142341572
3305	327.218582016883
3310	327.290511349462
3315	327.36193385989
3320	327.432853049427
3325	327.503272400119
3330	327.573195374916
3335	327.642625417766
3340	327.71156595372
3345	327.780020389017
3350	327.847992111182
3355	327.915484489102
3360	327.982500873112
3365	328.049044595072
3370	328.115118968442
3375	328.180727288348
3380	328.24587283166
3385	328.310558857049
3390	328.37478860506
3395	328.438565298169
3400	328.501892140845
3405	328.564772319609
3410	328.627209003091
3415	328.689205342089
3420	328.75076446962
3425	328.811889500974
3430	328.872583533771
3435	328.932849648009
3440	328.992690906118
3445	329.052110353008
3450	329.111111016121
3455	329.16969590548
3460	329.227868013737
3465	329.285630316224
3470	329.342985770997
3475	329.399937318889
3480	329.456487883557
3485	329.512640371527
3490	329.568397672244
3495	329.623762658119
3500	329.678738184578
3505	329.733327090108
3510	329.787532196304
3515	329.841356307922
3520	329.89480221292
3525	329.947872682513
3530	330.000570471214
3535	330.052898316889
3540	330.104858940803
3545	330.156455047667
3550	330.207689325692
3555	330.258564446633
3560	330.309083065843
3565	330.359247822321
3570	330.409061338764
3575	330.458526221614
3580	330.507645061113
3585	330.556420431352
3590	330.604854890324
3595	330.652950979975
3600	330.700711226255
3605	330.748138139176
3610	330.795234212859
3615	330.842001925589
3620	330.888443739871
3625	330.93456210248
3630	330.980359444519
3635	331.025838181472
3640	331.071000713258
3645	331.11584942429
3650	331.160386683528
3655	331.204614844533
3660	331.24853624553
3665	331.292153209458
3670	331.33546804403
3675	331.37848304179
3680	331.421200480174
3685	331.46362262156
3690	331.505751713338
3695	331.547589987957
3700	331.589139662994
3705	331.630402941205
3710	331.67138201059
3715	331.71207904445
3720	331.752496201449
3725	331.792635625674
3730	331.832499446693
3735	331.872089779621
3740	331.911408725177
3745	331.950458369749
3750	331.989240785452
3755	332.027758030193
3760	332.066012147731
3765	332.104005167739
3770	332.141739105869
3775	332.179215963816
3780	332.216437729376
3785	332.253406376513
3790	332.290123865423
3795	332.326592142597
3800	332.362813140881
3805	332.398788779546
3810	332.434520964348
3815	332.470011587593
3820	332.505262528201
3825	332.540275651772
3830	332.575052810651
3835	332.609595843991
3840	332.643906577818
3845	332.677986825099
3850	332.711838385804
3855	332.745463046971
3860	332.778862582775
3865	332.812038754589
3870	332.844993311052
3875	332.877727988132
3880	332.910244509197
3885	332.942544585076
3890	332.974629914127
3895	333.006502182302
3900	333.038163063214
3905	333.0696142182
3910	333.100857296391
3915	333.131893934773
3920	333.162725758257
3925	333.193354379742
3930	333.223781400184
3935	333.254008408658
3940	333.284036982427
3945	333.313868687009
3950	333.34350507624
3955	333.372947692341
3960	333.402198065983
3965	333.431257716355
3970	333.460128151225
3975	333.488810867011
3980	333.517307348844
3985	333.545619070634
3990	333.573747495134
3995	333.601694074009
4000	333.629460247899
4005	333.657047446486
4010	333.684457088558
4015	333.711690582072
4020	333.738749324222
4025	333.765634701505
4030	333.79234808978
4035	333.818890854337
4040	333.845264349961
4045	333.871469920998
4050	333.897508901416
4055	333.923382614869
4060	333.949092374768
4065	333.974639484335
4070	334.000025236675
4075	334.025250914836
4080	334.050317791871
4085	334.075227130904
4090	334.099980185193
4095	334.124578198189
4100	334.149022403606
4105	334.173314025476
4110	334.197454278219
4115	334.2214443667
4120	334.245285486295
4125	334.268978822949
4130	334.292525553242
4135	334.31592684445
4140	334.339183854601
4145	334.362297732543
4150	334.385269618002
4155	334.408100641641
4160	334.430791925125
4165	334.453344581177
4170	334.475759713641
4175	334.498038417544
4180	334.520181779149
4185	334.542190876024
4190	334.564066777094
4195	334.585810542702
4200	334.607423224671
4205	334.628905866358
4210	334.650259502716
4215	334.671485160351
4220	334.692583857578
4225	334.713556604483
4230	334.734404402977
4235	334.755128246853
4240	334.775729121851
4245	334.796208005704
4250	334.816565868202
4255	334.836803671248
4260	334.85692236891
4265	334.876922907479
4270	334.896806225528
4275	334.916573253959
4280	334.936224916068
4285	334.955762127593
4290	334.975185796769
4295	334.994496824387
4300	335.013696103844
4305	335.032784521199
4310	335.051762955226
4315	335.070632277468
4320	335.089393352289
4325	335.108047036928
4330	335.126594181552
4335	335.145035629306
4340	335.163372216368
4345	335.181604771999
4350	335.199734118593
4355	335.217761071731
4360	335.235686440231
4365	335.253511026199
4370	335.271235625077
4375	335.2888610257
4380	335.306388010339
4385	335.323817354755
4390	335.341149828247
4395	335.358386193701
4400	335.375527207641
4405	335.392573620273
4410	335.409526175538
4415	335.426385611155
4420	335.443152658675
4425	335.459828043523
4430	335.476412485048
4435	335.492906696569
4440	335.509311385423
4445	335.525627248943
4450	335.541854907726
4455	335.55799453051
4460	335.574044635823
4465	335.589999351283
4470	335.605843467359
4475	335.621545198276
4480	335.637047545372
4485	335.652259994084
4490	335.667052441619
4495	335.681252610263
4500	335.694647102497
4505	335.706985282865
4510	335.717984744338
4515	335.72733726114
4520	335.734714570386
4525	335.739773742579
4530	335.74216213039
4535	335.741521940174
4540	335.737494447192
4545	335.729723852202
4550	335.717860777509
4555	335.70156541372
4560	335.680510338579
4565	335.654383031577
4570	335.622888105834
4575	335.585749276119
4580	335.542711080395
4585	335.493540371465
4590	335.438027594552
4595	335.375987865703
4600	335.307261865018
4605	335.231716557915
4610	335.149245756987
4615	335.059770536435
4620	334.963239510468
4625	334.859628986555
4630	334.748943003806
4635	334.631213266222
4640	334.506498979923
4645	334.374886602817
4650	334.236489514465
4655	334.091447613115
4660	333.9399268461
4665	333.782118678874
4670	333.61823950709
4675	333.448530015174
4680	333.273254483871
4685	333.092700045657
4690	332.907175860591
4695	332.71701217694
4700	332.522559279891
4705	332.324186204301
4710	332.122278953542
4715	331.917237762853
4720	331.709472659981
4725	331.499396779598
4730	331.287417610508
4735	331.07392729337
4740	330.859293699527
4745	330.643853905546
4750	330.427910882042
4755	330.211733200099
4760	329.99555684807
4765	329.779588089135
4770	329.564006558655
4775	329.348968203284
4780	329.134607961297
4785	328.921042205567
4790	328.708370975966
4795	328.496680002928
4800	328.286042515248
4805	328.076520834945
4810	327.86816777503
4815	327.661027862098
4820	327.455138405119
4825	327.250530428861
4830	327.047229487892
4835	326.845256375658
4840	326.644627741846
4845	326.44535662989
4850	326.247452945007
4855	326.050923861799
4860	325.855774179285
4865	325.662006630249
4870	325.469622150853
4875	325.278620115752
4880	325.088998543191
4885	324.900754274022
4890	324.713883128018
4895	324.528380040445
4900	324.34423918145
4905	324.161454060467
4910	323.980017617593
4915	323.799922303585
4920	323.621160149943
4925	323.443722830335
4930	323.267601714465
4935	323.092787915333
4940	322.919272330726
4945	322.747045679645
4950	322.576098534324
4955	322.406421348356
4960	322.238004481435
4965	322.070838221108
4970	321.904912801912
4975	321.740218422213
4980	321.576745259015
4985	321.414483481
4990	321.253423259991
4995	321.093554781038
5000	320.934868251282
5005	320.777353907743
5010	320.621002024162
5015	320.465802916998
5020	320.311746950676
5025	320.158824542187
5030	320.007026165095
5035	319.856342353031
5040	319.706763702717
5045	319.558280876598
5050	319.41088460509
5055	319.264565688525
5060	319.119314998789
5065	318.975123480717
5070	318.831982153252
5075	318.689882110401
5080	318.548814522012
5085	318.408770634382
5090	318.269741770727
5095	318.131719331514
5100	317.994694794685
5105	317.85865971577
5110	317.723605727913
5115	317.589524541811
5120	317.45640794558
5125	317.324247804554
5130	317.193036061029
5135	317.062764733949
5140	316.933425918544
5145	316.805011785935
5150	316.67751458269
5155	316.550926630356
5160	316.425240324957
5165	316.300448136466
5170	316.17654260826
5175	316.053516356545
5180	315.931362069769
5185	315.810072508026
5190	315.689640502433
5195	315.570058954507
5200	315.451320835527
5205	315.33341918589
5210	315.21634711446
5215	315.100097797912
5220	314.984664480068
5225	314.870040471238
5230	314.756219147548
5235	314.643193950277
5240	314.530958385186
5245	314.419506021851
5250	314.308830492997
5255	314.198925493828
5260	314.08978478137
5265	313.981402173801
5270	313.873771549799
5275	313.766886847883
5280	313.660742065763
5285	313.555331259691
5290	313.450648543816
5295	313.346688089549
5300	313.243444124924
5305	313.140910933971
5310	313.03908285609
5315	312.937954285432
5320	312.837519670286
5325	312.737773512473
5330	312.638710366736
5335	312.540324840153
5340	312.442611591537
5345	312.345565330858
5350	312.24918081866
5355	312.153452865488
5360	312.058376331324
5365	311.963946125024
5370	311.870157203762
5375	311.777004572485
5380	311.684483283365
5385	311.592588435271
5390	311.501315173229
5395	311.410658687907
5400	311.320614215091
5405	311.231177035174
5410	311.142342472654
5415	311.05410589563
5420	310.966462715308
5425	310.879408385518
5430	310.792938402227
5435	310.707048303066
5440	310.621733666859
5445	310.536990113155
5450	310.452813301779
5455	310.369198932368
5460	310.286142743929
5465	310.2036405144
5470	310.121688060208
5475	310.040281235842
5480	309.959415933427
5485	309.879088082304
5490	309.799293648615
5495	309.720028634895
5500	309.641289079667
5505	309.563071057043
5510	309.48537067633
5515	309.408184081644
5520	309.33150745152
5525	309.255336998539
5530	309.179668968953
5535	309.104499642312
5540	309.029825331103
5545	308.955642380389
5550	308.881947167454
5555	308.808736101451
5560	308.736005623058
5565	308.663752204134
5570	308.591972347384
5575	308.520662586022
5580	308.449819483448
5585	308.379439632918
5590	308.309519657226
5595	308.240056208387
5600	308.171045967326
5605	308.102485643569
5610	308.034371974936
5615	307.966701727245
5620	307.899471694014
5625	307.832678696165
5630	307.766319581739
5635	307.700391225607
5640	307.634890529192
5645	307.569814420187
5650	307.505159852282
5655	307.440923804895
5660	307.377103282897
5665	307.313695316357
5670	307.250696960274
5675	307.188105294321
5680	307.125917422591
5685	307.064130473346
5690	307.002741598768
5695	306.941747974712
5700	306.881146800469
5705	306.82093529852
5710	306.761110714306
5715	306.701670315994
5720	306.64261139424
5725	306.583931261972
5730	306.525627254158
5735	306.467696727585
5740	306.410137060645
5745	306.352945653111
5750	306.296119925928
5755	306.239657321004
5760	306.183555300994
5765	306.127811349102
5770	306.072422968871
5775	306.017387683988
5780	305.962703038081
5785	305.908366594523
5790	305.854375936241
5795	305.800728665523
5800	305.747422403829
5805	305.694454791603
5810	305.64182348809
5815	305.589526171153
5820	305.537560537093
5825	305.48592430047
5830	305.434615193928
5835	305.383630968022
5840	305.332969391042
5845	305.28262824885
5850	305.232605344706
5855	305.182898499105
5860	305.133505549614
5865	305.084424350707
5870	305.035652773608
5875	304.987188706132
5880	304.939030052527
5885	304.891174733324
5890	304.843620685176
5895	304.796365860717
5900	304.749408228405
5905	304.702745772379
5910	304.656376492311
5915	304.610298403264
5920	304.564509535546
5925	304.519007934573
5930	304.473791660727
5935	304.428858789221
5940	304.384207409958
5945	304.339835627405
5950	304.29574156045
5955	304.251923342278
5960	304.208379120237
5965	304.165107055711
5970	304.122105323994
5975	304.079372114159
5980	304.036905628943
5985	303.994704084613
5990	303.952765710853
5995	303.91108875064
6000	303.869671460127
6005	303.828512108522
6010	303.787608977977
6015	303.746960363466
6020	303.706564572678
6025	303.666419925901
6030	303.626524755913
6035	303.586877407866
6040	303.547476239186
6045	303.508319619458
6050	303.469405930324
6055	303.430733565373
6060	303.392300930042
6065	303.354106441511
6070	303.316148528597
6075	303.27842563166
6080	303.240936202497
6085	303.203678704246
6090	303.16665161129
6095	303.129853409155
6100	303.093282594421
6105	303.056937674622
6110	303.020817168152
6115	302.984919604179
6120	302.949243522545
6125	302.91378747368
6130	302.878550018512
6135	302.843529728375
6140	302.808725184925
6145	302.77413498005
6150	302.739757715784
6155	302.705592004226
6160	302.671636467447
6165	302.637889737417
6170	302.604350455913
6175	302.571017274441
6180	302.537888854159
6185	302.504963865788
6190	302.47224098954
6195	302.439718915037
6200	302.407396341233
6205	302.375271976335
6210	302.343344537731
6215	302.311612751913
6220	302.280075354399
6225	302.248731089664
6230	302.217578711063
6235	302.186616980762
6240	302.155844669663
6245	302.125260557333
6250	302.094863431937
6255	302.064652090164
6260	302.034625337163
6265	302.004781986468
6270	301.975120859938
6275	301.945640787683
6280	301.916340608004
6285	301.887219167321
6290	301.858275320113
6295	301.829507928853
6300	301.800915863939
6305	301.772498003639
6310	301.744253234022
6315	301.716180448898
6320	301.688278549758
6325	301.660546445712
6330	301.632983053427
6335	301.605587297072
6340	301.578358108253
6345	301.551294425962
6350	301.52439519651
6355	301.497659373477
6360	301.471085917652
6365	301.444673796977
6370	301.418421986491
6375	301.392329468275
6380	301.366395231398
6385	301.34061827186
6390	301.314997592543
6395	301.289532203152
6400	301.264221120168
6405	301.239063366792
6410	301.214057972892
6415	301.189203974958
6420	301.164500416042
6425	301.139946345717
6430	301.11554082002
6435	301.091282901407
6440	301.067171658701
6445	301.043206167045
6450	301.019385507853
6455	300.995708768765
6460	300.972175043594
6465	300.948783432286
6470	300.925533040869
6475	300.902422981409
6480	300.879452371962
6485	300.856620336534
6490	300.833926005029
6495	300.81136851321
6500	300.788947002656
6505	300.766660620712
6510	300.744508520452
6515	300.722489860633
6520	300.700603805655
6525	300.678849525514
6530	300.657226195769
6535	300.63573299749
6540	300.614369117225
6545	300.593133746958
6550	300.572026084066
6555	300.551045331279
6560	300.530190696646
6565	300.509461393489
6570	300.488856640368
6575	300.468375661041
6580	300.448017684427
6585	300.427781944567
6590	300.407667680586
6595	300.387674136659
6600	300.367800561969
6605	300.348046210675
6610	300.328410341872
6615	300.308892219559
6620	300.289491112599
6625	300.270206294688
6630	300.251037044316
6635	300.231982644735
6640	300.213042383923
6645	300.194215554551
6650	300.175501453946
6655	300.156899384064
6660	300.138408651449
6665	300.120028567204
6670	300.101758446958
6675	300.083597610835
6680	300.065545383416
6685	300.047601093714
6690	300.029764075139
6695	300.012033665465
6700	299.994409206802
6705	299.976890045563
6710	299.959475532434
6715	299.942165022344
6720	299.924957874435
6725	299.90785345203
6730	299.890851122605
6735	299.873950257761
6740	299.857150233191
6745	299.840450428655
6750	299.823850227949
6755	299.807349018876
6760	299.790946193219
6765	299.774641146715
6770	299.758433279021
6775	299.742321993694
6780	299.726306698158
6785	299.710386803679
6790	299.694561725338
6795	299.678830882005
6800	299.66319369631
6805	299.647649594619
6810	299.632198007009
6815	299.616838367239
6820	299.601570112725
6825	299.586392684518
6830	299.571305527272
6835	299.556308089228
6840	299.54139982218
6845	299.526580181457
6850	299.511848625894
6855	299.497204617812
6860	299.482647622991
6865	299.468177110645
6870	299.453792553401
6875	299.439493427277
6880	299.425279211653
6885	299.411149389252
6890	299.397103446116
6895	299.383140871584
6900	299.369261158268
6905	299.35546380203
6910	299.341748301963
6915	299.328114160365
6920	299.314560882721
6925	299.301087977675
6930	299.287694957017
6935	299.274381335655
6940	299.261146631594
6945	299.24799036592
6950	299.234912062774
6955	299.221911249331
6960	299.208987455785
6965	299.196140215322
6970	299.183369064104
6975	299.170673541245
6980	299.158053188797
6985	299.145507551722
6990	299.133036177879
6995	299.120638618004
7000	299.108314425685
7005	299.096063157348
7010	299.083884372238
7015	299.071777632394
7020	299.05974250264
7025	299.047778550556
7030	299.035885346467
7035	299.024062463421
7040	299.012309477171
7045	299.000625966157
7050	298.989011511491
7055	298.977465696933
7060	298.965988108879
7065	298.95457833634
7070	298.943235970925
7075	298.931960606827
7080	298.9207518408
7085	298.909609272147
7090	298.898532502698
7095	298.8875211368
7100	298.876574781293
7105	298.865693045499
7110	298.854875541202
7115	298.844121882633
7120	298.833431686454
7125	298.822804571741
7130	298.812240159969
7135	298.801738074995
7140	298.791297943044
7145	298.78091939269
7150	298.770602054846
7155	298.760345562741
7160	298.750149551911
7165	298.740013660183
7170	298.729937527656
7175	298.71992079669
7180	298.709963111888
7185	298.700064120085
7190	298.690223470329
7195	298.680440813871
7200	298.670715804146
7205	298.661048096761
7210	298.651437349482
7215	298.641883222216
7220	298.632385377002
7225	298.622943477993
7230	298.613557191441
7235	298.60422618569
7240	298.594950131156
7245	298.585728700315
7250	298.57656156769
7255	298.567448409838
7260	298.558388905337
7265	298.549382734771
7270	298.540429580719
7275	298.531529127741
7280	298.522681062363
7285	298.513885073069
7290	298.505140850285
7295	298.496448086366
7300	298.487806475585
7305	298.479215714119
7310	298.47067550004
7315	298.462185533297
7320	298.45374551571
7325	298.445355150953
7330	298.437014144544
7335	298.428722203835
7340	298.420479037995
7345	298.412284358003
7350	298.404137876635
7355	298.396039308452
7360	298.387988369786
7365	298.379984778734
7370	298.372028255142
7375	298.364118520596
7380	298.35625529841
7385	298.348438313613
7390	298.340667292943
7395	298.332941964831
7400	298.325262059392
7405	298.317627308414
7410	298.310037445347
7415	298.302492205295
7420	298.294991325
7425	298.287534542835
7430	298.280121598795
7435	298.272752234482
7440	298.265426193099
7445	298.258143219436
7450	298.250903059865
7455	298.243705462323
7460	298.236550176308
7465	298.229436952865
7470	298.22236554458
7475	298.215335705565
7480	298.208347191453
7485	298.201399759385
7490	298.194493168002
7495	298.187627177437
7500	298.1808015493
7505	298.174016046676
7510	298.167270434108
7515	298.160564477593
7520	298.153897944572
7525	298.147270603919
7530	298.140682225932
7535	298.134132582327
7540	298.127621446223
7545	298.12114859214
7550	298.114713795985
7555	298.108316835045
7560	298.10195748798
7565	298.095635534811
7570	298.089350756911
7575	298.083102937001
7580	298.076891859138
7585	298.070717308707
7590	298.064579072411
7595	298.058476938266
7600	298.052410695592
7605	298.046380135001
7610	298.040385048394
7615	298.034425228948
7620	298.028500471112
7625	298.022610570597
7630	298.016755324368
7635	298.010934530636
7640	298.00514798885
7645	297.99939549969
7650	297.99367686506
7655	297.987991888076
7660	297.982340373065
7665	297.97672212555
7670	297.971136952249
7675	297.965584661064
7680	297.960065061072
7685	297.954577962522
7690	297.949123176825
7695	297.943700516546
7700	297.938309795398
7705	297.932950828235
7710	297.927623431043
7715	297.922327420936
7720	297.917062616144
7725	297.911828836012
7730	297.906625900989
7735	297.901453632621
7740	297.896311853546
7745	297.891200387485
7750	297.886119059238
7755	297.881067694675
7760	297.876046120729
7765	297.871054165392
7770	297.866091657704
7775	297.861158427751
7780	297.856254306656
7785	297.851379126572
7790	297.846532720677
7795	297.841714923166
7800	297.836925569247
7805	297.832164495132
7810	297.827431538034
7815	297.822726536155
7820	297.818049328686
7825	297.813399755798
7830	297.808777658635
7835	297.804182879311
7840	297.799615260899
7845	297.795074647429
7850	297.790560883883
7855	297.786073816184
7860	297.781613291195
7865	297.777179156709
7870	297.772771261448
7875	297.768389455052
7880	297.764033588078
7885	297.75970351199
7890	297.755399079157
7895	297.751120142845
7900	297.746866557211
7905	297.742638177301
7910	297.73843485904
7915	297.734256459229
7920	297.730102835539
7925	297.725973846506
7930	297.721869351524
7935	297.717789210843
7940	297.713733285559
7945	297.709701437612
7950	297.705693529781
7955	297.701709425677
7960	297.697748989738
7965	297.693812087225
7970	297.689898584215
7975	297.686008347599
7980	297.682141245074
7985	297.678297145139
7990	297.674475917091
7995	297.670677431017
8000	297.666901557794
8005	297.663148169078
8010	297.659417137305
8015	297.655708335682
8020	297.652021638184
8025	297.648356919551
8030	297.644714055277
8035	297.641092921614
8040	297.637493395559
8045	297.633915354856
8050	297.630358677986
8055	297.626823244167
8060	297.623308933347
8065	297.619815626198
8070	297.616343204116
8075	297.612891549212
8080	297.609460544309
8085	297.606050072939
8090	297.602660019338
8095	297.59929026844
8100	297.595940705875
8105	297.59261121796
8110	297.589301691704
8115	297.586012014794
8120	297.582742075594
8125	297.579491763146
8130	297.576260967156
8135	297.573049577999
8140	297.56985748671
8145	297.56668458498
8150	297.563530765153
8155	297.560395920224
8160	297.557279943831
8165	297.554182730252
8170	297.551104174404
8175	297.548044171836
8180	297.545002618725
8185	297.541979411875
8190	297.53897444871
8195	297.535987627271
8200	297.533018846213
8205	297.530068004802
8210	297.527135002908
8215	297.524219741004
8220	297.521322120162
8225	297.518442042048
8230	297.51557940892
8235	297.512734123622
8240	297.509906089584
8245	297.507095210815
8250	297.504301391899
8255	297.501524537996
8260	297.498764554833
8265	297.496021348705
8270	297.493294826469
8275	297.49058489554
8280	297.487891463889
8285	297.485214440039
8290	297.482553733064
8295	297.479909252579
8300	297.477280908744
8305	297.474668612258
8310	297.472072274353
8315	297.469491806794
8320	297.466927121876
8325	297.464378132417
8330	297.461844751758
8335	297.459326893762
8340	297.456824472802
8345	297.454337403769
8350	297.451865602059
8355	297.449408983578
8360	297.446967464733
8365	297.444540962431
8370	297.442129394077
8375	297.439732677568
8380	297.437350731295
8385	297.434983474134
8390	297.432630825447
8395	297.430292705077
8400	297.427969033347
8405	297.425659731054
8410	297.42336471947
8415	297.421083920337
8420	297.418817255862
8425	297.416564648719
8430	297.41432602204
8435	297.412101299419
8440	297.409890404903
8445	297.407693262995
8450	297.405509798645
8455	297.403339937252
8460	297.401183604659
8465	297.399040727151
8470	297.396911231453
8475	297.394795044724
8480	297.39269209456
8485	297.390602308986
8490	297.388525616456
8495	297.38646194585
8500	297.384411226469
8505	297.382373388039
8510	297.380348360699
8515	297.378336075007
8520	297.376336461933
8525	297.374349452856
8530	297.372374979564
8535	297.370412974249
8540	297.368463369509
8545	297.366526098338
8550	297.36460109413
8555	297.362688290675
8560	297.360787622155
8565	297.358899023142
8570	297.357022428598
8575	297.355157773868
8580	297.353304994684
8585	297.351464027156
8590	297.349634807773
8595	297.347817273402
8600	297.346011361283
8605	297.344217009027
8610	297.342434154616
8615	297.340662736399
8620	297.338902693088
8625	297.33715396376
8630	297.335416487852
8635	297.333690205157
8640	297.331975055828
8645	297.330270980368
8650	297.328577919635
8655	297.326895814833
8660	297.325224607517
8665	297.323564239585
8670	297.321914653278
8675	297.320275791179
8680	297.318647596211
8685	297.317030011631
8690	297.315422981032
8695	297.313826448341
8700	297.312240357814
8705	297.310664654036
8710	297.309099281921
8715	297.307544186703
8720	297.305999313943
8725	297.30446460952
8730	297.302940019632
8735	297.301425490796
8740	297.299920969842
8745	297.298426403912
8750	297.29694174046
8755	297.295466927249
8760	297.29400191235
8765	297.292546644138
8770	297.291101071291
8775	297.289665142791
8780	297.288238807917
8785	297.286822016246
8790	297.285414717654
8795	297.284016862308
8800	297.282628400668
8805	297.281249283485
8810	297.279879461801
8815	297.278518886941
8820	297.277167510518
8825	297.275825284428
8830	297.274492160849
8835	297.273168092238
8840	297.271853031332
8845	297.270546931144
8850	297.269249744961
8855	297.267961426345
8860	297.266681929128
8865	297.265411207413
8870	297.264149215571
8875	297.262895908241
8880	297.261651240324
8885	297.260415166987
8890	297.259187643657
8895	297.257968626024
8900	297.256758070033
8905	297.255555931889
8910	297.254362168051
8915	297.253176735232
8920	297.251999590397
8925	297.250830690763
8930	297.249669993795
8935	297.248517457206
8940	297.247373038957
8945	297.246236697251
8950	297.245108390535
8955	297.243988077498
8960	297.242875717071
8965	297.241771268421
8970	297.240674690954
8975	297.239585944311
8980	297.238504988367
8985	297.237431783233
8990	297.236366289247
8995	297.235308466981
9000	297.234258277234
9005	297.233215681033
9010	297.232180639629
9015	297.231153114501
9020	297.230133067349
9025	297.229120460094
9030	297.228115254881
9035	297.227117414069
9040	297.226126900241
9045	297.225143676191
9050	297.224167704931
9055	297.223198949686
9060	297.222237373894
9065	297.221282941203
9070	297.220335615474
9075	297.219395360773
9080	297.218462141376
9085	297.217535921763
9090	297.216616666622
9095	297.21570434084
9100	297.214798909511
9105	297.213900337928
9110	297.213008591583
9115	297.212123636169
9120	297.211245437575
9125	297.210373961887
9130	297.209509175385
9135	297.208651044544
9140	297.207799536031
9145	297.206954616705
9150	297.206116253616
9155	297.205284414001
9160	297.204459065288
9165	297.203640175089
9170	297.202827711205
9175	297.202021641619
9180	297.201221934497
9185	297.200428558192
9190	297.199641481232
9195	297.19886067233
9200	297.198086100376
9205	297.197317734438
9210	297.196555543763
9215	297.19579949777
9220	297.195049566055
9225	297.194305718389
9230	297.193567924714
9235	297.192836155144
9240	297.192110379962
9245	297.191390569623
9250	297.19067669475
9255	297.189968726132
9260	297.189266634726
9265	297.188570391653
9270	297.187879968199
9275	297.187195335815
9280	297.186516466112
9285	297.185843330865
9290	297.185175902005
9295	297.184514151628
9300	297.183858051985
9305	297.183207575486
9310	297.182562694696
9315	297.181923382338
9320	297.181289611287
9325	297.180661354575
9330	297.180038585384
9335	297.179421277049
9340	297.178809403056
9345	297.178202937041
9350	297.177601852789
9355	297.177006124233
9360	297.176415725454
9365	297.175830630679
9370	297.175250814281
9375	297.174676250778
9380	297.174106914829
9385	297.17354278124
9390	297.172983824957
9395	297.172430021066
9400	297.171881344796
9405	297.171337771513
9410	297.170799276724
9415	297.170265836072
9420	297.169737425337
9425	297.169214020437
9430	297.168695597423
9435	297.168182132481
9440	297.167673601932
9445	297.16716998223
9450	297.166671249958
9455	297.166177381833
9460	297.165688354702
9465	297.165204145543
9470	297.164724731459
9475	297.164250089684
9480	297.163780197579
9485	297.163315032632
9490	297.162854572456
9495	297.162398794789
9500	297.161947677493
9505	297.161501198554
9510	297.161059336081
9515	297.160622068306
9520	297.160189373579
9525	297.159761230374
9530	297.159337617284
9535	297.158918513019
9540	297.15850389641
9545	297.158093746405
9550	297.157688042068
9555	297.157286762579
9560	297.156889887237
9565	297.156497395451
9570	297.156109266748
9575	297.155725480765
9580	297.155346017256
9585	297.154970856084
9590	297.154599977224
9595	297.154233360762
9600	297.153870986894
9605	297.153512835926
9610	297.153158888272
9615	297.152809124455
9620	297.152463525103
9625	297.152122070955
9630	297.151784742854
9635	297.151451521746
9640	297.151122388686
9645	297.15079732483
9650	297.150476311441
9655	297.150159329883
9660	297.149846361621
9665	297.149537388224
9670	297.149232391362
9675	297.148931352804
9680	297.148634254421
9685	297.148341078182
9690	297.148051806154
9695	297.147766420504
9700	297.147484903495
9705	297.147207237489
9710	297.146933404942
9715	297.146663388407
9720	297.146397170532
9725	297.14613473406
9730	297.145876061828
9735	297.145621136765
9740	297.145369941896
9745	297.145122460336
9750	297.144878675292
9755	297.144638570064
9760	297.14440212804
9765	297.144169332701
9770	297.143940167616
9775	297.143714616444
9780	297.143492662931
9785	297.143274290914
9790	297.143059484314
9795	297.142848227141
9800	297.142640503492


==> Figures/dyn-ecco/sig3-2-e-2.tsv <==
0	279.150000073505
5	279.154973106732
10	279.157037507557
15	279.156904951905
20	279.155060750587
25	279.151829934804
30	279.147428461622
35	279.142002677203
40	279.135659439338
45	279.128488741827
50	279.120580261333
55	279.112034931984
60	279.102972420466
65	279.093535205699
70	279.083889847172
75	279.074225942259
80	279.064753214954
85	279.055697138127
90	279.047293461758
95	279.039931945256
100	279.033471925709
105	279.028546935237
110	279.025580037616
115	279.024836527793
120	279.026464379845
125	279.030525211085
130	279.03701791322
135	279.045896621727
140	279.057084321105
145	279.070483092667
150	279.085981784876
155	279.103461709795
160	279.122800832014
165	279.143876809808
170	279.166569165584
175	279.190760798576
180	279.216339003199
185	279.243196118103
190	279.271229901489
195	279.300343705411
200	279.330446504341
205	279.361452819785
210	279.393282572474
215	279.425860885746
220	279.45911785772
225	279.49298831531
230	279.527411559596
235	279.562331109487
240	279.597694448565
245	279.633452778554
250	279.669560781705
255	279.705976393559
260	279.742660586958
265	279.779577167703
270	279.816692581935
275	279.853975735104
280	279.891397822211
285	279.928932168913
290	279.966554083013
295	280.004240715806
300	280.041970932754
305	280.079725192946
310	280.117485436802
315	280.155234981518
320	280.192958423736
325	280.230641548977
330	280.268271247375
335	280.305835435294
340	280.34332298242
345	280.380723643954
350	280.418027997558
355	280.455227384715
360	280.492313856202
365	280.529280121393
370	280.566119501112
375	280.6028258838
380	280.639393684766
385	280.675817808286
390	280.712093612379
395	280.748216876051
400	280.784183768847
405	280.819990822541
410	280.855634904818
415	280.891113194814
420	280.926423160379
425	280.961562536934
430	280.996529307831
435	281.031321686096
440	281.065938097457
445	281.100377164581
450	281.13463769242
455	281.168718654598
460	281.202619180764
465	281.236338544843
470	281.269876154125
475	281.303231539124
480	281.336404344165
485	281.369394318645
490	281.402201308912
495	281.434825250735
500	281.467266162301
505	281.49952413773
510	281.531599341043
515	281.563492000576
520	281.595202403789
525	281.626730892457
530	281.658077858204
535	281.689243738366
540	281.720229012156
545	281.7510341971
550	281.781659845748
555	281.812106542615
560	281.842374901349
565	281.872465562114
570	281.90237918916
575	281.932116468572
580	281.961678106196
585	281.991064825708
590	282.020277366837
595	282.049316483718
600	282.078182943364
605	282.106877524265
610	282.135401015085
615	282.16375421346
620	282.191937924889
625	282.219952961713
630	282.247800142168
635	282.275480289517
640	282.302994231244
645	282.330342798318
650	282.357526824514
655	282.384547145779
660	282.411404599667
665	282.438100024799
670	282.464634260386
675	282.491008145775
680	282.517222520047
685	282.543278221638
690	282.569176087996
695	282.594916955272
700	282.620501658026
705	282.645931028972
710	282.671205898739
715	282.696327095651
720	282.721295445534
725	282.746111771538
730	282.770776893971
735	282.795291630158
740	282.819656794309
745	282.843873197398
750	282.867941647061
755	282.8918629475
760	282.915637899399
765	282.939267299851
770	282.96275194229
775	282.986092616436
780	283.009290108246
785	283.032345199869
790	283.055258669609
795	283.078031291898
800	283.100663837267
805	283.123157072327
810	283.145511759752
815	283.167728658268
820	283.189808522647
825	283.211752103696
830	283.233560148262
835	283.255233399231
840	283.276772595528
845	283.29817847213
850	283.31945176007
855	283.340593186447
860	283.361603474439
865	283.382483343318
870	283.403233508462
875	283.423854681375
880	283.4443475697
885	283.46471287724
890	283.48495130398
895	283.505063546099
900	283.525050296
905	283.544912242327
910	283.564650069986
915	283.58426446017
920	283.60375609038
925	283.623125634449
930	283.642373762567
935	283.661501141301
940	283.680508433622
945	283.699396298928
950	283.718165393067
955	283.736816368365
960	283.755349873644
965	283.773766554252
970	283.792067052084
975	283.810252005606
980	283.828322049882
985	283.846277816592
990	283.864119934064
995	283.88184902729
1000	283.899465717955
1005	283.916970624455
1010	283.934364361927
1015	283.951647542266
1020	283.968820774151
1025	283.985884663066
1030	284.002839811323
1035	284.019686818087
1040	284.036426279392
1045	284.053058788169
1050	284.069584934262
1055	284.086005304454
1060	284.102320482486
1065	284.118531049079
1070	284.13463758195
1075	284.150640655841
1080	284.166540842531
1085	284.182338710862
1090	284.198034826753
1095	284.213629753224
1100	284.229124050415
1105	284.244518275602
1110	284.259812983219
1115	284.275008724875
1120	284.290106049372
1125	284.305105502725
1130	284.320007628178
1135	284.334812966223
1140	284.349522054616
1145	284.364135428396
1150	284.378653619902
1155	284.393077158789
1160	284.407406572043
1165	284.421642384003
1170	284.435785116372
1175	284.449835288233
1180	284.46379341607
1185	284.477660013777
1190	284.491435592682
1195	284.505120661551
1200	284.518715726613
1205	284.532221291573
1210	284.545637857621
1215	284.558965923454
1220	284.572205985287
1225	284.585358536866
1230	284.598424069485
1235	284.611403071998
1240	284.624296030835
1245	284.637103430012
1250	284.649825751149
1255	284.662463473479
1260	284.675017073864
1265	284.687487026808
1270	284.699873804469
1275	284.712177876671
1280	284.724399710919
1285	284.736539772409
1290	284.748598524042
1295	284.760576426435
1300	284.772473937937
1305	284.784291514633
1310	284.796029610364
1315	284.807688676735
1320	284.819269163128
1325	284.830771516709
1330	284.842196182447
1335	284.85354360312
1340	284.864814219327
1345	284.876008469499
1350	284.887126789911
1355	284.898169614694
1360	284.909137375842
1365	284.920030503225
1370	284.9308494246
1375	284.94159456562
1380	284.952266349845
1385	284.962865198755
1390	284.973391531753
1395	284.983845766182
1400	284.994228317334
1405	285.004539598457
1410	285.014780020764
1415	285.02494999345
1420	285.035049923693
1425	285.045080216667
1430	285.055041275556
1435	285.064933501554
1440	285.074757293883
1445	285.084513049796
1450	285.094201164593
1455	285.103822031622
1460	285.113376042294
1465	285.12286358609
1470	285.13228505057
1475	285.141640821381
1480	285.150931282269
1485	285.160156815083
1490	285.169317799786
1495	285.178414614464
1500	285.187447635336
1505	285.196417236758
1510	285.205323791234
1515	285.214167669426
1520	285.222949240158
1525	285.231668870431
1530	285.240326925422
1535	285.248923768499
1540	285.25745976123
1545	285.265935263383
1550	285.274350632942
1555	285.282706226113
1560	285.291002397328
1565	285.299239499257
1570	285.307417882815
1575	285.315537897167
1580	285.323599889742
1585	285.33160420623
1590	285.339551190602
1595	285.347441185108
1600	285.355274530289
1605	285.363051564983
1610	285.370772626333
1615	285.378438049794
1620	285.38604816914
1625	285.393603316472
1630	285.401103822226
1635	285.408550015176
1640	285.415942222448
1645	285.423280769521
1650	285.430565980236
1655	285.437798176806
1660	285.444977679818
1665	285.452104808242
1670	285.459179879442
1675	285.466203209175
1680	285.473175111603
1685	285.480095899302
1690	285.486965883261
1695	285.493785372897
1700	285.500554676056
1705	285.507274099023
1710	285.513943946527
1715	285.520564521748
1720	285.527136126324
1725	285.533659060358
1730	285.540133622422
1735	285.546560109566
1740	285.552938817325
1745	285.559270039722
1750	285.565554069278
1755	285.571791197017
1760	285.577981712472
1765	285.584125903692
1770	285.590224057248
1775	285.596276458238
1780	285.602283390297
1785	285.608245135598
1790	285.614161974863
1795	285.620034187366
1800	285.625888221531
1805	285.631763073824
1810	285.637675295634
1815	285.643627404131
1820	285.649614184115
1825	285.655627354508
1830	285.661658970756
1835	285.6677038538
1840	285.673761272707
1845	285.679836058125
1850	285.685939284457
1855	285.692088627858
1860	285.698308482985
1865	285.704629902591
1870	285.711090409216
1875	285.717733716778
1880	285.724609390836
1885	285.731772469373
1890	285.739283060485
1895	285.747205929229
1900	285.755610082616
1905	285.76456835928
1910	285.774157028435
1915	285.784455401304
1920	285.795545457094
1925	285.807511484778
1930	285.820439741335
1935	285.834418126634
1940	285.849535874852
1945	285.865883262054
1950	285.883551329428
1955	285.902631621567
1960	285.923215939118
1965	285.945396105091
1970	285.969263744133
1975	285.994910074045
1980	286.022425708884
1985	286.051900472981
1990	286.083423225273
1995	286.117081693356
2000	286.152962316726
2005	286.191150098694
2010	286.231728466522
2015	286.274779139329
2020	286.3203820034
2025	286.368614994501
2030	286.419553986892
2035	286.473272688731
2040	286.529842543578
2045	286.589332637756
2050	286.651809613344
2055	286.717337586567
2060	286.785978071419
2065	286.857789908325
2070	286.932829197673
2075	287.011149238097
2080	287.092800469335
2085	287.17783041957
2090	287.266283657109
2095	287.358201746316
2100	287.453623207671
2105	287.55258348188
2110	287.655114897933
2115	287.761246645027
2120	287.871004748271
2125	287.984412048101
2130	288.101488183312
2135	288.222249577656
2140	288.346709429908
2145	288.474877707363
2150	288.606761142658
2155	288.742363233885
2160	288.881684247908
2165	289.024721226825
2170	289.171467997517
2175	289.321915184204
2180	289.476050223964
2185	289.633857385134
2190	289.795317788546
2195	289.960409431524
2200	290.129107214585
2205	290.301382970786
2210	290.477205497647
2215	290.656540591597
2220	290.839351084881
2225	291.025596884862
2230	291.215235015667
2235	291.408219662108
2240	291.604502215826
2245	291.804031323588
2250	292.006752937698
2255	292.212610368429
2260	292.421544338457
2265	292.633493039199
2270	292.848392189028
2275	293.066175093277
2280	293.286772705993
2285	293.510113693371
2290	293.736124498807
2295	293.964729409507
2300	294.195850624597
2305	294.429408324664
2310	294.665320742664
2315	294.903504236135
2320	295.143873360652
2325	295.386340944445
2330	295.630818164126
2335	295.877214621449
2340	296.125438421025
2345	296.375396248934
2350	296.626993452147
2355	296.88013411869
2360	297.134721158469
2365	297.390656384684
2370	297.647840595738
2375	297.906173657576
2380	298.165554586359
2385	298.425881631394
2390	298.687052358232
2395	298.948963731846
2400	299.211512199804
2405	299.474593775344
2410	299.738104120263
2415	300.001938627531
2420	300.265992503528
2425	300.53016084983
2430	300.794338744438
2435	301.058421322363
2440	301.322330026066
2445	301.585894407748
2450	301.849080885755
2455	302.111823252467
2460	302.374033427659
2465	302.635609756216
2470	302.896443345215
2475	303.156422840685
2480	303.415437967369
2485	303.673382092229
2490	303.930154021604
2495	304.18565920072
2500	304.439810450761
2505	304.692528351683
2510	304.943741357019
2515	305.193385709209
2520	305.441405209742
2525	305.68775088684
2530	305.932380594175
2535	306.175258566662
2540	306.416354953389
2545	306.655645342985
2550	306.893110292903
2555	307.128734871076
2560	307.362508215982
2565	307.594423119287
2570	307.824475633731
2575	308.052664707764
2580	308.27899184757
2585	308.503460806425
2590	308.726077300821
2595	308.946848752446
2600	309.165784054811
2605	309.382893363173
2610	309.598187906271
2615	309.811679818349
2620	310.023381989917
2625	310.233307935724
2630	310.44147167846
2635	310.64788764674
2640	310.852570586029
2645	311.055535481203
2650	311.256797489558
2655	311.456371883143
2660	311.654273999384
2665	311.850519199051
2670	312.045122830707
2675	312.238100200837
2680	312.429466548954
2685	312.619237027043
2690	312.807426682747
2695	312.994050445799
2700	313.179123117234
2705	313.362659360971
2710	313.544673697413
2715	313.725180498749
2720	313.904193985675
2725	314.081728225312
2730	314.257797130097
2735	314.432414457475
2740	314.605593810237
2745	314.777348637383
2750	314.94769223538
2755	315.116637749745
2760	315.284198176852
2765	315.450386365918
2770	315.615215021106
2775	315.778696703698
2780	315.94084383431
2785	316.101668695122
2790	316.261183432097
2795	316.419400057167
2800	316.576330450395
2805	316.731986362077
2810	316.886379414801
2815	317.039521105441
2820	317.191422807098
2825	317.342095770985
2830	317.491551128247
2835	317.639799891729
2840	317.786852957693
2845	317.932721107474
2850	318.077415009097
2855	318.220945218841
2860	318.363322182764
2865	318.504556238185
2870	318.644657615131
2875	318.783636437745
2880	318.921502725665
2885	319.058266395371
2890	319.193937261504
2895	319.328525038158
2900	319.462039340149
2905	319.594489684257
2910	319.725885490451
2915	319.856236083091
2920	319.985550692106
2925	320.113838454162
2930	320.241108413804
2935	320.367369524584
2940	320.492630650174
2945	320.616900565461
2950	320.740187957621
2955	320.862501427191
2960	320.983849489109
2965	321.104240573756
2970	321.22368302797
2975	321.342185116051
2980	321.459755020758
2985	321.576400844281
2990	321.692130609206
2995	321.806952259468
3000	321.920873661286
3005	322.033902604085
3010	322.146046801415
3015	322.257313891839
3020	322.367711439828
3025	322.477246936628
3030	322.585927801126
3035	322.693761380694
3040	322.80075495203
3045	322.906915721981
3050	323.01225082836
3055	323.11676734074
3060	323.220472261254
3065	323.32337252537
3070	323.425475002657
3075	323.526786497548
3080	323.627313750083
3085	323.727063436648
3090	323.826042170698
3095	323.924256503476
3100	324.021712924715
3105	324.118417863336
3110	324.214377688137
3115	324.309598708463
3120	324.404087174877
3125	324.497849279817
3130	324.590891158245
3135	324.683218888285
3140	324.774838491856
3145	324.86575593529
3150	324.95597712995
3155	325.04550793283
3160	325.134354147155
3165	325.222521522971
3170	325.310015757717
3175	325.396842496807
3180	325.48300733419
3185	325.568515812905
3190	325.653373425634
3195	325.737585615241
3200	325.821157775309
3205	325.904095250666
3210	325.986403337905
3215	326.068087285895
3220	326.149152296293
3225	326.229603524039
3230	326.30944607785
3235	326.388685020707
3240	326.467325370335
3245	326.545372099676
3250	326.622830137355
3255	326.699704368144
3260	326.775999633417
3265	326.851720731597
3270	326.926872418599
3275	327.001459408272
3280	327.075486372825
3285	327.14895794326
3290	327.221878709785
3295	327.294253222235
3300	327.366085990483
3305	327.43738148484
3310	327.508144136457
3315	327.57837833772
3320	327.64808844264
3325	327.717278767238
3330	327.785953589921
3335	327.854117151861
3340	327.921773657366
3345	327.988927274241
3350	328.055582134154
3355	328.121742332991
3360	328.187411931206
3365	328.252594954172
3370	328.317295392524
3375	328.381517202498
3380	328.445264306265
3385	328.508540592264
3390	328.571349915529
3395	328.633696098011
3400	328.695582928898
3405	328.75701416493
3410	328.817993530712
3415	328.878524719021
3420	328.938611391108
3425	328.998257177004
3430	329.05746567581
3435	329.116240455997
3440	329.174585055694
3445	329.232502982971
3450	329.289997716129
3455	329.347072703972
3460	329.403731366093
3465	329.459977093139
3470	329.515813247087
3475	329.571243161507
3480	329.626270141832
3485	329.680897465613
3490	329.73512838278
3495	329.788966115898
3500	329.842413860417
3505	329.895474784925
3510	329.948152031391
3515	330.000448715409
3520	330.052367926444
3525	330.103912728065
3530	330.155086158184
3535	330.205891229286
3540	330.256330928665
3545	330.306408218646
3550	330.356126036815
3555	330.405487296241
3560	330.454494885694
3565	330.503151669867
3570	330.551460489592
3575	330.599424162049
3580	330.647045480982
3585	330.694327216906
3590	330.741272117314
3595	330.787882906881
3600	330.834162287669
3605	330.880112939322
3610	330.92573751927
3615	330.971038662922
3620	331.016018983858
3625	331.060681074025
3630	331.105027503927
3635	331.149060822807
3640	331.192783558839
3645	331.236198219312
3650	331.279307290807
3655	331.322113239383
3660	331.364618510751
3665	331.406825530455
3670	331.448736704044
3675	331.490354417242
3680	331.531681036128
3685	331.572718907297
3690	331.613470358032
3695	331.653937696471
3700	331.694123211766
3705	331.734029174253
3710	331.773657835609
3715	331.813011429013
3720	331.852092169303
3725	331.890902253132
3730	331.929443859127
3735	331.967719148038
3740	332.00573026289
3745	332.043479329137
3750	332.080968454808
3755	332.118199730656
3760	332.155175230302
3765	332.191897010382
3770	332.228367110691
3775	332.264587554322
3780	332.300560347807
3785	332.33628748126
3790	332.371770928509
3795	332.40701264724
3800	332.442014579123
3805	332.476778649955
3810	332.511306769788
3815	332.54560083306
3820	332.579662718729
3825	332.613494290397
3830	332.647097396442
3835	332.680473870145
3840	332.713625529812
3845	332.746554178899
3850	332.779261606139
3855	332.81174958566
3860	332.844019877108
3865	332.876074225765
3870	332.907914362669
3875	332.939542004735
3880	332.970958854863
3885	333.002166602063
3890	333.033166921563
3895	333.063961474925
3900	333.094551910157
3905	333.124939861826
3910	333.155126951164
3915	333.185114786184
3920	333.214904961781
3925	333.244499059848
3930	333.273898649372
3935	333.303105286551
3940	333.33212051489
3945	333.360945865309
3950	333.389582856243
3955	333.418032993749
3960	333.446297771599
3965	333.474378671388
3970	333.50227716263
3975	333.529994702856
3980	333.55753273771
3985	333.58489270105
3990	333.61207601504
3995	333.639084090248
4000	333.665918325738
4005	333.692580109163
4010	333.719070816862
4015	333.745391813943
4020	333.771544454385
4025	333.797530081121
4030	333.823350026127
4035	333.849005610515
4040	333.874498144619
4045	333.899828928082
4050	333.924999249941
4055	333.950010388716
4060	333.974863612491
4065	333.999560179004
4070	334.024101335724
4075	334.048488319938
4080	334.072722358833
4085	334.096804669575
4090	334.120736459391
4095	334.144518925653
4100	334.168153255951
4105	334.191640628175
4110	334.214982210593
4115	334.23817916193
4120	334.261232631443
4125	334.284143758995
4130	334.306913675135
4135	334.329543501172
4140	334.352034349247
4145	334.374387322408
4150	334.396603514684
4155	334.418684011156
4160	334.44062988803
4165	334.462442212709
4170	334.484122043861
4175	334.505670431494
4180	334.527088417018
4185	334.548377033322
4190	334.569537304838
4195	334.590570247611
4200	334.611476869364
4205	334.632258169567
4210	334.652915139501
4215	334.673448762328
4220	334.693860013151
4225	334.714149859081
4230	334.734319259303
4235	334.754369165137
4240	334.774300520101
4245	334.794114259976
4250	334.813811312867
4255	334.833392599262
4260	334.852859032098
4265	334.872211516818
4270	334.891450951433
4275	334.910578226579
4280	334.929594225581
4285	334.948499824506
4290	334.967295892225
4295	334.985983290471
4300	335.004562873894
4305	335.02303549012
4310	335.041401979803
4315	335.05966317669
4320	335.077819907667
4325	335.095872992819
4330	335.113823245483
4335	335.131671472304
4340	335.149418473287
4345	335.16706504185
4350	335.18461196488
4355	335.202060022782
4360	335.219409989532
4365	335.23666263273
4370	335.253818713651
4375	335.270878987293
4380	335.287844202433
4385	335.304715101672
4390	335.321492421485
4395	335.338176892275
4400	335.354769238417
4405	335.371270178307
4410	335.387680424414
4415	335.404000683323
4420	335.420231655785
4425	335.436374036765
4430	335.452428515484
4435	335.468395775471
4440	335.484276494604
4445	335.500071345161
4450	335.515622672408
4455	335.530697142908
4460	335.545200083107
4465	335.559126682434
4470	335.572521846556
4475	335.585448079499
4480	335.597960651229
4485	335.610089233639
4490	335.621825155959
4495	335.633113433507
4500	335.643848754625
4505	335.653874663073
4510	335.662985240658
4515	335.670928671837
4520	335.677412153321
4525	335.682107693303
4530	335.684658423439
4535	335.684685119904
4540	335.681792695955
4545	335.675576486718
4550	335.665628197022
4555	335.651541425021
4560	335.632916708747
4565	335.609366070024
4570	335.580517051324
4575	335.546016256891
4580	335.505532420614
4585	335.45875903059
4590	335.405416544681
4595	335.345254233376
4600	335.278051686466
4605	335.203620018844
4610	335.121802808659
4615	335.032476798308
4620	334.935552385655
4625	334.830973929609
4630	334.718719890933
4635	334.598802825956
4640	334.471269247932
4645	334.336199367964
4650	334.193706724998
4655	334.04393771213
4660	333.887071004594
4665	333.723316893154
4670	333.552916525275
4675	333.376141055373
4680	333.193290704588
4685	333.004693729965
4690	332.810546981054
4695	332.611629998932
4700	332.407923299661
4705	332.199625478908
4710	331.987095781857
4715	331.770804747454
4720	331.551292630438
4725	331.329135148038
4730	331.104915982043
4735	330.879205387005
4740	330.652544208193
4745	330.425432594683
4750	330.198322699818
4755	329.971614688716
4760	329.745655416216
4765	329.520739194076
4770	329.29711012926
4775	329.074965581953
4780	328.85446035943
4785	328.635711327302
4790	328.418802181165
4795	328.203788177804
4800	327.990700674973
4805	327.779551372109
4810	327.57033618095
4815	327.363038685235
4820	327.157633172959
4825	326.954087243479
4830	326.752364005866
4835	326.552423894947
4840	326.354226138009
4845	326.157729908979
4850	325.962895208382
4855	325.769683507251
4860	325.578058191648
4865	325.387984842134
4870	325.199431379543
4875	325.012368105111
4880	324.826767659601
4885	324.642604922633
4890	324.459856870152
4895	324.278502404914
4900	324.098522172036
4905	323.919898369184
4910	323.74261455876
4915	323.566655487539
4920	323.392006917637
4925	323.218655471323
4930	323.046588491145
4935	322.875793915946
4940	322.706260172724
4945	322.537976083751
4950	322.370930788062
4955	322.205113676144
4960	322.040514336575
4965	321.877122513237
4970	321.714928071782
4975	321.553920974047
4980	321.394091259177
4985	321.235429030348
4990	321.077924446041
4995	320.921567714981
5000	320.766349093921
5005	320.61225888761
5010	320.459287450344
5015	320.307425188634
5020	320.156662564578
5025	320.006990099637
5030	319.858398378549
5035	319.710878053207
5040	319.564419846347
5045	319.419014554952
5050	319.274653053312
5055	319.131326295698
5060	318.989025318629
5065	318.847741242752
5070	318.707465274321
5075	318.568188706327
5080	318.429902919283
5085	318.292599381705
5090	318.156269650329
5095	318.02090537008
5100	317.886498273845
5105	317.753040182064
5110	317.620523002176
5115	317.488938727949
5120	317.358279438702
5125	317.22853729846
5130	317.099704555046
5135	316.971773539125
5140	316.844736663226
5145	316.718586420733
5150	316.593315384873
5155	316.468916207702
5160	316.345381619079
5165	316.222704425669
5170	316.100877509933
5175	315.979893829146
5180	315.859746414426
5185	315.740428369775
5190	315.621932871138
5195	315.504253165482
5200	315.387382569887
5205	315.271314470655
5210	315.156042322439
5215	315.041559647377
5220	314.927860034256
5225	314.814937137677
5230	314.702784677244
5235	314.591396436754
5240	314.480766263417
5245	314.370888067071
5250	314.261755819421
5255	314.153363553281
5260	314.045705361833
5265	313.93877539789
5270	313.832567873177
5275	313.727077057615
5280	313.622297278616
5285	313.518222920392
5290	313.414848423263
5295	313.312168282984
5300	313.210177050078
5305	313.108869329172
5310	313.008239778345
5315	312.908283108491
5320	312.808994082676
5325	312.710367515514
5330	312.61239827255
5335	312.515081269643
5340	312.418411472365
5345	312.322383895406
5350	312.226993601982
5355	312.132235703255
5360	312.038105357761
5365	311.944597770839
5370	311.851708194077
5375	311.759431924754
5380	311.667764305299
5385	311.576700722752
5390	311.486236608231
5395	311.396367436409
5400	311.307088724998
5405	311.218396034233
5410	311.130284966375
5415	311.042751165204
5420	310.955790315539
5425	310.869398142742
5430	310.783570412249
5435	310.698302929091
5440	310.613591537432
5445	310.529432120105
5450	310.445820598165
5455	310.362752930432
5460	310.280225113057
5465	310.198233179083
5470	310.116773198012
5475	310.035841275384
5480	309.955433552355
5485	309.875546205286
5490	309.796175445332
5495	309.717317518043
5500	309.638968702963
5505	309.561125313238
5510	309.483783695233
5515	309.406940228146
5520	309.330591323631
5525	309.254733425432
5530	309.179363009007
5535	309.104476581176
5540	309.030070679754
5545	308.956141873208
5550	308.882686760302
5555	308.809701969757
5560	308.737184159912
5565	308.66513001839
5570	308.593536261768
5575	308.522399635251
5580	308.451716912353
5585	308.381484894579
5590	308.311700411112
5595	308.242360318506
5600	308.173461500379
5605	308.105000867116
5610	308.036975355571
5615	307.969381928775
5620	307.902217575647
5625	307.835479310709
5630	307.769164173806
5635	307.70326922983
5640	307.637791568441
5645	307.572728303805
5650	307.50807657432
5655	307.443833542359
5660	307.379996394006
5665	307.316562338802
5670	307.253528609495
5675	307.190892461784
5680	307.128651174078
5685	307.066802047254
5690	307.005342404412
5695	306.944269590644
5700	306.883580972797
5705	306.823273939244
5710	306.763345899655
5715	306.703794284777
5720	306.644616546205
5725	306.58581015617
5730	306.527372607322
5735	306.469301412514
5740	306.411594104592
5745	306.354248236193
5750	306.297261379532
5755	306.240631126207
5760	306.184355086993
5765	306.128430891651
5770	306.07285618873
5775	306.017628645374
5780	305.962745947136
5785	305.908205797788
5790	305.854005919138
5795	305.800144050845
5800	305.746617950243
5805	305.693425392158
5810	305.64056416874
5815	305.58803208928
5820	305.535826980048
5825	305.483946684118
5830	305.432389061204
5835	305.381151987495
5840	305.330233355491
5845	305.279631073843
5850	305.229343067198
5855	305.179367276036
5860	305.129701656519
5865	305.08034418034
5870	305.031292834567
5875	304.9825456215
5880	304.934100558521
5885	304.885955677945
5890	304.838109026886
5895	304.790558667105
5900	304.743302674878
5905	304.696339140852
5910	304.649666169912
5915	304.603281881046
5920	304.557184407209
5925	304.511371895194
5930	304.465842505502
5935	304.420594412212
5940	304.375625802855
5945	304.330934878288
5950	304.286519852573
5955	304.24237895285
5960	304.198510419219
5965	304.154912504622
5970	304.111583474721
5975	304.068521607784
5980	304.025725194571
5985	303.983192538217
5990	303.940921954121
5995	303.898911769836
6000	303.857160324957
6005	303.815665971014
6010	303.774427071364
6015	303.733442001087
6020	303.692709146877
6025	303.652226906942
6030	303.6119936909
6035	303.572007919681
6040	303.53226802542
6045	303.492772451366
6050	303.453519651779
6055	303.414508091837
6060	303.375736247538
6065	303.337202605605
6070	303.298905663397
6075	303.260843928811
6080	303.223015920196
6085	303.185420166258
6090	303.148055205977
6095	303.110919588511
6100	303.074011873116
6105	303.037330629056
6110	303.000874435518
6115	302.96464188153
6120	302.928631565875
6125	302.892842097009
6130	302.857272092982
6135	302.821920181354
6140	302.786784999116
6145	302.751865192616
6150	302.717159417472
6155	302.682666338503
6160	302.64838462965
6165	302.614312973897
6170	302.580450063203
6175	302.546794598423
6180	302.513345289237
6185	302.480100854076
6190	302.447060020055
6195	302.414221522896
6200	302.381584106863
6205	302.34914652469
6210	302.316907537513
6215	302.284865914806
6220	302.253020434307
6225	302.221369881955
6230	302.189913051828
6235	302.158648746071
6240	302.127575774839
6245	302.096692956226
6250	302.065999116207
6255	302.035493088576
6260	302.005173714881
6265	301.975039844365
6270	301.945090333905
6275	301.915324047952
6280	301.885739858474
6285	301.856336644893
6290	301.827113294033
6295	301.798068700054
6300	301.769201764406
6305	301.740511395763
6310	301.711996509972
6315	301.683656029999
6320	301.65548888587
6325	301.627494014621
6330	301.599670360243
6335	301.572016873627
6340	301.544532512515
6345	301.517216241446
6350	301.490067031705
6355	301.463083861272
6360	301.436265714771
6365	301.409611583421
6370	301.383120464985
6375	301.356791363723
6380	301.330623290342
6385	301.304615261948
6390	301.278766301999
6395	301.253075440257
6400	301.227541712742
6405	301.202164161686
6410	301.176941835485
6415	301.151873788657
6420	301.126959081793
6425	301.102196781517
6430	301.077585960437
6435	301.053125697106
6440	301.028815075973
6445	301.004653187347
6450	300.980639127348
6455	300.956771997868
6460	300.933050906531
6465	300.909474966647
6470	300.886043297174
6475	300.862755022676
6480	300.839609273286
6485	300.816605184662
6490	300.793741897947
6495	300.771018559735
6500	300.748434322027
6505	300.725988342195
6510	300.703679782944
6515	300.681507812272
6520	300.659471603434
6525	300.637570334907
6530	300.615803190347
6535	300.594169358561
6540	300.572668033462
6545	300.551298414041
6550	300.530059704325
6555	300.508951113346
6560	300.487971855104
6565	300.467121148534
6570	300.446398217469
6575	300.425802290609
6580	300.405332601484
6585	300.384988388425
6590	300.364768894525
6595	300.344673367612
6600	300.324701060211
6605	300.304851229516
6610	300.285123137356
6615	300.265516050163
6620	300.24602923894
6625	300.226661979232
6630	300.207413551091
6635	300.188283239051
6640	300.169270332091
6645	300.15037412361
6650	300.131593911395
6655	300.112928997589
6660	300.094378688665
6665	300.075942295397
6670	300.057619132825
6675	300.039408520235
6680	300.021309781123
6685	300.003322243171
6690	299.985445238217
6695	299.967678102227
6700	299.950020175268
6705	299.932470801483
6710	299.915029329056
6715	299.897695110196
6720	299.880467501102
6725	299.863345861936
6730	299.846329556805
6735	299.829417953724
6740	299.812610424601
6745	299.7959063452
6750	299.779305095125
6755	299.762806057789
6760	299.746408620391
6765	299.730112173891
6770	299.713916112984
6775	299.697819836078
6780	299.681822745266
6785	299.665924246304
6790	299.650123748588
6795	299.634420665128
6800	299.618814412526
6805	299.60330441095
6810	299.587890084115
6815	299.572570859255
6820	299.557346167105
6825	299.542215441874
6830	299.527178121224
6835	299.51223364625
6840	299.497381461451
6845	299.482621014718
6850	299.467951757303
6855	299.4533731438
6860	299.438884632128
6865	299.424485683502
6870	299.410175762417
6875	299.395954336625
6880	299.381820877116
6885	299.367774858094
6890	299.353815756957
6895	299.339943054279
6900	299.326156233789
6905	299.312454782348
6910	299.298838189931
6915	299.285305949609
6920	299.271857557525
6925	299.258492512878
6930	299.2452103179
6935	299.232010477842
6940	299.218892500949
6945	299.205855898445
6950	299.192900184512
6955	299.180024876271
6960	299.167229493767
6965	299.154513559945
6970	299.141876600634
6975	299.129318144532
6980	299.116837723182
6985	299.104434870959
6990	299.092109125047
6995	299.079860025429
7000	299.067687114861
7005	299.05558993886
7010	299.043568045683
7015	299.031620986314
7020	299.019748314443
7025	299.007949586451
7030	298.996224361392
7035	298.984572200978
7040	298.972992669559
7045	298.961485334112
7050	298.950049764219
7055	298.938685532052
7060	298.927392212359
7065	298.916169382448
7070	298.905016622168
7075	298.893933513894
7080	298.882919642513
7085	298.871974595409
7090	298.861097962444
7095	298.850289335944
7100	298.839548310685
7105	298.828874483877
7110	298.81826745515
7115	298.807726826534
7120	298.797252202452
7125	298.786843189699
7130	298.776499397428
7135	298.76622043714
7140	298.756005922664
7145	298.745855470145
7150	298.73576869803
7155	298.725745227053
7160	298.71578468022
7165	298.705886682799
7170	298.696050862299
7175	298.686276848465
7180	298.676564273255
7185	298.666912770834
7190	298.657321977556
7195	298.647791531953
7200	298.638321074718
7205	298.628910248697
7210	298.619558698872
7215	298.610266072347
7220	298.601032018338
7225	298.591856188161
7230	298.582738235214
7235	298.573677814967
7240	298.564674584952
7245	298.555728204747
7250	298.546838335962
7255	298.538004642231
7260	298.529226789198
7265	298.520504444502
7270	298.51183727777
7275	298.503224960599
7280	298.494667166549
7285	298.486163571127
7290	298.477713851778
7295	298.469317687872
7300	298.460974760693
7305	298.452684753426
7310	298.444447351145
7315	298.436262240805
7320	298.428129111228
7325	298.42004765309
7330	298.412017558913
7335	298.404038523051
7340	298.396110241682
7345	298.388232412794
7350	298.380404736177
7355	298.372626913406
7360	298.364898647838
7365	298.357219644596
7370	298.349589610562
7375	298.34200825436
7380	298.334475286353
7385	298.326990418629
7390	298.319553364989
7395	298.312163840939
7400	298.304821563677
7405	298.29752625209
7410	298.290277626732
7415	298.283075409824
7420	298.27591932524
7425	298.268809098496
7430	298.261744456744
7435	298.254725128755
7440	298.247750844919
7445	298.240821337225
7450	298.23393633926
7455	298.227095586194
7460	298.220298814772
7465	298.213545763305
7470	298.206836171659
7475	298.200169781249
7480	298.193546335026
7485	298.186965577469
7490	298.180427254576
7495	298.173931113855
7500	298.167476904315
7505	298.161064376457
7510	298.154693282264
7515	298.148363375192
7520	298.142074410164
7525	298.135826143558
7530	298.129618333199
7535	298.123450738351
7540	298.117323119708
7545	298.111235239386
7550	298.105186860913
7555	298.099177749222
7560	298.093207670641
7565	298.087276392888
7570	298.081383685057
7575	298.075529317615
7580	298.069713062392
7585	298.063934692571
7590	298.058193982684
7595	298.052490708597
7600	298.046824647512
7605	298.041195577949
7610	298.035603279744
7615	298.03004753404
7620	298.024528123279
7625	298.019044831193
7630	298.013597442797
7635	298.008185744382
7640	298.002809523509
7645	297.997468568996
7650	297.992162670916
7655	297.986891620586
7660	297.981655210563
7665	297.976453234631
7670	297.971285487801
7675	297.966151766297
7680	297.961051867552
7685	297.955985590202
7690	297.950952734076
7695	297.945953100188
7700	297.940986490736
7705	297.936052709088
7710	297.931151559778
7715	297.9262828485
7720	297.921446382099
7725	297.916641968566
7730	297.911869417029
7735	297.90712853775
7740	297.902419142113
7745	297.897741042621
7750	297.893094052888
7755	297.888477987634
7760	297.883892662675
7765	297.879337894921
7770	297.874813502365
7775	297.870319304081
7780	297.865855120212
7785	297.861420771969
7790	297.857016081622
7795	297.852640872494
7800	297.848294968955
7805	297.843978196416
7810	297.839690381321
7815	297.835431351143
7820	297.831200934379
7825	297.826998960539
7830	297.822825260145
7835	297.818679664722
7840	297.814562006793
7845	297.810472119874
7850	297.806409838467
7855	297.802374998054
7860	297.79836743509
7865	297.794386987002
7870	297.790433492177
7875	297.78650678996
7880	297.782606720649
7885	297.778733125485
7890	297.774885846652
7895	297.771064727266
7900	297.767269611375
7905	297.763500343948
7910	297.759756770874
7915	297.756038738953
7920	297.752346095892
7925	297.748678690303
7930	297.74503637169
7935	297.741418990451
7940	297.737826397869
7945	297.734258446107
7950	297.730714988204
7955	297.72719587807
7960	297.723700970478
7965	297.720230121063
7970	297.716783186312
7975	297.713360023563
7980	297.709960491
7985	297.706584447645
7990	297.703231753354
7995	297.699902268815
8000	297.696595855538
8005	297.693312375855
8010	297.690051692911
8015	297.686813670664
8020	297.683598173874
8025	297.680405068103
8030	297.67723421971
8035	297.674085495843
8040	297.670958764438
8045	297.667853894212
8050	297.664770754658
8055	297.661709216044
8060	297.658669149404
8065	297.655650426536
8070	297.652652919996
8075	297.649676503096
8080	297.646721049896
8085	297.643786435202
8090	297.640872534563
8095	297.63797922426
8100	297.635106381311
8105	297.63225388346
8110	297.629421609173
8115	297.626609437638
8120	297.623817248756
8125	297.62104492314
8130	297.618292342109
8135	297.615559387685
8140	297.612845942586
8145	297.610151890228
8150	297.607477114713
8155	297.604821500832
8160	297.602184934055
8165	297.599567300533
8170	297.596968487088
8175	297.594388381213
8180	297.591826871066
8185	297.589283845469
8190	297.586759193899
8195	297.584252806489
8200	297.581764574022
8205	297.579294387927
8210	297.576842140275
8215	297.574407723776
8220	297.571991031776
8225	297.569591958252
8230	297.567210397805
8235	297.564846245665
8240	297.562499397679
8245	297.56016975031
8250	297.557857200635
8255	297.555561646339
8260	297.553282985714
8265	297.551021117652
8270	297.548775941645
8275	297.546547357779
8280	297.544335266731
8285	297.542139569766
8290	297.539960168733
8295	297.537796966063
8300	297.535649864763
8305	297.533518768415
8310	297.53140358117
8315	297.529304207749
8320	297.527220553434
8325	297.525152524069
8330	297.523100026055
8335	297.521062966346
8340	297.519041252449
8345	297.517034792415
8350	297.515043494842
8355	297.513067268867
8360	297.511106024166
8365	297.509159670949
8370	297.507228119958
8375	297.505311282461
8380	297.503409070255
8385	297.501521395654
8390	297.499648171496
8395	297.497789311132
8400	297.495944728424
8405	297.494114337749
8410	297.492298053986
8415	297.490495792521
8420	297.488707469237
8425	297.486933000519
8430	297.485172303244
8435	297.483425294782
8440	297.481691892992
8445	297.479972016218
8450	297.478265583291
8455	297.476572513516
8460	297.474892726682
8465	297.473226143049
8470	297.47157268335
8475	297.469932268787
8480	297.468304821029
8485	297.466690262207
8490	297.465088514914
8495	297.463499502202
8500	297.461923147577
8505	297.460359374997
8510	297.458808108873
8515	297.457269274062
8520	297.455742795863
8525	297.454228600022
8530	297.452726612721
8535	297.451236760581
8540	297.449758970655
8545	297.44829317043
8550	297.446839287821
8555	297.44539725117
8560	297.443966989244
8565	297.44254843123
8570	297.441141506736
8575	297.439746145785
8580	297.438362278815
8585	297.436989836675
8590	297.435628750626
8595	297.434278952332
8600	297.432940373864
8605	297.431612947696
8610	297.430296606699
8615	297.428991284143
8620	297.427696913693
8625	297.426413429406
8630	297.42514076573
8635	297.423878857502
8640	297.422627639943
8645	297.421387048658
8650	297.420157019633
8655	297.418937489235
8660	297.417728394205
8665	297.41652967166
8670	297.415341259089
8675	297.414163094352
8680	297.412995115675
8685	297.411837261651
8690	297.410689471236
8695	297.409551683749
8700	297.408423838866
8705	297.407305876622
8710	297.406197737406
8715	297.405099361961
8720	297.404010691379
8725	297.402931667102
8730	297.40186223092
8735	297.400802324966
8740	297.399751891716
8745	297.398710873986
8750	297.397679214932
8755	297.396656858046
8760	297.395643747155
8765	297.394639826418
8770	297.393645040325
8775	297.392659333694
8780	297.391682651671
8785	297.390714939727
8790	297.389756143655
8795	297.388806209569
8800	297.387865083902
8805	297.386932713406
8810	297.386009045146
8815	297.385094026502
8820	297.384187605166
8825	297.383289729138
8830	297.382400346728
8835	297.381519406551
8840	297.380646857526
8845	297.379782648877
8850	297.378926730124
8855	297.378079051092
8860	297.377239561898
8865	297.376408212959
8870	297.375584954981
8875	297.374769738966
8880	297.373962516204
8885	297.373163238274
8890	297.372371857043
8895	297.371588324661
8900	297.370812593565
8905	297.370044616469
8910	297.36928434637
8915	297.368531736545
8920	297.367786740544
8925	297.367049312195
8930	297.366319405599
8935	297.365596975128
8940	297.364881975425
8945	297.364174361402
8950	297.363474088239
8955	297.362781111378
8960	297.36209538653
8965	297.361416869665
8970	297.360745517014
8975	297.360081285069
8980	297.35942413058
8985	297.358774010551
8990	297.358130882243
8995	297.357494703169
9000	297.356865431094
9005	297.356243024034
9010	297.355627440253
9015	297.355018638263
9020	297.354416576822
9025	297.353821214931
9030	297.353232511835
9035	297.352650427022
9040	297.352074920218
9045	297.351505951387
9050	297.350943480734
9055	297.350387468697
9060	297.349837875948
9065	297.349294663395
9070	297.348757792174
9075	297.348227223654
9080	297.347702919434
9085	297.347184841337
9090	297.346672951415
9095	297.346167211944
9100	297.345667585425
9105	297.34517403458
9110	297.344686522352
9115	297.344205011903
9120	297.343729466616
9125	297.343259850089
9130	297.342796126136
9135	297.342338258787
9140	297.341886212282
9145	297.341439951078
9150	297.340999439838
9155	297.340564643437
9160	297.340135526958
9165	297.339712055692
9170	297.339294195133
9175	297.338881910982
9180	297.338475169143
9185	297.338073935721
9190	297.337678177025
9195	297.33728785956
9200	297.336902950032
9205	297.336523415345
9210	297.336149222596
9215	297.335780339082
9220	297.335416732289
9225	297.3350583699
9230	297.334705219788
9235	297.334357250015
9240	297.334014428835
9245	297.333676724689
9250	297.333344106206
9255	297.3330165422
9260	297.332694001671
9265	297.332376453803
9270	297.332063867961
9275	297.331756213695
9280	297.331453460732
9285	297.331155578981
9290	297.33086253853
9295	297.330574309642
9300	297.330290862758
9305	297.330012168495
9310	297.329738197644
9315	297.329468921168
9320	297.329204310203
9325	297.328944336058
9330	297.328688970209
9335	297.328438184305
9340	297.32819195016
9345	297.327950239758
9350	297.327713025246
9355	297.32748027894
9360	297.327251973317
9365	297.327028081021
9370	297.326808574854
9375	297.326593427783
9380	297.326382612934
9385	297.326176103593
9390	297.325973873204
9395	297.325775895369
9400	297.325582143846
9405	297.32539259255
9410	297.325207215551
9415	297.325025987072
9420	297.324848881489
9425	297.32467587333
9430	297.324506937275
9435	297.324342048154
9440	297.324181180947
9445	297.324024310782
9450	297.323871412934
9455	297.323722462826
9460	297.323577436027
9465	297.323436308249
9470	297.323299055352
9475	297.323165653336
9480	297.323036078344
9485	297.322910306663
9490	297.322788314718
9495	297.322670079076
9500	297.322555576443
9505	297.322444783661
9510	297.322337677713
9515	297.322234235717
9520	297.322134434927
9525	297.322038252731
9530	297.321945666654
9535	297.321856654352
9540	297.321771193615
9545	297.321689262365
9550	297.321610838655
9555	297.321535900668
9560	297.321464426717
9565	297.321396395244
9570	297.321331784818
9575	297.321270574138
9580	297.321212742026
9585	297.321158267432
9590	297.321107129432
9595	297.321059307223
9600	297.32101478013
9605	297.320973527598
9610	297.320935529193
9615	297.320900764607
9620	297.320869213647
9625	297.320840856246
9630	297.320815672451
9635	297.320793642431
9640	297.320774746471
9645	297.320758964974
9650	297.32074627846
9655	297.320736667564
9660	297.320730113037
9665	297.320726595742
9670	297.32072609666
9675	297.320728596881
9680	297.32073407761
9685	297.320742520162
9690	297.320753905965
9695	297.320768216555
9700	297.320785433581
9705	297.320805538799
9710	297.320828514073
9715	297.320854341376
9720	297.320883002788
9725	297.320914480496
9730	297.320948756792
9735	297.320985814074
9740	297.321025634845
9745	297.32106820171
9750	297.321113497381
9755	297.32116150467
9760	297.321212206492
9765	297.321265585865
9770	297.321321625905
9775	297.321380309831
9780	297.321441620962
9785	297.321505542714
9790	297.321572058605
9795	297.321641152247
9800	297.321712807353


==> Figures/dyn-ecco/sig3-2-e-3.tsv <==
0	279.15
5	279.253725730486
10	279.562348850213
15	280.068270033713
20	280.759031822391
25	281.617625368503
30	282.622909249436
35	283.750130039694
40	284.971531822391
45	286.257039632036
50	287.575
55	288.892960367964
60	290.178468177609
65	291.399869960306
70	292.527090750564
75	293.532374631497
80	294.390968177609
85	295.081729966287
90	295.587651149787
95	296
100	296
105	296
110	296
115	296
120	296
125	296
130	296
135	296
140	296
145	296
150	296
155	296
160	296
165	296
170	296
175	296
180	296
185	296
190	296
195	296
200	296
205	296
210	296
215	296
220	296
225	296
230	296
235	296
240	296
245	296
250	296
255	296
260	296
265	296
270	296
275	296
280	296
285	296
290	296
295	296
300	296
305	296
310	296
315	296
320	296
325	296
330	296
335	296
340	296
345	296
350	296
355	296
360	296
365	296
370	296
375	296
380	296
385	296
390	296
395	296
400	296
405	296
410	296
415	296
420	296
425	296
430	296
435	296
440	296
445	296
450	296
455	296
460	296
465	296
470	296
475	296
480	296
485	296
490	296
495	296
500	296
505	296
510	296
515	296
520	296
525	296
530	296
535	296
540	296
545	296
550	296
555	296
560	296
565	296
570	296
575	296
580	296
585	296
590	296
595	296
600	296
605	296
610	296
615	296
620	296
625	296
630	296
635	296
640	296
645	296
650	296
655	296
660	296
665	296
670	296
675	296
680	296
685	296
690	296
695	296
700	296
705	296
710	296
715	296
720	296
725	296
730	296
735	296
740	296
745	296
750	296
755	296
760	296
765	296
770	296
775	296
780	296
785	296
790	296
795	296
800	296
805	296
810	296
815	296
820	296
825	296
830	296
835	296
840	296
845	296
850	296
855	296
860	296
865	296
870	296
875	296
880	296
885	296
890	296
895	296
900	296
905	296
910	296
915	296
920	296
925	296
930	296
935	296
940	296
945	296
950	296
955	296
960	296
965	296
970	296
975	296
980	296
985	296
990	296
995	296
1000	296
1005	296
1010	296
1015	296
1020	296
1025	296
1030	296
1035	296
1040	296
1045	296
1050	296
1055	296
1060	296
1065	296
1070	296
1075	296
1080	296
1085	296
1090	296
1095	296
1100	296
1105	296
1110	296
1115	296
1120	296
1125	296
1130	296
1135	296
1140	296
1145	296
1150	296
1155	296
1160	296
1165	296
1170	296
1175	296
1180	296
1185	296
1190	296
1195	296
1200	296
1205	296
1210	296
1215	296
1220	296
1225	296
1230	296
1235	296
1240	296
1245	296
1250	296
1255	296
1260	296
1265	296
1270	296
1275	296
1280	296
1285	296
1290	296
1295	296
1300	296
1305	296
1310	296
1315	296
1320	296
1325	296
1330	296
1335	296
1340	296
1345	296
1350	296
1355	296
1360	296
1365	296
1370	296
1375	296
1380	296
1385	296
1390	296
1395	296
1400	296
1405	296
1410	296
1415	296
1420	296
1425	296
1430	296
1435	296
1440	296
1445	296
1450	296
1455	296
1460	296
1465	296
1470	296
1475	296
1480	296
1485	296
1490	296
1495	296
1500	296
1505	296
1510	296
1515	296
1520	296
1525	296
1530	296
1535	296
1540	296
1545	296
1550	296
1555	296
1560	296
1565	296
1570	296
1575	296
1580	296
1585	296
1590	296
1595	296
1600	296
1605	296
1610	296
1615	296
1620	296
1625	296
1630	296
1635	296
1640	296
1645	296
1650	296
1655	296
1660	296
1665	296
1670	296
1675	296
1680	296
1685	296
1690	296
1695	296
1700	296
1705	296
1710	296
1715	296
1720	296
1725	296
1730	296
1735	296
1740	296
1745	296
1750	296
1755	296
1760	296
1765	296
1770	296
1775	296
1780	296
1785	296
1790	296
1795	296
1800	296.018103127028
1805	296.072401936396
1810	296.162864719128
1815	296.289438647506
1820	296.452049805921
1825	296.650603234035
1830	296.884982982238
1835	297.155052179356
1840	297.460653112585
1845	297.801607319585
1850	298.1777156927
1855	298.588758595232
1860	299.0344959897
1865	299.51466757802
1870	300.028992953504
1875	300.577171764618
1880	301.158883890372
1885	301.773789627266
1890	302.421529887666
1895	303.101726409501
1900	303.813981977156
1905	304.557880653437
1910	305.332988022466
1915	306.138851443366
1920	306.975000314593
1925	307.840946348753
1930	308.736183857747
1935	309.66019004808
1940	310.612425326157
1945	311.592333613392
1950	312.599342670938
1955	313.632864433864
1960	314.692295354566
1965	315.777016755219
1970	316.886395189071
1975	318.019782810357
1980	319.176517752625
1985	320.35592451524
1990	321.557314357867
1995	322.779985702668
2000	324.02322454401
2005	325.28630486542
2010	326.568489063557
2015	327.869028378958
2020	329.187163333286
2025	330.522124172847
2030	331.873131318103
2035	333.239395818927
2040	334.620119815324
2045	336.014497003363
2050	337.421713106031
2055	338.840946348753
2060	340.271367939281
2065	341.712142551688
2070	343.162428814171
2075	344.621379800396
2080	346.08814352407
2085	347.561863436484
2090	349.041678926708
2095	350.52672582417
2100	352.0161369033
2105	353.509042389971
2110	355.004570469419
2115	356.50184779536
2120	358
2125	359.49815220464
2130	360.995429530581
2135	362.490957610029
2140	363.9838630967
2145	365.47327417583
2150	366.958321073292
2155	368.438136563516
2160	369.91185647593
2165	371.378620199604
2170	372.837571185829
2175	374.287857448312
2180	375.728632060719
2185	377.159053651247
2190	378.578286893969
2195	379.985502996637
2200	381.379880184676
2205	382.760604181073
2210	384.126868681897
2215	385.477875827153
2220	386.812836666714
2225	388.130971621042
2230	389.431510936443
2235	390.71369513458
2240	391.97677545599
2245	393.220014297332
2250	394.442685642133
2255	395.64407548476
2260	396.823482247375
2265	397.980217189643
2270	399.113604810929
2275	400.222983244781
2280	401.307704645434
2285	402.367135566136
2290	403.400657329062
2295	404.407666386608
2300	405.387574673843
2305	406.33980995192
2310	407.263816142253
2315	408.159053651247
2320	409.024999685407
2325	409.861148556634
2330	410.667011977534
2335	411.442119346563
2340	412.186018022844
2345	412.898273590499
2350	413.578470112334
2355	414.226210372734
2360	414.841116109628
2365	415.422828235382
2370	415.971007046496
2375	416.48533242198
2380	416.9655040103
2385	417.411241404768
2390	417.8222843073
2395	418.198392680415
2400	418.539346887415
2405	418.844947820644
2410	419.115017017762
2415	419.349396765965
2420	419.547950194079
2425	419.710561352494
2430	419.837135280872
2435	419.927598063604
2440	420
2445	420
2450	420
2455	420
2460	420
2465	420
2470	420
2475	420
2480	420
2485	420
2490	420
2495	420
2500	420
2505	420
2510	420
2515	420
2520	420
2525	420
2530	420
2535	420
2540	420
2545	420
2550	420
2555	420
2560	420
2565	420
2570	420
2575	420
2580	420
2585	420
2590	420
2595	420
2600	420
2605	420
2610	420
2615	420
2620	420
2625	420
2630	420
2635	420
2640	420
2645	420
2650	420
2655	420
2660	420
2665	420
2670	420
2675	420
2680	420
2685	420
2690	420
2695	420
2700	420
2705	420
2710	420
2715	420
2720	420
2725	420
2730	420
2735	420
2740	420
2745	420
2750	420
2755	420
2760	420
2765	420
2770	420
2775	420
2780	420
2785	420
2790	420
2795	420
2800	420
2805	420
2810	420
2815	420
2820	420
2825	420
2830	420
2835	420
2840	420
2845	420
2850	420
2855	420
2860	420
2865	420
2870	420
2875	420
2880	420
2885	420
2890	420
2895	420
2900	420
2905	420
2910	420
2915	420
2920	420
2925	420
2930	420
2935	420
2940	420
2945	420
2950	420
2955	420
2960	420
2965	420
2970	420
2975	420
2980	420
2985	420
2990	420
2995	420
3000	420
3005	420
3010	420
3015	420
3020	420
3025	420
3030	420
3035	420
3040	420
3045	420
3050	420
3055	420
3060	420
3065	420
3070	420
3075	420
3080	420
3085	420
3090	420
3095	420
3100	420
3105	420
3110	420
3115	420
3120	420
3125	420
3130	420
3135	420
3140	420
3145	420
3150	420
3155	420
3160	420
3165	420
3170	420
3175	420
3180	420
3185	420
3190	420
3195	420
3200	420
3205	420
3210	420
3215	420
3220	420
3225	420
3230	420
3235	420
3240	420
3245	420
3250	420
3255	420
3260	420
3265	420
3270	420
3275	420
3280	420
3285	420
3290	420
3295	420
3300	420
3305	420
3310	420
3315	420
3320	420
3325	420
3330	420
3335	420
3340	420
3345	420
3350	420
3355	420
3360	420
3365	420
3370	420
3375	420
3380	420
3385	420
3390	420
3395	420
3400	420
3405	420
3410	420
3415	420
3420	420
3425	420
3430	420
3435	420
3440	420
3445	420
3450	420
3455	420
3460	420
3465	420
3470	420
3475	420
3480	420
3485	420
3490	420
3495	420
3500	420
3505	420
3510	420
3515	420
3520	420
3525	420
3530	420
3535	420
3540	420
3545	420
3550	420
3555	420
3560	420
3565	420
3570	420
3575	420
3580	420
3585	420
3590	420
3595	420
3600	420
3605	420
3610	420
3615	420
3620	420
3625	420
3630	420
3635	420
3640	420
3645	420
3650	420
3655	420
3660	420
3665	420
3670	420
3675	420
3680	420
3685	420
3690	420
3695	420
3700	420
3705	420
3710	420
3715	420
3720	420
3725	420
3730	420
3735	420
3740	420
3745	420
3750	420
3755	420
3760	420
3765	420
3770	420
3775	420
3780	420
3785	420
3790	420
3795	420
3800	420
3805	420
3810	420
3815	420
3820	420
3825	420
3830	420
3835	420
3840	420
3845	420
3850	420
3855	420
3860	420
3865	420
3870	420
3875	420
3880	420
3885	420
3890	420
3895	420
3900	420
3905	420
3910	420
3915	420
3920	420
3925	420
3930	420
3935	420
3940	420
3945	420
3950	420
3955	420
3960	420
3965	420
3970	420
3975	420
3980	420
3985	420
3990	420
3995	420
4000	420
4005	420
4010	420
4015	420
4020	420
4025	420
4030	420
4035	420
4040	420
4045	420
4050	420
4055	420
4060	420
4065	420
4070	420
4075	420
4080	420
4085	420
4090	420
4095	420
4100	420
4105	420
4110	420
4115	420
4120	420
4125	420
4130	420
4135	420
4140	420
4145	420
4150	420
4155	420
4160	420
4165	420
4170	420
4175	420
4180	420
4185	420
4190	420
4195	420
4200	420
4205	420
4210	420
4215	420
4220	420
4225	420
4230	420
4235	420
4240	420
4245	420
4250	420
4255	420
4260	420
4265	420
4270	420
4275	420
4280	420
4285	420
4290	420
4295	420
4300	420
4305	420
4310	420
4315	420
4320	420
4325	420
4330	420
4335	420
4340	420
4345	420
4350	420
4355	420
4360	420
4365	420
4370	420
4375	420
4380	420
4385	420
4390	420
4395	420
4400	420
4405	420
4410	420
4415	420
4420	420
4425	420
4430	420
4435	420
4440	420
4445	420
4450	419.890483427769
4455	419.562365922954
4460	419.016942415442
4465	418.256365442639
4470	417.283636654381
4475	416.102594966798
4480	414.717901411864
4485	413.135020742434
4490	411.360199865362
4495	409.40044318781
4500	407.263484974056
4505	404.957758821888
4510	402.492364379042
4515	399.877031431052
4520	397.122081502232
4525	394.238387121334
4530	391.237328912645
4535	388.130750681862
4540	384.930912674
4545	381.65044318781
4550	378.302288737649
4555	374.899662959508
4560	371.455994462819
4565	367.984873833877
4570	364.5
4575	361.015126166123
4580	357.544005537181
4585	354.100337040492
4590	350.697711262351
4595	347.34955681219
4600	344.069087326
4605	340.869249318138
4610	337.762671087355
4615	334.761612878666
4620	331.877918497768
4625	329.122968568948
4630	326.507635620958
4635	324.042241178112
4640	321.736515025944
4645	319.59955681219
4650	317.639800134638
4655	315.864979257566
4660	314.282098588136
4665	312.897405033202
4670	311.716363345619
4675	310.743634557361
4680	309.983057584558
4685	309.437634077046
4690	309
4695	309
4700	309
4705	309
4710	309
4715	309
4720	309
4725	309
4730	309
4735	309
4740	309
4745	309
4750	309
4755	309
4760	309
4765	309
4770	309
4775	309
4780	309
4785	309
4790	309
4795	309
4800	309
4805	309
4810	309
4815	309
4820	309
4825	309
4830	309
4835	309
4840	309
4845	309
4850	309
4855	309
4860	309
4865	309
4870	309
4875	309
4880	309
4885	309
4890	309
4895	309
4900	309
4905	309
4910	309
4915	309
4920	309
4925	309
4930	309
4935	309
4940	309
4945	309
4950	309
4955	309
4960	309
4965	309
4970	309
4975	309
4980	309
4985	309
4990	309
4995	309
5000	309
5005	309
5010	309
5015	309
5020	309
5025	309
5030	309
5035	309
5040	309
5045	309
5050	309
5055	309
5060	309
5065	309
5070	309
5075	309
5080	309
5085	309
5090	309
5095	309
5100	309
5105	309
5110	309
5115	309
5120	309
5125	309
5130	309
5135	309
5140	309
5145	309
5150	309
5155	309
5160	309
5165	309
5170	309
5175	309
5180	309
5185	309
5190	309
5195	309
5200	309
5205	309
5210	309
5215	309
5220	309
5225	309
5230	309
5235	309
5240	309
5245	309
5250	309
5255	309
5260	309
5265	309
5270	309
5275	309
5280	309
5285	309
5290	309
5295	309
5300	309
5305	309
5310	309
5315	309
5320	309
5325	309
5330	309
5335	309
5340	309
5345	309
5350	309
5355	309
5360	309
5365	309
5370	309
5375	309
5380	309
5385	309
5390	309
5395	309
5400	309
5405	309
5410	309
5415	309
5420	309
5425	309
5430	309
5435	309
5440	309
5445	309
5450	309
5455	309
5460	309
5465	309
5470	309
5475	309
5480	309
5485	309
5490	309
5495	309
5500	309
5505	309
5510	309
5515	309
5520	309
5525	309
5530	309
5535	309
5540	309
5545	309
5550	309
5555	309
5560	309
5565	309
5570	309
5575	309
5580	309
5585	309
5590	309
5595	309
5600	309
5605	309
5610	309
5615	309
5620	309
5625	309
5630	309
5635	309
5640	309
5645	309
5650	309
5655	309
5660	309
5665	309
5670	309
5675	309
5680	309
5685	309
5690	309
5695	309
5700	309
5705	309
5710	309
5715	309
5720	309
5725	309
5730	309
5735	309
5740	309
5745	309
5750	309
5755	309
5760	309
5765	309
5770	309
5775	309
5780	309
5785	309
5790	309
5795	309
5800	309
5805	309
5810	309
5815	309
5820	309
5825	309
5830	309
5835	309
5840	309
5845	309
5850	309
5855	309
5860	309
5865	309
5870	309
5875	309
5880	309
5885	309
5890	309
5895	309
5900	309
5905	309
5910	309
5915	309
5920	309
5925	309
5930	309
5935	309
5940	309
5945	309
5950	309
5955	309
5960	309
5965	309
5970	309
5975	309
5980	309
5985	309
5990	309
5995	309
6000	309
6005	309
6010	309
6015	309
6020	309
6025	309
6030	309
6035	309
6040	309
6045	309
6050	309
6055	309
6060	309
6065	309
6070	309
6075	309
6080	309
6085	309
6090	309
6095	309
6100	309
6105	309
6110	309
6115	309
6120	309
6125	309
6130	309
6135	309
6140	309
6145	309
6150	309
6155	309
6160	309
6165	309
6170	309
6175	309
6180	309
6185	309
6190	309
6195	309
6200	309
6205	309
6210	309
6215	309
6220	309
6225	309
6230	309
6235	309
6240	309
6245	309
6250	309
6255	309
6260	309
6265	309
6270	309
6275	309
6280	309
6285	309
6290	309
6295	309
6300	309
6305	309
6310	309
6315	309
6320	309
6325	309
6330	309
6335	309
6340	309
6345	309
6350	309
6355	309
6360	309
6365	309
6370	309
6375	309
6380	309
6385	309
6390	309
6395	309
6400	309
6405	309
6410	309
6415	309
6420	309
6425	309
6430	309
6435	309
6440	309
6445	309
6450	309
6455	309
6460	309
6465	309
6470	309
6475	309
6480	309
6485	309
6490	309
6495	309
6500	309
6505	309
6510	309
6515	309
6520	309
6525	309
6530	309
6535	309
6540	309
6545	309
6550	309
6555	309
6560	309
6565	309
6570	309
6575	309
6580	309
6585	309
6590	309
6595	309
6600	309
6605	309
6610	309
6615	309
6620	309
6625	309
6630	309
6635	309
6640	309
6645	309
6650	309
6655	309
6660	309
6665	309
6670	309
6675	309
6680	309
6685	309
6690	309
6695	309
6700	309
6705	309
6710	309
6715	309
6720	309
6725	309
6730	309
6735	309
6740	309
6745	309
6750	309
6755	309
6760	309
6765	309
6770	309
6775	309
6780	309
6785	309
6790	309
6795	309
6800	309
6805	309
6810	309
6815	309
6820	309
6825	309
6830	309
6835	309
6840	309
6845	309
6850	309
6855	309
6860	309
6865	309
6870	309
6875	309
6880	309
6885	309
6890	309
6895	309
6900	309
6905	309
6910	309
6915	309
6920	309
6925	309
6930	309
6935	309
6940	309
6945	309
6950	309
6955	309
6960	309
6965	309
6970	309
6975	309
6980	309
6985	309
6990	309
6995	309
7000	309
7005	309
7010	309
7015	309
7020	309
7025	309
7030	309
7035	309
7040	309
7045	309
7050	309
7055	309
7060	309
7065	309
7070	309
7075	309
7080	309
7085	309
7090	309
7095	309
7100	309
7105	309
7110	309
7115	309
7120	309
7125	309
7130	309
7135	309
7140	309
7145	309
7150	309
7155	309
7160	309
7165	309
7170	309
7175	309
7180	309
7185	309
7190	309
7195	309
7200	309
7205	309
7210	309
7215	309
7220	309
7225	309
7230	309
7235	309
7240	309
7245	309
7250	309
7255	309
7260	309
7265	309
7270	309
7275	309
7280	309
7285	309
7290	309
7295	309
7300	309
7305	309
7310	309
7315	309
7320	309
7325	309
7330	309
7335	309
7340	309
7345	309
7350	309
7355	309
7360	309
7365	309
7370	309
7375	309
7380	309
7385	309
7390	309
7395	309
7400	309
7405	309
7410	309
7415	309
7420	309
7425	309
7430	309
7435	309
7440	309
7445	309
7450	309
7455	309
7460	309
7465	309
7470	309
7475	309
7480	309
7485	309
7490	309
7495	309
7500	309
7505	309
7510	309
7515	309
7520	309
7525	309
7530	309
7535	309
7540	309
7545	309
7550	309
7555	309
7560	309
7565	309
7570	309
7575	309
7580	309
7585	309
7590	309
7595	309
7600	309
7605	309
7610	309
7615	309
7620	309
7625	309
7630	309
7635	309
7640	309
7645	309
7650	309
7655	309
7660	309
7665	309
7670	309
7675	309
7680	309
7685	309
7690	309
7695	309
7700	309
7705	309
7710	309
7715	309
7720	309
7725	309
7730	309
7735	309
7740	309
7745	309
7750	309
7755	309
7760	309
7765	309
7770	309
7775	309
7780	309
7785	309
7790	309
7795	309
7800	309
7805	309
7810	309
7815	309
7820	309
7825	309
7830	309
7835	309
7840	309
7845	309
7850	309
7855	309
7860	309
7865	309
7870	309
7875	309
7880	309
7885	309
7890	309
7895	309
7900	309
7905	309
7910	309
7915	309
7920	309
7925	309
7930	309
7935	309
7940	309
7945	309
7950	309
7955	309
7960	309
7965	309
7970	309
7975	309
7980	309
7985	309
7990	309
7995	309
8000	309
8005	309
8010	309
8015	309
8020	309
8025	309
8030	309
8035	309
8040	309
8045	309
8050	309
8055	309
8060	309
8065	309
8070	309
8075	309
8080	309
8085	309
8090	309
8095	309
8100	309
8105	309
8110	309
8115	309
8120	309
8125	309
8130	309
8135	309
8140	309
8145	309
8150	309
8155	309
8160	309
8165	309
8170	309
8175	309
8180	309
8185	309
8190	309
8195	309
8200	309
8205	309
8210	309
8215	309
8220	309
8225	309
8230	309
8235	309
8240	309
8245	309
8250	309
8255	309
8260	309
8265	309
8270	309
8275	309
8280	309
8285	309
8290	309
8295	309
8300	309
8305	309
8310	309
8315	309
8320	309
8325	309
8330	309
8335	309
8340	309
8345	309
8350	309
8355	309
8360	309
8365	309
8370	309
8375	309
8380	309
8385	309
8390	309
8395	309
8400	309
8405	309
8410	309
8415	309
8420	309
8425	309
8430	309
8435	309
8440	309
8445	309
8450	309
8455	309
8460	309
8465	309
8470	309
8475	309
8480	309
8485	309
8490	309
8495	309
8500	309
8505	309
8510	309
8515	309
8520	309
8525	309
8530	309
8535	309
8540	309
8545	309
8550	309
8555	309
8560	309
8565	309
8570	309
8575	309
8580	309
8585	309
8590	309
8595	309
8600	309
8605	309
8610	309
8615	309
8620	309
8625	309
8630	309
8635	309
8640	309
8645	309
8650	309
8655	309
8660	309
8665	309
8670	309
8675	309
8680	309
8685	309
8690	309
8695	309
8700	309
8705	309
8710	309
8715	309
8720	309
8725	309
8730	309
8735	309
8740	309
8745	309
8750	309
8755	309
8760	309
8765	309
8770	309
8775	309
8780	309
8785	309
8790	309
8795	309
8800	309
8805	309
8810	309
8815	309
8820	309
8825	309
8830	309
8835	309
8840	309
8845	309
8850	309
8855	309
8860	309
8865	309
8870	309
8875	309
8880	309
8885	309
8890	309
8895	309
8900	309
8905	309
8910	309
8915	309
8920	309
8925	309
8930	309
8935	309
8940	309
8945	309
8950	309
8955	309
8960	309
8965	309
8970	309
8975	309
8980	309
8985	309
8990	309
8995	309
9000	309
9005	309
9010	309
9015	309
9020	309
9025	309
9030	309
9035	309
9040	309
9045	309
9050	309
9055	309
9060	309
9065	309
9070	309
9075	309
9080	309
9085	309
9090	309
9095	309
9100	309
9105	309
9110	309
9115	309
9120	309
9125	309
9130	309
9135	309
9140	309
9145	309
9150	309
9155	309
9160	309
9165	309
9170	309
9175	309
9180	309
9185	309
9190	309
9195	309
9200	309
9205	309
9210	309
9215	309
9220	309
9225	309
9230	309
9235	309
9240	309
9245	309
9250	309
9255	309
9260	309
9265	309
9270	309
9275	309
9280	309
9285	309
9290	309
9295	309
9300	309
9305	309
9310	309
9315	309
9320	309
9325	309
9330	309
9335	309
9340	309
9345	309
9350	309
9355	309
9360	309
9365	309
9370	309
9375	309
9380	309
9385	309
9390	309
9395	309
9400	309
9405	309
9410	309
9415	309
9420	309
9425	309
9430	309
9435	309
9440	309
9445	309
9450	309
9455	309
9460	309
9465	309
9470	309
9475	309
9480	309
9485	309
9490	309
9495	309
9500	309
9505	309
9510	309
9515	309
9520	309
9525	309
9530	309
9535	309
9540	309
9545	309
9550	309
9555	309
9560	309
9565	309
9570	309
9575	309
9580	309
9585	309
9590	309
9595	309
9600	309
9605	309
9610	309
9615	309
9620	309
9625	309
9630	309
9635	309
9640	309
9645	309
9650	309
9655	309
9660	309
9665	309
9670	309
9675	309
9680	309
9685	309
9690	309
9695	309
9700	309
9705	309
9710	309
9715	309
9720	309
9725	309
9730	309
9735	309
9740	309
9745	309
9750	309
9755	309
9760	309
9765	309
9770	309
9775	309
9780	309
9785	309
9790	309
9795	309
9800	309


==> Figures/dyn-ecco/sig3-3-e-1.tsv <==
0	279.150000073505
5	279.150392262297
10	279.150381371953
15	279.150336100881
20	279.150228683884
25	279.150067295197
30	279.149841336367
35	279.149576060798
40	279.149364077244
45	279.149408897279
50	279.150063407615
55	279.151862055475
60	279.155539522598
65	279.162032171917
70	279.172461953699
75	279.188105074925
80	279.210440619284
85	279.240944151318
90	279.280977730432
95	279.331918855029
100	279.395053342121
105	279.471524613544
110	279.562290610225
115	279.668049545116
120	279.789301672885
125	279.926353207057
130	280.079197991298
135	280.247554812697
140	280.430912635447
145	280.628579162306
150	280.839731789696
155	281.063466692944
160	281.298841155373
165	281.544906280894
170	281.800729913198
175	282.06541145481
180	282.338090888964
185	282.61795398547
190	282.904235012837
195	283.196217723885
200	283.493235075936
205	283.794668026147
210	284.099943692212
215	284.408533119095
220	284.71994883199
225	285.033742298604
230	285.349501381664
235	285.666847835571
240	285.985434883954
245	286.304944902536
250	286.625087222194
255	286.945596059804
260	287.266228579329
265	287.586763082119
270	287.906997323166
275	288.226746948499
280	288.545844048001
285	288.864135817357
290	289.181483322597
295	289.497760360681
300	289.812852409647
305	290.126655662077
310	290.439076135873
315	290.75002885666
320	291.059437106419
325	291.367231733312
330	291.673350517965
335	291.977737591811
340	292.280342903379
345	292.581121728727
350	292.880034222499
355	293.177045006322
360	293.472122791542
365	293.765240033495
370	294.056372614752
375	294.345499554953
380	294.632602745054
385	294.917666703968
390	295.200678355742
395	295.481626825578
400	295.76050325311
405	296.037300621516
410	296.312013601118
415	296.584638406279
420	296.855172664444
425	297.12361529634
430	297.389966406356
435	297.654227182262
440	297.916399803466
445	298.176487357079
450	298.434493761134
455	298.69042369433
460	298.94428253176
465	299.196076286095
470	299.445811553764
475	299.6934954657
480	299.939135642256
485	300.18274015192
490	300.424317473532
495	300.663876461659
500	300.90142631489
505	301.136976546772
510	301.370536959178
515	301.602117617876
520	301.831728830131
525	302.059381124137
530	302.285085230142
535	302.508852063108
540	302.730692706775
545	302.950618399009
550	303.168640518315
555	303.384770571429
560	303.599020181878
565	303.811401079439
570	304.021925090415
575	304.230604128649
580	304.43745018723
585	304.64247533082
590	304.845691688547
595	305.047111447432
600	305.246746846284
605	305.444610170046
610	305.640713744534
615	305.835069931552
620	306.027691124348
625	306.21858974338
630	306.407778232372
635	306.595269054635
640	306.781074689631
645	306.965207629772
650	307.147680377416
655	307.328505442067
660	307.507695337751
665	307.685262580562
670	307.861219686359
675	308.035579168615
680	308.208353536397
685	308.379555292475
690	308.549196931553
695	308.717290938605
700	308.883849787325
705	309.04888593867
710	309.212411839502
715	309.374439921317
720	309.534982599057
725	309.694052270006
730	309.85166131276
735	310.007822086274
740	310.162546928969
745	310.315848157921
750	310.4677380681
755	310.618228931676
760	310.767332997386
765	310.915062489954
770	311.061429609563
775	311.206446531385
780	311.350125405158
785	311.492478354805
790	311.633517478108
795	311.773254846421
800	311.911702504421
805	312.048872469903
810	312.184776733615
815	312.319427259115
820	312.452835982677
825	312.585014813218
830	312.715975632251
835	312.845730293871
840	312.974290624756
845	313.101668424193
850	313.227875464117
855	313.352923489165
860	313.47682421674
865	313.599589337078
870	313.721230513326
875	313.841759381604
880	313.961187551078
885	314.079526604007
890	314.196788095783
895	314.31298355495
900	314.428124483193
905	314.542222355299
910	314.655288619076
915	314.767334695233
920	314.878371977208
925	314.988411830932
930	315.097465594541
935	315.205544578005
940	315.312660062682
945	315.418823300791
950	315.524045514778
955	315.628337896594
960	315.73171160685
965	315.834177773866
970	315.935747492584
975	316.036431823355
980	316.136241790585
985	316.235188381229
990	316.33328254314
995	316.430535183251
1000	316.526957165599
1005	316.622559309175
1010	316.717352385608
1015	316.81134711667
1020	316.90455417161
1025	316.996984164313
1030	317.088647650279
1035	317.179555123447
1040	317.269717012834
1045	317.359143679037
1050	317.447845410568
1055	317.535832420059
1060	317.623114840332
1065	317.709702720366
1070	317.795606021152
1075	317.88083461148
1080	317.965398263656
1085	318.049306649183
1090	318.132569334418
1095	318.215195776242
1100	318.297195317752
1105	318.37857718401
1110	318.459350477868
1115	318.539524175906
1120	318.619107124494
1125	318.698108036012
1130	318.776535485255
1135	318.854397906036
1140	318.931703588023
1145	319.008460673818
1150	319.084677156306
1155	319.160360876285
1160	319.235519520399
1165	319.310160619374
1170	319.38429154658
1175	319.457919516913
1180	319.531051586018
1185	319.603694649835
1190	319.675855444482
1195	319.747540546461
1200	319.81875637319
1205	319.88950918385
1210	319.959805080524
1215	320.02965000964
1220	320.09904976368
1225	320.168009983152
1230	320.236536158802
1235	320.304633634061
1240	320.372307607679
1245	320.439563136568
1250	320.506405138792
1255	320.572838396716
1260	320.638867560281
1265	320.704497150388
1270	320.769731562366
1275	320.834575069516
1280	320.899031826709
1285	320.963105874018
1290	321.026801140363
1295	321.09012144717
1300	321.153070512015
1305	321.215651952237
1310	321.277869288532
1315	321.339725948485
1320	321.401225270058
1325	321.46237050501
1330	321.523164822251
1335	321.583611311109
1340	321.643712984529
1345	321.703472782179
1350	321.762893573463
1355	321.821978160444
1360	321.880729280682
1365	321.939149609956
1370	321.997241764909
1375	322.055008305584
1380	322.112451737868
1385	322.169574515836
1390	322.226379044008
1395	322.282867679501
1400	322.339042734099
1405	322.394906476227
1410	322.450461132839
1415	322.505708891222
1420	322.560651900713
1425	322.615292274341
1430	322.669632090383
1435	322.723673393856
1440	322.777418197924
1445	322.830868485248
1450	322.884026209258
1455	322.936893295371
1460	322.989471642135
1465	323.041763122329
1470	323.093769583999
1475	323.145492851435
1480	323.19693472611
1485	323.248096987561
1490	323.298981394226
1495	323.349589684237
1500	323.399923576175
1505	323.449984769777
1510	323.499774946614
1515	323.549295770727
1520	323.598548889236
1525	323.647535932908
1530	323.696258516703
1535	323.744718240285
1540	323.792916688511
1545	323.84085543189
1550	323.88853602702
1555	323.935960017005
1560	323.983128931839
1565	324.030044288784
1570	324.07670759272
1575	324.123120336479
1580	324.16928400116
1585	324.215200056429
1590	324.260869960804
1595	324.306295161926
1600	324.351477096815
1605	324.39641719211
1610	324.441116864304
1615	324.485577519961
1620	324.529800555927
1625	324.573787359523
1630	324.617539308738
1635	324.661057772408
1640	324.704344110381
1645	324.747399673688
1650	324.79022580469
1655	324.832823837226
1660	324.875195096759
1665	324.917340900502
1670	324.959262557551
1675	325.000961369004
1680	325.042438628079
1685	325.083695620221
1690	325.124733623213
1695	325.165553907275
1700	325.206157735161
1705	325.246546362251
1710	325.286721036641
1715	325.326682999226
1720	325.366433483787
1725	325.40597371706
1730	325.445304918822
1735	325.484428301952
1740	325.523345072511
1745	325.562056429799
1750	325.600563566426
1755	325.638867668369
1760	325.676969915036
1765	325.714871479317
1770	325.752573527645
1775	325.790077220047
1780	325.827383710196
1785	325.864494145458
1790	325.901409666944
1795	325.938131409554
1800	325.974660502022
1805	326.010998066962
1810	326.047145220907
1815	326.083103074351
1820	326.118872731793
1825	326.154455291769
1830	326.189851846894
1835	326.225063483899
1840	326.260091283663
1845	326.294936321251
1850	326.329599665949
1855	326.364082381293
1860	326.398385525105
1865	326.432510149521
1870	326.466457301029
1875	326.500228020489
1880	326.533823343173
1885	326.567244298787
1890	326.600491911501
1895	326.633567199978
1900	326.666471177403
1905	326.699204851507
1910	326.731769224593
1915	326.764165293566
1920	326.796394049956
1925	326.828456479943
1930	326.860353564385
1935	326.892086278837
1940	326.923655593582
1945	326.955062473649
1950	326.98630787884
1955	327.017392763754
1960	327.048318077807
1965	327.079084765259
1970	327.109693765232
1975	327.140146011738
1980	327.170442433694
1985	327.200583954953
1990	327.230571494317
1995	327.260405965563
2000	327.290088277466
2005	327.319619333815
2010	327.349000033443
2015	327.378231270236
2020	327.407313933165
2025	327.4362489063
2030	327.465037068835
2035	327.493679295103
2040	327.522176454603
2045	327.550529412015
2050	327.578739027223
2055	327.606806155333
2060	327.634731646695
2065	327.662516346925
2070	327.690161096918
2075	327.717666732876
2080	327.74503408632
2085	327.772263984116
2090	327.799357248491
2095	327.826314697054
2100	327.853137142813
2105	327.879825394199
2110	327.906380255079
2115	327.932802524782
2120	327.959092998115
2125	327.985252465381
2130	328.011281712399
2135	328.037181520528
2140	328.062952666676
2145	328.088595923328
2150	328.114112058563
2155	328.139501836068
2160	328.164766015163
2165	328.189905350818
2170	328.214920593671
2175	328.239812490046
2180	328.264581781977
2185	328.289229207218
2190	328.313755499272
2195	328.338161387401
2200	328.362447596649
2205	328.38661484786
2210	328.410663857696
2215	328.434595338656
2220	328.458409999096
2225	328.482108543244
2230	328.505691671222
2235	328.529160079063
2240	328.552514458731
2245	328.575755498136
2250	328.598883881157
2255	328.621900287658
2260	328.644805393503
2265	328.667599870583
2270	328.690284386824
2275	328.712859606215
2280	328.735326188818
2285	328.757684790792
2290	328.779936064409
2295	328.802080658074
2300	328.82411921634
2305	328.846052379928
2310	328.867880785747
2315	328.889605066907
2320	328.911225852744
2325	328.93274376883
2330	328.954159436998
2335	328.975473475356
2340	328.996686498307
2345	329.017799116566
2350	329.038811937177
2355	329.059725563533
2360	329.080540595393
2365	329.101257628898
2370	329.121877256593
2375	329.142400067439
2380	329.162826646837
2385	329.183157576641
2390	329.203393435175
2395	329.223534797256
2400	329.243582234206
2405	329.263536313873
2410	329.283397600647
2415	329.303166655478
2420	329.322844035893
2425	329.342430296015
2430	329.361925986578
2435	329.381331654946
2440	329.400647845131
2445	329.419875097805
2450	329.439013950326
2455	329.458064936745
2460	329.477028587834
2465	329.495905431093
2470	329.514695990772
2475	329.533400787891
2480	329.55202034025
2485	329.57055516245
2490	329.589005765911
2495	329.607372658886
2500	329.625656346479
2505	329.643857330663
2510	329.661976110292
2515	329.680013181126
2520	329.697969035838
2525	329.715844164038
2530	329.733639052285
2535	329.751354184105
2540	329.768990040009
2545	329.786547097507
2550	329.804025831126
2555	329.821426712426
2560	329.838750210014
2565	329.855996789565
2570	329.873166913834
2575	329.890261042672
2580	329.907279633044
2585	329.924223139046
2590	329.941092011916
2595	329.957886700055
2600	329.97460764904
2605	329.991255301642
2610	330.007830097838
2615	330.02433247483
2620	330.04076286706
2625	330.057121706226
2630	330.073409421295
2635	330.089626438522
2640	330.105773181462
2645	330.121850070987
2650	330.137857525304
2655	330.153795959964
2660	330.169665787882
2665	330.185467419351
2670	330.201201262055
2675	330.216867721088
2680	330.232467198966
2685	330.248000095641
2690	330.26346680852
2695	330.278867732477
2700	330.294203259866
2705	330.309473780542
2710	330.324679681867
2715	330.339821348733
2720	330.354899163571
2725	330.369913506365
2730	330.384864754671
2735	330.399753283626
2740	330.414579465968
2745	330.429343672045
2750	330.44404626983
2755	330.45868762494
2760	330.473268100642
2765	330.487788057874
2770	330.502247855258
2775	330.516647849108
2780	330.530988393451
2785	330.545269840037
2790	330.559492538353
2795	330.573656835639
2800	330.587763076898
2805	330.601811604911
2810	330.61580276025
2815	330.629736881294
2820	330.643614304239
2825	330.657435363112
2830	330.671200389784
2835	330.684909713987
2840	330.69856366332
2845	330.712162563268
2850	330.725706737214
2855	330.739196506451
2860	330.752632190193
2865	330.766014105591
2870	330.779342567746
2875	330.792617889716
2880	330.805840382536
2885	330.819010355227
2890	330.832128114806
2895	330.845193966304
2900	330.858208212773
2905	330.871171155301
2910	330.884083093026
2915	330.896944323145
2920	330.909755140925
2925	330.922515839721
2930	330.935226710983
2935	330.947888044268
2940	330.960500127256
2945	330.973063245757
2950	330.985577683727
2955	330.998043723275
2960	331.010461644679
2965	331.022831726397
2970	331.035154245075
2975	331.047429475562
2980	331.05965769092
2985	331.071839162435
2990	331.08397415963
2995	331.096062950274
3000	331.108105800395
3005	331.120102974291
3010	331.132054734538
3015	331.143961342008
3020	331.155823055872
3025	331.167640133617
3030	331.179412831053
3035	331.191141402326
3040	331.202826099928
3045	331.214467174706
3050	331.226064875876
3055	331.237619451032
3060	331.249131146152
3065	331.260600205617
3070	331.272026872216
3075	331.283411387155
3080	331.29475399007
3085	331.30605491904
3090	331.317314410589
3095	331.328532699705
3100	331.339710019844
3105	331.350846602942
3110	331.361942679426
3115	331.372998478222
3120	331.384014226766
3125	331.394990151014
3130	331.405926475451
3135	331.416823423099
3140	331.427681215532
3145	331.438500072879
3150	331.449280213837
3155	331.46002185568
3160	331.470725214268
3165	331.481390504056
3170	331.492017938105
3175	331.502607728087
3180	331.513160084302
3185	331.523675215677
3190	331.534153329784
3195	331.544594632844
3200	331.554999329739
3205	331.565367624017
3210	331.575699717905
3215	331.585995812317
3220	331.596256106859
3225	331.606480799841
3230	331.616670088288
3235	331.626824167942
3240	331.636943233275
3245	331.647027477496
3250	331.657077092563
3255	331.667092269185
3260	331.677073196834
3265	331.687020063754
3270	331.696933056969
3275	331.706812362288
3280	331.716658164319
3285	331.726470646471
3290	331.736249990965
3295	331.745996378842
3300	331.755709989973
3305	331.765391003061
3310	331.775039595656
3315	331.784655944155
3320	331.794240223819
3325	331.803792608772
3330	331.813313272014
3335	331.822802385427
3340	331.83226011978
3345	331.841686644744
3350	331.851082128888
3355	331.860446739698
3360	331.869780643576
3365	331.879084005852
3370	331.888356990789
3375	331.897599761592
3380	331.906812480412
3385	331.915995308359
3390	331.925148405504
3395	331.934271930886
3400	331.943366042524
3405	331.952430897418
3410	331.961466651561
3415	331.970473459941
3420	331.979451476552
3425	331.988400854399
3430	331.997321745503
3435	332.006214300912
3440	332.015078670701
3445	332.023915003988
3450	332.03272344893
3455	332.041504152738
3460	332.050257261679
3465	332.058982921084
3470	332.067681275355
3475	332.076352467969
3480	332.084996641486
3485	332.093613937557
3490	332.102204496927
3495	332.110768459442
3500	332.119305964056
3505	332.127817148839
3510	332.136302150979
3515	332.144761106789
3520	332.153194151718
3525	332.16160142035
3530	332.169983046413
3535	332.178339162785
3540	332.186669901502
3545	332.194975393756
3550	332.203255769912
3555	332.211511159505
3560	332.219741691247
3565	332.227947493037
3570	332.236128691961
3575	332.244285414304
3580	332.252417785549
3585	332.260525930385
3590	332.268609972717
3595	332.276670035662
3600	332.284706241566
3605	332.292718711998
3610	332.300707567764
3615	332.308672928908
3620	332.316614914717
3625	332.324533643729
3630	332.332429233736
3635	332.340301801789
3640	332.348151464205
3645	332.355978336568
3650	332.363782533739
3655	332.371564169859
3660	332.379323358352
3665	332.387060211934
3670	332.394774842613
3675	332.402467361697
3680	332.410137879801
3685	332.417786506846
3690	332.425413352068
3695	332.433018524023
3700	332.440602130589
3705	332.448164278971
3710	332.45570507571
3715	332.463224626682
3720	332.470723037105
3725	332.478200411545
3730	332.485656853918
3735	332.493092467496
3740	332.500507354911
3745	332.50790161816
3750	332.515275358607
3755	332.52262867699
3760	332.529961673427
3765	332.537274447414
3770	332.544567097835
3775	332.551839722964
3780	332.55909242047
3785	332.566325287418
3790	332.573538420279
3795	332.580731914929
3800	332.587905866656
3805	332.595060370163
3810	332.602195519573
3815	332.60931140843
3820	332.616408129709
3825	332.623485775814
3830	332.630544438584
3835	332.637584209299
3840	332.64460517868
3845	332.651607436898
3850	332.658591073572
3855	332.665556177776
3860	332.672502838043
3865	332.679431142367
3870	332.68634117821
3875	332.693233032499
3880	332.700106791638
3885	332.706962541506
3890	332.713800367461
3895	332.720620354348
3900	332.727422586497
3905	332.73420714773
3910	332.740974121362
3915	332.747723590207
3920	332.754455636583
3925	332.761170342308
3930	332.767867788712
3935	332.774548056637
3940	332.781211226436
3945	332.787857377986
3950	332.794486590682
3955	332.801098943445
3960	332.807694514726
3965	332.814273382506
3970	332.820835624302
3975	332.827381317167
3980	332.833910537699
3985	332.840423362037
3990	332.846919865869
3995	332.853400124434
4000	332.859864212524
4005	332.866312204488
4010	332.872744174235
4015	332.879160195235
4020	332.885560340527
4025	332.891944682717
4030	332.898313293981
4035	332.904666246074
4040	332.911003610325
4045	332.917325457645
4050	332.923631858529
4055	332.929922883058
4060	332.936198600902
4065	332.942459081323
4070	332.94870439318
4075	332.954934604927
4080	332.961149784621
4085	332.967349999921
4090	332.973535318091
4095	332.979705806005
4100	332.985861530147
4105	332.992002556618
4110	332.998128951131
4115	333.004240779021
4120	333.010338105244
4125	333.016420994381
4130	333.022489510637
4135	333.028543717851
4140	333.034583679489
4145	333.040609458655
4150	333.046621118089
4155	333.052618720171
4160	333.05860232692
4165	333.064572000004
4170	333.070527800733
4175	333.076469790071
4180	333.08239802863
4185	333.088312576678
4190	333.094213494137
4195	333.100100840591
4200	333.105974675283
4205	333.111835057119
4210	333.117682044673
4215	333.123515696183
4220	333.129336069561
4225	333.13514322239
4230	333.140937211927
4235	333.146718095107
4240	333.152485928542
4245	333.158240768529
4250	333.163982671043
4255	333.169711691749
4260	333.175427885996
4265	333.181131308826
4270	333.18682201497
4275	333.192500058853
4280	333.198165494598
4285	333.203818376023
4290	333.209458756648
4295	333.215086689695
4300	333.220702228087
4305	333.226305424458
4310	333.231896331147
4315	333.237475000203
4320	333.243041483389
4325	333.24859583218
4330	333.254138097768
4335	333.259668331064
4340	333.265186582695
4345	333.270692903014
4350	333.276187342095
4355	333.281669949738
4360	333.287140775469
4365	333.292599868545
4370	333.298047277951
4375	333.303483052406
4380	333.308907240364
4385	333.314319890014
4390	333.319721049281
4395	333.325110765834
4400	333.330489087079
4405	333.335856060166
4410	333.341211731992
4415	333.346556149198
4420	333.351889358173
4425	333.357211405058
4430	333.362522335744
4435	333.367822195875
4440	333.37311103085
4445	333.378388885825
4450	333.383655805714
4455	333.388911835189
4460	333.394157018685
4465	333.3993914004
4470	333.404615024295
4475	333.409827934098
4480	333.415030173304
4485	333.420221785177
4490	333.425402812754
4495	333.43057329884
4500	333.435733286017
4505	333.44088281664
4510	333.446021932841
4515	333.451150676532
4520	333.456269089401
4525	333.46137721292
4530	333.46647508834
4535	333.471562756699
4540	333.476640258818
4545	333.481707635305
4550	333.486764926557
4555	333.491812172758
4560	333.496849413885
4565	333.501876689705
4570	333.50689403978
4575	333.511901503468
4580	333.516899119919
4585	333.521886928085
4590	333.526864966714
4595	333.531833274357
4600	333.536791889364
4605	333.541740849889
4610	333.546680193891
4615	333.551609959132
4620	333.556530183184
4625	333.561440903423
4630	333.566342157037
4635	333.571233981024
4640	333.576116412192
4645	333.580989487164
4650	333.585853242374
4655	333.590707714073
4660	333.595552938329
4665	333.600388951026
4670	333.605215787866
4675	333.610033484373
4680	333.61484207589
4685	333.619641597584
4690	333.624432084443
4695	333.629213571282
4700	333.63398609274
4705	333.638749683282
4710	333.643504377204
4715	333.648250208626
4720	333.652987211503
4725	333.657715419619
4730	333.662434866588
4735	333.667145585862
4740	333.671847610723
4745	333.676540974291
4750	333.681225709521
4755	333.685901849206
4760	333.690569425978
4765	333.695228471212
4770	333.699879001656
4775	333.704520951098
4780	333.70915395889
4785	333.713776897291
4790	333.718387043718
4795	333.722978911725
4800	333.727542911537
4805	333.732064124426
4810	333.736521469431
4815	333.740887413091
4820	333.745128195633
4825	333.749204414082
4830	333.75307176571
4835	333.756681800668
4840	333.759982608654
4845	333.762919424031
4850	333.765435159977
4855	333.767470883981
4860	333.768966241002
4865	333.769859827042
4870	333.770089516307
4875	333.769592746737
4880	333.768306769394
4885	333.766168866792
4890	333.763116544415
4895	333.75908769897
4900	333.754020766433
4905	333.747854852584
4910	333.740529848411
4915	333.731986532355
4920	333.722166661135
4925	333.711013050588
4930	333.698469647784
4935	333.684481595468
4940	333.66899528973
4945	333.6519584317
4950	333.633320073906
4955	333.613030661869
4960	333.591042071436
4965	333.567307642244
4970	333.5417822077
4975	333.514422121776
4980	333.485185282896
4985	333.454031155152
4990	333.420920787061
4995	333.385816828037
5000	333.348683542762
5005	333.309486823572
5010	333.26819420102
5015	333.224774852715
5020	333.179199610553
5025	333.131440966438
5030	333.081473076579
5035	333.029271764465
5040	332.974814522571
5045	332.918080512894
5050	332.859050566372
5055	332.797707181268
5060	332.734034520558
5065	332.668018408414
5070	332.599646325811
5075	332.52890740533
5080	332.455792425201
5085	332.380293802643
5090	332.30240558654
5095	332.222123449509
5100	332.139444679396
5105	332.054368170249
5110	331.966894412803
5115	331.877025484525
5120	331.784765039239
5125	331.69011829639
5130	331.59309202996
5135	331.493694557079
5140	331.391935726362
5145	331.287826905987
5150	331.181380971567
5155	331.072612293812
5160	330.961536726023
5165	330.848171591437
5170	330.732535670437
5175	330.614649187648
5180	330.49453379894
5185	330.372212578345
5190	330.247710004905
5195	330.121051949461
5200	329.992265661393
5205	329.861379755316
5210	329.728424197739
5215	329.593430293688
5220	329.456430673299
5225	329.31745927838
5230	329.176551348928
5235	329.03374340962
5240	328.889073256245
5245	328.742579942093
5250	328.594303764276
5255	328.444286249969
5260	328.292570142574
5265	328.139199387767
5270	327.98421911943
5275	327.827675645443
5280	327.669616433311
5285	327.510090095606
5290	327.349146375211
5295	327.186836130315
5300	327.023211319163
5305	326.858324984505
5310	326.692231237731
5315	326.524985242661
5320	326.356643198947
5325	326.187262325058
5330	326.01690084083
5335	325.845617949517
5340	325.673473819336
5345	325.500529564454
5350	325.32684722539
5355	325.152489748784
5360	324.97752096652
5365	324.802005574139
5370	324.626009108534
5375	324.449597924874
5380	324.272839172731
5385	324.095800771382
5390	323.918551384243
5395	323.741160392416
5400	323.563697867317
5405	323.386234541865
5410	323.208841777043
5415	323.031591519062
5420	322.854556244411
5425	322.677808879822
5430	322.501422663936
5435	322.325470882776
5440	322.150026375674
5445	321.975160729224
5450	321.800943169694
5455	321.627439294774
5460	321.454709880191
5465	321.282809994663
5470	321.111788556137
5475	320.941688321538
5480	320.77254619494
5485	320.604393705122
5490	320.43725753302
5495	320.271160023749
5500	320.106119661761
5505	319.942151508259
5510	319.779267603218
5515	319.617477331858
5520	319.45678775437
5525	319.297203899145
5530	319.138729021715
5535	318.981364832758
5540	318.82511169858
5545	318.669968817153
5550	318.515934372432
5555	318.363005669467
5560	318.211179252577
5565	318.060451008701
5570	317.910816257745
5575	317.762269831573
5580	317.614806143049
5585	317.468419246383
5590	317.323102889902
5595	317.178850562171
5600	317.03565553234
5605	316.893510885421
5610	316.752409553148
5615	316.612344340979
5620	316.473307951718
5625	316.335293006189
5630	316.19829206132
5635	316.062297625985
5640	315.927302174848
5645	315.793298160493
5650	315.660278024025
5655	315.528234204347
5660	315.397159146273
5665	315.267045307605
5670	315.137885165331
5675	315.009671221017
5680	314.882396005515
5685	314.756052083059
5690	314.630632054821
5695	314.506128562003
5700	314.382534288503
5705	314.259841963224
5710	314.138044362054
5715	314.017134309563
5720	313.897104680447
5725	313.777948400751
5730	313.659658448897
5735	313.542227856537
5740	313.425649709248
5745	313.309917147102
5750	313.195023365105
5755	313.080961613536
5760	312.967725198188
5765	312.855307480527
5770	312.743701877781
5775	312.632901862953
5780	312.522900964786
5785	312.413692767674
5790	312.305270911523
5795	312.197629091577
5800	312.090761058204
5805	311.984660616655
5810	311.87932162679
5815	311.774738002782
5820	311.670903712801
5825	311.567812778677
5830	311.465459275541
5835	311.363837331464
5840	311.26294112707
5845	311.162764895148
5850	311.063302920246
5855	310.964549538263
5860	310.866499136033
5865	310.769146150898
5870	310.672485070285
5875	310.57651043127
5880	310.481216820144
5885	310.386598871975
5890	310.292651270169
5895	310.199368746028
5900	310.106746078308
5905	310.014778092779
5910	309.92345966178
5915	309.832785703781
5920	309.742751182938
5925	309.653351108659
5930	309.564580535164
5935	309.476434561045
5940	309.388908328841
5945	309.301997024597
5950	309.21569587744
5955	309.13000015915
5960	309.044905183738
5965	308.960406307021
5970	308.876498926208
5975	308.793178479482
5980	308.710440445589
5985	308.628280343429
5990	308.546693731648
5995	308.465676208243
6000	308.385223410157
6005	308.305331012884
6010	308.225994730082
6015	308.147210313183
6020	308.068973551007
6025	307.991280269382
6030	307.914126330771
6035	307.837507633893
6040	307.761420113358
6045	307.685859739299
6050	307.610822517009
6055	307.536304486586
6060	307.462301722574
6065	307.388810333616
6070	307.315826462104
6075	307.243346283837
6080	307.17136600768
6085	307.099881875227
6090	307.02889016047
6095	306.95838716947
6100	306.888369240029
6105	306.818832741372
6110	306.749774073823
6115	306.681189668497
6120	306.613075986982
6125	306.545429521038
6130	306.478246792283
6135	306.411524351904
6140	306.345258780349
6145	306.279446687037
6150	306.214084710068
6155	306.149169515933
6160	306.08469779923
6165	306.020666282386
6170	305.957071715373
6175	305.893910875437
6180	305.831180566828
6185	305.768877620526
6190	305.706998893982
6195	305.645541270848
6200	305.584501660725
6205	305.523876998901
6210	305.463664246101
6215	305.403860388233
6220	305.344462436143
6225	305.285467425369
6230	305.2268724159
6235	305.168674491933
6240	305.11087076164
6245	305.053458356934
6250	304.996434433235
6255	304.939796169245
6260	304.883540766719
6265	304.827665450243
6270	304.772167467013
6275	304.717044086616
6280	304.662292600818
6285	304.607910323345
6290	304.553894589675
6295	304.500242756829
6300	304.446952203167
6305	304.394020328181
6310	304.341444552295
6315	304.289222316667
6320	304.23735108299
6325	304.185828333299
6330	304.134651569776
6335	304.083818314565
6340	304.033326109577
6345	303.983172516311
6350	303.933355115664
6355	303.883871507753
6360	303.834719311732
6365	303.785896165621
6370	303.73739972612
6375	303.689227668445
6380	303.641377686149
6385	303.593847490957
6390	303.546634812593
6395	303.499737398621
6400	303.453153014273
6405	303.40687944229
6410	303.360914482764
6415	303.315255952973
6420	303.269901687229
6425	303.22484953672
6430	303.180097369357
6435	303.135643069621
6440	303.091484538417
6445	303.047619692917
6450	303.00404646642
6455	302.960762808206
6460	302.917766683387
6465	302.875056072769
6470	302.832628972712
6475	302.790483394987
6480	302.74861736664
6485	302.707028929857
6490	302.665716141826
6495	302.624677074609
6500	302.583909815004
6505	302.543412464417
6510	302.503183138735
6515	302.463219968195
6520	302.423521097259
6525	302.384084684489
6530	302.344908902423
6535	302.305991937454
6540	302.267331989705
6545	302.228927272913
6550	302.190776014312
6555	302.152876454507
6560	302.11522684737
6565	302.077825459915
6570	302.040670572188
6575	302.003760477157
6580	301.967093480597
6585	301.930667900981
6590	301.894482069372
6595	301.858534329313
6600	301.822823036723
6605	301.787346559788
6610	301.752103278859
6615	301.717091586347
6620	301.682309886622
6625	301.647756595911
6630	301.613430142195
6635	301.579328965114
6640	301.545451515865
6645	301.511796257108
6650	301.478361662866
6655	301.445146218432
6660	301.412148420274
6665	301.379366775942
6670	301.346799803972
6675	301.314446033799
6680	301.282304005667
6685	301.250372270531
6690	301.218649389979
6695	301.187133936135
6700	301.155824491577
6705	301.124719649248
6710	301.093818012374
6715	301.063118194373
6720	301.03261881878
6725	301.002318519156
6730	300.972215939009
6735	300.942309731714
6740	300.912598560432
6745	300.883081098027
6750	300.853756026991
6755	300.824622039363
6760	300.795677836653
6765	300.766922129767
6770	300.738353638925
6775	300.709971093593
6780	300.681773232403
6785	300.653758803082
6790	300.625926562379
6795	300.59827527599
6800	300.570803718489
6805	300.543510673255
6810	300.516394932403
6815	300.489455296714
6820	300.462690575565
6825	300.436099586863
6830	300.409681156972
6835	300.383434120653
6840	300.357357320991
6845	300.331449609335
6850	300.305709845225
6855	300.280136896337
6860	300.254729638412
6865	300.229486955192
6870	300.204407738362
6875	300.179490887486
6880	300.154735309943
6885	300.130139920867
6890	300.105703643088
6895	300.081425407069
6900	300.05730415085
6905	300.033338819986
6910	300.00952836749
6915	299.985871753775
6920	299.962367946597
6925	299.939015920997
6930	299.915814659244
6935	299.892763150784
6940	299.869860392178
6945	299.847105387051
6950	299.824497146038
6955	299.802034686729
6960	299.779717033615
6965	299.757543218036
6970	299.73551227813
6975	299.713623258776
6980	299.69187521155
6985	299.670267194668
6990	299.648798272937
6995	299.627467517706
7000	299.606274006816
7005	299.585216824549
7010	299.564295061581
7015	299.543507814933
7020	299.522854187924
7025	299.50233329012
7030	299.481944237293
7035	299.461686151367
7040	299.441558160377
7045	299.421559398421
7050	299.401689005615
7055	299.381946128047
7060	299.362329917733
7065	299.342839532574
7070	299.323474136309
7075	299.304232898472
7080	299.285114994351
7085	299.266119604944
7090	299.247245916916
7095	299.228493122556
7100	299.209860419738
7105	299.191347011877
7110	299.172952107888
7115	299.154674922147
7120	299.136514674451
7125	299.118470589974
7130	299.100541899231
7135	299.082727838038
7140	299.065027647472
7145	299.047440573833
7150	299.029965868605
7155	299.012602788418
7160	298.995350595012
7165	298.978208555196
7170	298.961175940813
7175	298.944252028705
7180	298.927436100673
7185	298.910727443443
7190	298.894125348629
7195	298.877629112696
7200	298.861238036931
7205	298.844951427398
7210	298.828768594911
7215	298.812688854999
7220	298.796711527866
7225	298.780835938364
7230	298.765061415955
7235	298.749387294679
7240	298.733812913121
7245	298.718337614379
7250	298.702960746027
7255	298.687681660091
7260	298.672499713009
7265	298.657414265603
7270	298.642424683046
7275	298.627530334834
7280	298.612730594748
7285	298.598024840833
7290	298.583412455359
7295	298.568892824794
7300	298.554465339774
7305	298.540129395074
7310	298.525884389577
7315	298.511729726243
7320	298.497664812086
7325	298.483689058139
7330	298.469801879425
7335	298.456002694936
7340	298.442290927597
7345	298.42866600424
7350	298.415127355579
7355	298.40167441618
7360	298.388306624434
7365	298.375023422531
7370	298.361824256431
7375	298.34870857584
7380	298.33567583418
7385	298.322725488567
7390	298.309856999782
7395	298.297069832245
7400	298.284363453991
7405	298.271737336644
7410	298.259190955391
7415	298.246723788958
7420	298.234335319583
7425	298.222025032995
7430	298.209792418386
7435	298.197636968388
7440	298.185558179048
7445	298.173555549808
7450	298.161628583475
7455	298.149776786202
7460	298.137999667463
7465	298.12629674003
7470	298.114667519949
7475	298.10311152652
7480	298.091628282272
7485	298.080217312938
7490	298.068878147439
7495	298.057610317857
7500	298.046413359414
7505	298.035286810451
7510	298.024230212405
7515	298.013243109789
7520	298.002325050169
7525	297.991475584145
7530	297.980694265328
7535	297.96998065032
7540	297.959334298691
7545	297.948754772964
7550	297.938241638588
7555	297.927794463923
7560	297.917412820216
7565	297.907096281583
7570	297.896844424991
7575	297.886656830232
7580	297.876533079911
7585	297.866472759424
7590	297.856475456935
7595	297.846540763361
7600	297.836668272354
7605	297.826857580278
7610	297.817108286194
7615	297.807419991839
7620	297.797792301608
7625	297.788224822538
7630	297.778717164288
7635	297.76926893912
7640	297.759879761883
7645	297.750549249996
7650	297.741277023426
7655	297.732062704676
7660	297.722905918765
7665	297.71380629321
7670	297.70476345801
7675	297.695777045629
7680	297.68684669098
7685	297.677972031407
7690	297.669152706666
7695	297.660388358916
7700	297.651678632694
7705	297.643023174904
7710	297.6344216348
7715	297.625873663969
7720	297.617378916315
7725	297.608937048045
7730	297.600547717651
7735	297.592210585896
7740	297.583925315798
7745	297.575691572615
7750	297.56750902383
7755	297.559377339134
7760	297.551296190415
7765	297.543265251737
7770	297.535284199332
7775	297.52735271158
7780	297.519470468998
7785	297.511637154222
7790	297.503852451997
7795	297.496116049159
7800	297.488427634622
7805	297.480786899364
7810	297.473193536415
7815	297.465647240839
7820	297.458147709724
7825	297.450694642166
7830	297.443287739256
7835	297.435926704068
7840	297.428611241643
7845	297.421341058978
7850	297.414115865012
7855	297.406935370611
7860	297.39979928856
7865	297.392707333545
7870	297.38565922214
7875	297.3786546728
7880	297.371693405842
7885	297.364775143437
7890	297.357899609594
7895	297.35106653015
7900	297.344275632756
7905	297.337526646868
7910	297.330819303729
7915	297.324153336364
7920	297.317528479563
7925	297.31094446987
7930	297.304401045572
7935	297.29789794669
7940	297.291434914962
7945	297.285011693833
7950	297.278628028446
7955	297.272283665631
7960	297.265978353888
7965	297.259711843383
7970	297.253483885932
7975	297.247294234991
7980	297.241142645646
7985	297.235028874602
7990	297.22895268017
7995	297.22291382226
8000	297.216912062367
8005	297.21094716356
8010	297.205018890477
8015	297.199127009306
8020	297.193271287783
8025	297.187451495176
8030	297.181667402276
8035	297.175918781388
8040	297.17020540632
8045	297.164527052374
8050	297.158883496335
8055	297.15327451646
8060	297.14769989247
8065	297.142159405542
8070	297.136652838292
8075	297.131179974776
8080	297.125740600471
8085	297.12033450227
8090	297.114961468473
8095	297.109621288774
8100	297.104313754256
8105	297.099038657381
8110	297.093795791976
8115	297.08858495323
8120	297.083405937683
8125	297.078258543215
8130	297.073142569039
8135	297.068057815691
8140	297.063004085024
8145	297.057981180194
8150	297.052988905656
8155	297.048027067155
8160	297.043095471713
8165	297.038193927627
8170	297.033322244455
8175	297.028480233009
8180	297.02366770535
8185	297.018884474776
8190	297.014130355813
8195	297.009405164212
8200	297.004708716936
8205	297.000040832151
8210	296.995401329225
8215	296.990790028713
8220	296.986206752351
8225	296.981651323051
8230	296.977123564888
8235	296.972623303098
8240	296.968150364067
8245	296.963704575321
8250	296.959285765524
8255	296.954893764468
8260	296.950528403065
8265	296.946189513337
8270	296.941876928415
8275	296.937590482526
8280	296.933330010989
8285	296.929095350206
8290	296.924886337654
8295	296.920702811882
8300	296.916544612498
8305	296.912411580168
8310	296.908303556604
8315	296.90422038456
8320	296.900161907823
8325	296.896127971209
8330	296.892118420554
8335	296.888133102707
8340	296.884171865525
8345	296.880234557864
8350	296.876321029575
8355	296.872431131496
8360	296.868564715446
8365	296.864721634215
8370	296.860901741565
8375	296.857104892217
8380	296.853330941846
8385	296.849579747077
8390	296.845851165477
8395	296.842145055548
8400	296.838461276724
8405	296.834799689359
8410	296.831160154728
8415	296.827542535016
8420	296.823946693313
8425	296.820372493609
8430	296.816819800786
8435	296.813288480616
8440	296.809778399752
8445	296.80628942572
8450	296.802821426919
8455	296.799374272612
8460	296.795947832919
8465	296.792541978815
8470	296.789156582118
8475	296.785791515493
8480	296.782446652438
8485	296.77912186728
8490	296.775817035175
8495	296.772532032095
8500	296.769266734828
8505	296.76602102097
8510	296.76279476892
8515	296.759587857875
8520	296.756400167826
8525	296.75323157955
8530	296.750081974608
8535	296.746951235336
8540	296.743839244842
8545	296.740745887004
8550	296.737671046457
8555	296.734614608598
8560	296.731576459571
8565	296.72855648627
8570	296.725554576329
8575	296.722570618119
8580	296.719604500745
8585	296.716656114036
8590	296.713725348546
8595	296.710812095545
8600	296.707916247017
8605	296.705037695653
8610	296.702176334849
8615	296.699332058698
8620	296.696504761989
8625	296.693694340199
8630	296.69090068949
8635	296.688123706706
8640	296.685363289365
8645	296.682619335659
8650	296.679891747146
8655	296.67718045802
8660	296.674485658442
8665	296.671808573131
8670	296.6691531452
8675	296.666529741783
8680	296.663961541695
8685	296.661493466886
8690	296.659203291903
8695	296.657213352913
8700	296.655701012131
8705	296.654906245099
8710	296.655135448397
8715	296.656761459647
8720	296.660220473541
8725	296.66600683322
8730	296.67466660703
8735	296.686790598311
8740	296.703007159601
8745	296.723974992365
8750	296.750376019751
8755	296.782908386565
8760	296.822279628532
8765	296.869245959243
8770	296.924486130455
8775	296.988678272309
8780	297.062541209993
8785	297.146696497402
8790	297.241769185118
8795	297.348355394999
8800	297.467015349869
8805	297.598268015491
8810	297.742586437599
8815	297.900393482661
8820	298.072057905146
8825	298.257890739555
8830	298.458142040575
8835	298.672998000413
8840	298.902578470811
8845	299.146934913635
8850	299.406048800004
8855	299.67983047411
8860	299.968118494087
8865	300.27067945814
8870	300.587227368796
8875	300.917401393136
8880	301.260748295676
8885	301.61675169957
8890	301.984791930672
8895	302.364245324477
8900	302.754412939887
8905	303.154495515037
8910	303.563713857278
8915	303.981216692221
8920	304.406164963923
8925	304.837662572241
8930	305.274727240892
8935	305.71641043566
8940	306.161800794437
8945	306.610034468802
8950	307.060307640943
8955	307.511885315804
8960	307.964104541253
8965	308.416372914466
8970	308.868164186922
8975	309.319012633605
8980	309.768507238789
8985	310.216286151917
8990	310.662031519491
8995	311.105464691462
9000	311.546341805704
9005	311.984449768481
9010	312.419602639851
9015	312.851638412032
9020	313.280416152578
9025	313.705813478324
9030	314.127724326784
9035	314.546056994285
9040	314.960732412389
9045	315.371682636008
9050	315.778849518769
9055	316.18218355346
9060	316.581642857745
9065	316.977192287501
9070	317.368802662098
9075	317.756450087717
9080	318.140115366433
9085	318.519783480242
9090	318.895443140506
9095	319.267086394473
9100	319.634708281531
9105	319.998306532768
9110	320.357881308232
9115	320.713434966965
9120	321.064971865525
9125	321.412498181251
9130	321.756021757014
9135	322.095551964595
9140	322.431099584228
9145	322.762676698152
9150	323.090296596295
9155	323.413973692469
9160	323.733723449669
9165	324.049562313239
9170	324.361507650861
9175	324.669577698434
9180	324.973791511061
9185	325.274168918434
9190	325.570730484057
9195	325.863497467751
9200	326.152491791036
9205	326.437736004982
9210	326.719253260211
9215	326.997067278763
9220	327.271202327579
9225	327.541683193395
9230	327.808535158863
9235	328.071783979746
9240	328.331455863056
9245	328.587577446013
9250	328.840175775743
9255	329.089278289618
9260	329.334912796171
9265	329.577107456531
9270	329.81589076632
9275	330.05129153798
9280	330.283338883471
9285	330.512062197343
9290	330.737491140131
9295	330.959655622055
9300	331.178585787019
9305	331.394311996888
9310	331.606864816023
9315	331.816274996084
9320	332.022573461071
9325	332.225791292623
9330	332.425959715544
9335	332.623110083575
9340	332.817273865404
9345	333.008482630899
9350	333.196768037589
9355	333.382161817367
9360	333.564695763438
9365	333.744401717497
9370	333.921311557148
9375	334.095457183556
9380	334.266870509354
9385	334.435583446782
9390	334.601627896071
9395	334.765035734083
9400	334.925838803191
9405	335.084068900409
9410	335.239757766781
9415	335.392937077018
9420	335.543638429393
9425	335.691893335894
9430	335.837733212632
9435	335.981189370515
9440	336.12229300617
9445	336.261075193142
9450	336.397566873337
9455	336.531798848739
9460	336.663801773381
9465	336.793606145576
9470	336.921242300416
9475	337.046740402522
9480	337.170130439061
9485	337.29144221302
9490	337.410705336732
9495	337.527949225661
9500	337.643203092442
9505	337.756495941167
9510	337.867856561924
9515	337.977313525583
9520	338.084895178824
9525	338.190629639413
9530	338.294544791712
9535	338.39666828243
9540	338.497027516603
9545	338.595649653805
9550	338.692561604591
9555	338.787790027155
9560	338.881361324213
9565	338.973301640095
9570	339.063636858058
9575	339.152392597796
9580	339.239594213164
9585	339.325266790092
9590	339.409435144707
9595	339.492123821631
9600	339.57335709248
9605	339.653158954537
9610	339.7315531296
9615	339.808563063011
9620	339.884211922846
9625	339.958522599277
9630	340.031517704082
9635	340.103219570328
9640	340.173650252186
9645	340.242831524906
9650	340.310784884927
9655	340.377531550121
9660	340.443092460179
9665	340.507488277118
9670	340.570739385911
9675	340.632865895236
9680	340.693887638345
9685	340.753824174035
9690	340.812694787731
9695	340.870518492669
9700	340.927314031181
9705	340.983099876062
9710	341.037894232045
9715	341.091715037345
9720	341.14457996529
9725	341.196506426033
9730	341.24751156833
9735	341.297612281392
9740	341.34682519681
9745	341.395166690528
9750	341.442652884894
9755	341.489299650749
9760	341.535122609585
9765	341.580137135742
9770	341.62435835865
9775	341.667801165126
9780	341.7104802017
9785	341.752409876979
9790	341.793604364052
9795	341.834077602921
9800	341.873843302959


==> Figures/dyn-ecco/sig3-3-e-2.tsv <==
0	279.150000073505
5	279.155898614041
10	279.16116087067
15	279.166995863699
20	279.173820267656
25	279.181546941064
30	279.189810538236
35	279.19814315175
40	279.206109502531
45	279.213408469502
50	279.219945694052
55	279.225880563213
60	279.2316500131
65	279.237971225506
70	279.245825319819
75	279.256424454781
80	279.271165222428
85	279.291571709062
90	279.319231994153
95	279.356807516981
100	279.403107135801
105	279.462443069537
110	279.537538972723
115	279.629937303167
120	279.740315860604
125	279.868731521068
130	280.014806060411
135	280.177866319356
140	280.357048707045
145	280.551376117612
150	280.759813711375
155	280.981308660051
160	281.214817844651
165	281.45932659486
170	281.713860839235
175	281.97749446717
180	282.249353259508
185	282.528616401159
190	282.814516325816
195	283.106337442821
200	283.403414145406
205	283.705128386767
210	284.010907026669
215	284.320219089618
220	284.632573030568
225	284.947514071488
230	285.264621648715
235	285.583506994429
240	285.903810863998
245	286.225201412999
250	286.547372222395
255	286.870040466927
260	287.192945219666
265	287.515845884537
270	287.838520748067
275	288.160765641577
280	288.482392705186
285	288.803229245441
290	289.123116678792
295	289.441909553747
300	289.759474645049
305	290.075690113768
310	290.39044472776
315	290.703637137412
320	291.015175202077
325	291.324975363022
330	291.632962059122
335	291.939067181862
340	292.24322956657
345	292.545394517069
350	292.845513361209
355	293.143543034987
360	293.439445693171
365	293.733188344524
370	294.024742509912
375	294.314083901742
380	294.601192123272
385	294.886050386515
390	295.168645247533
395	295.44896635801
400	295.727006232128
405	296.002760027787
410	296.276225341334
415	296.547402015
420	296.816291956309
425	297.082898968777
430	297.347228593273
435	297.609287959427
440	297.86908564655
445	298.126631553519
450	298.38193677716
455	298.635013498645
460	298.885874877469
465	299.134534952596
470	299.381008550381
475	299.625311198888
480	299.867459048249
485	300.107468796736
490	300.345357622207
495	300.581143118639
500	300.814843237436
505	301.046476233244
510	301.276060614001
515	301.503615094972
520	301.729158556521
525	301.95271000539
530	302.174288539265
535	302.393913314415
540	302.611603516211
545	302.827378332318
550	303.041256928399
555	303.253258426142
560	303.463401883452
565	303.671706276655
570	303.878190484562
575	304.082873274255
580	304.285773288473
585	304.486909034456
590	304.686298874147
595	304.883961015632
600	305.079913505725
605	305.274174223589
610	305.466760875316
615	305.657690989368
620	305.846981912814
625	306.034650808283
630	306.22071465156
635	306.405190229774
640	306.588094140111
645	306.769442789001
650	306.949252391726
655	307.127538972412
660	307.304318364348
665	307.479606210614
670	307.653417964961
675	307.825768892928
680	307.996674073158
685	308.166148398885
690	308.334206579579
695	308.500863142714
700	308.666132435645
705	308.830028627578
710	308.992565711621
715	309.15375750688
720	309.313617660627
725	309.472159650484
730	309.629396786649
735	309.785342214135
740	309.940008915018
745	310.093409710699
750	310.24555726415
755	310.396464082166
760	310.546142517603
765	310.694604771592
770	310.841862895752
775	310.987928794364
780	311.132814226537
785	311.276530808338
790	311.419090014902
795	311.560503182514
800	311.700781510657
805	311.839936064037
810	311.977977774572
815	312.114917443358
820	312.250765742597
825	312.385533217499
830	312.519230288148
835	312.651867251349
840	312.783454282427
845	312.914001437015
850	313.043518652797
855	313.172015751227
860	313.299502439225
865	313.425988310834
870	313.551482848853
875	313.675995426446
880	313.799535308717
885	313.922111654266
890	314.043733516709
895	314.164409846179
900	314.284149490801
905	314.402961198138
910	314.520853616619
915	314.637835296935
920	314.753914693418
925	314.869100165393
930	314.983399978509
935	315.096822306046
940	315.209375230204
945	315.321066743363
950	315.431904749332
955	315.541897064568
960	315.65105141938
965	315.759375459112
970	315.866876745303
975	315.973562756837
980	316.079440891062
985	316.184518464899
990	316.28880271593
995	316.39230080347
1000	316.495019809616
1005	316.596966740288
1010	316.698148526244
1015	316.798572024084
1020	316.898244017237
1025	316.997171216927
1030	317.095360263133
1035	317.192817725527
1040	317.289550104395
1045	317.385563831548
1050	317.480865271217
1055	317.575460720934
1060	317.669356412398
1065	317.762558512326
1070	317.855073123294
1075	317.946906284561
1080	318.038063972885
1085	318.128552103319
1090	318.218376530001
1095	318.30754304693
1100	318.396057388724
1105	318.483925231377
1110	318.571152192994
1115	318.657743834522
1120	318.743705660464
1125	318.829043119587
1130	318.913761605615
1135	318.997866457911
1140	319.081362962156
1145	319.164256351009
1150	319.246551804757
1155	319.328254451966
1160	319.409369370104
1165	319.489901586176
1170	319.569856077329
1175	319.649237771464
1180	319.728051547826
1185	319.806302237597
1190	319.883994624469
1195	319.96113344522
1200	320.037723390267
1205	320.113769104227
1210	320.189275186457
1215	320.264246191593
1220	320.338686630076
1225	320.412600968677
1230	320.485993631009
1235	320.558868998029
1240	320.631231408546
1245	320.703085159701
1250	320.774434507461
1255	320.845283667091
1260	320.915636813625
1265	320.985498082332
1270	321.05487156917
1275	321.123761331241
1280	321.19217138723
1285	321.260105717845
1290	321.327568266251
1295	321.394562938492
1300	321.461093603913
1305	321.527164095573
1310	321.592778210652
1315	321.657939710853
1320	321.722652322804
1325	321.78691973844
1330	321.850745615395
1335	321.914133577384
1340	321.977087214571
1345	322.039610083946
1350	322.101705709686
1355	322.163377583517
1360	322.224629165068
1365	322.285463882221
1370	322.345885131458
1375	322.405896278201
1380	322.465500657149
1385	322.524701572608
1390	322.583502298821
1395	322.641906080288
1400	322.699916132089
1405	322.757535640192
1410	322.81476776177
1415	322.871615625504
1420	322.928082331884
1425	322.984170953513
1430	323.039884535391
1435	323.095226095218
1440	323.15019862367
1445	323.204805084689
1450	323.259048415759
1455	323.312931528183
1460	323.366457307354
1465	323.419628613025
1470	323.472448279576
1475	323.524919116271
1480	323.577043907522
1485	323.628825413139
1490	323.680266368587
1495	323.731369485233
1500	323.78213745059
1505	323.832572928563
1510	323.882678559686
1515	323.93245696136
1520	323.981910728086
1525	324.031042431699
1530	324.079854621589
1535	324.128349824934
1540	324.176530546917
1545	324.224399270951
1550	324.271958458887
1555	324.31921055124
1560	324.366157967392
1565	324.412803105804
1570	324.459148344224
1575	324.50519603989
1580	324.55094852973
1585	324.596408130565
1590	324.641577139303
1595	324.686457833137
1600	324.731052469731
1605	324.775363287417
1610	324.819392505379
1615	324.863142323839
1620	324.906614924241
1625	324.949812469432
1630	324.992737103841
1635	325.035390953656
1640	325.077776126998
1645	325.119894714096
1650	325.161748787459
1655	325.203340402038
1660	325.244671595402
1665	325.285744387898
1670	325.326560782815
1675	325.367122766545
1680	325.407432308743
1685	325.447491362487
1690	325.48730186443
1695	325.526865734957
1700	325.566184878335
1705	325.605261182865
1710	325.644096521035
1715	325.682692749658
1720	325.721051710028
1725	325.759175228057
1730	325.797065114421
1735	325.834723164698
1740	325.872151159513
1745	325.909350864669
1750	325.946324031287
1755	325.983072395942
1760	326.019597680793
1765	326.055901593719
1770	326.091985828445
1775	326.127852064675
1780	326.163501968217
1785	326.19893719111
1790	326.234159371752
1795	326.269170135018
1800	326.303971092388
1805	326.338563842063
1810	326.372949969089
1815	326.407131045473
1820	326.441108630299
1825	326.47488426985
1830	326.508459497714
1835	326.541835834904
1840	326.57501478997
1845	326.607997859105
1850	326.640786526263
1855	326.673382263258
1860	326.705786529884
1865	326.738000774009
1870	326.770026431689
1875	326.80186492727
1880	326.833517673491
1885	326.864986071587
1890	326.896271511389
1895	326.927375371425
1900	326.95829901902
1905	326.989043810394
1910	327.019611090758
1915	327.050002194411
1920	327.080218444835
1925	327.11026115479
1930	327.140131626408
1935	327.169831151281
1940	327.199361010561
1945	327.22872247504
1950	327.257916805249
1955	327.286945251541
1960	327.315809054182
1965	327.344509443437
1970	327.373047639654
1975	327.401424853355
1980	327.429642285313
1985	327.457701126643
1990	327.48560255888
1995	327.513347754063
2000	327.540937874815
2005	327.568374074426
2010	327.59565749693
2015	327.622789277183
2020	327.649770540948
2025	327.676602404963
2030	327.703285977023
2035	327.729822356057
2040	327.756212632201
2045	327.78245788687
2050	327.808559192838
2055	327.834517614305
2060	327.860334206975
2065	327.886010018122
2070	327.911546086664
2075	327.936943443235
2080	327.962203110251
2085	327.987326101982
2090	328.012313424618
2095	328.037166076338
2100	328.06188504738
2105	328.086471320099
2110	328.110925869044
2115	328.135249661015
2120	328.15944365513
2125	328.183508802891
2130	328.207446048243
2135	328.231256327643
2140	328.254940570117
2145	328.278499697325
2150	328.301934623619
2155	328.325246256108
2160	328.348435494714
2165	328.371503232234
2170	328.394450354396
2175	328.417277739921
2180	328.43998626058
2185	328.46257678125
2190	328.485050159971
2195	328.507407248002
2200	328.529648889881
2205	328.551775923475
2210	328.573789180035
2215	328.595689484257
2220	328.617477654325
2225	328.639154501977
2230	328.660720832545
2235	328.682177445019
2240	328.70352513209
2245	328.724764680207
2250	328.745896869627
2255	328.766922474463
2260	328.787842262737
2265	328.808656996429
2270	328.829367431524
2275	328.849974318066
2280	328.870478400199
2285	328.890880416225
2290	328.911181098639
2295	328.931381174189
2300	328.951481363911
2305	328.971482383186
2310	328.991384941777
2315	329.01118974388
2320	329.030897488168
2325	329.050508867834
2330	329.070024570637
2335	329.089445278946
2340	329.108771669781
2345	329.128004414862
2350	329.147144180645
2355	329.166191628369
2360	329.185147414095
2365	329.204012188753
2370	329.222786598176
2375	329.241471283146
2380	329.260066879436
2385	329.278574017844
2390	329.29699332424
2395	329.3153254196
2400	329.333570920049
2405	329.3517304369
2410	329.369804576689
2415	329.387793941218
2420	329.405699127589
2425	329.423520728244
2430	329.441259331003
2435	329.458915519097
2440	329.476489871211
2445	329.493982961515
2450	329.511395359701
2455	329.528727631023
2460	329.545980336326
2465	329.563154032087
2470	329.580249270448
2475	329.597266599247
2480	329.614206562059
2485	329.631069698225
2490	329.647856542886
2495	329.664567627021
2500	329.681203477474
2505	329.697764616992
2510	329.714251564255
2515	329.730664833908
2520	329.747004936595
2525	329.763272378991
2530	329.779467663831
2535	329.795591289944
2540	329.811643752281
2545	329.827625541951
2550	329.843537146246
2555	329.859379048675
2560	329.875151728992
2565	329.890855663225
2570	329.906491323711
2575	329.922059179118
2580	329.937559694479
2585	329.95299333122
2590	329.968360547186
2595	329.983661796675
2600	329.998897530458
2605	330.014068195814
2610	330.029174236556
2615	330.044216093056
2620	330.059194202274
2625	330.074108997785
2630	330.088960909808
2635	330.103750365226
2640	330.11847778762
2645	330.133143597291
2650	330.147748211287
2655	330.162292043426
2660	330.176775504328
2665	330.191199001434
2670	330.205562939033
2675	330.219867718289
2680	330.234113737263
2685	330.248301390938
2690	330.262431071247
2695	330.27650316709
2700	330.290518064364
2705	330.304476145985
2710	330.31837779191
2715	330.332223379163
2720	330.346013281854
2725	330.359747871209
2730	330.373427515585
2735	330.387052580497
2740	330.400623428641
2745	330.414140419912
2750	330.427603911432
2755	330.441014257566
2760	330.454371809949
2765	330.467676917502
2770	330.48092992646
2775	330.494131180387
2780	330.5072810202
2785	330.520379784192
2790	330.533427808046
2795	330.546425424863
2800	330.559372965178
2805	330.572270756982
2810	330.58511912574
2815	330.597918394414
2820	330.61066888348
2825	330.623370910948
2830	330.636024792385
2835	330.648630840927
2840	330.661189367306
2845	330.673700679863
2850	330.686165084571
2855	330.698582885051
2860	330.71095438259
2865	330.723279876164
2870	330.73555966245
2875	330.747794035848
2880	330.759983288499
2885	330.772127710301
2890	330.784227588925
2895	330.79628320984
2900	330.808294856322
2905	330.820262809473
2910	330.832187348245
2915	330.844068749446
2920	330.855907287766
2925	330.867703235788
2930	330.87945686401
2935	330.891168440853
2940	330.902838232688
2945	330.914466503843
2950	330.926053516623
2955	330.937599531328
2960	330.949104806264
2965	330.960569597763
2970	330.971994160195
2975	330.983378745986
2980	330.994723605633
2985	331.006028987716
2990	331.01729513892
2995	331.028522304041
3000	331.03971072601
3005	331.050860645899
3010	331.061972302942
3015	331.073045934548
3020	331.084081776312
3025	331.095080062036
3030	331.106041023735
3035	331.116964891656
3040	331.127851894293
3045	331.138702258398
3050	331.149516208995
3055	331.160293969393
3060	331.171035761204
3065	331.18174180435
3070	331.19241231708
3075	331.203047515985
3080	331.213647616004
3085	331.224212830446
3090	331.234743370995
3095	331.24523944773
3100	331.25570126913
3105	331.266129042093
3110	331.276522971946
3115	331.286883262454
3120	331.297210115841
3125	331.307503732792
3130	331.317764312472
3135	331.327992052537
3140	331.338187149142
3145	331.348349796958
3150	331.358480189179
3155	331.368578517539
3160	331.378644972318
3165	331.388679742356
3170	331.398683015066
3175	331.408654976441
3180	331.418595811071
3185	331.428505702147
3190	331.438384831479
3195	331.448233379501
3200	331.458051525287
3205	331.467839446558
3210	331.477597319694
3215	331.487325319744
3220	331.497023620439
3225	331.506692394197
3230	331.51633181214
3235	331.5259420441
3240	331.535523258629
3245	331.545075623012
3250	331.554599303274
3255	331.564094464191
3260	331.573561269303
3265	331.582999880916
3270	331.59241046012
3275	331.601793166794
3280	331.611148159618
3285	331.620475596079
3290	331.629775632484
3295	331.639048423968
3300	331.648294124503
3305	331.657512886906
3310	331.666704862852
3315	331.675870202878
3320	331.685009056397
3325	331.694121571702
3330	331.703207895978
3335	331.712268175311
3340	331.721302554695
3345	331.730311178039
3350	331.739294188183
3355	331.748251726895
3360	331.757183934892
3365	331.766090951837
3370	331.774972916354
3375	331.783829966037
3380	331.792662237453
3385	331.801469866153
3390	331.810252986681
3395	331.819011732581
3400	331.827746236403
3405	331.836456629714
3410	331.845143043105
3415	331.853805606197
3420	331.862444447649
3425	331.871059695169
3430	331.879651475518
3435	331.888219914515
3440	331.896765137053
3445	331.905287267098
3450	331.9137864277
3455	331.922262741002
3460	331.930716328241
3465	331.939147309761
3470	331.94755580502
3475	331.955941932593
3480	331.964305810181
3485	331.972647554619
3490	331.980967281882
3495	331.989265107092
3500	331.997541144522
3505	332.00579550761
3510	332.014028308956
3515	332.022239660335
3520	332.030429672705
3525	332.038598456205
3530	332.046746120172
3535	332.05487277314
3540	332.062978522847
3545	332.071063476247
3550	332.079127739508
3555	332.087171418026
3560	332.095194616425
3565	332.103197438566
3570	332.111179987554
3575	332.119142365742
3580	332.127084674736
3585	332.135007015405
3590	332.142909487882
3595	332.150792191575
3600	332.158655225167
3605	332.166498686626
3610	332.174322673211
3615	332.182127281472
3620	332.189912607263
3625	332.197678745744
3630	332.205425791383
3635	332.213153837969
3640	332.220862978613
3645	332.22855330575
3650	332.236224911154
3655	332.243877885932
3660	332.251512320539
3665	332.259128304776
3670	332.266725927798
3675	332.274305278122
3680	332.281866443625
3685	332.289409511558
3690	332.296934568542
3695	332.30444170058
3700	332.311930993059
3705	332.319402530752
3710	332.326856397829
3715	332.334292677858
3720	332.34171145381
3725	332.349112808064
3730	332.356496822413
3735	332.363863578065
3740	332.371213155653
3745	332.378545635234
3750	332.385861096299
3755	332.393159617773
3760	332.400441278022
3765	332.407706154854
3770	332.41495432553
3775	332.422185866762
3780	332.42940085472
3785	332.436599365038
3790	332.443781472812
3795	332.450947252612
3800	332.458096778483
3805	332.465230123946
3810	332.472347362007
3815	332.47944856516
3820	332.486533805387
3825	332.493603154168
3830	332.500656682481
3835	332.507694460807
3840	332.514716559135
3845	332.521723046964
3850	332.528713993308
3855	332.535689466699
3860	332.542649535194
3865	332.549594266374
3870	332.55652372735
3875	332.563437984768
3880	332.570337104811
3885	332.577221153201
3890	332.584090195209
3895	332.59094429565
3900	332.597783518894
3905	332.604607928864
3910	332.611417589044
3915	332.618212562479
3920	332.62499291178
3925	332.631758699129
3930	332.638509986279
3935	332.645246834559
3940	332.651969304879
3945	332.658677457729
3950	332.665371353189
3955	332.672051050925
3960	332.678716610196
3965	332.68536808986
3970	332.692005548369
3975	332.698629043782
3980	332.705238633759
3985	332.711834375572
3990	332.718416326103
3995	332.724984541847
4000	332.731539078919
4005	332.738079993054
4010	332.744607339611
4015	332.751121173574
4020	332.757621549557
4025	332.764108521809
4030	332.770582144211
4035	332.777042470284
4040	332.783489553189
4045	332.789923445733
4050	332.796344200367
4055	332.802751869194
4060	332.809146503966
4065	332.815528156094
4070	332.821896876645
4075	332.828252716345
4080	332.834595725584
4085	332.840925954419
4090	332.847243452574
4095	332.853548269445
4100	332.8598404541
4105	332.866120055284
4110	332.872387121421
4115	332.878641700615
4120	332.884883840657
4125	332.891113589019
4130	332.897330992866
4135	332.903536099052
4140	332.909728954124
4145	332.915909604328
4150	332.922078095606
4155	332.928234473599
4160	332.934378783654
4165	332.940511070823
4170	332.946631379864
4175	332.952739755246
4180	332.958836241151
4185	332.964920881473
4190	332.970993719826
4195	332.977054799541
4200	332.983104163669
4205	332.989141854987
4210	332.995167915996
4215	333.001182388924
4220	333.00718531573
4225	333.013176738105
4230	333.019156697473
4235	333.025125234994
4240	333.031082391567
4245	333.03702820783
4250	333.042962724165
4255	333.048885980696
4260	333.054798017295
4265	333.06069887358
4270	333.066588588922
4275	333.072467202441
4280	333.078334753014
4285	333.084191279271
4290	333.090036819603
4295	333.095871412157
4300	333.101695094845
4305	333.10750790534
4310	333.113309881082
4315	333.119101059276
4320	333.124881476899
4325	333.130651170695
4330	333.136410177184
4335	333.142158532657
4340	333.147896273183
4345	333.153623434609
4350	333.15934005256
4355	333.165046162442
4360	333.170741799446
4365	333.176426998546
4370	333.182101794503
4375	333.187766221863
4380	333.193420314965
4385	333.199064107939
4390	333.204697634704
4395	333.210320928978
4400	333.215934024272
4405	333.221536953896
4410	333.227129750957
4415	333.232712448365
4420	333.23828507883
4425	333.243847674867
4430	333.249400268797
4435	333.254942892746
4440	333.260475578648
4445	333.265998358247
4450	333.2715112631
4455	333.277014324574
4460	333.282507573851
4465	333.287991041929
4470	333.293464759621
4475	333.29892875756
4480	333.304383066198
4485	333.309827715809
4490	333.315262736486
4495	333.32068815815
4500	333.326104010545
4505	333.331510323241
4510	333.336907125637
4515	333.34229444696
4520	333.347672316268
4525	333.35304076245
4530	333.358399814228
4535	333.36374950016
4540	333.369089848637
4545	333.374420887888
4550	333.379742645979
4555	333.385055150817
4560	333.390358430148
4565	333.395652511559
4570	333.400937422482
4575	333.406213190191
4580	333.411479841807
4585	333.416737404295
4590	333.421985904469
4595	333.427225368993
4600	333.432455824378
4605	333.437677296988
4610	333.442889813038
4615	333.448093398597
4620	333.453288079589
4625	333.45847388179
4630	333.463650830837
4635	333.468818952222
4640	333.473978271296
4645	333.47912881327
4650	333.484270603215
4655	333.489403666065
4660	333.494528026616
4665	333.499643709528
4670	333.504750739327
4675	333.509849140403
4680	333.514938937015
4685	333.520020153287
4690	333.525092813216
4695	333.530156940664
4700	333.535212559369
4705	333.540259692936
4710	333.545298364846
4715	333.550328598453
4720	333.555350416984
4725	333.560363843545
4730	333.565368901115
4735	333.570365612551
4740	333.575354000592
4745	333.58033408785
4750	333.585305896823
4755	333.590269449887
4760	333.595224769299
4765	333.600171877202
4770	333.605090956625
4775	333.609952634706
4780	333.614744820402
4785	333.619466688417
4790	333.624123721733
4795	333.628723716231
4800	333.633273645388
4805	333.637777281579
4810	333.642233472285
4815	333.646634973705
4820	333.650967750338
4825	333.65521065636
4830	333.659335422686
4835	333.66330688201
4840	333.667083372618
4845	333.670617269983
4850	333.673855603052
4855	333.676740719435
4860	333.679210970391
4865	333.681201392546
4870	333.682644368534
4875	333.683470253419
4880	333.683607957633
4885	333.682985480523
4890	333.681530391267
4895	333.679170256163
4900	333.67583301296
4905	333.671447294255
4910	333.665942702899
4915	333.659250043025
4920	333.651301510703
4925	333.642030848423
4930	333.631373467655
4935	333.619266543612
4940	333.605649086186
4945	333.590461990752
4950	333.57364807224
4955	333.555152085536
4960	333.534920734957
4965	333.512902675187
4970	333.489048505738
4975	333.463310760697
4980	333.435643895222
4985	333.406004269994
4990	333.374350134581
4995	333.34064161049
5000	333.30484067446
5005	333.266911142427
5010	333.226818654433
5015	333.184530660677
5020	333.140016408755
5025	333.093246932146
5030	333.044195039875
5035	332.992835307276
5040	332.939144067764
5045	332.883099405463
5050	332.824681148573
5055	332.763870863316
5060	332.700651848347
5065	332.635009129467
5070	332.566929454538
5075	332.496401288476
5080	332.423414808216
5085	332.34796189758
5090	332.270036141943
5095	332.189632822664
5100	332.106748911215
5105	332.021383062964
5110	331.933535610601
5115	331.843208557163
5120	331.750405568668
5125	331.655131966332
5130	331.557394718385
5135	331.457202431475
5140	331.354565341687
5145	331.249495305166
5150	331.142005788373
5155	331.032111857983
5160	330.919830170433
5165	330.805178961148
5170	330.688178033443
5175	330.568848747128
5180	330.447214006819
5185	330.323298249973
5190	330.197127434643
5195	330.068729026984
5200	329.938131988485
5205	329.805366762957
5210	329.670465263266
5215	329.533460857812
5220	329.394388356755
5225	329.253283997977
5230	329.110185432788
5235	328.965131711352
5240	328.81816326784
5245	328.669321905278
5250	328.518650780107
5255	328.366194386414
5260	328.211998539831
5265	328.056110361087
5270	327.898578259195
5275	327.739451914247
5280	327.578782259809
5285	327.416621464885
5290	327.253022915441
5295	327.088041195452
5300	326.92173206746
5305	326.754152452617
5310	326.585360410187
5315	326.415415116488
5320	326.244376843242
5325	326.072306935314
5330	325.899267787817
5335	325.725322822557
5340	325.550536463785
5345	325.374974113251
5350	325.198702124519
5355	325.021787776528
5360	324.844299246377
5365	324.666305581312
5370	324.487876669888
5375	324.309083212305
5380	324.129996689872
5385	323.950689333609
5390	323.771234091955
5395	323.59170459757
5400	323.412175133231
5405	323.232720596786
5410	323.053396626197
5415	322.874329192824
5420	322.695541467614
5425	322.517081675278
5430	322.339015559141
5435	322.161420146012
5440	321.984378675754
5445	321.80797656012
5450	321.632298238959
5455	321.457424808193
5460	321.283432302269
5465	321.110390523269
5470	320.938362319237
5475	320.767403224822
5480	320.597561387891
5485	320.428877715958
5490	320.261386185884
5495	320.095114269312
5500	319.9300834344
5505	319.766309691789
5510	319.60380415921
5515	319.442573624794
5520	319.282621093991
5525	319.123946309134
5530	318.966546234089
5535	318.810415499259
5540	318.655546804437
5545	318.501931278822
5550	318.349558798836
5555	318.198418265397
5560	318.048497843044
5565	317.899785163731
5570	317.752267498436
5575	317.605931899802
5580	317.460765319065
5585	317.316754700395
5590	317.173887055654
5595	317.032149522338
5600	316.891529407271
5605	316.752014218358
5610	316.613591686449
5615	316.476249779151
5620	316.33997670816
5625	316.20476093149
5630	316.070591151755
5635	315.937456311495
5640	315.805345586361
5645	315.674248376822
5650	315.544154298949
5655	315.415053174708
5660	315.286935022081
5665	315.159790045307
5670	315.033608625405
5675	314.908381311121
5680	314.78409881041
5685	314.660751982472
5690	314.538331830405
5695	314.416829494453
5700	314.296236245847
5705	314.176543481219
5710	314.05774271754
5715	313.939825587566
5720	313.822783835737
5725	313.706609314483
5730	313.59129398091
5735	313.476829893815
5740	313.363209210992
5745	313.2504241868
5750	313.138467169948
5755	313.027330601485
5760	312.917007012946
5765	312.807489024649
5770	312.698769344116
5775	312.590840764586
5780	312.483696163635
5785	312.37732850185
5790	312.271730821581
5795	312.166896245736
5800	312.062817976625
5805	311.95948929484
5810	311.856903558165
5815	311.755054200514
5820	311.653934730894
5825	311.553538732383
5830	311.453859861131
5835	311.354891845371
5840	311.256628484452
5845	311.159063647878
5850	311.062191274363
5855	310.966005370895
5860	310.870500011816
5865	310.775669337912
5870	310.681507555508
5875	310.588008935581
5880	310.495167812883
5885	310.402978585072
5890	310.311435711854
5895	310.22053371414
5900	310.130267173211
5905	310.040630729892
5910	309.951619083744
5915	309.863226992258
5920	309.775449270066
5925	309.688280788166
5930	309.601716473147
5935	309.515751306438
5940	309.430380323558
5945	309.345598613383
5950	309.26140131742
5955	309.177783629095
5960	309.09474079305
5965	309.012268104448
5970	308.930360908293
5975	308.84901459876
5980	308.768224618529
5985	308.687986458138
5990	308.608295655338
5995	308.529147794463
6000	308.450538505808
6005	308.372463465017
6010	308.294918392475
6015	308.217899052723
6020	308.141401253863
6025	308.06542084699
6030	307.989953725621
6035	307.914995825138
6040	307.840543122237
6045	307.766591634389
6050	307.693137419303
6055	307.620176574405
6060	307.547705236319
6065	307.475719580359
6070	307.404215820027
6075	307.333190206519
6080	307.262639028243
6085	307.192558610332
6090	307.122945314182
6095	307.053795536983
6100	306.985105711262
6105	306.916872304433
6110	306.849091818355
6115	306.781760788896
6120	306.7148757855
6125	306.648433410765
6130	306.582430300029
6135	306.516863120952
6140	306.45172857312
6145	306.387023387641
6150	306.322744326755
6155	306.258888183443
6160	306.195451781053
6165	306.132431972921
6170	306.069825642002
6175	306.007629700506
6180	305.945841089539
6185	305.884456778751
6190	305.823473765989
6195	305.762889076951
6200	305.702699764852
6205	305.642902910088
6210	305.583495619912
6215	305.524475028106
6220	305.465838294669
6225	305.4075826055
6230	305.349705172089
6235	305.292203231213
6240	305.235074044639
6245	305.178314898824
6250	305.121923104628
6255	305.065895997023
6260	305.010230934816
6265	304.954925300364
6270	304.899976499305
6275	304.845381960284
6280	304.791139134686
6285	304.737245496379
6290	304.683698541446
6295	304.630495787937
6300	304.577634775613
6305	304.525113065704
6310	304.472928240655
6315	304.421077903894
6320	304.36955967959
6325	304.31837121242
6330	304.267510167337
6335	304.216974229346
6340	304.166761103273
6345	304.116868513553
6350	304.067294204003
6355	304.018035937612
6360	303.969091496329
6365	303.920458680852
6370	303.872135310424
6375	303.824119222627
6380	303.776408273185
6385	303.729000335764
6390	303.681893301778
6395	303.635085080196
6400	303.588573597354
6405	303.542356796768
6410	303.496432638947
6415	303.450799101215
6420	303.405454177528
6425	303.3603958783
6430	303.315622230228
6435	303.271131276118
6440	303.226921074717
6445	303.182989700545
6450	303.13933524373
6455	303.095955809844
6460	303.052849519744
6465	303.010014509411
6470	302.967448929797
6475	302.925150946665
6480	302.883118740443
6485	302.841350506068
6490	302.799844452841
6495	302.75859880428
6500	302.717611797974
6505	302.676881685443
6510	302.636406731994
6515	302.596185216585
6520	302.556215431686
6525	302.516495683144
6530	302.47702429005
6535	302.437799584608
6540	302.398819912002
6545	302.36008363027
6550	302.321589110178
6555	302.28333473509
6560	302.24531890085
6565	302.207540015658
6570	302.169996499946
6575	302.132686786267
6580	302.095609319168
6585	302.058762555081
6590	302.022144962207
6595	301.985755020401
6600	301.94959122106
6605	301.913652067019
6610	301.877936072431
6615	301.84244176267
6620	301.807167674221
6625	301.77211235457
6630	301.73727436211
6635	301.702652266031
6640	301.668244646222
6645	301.63405009317
6650	301.600067207864
6655	301.566294601693
6660	301.532730896353
6665	301.499374723752
6670	301.466224725914
6675	301.433279554888
6680	301.400537872655
6685	301.367998351038
6690	301.335659671613
6695	301.303520525618
6700	301.271579613869
6705	301.239835646671
6710	301.208287343733
6715	301.176933434087
6720	301.145772655996
6725	301.114803756883
6730	301.084025493241
6735	301.053436630554
6740	301.023035943219
6745	300.99282221447
6750	300.962794236292
6755	300.932950809352
6760	300.903290742919
6765	300.873812854791
6770	300.844515971219
6775	300.815398926833
6780	300.786460564571
6785	300.757699735607
6790	300.72911529928
6795	300.700706123021
6800	300.672471082289
6805	300.644409060497
6810	300.616518948948
6815	300.588799646764
6820	300.561250060822
6825	300.533869105692
6830	300.506655703562
6835	300.479608784185
6840	300.452727284807
6845	300.426010150108
6850	300.399456332141
6855	300.373064790267
6860	300.346834491097
6865	300.320764408428
6870	300.294853523189
6875	300.269100823379
6880	300.243505304008
6885	300.218065967039
6890	300.192781821335
6895	300.167651882597
6900	300.142675173313
6905	300.117850722699
6910	300.093177566647
6915	300.068654747669
6920	300.044281314843
6925	300.020056323765
6930	299.995978836489
6935	299.972047921479
6940	299.948262653559
6945	299.92462211386
6950	299.901125389771
6955	299.877771574885
6960	299.854559768956
6965	299.831489077847
6970	299.808558613481
6975	299.785767493794
6980	299.763114842688
6985	299.740599789984
6990	299.718221471374
6995	299.695979028378
7000	299.673871608295
7005	299.651898364161
7010	299.630058454704
7015	299.608351044297
7020	299.586775302917
7025	299.565330406102
7030	299.544015534904
7035	299.522829875854
7040	299.501772620913
7045	299.480842967431
7050	299.460040118111
7055	299.439363280963
7060	299.418811669265
7065	299.398384501524
7070	299.378081001436
7075	299.357900397844
7080	299.337841924703
7085	299.31790482104
7090	299.298088330913
7095	299.278391703378
7100	299.258814192448
7105	299.239355057057
7110	299.220013561023
7115	299.200788973012
7120	299.181680566501
7125	299.162687619743
7130	299.143809415731
7135	299.125045242164
7140	299.10639439141
7145	299.087856160473
7150	299.069429850959
7155	299.051114769042
7160	299.03291022543
7165	299.014815535332
7170	298.996830018424
7175	298.978952998818
7180	298.961183805029
7185	298.943521769944
7190	298.925966230786
7195	298.908516529088
7200	298.891172010658
7205	298.873932025551
7210	298.856795928034
7215	298.839763076562
7220	298.822832833739
7225	298.806004566299
7230	298.789277645065
7235	298.772651444929
7240	298.756125344818
7245	298.739698727667
7250	298.723370980387
7255	298.707141493842
7260	298.691009662817
7265	298.674974885992
7270	298.659036565913
7275	298.643194108966
7280	298.627446925347
7285	298.611794429041
7290	298.596236037787
7295	298.58077117306
7300	298.565399260037
7305	298.550119727578
7310	298.534932008194
7315	298.519835538028
7320	298.504829756821
7325	298.489914107895
7330	298.475088038124
7335	298.46035099791
7340	298.445702441158
7345	298.431141825252
7350	298.416668611032
7355	298.402282262768
7360	298.387982248136
7365	298.373768038199
7370	298.359639107377
7375	298.345594933428
7380	298.331634997425
7385	298.317758783732
7390	298.30396577998
7395	298.290255477048
7400	298.276627369039
7405	298.263080953256
7410	298.249615730185
7415	298.236231203468
7420	298.222926879883
7425	298.209702269326
7430	298.196556884785
7435	298.183490242322
7440	298.170501861051
7445	298.157591263116
7450	298.144757973675
7455	298.132001520873
7460	298.119321435829
7465	298.106717252609
7470	298.094188508211
7475	298.081734742543
7480	298.069355498404
7485	298.057050321466
7490	298.044818760249
7495	298.032660366111
7500	298.020574693222
7505	298.008561298547
7510	297.996619741826
7515	297.984749585561
7520	297.972950394989
7525	297.961221738071
7530	297.94956318547
7535	297.937974310535
7540	297.92645468928
7545	297.915003900372
7550	297.903621525106
7555	297.892307147394
7560	297.881060353744
7565	297.869880733244
7570	297.858767877545
7575	297.847721380843
7580	297.836740839864
7585	297.825825853846
7590	297.814976024522
7595	297.804190956106
7600	297.793470255273
7605	297.782813531145
7610	297.772220395276
7615	297.761690461634
7620	297.751223346585
7625	297.74081866888
7630	297.730476049636
7635	297.720195112322
7640	297.709975482745
7645	297.699816789032
7650	297.689718661616
7655	297.679680733222
7660	297.669702638852
7665	297.659784015767
7670	297.649924503476
7675	297.640123743722
7680	297.630381380462
7685	297.620697059857
7690	297.611070430259
7695	297.601501142192
7700	297.591988848343
7705	297.582533203542
7710	297.573133864756
7715	297.563790491067
7720	297.554502743665
7725	297.545270285829
7730	297.536092782918
7735	297.526969902355
7740	297.517901313614
7745	297.508886688207
7750	297.499925699673
7755	297.49101802356
7760	297.482163337416
7765	297.473361320776
7770	297.464611655148
7775	297.455914024
7780	297.447268112751
7785	297.43867360875
7790	297.430130201276
7795	297.421637581514
7800	297.413195442551
7805	297.404803479357
7810	297.396461388781
7815	297.38816886953
7820	297.379925622166
7825	297.371731349087
7830	297.363585754519
7835	297.355488544503
7840	297.347439426886
7845	297.339438111305
7850	297.331484309178
7855	297.323577733696
7860	297.315718099804
7865	297.307905124198
7870	297.300138525309
7875	297.292418023292
7880	297.284743340018
7885	297.277114199061
7890	297.269530325686
7895	297.261991446843
7900	297.254497291151
7905	297.247047588889
7910	297.239642071989
7915	297.23228047402
7920	297.224962530183
7925	297.217687977295
7930	297.210456553785
7935	297.203267999679
7940	297.196122056591
7945	297.189018467716
7950	297.181956977816
7955	297.174937333211
7960	297.167959281774
7965	297.161022572912
7970	297.154126957566
7975	297.147272188194
7980	297.140458018766
7985	297.133684204754
7990	297.126950503118
7995	297.120256672303
8000	297.113602472227
8005	297.106987664271
8010	297.100412011269
8015	297.093875277503
8020	297.087377228691
8025	297.080917631975
8030	297.07449625592
8035	297.068112870497
8040	297.061767247081
8045	297.055459158436
8050	297.04918837871
8055	297.042954683427
8060	297.036757849476
8065	297.030597655103
8070	297.024473879905
8075	297.018386304818
8080	297.01233471211
8085	297.006318885374
8090	297.00033860952
8095	296.994393670763
8100	296.988483856619
8105	296.982608955894
8110	296.97676875868
8115	296.970963056341
8120	296.965191641511
8125	296.959454308082
8130	296.953750851198
8135	296.948081067249
8140	296.942444753857
8145	296.936841709877
8150	296.931271735383
8155	296.925734631661
8160	296.920230201205
8165	296.914758247706
8170	296.909318576047
8175	296.903910992295
8180	296.89853530369
8185	296.893191318646
8190	296.887878846734
8195	296.882597698683
8200	296.877347686367
8205	296.872128622801
8210	296.866940322136
8215	296.861782599643
8220	296.85665527172
8225	296.851558155871
8230	296.846491070708
8235	296.841453835944
8240	296.836446272379
8245	296.831468201903
8250	296.826519447481
8255	296.821599833152
8260	296.81670918402
8265	296.811847326246
8270	296.807014087044
8275	296.802209294675
8280	296.797432778438
8285	296.792684368665
8290	296.787963896715
8295	296.783271194966
8300	296.77860609681
8305	296.773968436649
8310	296.769358049884
8315	296.764774772911
8320	296.760218443117
8325	296.755688898872
8330	296.751185979522
8335	296.746709525383
8340	296.74225937774
8345	296.737835378833
8350	296.733437371858
8355	296.729065200957
8360	296.724718711215
8365	296.720397748651
8370	296.716102160215
8375	296.711831793783
8380	296.707586498147
8385	296.703366123014
8390	296.699170518998
8395	296.694999537615
8400	296.690853031278
8405	296.686730853289
8410	296.682632857837
8415	296.678558899993
8420	296.674508835699
8425	296.670482521768
8430	296.666479815877
8435	296.662500576563
8440	296.658544663215
8445	296.65461193607
8450	296.650702256209
8455	296.646815485551
8460	296.642951486846
8465	296.639110123675
8470	296.63529126044
8475	296.631494762359
8480	296.627720495465
8485	296.623968326599
8490	296.620238123402
8495	296.616529754316
8500	296.612843088574
8505	296.609177996197
8510	296.605534347992
8515	296.601912015541
8520	296.598310871202
8525	296.594730788103
8530	296.591171640134
8535	296.587633301946
8540	296.584115648945
8545	296.580618557288
8550	296.577141903877
8555	296.573685566357
8560	296.570249423108
8565	296.566833353244
8570	296.563437236607
8575	296.56006095376
8580	296.556704385989
8585	296.553367415291
8590	296.550049924377
8595	296.546751796662
8600	296.543472916262
8605	296.540213167992
8610	296.536972437361
8615	296.533750610564
8620	296.530547574486
8625	296.527363216687
8630	296.524197425406
8635	296.521050089557
8640	296.517921098719
8645	296.514810343135
8650	296.511717713712
8655	296.508838507764
8660	296.506461397006
8665	296.504713150902
8670	296.503631594796
8675	296.503218509046
8680	296.503477212433
8685	296.504438499372
8690	296.506177758137
8695	296.50882543999
8700	296.512572539182
8705	296.517672350455
8710	296.524439468961
8715	296.533246767366
8720	296.54452091014
8725	296.558736832995
8730	296.576411515901
8735	296.598097303338
8740	296.624374969258
8745	296.655846681877
8750	296.693128991374
8755	296.736845938996
8760	296.787622367014
8765	296.84607749378
8770	296.912818805821
8775	296.988436308574
8780	297.073497168478
8785	297.168540771326
8790	297.274074214783
8795	297.390568246626
8800	297.518453654488
8805	297.658118107622
8810	297.809903446475
8815	297.974103411598
8820	298.150961799703
8825	298.34067103143
8830	298.543371112706
8835	298.759148969341
8840	298.988038132796
8845	299.230018753805
8850	299.485017919684
8855	299.752910250764
8860	300.033518751319
8865	300.326615890594
8870	300.631924890118
8875	300.949121194249
8880	301.277834101873
8885	301.617648538345
8890	301.968106948027
8895	302.328906694908
8900	302.699019287203
8905	303.078405739284
8910	303.466736814282
8915	303.863491154471
8920	304.268027234222
8925	304.679635522805
8930	305.097575776721
8935	305.52110323097
8940	305.949486561951
8945	306.382019799511
8950	306.818029829865
8955	307.256880720454
8960	307.69797578468
8965	308.14075806696
8970	308.584709749237
8975	309.029350845288
8980	309.474237448446
8985	309.918959723196
8990	310.363139775581
8995	310.806429496253
9000	311.24850844002
9005	311.689081783807
9010	312.127878389163
9015	312.564648984144
9020	312.999164471402
9025	313.431214363789
9030	313.860605345005
9035	314.287159950362
9040	314.710715361194
9045	315.131122305569
9050	315.548244057568
9055	315.961955527302
9060	316.372142433989
9065	316.778700554711
9070	317.181535041825
9075	317.58055980246
9080	317.975696933963
9085	318.366876209646
9090	318.75403460961
9095	319.137115891891
9100	319.516070199576
9105	319.890853699942
9110	320.261428252038
9115	320.627761099489
9120	320.989824585616
9125	321.347595888262
9130	321.701056772008
9135	322.050193355703
9140	322.39499589347
9145	322.735458567571
9150	323.071579291715
9155	323.403359523551
9160	323.730804085293
9165	324.053920991532
9170	324.372721283455
9175	324.687218868802
9180	324.997430367
9185	325.303374959027
9190	325.605074241623
9195	325.902552085565
9200	326.195834497778
9205	326.484949487121
9210	326.769926933727
9215	327.050798461827
9220	327.327597316033
9225	327.600358241051
9230	327.869117364866
9235	328.133912085404
9240	328.394780960745
9245	328.651763602913
9250	328.904900575316
9255	329.15423329389
9260	329.39980393199
9265	329.641655329092
9270	329.879830903327
9275	330.114374567897
9280	330.34533065137
9285	330.572743821884
9290	330.796659015236
9295	331.017121366845
9300	331.234176147564
9305	331.44786870328
9310	331.658244398258
9315	331.865348562161
9320	332.069226440647
9325	332.26992314948
9330	332.467483632029
9335	332.661952620061
9340	332.853374597703
9345	333.041793768458
9350	333.227254025142
9355	333.409798922608
9360	333.58947165313
9365	333.766315024302
9370	333.94037143932
9375	334.111682879504
9380	334.280290888933
9385	334.446236561051
9390	334.609560527105
9395	334.770302946311
9400	334.928503497591
9405	335.084201372783
9410	335.237435271206
9415	335.388243395452
9420	335.53666344832
9425	335.682732630782
9430	335.826487640883
9435	335.967964673497
9440	336.107199420837
9445	336.244227073666
9450	336.379082323118
9455	336.511799363062
9460	336.642411892961
9465	336.770953121156
9470	336.897455768531
9475	337.021952072504
9480	337.144473791306
9485	337.265052208516
9490	337.383718137793
9495	337.500501927804
9500	337.615433467297
9505	337.728542190301
9510	337.839857081431
9515	337.949406681277
9520	338.057219091859
9525	338.163321982131
9530	338.267742593521
9535	338.370507745498
9540	338.471643841147
9545	338.571176872751
9550	338.669132427366
9555	338.765535692388
9560	338.860411461096
9565	338.953784138176
9570	339.045677745217
9575	339.136115926169
9580	339.22512195277
9585	339.312718729931
9590	339.398928801082
9595	339.483774353469
9600	339.567277223409
9605	339.649458901491
9610	339.730340537735
9615	339.809942946691
9620	339.888286612491
9625	339.965391693845
9630	340.041278028983
9635	340.115965140543
9640	340.189472240395
9645	340.261818234424
9650	340.333021727237
9655	340.403101026825
9660	340.472074149161
9665	340.539958822744
9670	340.606772493079
9675	340.6725323271
9680	340.737255217539
9685	340.800957787225
9690	340.863656393337
9695	340.925367131589
9700	340.98610584036
9705	341.045888104761
9710	341.104729260654
9715	341.1626443986
9720	341.219648367757
9725	341.275755779722
9730	341.33098101231
9735	341.385338213277
9740	341.438841303997
9745	341.491503983068
9750	341.543339729876
9755	341.594361808095
9760	341.64458326914
9765	341.694016955563
9770	341.742675504397
9775	341.790571350445
9780	341.837716729525
9785	341.884123681655
9790	341.929804054193
9795	341.974769504928
9800	342.019031505117


==> Figures/dyn-ecco/sig3-3-e-3.tsv <==
0	279.15
5	279.893932019539
10	282.107410002865
15	285.735930775918
20	290.690148114894
25	296.848072746803
30	304.058076130227
35	312.142624053238
40	320.902648114894
45	330.122447449944
50	339.575
55	349.027552550056
60	358.247351885106
65	367.007375946762
70	375.091923869773
75	382.301927253197
80	388.459851885106
85	393.414069224082
90	397.042589997135
95	400
100	400
105	400
110	400
115	400
120	400
125	400
130	400
135	400
140	400
145	400
150	400
155	400
160	400
165	400
170	400
175	400
180	400
185	400
190	400
195	400
200	400
205	400
210	400
215	400
220	400
225	400
230	400
235	400
240	400
245	400
250	400
255	400
260	400
265	400
270	400
275	400
280	400
285	400
290	400
295	400
300	400
305	400
310	400
315	400
320	400
325	400
330	400
335	400
340	400
345	400
350	400
355	400
360	400
365	400
370	400
375	400
380	400
385	400
390	400
395	400
400	400
405	400
410	400
415	400
420	400
425	400
430	400
435	400
440	400
445	400
450	400
455	400
460	400
465	400
470	400
475	400
480	400
485	400
490	400
495	400
500	400
505	400
510	400
515	400
520	400
525	400
530	400
535	400
540	400
545	400
550	400
555	400
560	400
565	400
570	400
575	400
580	400
585	400
590	400
595	400
600	400
605	400
610	400
615	400
620	400
625	400
630	400
635	400
640	400
645	400
650	400
655	400
660	400
665	400
670	400
675	400
680	400
685	400
690	400
695	400
700	400
705	400
710	400
715	400
720	400
725	400
730	400
735	400
740	400
745	400
750	400
755	400
760	400
765	400
770	400
775	400
780	400
785	400
790	400
795	400
800	400
805	400
810	400
815	400
820	400
825	400
830	400
835	400
840	400
845	400
850	400
855	400
860	400
865	400
870	400
875	400
880	400
885	400
890	400
895	400
900	400
905	400
910	400
915	400
920	400
925	400
930	400
935	400
940	400
945	400
950	400
955	400
960	400
965	400
970	400
975	400
980	400
985	400
990	400
995	400
1000	400
1005	400
1010	400
1015	400
1020	400
1025	400
1030	400
1035	400
1040	400
1045	400
1050	400
1055	400
1060	400
1065	400
1070	400
1075	400
1080	400
1085	400
1090	400
1095	400
1100	400
1105	400
1110	400
1115	400
1120	400
1125	400
1130	400
1135	400
1140	400
1145	400
1150	400
1155	400
1160	400
1165	400
1170	400
1175	400
1180	400
1185	400
1190	400
1195	400
1200	400
1205	400
1210	400
1215	400
1220	400
1225	400
1230	400
1235	400
1240	400
1245	400
1250	400
1255	400
1260	400
1265	400
1270	400
1275	400
1280	400
1285	400
1290	400
1295	400
1300	400
1305	400
1310	400
1315	400
1320	400
1325	400
1330	400
1335	400
1340	400
1345	400
1350	400
1355	400
1360	400
1365	400
1370	400
1375	400
1380	400
1385	400
1390	400
1395	400
1400	400
1405	400
1410	400
1415	400
1420	400
1425	400
1430	400
1435	400
1440	400
1445	400
1450	400
1455	400
1460	400
1465	400
1470	400
1475	400
1480	400
1485	400
1490	400
1495	400
1500	400
1505	400
1510	400
1515	400
1520	400
1525	400
1530	400
1535	400
1540	400
1545	400
1550	400
1555	400
1560	400
1565	400
1570	400
1575	400
1580	400
1585	400
1590	400
1595	400
1600	400
1605	400
1610	400
1615	400
1620	400
1625	400
1630	400
1635	400
1640	400
1645	400
1650	400
1655	400
1660	400
1665	400
1670	400
1675	400
1680	400
1685	400
1690	400
1695	400
1700	400
1705	400
1710	400
1715	400
1720	400
1725	400
1730	400
1735	400
1740	400
1745	400
1750	400
1755	400
1760	400
1765	400
1770	400
1775	400
1780	400
1785	400
1790	400
1795	400
1800	400
1805	400
1810	400
1815	400
1820	400
1825	400
1830	400
1835	400
1840	400
1845	400
1850	400
1855	400
1860	400
1865	400
1870	400
1875	400
1880	400
1885	400
1890	400
1895	400
1900	400
1905	400
1910	400
1915	400
1920	400
1925	400
1930	400
1935	400
1940	400
1945	400
1950	400
1955	400
1960	400
1965	400
1970	400
1975	400
1980	400
1985	400
1990	400
1995	400
2000	400
2005	400
2010	400
2015	400
2020	400
2025	400
2030	400
2035	400
2040	400
2045	400
2050	400
2055	400
2060	400
2065	400
2070	400
2075	400
2080	400
2085	400
2090	400
2095	400
2100	400
2105	400
2110	400
2115	400
2120	400
2125	400
2130	400
2135	400
2140	400
2145	400
2150	400
2155	400
2160	400
2165	400
2170	400
2175	400
2180	400
2185	400
2190	400
2195	400
2200	400
2205	400
2210	400
2215	400
2220	400
2225	400
2230	400
2235	400
2240	400
2245	400
2250	400
2255	400
2260	400
2265	400
2270	400
2275	400
2280	400
2285	400
2290	400
2295	400
2300	400
2305	400
2310	400
2315	400
2320	400
2325	400
2330	400
2335	400
2340	400
2345	400
2350	400
2355	400
2360	400
2365	400
2370	400
2375	400
2380	400
2385	400
2390	400
2395	400
2400	400
2405	400
2410	400
2415	400
2420	400
2425	400
2430	400
2435	400
2440	400
2445	400
2450	400
2455	400
2460	400
2465	400
2470	400
2475	400
2480	400
2485	400
2490	400
2495	400
2500	400
2505	400
2510	400
2515	400
2520	400
2525	400
2530	400
2535	400
2540	400
2545	400
2550	400
2555	400
2560	400
2565	400
2570	400
2575	400
2580	400
2585	400
2590	400
2595	400
2600	400
2605	400
2610	400
2615	400
2620	400
2625	400
2630	400
2635	400
2640	400
2645	400
2650	400
2655	400
2660	400
2665	400
2670	400
2675	400
2680	400
2685	400
2690	400
2695	400
2700	400
2705	400
2710	400
2715	400
2720	400
2725	400
2730	400
2735	400
2740	400
2745	400
2750	400
2755	400
2760	400
2765	400
2770	400
2775	400
2780	400
2785	400
2790	400
2795	400
2800	400
2805	400
2810	400
2815	400
2820	400
2825	400
2830	400
2835	400
2840	400
2845	400
2850	400
2855	400
2860	400
2865	400
2870	400
2875	400
2880	400
2885	400
2890	400
2895	400
2900	400
2905	400
2910	400
2915	400
2920	400
2925	400
2930	400
2935	400
2940	400
2945	400
2950	400
2955	400
2960	400
2965	400
2970	400
2975	400
2980	400
2985	400
2990	400
2995	400
3000	400
3005	400
3010	400
3015	400
3020	400
3025	400
3030	400
3035	400
3040	400
3045	400
3050	400
3055	400
3060	400
3065	400
3070	400
3075	400
3080	400
3085	400
3090	400
3095	400
3100	400
3105	400
3110	400
3115	400
3120	400
3125	400
3130	400
3135	400
3140	400
3145	400
3150	400
3155	400
3160	400
3165	400
3170	400
3175	400
3180	400
3185	400
3190	400
3195	400
3200	400
3205	400
3210	400
3215	400
3220	400
3225	400
3230	400
3235	400
3240	400
3245	400
3250	400
3255	400
3260	400
3265	400
3270	400
3275	400
3280	400
3285	400
3290	400
3295	400
3300	400
3305	400
3310	400
3315	400
3320	400
3325	400
3330	400
3335	400
3340	400
3345	400
3350	400
3355	400
3360	400
3365	400
3370	400
3375	400
3380	400
3385	400
3390	400
3395	400
3400	400
3405	400
3410	400
3415	400
3420	400
3425	400
3430	400
3435	400
3440	400
3445	400
3450	400
3455	400
3460	400
3465	400
3470	400
3475	400
3480	400
3485	400
3490	400
3495	400
3500	400
3505	400
3510	400
3515	400
3520	400
3525	400
3530	400
3535	400
3540	400
3545	400
3550	400
3555	400
3560	400
3565	400
3570	400
3575	400
3580	400
3585	400
3590	400
3595	400
3600	400
3605	400
3610	400
3615	400
3620	400
3625	400
3630	400
3635	400
3640	400
3645	400
3650	400
3655	400
3660	400
3665	400
3670	400
3675	400
3680	400
3685	400
3690	400
3695	400
3700	400
3705	400
3710	400
3715	400
3720	400
3725	400
3730	400
3735	400
3740	400
3745	400
3750	400
3755	400
3760	400
3765	400
3770	400
3775	400
3780	400
3785	400
3790	400
3795	400
3800	400
3805	400
3810	400
3815	400
3820	400
3825	400
3830	400
3835	400
3840	400
3845	400
3850	400
3855	400
3860	400
3865	400
3870	400
3875	400
3880	400
3885	400
3890	400
3895	400
3900	400
3905	400
3910	400
3915	400
3920	400
3925	400
3930	400
3935	400
3940	400
3945	400
3950	400
3955	400
3960	400
3965	400
3970	400
3975	400
3980	400
3985	400
3990	400
3995	400
4000	400
4005	400
4010	400
4015	400
4020	400
4025	400
4030	400
4035	400
4040	400
4045	400
4050	400
4055	400
4060	400
4065	400
4070	400
4075	400
4080	400
4085	400
4090	400
4095	400
4100	400
4105	400
4110	400
4115	400
4120	400
4125	400
4130	400
4135	400
4140	400
4145	400
4150	400
4155	400
4160	400
4165	400
4170	400
4175	400
4180	400
4185	400
4190	400
4195	400
4200	400
4205	400
4210	400
4215	400
4220	400
4225	400
4230	400
4235	400
4240	400
4245	400
4250	400
4255	400
4260	400
4265	400
4270	400
4275	400
4280	400
4285	400
4290	400
4295	400
4300	400
4305	400
4310	400
4315	400
4320	400
4325	400
4330	400
4335	400
4340	400
4345	400
4350	400
4355	400
4360	400
4365	400
4370	400
4375	400
4380	400
4385	400
4390	400
4395	400
4400	400
4405	400
4410	400
4415	400
4420	400
4425	400
4430	400
4435	400
4440	400
4445	400
4450	400
4455	400
4460	400
4465	400
4470	400
4475	400
4480	400
4485	400
4490	400
4495	400
4500	400
4505	400
4510	400
4515	400
4520	400
4525	400
4530	400
4535	400
4540	400
4545	400
4550	400
4555	400
4560	400
4565	400
4570	400
4575	400
4580	400
4585	400
4590	400
4595	400
4600	400
4605	400
4610	400
4615	400
4620	400
4625	400
4630	400
4635	400
4640	400
4645	400
4650	400
4655	400
4660	400
4665	400
4670	400
4675	400
4680	400
4685	400
4690	400
4695	400
4700	400
4705	400
4710	400
4715	400
4720	400
4725	400
4730	400
4735	400
4740	400
4745	400
4750	400
4755	400
4760	400
4765	400
4770	399.986276661769
4775	399.945114661119
4780	399.8765380355
4785	399.780586831729
4790	399.657317082609
4795	399.506800774199
4800	399.329125803788
4805	399.124395928552
4810	398.892730704976
4815	398.634265419024
4820	398.349151007147
4825	398.037553968131
4830	397.699656265872
4835	397.335655223114
4840	396.945763406214
4845	396.530208501016
4850	396.089233179879
4855	395.623094959976
4860	395.132066052898
4865	394.616433205701
4870	394.076497533446
4875	393.512574343362
4880	392.924992950711
4885	392.314096486481
4890	391.680241697002
4895	391.023798735623
4900	390.345150946546
4905	389.644694640971
4910	388.922838865655
4915	388.180005164042
4920	387.416627330095
4925	386.633151154974
4930	385.8300341667
4935	385.007745362979
4940	384.166764937317
4945	383.3075839986
4950	382.430704284301
4955	381.536637867479
4960	380.625906857746
4965	379.699043096364
4970	378.75658784567
4975	377.799091472988
4980	376.827113129239
4985	375.841220422403
4990	374.841989086057
4995	373.830002643164
5000	372.805852065309
5005	371.770135427588
5010	370.723457559351
5015	369.666429690999
5020	368.599669097041
5025	367.523798735623
5030	366.439446884738
5035	365.347246775334
5040	364.247836221515
5045	363.141857248087
5050	362.029955715624
5055	360.912780943311
5060	359.790985329753
5065	358.665223972
5070	357.536154282982
5075	356.404435607603
5080	355.270728837699
5085	354.135696026098
5090	353
5095	351.864303973902
5100	350.729271162301
5105	349.595564392397
5110	348.463845717018
5115	347.334776028
5120	346.209014670247
5125	345.087219056689
5130	343.970044284376
5135	342.858142751913
5140	341.752163778485
5145	340.652753224666
5150	339.560553115262
5155	338.476201264377
5160	337.400330902959
5165	336.333570309001
5170	335.276542440649
5175	334.229864572412
5180	333.194147934691
5185	332.169997356836
5190	331.158010913943
5195	330.158779577597
5200	329.172886870761
5205	328.200908527012
5210	327.24341215433
5215	326.300956903636
5220	325.374093142254
5225	324.463362132521
5230	323.569295715699
5235	322.6924160014
5240	321.833235062683
5245	320.992254637021
5250	320.1699658333
5255	319.366848845026
5260	318.583372669905
5265	317.819994835958
5270	317.077161134345
5275	316.355305359029
5280	315.654849053454
5285	314.976201264377
5290	314.319758302998
5295	313.685903513519
5300	313.075007049289
5305	312.487425656638
5310	311.923502466554
5315	311.383566794299
5320	310.867933947102
5325	310.376905040024
5330	309.910766820121
5335	309.469791498984
5340	309.054236593786
5345	308.664344776886
5350	308.300343734128
5355	307.962446031869
5360	307.650848992853
5365	307.365734580976
5370	307.107269295024
5375	306.875604071448
5380	306.670874196212
5385	306.493199225801
5390	306.342682917391
5395	306.219413168271
5400	306.1234619645
5405	306.054885338881
5410	306
5415	306
5420	306
5425	306
5430	306
5435	306
5440	306
5445	306
5450	306
5455	306
5460	306
5465	306
5470	306
5475	306
5480	306
5485	306
5490	306
5495	306
5500	306
5505	306
5510	306
5515	306
5520	306
5525	306
5530	306
5535	306
5540	306
5545	306
5550	306
5555	306
5560	306
5565	306
5570	306
5575	306
5580	306
5585	306
5590	306
5595	306
5600	306
5605	306
5610	306
5615	306
5620	306
5625	306
5630	306
5635	306
5640	306
5645	306
5650	306
5655	306
5660	306
5665	306
5670	306
5675	306
5680	306
5685	306
5690	306
5695	306
5700	306
5705	306
5710	306
5715	306
5720	306
5725	306
5730	306
5735	306
5740	306
5745	306
5750	306
5755	306
5760	306
5765	306
5770	306
5775	306
5780	306
5785	306
5790	306
5795	306
5800	306
5805	306
5810	306
5815	306
5820	306
5825	306
5830	306
5835	306
5840	306
5845	306
5850	306
5855	306
5860	306
5865	306
5870	306
5875	306
5880	306
5885	306
5890	306
5895	306
5900	306
5905	306
5910	306
5915	306
5920	306
5925	306
5930	306
5935	306
5940	306
5945	306
5950	306
5955	306
5960	306
5965	306
5970	306
5975	306
5980	306
5985	306
5990	306
5995	306
6000	306
6005	306
6010	306
6015	306
6020	306
6025	306
6030	306
6035	306
6040	306
6045	306
6050	306
6055	306
6060	306
6065	306
6070	306
6075	306
6080	306
6085	306
6090	306
6095	306
6100	306
6105	306
6110	306
6115	306
6120	306
6125	306
6130	306
6135	306
6140	306
6145	306
6150	306
6155	306
6160	306
6165	306
6170	306
6175	306
6180	306
6185	306
6190	306
6195	306
6200	306
6205	306
6210	306
6215	306
6220	306
6225	306
6230	306
6235	306
6240	306
6245	306
6250	306
6255	306
6260	306
6265	306
6270	306
6275	306
6280	306
6285	306
6290	306
6295	306
6300	306
6305	306
6310	306
6315	306
6320	306
6325	306
6330	306
6335	306
6340	306
6345	306
6350	306
6355	306
6360	306
6365	306
6370	306
6375	306
6380	306
6385	306
6390	306
6395	306
6400	306
6405	306
6410	306
6415	306
6420	306
6425	306
6430	306
6435	306
6440	306
6445	306
6450	306
6455	306
6460	306
6465	306
6470	306
6475	306
6480	306
6485	306
6490	306
6495	306
6500	306
6505	306
6510	306
6515	306
6520	306
6525	306
6530	306
6535	306
6540	306
6545	306
6550	306
6555	306
6560	306
6565	306
6570	306
6575	306
6580	306
6585	306
6590	306
6595	306
6600	306
6605	306
6610	306
6615	306
6620	306
6625	306
6630	306
6635	306
6640	306
6645	306
6650	306
6655	306
6660	306
6665	306
6670	306
6675	306
6680	306
6685	306
6690	306
6695	306
6700	306
6705	306
6710	306
6715	306
6720	306
6725	306
6730	306
6735	306
6740	306
6745	306
6750	306
6755	306
6760	306
6765	306
6770	306
6775	306
6780	306
6785	306
6790	306
6795	306
6800	306
6805	306
6810	306
6815	306
6820	306
6825	306
6830	306
6835	306
6840	306
6845	306
6850	306
6855	306
6860	306
6865	306
6870	306
6875	306
6880	306
6885	306
6890	306
6895	306
6900	306
6905	306
6910	306
6915	306
6920	306
6925	306
6930	306
6935	306
6940	306
6945	306
6950	306
6955	306
6960	306
6965	306
6970	306
6975	306
6980	306
6985	306
6990	306
6995	306
7000	306
7005	306
7010	306
7015	306
7020	306
7025	306
7030	306
7035	306
7040	306
7045	306
7050	306
7055	306
7060	306
7065	306
7070	306
7075	306
7080	306
7085	306
7090	306
7095	306
7100	306
7105	306
7110	306
7115	306
7120	306
7125	306
7130	306
7135	306
7140	306
7145	306
7150	306
7155	306
7160	306
7165	306
7170	306
7175	306
7180	306
7185	306
7190	306
7195	306
7200	306
7205	306
7210	306
7215	306
7220	306
7225	306
7230	306
7235	306
7240	306
7245	306
7250	306
7255	306
7260	306
7265	306
7270	306
7275	306
7280	306
7285	306
7290	306
7295	306
7300	306
7305	306
7310	306
7315	306
7320	306
7325	306
7330	306
7335	306
7340	306
7345	306
7350	306
7355	306
7360	306
7365	306
7370	306
7375	306
7380	306
7385	306
7390	306
7395	306
7400	306
7405	306
7410	306
7415	306
7420	306
7425	306
7430	306
7435	306
7440	306
7445	306
7450	306
7455	306
7460	306
7465	306
7470	306
7475	306
7480	306
7485	306
7490	306
7495	306
7500	306
7505	306
7510	306
7515	306
7520	306
7525	306
7530	306
7535	306
7540	306
7545	306
7550	306
7555	306
7560	306
7565	306
7570	306
7575	306
7580	306
7585	306
7590	306
7595	306
7600	306
7605	306
7610	306
7615	306
7620	306
7625	306
7630	306
7635	306
7640	306
7645	306
7650	306
7655	306
7660	306
7665	306
7670	306
7675	306
7680	306
7685	306
7690	306
7695	306
7700	306
7705	306
7710	306
7715	306
7720	306
7725	306
7730	306
7735	306
7740	306
7745	306
7750	306
7755	306
7760	306
7765	306
7770	306
7775	306
7780	306
7785	306
7790	306
7795	306
7800	306
7805	306
7810	306
7815	306
7820	306
7825	306
7830	306
7835	306
7840	306
7845	306
7850	306
7855	306
7860	306
7865	306
7870	306
7875	306
7880	306
7885	306
7890	306
7895	306
7900	306
7905	306
7910	306
7915	306
7920	306
7925	306
7930	306
7935	306
7940	306
7945	306
7950	306
7955	306
7960	306
7965	306
7970	306
7975	306
7980	306
7985	306
7990	306
7995	306
8000	306
8005	306
8010	306
8015	306
8020	306
8025	306
8030	306
8035	306
8040	306
8045	306
8050	306
8055	306
8060	306
8065	306
8070	306
8075	306
8080	306
8085	306
8090	306
8095	306
8100	306
8105	306
8110	306
8115	306
8120	306
8125	306
8130	306
8135	306
8140	306
8145	306
8150	306
8155	306
8160	306
8165	306
8170	306
8175	306
8180	306
8185	306
8190	306
8195	306
8200	306
8205	306
8210	306
8215	306
8220	306
8225	306
8230	306
8235	306
8240	306
8245	306
8250	306
8255	306
8260	306
8265	306
8270	306
8275	306
8280	306
8285	306
8290	306
8295	306
8300	306
8305	306
8310	306
8315	306
8320	306
8325	306
8330	306
8335	306
8340	306
8345	306
8350	306
8355	306
8360	306
8365	306
8370	306
8375	306
8380	306
8385	306
8390	306
8395	306
8400	306
8405	306
8410	306
8415	306
8420	306
8425	306
8430	306
8435	306
8440	306
8445	306
8450	306
8455	306
8460	306
8465	306
8470	306
8475	306
8480	306
8485	306
8490	306
8495	306
8500	306
8505	306
8510	306
8515	306
8520	306
8525	306
8530	306
8535	306
8540	306
8545	306
8550	306
8555	306
8560	306
8565	306
8570	306
8575	306
8580	306
8585	306
8590	306
8595	306
8600	306
8605	306
8610	306
8615	306
8620	306
8625	306
8630	306
8635	306
8640	306
8645	306
8650	306
8655	306.135169102663
8660	306.540142959958
8665	307.213323325085
8670	308.152053462689
8675	309.352628633782
8680	310.810310716655
8685	312.519346906078
8690	314.472992416995
8695	316.663537103112
8700	319.082335885316
8705	321.719842869858
8710	324.565649021633
8715	327.608523243885
8720	330.836456702215
8725	334.236710217966
8730	337.795864543939
8735	341.499873324032
8740	345.334118527792
8745	349.2834681411
8750	353.332335885316
8755	357.464742729207
8760	361.664379950878
8765	365.914673500845
8770	370.198849412242
8775	374.5
8780	378.801150587758
8785	383.085326499155
8790	387.335620049122
8795	391.535257270793
8800	395.667664114684
8805	399.7165318589
8810	403.665881472208
8815	407.500126675968
8820	411.204135456061
8825	414.763289782034
8830	418.163543297785
8835	421.391476756115
8840	424.434350978367
8845	427.280157130142
8850	429.917664114684
8855	432.336462896888
8860	434.527007583005
8865	436.480653093922
8870	438.189689283345
8875	439.647371366218
8880	440.847946537311
8885	441.786676674915
8890	442.459857040042
8895	443
8900	443
8905	443
8910	443
8915	443
8920	443
8925	443
8930	443
8935	443
8940	443
8945	443
8950	443
8955	443
8960	443
8965	443
8970	443
8975	443
8980	443
8985	443
8990	443
8995	443
9000	443
9005	443
9010	443
9015	443
9020	443
9025	443
9030	443
9035	443
9040	443
9045	443
9050	443
9055	443
9060	443
9065	443
9070	443
9075	443
9080	443
9085	443
9090	443
9095	443
9100	443
9105	443
9110	443
9115	443
9120	443
9125	443
9130	443
9135	443
9140	443
9145	443
9150	443
9155	443
9160	443
9165	443
9170	443
9175	443
9180	443
9185	443
9190	443
9195	443
9200	443
9205	443
9210	443
9215	443
9220	443
9225	443
9230	443
9235	443
9240	443
9245	443
9250	443
9255	443
9260	443
9265	443
9270	443
9275	443
9280	443
9285	443
9290	443
9295	443
9300	443
9305	443
9310	443
9315	443
9320	443
9325	443
9330	443
9335	443
9340	443
9345	443
9350	443
9355	443
9360	443
9365	443
9370	443
9375	443
9380	443
9385	443
9390	443
9395	443
9400	443
9405	443
9410	443
9415	443
9420	443
9425	443
9430	443
9435	443
9440	443
9445	443
9450	443
9455	443
9460	443
9465	443
9470	443
9475	443
9480	443
9485	443
9490	443
9495	443
9500	443
9505	443
9510	443
9515	443
9520	443
9525	443
9530	443
9535	443
9540	443
9545	443
9550	443
9555	443
9560	443
9565	443
9570	443
9575	443
9580	443
9585	443
9590	443
9595	443
9600	443
9605	443
9610	443
9615	443
9620	443
9625	443
9630	443
9635	443
9640	443
9645	443
9650	443
9655	443
9660	443
9665	443
9670	443
9675	443
9680	443
9685	443
9690	443
9695	443
9700	443
9705	443
9710	443
9715	443
9720	443
9725	443
9730	443
9735	443
9740	443
9745	443
9750	443
9755	443
9760	443
9765	443
9770	443
9775	443
9780	443
9785	443
9790	443
9795	443
9800	443


==> Figures/dyn-ecco/sig3-4-e-1.tsv <==
0	279.150000073505
5	279.150392235769
10	279.150378981172
15	279.150322624024
20	279.150172240625
25	279.149919743243
30	279.149495699356
35	279.148830621635
40	279.147864985794
45	279.146577726358
50	279.145007875301
55	279.143273017844
60	279.141579172434
65	279.140220526776
70	279.139570339218
75	279.140065746901
80	279.142189291758
85	279.146449254464
90	279.153360033269
95	279.163423218195
100	279.177139378379
105	279.194911881853
110	279.217059562724
115	279.243891058993
120	279.275620718364
125	279.312367523749
130	279.354158663319
135	279.400935955474
140	279.452566366709
145	279.508856324521
150	279.56956801015
155	279.634435299274
160	279.703177453384
165	279.77550962619
170	279.851150211587
175	279.929825651246
180	280.011273462332
185	280.095244094256
190	280.181501995036
195	280.269826102203
200	280.360009897544
205	280.451861141521
210	280.54520139012
215	280.639865376941
220	280.735700319453
225	280.832565188344
230	280.930329965816
235	281.028874910852
240	281.128089844261
245	281.227873462143
250	281.32813268306
255	281.428782031698
260	281.529743060137
265	281.630943806737
270	281.732318291875
275	281.83380604929
280	281.935351691419
285	282.036904506932
290	282.138418088584
295	282.239849989459
300	282.341161405727
305	282.442316884068
310	282.543284052007
315	282.644033369478
320	282.744537900042
325	282.844773100259
330	282.944716625847
335	283.044348153304
340	283.143649215818
345	283.242603052324
350	283.341194468689
355	283.439409710051
360	283.537236343451
365	283.634663149913
370	283.731680025238
375	283.82827788881
380	283.924448599771
385	284.020184879978
390	284.115480243191
395	284.210328930007
400	284.304725848058
405	284.39866651706
410	284.492147018329
415	284.585163948381
420	284.677714376317
425	284.769795804659
430	284.861406133378
435	284.952543626844
440	285.043206883469
445	285.133394807818
450	285.223106584996
455	285.312341657119
460	285.401099701707
465	285.489380611834
470	285.577184477905
475	285.664511570912
480	285.751362327066
485	285.837737333676
490	285.92363731619
495	286.009063126291
500	286.094015730963
505	286.178496202461
510	286.262505709096
515	286.346045506768
520	286.429116931209
525	286.511721390842
530	286.593860360242
535	286.675535374118
540	286.756748021803
545	286.837499942181
550	286.917792819042
555	286.997628376812
560	287.077008376633
565	287.155934612769
570	287.234408909299
575	287.312433117092
580	287.390009111021
585	287.467138787409
590	287.543824061688
595	287.620066866242
600	287.695869148438
605	287.771232868807
610	287.846159999383
615	287.920652522174
620	287.994712427762
625	288.068341714011
630	288.14154238489
635	288.214316449383
640	288.2866659205
645	288.358592814356
650	288.430099149334
655	288.501186945317
660	288.571858222974
665	288.642115003119
670	288.711959306105
675	288.781393151286
680	288.850418556504
685	288.919037537634
690	288.987252108159
695	289.055064278778
700	289.122476057049
705	289.18948944706
710	289.256106449129
715	289.322329059525
720	289.388159270212
725	289.453599068618
730	289.518650437417
735	289.583315354335
740	289.647595791962
745	289.711493717594
750	289.775011093071
755	289.838149874643
760	289.900912012835
765	289.963299452334
770	290.025314131875
775	290.086957984141
780	290.148232935675
785	290.209140906789
790	290.269683811493
795	290.329863557418
800	290.389682045752
805	290.449141171183
810	290.508242821841
815	290.566988879246
820	290.625381218264
825	290.683421707066
830	290.741112207086
835	290.798454572987
840	290.855450652629
845	290.912102287037
850	290.968411310378
855	291.024379549933
860	291.080008826079
865	291.135300952263
870	291.190257734989
875	291.244880973799
880	291.299172461259
885	291.353133982948
890	291.406767317441
895	291.460074236304
900	291.513056504085
905	291.5657158783
910	291.618054109435
915	291.670072940935
920	291.721774109199
925	291.77315934358
930	291.824230366379
935	291.874988892844
940	291.92543663117
945	291.975575282495
950	292.025406540906
955	292.074932093434
960	292.124153620059
965	292.173072793712
970	292.221691280275
975	292.270010738587
980	292.318032820447
985	292.365759170618
990	292.413191426832
995	292.460331219794
1000	292.507180173191
1005	292.553739903692
1010	292.600012020961
1015	292.645998127659
1020	292.691699819455
1025	292.737118685031
1030	292.782256306091
1035	292.827114257366
1040	292.871694106631
1045	292.915997414703
1050	292.960025735461
1055	293.003780615845
1060	293.047263595877
1065	293.09047620866
1070	293.133419980397
1075	293.176096430399
1080	293.218507071093
1085	293.260653408038
1090	293.302536939934
1095	293.344159158633
1100	293.385521549153
1105	293.426625589689
1110	293.467472751628
1115	293.508064499555
1120	293.548402291276
1125	293.588487577822
1130	293.628321803467
1135	293.667906405741
1140	293.707242815443
1145	293.746332456658
1150	293.785176746765
1155	293.823777096458
1160	293.862134909757
1165	293.900251584022
1170	293.938128509973
1175	293.9757670717
1180	294.013168646679
1185	294.050334605789
1190	294.087266313331
1195	294.123965127034
1200	294.160432398083
1205	294.196669471125
1210	294.232677684294
1215	294.268458369219
1220	294.304012851049
1225	294.339342448463
1230	294.37444847369
1235	294.409332232527
1240	294.443995024355
1245	294.478438142156
1250	294.51266287253
1255	294.546670495717
1260	294.580462285606
1265	294.614039509764
1270	294.647403429444
1275	294.680555299611
1280	294.713496368954
1285	294.746227879909
1290	294.778751068674
1295	294.81106716523
1300	294.843177393361
1305	294.875082970668
1310	294.906785108592
1315	294.93828501243
1320	294.96958388136
1325	295.000682908452
1330	295.031583280693
1335	295.062286179006
1340	295.092792778266
1345	295.123104247323
1350	295.153221749021
1355	295.183146440218
1360	295.212879471802
1365	295.242421988717
1370	295.271775129979
1375	295.300940028698
1380	295.329917812094
1385	295.358709601525
1390	295.387316512499
1395	295.415739654698
1400	295.443980132001
1405	295.472039042498
1410	295.499917478518
1415	295.527616526642
1420	295.55513726773
1425	295.582480776938
1430	295.609648123738
1435	295.636640371944
1440	295.663458579726
1445	295.690103799634
1450	295.716577078622
1455	295.742879458061
1460	295.769011973769
1465	295.794975656025
1470	295.820771529593
1475	295.846400613744
1480	295.871863922274
1485	295.897162463529
1490	295.922297240421
1495	295.947269250455
1500	295.972079485746
1505	295.996728933042
1510	296.021218573743
1515	296.045549383926
1520	296.069722334364
1525	296.093738390545
1530	296.1175985127
1535	296.141303655816
1540	296.164854769663
1545	296.188252798813
1550	296.211498682664
1555	296.234593355455
1560	296.257537746297
1565	296.280332779183
1570	296.30297937302
1575	296.325478441643
1580	296.347830893839
1585	296.370037633369
1590	296.392099558987
1595	296.414017564465
1600	296.43579253861
1605	296.457425365288
1610	296.478916923445
1615	296.500268087127
1620	296.521479725503
1625	296.542552702885
1630	296.563487878748
1635	296.584286107757
1640	296.604948239781
1645	296.625475119916
1650	296.64586758851
1655	296.66612648118
1660	296.686252628836
1665	296.706246857699
1670	296.726109989325
1675	296.745842840623
1680	296.76544622388
1685	296.784920946779
1690	296.804267812421
1695	296.823487619345
1700	296.84258116155
1705	296.861549228515
1710	296.880392605222
1715	296.899112072173
1720	296.917708405414
1725	296.936182376555
1730	296.95453475279
1735	296.972766296919
1740	296.990877767364
1745	297.008869918199
1750	297.026743499159
1755	297.044499255672
1760	297.062137928869
1765	297.079660255612
1770	297.097066968511
1775	297.114358795945
1780	297.131536462083
1785	297.148600686902
1790	297.16555218621
1795	297.182391671666
1800	297.199119850796
1805	297.21573742702
1810	297.232245099666
1815	297.248643563992
1820	297.264933511209
1825	297.281115628494
1830	297.297190599017
1835	297.313159101957
1840	297.329021812522
1845	297.34477940197
1850	297.360432537627
1855	297.375981882908
1860	297.391428097335
1865	297.40677183656
1870	297.422013752378
1875	297.437154492754
1880	297.452194701835
1885	297.467135019977
1890	297.481976083757
1895	297.496718525995
1900	297.511362975776
1905	297.525910058464
1910	297.540360395723
1915	297.554714605539
1920	297.568973302233
1925	297.583137096485
1930	297.59720659535
1935	297.611182402278
1940	297.625065117129
1945	297.6388553362
1950	297.652553652234
1955	297.666160654443
1960	297.679676928527
1965	297.693103056692
1970	297.706439617664
1975	297.719687186715
1980	297.732846335675
1985	297.745917632952
1990	297.758901643549
1995	297.771798929085
2000	297.784610047809
2005	297.797335554622
2010	297.80997600109
2015	297.822531935465
2020	297.835003902702
2025	297.847392444477
2030	297.859698099202
2035	297.871921402048
2040	297.884062884953
2045	297.896123076651
2050	297.90810250268
2055	297.920001685403
2060	297.931821144024
2065	297.943561394608
2070	297.955222950093
2075	297.966806320312
2080	297.978312012004
2085	297.989740528839
2090	298.001092371426
2095	298.012368037336
2100	298.023568021115
2105	298.034692814303
2110	298.045742905447
2115	298.056718780122
2120	298.067620920945
2125	298.07844980759
2130	298.089205916806
2135	298.099889722432
2140	298.110501695415
2145	298.121042303824
2150	298.131512012866
2155	298.141911284905
2160	298.152240579471
2165	298.162500353284
2170	298.172691060264
2175	298.182813151549
2180	298.192867075508
2185	298.202853277761
2190	298.212772201191
2195	298.222624285958
2200	298.232409969519
2205	298.24212968664
2210	298.25178386941
2215	298.261372947259
2220	298.270897346972
2225	298.280357492704
2230	298.289753805994
2235	298.299086705743
2240	298.308356607781
2245	298.317563922292
2250	298.326709044212
2255	298.335792326711
2260	298.34481402306
2265	298.353774181519
2270	298.362672484922
2275	298.371508041157
2280	298.380279147359
2285	298.388983061615
2290	298.397615815593
2295	298.406172090105
2300	298.414645158997
2305	298.423026892414
2310	298.431307803164
2315	298.439477119787
2320	298.447522874066
2325	298.45543199543
2330	298.463190408083
2335	298.470783128333
2340	298.47819436029
2345	298.48540758848
2350	298.492405666357
2355	298.499170900149
2360	298.505685127786
2365	298.511929792924
2370	298.517886014149
2375	298.523534649549
2380	298.528856356875
2385	298.533831649525
2390	298.538440948621
2395	298.54266463145
2400	298.546483076513
2405	298.549876705432
2410	298.552826021964
2415	298.555311648317
2420	298.557314359
2425	298.558815112369
2430	298.559795080075
2435	298.560235674547
2440	298.560118574676
2445	298.559425749835
2450	298.558139482344
2455	298.556242388517
2460	298.553717438371
2465	298.550547974107
2470	298.546717727445
2475	298.542210835883
2480	298.537011857972
2485	298.531105787641
2490	298.524478067665
2495	298.517114602296
2500	298.509001769141
2505	298.500126430294
2510	298.490475942798
2515	298.480038168444
2520	298.468801482962
2525	298.456754784623
2530	298.443887502275
2535	298.430189602858
2540	298.415651598396
2545	298.400264552504
2550	298.384020086422
2555	298.366910384592
2560	298.348928199798
2565	298.330066857878
2570	298.310320262022
2575	298.289682896672
2580	298.26814983103
2585	298.245716722176
2590	298.222379817828
2595	298.198135958722
2600	298.17298258064
2605	298.146917716087
2610	298.119939995618
2615	298.092048648822
2620	298.063243504979
2625	298.03352499337
2630	298.002894143269
2635	297.971352583608
2640	297.938902542315
2645	297.905546845338
2650	297.871288915349
2655	297.836132770134
2660	297.80008302067
2665	297.763144868896
2670	297.725324105168
2675	297.686627105409
2680	297.647060827959
2685	297.606632810115
2690	297.565351164367
2695	297.523224574337
2700	297.480262290416
2705	297.436474125098
2710	297.391870448024
2715	297.346462180721
2720	297.300260791049
2725	297.253278287354
2730	297.205527212328
2735	297.157020636576
2740	297.107772151893
2745	297.057795864254
2750	297.007106386512
2755	296.955718830816
2760	296.903648800743
2765	296.850912383148
2770	296.797526139729
2775	296.743507098327
2780	296.688872743935
2785	296.633641009449
2790	296.577830266133
2795	296.521459313831
2800	296.464547370906
2805	296.407114063916
2810	296.34917941704
2815	296.290763841241
2820	296.231888123183
2825	296.172573413896
2830	296.112841217205
2835	296.052713377911
2840	295.99221206975
2845	295.931359783106
2850	295.870179312518
2855	295.808693743954
2860	295.746926441873
2865	295.684901036086
2870	295.622641408408
2875	295.560171679074
2880	295.497516192715
2885	295.434699503374
2890	295.371746357845
2895	295.308681675964
2900	295.245530524653
2905	295.182318078208
2910	295.119069551314
2915	295.055810087796
2920	294.992564592382
2925	294.929357506733
2930	294.866212550123
2935	294.803152460079
2940	294.74019877084
2945	294.677371656313
2950	294.614689845653
2955	294.552170602664
2960	294.489829751374
2965	294.427681729877
2970	294.36573965937
2975	294.304015420716
2980	294.242519734533
2985	294.181262242376
2990	294.120251587086
2995	294.059495490704
3000	293.999000828799
3005	293.938773700538
3010	293.878819494241
3015	293.81914294836
3020	293.759748207976
3025	293.700638876947
3030	293.641818065908
3035	293.583288436349
3040	293.525052241037
3045	293.467111361009
3050	293.409467339426
3055	293.352121412495
3060	293.295074537711
3065	293.238327419639
3070	293.181880533426
3075	293.12573414625
3080	293.069888336871
3085	293.014343013454
3090	292.959097929809
3095	292.904152700187
3100	292.849506812764
3105	292.795159641918
3110	292.741110459413
3115	292.687358444584
3120	292.633902693611
3125	292.580742227964
3130	292.527876002088
3135	292.475302910401
3140	292.423021793666
3145	292.371031444783
3150	292.319330614066
3155	292.267918014043
3160	292.21679232382
3165	292.165952193051
3170	292.115396245552
3175	292.06512308258
3180	292.015131285822
3185	291.965419420105
3190	291.91598603586
3195	291.866829671362
3200	291.817948854762
3205	291.76934210593
3210	291.721007938134
3215	291.672944859555
3220	291.625151374664
3225	291.577625985471
3230	291.530367192653
3235	291.483373496579
3240	291.436643398234
3245	291.390175400054
3250	291.343968006681
3255	291.298019725649
3260	291.25232906799
3265	291.206894548794
3270	291.161714687701
3275	291.116788009354
3280	291.072113043789
3285	291.027688326805
3290	290.983512400273
3295	290.939583812431
3300	290.895901118129
3305	290.852462879059
3310	290.809267663951
3315	290.766314048748
3320	290.72360061676
3325	290.681125958794
3330	290.638888673275
3335	290.596887366336
3340	290.555120651912
3345	290.513587151804
3350	290.47228549574
3355	290.431214321423
3360	290.390372274566
3365	290.349758008923
3370	290.30937018631
3375	290.269207476613
3380	290.229268557799
3385	290.189552115914
3390	290.150056845075
3395	290.110781447466
3400	290.071724633314
3405	290.032885120879
3410	289.994261636424
3415	289.955852914193
3420	289.917657696382
3425	289.879674733106
3430	289.841902782364
3435	289.804340610009
3440	289.766986989702
3445	289.72984070288
3450	289.69290053871
3455	289.656165294049
3460	289.619633773402
3465	289.583304788875
3470	289.547177160131
3475	289.511249714344
3480	289.475521286156
3485	289.439990717623
3490	289.404656858174
3495	289.369518564561
3500	289.334574700809
3505	289.299824138171
3510	289.26526575508
3515	289.230898437093
3520	289.196721076855
3525	289.162732574039
3530	289.128931835304
3535	289.095317774242
3540	289.061889311337
3545	289.028645373906
3550	288.995584896062
3555	288.962706818657
3560	288.930010089241
3565	288.897493662009
3570	288.865156497759
3575	288.83299756384
3580	288.801015834108
3585	288.769210288881
3590	288.737579914888
3595	288.706123705228
3600	288.674840659321
3605	288.643729782864
3610	288.612790087786
3615	288.582020592205
3620	288.551420320378
3625	288.520988302665
3630	288.490723575477
3635	288.460625181239
3640	288.430692168345
3645	288.400923591112
3650	288.371318509744
3655	288.341875990284
3660	288.312595104575
3665	288.283474930218
3670	288.254514550531
3675	288.22571305451
3680	288.197069536784
3685	288.16858309758
3690	288.140252842682
3695	288.112077883386
3700	288.084057336472
3705	288.056190324152
3710	288.028475974045
3715	288.000913419126
3720	287.973501797699
3725	287.946240253351
3730	287.919127934923
3735	287.892163996463
3740	287.865347597201
3745	287.838677901502
3750	287.812154078837
3755	287.785775303746
3760	287.7595407558
3765	287.733449619569
3770	287.707501084585
3775	287.681694345308
3780	287.656028601093
3785	287.630503056155
3790	287.605116919536
3795	287.57986940507
3800	287.554759731351
3805	287.529787121703
3810	287.504950804141
3815	287.480250011344
3820	287.455683980622
3825	287.431251953883
3830	287.406953177602
3835	287.38278690279
3840	287.358752384963
3845	287.334848884111
3850	287.311075664667
3855	287.287431995479
3860	287.263917149778
3865	287.240530405148
3870	287.217271043498
3875	287.194138351032
3880	287.171131618218
3885	287.148250139765
3890	287.125493214587
3895	287.10286014578
3900	287.080350240593
3905	287.057962810398
3910	287.035697170663
3915	287.013552640928
3920	286.991528544772
3925	286.969624209792
3930	286.947838967571
3935	286.926172153654
3940	286.904623107523
3945	286.883191172568
3950	286.861875696062
3955	286.840676029137
3960	286.819591526756
3965	286.798621547688
3970	286.777765454486
3975	286.757022613458
3980	286.736392394643
3985	286.71587417179
3990	286.69546732233
3995	286.675171227351
4000	286.654985271579
4005	286.634908843348
4010	286.614941334583
4015	286.59508214077
4020	286.575330660938
4025	286.555686297633
4030	286.536148456896
4035	286.51671654824
4040	286.497389984627
4045	286.478168182449
4050	286.4590505615
4055	286.440036544958
4060	286.421125559364
4065	286.402317034598
4070	286.383610403856
4075	286.365005103632
4080	286.346500573696
4085	286.328096257073
4090	286.30979160002
4095	286.291586052008
4100	286.273479065699
4105	286.255470096928
4110	286.237558604682
4115	286.219744051079
4120	286.202025901348
4125	286.184403623811
4130	286.166876689861
4135	286.149444573944
4140	286.13210675354
4145	286.114862709141
4150	286.097711924236
4155	286.080653885289
4160	286.063688081721
4165	286.046814005893
4170	286.030031153084
4175	286.013339021475
4180	285.996737112131
4185	285.980224928982
4190	285.963801978806
4195	285.947467771208
4200	285.931221818607
4205	285.915063636215
4210	285.898992742021
4215	285.883008656772
4220	285.867110903959
4225	285.851299009796
4230	285.835572503206
4235	285.819930915803
4240	285.804373781874
4245	285.788900638366
4250	285.773511024865
4255	285.758204483583
4260	285.742980559341
4265	285.727838799551
4270	285.712778754203
4275	285.697799975847
4280	285.682902019577
4285	285.668084443017
4290	285.653346806304
4295	285.638688672072
4300	285.624109605439
4305	285.609609173992
4310	285.595186947765
4315	285.580842499235
4320	285.566575403298
4325	285.552385237258
4330	285.538271580812
4335	285.524234016035
4340	285.510272127367
4345	285.496385501594
4350	285.48257372784
4355	285.468836397547
4360	285.455173104467
4365	285.441583444642
4370	285.428067016392
4375	285.414623420304
4380	285.401252259214
4385	285.387953138198
4390	285.374725664553
4395	285.361569447788
4400	285.34848409961
4405	285.335469233907
4410	285.32252446674
4415	285.309649416328
4420	285.296843703031
4425	285.284106949346
4430	285.271438779884
4435	285.258838821364
4440	285.2463067026
4445	285.233842054485
4450	285.221444509981
4455	285.209113704107
4460	285.196849273923
4465	285.184650858523
4470	285.172518099021
4475	285.160450638535
4480	285.148448122183
4485	285.136510197063
4490	285.124636512245
4495	285.11282671876
4500	285.101080469587
4505	285.089397419643
4510	285.077777225766
4515	285.066219546713
4520	285.054724043139
4525	285.043290377594
4530	285.031918214505
4535	285.020607220169
4540	285.009357062741
4545	284.998167412222
4550	284.987037940449
4555	284.975968321085
4560	284.964958229606
4565	284.954007343294
4570	284.94311534122
4575	284.932281904241
4580	284.921506714984
4585	284.910789457839
4590	284.900129818945
4595	284.889527486185
4600	284.878982149169
4605	284.86849349923
4610	284.858061229412
4615	284.847685034457
4620	284.837364610801
4625	284.827099656556
4630	284.816889871509
4635	284.806734957106
4640	284.796634616445
4645	284.786588554266
4650	284.77659647694
4655	284.766658092461
4660	284.756773110437
4665	284.746941242081
4670	284.737162200197
4675	284.727435699177
4680	284.717761454988
4685	284.708139185165
4690	284.6985686088
4695	284.689049446533
4700	284.679581420545
4705	284.670164254548
4710	284.660797673776
4715	284.651481404974
4720	284.642215176396
4725	284.632998717787
4730	284.623831760382
4735	284.614714036895
4740	284.605645281509
4745	284.596625229868
4750	284.587653619071
4755	284.578730187659
4760	284.569854675614
4765	284.561026824341
4770	284.552246376669
4775	284.543513076838
4780	284.534826670491
4785	284.526186904667
4790	284.517593527793
4795	284.509046289675
4800	284.500544941493
4805	284.49208923579
4810	284.483678926463
4815	284.475313768761
4820	284.466993519271
4825	284.458717935916
4830	284.450486777942
4835	284.442299805913
4840	284.434156781705
4845	284.426057468497
4850	284.418001630761
4855	284.409989034261
4860	284.402019446038
4865	284.394092634409
4870	284.386208368956
4875	284.378366420522
4880	284.3705665612
4885	284.362808564329
4890	284.355092204484
4895	284.347417257473
4900	284.339783500327
4905	284.332190711293
4910	284.32463866983
4915	284.317127156597
4920	284.309655953452
4925	284.302224843442
4930	284.294833610795
4935	284.287482040918
4940	284.280169920385
4945	284.272897036934
4950	284.26566317946
4955	284.258468138006
4960	284.25131170376
4965	284.244193669045
4970	284.237113827316
4975	284.230071973153
4980	284.22306790225
4985	284.216101411417
4990	284.209172298566
4995	284.202280362709
5000	284.195425403952
5005	284.188607223485
5010	284.181825623582
5015	284.175080407589
5020	284.16837137992
5025	284.161698346054
5030	284.155061112526
5035	284.14845948692
5040	284.141893277865
5045	284.13536229503
5050	284.128866349118
5055	284.122405251856
5060	284.115978815996
5065	284.109586855303
5070	284.103229184554
5075	284.096905619531
5080	284.090615977012
5085	284.084360074772
5090	284.078137731572
5095	284.071948767154
5100	284.06579300224
5105	284.059670258519
5110	284.053580358652
5115	284.047523126254
5120	284.0414983859
5125	284.035505963112
5130	284.02954568436
5135	284.023617377049
5140	284.017720869521
5145	284.011855991047
5150	284.00602257182
5155	284.000220442955
5160	283.994449436476
5165	283.988709385319
5170	283.983000123322
5175	283.977321485223
5180	283.971673306651
5185	283.966055424125
5190	283.960467675047
5195	283.954909897699
5200	283.949381931236
5205	283.943883615681
5210	283.938414791923
5215	283.93297530171
5220	283.927564987642
5225	283.922183693173
5230	283.916831262601
5235	283.911507541062
5240	283.906212374531
5245	283.900945609812
5250	283.895707094539
5255	283.890496677165
5260	283.885314206961
5265	283.880159534013
5270	283.875032509215
5275	283.869932984262
5280	283.864860811654
5285	283.859815844683
5290	283.854797937432
5295	283.849806944772
5300	283.844842722356
5305	283.839905126614
5310	283.83499401475
5315	283.830109244739
5320	283.825250675319
5325	283.82041816599
5330	283.815611577009
5335	283.810830769386
5340	283.806075604878
5345	283.801345945989
5350	283.79664165596
5355	283.791962598772
5360	283.787308639135
5365	283.78267964249
5370	283.778075475
5375	283.773496003549
5380	283.768941095738
5385	283.764410619879
5390	283.759904444995
5395	283.755422440811
5400	283.750964477754
5405	283.746530426947
5410	283.742120160208
5415	283.737733550043
5420	283.733370469644
5425	283.729030792884
5430	283.724714394315
5435	283.720421149163
5440	283.716150933324
5445	283.711903623363
5450	283.707679096507
5455	283.703477230643
5460	283.699297904314
5465	283.695140996716
5470	283.691006387693
5475	283.686893957736
5480	283.682803587978
5485	283.678735160188
5490	283.674688556773
5495	283.67066366077
5500	283.666660355845
5505	283.662678526287
5510	283.658718057008
5515	283.654778833537
5520	283.650860742018
5525	283.646963669205
5530	283.643087502463
5535	283.639232129758
5540	283.635397439658
5545	283.631583321331
5550	283.627789664538
5555	283.624016359631
5560	283.620263297553
5565	283.616530369829
5570	283.612817468568
5575	283.609124486456
5580	283.605451316757
5585	283.601797853305
5590	283.598163990505
5595	283.594549623329
5600	283.590954647309
5605	283.587378958541
5610	283.583822453675
5615	283.580285029918
5620	283.576766585025
5625	283.573267017303
5630	283.5697862256
5635	283.566324109309
5640	283.562880568361
5645	283.559455503224
5650	283.556048814899
5655	283.552660404919
5660	283.549290175341
5665	283.545938028752
5670	283.542603868256
5675	283.53928759748
5680	283.535989120564
5685	283.532708342166
5690	283.529445167449
5695	283.52619950209
5700	283.522971252266
5705	283.519760324661
5710	283.516566626455
5715	283.513390065328
5720	283.510230549453
5725	283.507087987496
5730	283.503962288609
5735	283.500853362435
5740	283.497761119098
5745	283.494685469203
5750	283.491626323836
5755	283.488583594556
5760	283.485557193397
5765	283.482547032864
5770	283.479553025932
5775	283.476575086038
5780	283.473613127085
5785	283.470667063437
5790	283.467736809916
5795	283.464822281799
5800	283.461923394817
5805	283.459040065153
5810	283.456172209437
5815	283.453319744745
5820	283.450482588599
5825	283.447660658961
5830	283.44485387423
5835	283.442062153246
5840	283.439285415279
5845	283.436523580034
5850	283.433776567643
5855	283.431044298668
5860	283.428326694093
5865	283.425623675329
5870	283.422935164202
5875	283.42026108296
5880	283.417601354267
5885	283.414955901198
5890	283.412324647242
5895	283.409707516295
5900	283.407104432663
5905	283.404515321055
5910	283.401940106582
5915	283.399378714756
5920	283.39683107149
5925	283.394297103088
5930	283.391776736254
5935	283.38926989808
5940	283.386776516048
5945	283.384296518031
5950	283.381829832283
5955	283.379376387446
5960	283.376936112541
5965	283.374508936969
5970	283.372094790509
5975	283.369693603316
5980	283.367305305916
5985	283.364929829209
5990	283.362567104464
5995	283.360217063317
6000	283.357879637769
6005	283.355554760184
6010	283.353242363291
6015	283.350942380175
6020	283.34865474428
6025	283.346379389406
6030	283.344116249708
6035	283.341865259689
6040	283.339626354207
6045	283.337399468466
6050	283.335184538016
6055	283.332981498752
6060	283.330790286911
6065	283.328610839073
6070	283.326443092155
6075	283.324286983411
6080	283.322142450432
6085	283.320009431142
6090	283.317887863795
6095	283.315777686977
6100	283.313678839603
6105	283.311591260913
6110	283.309514890471
6115	283.307449668165
6120	283.305395534206
6125	283.303352429122
6130	283.30132029376
6135	283.299299069283
6140	283.297288697168
6145	283.295289119206
6150	283.293300277497
6155	283.291322114454
6160	283.289354572794
6165	283.287397595542
6170	283.285451126027
6175	283.283515107882
6180	283.28158948504
6185	283.279674201734
6190	283.277769202495
6195	283.275874432151
6200	283.273989835824
6205	283.27211535893
6210	283.270250947176
6215	283.268396546561
6220	283.26655210337
6225	283.264717564176
6230	283.262892875839
6235	283.261077985501
6240	283.259272840589
6245	283.257477388807
6250	283.255691578143
6255	283.253915356859
6260	283.252148673497
6265	283.250391476872
6270	283.248643716073
6275	283.24690534046
6280	283.245176299667
6285	283.243456543592
6290	283.241746022406
6295	283.240044686544
6300	283.238352486705
6305	283.236669373852
6310	283.234995299213
6315	283.233330214271
6320	283.231674070774
6325	283.230026820725
6330	283.228388416384
6335	283.226758810266
6340	283.22513795514
6345	283.223525804027
6350	283.221922310201
6355	283.220327427183
6360	283.218741108744
6365	283.217163308903
6370	283.215593981923
6375	283.214033082312
6380	283.212480564822
6385	283.210936384445
6390	283.209400496417
6395	283.207872856209
6400	283.206353419534
6405	283.204842142339
6410	283.203338980807
6415	283.201843891356
6420	283.200356830638
6425	283.198877755534
6430	283.197406623158
6435	283.195943390851
6440	283.194488016185
6445	283.193040456955
6450	283.191600671186
6455	283.190168617124
6460	283.18874425324
6465	283.187327538226
6470	283.185918430996
6475	283.184516890683
6480	283.183122876639
6485	283.181736348431
6490	283.180357265847
6495	283.178985588885
6500	283.17762127776
6505	283.176264292899
6510	283.174914594941
6515	283.173572144733
6520	283.172236903335
6525	283.170908832013
6530	283.169587892242
6535	283.168274045699
6540	283.166967254272
6545	283.165667480047
6550	283.164374685317
6555	283.163088832574
6560	283.161809884512
6565	283.160537804024
6570	283.159272554203
6575	283.158014098336
6580	283.15676239991
6585	283.155517422605
6590	283.154279130297
6595	283.153047487053
6600	283.151822457135
6605	283.150604004993
6610	283.14939209527
6615	283.148186692797
6620	283.146987762594
6625	283.145795269866
6630	283.144609180006
6635	283.143429458592
6640	283.142256071385
6645	283.141088984331
6650	283.139928163558
6655	283.138773575373
6660	283.137625186265
6665	283.136482962903
6670	283.135346872134
6675	283.13421688098
6680	283.133092956644
6685	283.131975066499
6690	283.130863178098
6695	283.129757259165
6700	283.128657277596
6705	283.12756320146
6710	283.126474998997
6715	283.125392638617
6720	283.124316088898
6725	283.123245318588
6730	283.122180296601
6735	283.121120992018
6740	283.120067374085
6745	283.119019412212
6750	283.117977075976
6755	283.116940335112
6760	283.115909159521
6765	283.114883519264
6770	283.113863384561
6775	283.112848725794
6780	283.111839513501
6785	283.110835718379
6790	283.109837311281
6795	283.108844263219
6800	283.107856545357
6805	283.106874129014
6810	283.105896985664
6815	283.104925086933
6820	283.103958404598
6825	283.102996910589
6830	283.102040576986
6835	283.101089376016
6840	283.100143280058
6845	283.099202261638
6850	283.098266293429
6855	283.09733534825
6860	283.096409399065
6865	283.095488418986
6870	283.094572381264
6875	283.093661259299
6880	283.092755026629
6885	283.091853656936
6890	283.090957124042
6895	283.09006540191
6900	283.089178464643
6905	283.088296286482
6910	283.087418841805
6915	283.08654610513
6920	283.085678051109
6925	283.084814654531
6930	283.083955890321
6935	283.083101733536
6940	283.082252159369
6945	283.081407143146
6950	283.080566660323
6955	283.079730686489
6960	283.078899197365
6965	283.0780721688
6970	283.077249576774
6975	283.076431397396
6980	283.075617606901
6985	283.074808181654
6990	283.074003098145
6995	283.07320233299
7000	283.072405862933
7005	283.071613664839
7010	283.0708257157
7015	283.07004199263
7020	283.069262472866
7025	283.068487133767
7030	283.067715952813
7035	283.066948907606
7040	283.066185975868
7045	283.06542713544
7050	283.064672364281
7055	283.06392164047
7060	283.063174942203
7065	283.062432247792
7070	283.061693535666
7075	283.060958784371
7080	283.060227972566
7085	283.059501079027
7090	283.058778082641
7095	283.05805896241
7100	283.057343697449
7105	283.056632266985
7110	283.055924650355
7115	283.055220827008
7120	283.054520776505
7125	283.053824478513
7130	283.053131912811
7135	283.052443059286
7140	283.051757897933
7145	283.051076408853
7150	283.050398572256
7155	283.049724368457
7160	283.049053777876
7165	283.048386781041
7170	283.047723358582
7175	283.047063491233
7180	283.046407159832
7185	283.045754345322
7190	283.045105028744
7195	283.044459191245
7200	283.043816814071
7205	283.04317787857
7210	283.042542366188
7215	283.041910258473
7220	283.041281537072
7225	283.04065618373
7230	283.040034180289
7235	283.039415508689
7240	283.03880015097
7245	283.038188089264
7250	283.037579305803
7255	283.036973782911
7260	283.036371504068
7265	283.035772466711
7270	283.035176768777
7275	283.03458493232
7280	283.033998791109
7285	283.033423393658
7290	283.032870306455
7295	283.032362423013
7300	283.031939963191
7305	283.031666977445
7310	283.03163751186
7315	283.031980683104
7320	283.032864180068
7325	283.03449602404
7330	283.037124677957
7335	283.041037751115
7340	283.046559603464
7345	283.054048143586
7350	283.063891070385
7355	283.076501755032
7360	283.092314910476
7365	283.111782155993
7370	283.135367554297
7375	283.163543177114
7380	283.196757029281
7385	283.235473318472
7390	283.280190617106
7395	283.33138179679
7400	283.389499798838
7405	283.454979211699
7410	283.52823441002
7415	283.609656520326
7420	283.699610267415
7425	283.798431012007
7430	283.906422038974
7435	284.023868760313
7440	284.150991249796
7445	284.287970394136
7450	284.434961901331
7455	284.592071189242
7460	284.759370995572
7465	284.936880341673
7470	285.124583440564
7475	285.322410555804
7480	285.530255690366
7485	285.74796012729
7490	285.975328271524
7495	286.212114344372
7500	286.458035933815
7505	286.712786444049
7510	286.975965534867
7515	287.247155078903
7520	287.525933316315
7525	287.811857312315
7530	288.104438882472
7535	288.4031255881
7540	288.707358480589
7545	289.016571244134
7550	289.330194838237
7555	289.64766602447
7560	289.968436694387
7565	290.291982010092
7570	290.617806364752
7575	290.945446934098
7580	291.2744751331
7585	291.604496554992
7590	291.935149969382
7595	292.266105805632
7600	292.597064375214
7605	292.927753966437
7610	293.25792888687
7615	293.587367508193
7620	293.915870358483
7625	294.243258295722
7630	294.569370783313
7635	294.894064277449
7640	295.217210728966
7645	295.538696198426
7650	295.858419580996
7655	296.17629143629
7660	296.492232917386
7665	296.806174792685
7670	297.118056554042
7675	297.427825604696
7680	297.73543652068
7685	298.040850379733
7690	298.344034152028
7695	298.644960147403
7700	298.94360551415
7705	299.239951784784
7710	299.533984464552
7715	299.82569265881
7720	300.115068735672
7725	300.402108020678
7730	300.686808520467
7735	300.969170672724
7740	301.249197119882
7745	301.526892504308
7750	301.802263282867
7755	302.075317558964
7760	302.346064930325
7765	302.614516350917
7770	302.880684005573
7775	303.14458119598
7780	303.406222236837
7785	303.665622361076
7790	303.922797633141
7795	304.177764869412
7800	304.43054156495
7805	304.681145825797
7810	304.929596306155
7815	305.175912149839
7820	305.420112935438
7825	305.662218624707
7830	305.902249513749
7835	306.14022618662
7840	306.376169471027
7845	306.610100395851
7850	306.842040150268
7855	307.072010044297
7860	307.300031470639
7865	307.526125867723
7870	307.750314683898
7875	307.972619342767
7880	308.193061209677
7885	308.411661559391
7890	308.628441545043
7895	308.843422168419
7900	309.056624251699
7905	309.26806841073
7910	309.477775029963
7915	309.685764239147
7920	309.892055891876
7925	310.096669546071
7930	310.299624446492
7935	310.500939509294
7940	310.700633308695
7945	310.898724065756
7950	311.095229639259
7955	311.290167518659
7960	311.483554819062
7965	311.675408278151
7970	311.865744254974
7975	312.054578730489
7980	312.241927309744
7985	312.42780522556
7990	312.612227343587
7995	312.795208168572
8000	312.976761851722
8005	313.156902198989
8010	313.335642680161
8015	313.512996438618
8020	313.688976301609
8025	313.863594790957
8030	314.036864134045
8035	314.208796275008
8040	314.379402886008
8045	314.548695378533
8050	314.716684914617
8055	314.883382417936
8060	315.048798584706
8065	315.212943894339
8070	315.37582861982
8075	315.537462837761
8080	315.697856438115
8085	315.857019133526
8090	316.014960468293
8095	316.171689826954
8100	316.327216442468
8105	316.481549404005
8110	316.634697664344
8115	316.786670046873
8120	316.937475252225
8125	317.087121864522
8130	317.235618357273
8135	317.382973098914
8140	317.529194358018
8145	317.67429030818
8150	317.818269032591
8155	317.961138528326
8160	318.102906710345
8165	318.243581415232
8170	318.383170404687
8175	318.521681368776
8180	318.659121928963
8185	318.795499640924
8190	318.930821997177
8195	319.065096429516
8200	319.198330311273
8205	319.330530959425
8210	319.461705636542
8215	319.591861552597
8220	319.721005866643
8225	319.849145688369
8230	319.976288079536
8235	320.102440055315
8240	320.227608585517
8245	320.351800595738
8250	320.475022968415
8255	320.597282543802
8260	320.718586120874
8265	320.838940458163
8270	320.958352274531
8275	321.076828249879
8280	321.194375025813
8285	321.310999206245
8290	321.426707357964
8295	321.541506011148
8300	321.655401659847
8305	321.768400762429
8310	321.880509741983
8315	321.991734986702
8320	322.102082850229
8325	322.211559651981
8330	322.320171677446
8335	322.427925178457
8340	322.53482637345
8345	322.640881447692
8350	322.746096553505
8355	322.850477810464
8360	322.954031305583
8365	323.056763093486
8370	323.15867919657
8375	323.259785605151
8380	323.360088277599
8385	323.459593140471
8390	323.558306088626
8395	323.656232985337
8400	323.753379662395
8405	323.849751920203
8410	323.945355527869
8415	324.040196223293
8420	324.13427971324
8425	324.227611673423
8430	324.320197748571
8435	324.412043552497
8440	324.503154668162
8445	324.593536647737
8450	324.683195012666
8455	324.772135253715
8460	324.860362831035
8465	324.947883174208
8470	325.034701682307
8475	325.120823723937
8480	325.206254637292
8485	325.2909997302
8490	325.375064280174
8495	325.458453534455
8500	325.541172710064
8505	325.623226993848
8510	325.704621542525
8515	325.785361482734
8520	325.865451911081
8525	325.944897894187
8530	326.023704468737
8535	326.101876641529
8540	326.17941938952
8545	326.25633765988
8550	326.33263637004
8555	326.408320407746
8560	326.483394631107
8565	326.557863868653
8570	326.631732919386
8575	326.705006552837
8580	326.777689509118
8585	326.849786498986
8590	326.921302203896
8595	326.99224127606
8600	327.062608338513
8605	327.132407985169
8610	327.201644780887
8615	327.270323261532
8620	327.338447934044
8625	327.406023276502
8630	327.47305373819
8635	327.539543739672
8640	327.605497672854
8645	327.670919901062
8650	327.735814759112
8655	327.800186553382
8660	327.864039561891
8665	327.927378034372
8670	327.99020619235
8675	328.052528229223
8680	328.114348310342
8685	328.175670573087
8690	328.236499126955
8695	328.296838053644
8700	328.356691407131
8705	328.416063213764
8710	328.474957472349
8715	328.533378154234
8720	328.591329203402
8725	328.64881453656
8730	328.705838043231
8735	328.762403585847
8740	328.81851499984
8745	328.874176093742
8750	328.929390649275
8755	328.984162421451
8760	329.03849513867
8765	329.092392502819
8770	329.145858189369
8775	329.198895847479
8780	329.251509100098
8785	329.303701544063
8790	329.355476750206
8795	329.406838263458
8800	329.457789602954
8805	329.508334262138
8810	329.558475708871
8815	329.608217385539
8820	329.657562709159
8825	329.706515071491
8830	329.755077839148
8835	329.803254353701
8840	329.851047931799
8845	329.898461865274
8850	329.945499421256
8855	329.992163842288
8860	330.038458346437
8865	330.084386127414
8870	330.12995035468
8875	330.17515417357
8880	330.220000705405
8885	330.26449304761
8890	330.308634273829
8895	330.352427434047
8900	330.395875554703
8905	330.438981638814
8910	330.481748666088
8915	330.52417959305
8920	330.566277353157
8925	330.608044856921
8930	330.649484992025
8935	330.690600623451
8940	330.731394593595
8945	330.771869722389
8950	330.812028807429
8955	330.85187462409
8960	330.89140992565
8965	330.930637443417
8970	330.969559886847
8975	331.008179943667
8980	331.04650028
8985	331.084523540489
8990	331.122252348415
8995	331.159689305829
9000	331.196836993666
9005	331.233697971877
9010	331.27027477955
9015	331.306569935032
9020	331.342585936054
9025	331.378325259857
9030	331.413790363315
9035	331.448983683055
9040	331.483907635588
9045	331.518564617427
9050	331.552957005212
9055	331.587087155838
9060	331.620957406574
9065	331.654570075189
9070	331.687927460076
9075	331.721031840376
9080	331.753885476098
9085	331.786490608248
9090	331.818849458947
9095	331.850964231556
9100	331.882837110797
9105	331.914470262881
9110	331.945865835623
9115	331.97702595857
9120	332.00795274312
9125	332.038648282647
9130	332.069114652618
9135	332.099353910721
9140	332.129368096978
9145	332.159159233874
9150	332.188729326471
9155	332.218080362532
9160	332.247214312638
9165	332.276133130311
9170	332.304838752132
9175	332.33333309786
9180	332.361618070549
9185	332.389695556673
9190	332.417567426235
9195	332.445235532894
9200	332.472701714074
9205	332.499967791086
9210	332.527035569244
9215	332.553906837979
9220	332.580583370957
9225	332.607066926193
9230	332.633359246167
9235	332.659462057938
9240	332.685377073259
9245	332.711105988691
9250	332.736650485715
9255	332.762012230846
9260	332.787192875746
9265	332.812194057335
9270	332.837017397902
9275	332.861664505218
9280	332.886136972645
9285	332.910436379247
9290	332.934564289899
9295	332.958522255394
9300	332.982311812559
9305	333.005934484356
9310	333.029391779994
9315	333.052685195034
9320	333.075816211498
9325	333.098786297973
9330	333.12159690972
9335	333.144249488776
9340	333.166745464057
9345	333.189086251468
9350	333.211273254002
9355	333.233307861845
9360	333.255191452478
9365	333.276925390781
9370	333.29851102913
9375	333.319949707503
9380	333.34124275358
9385	333.36239148284
9390	333.383397198663
9395	333.404261192428
9400	333.424984743612
9405	333.445569119885
9410	333.466015577213
9415	333.486325359946
9420	333.506499700924
9425	333.526539821563
9430	333.546446931957
9435	333.56622223097
9440	333.58586690633
9445	333.605382134723
9450	333.624769081885
9455	333.644028902696
9460	333.663162741271
9465	333.682171731048
9470	333.701056994883
9475	333.719819645138
9480	333.738460783771
9485	333.756981502422
9490	333.775382882504
9495	333.793665995291
9500	333.811831902004
9505	333.829881653898
9510	333.847816292348
9515	333.865636848934
9520	333.883344345528
9525	333.900939794377
9530	333.918424198185
9535	333.9357985502
9540	333.953063834295
9545	333.970221025047
9550	333.987271087826
9555	334.004214978867
9560	334.021053645357
9565	334.03778802551
9570	334.054419048652
9575	334.070947635293
9580	334.087374697212
9585	334.10370113753
9590	334.119927850789
9595	334.13605572303
9600	334.152085631866
9605	334.168018446561
9610	334.183855028101
9615	334.199596229273
9620	334.215242894734
9625	334.230795861088
9630	334.246255956955
9635	334.261624003049
9640	334.276900812242
9645	334.29208718964
9650	334.307183932655
9655	334.32219183107
9660	334.337111667115
9665	334.351944215528
9670	334.366690243633
9675	334.381350511399
9680	334.395925771516
9685	334.410416769453
9690	334.424824243533
9695	334.439148924994
9700	334.453391538054
9705	334.467552799981
9710	334.481633421149
9715	334.495634105109
9720	334.509555548649
9725	334.523398441858
9730	334.537163468188
9735	334.550851304514
9740	334.5644626212
9745	334.577998082155
9750	334.591458344899
9755	334.604844060616
9760	334.618155874221
9765	334.631394424414
9770	334.644560343739
9775	334.657654258646
9780	334.670676789541
9785	334.68362855085
9790	334.696510151071
9795	334.709322192834
9800	334.722065272952


==> Figures/dyn-ecco/sig3-4-e-2.tsv <==
0	279.150000073505
5	279.155177786233
10	279.157949405167
15	279.159136594463
20	279.159209456208
25	279.158401685183
30	279.156800038441
35	279.154413385443
40	279.151225339118
45	279.147233500208
50	279.142477619396
55	279.13705844919
60	279.131148682888
65	279.124997129104
70	279.118927118301
75	279.113330056332
80	279.108655005248
85	279.10539516226
90	279.104072105527
95	279.105573295072
100	279.109531431869
105	279.117409180817
110	279.130167724383
115	279.14839308308
120	279.172393352707
125	279.202273262008
130	279.237991083441
135	279.279401850493
140	279.326289982426
145	279.378393743197
150	279.435423428629
155	279.497074755691
160	279.563038597183
165	279.633007945743
170	279.706682788346
175	279.783773414306
180	279.864002557093
185	279.947106675072
190	280.032836602948
195	280.120957749167
200	280.211249971212
205	280.303507227592
210	280.397537080078
215	280.493160100544
220	280.590209222237
225	280.688529064356
230	280.787975250589
235	280.888413736074
240	280.98972015272
245	281.091779179398
250	281.194483941053
255	281.297735438987
260	281.401442013253
265	281.505518837201
270	281.609887443585
275	281.714475281201
280	281.819215300774
285	281.924045568627
290	282.028908906622
295	282.133752556794
300	282.238527869146
305	282.343190011106
310	282.447697697204
315	282.552012937588
320	282.656100804101
325	282.759929212683
330	282.863468720966
335	282.96669233999
340	283.069575359058
345	283.172095182789
350	283.274231179526
355	283.375964540295
360	283.477278147574
365	283.578156453189
370	283.678585364696
375	283.778552139665
380	283.878045287305
385	283.97705447694
390	284.075570452839
395	284.173584954985
400	284.271090645358
405	284.368081039359
410	284.46455044203
415	284.560493888718
420	284.655907089915
425	284.750786379952
430	284.845128669313
435	284.938931400297
440	285.032192505825
445	285.124910371154
450	285.217083798313
455	285.308711973075
460	285.399794434283
465	285.490331045378
470	285.580321967972
475	285.66976763733
480	285.758668739626
485	285.847026190854
490	285.934841117277
495	286.022114837313
500	286.108848844749
505	286.1950447932
510	286.280704481726
515	286.365829841512
520	286.450422923562
525	286.534485887309
530	286.618020990097
535	286.701030577458
540	286.783517074143
545	286.865482975839
550	286.946930841529
555	287.027863286454
560	287.108282975625
565	287.188192617848
570	287.267594960229
575	287.346492783118
580	287.424888895468
585	287.502786130562
590	287.580187342106
595	287.657095400638
600	287.733513190237
605	287.809443605521
610	287.884889548889
615	287.959853928014
620	288.034339653545
625	288.108349637021
630	288.181886788966
635	288.254954017162
640	288.327554225079
645	288.399690310454
650	288.471365164001
655	288.542581668253
660	288.613342696511
665	288.683651111908
670	288.753509766558
675	288.822921500806
680	288.891889142553
685	288.960415506658
690	289.028503394405
695	289.096155593043
700	289.163374875372
705	289.230163999389
710	289.296525707978
715	289.362462728649
720	289.427977773311
725	289.493073538086
730	289.557752703154
735	289.622017932629
740	289.685871874462
745	289.749317160367
750	289.812356405775
755	289.8749922098
760	289.937227155232
765	289.999063808538
770	290.060504719883
775	290.121552423165
780	290.182209436057
785	290.242478260064
790	290.302361380585
795	290.361861266989
800	290.420980372693
805	290.479721135248
810	290.538085976431
815	290.596077302342
820	290.653697503507
825	290.710948954977
830	290.76783401644
835	290.824355032328
840	290.88051433193
845	290.936314229505
850	290.991757024395
855	291.046845001143
860	291.101580429606
865	291.155965565074
870	291.210002648384
875	291.263693906039
880	291.31704155032
885	291.370047779404
890	291.422714777479
895	291.475044714859
900	291.527039748092
905	291.578702020078
910	291.630033660176
915	291.68103678432
920	291.731713495118
925	291.782065881969
930	291.832096021164
935	291.881805975994
940	291.93119779685
945	291.980273521329
950	292.029035174333
955	292.077484768169
960	292.125624302646
965	292.173455765174
970	292.220981130858
975	292.268202362593
980	292.315121411154
985	292.361740215291
990	292.408060701816
995	292.454084785692
1000	292.499814370125
1005	292.545251346642
1010	292.590397595181
1015	292.635254984176
1020	292.679825370634
1025	292.724110600221
1030	292.768112507339
1035	292.811832915206
1040	292.855273635935
1045	292.898436470609
1050	292.941323209355
1055	292.983935631423
1060	293.026275505255
1065	293.068344588561
1070	293.110144628387
1075	293.151677361189
1080	293.192944512901
1085	293.233947799003
1090	293.274688924592
1095	293.315169584443
1100	293.355391463083
1105	293.39535623485
1110	293.435065563959
1115	293.47452110457
1120	293.513724500844
1125	293.552677387011
1130	293.591381387429
1135	293.629838116646
1140	293.668049179459
1145	293.706016170975
1150	293.743740676668
1155	293.781224272439
1160	293.818468524674
1165	293.855474990298
1170	293.892245216837
1175	293.928780742466
1180	293.965083096075
1185	294.001153797311
1190	294.036994356646
1195	294.072606275419
1200	294.107991045896
1205	294.143150151323
1210	294.178085065975
1215	294.212797255207
1220	294.247288175514
1225	294.281559274571
1230	294.31561199129
1235	294.34944775587
1240	294.383067989844
1245	294.416474106132
1250	294.449667509085
1255	294.48264959454
1260	294.515421749861
1265	294.547985353995
1270	294.580341777512
1275	294.612492382657
1280	294.644438523395
1285	294.676181545458
1290	294.707722786389
1295	294.739063575592
1300	294.770205234375
1305	294.801149075995
1310	294.831896405704
1315	294.862448520793
1320	294.892806710636
1325	294.922972256735
1330	294.952946432763
1335	294.98273050461
1340	295.01232573042
1345	295.041733360642
1350	295.070954638066
1355	295.099990797871
1360	295.128843067662
1365	295.157512667516
1370	295.186000810021
1375	295.214308700319
1380	295.242437536149
1385	295.270388507882
1390	295.29816279857
1395	295.325761583978
1400	295.353186032631
1405	295.380437305852
1410	295.407516557801
1415	295.434424935514
1420	295.461163578946
1425	295.487733621006
1430	295.514136187599
1435	295.540372397665
1440	295.566443363213
1445	295.592350189367
1450	295.618093974397
1455	295.643675809763
1460	295.669096780148
1465	295.694357963499
1470	295.719460431062
1475	295.744405247422
1480	295.769193470538
1485	295.79382615178
1490	295.818304335968
1495	295.842629061404
1500	295.866801359914
1505	295.89082225688
1510	295.914692771277
1515	295.93841391571
1520	295.96198669645
1525	295.985412113467
1530	296.008691160466
1535	296.031824824925
1540	296.054814088126
1545	296.077659925192
1550	296.100363305123
1555	296.122925190826
1560	296.145346539155
1565	296.167628300941
1570	296.189771421026
1575	296.211776838301
1580	296.233645485733
1585	296.255378290406
1590	296.276976173548
1595	296.298440050568
1600	296.319770831087
1605	296.340969418973
1610	296.36203671237
1615	296.382973603736
1620	296.40378097987
1625	296.424459721948
1630	296.445010705552
1635	296.465434800706
1640	296.485732871904
1645	296.505905778143
1650	296.525954372954
1655	296.545879504437
1660	296.565682015284
1665	296.585362742819
1670	296.604922519025
1675	296.624362170573
1680	296.643682518855
1685	296.662884380014
1690	296.681968564973
1695	296.700935879469
1700	296.719787124077
1705	296.738523094246
1710	296.757144580324
1715	296.77565236759
1720	296.794047236283
1725	296.812329961631
1730	296.830501313881
1735	296.848562058327
1740	296.866512955339
1745	296.884354760391
1750	296.902088224094
1755	296.919714092216
1760	296.93723310572
1765	296.954646000784
1770	296.971953508835
1775	296.989156356574
1780	297.006255266003
1785	297.023250954453
1790	297.040144134617
1795	297.056935514567
1800	297.073625797789
1805	297.090215683211
1810	297.106705865221
1815	297.123097033705
1820	297.139389874066
1825	297.155585067252
1830	297.171683289786
1835	297.187685213787
1840	297.203591507
1845	297.219402832822
1850	297.235119850325
1855	297.250743214283
1860	297.266273575199
1865	297.28171157933
1870	297.297057868711
1875	297.312313081182
1880	297.327477850411
1885	297.342552805921
1890	297.357538573115
1895	297.372435773297
1900	297.387245023703
1905	297.40196693752
1910	297.416602123911
1915	297.431151188042
1920	297.445614731105
1925	297.45999335034
1930	297.474287639062
1935	297.488498186681
1940	297.502625578729
1945	297.516670396881
1950	297.530633218982
1955	297.544514619066
1960	297.558315167379
1965	297.572035430406
1970	297.585675970892
1975	297.599237347863
1980	297.612720116651
1985	297.626124828915
1990	297.639452032664
1995	297.652702272278
2000	297.665876088534
2005	297.678974018623
2010	297.691996596174
2015	297.704944351279
2020	297.717817810509
2025	297.730617496938
2030	297.743343930167
2035	297.755997626341
2040	297.768579098174
2045	297.781088854966
2050	297.793527402629
2055	297.805895243702
2060	297.81819287738
2065	297.830420799524
2070	297.842579502691
2075	297.854669476149
2080	297.866691205898
2085	297.878645174694
2090	297.890531862065
2095	297.902351744329
2100	297.914105294621
2105	297.925792982909
2110	297.937415276009
2115	297.948972637614
2120	297.960465528306
2125	297.971894405578
2130	297.983259723852
2135	297.994561934501
2140	298.005801485866
2145	298.016978823272
2150	298.028094389054
2155	298.039148622569
2160	298.050141960218
2165	298.061074835462
2170	298.071947678844
2175	298.082760918004
2180	298.093514977698
2185	298.104210279819
2190	298.114847243409
2195	298.125426284683
2200	298.135947817042
2205	298.146412251095
2210	298.156819994672
2215	298.167171452845
2220	298.177467027945
2225	298.187707119576
2230	298.197892124638
2235	298.208022437337
2240	298.218092328667
2245	298.228093128948
2250	298.238021405051
2255	298.247876972483
2260	298.257661383216
2265	298.26737679389
2270	298.277025136355
2275	298.286607526945
2280	298.296123862792
2285	298.30557256334
2290	298.314950423353
2295	298.324252550344
2300	298.333472364867
2305	298.342601646554
2310	298.351630612425
2315	298.360548016966
2320	298.369341265836
2325	298.377996537005
2330	298.386498904656
2335	298.394832462399
2340	298.402980443325
2345	298.410925335173
2350	298.418648989492
2355	298.426132724105
2360	298.43335741855
2365	298.440303602423
2370	298.446951536722
2375	298.453281288437
2380	298.459272798726
2385	298.464905945049
2390	298.470160597691
2395	298.4750166711
2400	298.479454170473
2405	298.483453234005
2410	298.48699417121
2415	298.490057497681
2420	298.492623966644
2425	298.49467459764
2430	298.496190702617
2435	298.497153909714
2440	298.497546184973
2445	298.497349852206
2450	298.496547611206
2455	298.495122554483
2460	298.493058182674
2465	298.490338418768
2470	298.486947621267
2475	298.482870596385
2480	298.478092609382
2485	298.472599395111
2490	298.466377167852
2495	298.459412630487
2500	298.451692983081
2505	298.4432059309
2510	298.433939691923
2515	298.423883003864
2520	298.413025130747
2525	298.401355869055
2530	298.388865553468
2535	298.375545062223
2540	298.361385822094
2545	298.346379813022
2550	298.330519572395
2555	298.313798198991
2560	298.296209356592
2565	298.277747277285
2570	298.258406764432
2575	298.238183195347
2580	298.217072523652
2585	298.195071281339
2590	298.172176580532
2595	298.148386114947
2600	298.123698161059
2605	298.09811157898
2610	298.071625813039
2615	298.044240892075
2620	298.015957429443
2625	297.986776622725
2630	297.956700253158
2635	297.925730684776
2640	297.893870863265
2645	297.861124314528
2650	297.82749514297
2655	297.792988029497
2660	297.757608229229
2665	297.721361568928
2670	297.684254444146
2675	297.646293816086
2680	297.607487208182
2685	297.567842702391
2690	297.527368935212
2695	297.486075093414
2700	297.443970909485
2705	297.401066656801
2710	297.357373144511
2715	297.312901712146
2720	297.267664223941
2725	297.221673062882
2730	297.174941124478
2735	297.127481810242
2740	297.079309020909
2745	297.030437149368
2750	296.980881073321
2755	296.930656147669
2760	296.879778196619
2765	296.828263505527
2770	296.776128812459
2775	296.723391299495
2780	296.670068583754
2785	296.61617870816
2790	296.561740131939
2795	296.506771720859
2800	296.451292737204
2805	296.395322829494
2810	296.33888202195
2815	296.281990703709
2820	296.224669617782
2825	296.166939849778
2830	296.108822816372
2835	296.050340253549
2840	295.9915142046
2845	295.932367007896
2850	295.872921284432
2855	295.813199925151
2860	295.753226078049
2865	295.693023135071
2870	295.632614718803
2875	295.572024668956
2880	295.511270908122
2885	295.450393088591
2890	295.389399020524
2895	295.328304505436
2900	295.267130615909
2905	295.205901623961
2910	295.144643444179
2915	295.083382483089
2920	295.022144807128
2925	294.960955558673
2930	294.899838563559
2935	294.838816084915
2940	294.777908687431
2945	294.717135183677
2950	294.656512640189
2955	294.59605642592
2960	294.535780289612
2965	294.475696455761
2970	294.415815731377
2975	294.356147617702
2980	294.296700422614
2985	294.237481370665
2990	294.17849670864
2995	294.119751805255
3000	294.061251244168
3005	294.002998909859
3010	293.944998066297
3015	293.887251428462
3020	293.829761227002
3025	293.772529266371
3030	293.715556976866
3035	293.658845461021
3040	293.602395534827
3045	293.546207764231
3050	293.49028249737
3055	293.434619892962
3060	293.379219945263
3065	293.32408250595
3070	293.269207303277
3075	293.214593958815
3080	293.160242002062
3085	293.106150883167
3090	293.052319984004
3095	292.998748627799
3100	292.945436087483
3105	292.892381592942
3110	292.839584337297
3115	292.787043482338
3120	292.734758163233
3125	292.682727492593
3130	292.630950563984
3135	292.579426454964
3140	292.528154229701
3145	292.477132941231
3150	292.426361633407
3155	292.375839342575
3160	292.325565099022
3165	292.27553792822
3170	292.2257568519
3175	292.17622088897
3180	292.126929056312
3185	292.077880369464
3190	292.029073843204
3195	291.980508492056
3200	291.932183330723
3205	291.884097374457
3210	291.836249639379
3215	291.788639142751
3220	291.741264903214
3225	291.694125940984
3230	291.647221278028
3235	291.600549938209
3240	291.554110947412
3245	291.507903333652
3250	291.461926127164
3255	291.416178360481
3260	291.370659068501
3265	291.325367288543
3270	291.280302060395
3275	291.23546242635
3280	291.190847431247
3285	291.14645612249
3290	291.10228755008
3295	291.058340766628
3300	291.014614827377
3305	290.971108790209
3310	290.927821715658
3315	290.884752666921
3320	290.84190070986
3325	290.799264913011
3330	290.756844347586
3335	290.714638087473
3340	290.672645209242
3345	290.630864792145
3350	290.589295918112
3355	290.547937671756
3360	290.506789140369
3365	290.465849413921
3370	290.425117585059
3375	290.384592749105
3380	290.344274004055
3385	290.304160450573
3390	290.264251191995
3395	290.22454533432
3400	290.185041986211
3405	290.145740258993
3410	290.10663926665
3415	290.067738125819
3420	290.029035955793
3425	289.990531878514
3430	289.952225018574
3435	289.914114503209
3440	289.8761994623
3445	289.838479028367
3450	289.800952336572
3455	289.763618524709
3460	289.72647673321
3465	289.689526105137
3470	289.652765786183
3475	289.616194924667
3480	289.579812671536
3485	289.54361818036
3490	289.50761060733
3495	289.47178911126
3500	289.436152853579
3505	289.400700998335
3510	289.365432712189
3515	289.330347164418
3520	289.295443526907
3525	289.260720974156
3530	289.226178683268
3535	289.191815833958
3540	289.157631608543
3545	289.123625191947
3550	289.089795771695
3555	289.056142537914
3560	289.022664683332
3565	288.989361403273
3570	288.956231895663
3575	288.92327536102
3580	288.890491002459
3585	288.857878025689
3590	288.82543563901
3595	288.793163053315
3600	288.761059482084
3605	288.72912414139
3610	288.69735624989
3615	288.66575502883
3620	288.634319702038
3625	288.60304949593
3630	288.5719436395
3635	288.541001364329
3640	288.510221904572
3645	288.479604496968
3650	288.449148380831
3655	288.418852798053
3660	288.388716993101
3665	288.358740213014
3670	288.328921707405
3675	288.29926072846
3680	288.269756530931
3685	288.240408372142
3690	288.211215511981
3695	288.182177212906
3700	288.153292739933
3705	288.124561360647
3710	288.09598234519
3715	288.067554966267
3720	288.039278499137
3725	288.011152221619
3730	287.983175414086
3735	287.955347359464
3740	287.927667343231
3745	287.900134653414
3750	287.872748580588
3755	287.845508417877
3760	287.818413460946
3765	287.791463008004
3770	287.7646563598
3775	287.737992819625
3780	287.711471693302
3785	287.685092289191
3790	287.658853918186
3795	287.632755893708
3800	287.606797531711
3805	287.58097815067
3810	287.555297071589
3815	287.529753617991
3820	287.504347115917
3825	287.479076893928
3830	287.453942283099
3835	287.428942617014
3840	287.404077231771
3845	287.379345465972
3850	287.354746660725
3855	287.330280159639
3860	287.305945308822
3865	287.28174145688
3870	287.257667954909
3875	287.233724156501
3880	287.20990941773
3885	287.186223097161
3890	287.162664555836
3895	287.139233157279
3900	287.115928267488
3905	287.092749254936
3910	287.069695490563
3915	287.046766347778
3920	287.023961202452
3925	287.001279432914
3930	286.978720419954
3935	286.956283546811
3940	286.933968199176
3945	286.911773765184
3950	286.889699635416
3955	286.86774520289
3960	286.845909863058
3965	286.824193013807
3970	286.80259405545
3975	286.781112390724
3980	286.759747424787
3985	286.738498565215
3990	286.717365221995
3995	286.696346807522
4000	286.675442736597
4005	286.654652426423
4010	286.633975296596
4015	286.613410769108
4020	286.592958268336
4025	286.572617221044
4030	286.552387056374
4035	286.532267205844
4040	286.512257103343
4045	286.492356185126
4050	286.472563889812
4055	286.452879658375
4060	286.433302934146
4065	286.4138331628
4070	286.394469792361
4075	286.375212273188
4080	286.356060057978
4085	286.337012601756
4090	286.318069361873
4095	286.299229798001
4100	286.280493372125
4105	286.261859548544
4110	286.243327793861
4115	286.224897576979
4120	286.206568369099
4125	286.188339643711
4130	286.170210876591
4135	286.152181545795
4140	286.134251131657
4145	286.116419116777
4150	286.098684986023
4155	286.081048226522
4160	286.063508327656
4165	286.046064781054
4170	286.028717080593
4175	286.011464722382
4180	285.99430720477
4185	285.977244028328
4190	285.960274695853
4195	285.943398712355
4200	285.926615585057
4205	285.909924823387
4210	285.893325938974
4215	285.876818445639
4220	285.860401859393
4225	285.844075698429
4230	285.827839483117
4235	285.811692735999
4240	285.795634981782
4245	285.779665747333
4250	285.763784561674
4255	285.747990955973
4260	285.732284463541
4265	285.716664619827
4270	285.701130962407
4275	285.685683030984
4280	285.67032036738
4285	285.655042515526
4290	285.639849021463
4295	285.624739433332
4300	285.609713301365
4305	285.594770177886
4310	285.5799096173
4315	285.565131176087
4320	285.550434412798
4325	285.535818888047
4330	285.521284164507
4335	285.5068298069
4340	285.492455381994
4345	285.478160458598
4350	285.46394460755
4355	285.449807401717
4360	285.435748415985
4365	285.421767227254
4370	285.407863414432
4375	285.394036558426
4380	285.380286242141
4385	285.366612050467
4390	285.353013570279
4395	285.339490390426
4400	285.326042101726
4405	285.312668296961
4410	285.299368570869
4415	285.286142520138
4420	285.272989743398
4425	285.259909841218
4430	285.246902416098
4435	285.23396707246
4440	285.221103416644
4445	285.208311056903
4450	285.195589603394
4455	285.18293866817
4460	285.170357865178
4465	285.157846810249
4470	285.145405121093
4475	285.133032417291
4480	285.120728320292
4485	285.108492453399
4490	285.096324441773
4495	285.084223912417
4500	285.072190494175
4505	285.060223817722
4510	285.04832351556
4515	285.03648922201
4520	285.024720573207
4525	285.013017207091
4530	285.001378763403
4535	284.989804883674
4540	284.978295211226
4545	284.966849391158
4550	284.955467070342
4555	284.944147897417
4560	284.932891522784
4565	284.921697598596
4570	284.910565778751
4575	284.899495718891
4580	284.88848707639
4585	284.877539510347
4590	284.866652681585
4595	284.855826252638
4600	284.845059887749
4605	284.834353252861
4610	284.823706015611
4615	284.813117845324
4620	284.802588413006
4625	284.792117391335
4630	284.781704454661
4635	284.771349278991
4640	284.761051541989
4645	284.750810922967
4650	284.740627102876
4655	284.730499764306
4660	284.720428591472
4665	284.710413270211
4670	284.700453487977
4675	284.690548933833
4680	284.680699298441
4685	284.670904274062
4690	284.661163554544
4695	284.65147683532
4700	284.641843813396
4705	284.63226418735
4710	284.622737657323
4715	284.613263925012
4720	284.603842693664
4725	284.59447366807
4730	284.585156554559
4735	284.57589106099
4740	284.566676896747
4745	284.557513772732
4750	284.548401401358
4755	284.539339496543
4760	284.530327773705
4765	284.521365949753
4770	284.512453743084
4775	284.503590873572
4780	284.494777062566
4785	284.486012032881
4790	284.477295508795
4795	284.468627216037
4800	284.460006881785
4805	284.45143423466
4810	284.442909004718
4815	284.434430923443
4820	284.425999723743
4825	284.417615139942
4830	284.409276907773
4835	284.400984764377
4840	284.392738448289
4845	284.384537699438
4850	284.376382259138
4855	284.368271870082
4860	284.360206276336
4865	284.352185223334
4870	284.34420845787
4875	284.336275728094
4880	284.328386783504
4885	284.320541374939
4890	284.312739254578
4895	284.304980175928
4900	284.297263893821
4905	284.289590164407
4910	284.281958745149
4915	284.274369394817
4920	284.26682187348
4925	284.259315942502
4930	284.251851364535
4935	284.244427903515
4940	284.237045324653
4945	284.229703394432
4950	284.222401880598
4955	284.215140552157
4960	284.20791917937
4965	284.20073753374
4970	284.193595388017
4975	284.186492516184
4980	284.179428693452
4985	284.17240369626
4990	284.165417302262
4995	284.158469290326
5000	284.151559440525
5005	284.144687534135
5010	284.137853353627
5015	284.131056682661
5020	284.124297306081
5025	284.117575009908
5030	284.11088958134
5035	284.104240808736
5040	284.097628481621
5045	284.091052390675
5050	284.084512327727
5055	284.078008085752
5060	284.071539458864
5065	284.065106242309
5070	284.058708232465
5075	284.052345226829
5080	284.046017024017
5085	284.039723423758
5090	284.033464226885
5095	284.027239235334
5100	284.021048252135
5105	284.01489108141
5110	284.008767528365
5115	284.002677399286
5120	283.996620501532
5125	283.990596643534
5130	283.984605634783
5135	283.978647285832
5140	283.972721408284
5145	283.966827814792
5150	283.960966319051
5155	283.955136735796
5160	283.94933888079
5165	283.943572570826
5170	283.93783762372
5175	283.932133858304
5180	283.926461094421
5185	283.920819152922
5190	283.915207855661
5195	283.909627025485
5200	283.904076486238
5205	283.898556062746
5210	283.893065580819
5215	283.887604867244
5220	283.88217374978
5225	283.876772057152
5230	283.871399619048
5235	283.866056266112
5240	283.860741829942
5245	283.855456143081
5250	283.850199039017
5255	283.844970352175
5260	283.839769917913
5265	283.834597572516
5270	283.829453153194
5275	283.824336498076
5280	283.819247446203
5285	283.814185837527
5290	283.809151512904
5295	283.804144314091
5300	283.799164083739
5305	283.794210665389
5310	283.78928390347
5315	283.784383643292
5320	283.779509731041
5325	283.774662013775
5330	283.769840339422
5335	283.765044556772
5340	283.760274515472
5345	283.755530066027
5350	283.750811059788
5355	283.746117348955
5360	283.741448786567
5365	283.736805226499
5370	283.732186523459
5375	283.727592532984
5380	283.723023111432
5385	283.718478115982
5390	283.713957404628
5395	283.709460836173
5400	283.704988270228
5405	283.700539567204
5410	283.696114588311
5415	283.691713195553
5420	283.687335251723
5425	283.682980620397
5430	283.678649165936
5435	283.674340753474
5440	283.67005524892
5445	283.66579251895
5450	283.661552431007
5455	283.657334853292
5460	283.653139654763
5465	283.648966705131
5470	283.644815874853
5475	283.640687035134
5480	283.636580057916
5485	283.63249481588
5490	283.628431182436
5495	283.624389031725
5500	283.620368238613
5505	283.616368678684
5510	283.612390228241
5515	283.608432764299
5520	283.604496164582
5525	283.60058030752
5530	283.596685072242
5535	283.592810338577
5540	283.588955987048
5545	283.585121898866
5550	283.58130795593
5555	283.57751404082
5560	283.573740036797
5565	283.569985827795
5570	283.566251298422
5575	283.56253633395
5580	283.55884082032
5585	283.555164644129
5590	283.551507692635
5595	283.547869853747
5600	283.544251016024
5605	283.540651068671
5610	283.537069901538
5615	283.533507405111
5620	283.529963470514
5625	283.526437989502
5630	283.522930854459
5635	283.519441958396
5640	283.515971194943
5645	283.51251845835
5650	283.509083643481
5655	283.505666645814
5660	283.502267361433
5665	283.498885687027
5670	283.495521519888
5675	283.492174757905
5680	283.488845299562
5685	283.485533043935
5690	283.482237890688
5695	283.478959740071
5700	283.475698492915
5705	283.472454050629
5710	283.4692263152
5715	283.466015189184
5720	283.462820575708
5725	283.459642378464
5730	283.456480501708
5735	283.453334850254
5740	283.450205329473
5745	283.447091845289
5750	283.443994304178
5755	283.440912613162
5760	283.437846679805
5765	283.434796412216
5770	283.43176171904
5775	283.428742509457
5780	283.425738693179
5785	283.422750180448
5790	283.419776882032
5795	283.416818709221
5800	283.413875573825
5805	283.410947388174
5810	283.40803406511
5815	283.405135517986
5820	283.402251660666
5825	283.399382407519
5830	283.396527673414
5835	283.393687373725
5840	283.390861424319
5845	283.388049741559
5850	283.385252242302
5855	283.382468843889
5860	283.379699464151
5865	283.376944021401
5870	283.374202434432
5875	283.371474622517
5880	283.368760505401
5885	283.366060003306
5890	283.363373036918
5895	283.360699527396
5900	283.358039396359
5905	283.35539256589
5910	283.352758958532
5915	283.350138497282
5920	283.347531105593
5925	283.34493670737
5930	283.342355226965
5935	283.339786589178
5940	283.337230719251
5945	283.334687542868
5950	283.332156986153
5955	283.329638975665
5960	283.327133438396
5965	283.324640301772
5970	283.322159493644
5975	283.319690942293
5980	283.31723457642
5985	283.314790325152
5990	283.312358118032
5995	283.30993788502
6000	283.307529556491
6005	283.305133063232
6010	283.302748336438
6015	283.300375307713
6020	283.298013909065
6025	283.295664072905
6030	283.293325732044
6035	283.29099881969
6040	283.288683269448
6045	283.286379015315
6050	283.284085991681
6055	283.281804133323
6060	283.279533375405
6065	283.277273653476
6070	283.275024903467
6075	283.272787061688
6080	283.270560064828
6085	283.26834384995
6090	283.266138354493
6095	283.263943516264
6100	283.261759273442
6105	283.259585564571
6110	283.257422328561
6115	283.255269504684
6120	283.253127032572
6125	283.250994852218
6130	283.248872903969
6135	283.246761128527
6140	283.244659466948
6145	283.242567860635
6150	283.240486251342
6155	283.238414581169
6160	283.236352792559
6165	283.234300828299
6170	283.232258631513
6175	283.230226145667
6180	283.228203314562
6185	283.226190082332
6190	283.224186393445
6195	283.222192192699
6200	283.220207425221
6205	283.218232036463
6210	283.216265972203
6215	283.214309178543
6220	283.212361601903
6225	283.210423189024
6230	283.208493886965
6235	283.206573643098
6240	283.204662405111
6245	283.202760121002
6250	283.20086673908
6255	283.19898220796
6260	283.197106476566
6265	283.195239494125
6270	283.193381210167
6275	283.191531574523
6280	283.189690537322
6285	283.187858048992
6290	283.186034060256
6295	283.184218522132
6300	283.182411385928
6305	283.180612603244
6310	283.178822125969
6315	283.177039906278
6320	283.175265896632
6325	283.173500049777
6330	283.171742318739
6335	283.169992656825
6340	283.168251017622
6345	283.166517354992
6350	283.164791623075
6355	283.163073776283
6360	283.161363769301
6365	283.159661557084
6370	283.157967094858
6375	283.156280338115
6380	283.154601242612
6385	283.152929764372
6390	283.15126585968
6395	283.149609485084
6400	283.147960597389
6405	283.146319153659
6410	283.144685111216
6415	283.143058427637
6420	283.14143906075
6425	283.139826968638
6430	283.138222109635
6435	283.136624442321
6440	283.135033925526
6445	283.133450518327
6450	283.131874180043
6455	283.13030487024
6460	283.128742548722
6465	283.127187175537
6470	283.12563871097
6475	283.124097115543
6480	283.122562350017
6485	283.121034375385
6490	283.119513152876
6495	283.117998643948
6500	283.116490810292
6505	283.114989613829
6510	283.113495016705
6515	283.112006981295
6520	283.110525470199
6525	283.109050446239
6530	283.107581872463
6535	283.106119712138
6540	283.104663928751
6545	283.103214486008
6550	283.101771347832
6555	283.100334478364
6560	283.098903841958
6565	283.09747940318
6570	283.096061126813
6575	283.094648977846
6580	283.09324292148
6585	283.091842923126
6590	283.090448948399
6595	283.089060963122
6600	283.087678933322
6605	283.086302825232
6610	283.084932605283
6615	283.083568240111
6620	283.08220969655
6625	283.080856941634
6630	283.079509942593
6635	283.078168666854
6640	283.076833082041
6645	283.07550315597
6650	283.07417885665
6655	283.072860152283
6660	283.071547011261
6665	283.070239402164
6670	283.068937293765
6675	283.067640655018
6680	283.066349455068
6685	283.065063663242
6690	283.063783249053
6695	283.062508182197
6700	283.061238432548
6705	283.059973970166
6710	283.058714765286
6715	283.057460788324
6720	283.056212009874
6725	283.054968400703
6730	283.053729931757
6735	283.052496574154
6740	283.051268299187
6745	283.050045078319
6750	283.048826883185
6755	283.047613685592
6760	283.046405457513
6765	283.045202171091
6770	283.044003798636
6775	283.042810312624
6780	283.041621685696
6785	283.040437890656
6790	283.039258900472
6795	283.038084688276
6800	283.036915227359
6805	283.035750491171
6810	283.034590453325
6815	283.033435087589
6820	283.03228436789
6825	283.031138268312
6830	283.029996763091
6835	283.028859826622
6840	283.027727433451
6845	283.026599558278
6850	283.025476175953
6855	283.024357261479
6860	283.023242790007
6865	283.022132736838
6870	283.021027077421
6875	283.019925787354
6880	283.018828842378
6885	283.017736218382
6890	283.016647891399
6895	283.015563837606
6900	283.014484033322
6905	283.013408455009
6910	283.01233707927
6915	283.011269882848
6920	283.010206842626
6925	283.009147935624
6930	283.008093139003
6935	283.007042430059
6940	283.005995786223
6945	283.004953185064
6950	283.003914604284
6955	283.002880021719
6960	283.001849415338
6965	283.000822763241
6970	282.999800043663
6975	282.998781234964
6980	282.997766315639
6985	282.996755264308
6990	282.995748059722
6995	282.994744680758
7000	282.99374510642
7005	282.992749315838
7010	282.991757288267
7015	282.990769003086
7020	282.989784439799
7025	282.988803578031
7030	282.987826397531
7035	282.986852878167
7040	282.985882999931
7045	282.984916742932
7050	282.9839540874
7055	282.982995013682
7060	282.982039502245
7065	282.981087533671
7070	282.980139088659
7075	282.979194148025
7080	282.978252692698
7085	282.977314703722
7090	282.976380162255
7095	282.975449049567
7100	282.974521347043
7105	282.973597036175
7110	282.972676098569
7115	282.971758515941
7120	282.970844270117
7125	282.969933343029
7130	282.96902571672
7135	282.96812137334
7140	282.967220295146
7145	282.966322464501
7150	282.965427863872
7155	282.964536475835
7160	282.963648283067
7165	282.962763268349
7170	282.961881414567
7175	282.961002704707
7180	282.96012712186
7185	282.959254649214
7190	282.958385270063
7195	282.957518967796
7200	282.956655725904
7205	282.955795527977
7210	282.954938357701
7215	282.954084198863
7220	282.953233035345
7225	282.952384851125
7230	282.951539630277
7235	282.950697356973
7240	282.949858015475
7245	282.949021590144
7250	282.948188065431
7255	282.947357425881
7260	282.946529656133
7265	282.94587732556
7270	282.945655243925
7275	282.945974455288
7280	282.946865521642
7285	282.948323412632
7290	282.950338769503
7295	282.952919109689
7300	282.956102631509
7305	282.959966596252
7310	282.964631753455
7315	282.97026389329
7320	282.977073325818
7325	282.985312876426
7330	282.995274831447
7335	283.00728715393
7340	283.021709206107
7345	283.0389271544
7350	283.059349188801
7355	283.08340065665
7360	283.111519187944
7365	283.144149872762
7370	283.181740539412
7375	283.224737173099
7380	283.273579508323
7385	283.328696823066
7390	283.390503958665
7395	283.459397585737
7400	283.53575273329
7405	283.619919595212
7410	283.712220625439
7415	283.812947930333
7420	283.922360964031
7425	284.040684529874
7430	284.168107088389
7435	284.304779369818
7440	284.450813286805
7445	284.606281140635
7450	284.771215112431
7455	284.945607028849
7460	285.129408390277
7465	285.322530648136
7470	285.524845716798
7475	285.736186704736
7480	285.956348848867
7485	286.18509063563
7490	286.42213509209
7495	286.667171230351
7500	286.919855628662
7505	287.179986717585
7510	287.446726603474
7515	287.720117612346
7520	287.999948371996
7525	288.285843896933
7530	288.577330062559
7535	288.87387922864
7540	289.174942057935
7545	289.479969282456
7550	289.788426197018
7555	290.099801930675
7560	290.413615002336
7565	290.729416262055
7570	291.046790019549
7575	291.365353940088
7580	291.684758125098
7585	292.004683675466
7590	292.324840948484
7595	292.644967656037
7600	292.964826905822
7605	293.284205254413
7610	293.602910817337
7615	293.92077146459
7620	294.237633118165
7625	294.553358159951
7630	294.867823952741
7635	295.180921473258
7640	295.492554053678
7645	295.802636226593
7650	296.111092667457
7655	296.417857228173
7660	296.722872055324
7665	297.02608678668
7670	297.327457819797
7675	297.626947646868
7680	297.924524250291
7685	298.220160553824
7690	298.513833924536
7695	298.805525721154
7700	299.095220884722
7705	299.382907567861
7710	299.668576799174
7715	299.952222179681
7720	300.233839608402
7725	300.513427034453
7730	300.790984233269
7735	301.066512604744
7740	301.340014991301
7745	301.611495514045
7750	301.880959425337
7755	302.148412976267
7760	302.41386329763
7765	302.677318293132
7770	302.938786543676
7775	303.198277221669
7780	303.455800014388
7785	303.711365055525
7790	303.964982864121
7795	304.216664290155
7800	304.466420466131
7805	304.714262764059
7810	304.960202757289
7815	305.204252186705
7820	305.446422930811
7825	305.686726979332
7830	305.925176409935
7835	306.161783367747
7840	306.396560047371
7845	306.629518677127
7850	306.86067150526
7855	307.090030787915
7860	307.317608778663
7865	307.543417719409
7870	307.767469832514
7875	307.989777313993
7880	308.21035232766
7885	308.429207000104
7890	308.646353416389
7895	308.861803616393
7900	309.075569591708
7905	309.287663283012
7910	309.498096577873
7915	309.70688130891
7920	309.914029252265
7925	310.119552126352
7930	310.323461590833
7935	310.525769245792
7940	310.726486631076
7945	310.925625225779
7950	311.12319644785
7955	311.319211653797
7960	311.513682138473
7965	311.706619134939
7970	311.89803381438
7975	312.087937286067
7980	312.276340597358
7985	312.46325473373
7990	312.648690618834
7995	312.832659114572
8000	313.015171021181
8005	313.196237077336
8010	313.375867960258
8015	313.554074285824
8020	313.730866608685
8025	313.906255422386
8030	314.080251159487
8035	314.252864191677
8040	314.424104829905
8045	314.593983324489
8050	314.762509865245
8055	314.929694581598
8060	315.095547542702
8065	315.260078757561
8070	315.423298175138
8075	315.585215684482
8080	315.745841114834
8085	315.905184235754
8090	316.06325475723
8095	316.220062329805
8100	316.375616544692
8105	316.529926933899
8110	316.683002970349
8115	316.834854068009
8120	316.985489582019
8125	317.134918808817
8130	317.283150986279
8135	317.43019529385
8140	317.576060852689
8145	317.720756725803
8150	317.864291918202
8155	318.006675377043
8160	318.147915991782
8165	318.288022594334
8170	318.427003959231
8175	318.564868803782
8180	318.701625788248
8185	318.837283516004
8190	318.971850533719
8195	319.105335331532
8200	319.237746343234
8205	319.369091946453
8210	319.499380462841
8215	319.628620158269
8220	319.756819243021
8225	319.883985871992
8230	320.010128144891
8235	320.135254106447
8240	320.259371746614
8245	320.382489000787
8250	320.504613750012
8255	320.625753821208
8260	320.745916987381
8265	320.865110967853
8270	320.983343428482
8275	321.100621981893
8280	321.216954187705
8285	321.33234755277
8290	321.446809531399
8295	321.560347525605
8300	321.672968885343
8305	321.784680908744
8310	321.895490842364
8315	322.005405881429
8320	322.114433170075
8325	322.222579801604
8330	322.329852818726
8335	322.436259213817
8340	322.541805929166
8345	322.646499857231
8350	322.750347840892
8355	322.85335667371
8360	322.955533100181
8365	323.056883815996
8370	323.157415468298
8375	323.257134655943
8380	323.356047929761
8385	323.454161792816
8390	323.551482700666
8395	323.648017061631
8400	323.743771237048
8405	323.838751541542
8410	323.932964243284
8415	324.026415564257
8420	324.119111680522
8425	324.211058722477
8430	324.302262775128
8435	324.39272987835
8440	324.482466027151
8445	324.571477171939
8450	324.659769218784
8455	324.747348029685
8460	324.834219422832
8465	324.920389172872
8470	325.005863011172
8475	325.090646626082
8480	325.174745663198
8485	325.258165725627
8490	325.340912374246
8495	325.42299112797
8500	325.504407464004
8505	325.585166818114
8510	325.66527458488
8515	325.744736117962
8520	325.823556730354
8525	325.901741694644
8530	325.979296243275
8535	326.056225568801
8540	326.132534824138
8545	326.208229122831
8550	326.283313539298
8555	326.357793109092
8560	326.431672829147
8565	326.504957658042
8570	326.57765251624
8575	326.649762286347
8580	326.721291813361
8585	326.792245904918
8590	326.862629331544
8595	326.9324468269
8600	327.001703088027
8605	327.070402775595
8610	327.138550514145
8615	327.206150892333
8620	327.27320846317
8625	327.339727744268
8630	327.405713218076
8635	327.47116933212
8640	327.536100499243
8645	327.600511097841
8650	327.664405472097
8655	327.72778793222
8660	327.790662754674
8665	327.853034182415
8670	327.914906425119
8675	327.976283659415
8680	328.037170029113
8685	328.097569645434
8690	328.157486587232
8695	328.216924901226
8700	328.275888602223
8705	328.334381673337
8710	328.392408066218
8715	328.449971701271
8720	328.507076467873
8725	328.563726224595
8730	328.61992479942
8735	328.675675989959
8740	328.730983563664
8745	328.785851258046
8750	328.840282780887
8755	328.89428181045
8760	328.947851995691
8765	329.000996956469
8770	329.053720283753
8775	329.106025539832
8780	329.157916258518
8785	329.209395945349
8790	329.2604680778
8795	329.311136105478
8800	329.361403450326
8805	329.411273506825
8810	329.46074964219
8815	329.509835196569
8820	329.558533483239
8825	329.606847788803
8830	329.654781373381
8835	329.702337470808
8840	329.749519288822
8845	329.796330009253
8850	329.842772788221
8855	329.888850756314
8860	329.934567018782
8865	329.979924655721
8870	330.02492672226
8875	330.069576248741
8880	330.113876240905
8885	330.157829680072
8890	330.201439523321
8895	330.244708703673
8900	330.287640130263
8905	330.330236688524
8910	330.372501240356
8915	330.414436624308
8920	330.456045655745
8925	330.497331127024
8930	330.538295807668
8935	330.57894244453
8940	330.619273761968
8945	330.659292462012
8950	330.699001224529
8955	330.73840270739
8960	330.777499546638
8965	330.816294356648
8970	330.854789730291
8975	330.892988239097
8980	330.930892433414
8985	330.96850484257
8990	331.005827975031
8995	331.042864318555
9000	331.079616340355
9005	331.116086487249
9010	331.152277185817
9015	331.188190842556
9020	331.223829844028
9025	331.259196557017
9030	331.294293328673
9035	331.32912248667
9040	331.363686339346
9045	331.397987175854
9050	331.432027266311
9055	331.465808861939
9060	331.499334195213
9065	331.532605480002
9070	331.565624911714
9075	331.598394667436
9080	331.630916906073
9085	331.663193768493
9090	331.695227377661
9095	331.727019838778
9100	331.758573239419
9105	331.789889649667
9110	331.820971122251
9115	331.851819692677
9120	331.882437379363
9125	331.912826183771
9130	331.942988090536
9135	331.972925067602
9140	332.002639066346
9145	332.03213202171
9150	332.061405852325
9155	332.090462460643
9160	332.11930373306
9165	332.147931540041
9170	332.176347736246
9175	332.204554160652
9180	332.232552636674
9185	332.26034497229
9190	332.287932960162
9195	332.315318377751
9200	332.342502987443
9205	332.369488536662
9210	332.39627675799
9215	332.422869369282
9220	332.449268073784
9225	332.475474560248
9230	332.501490503043
9235	332.527317562273
9240	332.552957383885
9245	332.578411599784
9250	332.603681827945
9255	332.628769672518
9260	332.653676723944
9265	332.67840455906
9270	332.702954741205
9275	332.727328820334
9280	332.751528333116
9285	332.775554803046
9290	332.799409740546
9295	332.823094643074
9300	332.84661099522
9305	332.869960268816
9310	332.893143923032
9315	332.916163404483
9320	332.939020147323
9325	332.96171557335
9330	332.984251092103
9335	333.006628100959
9340	333.028847985235
9345	333.050912118278
9350	333.072821861567
9355	333.094578564807
9360	333.116183566023
9365	333.137638191653
9370	333.158943756644
9375	333.180101564544
9380	333.201112907593
9385	333.221979066816
9390	333.24270131211
9395	333.263280902341
9400	333.283719085427
9405	333.304017098428
9410	333.324176167638
9415	333.344197508667
9420	333.364082326531
9425	333.38383181574
9430	333.403447160378
9435	333.422929534194
9440	333.442280100681
9445	333.461500013163
9450	333.480590414878
9455	333.499552439058
9460	333.518387209015
9465	333.537095838217
9470	333.555679430373
9475	333.57413907951
9480	333.592475870056
9485	333.610690876915
9490	333.628785165546
9495	333.646759792045
9500	333.664615803215
9505	333.682354236649
9510	333.699976120801
9515	333.717482475066
9520	333.73487430985
9525	333.752152626648
9530	333.769318418117
9535	333.786372668147
9540	333.803316351936
9545	333.820150436061
9550	333.83687587855
9555	333.853493628953
9560	333.870004628411
9565	333.886409809729
9570	333.902710097441
9575	333.918906407884
9580	333.934999649261
9585	333.950990721714
9590	333.966880517386
9595	333.982669920494
9600	333.99835980739
9605	334.013951046627
9610	334.02944449903
9615	334.044841017753
9620	334.060141448349
9625	334.075346628832
9630	334.090457389739
9635	334.105474554195
9640	334.120398937973
9645	334.13523134956
9650	334.149972590213
9655	334.164623454024
9660	334.179184727977
9665	334.193657192013
9670	334.208041619084
9675	334.222338775217
9680	334.236549419569
9685	334.250674304485
9690	334.264714175559
9695	334.27866977169
9700	334.292541825136
9705	334.306331061575
9710	334.320038200157
9715	334.333663953562
9720	334.347209028053
9725	334.360674123534
9730	334.374059933599
9735	334.387367145592
9740	334.400596440655
9745	334.413748493785
9750	334.426823973884
9755	334.439823543813
9760	334.452747860439
9765	334.465597574695
9770	334.478373331624
9775	334.49107577043
9780	334.503705524532
9785	334.51626322161
9790	334.528749483657
9795	334.541164927025
9800	334.553510162476


==> Figures/dyn-ecco/sig3-4-e-3.tsv <==
0	279.15
5	279.395309813642
10	280.125198912819
15	281.321695005547
20	282.955336387079
25	284.985897384858
30	287.363378848072
35	290.02923929269
40	292.917836387079
45	295.958043284073
50	299.075
55	302.191956715927
60	305.232163612921
65	308.12076070731
70	310.786621151928
75	313.164102615142
80	315.194663612921
85	316.828304994453
90	318.024801087181
95	319
100	319
105	319
110	319
115	319
120	319
125	319
130	319
135	319
140	319
145	319
150	319
155	319
160	319
165	319
170	319
175	319
180	319
185	319
190	319
195	319
200	319
205	319
210	319
215	319
220	319
225	319
230	319
235	319
240	319
245	319
250	319
255	319
260	319
265	319
270	319
275	319
280	319
285	319
290	319
295	319
300	319
305	319
310	319
315	319
320	319
325	319
330	319
335	319
340	319
345	319
350	319
355	319
360	319
365	319
370	319
375	319
380	319
385	319
390	319
395	319
400	319
405	319
410	319
415	319
420	319
425	319
430	319
435	319
440	319
445	319
450	319
455	319
460	319
465	319
470	319
475	319
480	319
485	319
490	319
495	319
500	319
505	319
510	319
515	319
520	319
525	319
530	319
535	319
540	319
545	319
550	319
555	319
560	319
565	319
570	319
575	319
580	319
585	319
590	319
595	319
600	319
605	319
610	319
615	319
620	319
625	319
630	319
635	319
640	319
645	319
650	319
655	319
660	319
665	319
670	319
675	319
680	319
685	319
690	319
695	319
700	319
705	319
710	319
715	319
720	319
725	319
730	319
735	319
740	319
745	319
750	319
755	319
760	319
765	319
770	319
775	319
780	319
785	319
790	319
795	319
800	319
805	319
810	319
815	319
820	319
825	319
830	319
835	319
840	319
845	319
850	319
855	319
860	319
865	319
870	319
875	319
880	319
885	319
890	319
895	319
900	319
905	319
910	319
915	319
920	319
925	319
930	319
935	319
940	319
945	319
950	319
955	319
960	319
965	319
970	319
975	319
980	319
985	319
990	319
995	319
1000	319
1005	319
1010	319
1015	319
1020	319
1025	319
1030	319
1035	319
1040	319
1045	319
1050	319
1055	319
1060	319
1065	319
1070	319
1075	319
1080	319
1085	319
1090	319
1095	319
1100	319
1105	319
1110	319
1115	319
1120	319
1125	319
1130	319
1135	319
1140	319
1145	319
1150	319
1155	319
1160	319
1165	319
1170	319
1175	319
1180	319
1185	319
1190	319
1195	319
1200	319
1205	319
1210	319
1215	319
1220	319
1225	319
1230	319
1235	319
1240	319
1245	319
1250	319
1255	319
1260	319
1265	319
1270	319
1275	319
1280	319
1285	319
1290	319
1295	319
1300	319
1305	319
1310	319
1315	319
1320	319
1325	319
1330	319
1335	319
1340	319
1345	319
1350	319
1355	319
1360	319
1365	319
1370	319
1375	319
1380	319
1385	319
1390	319
1395	319
1400	319
1405	319
1410	319
1415	319
1420	319
1425	319
1430	319
1435	319
1440	319
1445	319
1450	319
1455	319
1460	319
1465	319
1470	319
1475	319
1480	319
1485	319
1490	319
1495	319
1500	319
1505	319
1510	319
1515	319
1520	319
1525	319
1530	319
1535	319
1540	319
1545	319
1550	319
1555	319
1560	319
1565	319
1570	319
1575	319
1580	319
1585	319
1590	319
1595	319
1600	319
1605	319
1610	319
1615	319
1620	319
1625	319
1630	319
1635	319
1640	319
1645	319
1650	319
1655	319
1660	319
1665	319
1670	319
1675	319
1680	319
1685	319
1690	319
1695	319
1700	319
1705	319
1710	319
1715	319
1720	319
1725	319
1730	319
1735	319
1740	319
1745	319
1750	319
1755	319
1760	319
1765	319
1770	319
1775	319
1780	319
1785	319
1790	319
1795	319
1800	319
1805	319
1810	319
1815	319
1820	319
1825	319
1830	319
1835	319
1840	319
1845	319
1850	319
1855	319
1860	319
1865	319
1870	319
1875	319
1880	319
1885	319
1890	319
1895	319
1900	319
1905	319
1910	319
1915	319
1920	319
1925	319
1930	319
1935	319
1940	319
1945	319
1950	319
1955	319
1960	319
1965	319
1970	319
1975	319
1980	319
1985	319
1990	319
1995	319
2000	319
2005	319
2010	319
2015	319
2020	319
2025	319
2030	319
2035	319
2040	319
2045	319
2050	319
2055	319
2060	319
2065	319
2070	319
2075	319
2080	319
2085	319
2090	319
2095	319
2100	319
2105	319
2110	319
2115	319
2120	319
2125	319
2130	319
2135	319
2140	319
2145	319
2150	319
2155	319
2160	319
2165	319
2170	319
2175	319
2180	319
2185	319
2190	319
2195	319
2200	319
2205	319
2210	319
2215	319
2220	319
2225	319
2230	319
2235	319
2240	318.995766204163
2245	318.983067289069
2250	318.961910670527
2255	318.932308703406
2260	318.894278674422
2265	318.84784279204
2270	318.793028173509
2275	318.729866829021
2280	318.658395643024
2285	318.578656352678
2290	318.490695523482
2295	318.394564522083
2300	318.29031948628
2305	318.178021292237
2310	318.057735518939
2315	317.929532409888
2320	317.79348683209
2325	317.649678232333
2330	317.498190590788
2335	317.339112371972
2340	317.172536473085
2345	316.998560169761
2350	316.817285059262
2355	316.628817001148
2360	316.433266055458
2365	316.230746418437
2370	316.021376355849
2375	315.805278133917
2380	315.582577947915
2385	315.353405848481
2390	315.117895665668
2395	314.87618493079
2400	314.62841479611
2405	314.374729952409
2410	314.115278544492
2415	313.850212084674
2420	313.579685364306
2425	313.303856363371
2430	313.022886158241
2435	312.736938827602
2440	312.446181356643
2445	312.150783539539
2450	311.850917880297
2455	311.546759492018
2460	311.238485994635
2465	310.926277411189
2470	310.610316062702
2475	310.290786461703
2480	309.967875204481
2485	309.641770862117
2490	309.312663870364
2495	308.980746418437
2500	308.646212336781
2505	308.309256983879
2510	307.97007713217
2515	307.628870853133
2520	307.285837401629
2525	306.941177099532
2530	306.595091218754
2535	306.247781863702
2540	305.89945185326
2545	305.550304602346
2550	305.20054400312
2555	304.850374305924
2560	304.5
2565	304.149625694076
2570	303.79945599688
2575	303.449695397654
2580	303.10054814674
2585	302.752218136298
2590	302.404908781246
2595	302.058822900468
2600	301.714162598371
2605	301.371129146867
2610	301.02992286783
2615	300.690743016121
2620	300.353787663219
2625	300.019253581563
2630	299.687336129636
2635	299.358229137883
2640	299.032124795519
2645	298.709213538297
2650	298.389683937298
2655	298.073722588811
2660	297.761514005365
2665	297.453240507982
2670	297.149082119703
2675	296.849216460461
2680	296.553818643357
2685	296.263061172398
2690	295.977113841759
2695	295.696143636629
2700	295.420314635694
2705	295.149787915326
2710	294.884721455508
2715	294.625270047591
2720	294.37158520389
2725	294.12381506921
2730	293.882104334332
2735	293.646594151519
2740	293.417422052085
2745	293.194721866083
2750	292.978623644151
2755	292.769253581563
2760	292.566733944542
2765	292.371182998852
2770	292.182714940738
2775	292.001439830239
2780	291.827463526915
2785	291.660887628028
2790	291.501809409212
2795	291.350321767667
2800	291.20651316791
2805	291.070467590112
2810	290.942264481061
2815	290.821978707763
2820	290.70968051372
2825	290.605435477917
2830	290.509304476518
2835	290.421343647322
2840	290.341604356976
2845	290.270133170979
2850	290.206971826491
2855	290.15215720796
2860	290.105721325578
2865	290.067691296594
2870	290.038089329473
2875	290.016932710931
2880	290
2885	290
2890	290
2895	290
2900	290
2905	290
2910	290
2915	290
2920	290
2925	290
2930	290
2935	290
2940	290
2945	290
2950	290
2955	290
2960	290
2965	290
2970	290
2975	290
2980	290
2985	290
2990	290
2995	290
3000	290
3005	290
3010	290
3015	290
3020	290
3025	290
3030	290
3035	290
3040	290
3045	290
3050	290
3055	290
3060	290
3065	290
3070	290
3075	290
3080	290
3085	290
3090	290
3095	290
3100	290
3105	290
3110	290
3115	290
3120	290
3125	290
3130	290
3135	290
3140	290
3145	290
3150	290
3155	290
3160	290
3165	290
3170	290
3175	290
3180	290
3185	290
3190	290
3195	290
3200	290
3205	290
3210	290
3215	290
3220	290
3225	290
3230	290
3235	290
3240	290
3245	290
3250	290
3255	290
3260	290
3265	290
3270	290
3275	290
3280	290
3285	290
3290	290
3295	290
3300	290
3305	290
3310	290
3315	290
3320	290
3325	290
3330	290
3335	290
3340	290
3345	290
3350	290
3355	290
3360	290
3365	290
3370	290
3375	290
3380	290
3385	290
3390	290
3395	290
3400	290
3405	290
3410	290
3415	290
3420	290
3425	290
3430	290
3435	290
3440	290
3445	290
3450	290
3455	290
3460	290
3465	290
3470	290
3475	290
3480	290
3485	290
3490	290
3495	290
3500	290
3505	290
3510	290
3515	290
3520	290
3525	290
3530	290
3535	290
3540	290
3545	290
3550	290
3555	290
3560	290
3565	290
3570	290
3575	290
3580	290
3585	290
3590	290
3595	290
3600	290
3605	290
3610	290
3615	290
3620	290
3625	290
3630	290
3635	290
3640	290
3645	290
3650	290
3655	290
3660	290
3665	290
3670	290
3675	290
3680	290
3685	290
3690	290
3695	290
3700	290
3705	290
3710	290
3715	290
3720	290
3725	290
3730	290
3735	290
3740	290
3745	290
3750	290
3755	290
3760	290
3765	290
3770	290
3775	290
3780	290
3785	290
3790	290
3795	290
3800	290
3805	290
3810	290
3815	290
3820	290
3825	290
3830	290
3835	290
3840	290
3845	290
3850	290
3855	290
3860	290
3865	290
3870	290
3875	290
3880	290
3885	290
3890	290
3895	290
3900	290
3905	290
3910	290
3915	290
3920	290
3925	290
3930	290
3935	290
3940	290
3945	290
3950	290
3955	290
3960	290
3965	290
3970	290
3975	290
3980	290
3985	290
3990	290
3995	290
4000	290
4005	290
4010	290
4015	290
4020	290
4025	290
4030	290
4035	290
4040	290
4045	290
4050	290
4055	290
4060	290
4065	290
4070	290
4075	290
4080	290
4085	290
4090	290
4095	290
4100	290
4105	290
4110	290
4115	290
4120	290
4125	290
4130	290
4135	290
4140	290
4145	290
4150	290
4155	290
4160	290
4165	290
4170	290
4175	290
4180	290
4185	290
4190	290
4195	290
4200	290
4205	290
4210	290
4215	290
4220	290
4225	290
4230	290
4235	290
4240	290
4245	290
4250	290
4255	290
4260	290
4265	290
4270	290
4275	290
4280	290
4285	290
4290	290
4295	290
4300	290
4305	290
4310	290
4315	290
4320	290
4325	290
4330	290
4335	290
4340	290
4345	290
4350	290
4355	290
4360	290
4365	290
4370	290
4375	290
4380	290
4385	290
4390	290
4395	290
4400	290
4405	290
4410	290
4415	290
4420	290
4425	290
4430	290
4435	290
4440	290
4445	290
4450	290
4455	290
4460	290
4465	290
4470	290
4475	290
4480	290
4485	290
4490	290
4495	290
4500	290
4505	290
4510	290
4515	290
4520	290
4525	290
4530	290
4535	290
4540	290
4545	290
4550	290
4555	290
4560	290
4565	290
4570	290
4575	290
4580	290
4585	290
4590	290
4595	290
4600	290
4605	290
4610	290
4615	290
4620	290
4625	290
4630	290
4635	290
4640	290
4645	290
4650	290
4655	290
4660	290
4665	290
4670	290
4675	290
4680	290
4685	290
4690	290
4695	290
4700	290
4705	290
4710	290
4715	290
4720	290
4725	290
4730	290
4735	290
4740	290
4745	290
4750	290
4755	290
4760	290
4765	290
4770	290
4775	290
4780	290
4785	290
4790	290
4795	290
4800	290
4805	290
4810	290
4815	290
4820	290
4825	290
4830	290
4835	290
4840	290
4845	290
4850	290
4855	290
4860	290
4865	290
4870	290
4875	290
4880	290
4885	290
4890	290
4895	290
4900	290
4905	290
4910	290
4915	290
4920	290
4925	290
4930	290
4935	290
4940	290
4945	290
4950	290
4955	290
4960	290
4965	290
4970	290
4975	290
4980	290
4985	290
4990	290
4995	290
5000	290
5005	290
5010	290
5015	290
5020	290
5025	290
5030	290
5035	290
5040	290
5045	290
5050	290
5055	290
5060	290
5065	290
5070	290
5075	290
5080	290
5085	290
5090	290
5095	290
5100	290
5105	290
5110	290
5115	290
5120	290
5125	290
5130	290
5135	290
5140	290
5145	290
5150	290
5155	290
5160	290
5165	290
5170	290
5175	290
5180	290
5185	290
5190	290
5195	290
5200	290
5205	290
5210	290
5215	290
5220	290
5225	290
5230	290
5235	290
5240	290
5245	290
5250	290
5255	290
5260	290
5265	290
5270	290
5275	290
5280	290
5285	290
5290	290
5295	290
5300	290
5305	290
5310	290
5315	290
5320	290
5325	290
5330	290
5335	290
5340	290
5345	290
5350	290
5355	290
5360	290
5365	290
5370	290
5375	290
5380	290
5385	290
5390	290
5395	290
5400	290
5405	290
5410	290
5415	290
5420	290
5425	290
5430	290
5435	290
5440	290
5445	290
5450	290
5455	290
5460	290
5465	290
5470	290
5475	290
5480	290
5485	290
5490	290
5495	290
5500	290
5505	290
5510	290
5515	290
5520	290
5525	290
5530	290
5535	290
5540	290
5545	290
5550	290
5555	290
5560	290
5565	290
5570	290
5575	290
5580	290
5585	290
5590	290
5595	290
5600	290
5605	290
5610	290
5615	290
5620	290
5625	290
5630	290
5635	290
5640	290
5645	290
5650	290
5655	290
5660	290
5665	290
5670	290
5675	290
5680	290
5685	290
5690	290
5695	290
5700	290
5705	290
5710	290
5715	290
5720	290
5725	290
5730	290
5735	290
5740	290
5745	290
5750	290
5755	290
5760	290
5765	290
5770	290
5775	290
5780	290
5785	290
5790	290
5795	290
5800	290
5805	290
5810	290
5815	290
5820	290
5825	290
5830	290
5835	290
5840	290
5845	290
5850	290
5855	290
5860	290
5865	290
5870	290
5875	290
5880	290
5885	290
5890	290
5895	290
5900	290
5905	290
5910	290
5915	290
5920	290
5925	290
5930	290
5935	290
5940	290
5945	290
5950	290
5955	290
5960	290
5965	290
5970	290
5975	290
5980	290
5985	290
5990	290
5995	290
6000	290
6005	290
6010	290
6015	290
6020	290
6025	290
6030	290
6035	290
6040	290
6045	290
6050	290
6055	290
6060	290
6065	290
6070	290
6075	290
6080	290
6085	290
6090	290
6095	290
6100	290
6105	290
6110	290
6115	290
6120	290
6125	290
6130	290
6135	290
6140	290
6145	290
6150	290
6155	290
6160	290
6165	290
6170	290
6175	290
6180	290
6185	290
6190	290
6195	290
6200	290
6205	290
6210	290
6215	290
6220	290
6225	290
6230	290
6235	290
6240	290
6245	290
6250	290
6255	290
6260	290
6265	290
6270	290
6275	290
6280	290
6285	290
6290	290
6295	290
6300	290
6305	290
6310	290
6315	290
6320	290
6325	290
6330	290
6335	290
6340	290
6345	290
6350	290
6355	290
6360	290
6365	290
6370	290
6375	290
6380	290
6385	290
6390	290
6395	290
6400	290
6405	290
6410	290
6415	290
6420	290
6425	290
6430	290
6435	290
6440	290
6445	290
6450	290
6455	290
6460	290
6465	290
6470	290
6475	290
6480	290
6485	290
6490	290
6495	290
6500	290
6505	290
6510	290
6515	290
6520	290
6525	290
6530	290
6535	290
6540	290
6545	290
6550	290
6555	290
6560	290
6565	290
6570	290
6575	290
6580	290
6585	290
6590	290
6595	290
6600	290
6605	290
6610	290
6615	290
6620	290
6625	290
6630	290
6635	290
6640	290
6645	290
6650	290
6655	290
6660	290
6665	290
6670	290
6675	290
6680	290
6685	290
6690	290
6695	290
6700	290
6705	290
6710	290
6715	290
6720	290
6725	290
6730	290
6735	290
6740	290
6745	290
6750	290
6755	290
6760	290
6765	290
6770	290
6775	290
6780	290
6785	290
6790	290
6795	290
6800	290
6805	290
6810	290
6815	290
6820	290
6825	290
6830	290
6835	290
6840	290
6845	290
6850	290
6855	290
6860	290
6865	290
6870	290
6875	290
6880	290
6885	290
6890	290
6895	290
6900	290
6905	290
6910	290
6915	290
6920	290
6925	290
6930	290
6935	290
6940	290
6945	290
6950	290
6955	290
6960	290
6965	290
6970	290
6975	290
6980	290
6985	290
6990	290
6995	290
7000	290
7005	290
7010	290
7015	290
7020	290
7025	290
7030	290
7035	290
7040	290
7045	290
7050	290
7055	290
7060	290
7065	290
7070	290
7075	290
7080	290
7085	290
7090	290
7095	290
7100	290
7105	290
7110	290
7115	290
7120	290
7125	290
7130	290
7135	290
7140	290
7145	290
7150	290
7155	290
7160	290
7165	290
7170	290
7175	290
7180	290
7185	290
7190	290
7195	290
7200	290
7205	290
7210	290
7215	290
7220	290
7225	290
7230	290
7235	290
7240	290
7245	290
7250	290
7255	290
7260	290
7265	290.11938293009
7270	290.477060570474
7275	291.071621330914
7280	291.900718751718
7285	292.961080764143
7290	294.248522603761
7295	295.757963325806
7300	297.483445857346
7305	299.418160507128
7310	301.554471840316
7315	303.883948812065
7320	306.397398041005
7325	309.084900091314
7330	311.935848620204
7335	314.938992236305
7340	318.082478903771
7345	321.353902716846
7350	324.740352860313
7355	328.228464562577
7360	331.804471840316
7365	335.454261826526
7370	339.163430467564
7375	342.91733936936
7380	346.701173568477
7385	350.5
7390	354.298826431523
7395	358.08266063064
7400	361.836569532436
7405	365.545738173474
7410	369.195528159684
7415	372.771535437423
7420	376.259647139687
7425	379.646097283154
7430	382.917521096229
7435	386.061007763695
7440	389.064151379796
7445	391.915099908686
7450	394.602601958995
7455	397.116051187935
7460	399.445528159684
7465	401.581839492872
7470	403.516554142654
7475	405.242036674194
7480	406.751477396239
7485	408.038919235857
7490	409.099281248282
7495	409.928378669086
7500	410.522939429526
7505	411
7510	411
7515	411
7520	411
7525	411
7530	411
7535	411
7540	411
7545	411
7550	411
7555	411
7560	411
7565	411
7570	411
7575	411
7580	411
7585	411
7590	411
7595	411
7600	411
7605	411
7610	411
7615	411
7620	411
7625	411
7630	411
7635	411
7640	411
7645	411
7650	411
7655	411
7660	411
7665	411
7670	411
7675	411
7680	411
7685	411
7690	411
7695	411
7700	411
7705	411
7710	411
7715	411
7720	411
7725	411
7730	411
7735	411
7740	411
7745	411
7750	411
7755	411
7760	411
7765	411
7770	411
7775	411
7780	411
7785	411
7790	411
7795	411
7800	411
7805	411
7810	411
7815	411
7820	411
7825	411
7830	411
7835	411
7840	411
7845	411
7850	411
7855	411
7860	411
7865	411
7870	411
7875	411
7880	411
7885	411
7890	411
7895	411
7900	411
7905	411
7910	411
7915	411
7920	411
7925	411
7930	411
7935	411
7940	411
7945	411
7950	411
7955	411
7960	411
7965	411
7970	411
7975	411
7980	411
7985	411
7990	411
7995	411
8000	411
8005	411
8010	411
8015	411
8020	411
8025	411
8030	411
8035	411
8040	411
8045	411
8050	411
8055	411
8060	411
8065	411
8070	411
8075	411
8080	411
8085	411
8090	411
8095	411
8100	411
8105	411
8110	411
8115	411
8120	411
8125	411
8130	411
8135	411
8140	411
8145	411
8150	411
8155	411
8160	411
8165	411
8170	411
8175	411
8180	411
8185	411
8190	411
8195	411
8200	411
8205	411
8210	411
8215	411
8220	411
8225	411
8230	411
8235	411
8240	411
8245	411
8250	411
8255	411
8260	411
8265	411
8270	411
8275	411
8280	411
8285	411
8290	411
8295	411
8300	411
8305	411
8310	411
8315	411
8320	411
8325	411
8330	411
8335	411
8340	411
8345	411
8350	411
8355	411
8360	411
8365	411
8370	411
8375	411
8380	411
8385	411
8390	411
8395	411
8400	411
8405	411
8410	411
8415	411
8420	411
8425	411
8430	411
8435	411
8440	411
8445	411
8450	411
8455	411
8460	411
8465	411
8470	411
8475	411
8480	411
8485	411
8490	411
8495	411
8500	411
8505	411
8510	411
8515	411
8520	411
8525	411
8530	411
8535	411
8540	411
8545	411
8550	411
8555	411
8560	411
8565	411
8570	411
8575	411
8580	411
8585	411
8590	411
8595	411
8600	411
8605	411
8610	411
8615	411
8620	411
8625	411
8630	411
8635	411
8640	411
8645	411
8650	411
8655	411
8660	411
8665	411
8670	411
8675	411
8680	411
8685	411
8690	411
8695	411
8700	411
8705	411
8710	411
8715	411
8720	411
8725	411
8730	411
8735	411
8740	411
8745	411
8750	411
8755	411
8760	411
8765	411
8770	411
8775	411
8780	411
8785	411
8790	411
8795	411
8800	411
8805	411
8810	411
8815	411
8820	411
8825	411
8830	411
8835	411
8840	411
8845	411
8850	411
8855	411
8860	411
8865	411
8870	411
8875	411
8880	411
8885	411
8890	411
8895	411
8900	411
8905	411
8910	411
8915	411
8920	411
8925	411
8930	411
8935	411
8940	411
8945	411
8950	411
8955	411
8960	411
8965	411
8970	411
8975	411
8980	411
8985	411
8990	411
8995	411
9000	411
9005	411
9010	411
9015	411
9020	411
9025	411
9030	411
9035	411
9040	411
9045	411
9050	411
9055	411
9060	411
9065	411
9070	411
9075	411
9080	411
9085	411
9090	411
9095	411
9100	411
9105	411
9110	411
9115	411
9120	411
9125	411
9130	411
9135	411
9140	411
9145	411
9150	411
9155	411
9160	411
9165	411
9170	411
9175	411
9180	411
9185	411
9190	411
9195	411
9200	411
9205	411
9210	411
9215	411
9220	411
9225	411
9230	411
9235	411
9240	411
9245	411
9250	411
9255	411
9260	411
9265	411
9270	411
9275	411
9280	411
9285	411
9290	411
9295	411
9300	411
9305	411
9310	411
9315	411
9320	411
9325	411
9330	411
9335	411
9340	411
9345	411
9350	411
9355	411
9360	411
9365	411
9370	411
9375	411
9380	411
9385	411
9390	411
9395	411
9400	411
9405	411
9410	411
9415	411
9420	411
9425	411
9430	411
9435	411
9440	411
9445	411
9450	411
9455	411
9460	411
9465	411
9470	411
9475	411
9480	411
9485	411
9490	411
9495	411
9500	411
9505	411
9510	411
9515	411
9520	411
9525	411
9530	411
9535	411
9540	411
9545	411
9550	411
9555	411
9560	411
9565	411
9570	411
9575	411
9580	411
9585	411
9590	411
9595	411
9600	411
9605	411
9610	411
9615	411
9620	411
9625	411
9630	411
9635	411
9640	411
9645	411
9650	411
9655	411
9660	411
9665	411
9670	411
9675	411
9680	411
9685	411
9690	411
9695	411
9700	411
9705	411
9710	411
9715	411
9720	411
9725	411
9730	411
9735	411
9740	411
9745	411
9750	411
9755	411
9760	411
9765	411
9770	411
9775	411
9780	411
9785	411
9790	411
9795	411
9800	411


==> Figures/dyn-ecco/sig3-7-e-1.tsv <==
0	279.150000073505
5	279.150392278672
10	279.150381895239
15	279.150344121868
20	279.150270881837
25	279.150177450737
30	279.15008926613
35	279.150091574346
40	279.150370784032
45	279.151267380201
50	279.153325552461
55	279.157334608691
60	279.164353656146
65	279.175714267687
70	279.192999762529
75	279.218122825319
80	279.253071179714
85	279.299757452287
90	279.36017125385
95	279.436237461597
100	279.529740838196
105	279.642258365967
110	279.775099338156
115	279.929203555583
120	280.105224447867
125	280.30353228731
130	280.524052954495
135	280.766321120761
140	281.029545480208
145	281.312679173036
150	281.614493582872
155	281.933649152261
160	282.268756165502
165	282.618421467195
170	282.981280976247
175	283.356020526841
180	283.741388403788
185	284.136202438457
190	284.539353561521
195	284.94980690463
200	285.366601106034
205	285.788846306561
210	286.215721252539
215	286.646469851246
220	287.080397436901
225	287.516866922729
230	287.955294954023
235	288.395148138688
240	288.835939407261
245	289.277224536842
250	289.718598859676
255	290.159694166709
260	290.600175809034
265	291.039739995225
270	291.478111279297
275	291.915040231853
280	292.350301285671
285	292.783690746155
290	293.215024956732
295	293.644138609275
300	294.070883189731
305	294.495125549482
310	294.91674659335
315	295.335640075587
320	295.751711495678
325	296.164877086293
330	296.575062886175
335	296.982203891269
340	297.386243277839
345	297.787131691773
350	298.184826598691
355	298.579291689894
360	298.970496339539
365	299.3584151088
370	299.743027293104
375	300.124316508823
380	300.502270316121
385	300.876879874878
390	301.248139630919
395	301.616047029939
400	301.980602256782
405	302.341807997903
410	302.699669225022
415	303.054192998156
420	303.405388286361
425	303.753265804659
430	304.09783786577
435	304.43911824536
440	304.777122059651
445	305.111865654333
450	305.443366503806
455	305.771643119875
460	306.096714969082
465	306.418602397948
470	306.737326565458
475	307.052909382163
480	307.365373455361
485	307.674742039832
490	307.981038993664
495	308.284288738747
500	308.584516225534
505	308.881746901712
510	309.176006684445
515	309.467321935861
520	309.755719441507
525	310.041226391471
530	310.323870363911
535	310.603679310716
540	310.880681545045
545	311.154905730484
550	311.426380871544
555	311.695136305246
560	311.961201693497
565	312.224607015972
570	312.485382563189
575	312.743558929455
580	312.99916700534
585	313.25223796933
590	313.502803278267
595	313.750894656213
600	313.996544081339
605	314.23978377044
610	314.480646160715
615	314.719163888429
620	314.955369764146
625	315.189296744247
630	315.420977898522
635	315.65044637369
640	315.877735352835
645	316.102878010791
650	316.325907465711
655	316.546856727116
660	316.765758640888
665	316.982645831799
670	317.197550644264
675	317.410505082143
680	317.621540748448
685	317.830688785922
690	318.037979819409
695	318.24344390098
700	318.447110458685
705	318.64900824974
710	318.849165318845
715	319.047608962198
720	319.244365697618
725	319.439461241039
730	319.632920489477
735	319.824767510439
740	320.015025537568
745	320.20371697224
750	320.390863390683
755	320.57648555612
760	320.760603435396
765	320.943236219472
770	321.124402347214
775	321.304119531852
780	321.482404789561
785	321.659274469608
790	321.834744285572
795	322.008829347187
800	322.181544192401
805	322.3529028193
810	322.5229187176
815	322.691604899451
820	322.85897392935
825	323.025037953001
830	323.189808724992
835	323.353297635212
840	323.515515733933
845	323.676473755543
850	323.836182140899
855	323.994651058319
860	324.151890423237
865	324.307909916548
870	324.462719001687
875	324.616326940501
880	324.768742807954
885	324.91997550574
890	325.070033774853
895	325.218926207176
900	325.366661256156
905	325.513247246617
910	325.658692383775
915	325.803004761507
920	325.946192369923
925	326.088263102314
930	326.229224761486
935	326.369085065568
940	326.507851653306
945	326.645532088895
950	326.782133866387
955	326.917664413711
960	327.052131096329
965	327.185541220566
970	327.317902036641
975	327.449220741421
980	327.579504480921
985	327.708760352584
990	327.836995407335
995	327.964216651459
1000	328.090431048296
1005	328.215645519779
1010	328.339866947825
1015	328.463102175598
1020	328.585358008642
1025	328.70664121592
1030	328.826958530735
1035	328.946316651572
1040	329.064722242855
1045	329.182181935626
1050	329.298702328158
1055	329.414289986503
1060	329.528951444989
1065	329.64269320666
1070	329.755521743668
1075	329.867443497633
1080	329.978464879949
1085	330.088592272069
1090	330.197832025751
1095	330.306190463275
1100	330.413673877638
1105	330.520288532724
1110	330.626040663447
1115	330.730936475887
1120	330.834982147396
1125	330.938183826692
1130	331.040547633947
1135	331.142079660848
1140	331.242785970657
1145	331.342672598256
1150	331.441745550189
1155	331.540010804681
1160	331.637474311672
1165	331.734141992821
1170	331.830019741521
1175	331.925113422904
1180	332.019428873837
1185	332.112971902918
1190	332.205748290473
1195	332.297763788539
1200	332.389024120852
1205	332.479534982834
1210	332.569302041576
1215	332.658330935815
1220	332.74662727592
1225	332.834196643867
1230	332.921044593223
1235	333.00717664912
1240	333.092598308237
1245	333.177315038778
1250	333.26133228045
1255	333.344655444446
1260	333.427289913418
1265	333.509241041467
1270	333.590514154117
1275	333.671114548302
1280	333.751047492349
1285	333.830318225963
1290	333.908931960213
1295	333.98689387752
1300	334.064209131645
1305	334.140882847685
1310	334.21692012206
1315	334.292326022508
1320	334.367105588083
1325	334.441263829147
1330	334.514805727377
1335	334.587736235756
1340	334.660060278586
1345	334.731782751484
1350	334.802908521394
1355	334.873442426591
1360	334.943389276695
1365	335.01275385268
1370	335.081540906891
1375	335.149755163059
1380	335.21740131632
1385	335.284484033234
1390	335.351007951806
1395	335.416977681511
1400	335.482397803319
1405	335.547272869725
1410	335.611607404775
1415	335.675405904102
1420	335.738672834956
1425	335.801412636243
1430	335.863629718558
1435	335.92532846423
1440	335.986513227357
1445	336.047188333857
1450	336.107358081507
1455	336.167026739994
1460	336.226198550963
1465	336.284877728068
1470	336.343068457022
1475	336.400774895653
1480	336.45800117396
1485	336.514751394172
1490	336.571029630807
1495	336.626839930732
1500	336.68218631323
1505	336.737072770061
1510	336.791503265529
1515	336.845481736549
1520	336.899012092723
1525	336.952098216402
1530	337.004743962771
1535	337.056953159912
1540	337.108729608891
1545	337.160077083825
1550	337.21099933197
1555	337.261500073794
1560	337.311583003064
1565	337.361251786926
1570	337.410510065994
1575	337.459361454434
1580	337.507809540051
1585	337.55585788438
1590	337.603510022775
1595	337.650769464497
1600	337.697639692813
1605	337.744124165084
1610	337.790226312866
1615	337.835949542004
1620	337.881297232729
1625	337.926272739762
1630	337.970879392404
1635	338.015120494647
1640	338.058999325268
1645	338.102519137933
1650	338.145683161306
1655	338.188494599147
1660	338.230956630426
1665	338.273072409423
1670	338.314845065841
1675	338.35627770491
1680	338.397373407502
1685	338.438135230232
1690	338.478566205579
1695	338.518669341991
1700	338.558447624003
1705	338.597904012346
1710	338.637041444069
1715	338.675862832647
1720	338.7143710681
1725	338.752569017107
1730	338.790459523124
1735	338.828045406499
1740	338.865329464595
1745	338.9023144719
1750	338.939003180157
1755	338.975398318474
1760	339.011502593453
1765	339.047318689306
1770	339.082849267975
1775	339.118096969256
1780	339.15306441092
1785	339.187754188833
1790	339.222168877081
1795	339.256311028093
1800	339.290183172761
1805	339.323787820574
1810	339.357127459731
1815	339.390204557275
1820	339.42302155921
1825	339.455580890628
1830	339.487884955836
1835	339.519936138474
1840	339.55173680165
1845	339.583289288054
1850	339.614595920094
1855	339.645659000018
1860	339.676480810038
1865	339.707063612461
1870	339.737409649809
1875	339.767521144953
1880	339.797400301228
1885	339.827049302568
1890	339.856470313627
1895	339.885665479904
1900	339.914636927874
1905	339.943386765112
1910	339.971917080418
1915	340.000229943947
1920	340.028327407333
1925	340.056211503814
1930	340.083884248358
1935	340.111347637788
1940	340.138603650905
1945	340.165654248617
1950	340.192501374057
1955	340.219146952716
1960	340.245592892563
1965	340.271841084168
1970	340.297893400833
1975	340.32375169871
1980	340.349417816928
1985	340.374893577715
1990	340.40018078652
1995	340.425281232137
2000	340.450196686827
2005	340.474928906436
2010	340.499479630523
2015	340.523850582479
2020	340.548043469648
2025	340.572059983451
2030	340.595901799507
2035	340.619570577752
2040	340.643067962557
2045	340.666395582851
2050	340.689555052237
2055	340.712547969112
2060	340.73537591678
2065	340.758040463576
2070	340.78054316298
2075	340.802885553736
2080	340.825069159966
2085	340.84709549129
2090	340.868966042938
2095	340.89068229587
2100	340.912245716887
2105	340.933657758746
2110	340.954919860275
2115	340.976033446484
2120	340.996999928677
2125	341.017820704566
2130	341.038497158379
2135	341.059030660976
2140	341.079422569956
2145	341.099674229773
2150	341.119786971842
2155	341.13976211465
2160	341.159600963867
2165	341.179304812448
2170	341.198874940748
2175	341.218312616621
2180	341.237619095529
2185	341.256795620649
2190	341.275843422976
2195	341.29476372143
2200	341.313557722956
2205	341.332226622633
2210	341.350771603774
2215	341.369193838032
2220	341.387494485498
2225	341.405674694805
2230	341.423735603227
2235	341.441678336784
2240	341.459504010333
2245	341.477213727675
2250	341.494808581645
2255	341.512289654217
2260	341.529658016592
2265	341.546914729303
2270	341.564060842308
2275	341.581097395087
2280	341.598025416733
2285	341.614845926057
2290	341.63155993167
2295	341.648168432084
2300	341.664672415801
2305	341.681072861405
2310	341.697370737653
2315	341.71356700356
2320	341.729662608498
2325	341.745658492278
2330	341.761555585239
2335	341.777354808341
2340	341.793057073247
2345	341.808663282416
2350	341.824174329183
2355	341.839591097851
2360	341.85491446377
2365	341.870145293429
2370	341.885284444534
2375	341.900332766093
2380	341.915291098499
2385	341.930160273612
2390	341.944941114837
2395	341.959634437208
2400	341.974241047463
2405	341.98876174413
2410	342.003197317601
2415	342.017548550215
2420	342.031816216332
2425	342.046001082417
2430	342.060103907113
2435	342.074125441315
2440	342.088066428253
2445	342.10192760356
2450	342.115709695347
2455	342.129413424278
2460	342.143039503642
2465	342.156588639422
2470	342.170061530372
2475	342.183458868086
2480	342.196781337068
2485	342.210029614804
2490	342.22320437183
2495	342.236306271805
2500	342.249335971574
2505	342.262294121241
2510	342.275181364235
2515	342.287998337376
2520	342.300745670943
2525	342.31342398874
2530	342.326033908159
2535	342.338576040245
2540	342.351050989759
2545	342.363459355245
2550	342.375801729084
2555	342.388078697567
2560	342.400290840947
2565	342.412438733507
2570	342.424522943621
2575	342.436544033811
2580	342.448502560815
2585	342.460399075637
2590	342.472234123615
2595	342.484008244472
2600	342.495721972379
2605	342.507375836008
2610	342.518970358588
2615	342.530506057966
2620	342.541983446653
2625	342.553403031889
2630	342.56476531569
2635	342.576070794907
2640	342.587319961276
2645	342.598513301476
2650	342.609651297176
2655	342.620734425093
2660	342.63176315704
2665	342.642737959981
2670	342.653659296076
2675	342.664527622738
2680	342.675343392681
2685	342.686107053967
2690	342.696819050057
2695	342.707479819861
2700	342.718089797779
2705	342.728649413755
2710	342.739159093321
2715	342.749619257642
2720	342.760030323565
2725	342.77039270366
2730	342.780706806273
2735	342.790973035562
2740	342.801191791552
2745	342.811363470172
2750	342.821488463305
2755	342.831567158826
2760	342.841599940649
2765	342.851587188767
2770	342.861529279294
2775	342.871426584506
2780	342.881279472882
2785	342.891088309145
2790	342.900853454299
2795	342.910575265672
2800	342.920254096955
2805	342.929890298238
2810	342.939484216054
2815	342.949036193414
2820	342.958546569846
2825	342.968015681431
2830	342.977443860845
2835	342.986831437391
2840	342.996178737036
2845	343.005486082453
2850	343.014753793049
2855	343.023982185005
2860	343.033171571313
2865	343.042322261804
2870	343.051434563189
2875	343.060508779087
2880	343.069545210062
2885	343.078544153653
2890	343.087505904409
2895	343.096430753921
2900	343.10531899085
2905	343.114170900966
2910	343.122986767175
2915	343.131766869552
2920	343.140511485376
2925	343.149220889154
2930	343.157895352659
2935	343.166535144956
2940	343.175140532432
2945	343.183711778825
2950	343.192249145257
2955	343.200752890255
2960	343.209223269785
2965	343.217660537275
2970	343.226064943648
2975	343.234436737344
2980	343.242776164352
2985	343.251083468231
2990	343.259358890144
2995	343.26760266888
3000	343.27581504088
3005	343.283996240266
3010	343.292146498863
3015	343.300266046229
3020	343.308355109674
3025	343.316413914289
3030	343.324442682971
3035	343.332441636447
3040	343.340410993295
3045	343.348350969973
3050	343.356261780837
3055	343.364143638167
3060	343.37199675219
3065	343.379821331102
3070	343.387617581086
3075	343.395385706341
3080	343.403125909098
3085	343.410838389643
3090	343.418523346341
3095	343.426180975653
3100	343.433811472163
3105	343.441415028593
3110	343.44899183583
3115	343.456542082942
3120	343.464065957205
3125	343.471563644113
3130	343.479035327408
3135	343.486481189093
3140	343.493901409451
3145	343.501296167068
3150	343.508665638847
3155	343.516010000028
3160	343.523329424207
3165	343.530624083352
3170	343.537894147821
3175	343.545139786383
3180	343.552361166231
3185	343.559558453003
3190	343.56673180785
3195	343.573881354015
3200	343.581007017272
3205	343.588108069135
3210	343.595182192396
3215	343.602223998297
3220	343.609223158973
3225	343.616162559047
3230	343.623016941468
3235	343.629752363287
3240	343.636326482136
3245	343.642689437341
3250	343.648784993066
3255	343.654551675558
3260	343.659923772952
3265	343.664832179528
3270	343.669205116024
3275	343.672968757812
3280	343.676047786719
3285	343.678365872214
3290	343.679846086849
3295	343.680411263507
3300	343.679984303256
3305	343.678488441752
3310	343.675847480436
3315	343.671985987518
3320	343.666829472945
3325	343.660304541015
3330	343.652339023781
3335	343.642862097876
3340	343.631804386958
3345	343.619098051621
3350	343.60467686832
3355	343.588476298647
3360	343.570433550071
3365	343.550487629087
3370	343.528579387598
3375	343.504651563226
3380	343.478648814149
3385	343.450517748988
3390	343.420206952205
3395	343.387667005409
3400	343.352850504928
3405	343.315712075963
3410	343.276208383608
3415	343.234298140996
3420	343.189942114802
3425	343.143103128324
3430	343.093746062325
3435	343.041837853845
3440	342.987347493119
3445	342.930246018798
3450	342.870506511583
3455	342.808104086446
3460	342.743015883546
3465	342.675221057975
3470	342.604700768444
3475	342.531438165026
3480	342.455418376056
3485	342.376628494278
3490	342.295057562351
3495	342.210696557775
3500	342.123538377339
3505	342.033577821149
3510	341.940811576326
3515	341.845238200424
3520	341.746858104632
3525	341.645673536823
3530	341.541688564498
3535	341.434909057675
3540	341.325342671755
3545	341.212998830431
3550	341.097888708642
3555	340.980025215634
3560	340.859422978141
3565	340.736098323712
3570	340.610069264215
3575	340.481355479523
3580	340.349978301416
3585	340.2159606977
3590	340.079327256549
3595	339.940104171106
3600	339.798319224307
3605	339.654001773975
3610	339.507182738156
3615	339.357894580712
3620	339.206171297159
3625	339.052048400762
3630	338.895562908863
3635	338.736753329451
3640	338.57565964795
3645	338.412323314238
3650	338.246787229856
3655	338.079095735415
3660	337.909294598185
3665	337.737430999836
3670	337.563553524325
3675	337.38771214591
3680	337.209958217258
3685	337.030344457638
3690	336.848924941164
3695	336.665755085064
3700	336.480891637952
3705	336.29439266806
3710	336.106317551411
3715	335.916726959885
3720	335.725682849154
3725	335.533248446432
3730	335.339488238017
3735	335.144467956562
3740	334.94825456804
3745	334.750916258358
3750	334.552522419558
3755	334.353143635565
3760	334.152851667419
3765	333.951719437943
3770	333.749821015776
3775	333.547231598732
3780	333.344027496402
3785	333.140286111957
3790	332.93608592307
3795	332.731506461912
3800	332.526628294143
3805	332.321532996847
3810	332.116303135331
3815	331.91102223874
3820	331.705774774416
3825	331.500646120945
3830	331.295722538815
3835	331.091091132085
3840	330.886839792987
3845	330.68305712848
3850	330.479832343715
3855	330.277255018731
3860	330.075414660147
3865	329.874399863921
3870	329.674296995887
3875	329.475188478784
3880	329.277150977664
3885	329.080253872228
3890	328.884558326046
3895	328.690117053694
3900	328.496974669564
3905	328.305168383635
3910	328.114728816791
3915	327.925680792145
3920	327.738044048647
3925	327.551833876211
3930	327.367061685514
3935	327.183735520243
3940	327.001860513308
3945	326.821439287765
3950	326.642472305874
3955	326.464958171892
3960	326.288893894693
3965	326.114275115528
3970	325.941096305398
3975	325.769350935907
3980	325.599031627051
3985	325.430130275067
3990	325.26263816306
3995	325.096546056745
4000	324.931844287343
4005	324.76852282336
4010	324.606571332779
4015	324.445979236944
4020	324.286735757283
4025	324.128829955826
4030	323.972250770349
4035	323.816987044881
4040	323.663027556167
4045	323.510361036647
4050	323.358976194399
4055	323.208861730445
4060	323.060006353775
4065	322.912398794372
4070	322.766027814501
4075	322.620882218495
4080	322.476950861219
4085	322.334222655375
4090	322.192686577814
4095	322.052331674959
4100	321.913147067467
4105	321.775121954203
4110	321.638245615638
4115	321.502507416718
4120	321.36789680928
4125	321.23440333407
4130	321.1020166224
4135	320.970726397506
4140	320.840522475628
4145	320.711394766843
4150	320.583333275697
4155	320.45632810164
4160	320.3303694393
4165	320.205447578612
4170	320.081552904815
4175	319.958675898334
4180	319.836807134572
4185	319.715937283596
4190	319.596057109762
4195	319.47715747126
4200	319.359229319601
4205	319.242263699056
4210	319.126251746041
4215	319.011184688463
4220	318.897053845035
4225	318.783850624554
4230	318.671566525155
4235	318.560193133542
4240	318.449722124198
4245	318.340145258577
4250	318.231454384288
4255	318.123641434258
4260	318.01669842589
4265	317.910617460216
4270	317.805390721041
4275	317.701010474081
4280	317.597469066099
4285	317.494758924045
4290	317.392872554184
4295	317.291802541237
4300	317.191541547512
4305	317.092082312048
4310	316.993417649752
4315	316.895540450547
4320	316.79844367852
4325	316.702120371077
4330	316.6065636381
4335	316.511766661117
4340	316.417722692468
4345	316.324425054487
4350	316.231867138682
4355	316.14004240493
4360	316.048944380673
4365	315.958566660126
4370	315.868902903488
4375	315.779946836166
4380	315.691692248004
4385	315.604132992517
4390	315.517262986139
4395	315.431076207477
4400	315.345566696572
4405	315.260728554167
4410	315.176555940989
4415	315.093043077032
4420	315.010184240854
4425	314.927973768883
4430	314.846406054721
4435	314.765475548473
4440	314.685176756068
4445	314.6055042386
4450	314.526452611672
4455	314.448016544748
4460	314.370190760514
4465	314.292970034249
4470	314.2163491932
4475	314.140323115968
4480	314.064886731904
4485	313.990035020503
4490	313.915763010822
4495	313.842065780889
4500	313.768938457128
4505	313.696376213795
4510	313.624374272413
4515	313.55292790122
4520	313.482032414622
4525	313.411683172655
4530	313.341875580451
4535	313.272605087716
4540	313.203867188212
4545	313.135657419241
4550	313.067971361149
4555	313.000804636823
4560	312.934152911199
4565	312.868011890784
4570	312.802377323173
4575	312.737244996578
4580	312.672610739366
4585	312.608470419598
4590	312.544819944576
4595	312.481655260396
4600	312.41897235151
4605	312.35676724029
4610	312.295035986595
4615	312.233774687356
4620	312.172979476149
4625	312.11264652279
4630	312.052772032926
4635	311.993352247634
4640	311.934383443024
4645	311.875861929849
4650	311.817784053123
4655	311.760146191735
4660	311.702944758077
4665	311.646176197676
4670	311.589836988824
4675	311.533923642219
4680	311.478432700611
4685	311.42336073845
4690	311.368704361538
4695	311.31446020669
4700	311.260624941392
4705	311.207195263474
4710	311.154167900777
4715	311.101539610828
4720	311.049307180524
4725	310.997467425812
4730	310.946017191379
4735	310.894953350344
4740	310.844272803953
4745	310.793972481282
4750	310.744049338935
4755	310.694500360759
4760	310.645322557551
4765	310.596512966772
4770	310.54806865227
4775	310.499986703999
4780	310.452264237747
4785	310.404898394864
4790	310.357886341996
4795	310.311225270819
4800	310.26491239778
4805	310.218944963842
4810	310.173320234226
4815	310.128035498163
4820	310.083088068644
4825	310.038475282179
4830	309.994194498553
4835	309.950243100587
4840	309.906618493905
4845	309.863318106697
4850	309.820339389496
4855	309.777679814944
4860	309.735336877574
4865	309.693308093584
4870	309.65159100062
4875	309.610183157561
4880	309.569082144306
4885	309.52828556156
4890	309.487791030629
4895	309.447596193214
4900	309.407698711205
4905	309.368096266486
4910	309.32878656073
4915	309.289767315207
4920	309.251036270592
4925	309.212591186767
4930	309.174429842641
4935	309.136550035955
4940	309.098949583104
4945	309.06162631895
4950	309.024578096645
4955	308.987802787449
4960	308.95129828056
4965	308.915062482935
4970	308.87909331912
4975	308.84338873108
4980	308.807946678031
4985	308.772765136274
4990	308.737842099031
4995	308.703175576284
5000	308.668763594614
5005	308.634604197041
5010	308.600695442869
5015	308.567035407532
5020	308.53362218244
5025	308.500453874826
5030	308.4675286076
5035	308.4348445192
5040	308.402399763442
5045	308.370192509381
5050	308.338220941166
5055	308.306483257898
5060	308.274977673489
5065	308.243702416527
5070	308.21265573014
5075	308.181835871855
5080	308.15124111347
5085	308.120869740922
5090	308.090720054151
5095	308.060790366978
5100	308.031079006971
5105	308.001584315322
5110	307.972304646722
5115	307.943238369236
5120	307.914383864181
5125	307.885739526005
5130	307.857303762171
5135	307.82907499303
5140	307.801051651715
5145	307.773232184016
5150	307.745615048271
5155	307.718198715248
5160	307.69098166804
5165	307.663962401946
5170	307.637139424368
5175	307.610511254696
5180	307.584076424208
5185	307.557833475956
5190	307.531780964669
5195	307.50591745664
5200	307.480241529632
5205	307.45475177277
5210	307.429446786441
5215	307.404325182197
5220	307.379385582654
5225	307.354626621396
5230	307.330046942877
5235	307.305645202324
5240	307.281420065646
5245	307.257370209337
5250	307.233494320387
5255	307.209791096185
5260	307.186259244434
5265	307.162897483054
5270	307.139704540101
5275	307.116679153674
5280	307.093820071829
5285	307.071126052491
5290	307.048595863372
5295	307.026228281884
5300	307.004022095056
5305	306.981976099451
5310	306.960089101084
5315	306.93835991534
5320	306.916787366897
5325	306.89537028964
5330	306.874107526588
5335	306.852997929815
5340	306.832040360369
5345	306.811233688201
5350	306.790576792083
5355	306.770068559541
5360	306.749707886771
5365	306.729493678575
5370	306.709424848281
5375	306.689500317675
5380	306.669719016929
5385	306.650079884528
5390	306.630581867202
5395	306.611223919858
5400	306.592005005507
5405	306.5729240952
5410	306.55398016796
5415	306.535172210713
5420	306.516499218224
5425	306.497960193032
5430	306.479554145383
5435	306.461280093168
5440	306.443137061857
5445	306.42512408444
5450	306.40724020136
5455	306.389484460455
5460	306.371855916893
5465	306.354353633116
5470	306.336976678776
5475	306.319724130676
5480	306.302595072716
5485	306.285588595826
5490	306.268703797915
5495	306.251939783813
5500	306.235295665209
5505	306.218770560604
5510	306.202363595244
5515	306.186073901074
5520	306.16990061668
5525	306.153842887233
5530	306.137899864439
5535	306.122070706484
5540	306.106354577978
5545	306.09075064991
5550	306.075258099589
5555	306.0598761106
5560	306.044603872744
5565	306.029440581996
5570	306.014385440453
5575	305.99943765628
5580	305.984596443667
5585	305.969861022777
5590	305.955230619701
5595	305.940704466404
5600	305.926281800686
5605	305.911961866128
5610	305.897743912052
5615	305.883627193469
5620	305.869610971037
5625	305.855694511016
5630	305.841877085221
5635	305.828157970978
5640	305.814536451084
5645	305.801011813758
5650	305.787583352599
5655	305.774250366548
5660	305.761012159838
5665	305.747868041958
5670	305.734817327609
5675	305.721859336662
5680	305.708993394117
5685	305.696218830065
5690	305.683534979645
5695	305.670941183006
5700	305.658436785263
5705	305.646021136467
5710	305.633693591554
5715	305.621453510317
5720	305.609300257363
5725	305.597233202075
5730	305.585251718574
5735	305.573355185686
5740	305.561542986899
5745	305.549814510331
5750	305.538169148693
5755	305.52660629925
5760	305.515125363789
5765	305.503725748583
5770	305.492406864353
5775	305.481168126237
5780	305.470008953753
5785	305.458928770766
5790	305.447927005456
5795	305.43700309028
5800	305.42615646194
5805	305.415386561355
5810	305.404692833621
5815	305.394074727982
5820	305.3835316978
5825	305.373063200518
5830	305.362668697633
5835	305.352347654661
5840	305.342099541109
5845	305.331923830443
5850	305.321820000055
5855	305.311787531236
5860	305.301825909145
5865	305.291934622779
5870	305.282113164942
5875	305.272361032217
5880	305.262677724937
5885	305.253062747158
5890	305.243515606624
5895	305.234035814746
5900	305.224622886569
5905	305.215276340748
5910	305.205995699515
5915	305.196780488658
5920	305.187630237486
5925	305.178544478811
5930	305.169522748913
5935	305.160564587519
5940	305.151669537773
5945	305.142837146213
5950	305.134066962742
5955	305.125358540605
5960	305.116711436362
5965	305.108125209863
5970	305.099599424222
5975	305.091133645793
5980	305.082727444147
5985	305.074380392045
5990	305.066092065412
5995	305.057862043319
6000	305.049689907954
6005	305.0415752446
6010	305.03351764161
6015	305.025516690385
6020	305.017571985354
6025	305.009683123944
6030	305.001849706563
6035	304.994071336574
6040	304.986347620276
6045	304.978678166877
6050	304.971062588479
6055	304.963500500047
6060	304.955991519396
6065	304.948535267163
6070	304.94113136679
6075	304.933779444501
6080	304.92647912928
6085	304.919230054647
6090	304.91203187998
6095	304.904884407896
6100	304.897787998174
6105	304.890744645483
6110	304.883760200255
6115	304.876848122323
6120	304.870034789478
6125	304.86336583748
6130	304.856912536125
6135	304.850777063886
6140	304.845095817717
6145	304.840040442432
6150	304.835816814787
6155	304.832662547557
6160	304.8308436265
6165	304.830650647584
6170	304.83239492558
6175	304.836404598982
6180	304.843020785503
6185	304.852593822194
6190	304.865479620098
6195	304.882036157243
6200	304.90262012384
6205	304.92758372468
6210	304.957271638856
6215	304.992018135576
6220	305.032144345175
6225	305.077955685098
6230	305.129739441354
6235	305.187762506646
6240	305.252269277314
6245	305.323479712063
6250	305.401587556243
6255	305.486758736058
6260	305.579129927461
6265	305.678807304652
6270	305.785865473094
6275	305.900346591645
6280	306.02225968795
6285	306.151580170508
6290	306.288249539947
6295	306.432175300993
6300	306.583231075374
6305	306.741256914665
6310	306.906059810604
6315	307.077414399088
6320	307.255063852532
6325	307.438720956767
6330	307.628069380858
6335	307.822765157897
6340	308.022413965073
6345	308.226635461647
6350	308.435047577813
6355	308.647202548202
6360	308.862647870673
6365	309.080928909535
6370	309.301594590765
6375	309.524206172492
6380	309.748346434543
6385	309.973627121625
6390	310.199693495644
6395	310.426225889293
6400	310.652938922047
6405	310.879579337462
6410	311.105923284829
6415	311.331773533548
6420	311.556956811861
6425	311.781321307038
6430	312.00473432775
6435	312.227080139703
6440	312.448257992132
6445	312.668180343856
6450	312.886771283382
6455	313.103965128227
6460	313.3197051861
6465	313.533942661569
6470	313.74663569337
6475	313.957748508438
6480	314.1672506796
6485	314.375116474816
6490	314.581324287046
6495	314.785856135036
6500	314.988697226377
6505	315.189835575189
6510	315.389261667653
6515	315.586968169415
6520	315.782949669622
6525	315.977202456961
6530	316.169724323673
6535	316.360514393994
6540	316.549572973909
6545	316.736901419531
6550	316.922502021712
6555	317.106377904821
6560	317.288532937881
6565	317.468971656496
6570	317.64769919416
6575	317.82472122179
6580	318.000043894392
6585	318.173673803982
6590	318.34561793794
6595	318.515883642121
6600	318.684478588114
6605	318.85141074411
6610	319.016688348949
6615	319.180319888915
6620	319.342314076961
6625	319.502679834031
6630	319.661426272253
6635	319.818562679735
6640	319.974098506794
6645	320.12804335343
6650	320.280406957898
6655	320.431199186246
6660	320.580430022703
6665	320.72810956082
6670	320.874247995273
6675	321.018855614259
6680	321.161942792411
6685	321.303519984177
6690	321.443597717621
6695	321.582186588586
6700	321.719297255197
6705	321.854940432659
6710	321.989126888328
6715	322.121867437024
6720	322.253172936571
6725	322.383054283532
6730	322.511522409136
6735	322.638588275375
6740	322.76426287125
6745	322.888557209175
6750	323.011482321504
6755	323.13304925719
6760	323.253269078562
6765	323.372152858208
6770	323.489711675967
6775	323.605956616016
6780	323.720898764051
6785	323.83454920456
6790	323.946919018176
6795	324.058019279112
6800	324.16786105268
6805	324.276455392874
6810	324.383813340035
6815	324.489945918578
6820	324.594864134795
6825	324.698578974713
6830	324.801101402023
6835	324.902442356067
6840	325.002612749886
6845	325.101623468328
6850	325.199485366208
6855	325.296209266529
6860	325.391805958753
6865	325.486286197132
6870	325.57966069908
6875	325.671940143604
6880	325.763135169788
6885	325.853256375312
6890	325.942314315036
6895	326.030319499617
6900	326.11728239418
6905	326.203213417034
6910	326.288122938426
6915	326.372021279345
6920	326.45491871037
6925	326.53682545055
6930	326.61775166634
6935	326.697707470562
6940	326.776702921418
6945	326.854748021535
6950	326.931852717053
6955	327.008026896744
6960	327.083280391176
6965	327.157622971908
6970	327.231064350722
6975	327.30361417889
6980	327.375282046472
6985	327.446077481659
6990	327.516009950129
6995	327.585088854459
7000	327.653323533549
7005	327.720723262085
7010	327.78729725004
7015	327.853054642185
7020	327.918004517654
7025	327.982155889516
7030	328.045517704389
7035	328.108098842074
7040	328.169908115219
7045	328.230954269012
7050	328.291245980891
7055	328.35079186029
7060	328.409600448401
7065	328.467680217965
7070	328.525039573083
7075	328.581686849057
7080	328.637630312239
7085	328.692878159924
7090	328.747438520238
7095	328.801319452071
7100	328.854528945015
7105	328.907074919327
7110	328.958965225912
7115	329.010207646323
7120	329.060809892779
7125	329.110779608204
7130	329.160124366281
7135	329.208851671521
7140	329.256968959354
7145	329.304483596229
7150	329.351402879736
7155	329.397734038737
7160	329.443484233517
7165	329.488660555949
7170	329.533270029663
7175	329.577319610244
7180	329.620816185431
7185	329.663766575332
7190	329.706177532652
7195	329.748055742935
7200	329.789407824809
7205	329.830240330251
7210	329.870559744857
7215	329.910372488128
7220	329.949684913755
7225	329.988503309927
7230	330.026833899637
7235	330.064682841004
7240	330.102056227596
7245	330.138960088771
7250	330.175400390018
7255	330.211383033305
7260	330.246913857441
7265	330.281998638438
7270	330.316643089884
7275	330.350852863317
7280	330.384633548612
7285	330.417990674366
7290	330.450929708295
7295	330.483456057634
7300	330.515575069536
7305	330.547292031487
7310	330.578612171713
7315	330.609540659601
7320	330.640082606119
7325	330.670243064237
7330	330.700027029358
7335	330.729439439749
7340	330.758485176972
7345	330.787169066322
7350	330.815495877264
7355	330.843470323877
7360	330.871097065293
7365	330.898380706146
7370	330.925325797016
7375	330.951936834876
7380	330.978218263545
7385	331.004174474134
7390	331.029809805501
7395	331.055128544702
7400	331.080134927443
7405	331.104833138534
7410	331.129227312344
7415	331.153321533252
7420	331.177119836103
7425	331.200626206662
7430	331.223844582067
7435	331.24677885128
7440	331.269432855545
7445	331.291810388837
7450	331.313915198311
7455	331.335750984757
7460	331.35732140305
7465	331.378630062593
7470	331.399680527769
7475	331.420476318389
7480	331.44102091013
7485	331.461317734985
7490	331.481370181702
7495	331.501181596225
7500	331.520755282131
7505	331.540094501068
7510	331.559202473192
7515	331.578082377597
7520	331.596737352745
7525	331.615170496901
7530	331.633384868552
7535	331.65138348684
7540	331.669169331975
7545	331.686745345663
7550	331.704114431522
7555	331.721279455493
7560	331.738243246259
7565	331.755008595651
7570	331.771578259058
7575	331.787954955831
7580	331.804141369685
7585	331.820140149105
7590	331.835953907732
7595	331.851585224769
7600	331.867036645365
7605	331.882310681008
7610	331.897409809908
7615	331.912336477384
7620	331.92709309624
7625	331.941682047148
7630	331.956105679016
7635	331.970366309364
7640	331.984466224694
7645	331.998407680849
7650	332.012192903383
7655	332.025824087917
7660	332.039303400497
7665	332.052632977945
7670	332.065814928214
7675	332.078851330733
7680	332.09174423675
7685	332.104495669679
7690	332.117107625432
7695	332.129582072759
7700	332.141920953577
7705	332.154126183304
7710	332.166199651179
7715	332.17814322059
7720	332.189958729393
7725	332.201647990227
7730	332.213212790831
7735	332.224654894352
7740	332.235976039657
7745	332.247177941632
7750	332.258262291491
7755	332.269230757067
7760	332.280084983115
7765	332.290826591601
7770	332.301457181992
7775	332.311978331544
7780	332.322391595588
7785	332.332698507804
7790	332.342900580507
7795	332.352999304918
7800	332.362996151436
7805	332.372892569909
7810	332.3826899899
7815	332.39238982095
7820	332.401993452838
7825	332.411502255842
7830	332.420917580988
7835	332.43024076031
7840	332.439473107094
7845	332.448615916126
7850	332.457670463936
7855	332.466638009039
7860	332.475519792176
7865	332.484317036543
7870	332.493030948034
7875	332.50166271546
7880	332.510213510789
7885	332.518684489359
7890	332.52707679011
7895	332.535391535799
7900	332.54362983322
7905	332.551792773414
7910	332.55988143189
7915	332.567896868825
7920	332.57584012928
7925	332.583712243397
7930	332.59151422661
7935	332.599247079836
7940	332.60691178968
7945	332.614509328625
7950	332.62204065523
7955	332.629506714313
7960	332.636908437149
7965	332.644246741648
7970	332.651522532539
7975	332.658736701559
7980	332.665890127622
7985	332.672983677002
7990	332.680018203508
7995	332.686994548653
8000	332.693913541827
8005	332.700776000464
8010	332.70758273021
8015	332.714334525085
8020	332.721032167645
8025	332.727676429145
8030	332.734268069691
8035	332.740807838404
8040	332.747296473567
8045	332.75373470278
8050	332.760123243109
8055	332.766462801236
8060	332.772754073602
8065	332.778997746556
8070	332.785194496491
8075	332.791344989991
8080	332.797449883967
8085	332.803509825792
8090	332.809525453439
8095	332.815497395616
8100	332.821426271891
8105	332.827312692831
8110	332.833157260122
8115	332.8389605667
8120	332.844723196876
8125	332.850445726456
8130	332.856128722868
8135	332.861772745276
8140	332.867378344701
8145	332.872946064141
8150	332.87847643868
8155	332.883969995606
8160	332.889427254523
8165	332.894848727461
8170	332.900234918984
8175	332.905586326298
8180	332.910903439362
8185	332.916186740985
8190	332.921436706936
8195	332.926653806042
8200	332.931838500292
8205	332.936991244932
8210	332.942112488568
8215	332.947202673258
8220	332.95226223461
8225	332.957291601876
8230	332.962291198042
8235	332.967261439924
8240	332.972202738253
8245	332.977115497767
8250	332.9820001173
8255	332.986856989864
8260	332.991686502739
8265	332.996489037554
8270	333.00126497037
8275	333.006014671765
8280	333.010738506912
8285	333.015436835657
8290	333.020110012602
8295	333.024758387179
8300	333.029382303727
8305	333.033982101567
8310	333.038558115076
8315	333.043110673763
8320	333.047640102336
8325	333.052146720778
8330	333.056630844412
8335	333.061092783977
8340	333.065532845688
8345	333.069951331311
8350	333.074348538223
8355	333.07872475948
8360	333.083080283883
8365	333.087415396037
8370	333.091730376419
8375	333.096025501435
8380	333.100301043483
8385	333.104557271011
8390	333.108794448582
8395	333.113012836923
8400	333.117212692989
8405	333.12139427002
8410	333.125557817591
8415	333.129703581673
8420	333.133831804683
8425	333.137942725542
8430	333.142036579722
8435	333.146113599304
8440	333.150174013022
8445	333.15421804632
8450	333.1582459214
8455	333.162257857268
8460	333.166254069786
8465	333.170234771717
8470	333.174200172772
8475	333.17815047966
8480	333.182085896129
8485	333.186006623011
8490	333.189912858271
8495	333.193804797044
8500	333.197682631685
8505	333.201546551804
8510	333.205396744314
8515	333.20923339347
8520	333.213056680905
8525	333.21686678568
8530	333.220663884313
8535	333.224448150824
8540	333.228219756771
8545	333.231978871288
8550	333.235725661125
8555	333.239460290677
8560	333.243182922028
8565	333.246893714984
8570	333.250592827105
8575	333.254280413745
8580	333.25795662808
8585	333.261621621146
8590	333.26527554187
8595	333.268918537103
8600	333.272550751653
8605	333.276172328313
8610	333.279783407899
8615	333.283384129271
8620	333.286974629374
8625	333.290555043257
8630	333.294125504112
8635	333.297686143297
8640	333.301237090364
8645	333.304778473093
8650	333.308310417511
8655	333.311833047928
8660	333.315346486957
8665	333.318850855545
8670	333.322346272995
8675	333.325832856996
8680	333.329310723644
8685	333.332779987472
8690	333.336240761468
8695	333.339693157105
8700	333.343137284363
8705	333.346573251751
8710	333.350001166331
8715	333.353421133741
8720	333.35683325822
8725	333.360237642624
8730	333.363634388453
8735	333.36702359587
8740	333.370405363726
8745	333.373779789573
8750	333.377146969693
8755	333.380506999112
8760	333.383859971625
8765	333.387205979812
8770	333.390545115057
8775	333.393877467569
8780	333.397203126403
8785	333.400522179471
8790	333.40383471357
8795	333.40714081439
8800	333.410440566541
8805	333.413734053563
8810	333.417021357948
8815	333.420302561153
8820	333.423577743621
8825	333.426846984795
8830	333.430110363132
8835	333.433367956124
8840	333.436619840309
8845	333.439866091291
8850	333.44310678375
8855	333.44634199146
8860	333.449571787306
8865	333.452796243294
8870	333.456015430567
8875	333.459229419422
8880	333.462438279318
8885	333.465642078897
8890	333.468840885992
8895	333.472034767642
8900	333.475223790105
8905	333.478408018872
8910	333.481587518678
8915	333.484762353518
8920	333.487932586653
8925	333.491098280629
8930	333.494259497285
8935	333.497416297766
8940	333.500568742535
8945	333.503716891382
8950	333.506860803442
8955	333.510000537197
8960	333.513136150493
8965	333.516267700552
8970	333.519395243976
8975	333.522518836765
8980	333.525638534323
8985	333.528754391469
8990	333.531866462447
8995	333.534974800938
9000	333.538079460066
9005	333.541180492411
9010	333.544277950018
9015	333.547371884403
9020	333.550462346566
9025	333.553549387001
9030	333.556633055699
9035	333.559713402164
9040	333.562790475417
9045	333.565864324006
9050	333.568934996013
9055	333.572002539068
9060	333.575067000348
9065	333.578128426594
9070	333.581186864112
9075	333.584242358788
9080	333.587294956088
9085	333.59034470107
9090	333.593391638394
9095	333.596435812322
9100	333.599477266734
9105	333.602516045127
9110	333.605552190629
9115	333.608585746002
9120	333.611616753651
9125	333.614645255628
9130	333.617671293644
9135	333.620694909068
9140	333.623716142941
9145	333.626735035979
9150	333.629751628579
9155	333.632765960826
9160	333.6357780725
9165	333.638788003081
9170	333.641795791755
9175	333.64480147742
9180	333.647805098693
9185	333.650806693916
9190	333.653806301158
9195	333.656803958225
9200	333.659799702664
9205	333.662793571769
9210	333.665785602583
9215	333.66877583191
9220	333.671764296313
9225	333.674751032126
9230	333.677736075454
9235	333.680719462179
9240	333.683701227969
9245	333.686681408277
9250	333.689660038351
9255	333.692637153234
9260	333.695612787775
9265	333.698586976626
9270	333.701559754254
9275	333.704531154941
9280	333.70750121279
9285	333.710469961728
9290	333.713437435515
9295	333.716403667741
9300	333.719368691838
9305	333.722332541078
9310	333.72529524858
9315	333.728256847317
9320	333.731217370113
9325	333.734176849655
9330	333.737135318489
9335	333.740092809033
9340	333.743049353573
9345	333.74600498427
9350	333.748959733165
9355	333.751913632181
9360	333.754866713127
9365	333.757819007704
9370	333.760770547505
9375	333.76372136402
9380	333.766671488641
9385	333.769620952664
9390	333.772569787293
9395	333.775518023645
9400	333.778465692751
9405	333.781412825559
9410	333.784359452941
9415	333.787305605692
9420	333.790251314538
9425	333.793196610134
9430	333.796141523071
9435	333.79908608388
9440	333.802030323029
9445	333.804974270936
9450	333.807917957961
9455	333.810861414419
9460	333.813804670576
9465	333.816747756656
9470	333.819690702843
9475	333.822633539283
9480	333.825576296089
9485	333.828519003341
9490	333.831461691092
9495	333.83440438937
9500	333.83734712818
9505	333.840289937506
9510	333.843232847316
9515	333.846175887566
9520	333.849119088197
9525	333.852062479145
9530	333.855006090339
9535	333.857949951703
9540	333.860894093163
9545	333.863838544647
9550	333.866783336088
9555	333.869728497427
9560	333.872674058614
9565	333.875620049614
9570	333.878566500406
9575	333.881513440987
9580	333.884460901377
9585	333.887408911617
9590	333.890357501776
9595	333.893306701949
9600	333.896256542266
9605	333.899207052886
9610	333.902158264007
9615	333.905110205866
9620	333.908062908739
9625	333.911016402946
9630	333.913970718856
9635	333.916925886882
9640	333.919881937491
9645	333.922838901203
9650	333.925796808593
9655	333.928755690296
9660	333.931715577007
9665	333.934676499483
9670	333.937638488549
9675	333.940601575095
9680	333.943565790085
9685	333.946531164553
9690	333.94949772961
9695	333.952465516444
9700	333.955434556322
9705	333.958404880596
9710	333.961376520701
9715	333.964349508158
9720	333.967323874581
9725	333.970299651673
9730	333.973276871232
9735	333.976255565155
9740	333.979235765435
9745	333.982217504169
9750	333.985200813556
9755	333.988185725902
9760	333.991172273624
9765	333.994160489246
9770	333.99715040541
9775	334.00014205487
9780	334.003135470501
9785	334.006130685298
9790	334.009127732378
9795	334.012126644985
9800	334.015127456491


==> Figures/dyn-ecco/sig3-7-e-2.tsv <==
0	279.150000073505
5	279.156343569479
10	279.163143256789
15	279.171847269373
20	279.182839405658
25	279.195835119937
30	279.210192249869
35	279.225154316451
40	279.240039224261
45	279.254382127126
50	279.268038142969
55	279.281248504947
60	279.294672583757
65	279.309387914734
70	279.326860762861
75	279.348890654943
80	279.377533456252
85	279.415008706882
90	279.463597813488
95	279.527060529635
100	279.603663368248
105	279.699409658974
110	279.817997392319
115	279.961418567464
120	280.130427001953
125	280.32489885588
130	280.544106736355
135	280.786925137392
140	281.051982080899
145	281.337769185261
150	281.642720041175
155	281.96526474572
160	282.303866737744
165	282.657046673213
170	283.023396947882
175	283.401589579659
180	283.790379466029
185	284.188604496584
190	284.595183594708
195	285.009113457942
200	285.42946454064
205	285.855376656504
210	286.286054457942
215	286.720762962284
220	287.158823233088
225	287.599608281282
230	288.042539220854
235	288.487081693281
240	288.932742561377
245	289.379066864537
250	289.825635022054
255	290.272060268294
260	290.717986302162
265	291.16308513304
270	291.607055105787
275	292.049619088232
280	292.490522805666
285	292.929533308015
290	293.366437556627
295	293.801041118785
300	294.233166959233
305	294.662654319076
310	295.089357673429
315	295.513145760123
320	295.9339006726
325	296.351517010922
330	296.765901085492
335	297.176970168714
340	297.584651790379
345	297.988883073069
350	298.389610104308
355	298.786787342593
360	299.180377054784
365	299.570348782671
370	299.956678836758
375	300.339349815604
380	300.718350149238
385	301.093673665349
390	301.465319177125
395	301.833290091745
400	302.197594038633
405	302.55824251669
410	302.915250559805
415	303.268636419997
420	303.618421267599
425	303.964628907952
430	304.307285514074
435	304.646419374833
440	304.982060658141
445	305.314241188701
450	305.642994239856
455	305.968354339083
460	306.290357086667
465	306.609038987104
470	306.924437292757
475	307.236589859303
480	307.545535012489
485	307.85131142572
490	308.153958007991
495	308.453513801675
500	308.750017889675
505	309.043509311461
510	309.334026987485
515	309.621609651505
520	309.906295790329
525	310.188123590512
530	310.467130891535
535	310.743355145024
540	311.016833379548
545	311.287602170594
550	311.555697615281
555	311.82115531143
560	312.084010340607
565	312.344297254772
570	312.602050066192
575	312.857302240293
580	313.110086691142
585	313.360435779267
590	313.608381311556
595	313.853954542976
600	314.097186179878
605	314.338106384683
610	314.576744781749
615	314.813130464235
620	315.047292001802
625	315.279257449011
630	315.509054354266
635	315.736709769209
640	315.962250258433
645	316.185701909447
650	316.407090342784
655	316.626440722206
660	316.843777764919
665	317.059125751766
670	317.272508537341
675	317.48394955998
680	317.693471851621
685	317.901098047478
690	318.106850395529
695	318.310750765798
700	318.512820659407
705	318.71308121741
710	318.911553229387
715	319.1082571418
720	319.303213066119
725	319.496440786698
730	319.687959768432
735	319.877789164174
740	320.065947821932
745	320.252454291843
750	320.437326832937
755	320.620583419692
760	320.802241748393
765	320.982319243291
770	321.160833062583
775	321.33780010421
780	321.513237011484
785	321.687160178545
790	321.85958575567
795	322.030529654416
800	322.200007552624
805	322.368034899281
810	322.534626919248
815	322.699798617853
820	322.863564785362
825	323.025940001332
830	323.186938638841
835	323.346574868613
840	323.504862663029
845	323.661815800043
850	323.817447866984
855	323.971772264274
860	324.124802209045
865	324.276550738665
870	324.427030714181
875	324.57625482367
880	324.724235585511
885	324.870985351581
890	325.016516310364
895	325.160840489995
900	325.303969761219
905	325.445915840293
910	325.586690291806
915	325.726304531443
920	325.864769828673
925	326.002097309383
930	326.138297958447
935	326.273382622233
940	326.407362011056
945	326.540246701568
950	326.672047139107
955	326.802773639969
960	326.932436393656
965	327.061045465047
970	327.188610796541
975	327.315142210137
980	327.440649409474
985	327.56514198183
990	327.688629400064
995	327.811121024528
1000	327.932626104928
1005	328.053153782152
1010	328.172713090047
1015	328.291312957174
1020	328.408962208508
1025	328.52566956711
1030	328.641443655766
1035	328.756292998584
1040	328.870226022562
1045	328.98325105912
1050	329.095376345602
1055	329.206610026745
1060	329.316960156121
1065	329.426434697541
1070	329.535041526441
1075	329.642788431226
1080	329.749683114604
1085	329.855733194876
1090	329.960946207207
1095	330.065329604876
1100	330.168890760491
1105	330.271636967187
1110	330.373575439797
1115	330.474713316003
1120	330.575057657459
1125	330.674615450893
1130	330.773393609196
1135	330.871398972477
1140	330.968638309104
1145	331.065118316727
1150	331.160845623278
1155	331.255826787947
1160	331.350068302156
1165	331.443576590491
1170	331.536358011638
1175	331.628418859287
1180	331.719765363025
1185	331.810403689214
1190	331.900339941846
1195	331.989580163389
1200	332.078130335615
1205	332.16599638041
1210	332.253184160575
1215	332.339699480606
1220	332.425548087464
1225	332.510735671333
1230	332.595267866356
1235	332.679150251368
1240	332.762388350608
1245	332.844987634427
1250	332.92695351997
1255	333.008291371861
1260	333.089006502867
1265	333.169104174552
1270	333.248589597921
1275	333.327467934052
1280	333.405744294717
1285	333.483423742996
1290	333.56051129387
1295	333.637011914819
1300	333.712930526399
1305	333.788272002809
1310	333.863041172458
1315	333.937242818514
1320	334.010881679444
1325	334.08396244955
1330	334.156489779494
1335	334.228468276813
1340	334.299902506427
1345	334.370796991138
1350	334.441156212121
1355	334.510984609409
1360	334.580286582369
1365	334.649066490168
1370	334.717328652233
1375	334.78507734871
1380	334.852316820904
1385	334.919051271721
1390	334.985284866103
1395	335.051021731448
1400	335.116265958034
1405	335.181021599432
1410	335.245292672908
1415	335.309083159827
1420	335.372397006047
1425	335.435238122306
1430	335.497610384607
1435	335.55951763459
1440	335.620963679906
1445	335.681952294586
1450	335.742487219395
1455	335.802572162189
1460	335.862210798269
1465	335.921406770718
1470	335.98016369075
1475	336.038485138035
1480	336.096374661036
1485	336.153835777332
1490	336.21087197394
1495	336.267486707626
1500	336.323683405226
1505	336.379465463943
1510	336.434836251657
1515	336.489799107224
1520	336.544357340765
1525	336.598514233961
1530	336.65227304034
1535	336.705636985558
1540	336.758609267678
1545	336.811193057448
1550	336.863391498567
1555	336.915207707958
1560	336.966644776029
1565	337.017705766937
1570	337.068393718842
1575	337.118711644164
1580	337.168662529828
1585	337.218249337521
1590	337.267475003927
1595	337.316342440972
1600	337.364854536063
1605	337.41301415232
1610	337.46082412881
1615	337.508287280777
1620	337.555406399864
1625	337.60218425434
1630	337.648623589319
1635	337.69472712698
1640	337.740497566776
1645	337.785937585656
1650	337.831049838264
1655	337.875836957156
1660	337.920301552998
1665	337.96444621477
1670	338.008273509971
1675	338.051785984806
1680	338.094986164391
1685	338.137876552942
1690	338.180459633963
1695	338.222737870439
1700	338.264713705018
1705	338.306389560198
1710	338.347767838508
1715	338.388850922685
1720	338.429641175856
1725	338.47014094171
1730	338.510352544674
1735	338.550278290082
1740	338.589920464348
1745	338.629281335132
1750	338.668363151505
1755	338.707168144115
1760	338.745698525346
1765	338.783956489484
1770	338.821944212871
1775	338.859663854063
1780	338.897117553986
1785	338.934307436089
1790	338.971235606496
1795	339.007904154156
1800	339.044315150994
1805	339.080470652054
1810	339.116372695647
1815	339.152023303494
1820	339.187424480871
1825	339.222578216746
1830	339.257486483922
1835	339.292151239171
1840	339.326574423377
1845	339.360757961663
1850	339.394703763533
1855	339.428413722997
1860	339.461889718709
1865	339.495133614091
1870	339.528147257466
1875	339.560932482181
1880	339.593491106735
1885	339.625824934906
1890	339.657935755869
1895	339.689825344322
1900	339.721495460608
1905	339.75294785083
1910	339.784184246975
1915	339.815206367026
1920	339.846015915083
1925	339.876614581476
1930	339.90700404288
1935	339.937185962426
1940	339.967161989816
1945	339.996933761429
1950	340.026502900437
1955	340.055871016908
1960	340.085039707918
1965	340.114010557655
1970	340.142785137526
1975	340.171365006259
1980	340.199751710013
1985	340.227946782472
1990	340.255951744955
1995	340.283768106511
2000	340.311397364022
2005	340.338841002302
2010	340.366100494193
2015	340.393177300664
2020	340.420072870908
2025	340.446788642433
2030	340.473326041163
2035	340.499686481527
2040	340.525871366555
2045	340.551882087968
2050	340.577720026269
2055	340.603386550835
2060	340.628883020006
2065	340.654210781174
2070	340.679371170869
2075	340.704365514851
2080	340.729195128192
2085	340.753861315364
2090	340.778365370322
2095	340.802708576593
2100	340.826892207352
2105	340.850917525514
2110	340.874785783807
2115	340.89849822486
2120	340.92205608128
2125	340.945460575736
2130	340.968712921032
2135	340.991814320194
2140	341.014765966539
2145	341.037569043759
2150	341.060224725996
2155	341.082734177917
2160	341.105098554788
2165	341.127319002554
2170	341.149396657909
2175	341.171332648368
2180	341.193128092344
2185	341.214784099219
2190	341.236301769415
2195	341.257682194465
2200	341.278926457084
2205	341.30003563124
2210	341.321010782221
2215	341.341852966704
2220	341.362563232828
2225	341.383142620253
2230	341.403592160237
2235	341.423912875694
2240	341.444105781266
2245	341.464171883385
2250	341.484112180339
2255	341.503927662338
2260	341.523619311575
2265	341.543188102292
2270	341.562635000841
2275	341.581960965748
2280	341.601166947774
2285	341.620253889976
2290	341.639222727769
2295	341.658074388985
2300	341.676809793935
2305	341.695429855468
2310	341.713935479025
2315	341.732327562707
2320	341.750606997325
2325	341.76877466646
2330	341.786831446522
2335	341.804778206805
2340	341.822615809542
2345	341.840345109964
2350	341.857966956353
2355	341.875482190098
2360	341.892891645747
2365	341.910196151066
2370	341.927396527088
2375	341.944493588169
2380	341.961488142038
2385	341.978380989852
2390	341.995172926249
2395	342.011864739395
2400	342.028457211039
2405	342.044951116563
2410	342.061347225032
2415	342.077646299243
2420	342.093849095778
2425	342.109956365048
2430	342.125968851348
2435	342.141887292898
2440	342.157712421899
2445	342.173444964576
2450	342.189085641225
2455	342.204635166263
2460	342.220094248272
2465	342.235463590047
2470	342.250743888641
2475	342.265935835409
2480	342.281040116058
2485	342.296057410685
2490	342.310988393829
2495	342.325833734509
2500	342.340594096271
2505	342.35527013723
2510	342.369862510116
2515	342.384371862313
2520	342.398798835902
2525	342.413144067709
2530	342.427408189336
2535	342.441591827215
2540	342.455695602638
2545	342.469720131807
2550	342.483666025867
2555	342.497533890952
2560	342.511324328223
2565	342.525037933905
2570	342.538675299333
2575	342.552237010982
2580	342.565723650514
2585	342.579135794812
2590	342.59247401602
2595	342.605738881579
2600	342.618930954266
2605	342.632050792233
2610	342.645098949039
2615	342.658075973692
2620	342.670982410683
2625	342.683818800023
2630	342.696585677276
2635	342.7092835736
2640	342.721913015779
2645	342.734474526256
2650	342.746968623173
2655	342.759395820403
2660	342.771756627582
2665	342.784051550147
2670	342.796281089368
2675	342.808445742381
2680	342.820546002222
2685	342.83258235786
2690	342.84455529423
2695	342.856465292265
2700	342.868312828927
2705	342.880098377242
2710	342.89182240633
2715	342.903485381436
2720	342.915087763964
2725	342.926630011504
2730	342.938112577865
2735	342.949535913106
2740	342.960900463567
2745	342.972206671896
2750	342.983454977082
2755	342.994645814484
2760	343.005779615858
2765	343.016856809391
2770	343.027877819723
2775	343.038843067985
2780	343.049752971819
2785	343.06060794541
2790	343.071408399516
2795	343.082154741491
2800	343.092847375317
2805	343.103486701631
2810	343.114073117748
2815	343.124607017695
2820	343.135088792232
2825	343.14551882888
2830	343.15589751195
2835	343.166225222566
2840	343.176502338693
2845	343.186729235163
2850	343.196906283698
2855	343.207033852939
2860	343.217112308469
2865	343.227142012838
2870	343.237123325589
2875	343.247056603282
2880	343.256942199518
2885	343.266780464965
2890	343.276571747381
2895	343.286316391635
2900	343.296014739738
2905	343.305667130858
2910	343.31527390135
2915	343.324835384776
2920	343.334351911927
2925	343.343823810851
2930	343.353251406868
2935	343.3626350226
2940	343.371974977987
2945	343.381271590314
2950	343.39052517423
2955	343.39973604177
2960	343.40890450238
2965	343.418030862933
2970	343.427115427753
2975	343.436158498638
2980	343.445160374878
2985	343.454121353276
2990	343.463041728171
2995	343.471921791456
3000	343.480761832599
3005	343.489562138664
3010	343.498322994331
3015	343.507044681912
3020	343.515727481378
3025	343.524371670372
3030	343.532977524231
3035	343.541545316004
3040	343.550075316474
3045	343.558567794173
3050	343.567023015404
3055	343.575441244257
3060	343.583822742631
3065	343.592167770246
3070	343.60047658467
3075	343.608749441328
3080	343.616986593528
3085	343.625188292471
3090	343.633354787276
3095	343.641486324992
3100	343.649583150617
3105	343.657645507117
3110	343.665673635442
3115	343.673667774539
3120	343.681628161377
3125	343.689555030955
3130	343.697448616325
3135	343.705309148605
3140	343.713136856996
3145	343.720931968798
3150	343.728694709426
3155	343.736425302429
3160	343.744123969499
3165	343.751790930494
3170	343.759426403446
3175	343.767030604584
3180	343.774603748345
3185	343.782146047388
3190	343.789657712613
3195	343.797111094158
3200	343.804465121236
3205	343.811702994651
3210	343.818823689306
3215	343.825834861397
3220	343.832747093824
3225	343.839569381376
3230	343.846305735779
3235	343.852952778271
3240	343.859498182339
3245	343.865919830237
3250	343.872185552519
3255	343.878253328762
3260	343.884071839004
3265	343.889581268054
3270	343.894714278128
3275	343.899397078556
3280	343.903550534071
3285	343.907091265133
3290	343.90993270463
3295	343.91198608492
3300	343.913161337525
3305	343.913367894884
3310	343.91251538934
3315	343.910514249242
3320	343.907276195573
3325	343.902714645216
3330	343.896745028762
3335	343.889285031896
3340	343.880254769979
3345	343.869576905505
3350	343.85717671788
3355	343.842982134411
3360	343.826923730695
3365	343.808934707747
3370	343.788950852314
3375	343.766910485897
3380	343.742754407103
3385	343.716425831093
3390	343.687870329118
3395	343.657035770397
3400	343.623872267971
3405	343.588332129649
3410	343.550369814659
3415	343.509941896295
3420	343.467007030507
3425	343.421525930193
3430	343.373461344751
3435	343.32277804436
3440	343.26944280838
3445	343.21342441723
3450	343.154693647103
3455	343.093223266906
3460	343.028988036832
3465	342.961964708056
3470	342.892132023069
3475	342.819470716253
3480	342.743963514351
3485	342.665595136555
3490	342.584352293981
3495	342.500223688376
3500	342.413200009921
3505	342.323273934065
3510	342.230440117343
3515	342.134695192168
3520	342.036037760614
3525	341.934468387214
3530	341.829989590839
3535	341.722605835696
3540	341.612323521523
3545	341.499150973053
3550	341.383098428804
3555	341.264178029275
3560	341.142403804606
3565	341.017791661776
3570	340.890359371382
3575	340.760126554059
3580	340.627114666588
3585	340.491346987729
3590	340.352848603815
3595	340.211646394135
3600	340.067769016137
3605	339.921246890461
3610	339.772112185818
3615	339.620398803738
3620	339.46614236317
3625	339.309380184968
3630	339.150151276234
3635	338.988496314534
3640	338.824457631982
3645	338.658079199172
3650	338.48940660896
3655	338.31848706009
3660	338.145369340631
3665	337.970103811233
3670	337.792742388175
3675	337.613338526189
3680	337.431947201039
3685	337.248624891841
3690	337.063429563099
3695	336.876420646435
3700	336.687659021979
3705	336.497206999418
3710	336.305128298645
3715	336.111488030005
3720	335.916352674096
3725	335.719790061099
3730	335.521869349602
3735	335.322661004885
3740	335.122236776632
3745	334.920669676042
3750	334.718033952289
3755	334.514405068304
3760	334.309859675841
3765	334.104475589781
3770	333.898331761653
3775	333.691508252307
3780	333.484086203725
3785	333.276147809916
3790	333.067776286864
3795	332.859055841482
3800	332.650071639548
3805	332.440909772576
3810	332.231657223579
3815	332.022401831715
3820	331.813232255752
3825	331.604237936343
3830	331.39550905707
3835	331.187108645214
3840	330.979198393947
3845	330.771795718871
3850	330.564952855372
3855	330.358746786938
3860	330.153270724732
3865	329.94862704729
3870	329.744921584553
3875	329.542259114863
3880	329.340739935681
3885	329.140457366994
3890	328.941496049509
3895	328.743930906479
3900	328.547826647419
3905	328.353237703087
3910	328.160208493236
3915	327.968773941104
3920	327.778960160946
3925	327.590785256753
3930	327.404260181333
3935	327.219389615029
3940	327.036172832355
3945	326.854604532713
3950	326.674675618171
3955	326.496373906951
3960	326.319684776024
3965	326.144591729989
3970	325.971076896371
3975	325.799121449747
3980	325.628705968742
3985	325.459810731026
3990	325.292415952152
3995	325.126501974392
4000	324.962049411776
4005	324.799039257417
4010	324.637452958863
4015	324.477272466844
4020	324.318480262256
4025	324.161059365775
4030	324.004993333893
4035	323.850266244729
4040	323.696862676415
4045	323.544767680436
4050	323.393966751859
4055	323.244445798029
4060	323.096191106956
4065	322.949189316345
4070	322.803427383963
4075	322.658892559828
4080	322.51557236054
4085	322.373454545932
4090	322.232527098102
4095	322.092778202808
4100	321.954196233138
4105	321.81676973534
4110	321.680487416626
4115	321.545338134795
4120	321.411310889476
4125	321.278394814803
4130	321.146579173338
4135	321.015853351079
4140	320.886206853366
4145	320.757629301574
4150	320.630110430415
4155	320.503640085775
4160	320.378208222942
4165	320.253804905176
4170	320.130420302501
4175	320.008044690697
4180	319.886668450411
4185	319.766282066353
4190	319.646876126549
4195	319.52844132161
4200	319.410968444015
4205	319.294448387368
4210	319.178872145651
4215	319.064230812434
4220	318.950515580056
4225	318.837717738779
4230	318.725828675896
4235	318.614839874816
4240	318.504742914112
4245	318.395529466547
4250	318.287191298072
4255	318.17972026681
4260	318.073108322014
4265	317.967347503023
4270	317.862429938199
4275	317.758347843866
4280	317.655093523242
4285	317.55265936537
4290	317.451037844049
4295	317.350221516779
4300	317.250203023697
4305	317.150975086532
4310	317.052530507562
4315	316.954862168586
4320	316.857963029902
4325	316.761826129297
4330	316.666444581053
4335	316.571811574956
4340	316.477920375332
4345	316.38476432008
4350	316.292336819727
4355	316.200631356496
4360	316.109641483383
4365	316.019360823249
4370	315.929783067923
4375	315.84090197732
4380	315.752711378571
4385	315.665205165162
4390	315.57837729609
4395	315.492221795028
4400	315.4067327495
4405	315.321904310074
4410	315.237730689558
4415	315.154206162214
4420	315.071325062979
4425	314.989081786702
4430	314.907470787381
4435	314.826486577424
4440	314.74612372691
4445	314.666376862868
4450	314.587240668558
4455	314.508709882766
4460	314.430779299116
4465	314.353443765372
4470	314.276698182776
4475	314.200537505369
4480	314.124956739341
4485	314.04995094238
4490	313.975515223035
4495	313.901644740079
4500	313.828334701896
4505	313.75558036586
4510	313.683377037735
4515	313.611720071077
4520	313.540604866645
4525	313.470026871821
4530	313.399981580042
4535	313.330464530227
4540	313.261471306232
4545	313.192997536292
4550	313.125038892484
4555	313.057591090195
4560	312.99064988759
4565	312.924211085101
4570	312.858270524908
4575	312.792824090439
4580	312.727867705871
4585	312.663397335638
4590	312.599408983948
4595	312.535898694308
4600	312.472862549046
4605	312.410296668857
4610	312.348197212335
4615	312.286560375529
4620	312.225382391495
4625	312.164659529853
4630	312.104388096362
4635	312.044564432485
4640	311.985184914972
4645	311.926245955442
4650	311.867743999976
4655	311.809675528712
4660	311.752037055441
4665	311.694825127222
4670	311.638036323989
4675	311.58166725817
4680	311.525714574308
4685	311.470174948692
4690	311.415045088987
4695	311.360321733871
4700	311.306001652682
4705	311.252081645062
4710	311.19855854061
4715	311.145429198541
4720	311.092690507344
4725	311.040339384453
4730	310.988372775913
4735	310.93678765606
4740	310.885581027198
4745	310.83474991928
4750	310.784291389604
4755	310.734202522497
4760	310.684480429017
4765	310.635122246651
4770	310.586125139021
4775	310.537486295592
4780	310.489202931382
4785	310.441272286683
4790	310.393691626776
4795	310.346458241657
4800	310.299569445767
4805	310.253022577717
4810	310.206815000027
4815	310.160944098862
4820	310.115407283775
4825	310.070201987451
4830	310.025325665453
4835	309.980775795978
4840	309.936549879608
4845	309.892645439069
4850	309.849060018994
4855	309.805791185683
4860	309.762836526874
4865	309.720193651513
4870	309.677860189525
4875	309.635833791591
4880	309.594112128929
4885	309.552692893073
4890	309.51157379566
4895	309.470752568217
4900	309.43022696195
4905	309.389994747537
4910	309.350053714926
4915	309.31040167313
4920	309.27103645003
4925	309.231955892177
4930	309.193157864597
4935	309.154640250602
4940	309.116400951596
4945	309.078437886894
4950	309.040748993532
4955	309.003332226087
4960	308.966185556497
4965	308.929306973883
4970	308.892694484373
4975	308.856346110928
4980	308.820259893173
4985	308.784433887226
4990	308.748866165531
4995	308.713554816692
5000	308.678497945315
5005	308.64369367184
5010	308.609140132387
5015	308.574835478599
5020	308.540777877482
5025	308.506965511258
5030	308.47339657721
5035	308.440069287532
5040	308.406981869186
5045	308.374132563748
5050	308.341519627274
5055	308.309141330147
5060	308.276995956945
5065	308.245081806296
5070	308.213397190746
5075	308.181940436618
5080	308.150709883881
5085	308.119703886017
5090	308.08892080989
5095	308.058359035615
5100	308.028016956435
5105	307.997892978587
5110	307.967985521185
5115	307.938293016091
5120	307.908813907797
5125	307.8795466533
5130	307.850489721988
5135	307.821641595519
5140	307.793000767705
5145	307.764565744397
5150	307.736335043373
5155	307.708307194223
5160	307.68048073824
5165	307.652854228311
5170	307.625426228803
5175	307.598195315464
5180	307.571160075309
5185	307.544319106521
5190	307.517671018343
5195	307.491214430981
5200	307.464947975494
5205	307.438870293703
5210	307.412980038087
5215	307.387275871684
5220	307.361756467999
5225	307.336420510902
5230	307.311266694538
5235	307.286293723233
5240	307.261500311399
5245	307.236885183442
5250	307.212447073677
5255	307.188184726231
5260	307.164096894959
5265	307.140182343355
5270	307.116439844466
5275	307.092868180805
5280	307.069466144269
5285	307.046232536049
5290	307.023166166556
5295	307.000265855332
5300	306.97753043097
5305	306.954958731035
5310	306.932549601987
5315	306.910301899096
5320	306.88821448637
5325	306.866286236474
5330	306.84451603066
5335	306.822902758684
5340	306.801445318735
5345	306.780142617365
5350	306.758993569408
5355	306.737997097916
5360	306.717152134082
5365	306.696457617174
5370	306.675912494458
5375	306.655515721138
5380	306.63526626028
5385	306.615163082748
5390	306.595205167136
5395	306.575391499704
5400	306.555721074305
5405	306.536192892331
5410	306.516805962639
5415	306.497559301492
5420	306.478451932496
5425	306.459482886537
5430	306.440651201719
5435	306.421955923301
5440	306.403396103642
5445	306.384970802136
5450	306.366679085154
5455	306.348520025986
5460	306.330492704784
5465	306.312596208502
5470	306.294829630842
5475	306.277192072194
5480	306.259682639583
5485	306.242300446614
5490	306.225044613417
5495	306.207914266589
5500	306.190908539146
5505	306.174026570469
5510	306.157267506247
5515	306.14063049843
5520	306.124114705175
5525	306.107719290795
5530	306.091443425711
5535	306.075286286397
5540	306.059247055337
5545	306.043324920968
5550	306.02751907764
5555	306.011828725562
5560	305.996253070756
5565	305.980791325009
5570	305.965442705829
5575	305.950206436396
5580	305.935081745517
5585	305.92006786758
5590	305.905164042511
5595	305.890369515728
5600	305.875683538094
5605	305.86110536588
5610	305.846634260717
5615	305.832269489553
5620	305.818010324612
5625	305.803856043352
5630	305.789805928423
5635	305.775859267624
5640	305.762015353865
5645	305.748273485125
5650	305.73463296441
5655	305.72109309972
5660	305.707653203998
5665	305.694312595103
5670	305.681070595763
5675	305.667926533541
5680	305.654879740795
5685	305.641929554642
5690	305.629075316919
5695	305.616316374145
5700	305.603652077489
5705	305.59108178273
5710	305.578604850221
5715	305.566220644855
5720	305.553928536028
5725	305.541727897607
5730	305.529618107891
5735	305.517598549581
5740	305.505668609742
5745	305.493827679773
5750	305.482075155369
5755	305.470410436494
5760	305.458832927343
5765	305.44734203631
5770	305.435937175959
5775	305.424617762988
5780	305.4133832182
5785	305.402232966472
5790	305.391166436721
5795	305.380183061875
5800	305.369282278842
5805	305.358463528481
5810	305.347726255569
5815	305.337069908774
5820	305.326493940626
5825	305.315997807482
5830	305.305580969505
5835	305.29524289063
5840	305.284983038535
5845	305.274800884617
5850	305.264695903962
5855	305.254667575312
5860	305.244715381048
5865	305.234838807152
5870	305.225037343188
5875	305.215310482271
5880	305.205657721039
5885	305.196078559631
5890	305.186572501659
5895	305.17713905418
5900	305.167777727673
5905	305.158488036011
5910	305.14926949644
5915	305.140121629548
5920	305.131043959244
5925	305.122036012734
5930	305.113097320493
5935	305.104227416243
5940	305.095425836931
5945	305.0866921227
5950	305.07802581687
5955	305.069426465911
5960	305.060893619424
5965	305.052426830113
5970	305.044025653766
5975	305.035689649231
5980	305.027418378392
5985	305.019211406149
5990	305.011068300396
5995	305.002988631995
6000	304.994971974761
6005	304.987017905434
6010	304.979126003661
6015	304.971295851975
6020	304.96352703577
6025	304.955819143286
6030	304.948171765584
6035	304.940584496528
6040	304.933056932762
6045	304.925588673692
6050	304.918179321464
6055	304.910828480947
6060	304.903535759711
6065	304.896300768006
6070	304.889123118748
6075	304.882002427493
6080	304.874938312423
6085	304.867930394325
6090	304.861082417886
6095	304.854547892873
6100	304.848392303494
6105	304.842629524026
6110	304.837249296002
6115	304.832237567997
6120	304.827591165417
6125	304.823327980513
6130	304.81949364387
6135	304.816165450612
6140	304.813454161172
6145	304.811504171955
6150	304.810492450667
6155	304.810626550273
6160	304.812141950861
6165	304.815298927018
6170	304.820379097254
6175	304.827681779348
6180	304.837520249549
6185	304.850217982989
6190	304.866104936288
6195	304.885513920261
6200	304.908777100212
6205	304.936222652846
6210	304.968171602061
6215	305.004934850296
6220	305.046810417525
6225	305.094080896238
6230	305.147011127529
6235	305.205846100793
6240	305.270809077244
6245	305.342099935593
6250	305.419893736572
6255	305.504339501661
6260	305.595559200197
6265	305.693646938102
6270	305.798668340698
6275	305.910660121431
6280	306.029629827858
6285	306.15555575591
6290	306.288387023166
6295	306.428043791793
6300	306.574417631725
6305	306.727372014724
6310	306.886742930067
6315	307.052339612817
6320	307.223945375818
6325	307.401318536913
6330	307.584297554454
6335	307.772331696153
6340	307.965393651573
6345	308.163301458811
6350	308.365766809333
6355	308.572432074523
6360	308.782898374748
6365	308.996746578176
6370	309.213552755334
6375	309.432899316142
6380	309.654382810057
6385	309.877619168734
6390	310.102247007307
6395	310.327929468517
6400	310.55435498812
6405	310.781237275531
6410	311.008314736619
6415	311.235349512511
6420	311.462126266606
6425	311.688450819345
6430	311.914148704818
6435	312.139063703619
6440	312.363056391099
6445	312.586002728534
6450	312.80779271583
6455	313.02832911768
6460	313.247526270062
6465	313.465308970238
6470	313.68161145071
6475	313.896376435661
6480	314.109554277039
6485	314.32110216655
6490	314.530983419287
6495	314.739166824367
6500	314.945626057857
6505	315.150339153276
6510	315.353288025033
6515	315.554458040387
6520	315.753837635672
6525	315.951417972815
6530	316.147192632402
6535	316.341157339832
6540	316.533309721343
6545	316.723649086941
6550	316.91217623754
6555	317.098893293799
6560	317.283803544425
6565	317.466911311853
6570	317.648221833458
6575	317.827741156588
6580	318.005476045908
6585	318.181433901664
6590	318.35562268764
6595	318.528050867683
6600	318.69872734981
6605	318.86766143699
6610	319.034862783822
6615	319.200341358384
6620	319.364107408622
6625	319.526171432717
6630	319.686544152943
6635	319.845236492552
6640	320.002259555312
6645	320.157624607356
6650	320.311343061025
6655	320.463426460453
6660	320.613886468653
6665	320.762734855909
6670	320.909983489282
6675	321.055644323093
6680	321.199729390241
6685	321.342250794232
6690	321.483220701839
6695	321.62265133629
6700	321.760554970916
6705	321.896943923198
6710	322.031830549163
6715	322.165227238072
6720	322.297146407378
6725	322.427600497904
6730	322.556601969237
6735	322.684163295289
6740	322.810296960035
6745	322.935015453384
6750	323.058331267203
6755	323.180256891451
6760	323.300804810442
6765	323.419987499215
6770	323.537817420015
6775	323.654307018872
6780	323.769468722285
6785	323.883314934003
6790	323.995858031901
6795	324.107110364954
6800	324.217084250299
6805	324.325791970401
6810	324.433245770299
6815	324.539457854953
6820	324.644440386679
6825	324.748205482675
6830	324.85076521264
6835	324.952131596477
6840	325.052316602089
6845	325.151332143261
6850	325.249190077632
6855	325.345902204751
6860	325.441480264213
6865	325.53593593389
6870	325.629280828231
6875	325.721526496654
6880	325.812684422011
6885	325.902766019134
6890	325.991782633453
6895	326.079745539696
6900	326.166665940655
6905	326.252554966025
6910	326.337423671316
6915	326.421283036829
6920	326.504143966696
6925	326.586017287992
6930	326.6669137499
6935	326.746844022939
6940	326.825818698259
6945	326.903848286976
6950	326.980943219581
6955	327.057113845384
6960	327.132370432025
6965	327.206723165026
6970	327.280182147388
6975	327.352757399249
6980	327.424458857566
6985	327.495296375859
6990	327.565279723984
6995	327.634418587954
7000	327.702722569791
7005	327.77020118742
7010	327.8368638746
7015	327.902719980883
7020	327.967778771613
7025	328.032049427949
7030	328.095541046924
7035	328.158262641533
7040	328.220223140842
7045	328.281431390134
7050	328.34189615107
7055	328.401626101884
7060	328.46062983759
7065	328.518915870225
7070	328.5764926291
7075	328.63336846108
7080	328.68955163088
7085	328.745050321379
7090	328.799872633954
7095	328.854026588827
7100	328.907520125431
7105	328.96036110279
7110	329.012557299912
7115	329.064116416199
7120	329.115046071863
7125	329.165353808364
7130	329.215047088849
7135	329.264133298613
7140	329.312619745555
7145	329.360513660661
7150	329.407822198484
7155	329.454552437635
7160	329.500711381283
7165	329.546305957666
7170	329.591343020599
7175	329.635829350001
7180	329.679771652413
7185	329.72317656154
7190	329.766050638779
7195	329.808400373766
7200	329.850232184919
7205	329.891552419989
7210	329.932367356612
7215	329.972683202865
7220	330.012506097828
7225	330.05184211214
7230	330.090697248568
7235	330.129077442567
7240	330.166988562854
7245	330.204436411968
7250	330.241426726845
7255	330.277965179386
7260	330.314057377027
7265	330.349708863312
7270	330.384925118459
7275	330.419711559936
7280	330.454073543028
7285	330.488016361406
7290	330.521545247698
7295	330.554665374057
7300	330.587381852725
7305	330.619699736601
7310	330.651624019805
7315	330.683159638237
7320	330.714311470143
7325	330.745084336669
7330	330.775483002422
7335	330.805512176021
7340	330.835176510651
7345	330.864480604614
7350	330.893429001874
7355	330.922026192606
7360	330.950276613735
7365	330.978184649476
7370	331.005754631874
7375	331.032990841332
7380	331.059897507149
7385	331.086478808042
7390	331.112738872674
7395	331.138681780174
7400	331.164311560656
7405	331.189632195734
7410	331.214647619035
7415	331.239361716701
7420	331.263778327904
7425	331.287901245339
7430	331.311734215723
7435	331.335280940294
7440	331.358545075295
7445	331.381530232465
7450	331.404239979522
7455	331.426677840642
7460	331.448847296933
7465	331.470751786911
7470	331.492394706963
7475	331.513779411819
7480	331.534909215005
7485	331.555787389306
7490	331.576417167215
7495	331.596801741386
7500	331.616944265077
7505	331.636847852592
7510	331.656515579721
7515	331.675950484173
7520	331.695155566004
7525	331.714133788047
7530	331.732888076333
7535	331.75142132051
7540	331.769736374257
7545	331.787836055698
7550	331.805723147806
7555	331.823400398808
7560	331.840870522588
7565	331.858136199076
7570	331.875200074647
7575	331.892064762505
7580	331.908732843072
7585	331.925206864364
7590	331.941489342374
7595	331.957582761441
7600	331.973489574621
7605	331.989212204056
7610	332.004753041334
7615	332.020114447849
7620	332.035298755155
7625	332.050308265322
7630	332.065145251278
7635	332.07981195716
7640	332.094310598653
7645	332.108643363324
7650	332.122812410961
7655	332.136819873905
7660	332.15066785737
7665	332.164358439774
7670	332.177893673058
7675	332.191275583
7680	332.204506169533
7685	332.217587407051
7690	332.230521244722
7695	332.243309606785
7700	332.255954392858
7705	332.268457478228
7710	332.280820714152
7715	332.293045928142
7720	332.305134924259
7725	332.317089483393
7730	332.328911363544
7735	332.340602300107
7740	332.35216400614
7745	332.363598172641
7750	332.374906468817
7755	332.386090542347
7760	332.397152019652
7765	332.408092506148
7770	332.418913586512
7775	332.429616824927
7780	332.440203765344
7785	332.450675931724
7790	332.461034828289
7795	332.47128193976
7800	332.481418731604
7805	332.491446650268
7810	332.501367123418
7815	332.511181560166
7820	332.520891351306
7825	332.530497869536
7830	332.54000246969
7835	332.549406488953
7840	332.558711247083
7845	332.567918046631
7850	332.577028173152
7855	332.58604289542
7860	332.594963465634
7865	332.603791119629
7870	332.612527077081
7875	332.621172541706
7880	332.629728701462
7885	332.638196728748
7890	332.646577780598
7895	332.654872998875
7900	332.663083510461
7905	332.671210427447
7910	332.679254847318
7915	332.687217853138
7920	332.695100513732
7925	332.702903883866
7930	332.710629004426
7935	332.718276902592
7940	332.72584859201
7945	332.733345072969
7950	332.740767332564
7955	332.74811634487
7960	332.755393071101
7965	332.762598459779
7970	332.769733446891
7975	332.776798956053
7980	332.783795898665
7985	332.790725174066
7990	332.79758766969
7995	332.804384261217
8000	332.811115812725
8005	332.817783176836
8010	332.824387194862
8015	332.830928696954
8020	332.837408502241
8025	332.843827418974
8030	332.850186244663
8035	332.856485766217
8040	332.862726760082
8045	332.868909992369
8050	332.875036218994
8055	332.881106185808
8060	332.887120628723
8065	332.893080273842
8070	332.898985837589
8075	332.904838026828
8080	332.910637538992
8085	332.916385062201
8090	332.922081275385
8095	332.9277268484
8100	332.933322442152
8105	332.938868708703
8110	332.944366291395
8115	332.949815824958
8120	332.955217935624
8125	332.960573241236
8130	332.965882351358
8135	332.971145867383
8140	332.976364382637
8145	332.981538482487
8150	332.986668744445
8155	332.991755738267
8160	332.996800026057
8165	333.001802162367
8170	333.006762694292
8175	333.011682161573
8180	333.01656109669
8185	333.021400024956
8190	333.026199464614
8195	333.030959926927
8200	333.03568191627
8205	333.040365930221
8210	333.04501245965
8215	333.049621988808
8220	333.054194995411
8225	333.058731950729
8230	333.063233319669
8235	333.06769956086
8240	333.072131126734
8245	333.07652846361
8250	333.080892011771
8255	333.085222205548
8260	333.089519473395
8265	333.093784237967
8270	333.0980169162
8275	333.102217919381
8280	333.106387653229
8285	333.110526517961
8290	333.114634908373
8295	333.118713213906
8300	333.12276181872
8305	333.126781101761
8310	333.130771436834
8315	333.134733192668
8320	333.138666732984
8325	333.142572416565
8330	333.146450597316
8335	333.150301624332
8340	333.154125841961
8345	333.15792358987
8350	333.161695203103
8355	333.165441012145
8360	333.169161342983
8365	333.172856517165
8370	333.176526851859
8375	333.180172659913
8380	333.183794249911
8385	333.18739192623
8390	333.1909659891
8395	333.194516734653
8400	333.198044454982
8405	333.201549438195
8410	333.205031968467
8415	333.208492326094
8420	333.211930787543
8425	333.215347625506
8430	333.218743108949
8435	333.222117503162
8440	333.225471069807
8445	333.228804066973
8450	333.232116749214
8455	333.235409367605
8460	333.238682169785
8465	333.241935400006
8470	333.245169299172
8475	333.248384104893
8480	333.251580051524
8485	333.254757370209
8490	333.257916288925
8495	333.261057032527
8500	333.264179822787
8505	333.267284878436
8510	333.270372415208
8515	333.273442645877
8520	333.276495780298
8525	333.279532025448
8530	333.282551585464
8535	333.285554661682
8540	333.288541452671
8545	333.291512154278
8550	333.294466959658
8555	333.297406059314
8560	333.300329641134
8565	333.303237890422
8570	333.306130989937
8575	333.309009119927
8580	333.311872458163
8585	333.314721179969
8590	333.317555458263
8595	333.320375463583
8600	333.323181364122
8605	333.325973325759
8610	333.328751512092
8615	333.331516084469
8620	333.334267202016
8625	333.337005021671
8630	333.339729698212
8635	333.342441384287
8640	333.34514023044
8645	333.347826385147
8650	333.350499994835
8655	333.35316120392
8660	333.355810154825
8665	333.358446988014
8670	333.361071842015
8675	333.36368485345
8680	333.366286157057
8685	333.36887588572
8690	333.37145417049
8695	333.374021140614
8700	333.376576923559
8705	333.379121645034
8710	333.381655429017
8715	333.384178397777
8720	333.3866906719
8725	333.389192370308
8730	333.391683610286
8735	333.394164507501
8740	333.396635176027
8745	333.399095728367
8750	333.401546275473
8755	333.403986926766
8760	333.406417790162
8765	333.408838972088
8770	333.411250577507
8775	333.413652709932
8780	333.416045471452
8785	333.41842896275
8790	333.420803283119
8795	333.423168530488
8800	333.425524801433
8805	333.427872191202
8810	333.430210793731
8815	333.432540701659
8820	333.434862006355
8825	333.437174797924
8830	333.439479165234
8835	333.441775195928
8840	333.444062976441
8845	333.446342592021
8850	333.448614126742
8855	333.450877663519
8860	333.453133284127
8865	333.455381069218
8870	333.457621098332
8875	333.459853449915
8880	333.462078201336
8885	333.464295428899
8890	333.466505207859
8895	333.468707612438
8900	333.470902715835
8905	333.473090590247
8910	333.475271306876
8915	333.477444935949
8920	333.479611546726
8925	333.481771207519
8930	333.4839239857
8935	333.486069947718
8940	333.488209159111
8945	333.490341684516
8950	333.492467587686
8955	333.494586931499
8960	333.496699777972
8965	333.498806188273
8970	333.50090622273
8975	333.502999940848
8980	333.505087401317
8985	333.507168662023
8990	333.50924378006
8995	333.511312811743
9000	333.513375812617
9005	333.515432837467
9010	333.517483940332
9015	333.519529174511
9020	333.521568592577
9025	333.523602246385
9030	333.525630187085
9035	333.527652465128
9040	333.529669130278
9045	333.531680231622
9050	333.533685817578
9055	333.535685935907
9060	333.53768063372
9065	333.539669957485
9070	333.541653953044
9075	333.543632665611
9080	333.545606139792
9085	333.547574419583
9090	333.549537548387
9095	333.551495569019
9100	333.553448523712
9105	333.555396454129
9110	333.55733940137
9115	333.559277405978
9120	333.561210507951
9125	333.563138746744
9130	333.565062161282
9135	333.566980789966
9140	333.568894670676
9145	333.570803840786
9150	333.572708337164
9155	333.574608196186
9160	333.576503453737
9165	333.57839414522
9170	333.580280305565
9175	333.582161969231
9180	333.584039170219
9185	333.585911942072
9190	333.587780317887
9195	333.589644330318
9200	333.591504011581
9205	333.593359393465
9210	333.595210507336
9215	333.597057384139
9220	333.598900054411
9225	333.60073854828
9230	333.602572895478
9235	333.604403125339
9240	333.606229266809
9245	333.608051348453
9250	333.609869398456
9255	333.611683444631
9260	333.613493514425
9265	333.615299634922
9270	333.617101832851
9275	333.618900134587
9280	333.62069456616
9285	333.622485153258
9290	333.624271921233
9295	333.626054895103
9300	333.627834099562
9305	333.629609558977
9310	333.631381297402
9315	333.633149338574
9320	333.634913705921
9325	333.63667442257
9330	333.638431511343
9335	333.640184994771
9340	333.641934895089
9345	333.643681234246
9350	333.64542403391
9355	333.647163315466
9360	333.648899100025
9365	333.650631408427
9370	333.652360261246
9375	333.654085678788
9380	333.655807681103
9385	333.657526287982
9390	333.659241518967
9395	333.660953393347
9400	333.662661930169
9405	333.664367148236
9410	333.666069066112
9415	333.667767702129
9420	333.669463074385
9425	333.671155200751
9430	333.672844098871
9435	333.67452978617
9440	333.676212279852
9445	333.677891596906
9450	333.679567754111
9455	333.681240768032
9460	333.682910655033
9465	333.68457743127
9470	333.686241112702
9475	333.687901715088
9480	333.689559253993
9485	333.691213744791
9490	333.692865202665
9495	333.694513642614
9500	333.69615907945
9505	333.697801527807
9510	333.699441002138
9515	333.701077516721
9520	333.702711085662
9525	333.704341722892
9530	333.705969442179
9535	333.707594257119
9540	333.709216181149
9545	333.710835227542
9550	333.712451409413
9555	333.71406473972
9560	333.715675231267
9565	333.717282896704
9570	333.718887748534
9575	333.720489799108
9580	333.722089060635
9585	333.723685545178
9590	333.725279264659
9595	333.72687023086
9600	333.728458455427
9605	333.730043949868
9610	333.731626725559
9615	333.733206793744
9620	333.734784165536
9625	333.736358851922
9630	333.737930863761
9635	333.739500211788
9640	333.741066906617
9645	333.742630958739
9650	333.744192378527
9655	333.745751176238
9660	333.747307362011
9665	333.748860945872
9670	333.750411937735
9675	333.751960347402
9680	333.753506184569
9685	333.75504945882
9690	333.756590179636
9695	333.758128356393
9700	333.759663998363
9705	333.761197114719
9710	333.762727714529
9715	333.764255806769
9720	333.765781400311
9725	333.767304503937
9730	333.768825126331
9735	333.770343276085
9740	333.7718589617
9745	333.773372191585
9750	333.774882974061
9755	333.77639131736
9760	333.777897229629
9765	333.77940071893
9770	333.780901793238
9775	333.782400460448
9780	333.783896728371
9785	333.785390604741
9790	333.786882097208
9795	333.788371213346
9800	333.789857960653


==> Figures/dyn-ecco/sig3-7-e-3.tsv <==
0	279.15
5	280.20172350466
10	283.330997095487
15	288.460767671209
20	295.46472325552
25	304.170403217139
30	314.363444822915
35	325.792861559749
40	338.17722325552
45	351.211585823938
50	364.575
55	377.938414176062
60	390.97277674448
65	403.357138440251
70	414.786555177084
75	424.979596782861
80	433.68527674448
85	440.689232328791
90	445.819002904513
95	450
100	450
105	450
110	450
115	450
120	450
125	450
130	450
135	450
140	450
145	450
150	450
155	450
160	450
165	450
170	450
175	450
180	450
185	450
190	450
195	450
200	450
205	450
210	450
215	450
220	450
225	450
230	450
235	450
240	450
245	450
250	450
255	450
260	450
265	450
270	450
275	450
280	450
285	450
290	450
295	450
300	450
305	450
310	450
315	450
320	450
325	450
330	450
335	450
340	450
345	450
350	450
355	450
360	450
365	450
370	450
375	450
380	450
385	450
390	450
395	450
400	450
405	450
410	450
415	450
420	450
425	450
430	450
435	450
440	450
445	450
450	450
455	450
460	450
465	450
470	450
475	450
480	450
485	450
490	450
495	450
500	450
505	450
510	450
515	450
520	450
525	450
530	450
535	450
540	450
545	450
550	450
555	450
560	450
565	450
570	450
575	450
580	450
585	450
590	450
595	450
600	450
605	450
610	450
615	450
620	450
625	450
630	450
635	450
640	450
645	450
650	450
655	450
660	450
665	450
670	450
675	450
680	450
685	450
690	450
695	450
700	450
705	450
710	450
715	450
720	450
725	450
730	450
735	450
740	450
745	450
750	450
755	450
760	450
765	450
770	450
775	450
780	450
785	450
790	450
795	450
800	450
805	450
810	450
815	450
820	450
825	450
830	450
835	450
840	450
845	450
850	450
855	450
860	450
865	450
870	450
875	450
880	450
885	450
890	450
895	450
900	450
905	450
910	450
915	450
920	450
925	450
930	450
935	450
940	450
945	450
950	450
955	450
960	450
965	450
970	450
975	450
980	450
985	450
990	450
995	450
1000	450
1005	450
1010	450
1015	450
1020	450
1025	450
1030	450
1035	450
1040	450
1045	450
1050	450
1055	450
1060	450
1065	450
1070	450
1075	450
1080	450
1085	450
1090	450
1095	450
1100	450
1105	450
1110	450
1115	450
1120	450
1125	450
1130	450
1135	450
1140	450
1145	450
1150	450
1155	450
1160	450
1165	450
1170	450
1175	450
1180	450
1185	450
1190	450
1195	450
1200	450
1205	450
1210	450
1215	450
1220	450
1225	450
1230	450
1235	450
1240	450
1245	450
1250	450
1255	450
1260	450
1265	450
1270	450
1275	450
1280	450
1285	450
1290	450
1295	450
1300	450
1305	450
1310	450
1315	450
1320	450
1325	450
1330	450
1335	450
1340	450
1345	450
1350	450
1355	450
1360	450
1365	450
1370	450
1375	450
1380	450
1385	450
1390	450
1395	450
1400	450
1405	450
1410	450
1415	450
1420	450
1425	450
1430	450
1435	450
1440	450
1445	450
1450	450
1455	450
1460	450
1465	450
1470	450
1475	450
1480	450
1485	450
1490	450
1495	450
1500	450
1505	450
1510	450
1515	450
1520	450
1525	450
1530	450
1535	450
1540	450
1545	450
1550	450
1555	450
1560	450
1565	450
1570	450
1575	450
1580	450
1585	450
1590	450
1595	450
1600	450
1605	450
1610	450
1615	450
1620	450
1625	450
1630	450
1635	450
1640	450
1645	450
1650	450
1655	450
1660	450
1665	450
1670	450
1675	450
1680	450
1685	450
1690	450
1695	450
1700	450
1705	450
1710	450
1715	450
1720	450
1725	450
1730	450
1735	450
1740	450
1745	450
1750	450
1755	450
1760	450
1765	450
1770	450
1775	450
1780	450
1785	450
1790	450
1795	450
1800	450
1805	450
1810	450
1815	450
1820	450
1825	450
1830	450
1835	450
1840	450
1845	450
1850	450
1855	450
1860	450
1865	450
1870	450
1875	450
1880	450
1885	450
1890	450
1895	450
1900	450
1905	450
1910	450
1915	450
1920	450
1925	450
1930	450
1935	450
1940	450
1945	450
1950	450
1955	450
1960	450
1965	450
1970	450
1975	450
1980	450
1985	450
1990	450
1995	450
2000	450
2005	450
2010	450
2015	450
2020	450
2025	450
2030	450
2035	450
2040	450
2045	450
2050	450
2055	450
2060	450
2065	450
2070	450
2075	450
2080	450
2085	450
2090	450
2095	450
2100	450
2105	450
2110	450
2115	450
2120	450
2125	450
2130	450
2135	450
2140	450
2145	450
2150	450
2155	450
2160	450
2165	450
2170	450
2175	450
2180	450
2185	450
2190	450
2195	450
2200	450
2205	450
2210	450
2215	450
2220	450
2225	450
2230	450
2235	450
2240	450
2245	450
2250	450
2255	450
2260	450
2265	450
2270	450
2275	450
2280	450
2285	450
2290	450
2295	450
2300	450
2305	450
2310	450
2315	450
2320	450
2325	450
2330	450
2335	450
2340	450
2345	450
2350	450
2355	450
2360	450
2365	450
2370	450
2375	450
2380	450
2385	450
2390	450
2395	450
2400	450
2405	450
2410	450
2415	450
2420	450
2425	450
2430	450
2435	450
2440	450
2445	450
2450	450
2455	450
2460	450
2465	450
2470	450
2475	450
2480	450
2485	450
2490	450
2495	450
2500	450
2505	450
2510	450
2515	450
2520	450
2525	450
2530	450
2535	450
2540	450
2545	450
2550	450
2555	450
2560	450
2565	450
2570	450
2575	450
2580	450
2585	450
2590	450
2595	450
2600	450
2605	450
2610	450
2615	450
2620	450
2625	450
2630	450
2635	450
2640	450
2645	450
2650	450
2655	450
2660	450
2665	450
2670	450
2675	450
2680	450
2685	450
2690	450
2695	450
2700	450
2705	450
2710	450
2715	450
2720	450
2725	450
2730	450
2735	450
2740	450
2745	450
2750	450
2755	450
2760	450
2765	450
2770	450
2775	450
2780	450
2785	450
2790	450
2795	450
2800	450
2805	450
2810	450
2815	450
2820	450
2825	450
2830	450
2835	450
2840	450
2845	450
2850	450
2855	450
2860	450
2865	450
2870	450
2875	450
2880	450
2885	450
2890	450
2895	450
2900	450
2905	450
2910	450
2915	450
2920	450
2925	450
2930	450
2935	450
2940	450
2945	450
2950	450
2955	450
2960	450
2965	450
2970	450
2975	450
2980	450
2985	450
2990	450
2995	450
3000	450
3005	450
3010	450
3015	450
3020	450
3025	450
3030	450
3035	450
3040	450
3045	450
3050	450
3055	450
3060	450
3065	450
3070	450
3075	450
3080	450
3085	450
3090	450
3095	450
3100	450
3105	450
3110	450
3115	450
3120	450
3125	450
3130	450
3135	450
3140	450
3145	450
3150	450
3155	450
3160	450
3165	450
3170	450
3175	450
3180	450
3185	450
3190	450
3195	449.980728929293
3200	449.922926970934
3205	449.826627879638
3210	449.691887891365
3215	449.518785690472
3220	449.307422363769
3225	449.057921341489
3230	448.770428325201
3235	448.445111202732
3240	448.082159950119
3245	447.681786520674
3250	447.244224721205
3255	446.76973007548
3260	446.258579675011
3265	445.711072017237
3270	445.127526831213
3275	444.508284890894
3280	443.853707816136
3285	443.164177861516
3290	442.440097693112
3295	441.68189015335
3300	440.889998014083
3305	440.06488371802
3310	439.207029108675
3315	438.316935148981
3320	437.395121628747
3325	436.442126861108
3330	435.458507368173
3335	434.444837556026
3340	433.401709379293
3345	432.329731995453
3350	431.229531409112
3355	430.10175010643
3360	428.947046679929
3365	427.766095443892
3370	426.559586040587
3375	425.328223037529
3380	424.072725516035
3385	422.793826651303
3390	421.492273284256
3395	420.168825485408
3400	418.824256111005
3405	417.459350351697
3410	416.074905274012
3415	414.671729354889
3420	413.25064200955
3425	411.812473112987
3430	410.358062515336
3435	408.888259551429
3440	407.403922544807
3445	405.905918306483
3450	404.395121628747
3455	402.872414774313
3460	401.338686961107
3465	399.794833842979
3470	398.241756986675
3475	396.680363345345
3480	395.111564728905
3485	393.536277271569
3490	391.955420896851
3495	390.369918780358
3500	388.780696810676
3505	387.188683048683
3510	385.594807185585
3515	384
3520	382.405192814415
3525	380.811316951317
3530	379.219303189324
3535	377.630081219642
3540	376.044579103149
3545	374.463722728431
3550	372.888435271095
3555	371.319636654655
3560	369.758243013325
3565	368.205166157021
3570	366.661313038893
3575	365.127585225687
3580	363.604878371253
3585	362.094081693517
3590	360.596077455193
3595	359.111740448571
3600	357.641937484664
3605	356.187526887013
3610	354.74935799045
3615	353.328270645111
3620	351.925094725988
3625	350.540649648303
3630	349.175743888995
3635	347.831174514592
3640	346.507726715744
3645	345.206173348697
3650	343.927274483965
3655	342.671776962471
3660	341.440413959413
3665	340.233904556108
3670	339.052953320071
3675	337.89824989357
3680	336.770468590888
3685	335.670268004547
3690	334.598290620707
3695	333.555162443974
3700	332.541492631827
3705	331.557873138892
3710	330.604878371253
3715	329.683064851019
3720	328.792970891325
3725	327.93511628198
3730	327.110001985917
3735	326.31810984665
3740	325.559902306888
3745	324.835822138484
3750	324.146292183864
3755	323.491715109106
3760	322.872473168787
3765	322.288927982763
3770	321.741420324989
3775	321.23026992452
3780	320.755775278795
3785	320.318213479326
3790	319.917840049881
3795	319.554888797268
3800	319.229571674799
3805	318.942078658511
3810	318.692577636231
3815	318.481214309528
3820	318.308112108635
3825	318.173372120362
3830	318.077073029066
3835	318
3840	318
3845	318
3850	318
3855	318
3860	318
3865	318
3870	318
3875	318
3880	318
3885	318
3890	318
3895	318
3900	318
3905	318
3910	318
3915	318
3920	318
3925	318
3930	318
3935	318
3940	318
3945	318
3950	318
3955	318
3960	318
3965	318
3970	318
3975	318
3980	318
3985	318
3990	318
3995	318
4000	318
4005	318
4010	318
4015	318
4020	318
4025	318
4030	318
4035	318
4040	318
4045	318
4050	318
4055	318
4060	318
4065	318
4070	318
4075	318
4080	318
4085	318
4090	318
4095	318
4100	318
4105	318
4110	318
4115	318
4120	318
4125	318
4130	318
4135	318
4140	318
4145	318
4150	318
4155	318
4160	318
4165	318
4170	318
4175	318
4180	318
4185	318
4190	318
4195	318
4200	318
4205	318
4210	318
4215	318
4220	318
4225	318
4230	318
4235	318
4240	318
4245	318
4250	318
4255	318
4260	318
4265	318
4270	318
4275	318
4280	318
4285	318
4290	318
4295	318
4300	318
4305	318
4310	318
4315	318
4320	318
4325	318
4330	318
4335	318
4340	318
4345	318
4350	318
4355	318
4360	318
4365	318
4370	318
4375	318
4380	318
4385	318
4390	318
4395	318
4400	318
4405	318
4410	318
4415	318
4420	318
4425	318
4430	318
4435	318
4440	318
4445	318
4450	318
4455	318
4460	318
4465	318
4470	318
4475	318
4480	318
4485	318
4490	318
4495	318
4500	318
4505	318
4510	318
4515	318
4520	318
4525	318
4530	318
4535	318
4540	318
4545	318
4550	318
4555	318
4560	318
4565	318
4570	318
4575	318
4580	318
4585	318
4590	318
4595	318
4600	318
4605	318
4610	318
4615	318
4620	318
4625	318
4630	318
4635	318
4640	318
4645	318
4650	318
4655	318
4660	318
4665	318
4670	318
4675	318
4680	318
4685	318
4690	318
4695	318
4700	318
4705	318
4710	318
4715	318
4720	318
4725	318
4730	318
4735	318
4740	318
4745	318
4750	318
4755	318
4760	318
4765	318
4770	318
4775	318
4780	318
4785	318
4790	318
4795	318
4800	318
4805	318
4810	318
4815	318
4820	318
4825	318
4830	318
4835	318
4840	318
4845	318
4850	318
4855	318
4860	318
4865	318
4870	318
4875	318
4880	318
4885	318
4890	318
4895	318
4900	318
4905	318
4910	318
4915	318
4920	318
4925	318
4930	318
4935	318
4940	318
4945	318
4950	318
4955	318
4960	318
4965	318
4970	318
4975	318
4980	318
4985	318
4990	318
4995	318
5000	318
5005	318
5010	318
5015	318
5020	318
5025	318
5030	318
5035	318
5040	318
5045	318
5050	318
5055	318
5060	318
5065	318
5070	318
5075	318
5080	318
5085	318
5090	318
5095	318
5100	318
5105	318
5110	318
5115	318
5120	318
5125	318
5130	318
5135	318
5140	318
5145	318
5150	318
5155	318
5160	318
5165	318
5170	318
5175	318
5180	318
5185	318
5190	318
5195	318
5200	318
5205	318
5210	318
5215	318
5220	318
5225	318
5230	318
5235	318
5240	318
5245	318
5250	318
5255	318
5260	318
5265	318
5270	318
5275	318
5280	318
5285	318
5290	318
5295	318
5300	318
5305	318
5310	318
5315	318
5320	318
5325	318
5330	318
5335	318
5340	318
5345	318
5350	318
5355	318
5360	318
5365	318
5370	318
5375	318
5380	318
5385	318
5390	318
5395	318
5400	318
5405	318
5410	318
5415	318
5420	318
5425	318
5430	318
5435	318
5440	318
5445	318
5450	318
5455	318
5460	318
5465	318
5470	318
5475	318
5480	318
5485	318
5490	318
5495	318
5500	318
5505	318
5510	318
5515	318
5520	318
5525	318
5530	318
5535	318
5540	318
5545	318
5550	318
5555	318
5560	318
5565	318
5570	318
5575	318
5580	318
5585	318
5590	318
5595	318
5600	318
5605	318
5610	318
5615	318
5620	318
5625	318
5630	318
5635	318
5640	318
5645	318
5650	318
5655	318
5660	318
5665	318
5670	318
5675	318
5680	318
5685	318
5690	318
5695	318
5700	318
5705	318
5710	318
5715	318
5720	318
5725	318
5730	318
5735	318
5740	318
5745	318
5750	318
5755	318
5760	318
5765	318
5770	318
5775	318
5780	318
5785	318
5790	318
5795	318
5800	318
5805	318
5810	318
5815	318
5820	318
5825	318
5830	318
5835	318
5840	318
5845	318
5850	318
5855	318
5860	318
5865	318
5870	318
5875	318
5880	318
5885	318
5890	318
5895	318
5900	318
5905	318
5910	318
5915	318
5920	318
5925	318
5930	318
5935	318
5940	318
5945	318
5950	318
5955	318
5960	318
5965	318
5970	318
5975	318
5980	318
5985	318
5990	318
5995	318
6000	318
6005	318
6010	318
6015	318
6020	318
6025	318
6030	318
6035	318
6040	318
6045	318
6050	318
6055	318
6060	318
6065	318
6070	318
6075	318
6080	318
6085	318
6090	318.072024412368
6095	318.287813402022
6100	318.646515348403
6105	319.146714618805
6110	319.786437155227
6115	320.563158265079
6120	321.47381258499
6125	322.514806178399
6130	323.682030719176
6135	324.970879705314
6140	326.376266638684
6145	327.892645099118
6150	329.514030633603
6155	331.234024374173
6160	333.045838291325
6165	334.942321983267
6170	336.915990895287
6175	338.959055857875
6180	341.063453827009
6185	343.220879705314
6190	345.422819118483
6195	347.660582017621
6200	349.925336974903
6205	352.20814603718
6210	354.5
6215	356.79185396282
6220	359.074663025097
6225	361.339417982379
6230	363.577180881517
6235	365.779120294686
6240	367.936546172991
6245	370.040944142125
6250	372.084009104713
6255	374.057678016733
6260	375.954161708675
6265	377.765975625827
6270	379.485969366397
6275	381.107354900882
6280	382.623733361316
6285	384.029120294686
6290	385.317969280824
6295	386.485193821601
6300	387.52618741501
6305	388.436841734921
6310	389.213562844773
6315	389.853285381195
6320	390.353484651597
6325	390.712186597978
6330	391
6335	391
6340	391
6345	391
6350	391
6355	391
6360	391
6365	391
6370	391
6375	391
6380	391
6385	391
6390	391
6395	391
6400	391
6405	391
6410	391
6415	391
6420	391
6425	391
6430	391
6435	391
6440	391
6445	391
6450	391
6455	391
6460	391
6465	391
6470	391
6475	391
6480	391
6485	391
6490	391
6495	391
6500	391
6505	391
6510	391
6515	391
6520	391
6525	391
6530	391
6535	391
6540	391
6545	391
6550	391
6555	391
6560	391
6565	391
6570	391
6575	391
6580	391
6585	391
6590	391
6595	391
6600	391
6605	391
6610	391
6615	391
6620	391
6625	391
6630	391
6635	391
6640	391
6645	391
6650	391
6655	391
6660	391
6665	391
6670	391
6675	391
6680	391
6685	391
6690	391
6695	391
6700	391
6705	391
6710	391
6715	391
6720	391
6725	391
6730	391
6735	391
6740	391
6745	391
6750	391
6755	391
6760	391
6765	391
6770	391
6775	391
6780	391
6785	391
6790	391
6795	391
6800	391
6805	391
6810	391
6815	391
6820	391
6825	391
6830	391
6835	391
6840	391
6845	391
6850	391
6855	391
6860	391
6865	391
6870	391
6875	391
6880	391
6885	391
6890	391
6895	391
6900	391
6905	391
6910	391
6915	391
6920	391
6925	391
6930	391
6935	391
6940	391
6945	391
6950	391
6955	391
6960	391
6965	391
6970	391
6975	391
6980	391
6985	391
6990	391
6995	391
7000	391
7005	391
7010	391
7015	391
7020	391
7025	391
7030	391
7035	391
7040	391
7045	391
7050	391
7055	391
7060	391
7065	391
7070	391
7075	391
7080	391
7085	391
7090	391
7095	391
7100	391
7105	391
7110	391
7115	391
7120	391
7125	391
7130	391
7135	391
7140	391
7145	391
7150	391
7155	391
7160	391
7165	391
7170	391
7175	391
7180	391
7185	391
7190	391
7195	391
7200	391
7205	391
7210	391
7215	391
7220	391
7225	391
7230	391
7235	391
7240	391
7245	391
7250	391
7255	391
7260	391
7265	391
7270	391
7275	391
7280	391
7285	391
7290	391
7295	391
7300	391
7305	391
7310	391
7315	391
7320	391
7325	391
7330	391
7335	391
7340	391
7345	391
7350	391
7355	391
7360	391
7365	391
7370	391
7375	391
7380	391
7385	391
7390	391
7395	391
7400	391
7405	391
7410	391
7415	391
7420	391
7425	391
7430	391
7435	391
7440	391
7445	391
7450	391
7455	391
7460	391
7465	391
7470	391
7475	391
7480	391
7485	391
7490	391
7495	391
7500	391
7505	391
7510	391
7515	391
7520	391
7525	391
7530	391
7535	391
7540	391
7545	391
7550	391
7555	391
7560	391
7565	391
7570	391
7575	391
7580	391
7585	391
7590	391
7595	391
7600	391
7605	391
7610	391
7615	391
7620	391
7625	391
7630	391
7635	391
7640	391
7645	391
7650	391
7655	391
7660	391
7665	391
7670	391
7675	391
7680	391
7685	391
7690	391
7695	391
7700	391
7705	391
7710	391
7715	391
7720	391
7725	391
7730	391
7735	391
7740	391
7745	391
7750	391
7755	391
7760	391
7765	391
7770	391
7775	391
7780	391
7785	391
7790	391
7795	391
7800	391
7805	391
7810	391
7815	391
7820	391
7825	391
7830	391
7835	391
7840	391
7845	391
7850	391
7855	391
7860	391
7865	391
7870	391
7875	391
7880	391
7885	391
7890	391
7895	391
7900	391
7905	391
7910	391
7915	391
7920	391
7925	391
7930	391
7935	391
7940	391
7945	391
7950	391
7955	391
7960	391
7965	391
7970	391
7975	391
7980	391
7985	391
7990	391
7995	391
8000	391
8005	391
8010	391
8015	391
8020	391
8025	391
8030	391
8035	391
8040	391
8045	391
8050	391
8055	391
8060	391
8065	391
8070	391
8075	391
8080	391
8085	391
8090	391
8095	391
8100	391
8105	391
8110	391
8115	391
8120	391
8125	391
8130	391
8135	391
8140	391
8145	391
8150	391
8155	391
8160	391
8165	391
8170	391
8175	391
8180	391
8185	391
8190	391
8195	391
8200	391
8205	391
8210	391
8215	391
8220	391
8225	391
8230	391
8235	391
8240	391
8245	391
8250	391
8255	391
8260	391
8265	391
8270	391
8275	391
8280	391
8285	391
8290	391
8295	391
8300	391
8305	391
8310	391
8315	391
8320	391
8325	391
8330	391
8335	391
8340	391
8345	391
8350	391
8355	391
8360	391
8365	391
8370	391
8375	391
8380	391
8385	391
8390	391
8395	391
8400	391
8405	391
8410	391
8415	391
8420	391
8425	391
8430	391
8435	391
8440	391
8445	391
8450	391
8455	391
8460	391
8465	391
8470	391
8475	391
8480	391
8485	391
8490	391
8495	391
8500	391
8505	391
8510	391
8515	391
8520	391
8525	391
8530	391
8535	391
8540	391
8545	391
8550	391
8555	391
8560	391
8565	391
8570	391
8575	391
8580	391
8585	391
8590	391
8595	391
8600	391
8605	391
8610	391
8615	391
8620	391
8625	391
8630	391
8635	391
8640	391
8645	391
8650	391
8655	391
8660	391
8665	391
8670	391
8675	391
8680	391
8685	391
8690	391
8695	391
8700	391
8705	391
8710	391
8715	391
8720	391
8725	391
8730	391
8735	391
8740	391
8745	391
8750	391
8755	391
8760	391
8765	391
8770	391
8775	391
8780	391
8785	391
8790	391
8795	391
8800	391
8805	391
8810	391
8815	391
8820	391
8825	391
8830	391
8835	391
8840	391
8845	391
8850	391
8855	391
8860	391
8865	391
8870	391
8875	391
8880	391
8885	391
8890	391
8895	391
8900	391
8905	391
8910	391
8915	391
8920	391
8925	391
8930	391
8935	391
8940	391
8945	391
8950	391
8955	391
8960	391
8965	391
8970	391
8975	391
8980	391
8985	391
8990	391
8995	391
9000	391
9005	391
9010	391
9015	391
9020	391
9025	391
9030	391
9035	391
9040	391
9045	391
9050	391
9055	391
9060	391
9065	391
9070	391
9075	391
9080	391
9085	391
9090	391
9095	391
9100	391
9105	391
9110	391
9115	391
9120	391
9125	391
9130	391
9135	391
9140	391
9145	391
9150	391
9155	391
9160	391
9165	391
9170	391
9175	391
9180	391
9185	391
9190	391
9195	391
9200	391
9205	391
9210	391
9215	391
9220	391
9225	391
9230	391
9235	391
9240	391
9245	391
9250	391
9255	391
9260	391
9265	391
9270	391
9275	391
9280	391
9285	391
9290	391
9295	391
9300	391
9305	391
9310	391
9315	391
9320	391
9325	391
9330	391
9335	391
9340	391
9345	391
9350	391
9355	391
9360	391
9365	391
9370	391
9375	391
9380	391
9385	391
9390	391
9395	391
9400	391
9405	391
9410	391
9415	391
9420	391
9425	391
9430	391
9435	391
9440	391
9445	391
9450	391
9455	391
9460	391
9465	391
9470	391
9475	391
9480	391
9485	391
9490	391
9495	391
9500	391
9505	391
9510	391
9515	391
9520	391
9525	391
9530	391
9535	391
9540	391
9545	391
9550	391
9555	391
9560	391
9565	391
9570	391
9575	391
9580	391
9585	391
9590	391
9595	391
9600	391
9605	391
9610	391
9615	391
9620	391
9625	391
9630	391
9635	391
9640	391
9645	391
9650	391
9655	391
9660	391
9665	391
9670	391
9675	391
9680	391
9685	391
9690	391
9695	391
9700	391
9705	391
9710	391
9715	391
9720	391
9725	391
9730	391
9735	391
9740	391
9745	391
9750	391
9755	391
9760	391
9765	391
9770	391
9775	391
9780	391
9785	391
9790	391
9795	391
9800	391


==> Figures/dyn-ecco/sig3-9-e-1.tsv <==
0	279.150000073505
5	279.150392259677
10	279.150381135829
15	279.150334357584
20	279.150221211802
25	279.150048876628
30	279.149801301881
35	279.149494576241
40	279.149206739977
45	279.149119703266
50	279.149555832166
55	279.151008631629
60	279.154160511895
65	279.159884135054
70	279.169227146857
75	279.183382582322
80	279.203734110925
85	279.231662846287
90	279.268444318458
95	279.3153690457
100	279.373642445917
105	279.444337472375
110	279.528354376739
115	279.626350996057
120	279.738800946984
125	279.865997544519
130	280.00794253697
135	280.164380924796
140	280.334843093062
145	280.518690003874
150	280.715160626276
155	280.923417652417
160	281.142586948707
165	281.371788068752
170	281.610155652546
175	281.856853280695
180	282.111081924197
185	282.372084834089
190	282.639150103335
195	282.911611616811
200	283.188848819754
205	283.470285622315
210	283.755388710737
215	284.043665489498
220	284.334661822417
225	284.627959687619
230	284.923174821866
235	285.219954404651
240	285.517974816367
245	285.816939493405
250	286.116576894106
255	286.416638582718
260	286.716897433695
265	287.017145955465
270	287.317194730651
275	287.61687096834
280	287.916017163106
285	288.214489854984
290	288.512158484343
295	288.808904335604
300	289.104619563809
305	289.399206298272
310	289.692575817745
315	289.984647791849
320	290.275349583782
325	290.564615609653
330	290.852386750047
335	291.138609809776
340	291.423237022008
345	291.706225593262
350	291.987537286004
355	292.267138035845
360	292.54499760052
365	292.821089238106
370	293.095389412078
375	293.36787752102
380	293.63853565097
385	293.907348348541
390	294.174302413101
395	294.439386706438
400	294.702591978456
405	294.96391070758
410	295.223336954633
415	295.480866229064
420	295.736495366489
425	295.99022241661
430	296.242046540612
435	296.49196791727
440	296.739987657006
445	296.986107723235
450	297.230330860383
455	297.472660528
460	297.713100840461
465	297.951656511774
470	298.188332805051
475	298.423135486261
480	298.656070781881
485	298.887145340113
490	299.116366195378
495	299.343740735776
500	299.569276673283
505	299.792982016437
510	300.014865045289
515	300.234934288451
520	300.453198502024
525	300.669666650277
530	300.884347887897
535	301.097251543697
540	301.308387105639
545	301.517764207067
550	301.725392614046
555	301.9312822137
560	302.135443003479
565	302.337885081264
570	302.538618636238
575	302.737653940462
580	302.93500134109
585	303.130671253177
590	303.324674153012
595	303.517020571957
600	303.707721090719
605	303.896786334049
610	304.084226965804
615	304.270053684364
620	304.45427721836
625	304.636908322695
630	304.817957774828
635	304.997436371309
640	305.175354924534
645	305.351724259708
650	305.526555212001
655	305.699858623882
660	305.871645342608
665	306.041926217871
670	306.210712099582
675	306.378013835782
680	306.543842270678
685	306.708208242781
690	306.871122583163
695	307.032596113791
700	307.192639645973
705	307.351263978871
710	307.508479898103
715	307.66429817442
720	307.818729562449
725	307.971784799505
730	308.123474604466
735	308.273809676708
740	308.422800695095
745	308.570458317028
750	308.716793177535
755	308.861815888423
760	309.005537037464
765	309.147967187641
770	309.289116876421
775	309.428996615084
780	309.567616888081
785	309.704988152439
790	309.841120837196
795	309.976025342882
800	310.109712041022
805	310.242191273685
810	310.373473353059
815	310.503568561061
820	310.632487148973
825	310.760239337117
830	310.886835314548
835	311.012285238788
840	311.136599235575
845	311.259787398647
850	311.381859789546
855	311.502826437455
860	311.62269733905
865	311.741482458383
870	311.859191726779
875	311.975835042764
880	312.091422272007
885	312.205963247283
890	312.319467768456
895	312.43194560248
900	312.543406483416
905	312.65386011246
910	312.763316157995
915	312.871784255647
920	312.979274008357
925	313.085794986465
930	313.191356727799
935	313.295968737773
940	313.399640489494
945	313.502381423868
950	313.604200949713
955	313.705108443872
960	313.805113251322
965	313.904224685285
970	314.002452027323
975	314.099804527443
980	314.196291404173
985	314.291921844638
990	314.386705004618
995	314.480650008584
1000	314.573765949721
1005	314.66606188992
1010	314.757546859752
1015	314.848229858401
1020	314.938119853577
1025	315.027225781387
1030	315.115556546161
1035	315.20312102025
1040	315.289928043764
1045	315.375986424265
1050	315.461304936412
1055	315.545892321542
1060	315.629757287196
1065	315.712908506578
1070	315.795354617951
1075	315.87710422396
1080	315.958165890883
1085	316.038548147809
1090	316.118259485728
1095	316.197308356554
1100	316.275703172051
1105	316.353452302685
1110	316.43056407638
1115	316.507046777194
1120	316.582908643904
1125	316.658157868502
1130	316.732802594603
1135	316.806850915768
1140	316.880310873745
1145	316.953190456619
1150	317.025497596891
1155	317.097240169479
1160	317.168425989643
1165	317.239062810851
1170	317.309158322579
1175	317.378720148065
1180	317.447755842008
1185	317.516272888236
1190	317.584278697342
1195	317.651780604303
1200	317.718785866084
1205	317.785301659251
1210	317.851335077587
1215	317.916893129738
1220	317.981982736889
1225	318.046610730492
1230	318.110783850042
1235	318.174508740933
1240	318.23779195239
1245	318.300639935493
1250	318.363059041311
1255	318.425055519137
1260	318.486635514861
1265	318.547805069469
1270	318.608570117681
1275	318.668936486741
1280	318.728909895365
1285	318.788495952845
1290	318.847700158322
1295	318.906527900225
1300	318.964984455885
1305	319.023074991322
1310	319.0808045612
1315	319.138178108957
1320	319.195200467111
1325	319.251876357722
1330	319.308210393025
1335	319.364207076222
1340	319.41987080242
1345	319.475205859721
1350	319.530216430453
1355	319.584906592522
1360	319.639280320902
1365	319.69334148923
1370	319.747093871506
1375	319.800541143898
1380	319.853686886623
1385	319.906534585919
1390	319.959087636074
1395	320.011349341521
1400	320.06332291898
1405	320.11501149965
1410	320.166418131419
1415	320.217545781119
1420	320.268397336775
1425	320.318975609887
1430	320.369283337693
1435	320.419323185441
1440	320.46909774864
1445	320.518609555301
1450	320.567861068148
1455	320.616854686802
1460	320.665592749939
1465	320.714077537403
1470	320.762311272281
1475	320.810296122942
1480	320.858034205021
1485	320.905527583361
1490	320.952778273907
1495	320.999788245542
1500	321.046559421881
1505	321.093093683002
1510	321.13939286713
1515	321.18545877227
1520	321.231293157773
1525	321.276897745866
1530	321.322274223114
1535	321.36742424184
1540	321.412349421483
1545	321.457051349912
1550	321.501531584686
1555	321.545791654267
1560	321.58983305918
1565	321.633657273131
1570	321.677265744076
1575	321.720659895246
1580	321.763841126129
1585	321.806810813406
1590	321.849570311853
1595	321.892120955201
1600	321.934464056951
1605	321.976600911168
1610	322.018532793219
1615	322.060260960497
1620	322.101786653102
1625	322.143111094486
1630	322.184235492083
1635	322.225161037896
1640	322.265888909062
1645	322.306420268392
1650	322.346756264885
1655	322.386898034212
1660	322.426846699189
1665	322.466603370215
1670	322.506169145698
1675	322.545545112456
1680	322.584732346102
1685	322.62373191141
1690	322.662544862661
1695	322.701172243976
1700	322.739615089633
1705	322.777874424364
1710	322.815951263647
1715	322.853846613974
1720	322.891561473114
1725	322.929096830361
1730	322.966453666768
1735	323.003632955373
1740	323.040635661416
1745	323.07746274254
1750	323.114115148985
1755	323.15059382378
1760	323.186899702915
1765	323.223033715508
1770	323.258996783975
1775	323.294789824176
1780	323.330413745563
1785	323.365869451324
1790	323.401157838513
1795	323.43627979818
1800	323.471236215492
1805	323.506027969849
1810	323.540655935
1815	323.57512097914
1820	323.609423965023
1825	323.643565750051
1830	323.677547186372
1835	323.711369120966
1840	323.745032395733
1845	323.778537847573
1850	323.811886308465
1855	323.84507860554
1860	323.878115561158
1865	323.91099799297
1870	323.943726713989
1875	323.976302532651
1880	324.008726252878
1885	324.040998674133
1890	324.07312059148
1895	324.105092795634
1900	324.136916073015
1905	324.168591205799
1910	324.200118971961
1915	324.231500145326
1920	324.262735495611
1925	324.293825788468
1930	324.324771785525
1935	324.355574244426
1940	324.386233918868
1945	324.41675155864
1950	324.447127909656
1955	324.477363713993
1960	324.507459709918
1965	324.537416631928
1970	324.567235210773
1975	324.596916173493
1980	324.626460243443
1985	324.65586814032
1990	324.685140580195
1995	324.714278275535
2000	324.743281935231
2005	324.772152264621
2010	324.800889965516
2015	324.829495736222
2020	324.857970271564
2025	324.886314262907
2030	324.91452839818
2035	324.942613361892
2040	324.97056983516
2045	324.99839849572
2050	325.026100017954
2055	325.053675072906
2060	325.0811243283
2065	325.108448448558
2070	325.135648094821
2075	325.162723924962
2080	325.189676593606
2085	325.216506752144
2090	325.243215048754
2095	325.269802128411
2100	325.296268632906
2105	325.322615200863
2110	325.348842467748
2115	325.374951065893
2120	325.400941624501
2125	325.426814769668
2130	325.452571124392
2135	325.478211308591
2140	325.503735939113
2145	325.529145629752
2150	325.55444099126
2155	325.579622631363
2160	325.604691154769
2165	325.629647163184
2170	325.654491255327
2175	325.679224026936
2180	325.703846070789
2185	325.728357976706
2190	325.752760331573
2195	325.777053719343
2200	325.801238721055
2205	325.825315914844
2210	325.84928587595
2215	325.873149176735
2220	325.896906386688
2225	325.920558072442
2230	325.944104797784
2235	325.967547123662
2240	325.990885608205
2245	326.014120806723
2250	326.037253271729
2255	326.060283552941
2260	326.0832121973
2265	326.106039748976
2270	326.128766749381
2275	326.151393737178
2280	326.173921248296
2285	326.196349815934
2290	326.218679970577
2295	326.240912240007
2300	326.263047149309
2305	326.285085220884
2310	326.307026974462
2315	326.328872927107
2320	326.350623593231
2325	326.372279484605
2330	326.393841110367
2335	326.415308977033
2340	326.436683588508
2345	326.457965446095
2350	326.479155048507
2355	326.500252891875
2360	326.521259469762
2365	326.542175273167
2370	326.563000790542
2375	326.583736507796
2380	326.604382908311
2385	326.624940472945
2390	326.64540968005
2395	326.665791005476
2400	326.686084922582
2405	326.706291902249
2410	326.726412412887
2415	326.746446920446
2420	326.766395888428
2425	326.786259777893
2430	326.80603904747
2435	326.825734153371
2440	326.845345549396
2445	326.864873686943
2450	326.884319015022
2455	326.90368198026
2460	326.922963026916
2465	326.942162596885
2470	326.961281129711
2475	326.980319062599
2480	326.99927683042
2485	327.018154865724
2490	327.036953598749
2495	327.055673457432
2500	327.074314867414
2505	327.092878252057
2510	327.111364032448
2515	327.12977262741
2520	327.148104453514
2525	327.166359925084
2530	327.184539454213
2535	327.202643450767
2540	327.220672322398
2545	327.238626474552
2550	327.25650631048
2555	327.274312231246
2560	327.292044635737
2565	327.309703920675
2570	327.327290480624
2575	327.344804707998
2580	327.362246993074
2585	327.379617724001
2590	327.396917286807
2595	327.41414606541
2600	327.431304441629
2605	327.448392795192
2610	327.465411503743
2615	327.482360942856
2620	327.499241486043
2625	327.51605350476
2630	327.532797368424
2635	327.549473444411
2640	327.566082098078
2645	327.582623692762
2650	327.599098589796
2655	327.615507148514
2660	327.631849726262
2665	327.648126678409
2670	327.664338358352
2675	327.680485117531
2680	327.696567305432
2685	327.712585269601
2690	327.72853935565
2695	327.744429907271
2700	327.760257266237
2705	327.77602177242
2710	327.791723763793
2715	327.807363576443
2720	327.822941544581
2725	327.838458000545
2730	327.853913274816
2735	327.869307696023
2740	327.884641590953
2745	327.89991528456
2750	327.915129099974
2755	327.93028335851
2760	327.945378379676
2765	327.960414481184
2770	327.975391978956
2775	327.990311187135
2780	328.005172418093
2785	328.01997598244
2790	328.034722189033
2795	328.049411344982
2800	328.064043755664
2805	328.078619724727
2810	328.0931395541
2815	328.107603544002
2820	328.122011992952
2825	328.136365197775
2830	328.150663453611
2835	328.164907053927
2840	328.179096290519
2845	328.193231453528
2850	328.207312831443
2855	328.221340711111
2860	328.235315377748
2865	328.249237114942
2870	328.263106204665
2875	328.276922927282
2880	328.290687561558
2885	328.304400384663
2890	328.318061672188
2895	328.331671698145
2900	328.345230734982
2905	328.358739053585
2910	328.372196923291
2915	328.385604611895
2920	328.398962385657
2925	328.412270509311
2930	328.42552924607
2935	328.438738857641
2940	328.451899604225
2945	328.465011744531
2950	328.47807553578
2955	328.491091233715
2960	328.504059092609
2965	328.51697936527
2970	328.529852303052
2975	328.542678155863
2980	328.555457172169
2985	328.568189599006
2990	328.580875681985
2995	328.593515665302
3000	328.606109791742
3005	328.618658302692
3010	328.631161438144
3015	328.643619436704
3020	328.6560325356
3025	328.668400970688
3030	328.680724976463
3035	328.693004786062
3040	328.705240631274
3045	328.717432742547
3050	328.729581348993
3055	328.741686678402
3060	328.753748957241
3065	328.765768410666
3070	328.777745262528
3075	328.789679735382
3080	328.801572050492
3085	328.813422427838
3090	328.825231086125
3095	328.83699824279
3100	328.848724114005
3105	328.860408914692
3110	328.872052858521
3115	328.883656157755
3120	328.89521902041
3125	328.906741633798
3130	328.918224109678
3135	328.929666352598
3140	328.941067809441
3145	328.952427080571
3150	328.963741421233
3155	328.975006213228
3160	328.98621451203
3165	328.997356757224
3170	329.008420682929
3175	329.019391407072
3180	329.030251641216
3185	329.04098195666
3190	329.051561059571
3195	329.061966051395
3200	329.072172668002
3205	329.08215549838
3210	329.091888184566
3215	329.101343603396
3220	329.110494030279
3225	329.119311285724
3230	329.127766865955
3235	329.13583205932
3240	329.143478050084
3245	329.150676011051
3250	329.157397186263
3255	329.163612964926
3260	329.16929494757
3265	329.174415005384
3270	329.178945333513
3275	329.18285849905
3280	329.186127484316
3285	329.188725725991
3290	329.190627150562
3295	329.191806206491
3300	329.192237893486
3305	329.191897789162
3310	329.190762073382
3315	329.188807550513
3320	329.186011669799
3325	329.182352544028
3330	329.177808966666
3335	329.172360427576
3340	329.165987127452
3345	329.158669991071
3350	329.150390679453
3355	329.141131601007
3360	329.13087592174
3365	329.119607574586
3370	329.107311267904
3375	329.093972493209
3380	329.079577532162
3385	329.064113462864
3390	329.047568165496
3395	329.029930327317
3400	329.011189447063
3405	328.991335838769
3410	328.970360635031
3415	328.948255789727
3420	328.925014080229
3425	328.90062910911
3430	328.875095305362
3435	328.84840792515
3440	328.820563052107
3445	328.791557597183
3450	328.761389298062
3455	328.730056718167
3460	328.697559245238
3465	328.663897089526
3470	328.629071281585
3475	328.593083669689
3480	328.555936916871
3485	328.517634497599
3490	328.478180694093
3495	328.437580592291
3500	328.395840077474
3505	328.35296582955
3510	328.308965318009
3515	328.263846796554
3520	328.21761929741
3525	328.170292625321
3530	328.121877351235
3535	328.072384805687
3540	328.021827071878
3545	327.970216978464
3550	327.917568092042
3555	327.86389470936
3560	327.809211849227
3565	327.753535244152
3570	327.696881331695
3575	327.639267245544
3580	327.580710806313
3585	327.521230512073
3590	327.460845528602
3595	327.399575679368
3600	327.33744143525
3605	327.27446390398
3610	327.210664819323
3615	327.146066529995
3620	327.080691988307
3625	327.01456473855
3630	326.947708905118
3635	326.880149180355
3640	326.811910812153
3645	326.743019591276
3650	326.673501838425
3655	326.603384391034
3660	326.532694589811
3665	326.461460265011
3670	326.389709722442
3675	326.317471729215
3680	326.244775499226
3685	326.171650678379
3690	326.098127329548
3695	326.024235917268
3700	325.95000729218
3705	325.875472675207
3710	325.800663641472
3715	325.725612103963
3720	325.65035029694
3725	325.574910759087
3730	325.499326316418
3735	325.423630064926
3740	325.347855352997
3745	325.27203576357
3750	325.196205096065
3755	325.120397347903
3760	325.044646694131
3765	324.968987463023
3770	324.893454107111
3775	324.818081162896
3780	324.742903184221
3785	324.667954620274
3790	324.593269591129
3795	324.51888152283
3800	324.444822646093
3805	324.371123422435
3810	324.297812005423
3815	324.224913844486
3820	324.152451492642
3825	324.080444614286
3830	324.008910139112
3835	323.937862492401
3840	323.867313845923
3845	323.797274359304
3850	323.727752402492
3855	323.658754759506
3860	323.590286815061
3865	323.522352724267
3870	323.454955565019
3875	323.388097473308
3880	323.321779762569
3885	323.256003028687
3890	323.190767242292
3895	323.126071829784
3900	323.061915744364
3905	322.998297528232
3910	322.935215367008
3915	322.872667137352
3920	322.810650448611
3925	322.749162679265
3930	322.6882010088
3935	322.627762445611
3940	322.567843851412
3945	322.508441962609
3950	322.449553409027
3955	322.3911747303
3960	322.333302390252
3965	322.275932789496
3970	322.219062276487
3975	322.162687157225
3980	322.106803703767
3985	322.051408161709
3990	321.996496756757
3995	321.942065700499
4000	321.888111195488
4005	321.834629439703
4010	321.781616630484
4015	321.729068967987
4020	321.676982658228
4025	321.62535391576
4030	321.574178966033
4035	321.523454047468
4040	321.473175413278
4045	321.423339333078
4050	321.373942094293
4055	321.324980003396
4060	321.276449386991
4065	321.228346592767
4070	321.180667990329
4075	321.133409971919
4080	321.086568953049
4085	321.040141373043
4090	320.994123695513
4095	320.948512408758
4100	320.903304026109
4105	320.858495086222
4110	320.814082153318
4115	320.770061817384
4120	320.726430694335
4125	320.68318542614
4130	320.640322680919
4135	320.59783915301
4140	320.555731563015
4145	320.513996657816
4150	320.472631210579
4155	320.431632020732
4160	320.390995913933
4165	320.350719742019
4170	320.310800382942
4175	320.27123474069
4180	320.232019745205
4185	320.193152352283
4190	320.154629543468
4195	320.116448325936
4200	320.078605732374
4205	320.041098820852
4210	320.003924674686
4215	319.9670804023
4220	319.930563137077
4225	319.894370037212
4230	319.858498285557
4235	319.822945089464
4240	319.787707680623
4245	319.752783314899
4250	319.718169272165
4255	319.683862856136
4260	319.649861394196
4265	319.616162237226
4270	319.582762759433
4275	319.549660358171
4280	319.516852453767
4285	319.484336489346
4290	319.452109930649
4295	319.420170265859
4300	319.38851500542
4305	319.357141681857
4310	319.326047849601
4315	319.295231084805
4320	319.264688985167
4325	319.234419169753
4330	319.204419278814
4335	319.17468697361
4340	319.145219936234
4345	319.116015869431
4350	319.08707249642
4355	319.058387560724
4360	319.029958825987
4365	319.001784075805
4370	318.973861113545
4375	318.946187762181
4380	318.918761864111
4385	318.891581280994
4390	318.864643893575
4395	318.837947601515
4400	318.811490323225
4405	318.785269995697
4410	318.759284574335
4415	318.733532032794
4420	318.708010362812
4425	318.682717574049
4430	318.657651693922
4435	318.632810767447
4440	318.608192857079
4445	318.583796042549
4450	318.559618420713
4455	318.535658105391
4460	318.511913227212
4465	318.488381933465
4470	318.465062387939
4475	318.441952770778
4480	318.419051278327
4485	318.396356122985
4490	318.373865533056
4495	318.351577752604
4500	318.329491041305
4505	318.307603674308
4510	318.285913942085
4515	318.264420150297
4520	318.243120619648
4525	318.22201368575
4530	318.201097698981
4535	318.180371024353
4540	318.159832041373
4545	318.139479143909
4550	318.119310740062
4555	318.099325252026
4560	318.079521115964
4565	318.059896781876
4570	318.040450713471
4575	318.02118138804
4580	318.002087296332
4585	317.983166942425
4590	317.964418843607
4595	317.945841530252
4600	317.927433545697
4605	317.909193446125
4610	317.891119800445
4615	317.873211190174
4620	317.855466209317
4625	317.837883464258
4630	317.820461573641
4635	317.803199168257
4640	317.786094890934
4645	317.769147396423
4650	317.752355351288
4655	317.7357174338
4660	317.719232333824
4665	317.702898752717
4670	317.68671540322
4675	317.67068100935
4680	317.654794306301
4685	317.639054040338
4690	317.623458968696
4695	317.608007859478
4700	317.592699491558
4705	317.577532654476
4710	317.562506148348
4715	317.54761878376
4720	317.532869381681
4725	317.518256773359
4730	317.503779800233
4735	317.489437313837
4740	317.475228175707
4745	317.461151257292
4750	317.447205439858
4755	317.433389614406
4760	317.419702681575
4765	317.406143551559
4770	317.39271114402
4775	317.379404387996
4780	317.366222221823
4785	317.353163593045
4790	317.340227458331
4795	317.327412783395
4800	317.314718542908
4805	317.302143720423
4810	317.289687308289
4815	317.277348307575
4820	317.265125727987
4825	317.253018587793
4830	317.241025913745
4835	317.229146741
4840	317.217380113044
4845	317.205725081621
4850	317.194180706653
4855	317.182746056167
4860	317.171420206226
4865	317.160202240852
4870	317.149091251955
4875	317.138086339263
4880	317.127186610253
4885	317.116391180077
4890	317.105699171495
4895	317.09510971481
4900	317.084621947794
4905	317.074235015626
4910	317.063948070823
4915	317.053760273175
4920	317.043670789679
4925	317.033678794476
4930	317.023783468785
4935	317.013984000842
4940	317.004279585836
4945	316.994669425846
4950	316.985152729782
4955	316.97572871332
4960	316.966396598848
4965	316.957155615398
4970	316.948004998594
4975	316.93894399059
4980	316.929971840012
4985	316.921087801901
4990	316.912291137657
4995	316.903581114979
5000	316.894957007814
5005	316.886418096299
5010	316.877963666704
5015	316.869593011381
5020	316.861305428712
5025	316.853100223048
5030	316.844976704665
5035	316.836934189705
5040	316.828972000128
5045	316.821089463661
5050	316.813285913742
5055	316.805560689477
5060	316.797913135584
5065	316.790342602347
5070	316.782848445566
5075	316.775430026508
5080	316.76808671186
5085	316.76081787368
5090	316.753622889351
5095	316.746501141535
5100	316.739452018124
5105	316.732474912197
5110	316.725569221973
5115	316.718734350765
5120	316.71196970694
5125	316.705274703868
5130	316.698648759885
5135	316.692091298243
5140	316.685601747074
5145	316.679179539342
5150	316.672824112803
5155	316.666534909963
5160	316.660311378038
5165	316.65415296891
5170	316.648059139088
5175	316.64202934967
5180	316.636063066297
5185	316.630159759121
5190	316.624318902761
5195	316.618539976264
5200	316.61282246307
5205	316.60716585097
5210	316.601569632073
5215	316.596033302763
5220	316.590556363665
5225	316.585138319609
5230	316.579778679593
5235	316.574476956744
5240	316.569232668289
5245	316.564045335512
5250	316.558914483724
5255	316.553839642226
5260	316.548820344274
5265	316.54385612705
5270	316.538946531621
5275	316.534091102908
5280	316.529289389657
5285	316.5245409444
5290	316.519845323426
5295	316.515202086748
5300	316.510610798071
5305	316.506071024757
5310	316.501582337802
5315	316.497144311794
5320	316.492756524891
5325	316.488418558786
5330	316.484129998677
5335	316.479890433239
5340	316.47569945459
5345	316.471556658268
5350	316.467461643194
5355	316.463414011651
5360	316.459413369247
5365	316.455459324895
5370	316.451551490778
5375	316.447689482325
5380	316.443872918179
5385	316.440101420177
5390	316.436374613314
5395	316.432692125723
5400	316.429053588644
5405	316.425458636399
5410	316.421906906367
5415	316.418398038954
5420	316.414931677573
5425	316.411507468613
5430	316.408125061417
5435	316.404784108255
5440	316.401484264301
5445	316.398225187605
5450	316.395006539074
5455	316.391827982441
5460	316.388689184248
5465	316.385589813815
5470	316.382529543222
5475	316.379508047283
5480	316.376525003524
5485	316.373580092159
5490	316.370672996068
5495	316.367803400773
5500	316.364970994417
5505	316.362175467741
5510	316.359416514065
5515	316.356693829259
5520	316.35400711173
5525	316.351356062395
5530	316.34874038466
5535	316.346159784403
5540	316.343613969948
5545	316.341102652048
5550	316.338625543862
5555	316.336182360937
5560	316.333772821186
5565	316.331396644868
5570	316.32905355457
5575	316.326743275186
5580	316.324465533898
5585	316.322220060156
5590	316.320006585658
5595	316.317824844336
5600	316.31567457233
5605	316.313555507975
5610	316.311467391779
5615	316.309409966408
5620	316.307382976665
5625	316.305386169473
5630	316.303419293856
5635	316.301482100926
5640	316.299574343858
5645	316.297695777879
5650	316.295846160247
5655	316.294025250237
5660	316.292232809121
5665	316.290468600153
5670	316.288732388551
5675	316.287023941483
5680	316.285343028048
5685	316.283689419261
5690	316.282062888037
5695	316.280463209174
5700	316.278890159339
5705	316.27734351705
5710	316.275823062665
5715	316.274328578359
5720	316.272859848117
5725	316.271416657712
5730	316.269998794695
5735	316.268606048377
5740	316.267238209815
5745	316.265895071801
5750	316.264576428839
5755	316.26328207714
5760	316.262011814602
5765	316.260765440798
5770	316.259542756961
5775	316.25834356597
5780	316.257167672339
5785	316.256014882198
5790	316.254885003286
5795	316.253777844931
5800	316.252693218043
5805	316.251630935094
5810	316.250590810112
5815	316.249572658664
5820	316.248576297841
5825	316.247601546252
5830	316.246648224004
5835	316.245716152696
5840	316.244805155401
5845	316.243915056656
5850	316.243045682451
5855	316.242196860216
5860	316.241368418807
5865	316.240560188499
5870	316.239772000967
5875	316.239003689282
5880	316.238255087892
5885	316.237526032618
5890	316.236816360636
5895	316.23612591047
5900	316.235454521979
5905	316.234802036344
5910	316.234168296062
5915	316.233553144931
5920	316.23295642804
5925	316.232377991759
5930	316.231817683727
5935	316.231275352844
5940	316.230750849256
5945	316.23024402435
5950	316.229754730741
5955	316.22928282226
5960	316.228828153946
5965	316.228390582039
5970	316.227969963962
5975	316.227566158318
5980	316.227179024879
5985	316.226808424574
5990	316.226454219481
5995	316.226116272817
6000	316.225794448928
6005	316.225488613283
6010	316.225198632459
6015	316.224924374136
6020	316.224665707085
6025	316.224422501164
6030	316.224194627301
6035	316.223981957492
6040	316.223784364791
6045	316.223601723298
6050	316.223433908151
6055	316.223280795521
6060	316.223142262599
6065	316.223018187593
6070	316.222908449712
6075	316.222812929163
6080	316.222731507143
6085	316.222664065827
6090	316.222610488364
6095	316.222570658866
6100	316.222544462402
6105	316.222531784987
6110	316.222532513579
6115	316.222546536066
6120	316.222573741263
6125	316.2226140189
6130	316.222667259617
6135	316.222733354956
6140	316.222812197354
6145	316.222903680134
6150	316.2230076975
6155	316.223124144526
6160	316.223252917152
6165	316.223393912178
6170	316.223547027251
6175	316.223712160865
6180	316.223889212349
6185	316.224078081862
6190	316.224278670386
6195	316.22449087972
6200	316.22471461247
6205	316.224949772048
6210	316.225196262658
6215	316.225453989296
6220	316.225722857741
6225	316.226002774547
6230	316.226293647037
6235	316.226595383301
6240	316.226907892182
6245	316.227231083277
6250	316.227564866926
6255	316.227909154208
6260	316.228263856934
6265	316.228628887642
6270	316.22900415959
6275	316.229389586751
6280	316.229785083804
6285	316.230190566134
6290	316.23060594982
6295	316.231031151632
6300	316.231466089027
6305	316.23191068014
6310	316.232364843781
6315	316.232828499427
6320	316.233301567219
6325	316.233783967956
6330	316.234275623085
6335	316.234776454705
6340	316.235286385551
6345	316.235805338998
6350	316.236333239047
6355	316.236870010329
6360	316.237415578093
6365	316.237969868201
6370	316.238532807129
6375	316.239104321954
6380	316.239684340356
6385	316.240272790607
6390	316.240869601571
6395	316.241474702696
6400	316.242088024012
6405	316.242709496121
6410	316.243339050199
6415	316.243976617985
6420	316.244622131783
6425	316.24527552445
6430	316.245936729397
6435	316.246605680581
6440	316.247282312504
6445	316.247966560203
6450	316.248658359253
6455	316.249357645756
6460	316.250064356339
6465	316.250778428151
6470	316.251499798856
6475	316.252228406633
6480	316.252964190165
6485	316.253707088642
6490	316.254457041752
6495	316.255213989679
6500	316.255977873099
6505	316.256748633173
6510	316.257526211548
6515	316.258310550348
6520	316.259101592174
6525	316.259899280097
6530	316.260703557657
6535	316.261514368856
6540	316.262331658157
6545	316.263155370479
6550	316.26398545119
6555	316.264821846112
6560	316.265664501507
6565	316.266513364081
6570	316.267368380974
6575	316.268229499765
6580	316.269096668457
6585	316.269969835485
6590	316.270848949705
6595	316.27173396039
6600	316.272624817234
6605	316.27352147034
6610	316.274423870223
6615	316.2753319678
6620	316.276245714395
6625	316.277165061728
6630	316.278089961917
6635	316.279020367471
6640	316.279956231289
6645	316.280897506656
6650	316.281844147241
6655	316.282796107091
6660	316.283753340631
6665	316.284715802659
6670	316.285683448343
6675	316.28665623322
6680	316.28763411319
6685	316.288617044514
6690	316.289604983812
6695	316.29059788806
6700	316.291595714585
6705	316.292598421064
6710	316.293605965522
6715	316.294618306325
6720	316.295635402184
6725	316.296657212143
6730	316.297683695586
6735	316.298714812227
6740	316.29975052211
6745	316.300790785606
6750	316.301835563411
6755	316.302884816543
6760	316.303938506338
6765	316.304996594448
6770	316.306059042841
6775	316.307125813794
6780	316.308196869892
6785	316.30927217403
6790	316.310351689401
6795	316.311435379504
6800	316.312523208133
6805	316.31361513938
6810	316.314711137629
6815	316.315811167558
6820	316.316915194131
6825	316.318023182598
6830	316.319135098496
6835	316.320250907641
6840	316.32137057613
6845	316.322494070336
6850	316.323621356906
6855	316.324752402762
6860	316.325887175094
6865	316.327025641361
6870	316.328167769287
6875	316.32931352686
6880	316.330462882329
6885	316.331615804204
6890	316.332772261249
6895	316.333932222486
6900	316.335095657188
6905	316.336262534879
6910	316.337432825332
6915	316.338606498566
6920	316.339783524847
6925	316.34096387468
6930	316.342147518813
6935	316.343334428232
6940	316.344524574159
6945	316.345717928052
6950	316.3469144616
6955	316.348114146724
6960	316.349316955574
6965	316.350522860526
6970	316.351731834182
6975	316.352943849367
6980	316.354158880527
6985	316.355376921221
6990	316.35659807957
6995	316.357822902425
7000	316.359053181692
7005	316.36029353838
7010	316.361553964387
7015	316.36285320883
7020	316.364222539316
7025	316.365709176224
7030	316.367378729475
7035	316.369316253175
7040	316.371625922991
7045	316.374429646898
7050	316.37786503512
7055	316.382083096027
7060	316.387245885236
7065	316.393524208555
7070	316.401095408512
7075	316.41014124239
7080	316.420845859636
7085	316.433393887767
7090	316.447968632425
7095	316.464750391788
7100	316.483914881973
7105	316.505631768991
7110	316.530063303291
7115	316.557363053719
7120	316.587674738301
7125	316.621131149736
7130	316.65785317396
7135	316.697948900636
7140	316.741512824842
7145	316.788625139594
7150	316.83935111904
7155	316.893740592341
7160	316.951827508281
7165	317.013629590632
7170	317.079148084212
7175	317.1483675914
7180	317.221255998653
7185	317.29776449229
7190	317.377827662521
7195	317.461363694329
7200	317.548274643465
7205	317.638446795441
7210	317.731751104984
7215	317.828043713092
7220	317.92716654026
7225	318.028947964055
7230	318.133203594091
7235	318.239737149035
7240	318.348341480221
7245	318.458799865257
7250	318.570887823514
7255	318.684375822481
7260	318.799033130823
7265	318.91463269208
7270	319.03095640279
7275	319.147799872578
7280	319.26497583133
7285	319.382315790922
7290	319.499670109222
7295	319.616906963734
7300	319.73391080405
7305	319.850580693109
7310	319.966828731431
7315	320.082578609029
7320	320.197764274584
7325	320.312328713179
7330	320.426222836406
7335	320.539404490317
7340	320.651837579569
7345	320.763491298779
7350	320.874339459321
7355	320.984359900358
7360	321.093533974444
7365	321.20184609911
7370	321.309283366513
7375	321.41583520386
7380	321.521493078086
7385	321.626250239049
7390	321.730101496225
7395	321.833043024539
7400	321.935072195482
7405	322.036187430168
7410	322.136388071425
7415	322.235674272383
7420	322.334046899374
7425	322.431507447235
7430	322.528057965359
7435	322.623700993076
7440	322.718439503113
7445	322.81227685207
7450	322.90521673698
7455	322.997263157151
7460	323.08842038059
7465	323.17869291442
7470	323.268085478755
7475	323.356602983593
7480	323.444250508334
7485	323.531033283582
7490	323.616956674949
7495	323.702026168594
7500	323.786247358295
7505	323.869625933844
7510	323.952167670623
7515	324.0338784202
7520	324.114764101828
7525	324.194830694743
7530	324.274084231164
7535	324.352530789913
7540	324.430176490583
7545	324.507027488203
7550	324.583089968328
7555	324.658370142528
7560	324.732874244214
7565	324.80660852479
7570	324.879579250068
7575	324.951792696954
7580	325.023255150347
7585	325.09397290026
7590	325.163952239117
7595	325.233199459232
7600	325.30172085044
7605	325.369522697879
7610	325.436611279891
7615	325.502992866067
7620	325.568673715386
7625	325.63366007447
7630	325.697958175934
7635	325.761574236826
7640	325.824514457158
7645	325.886785018504
7650	325.94839208269
7655	326.00934179054
7660	326.069640260695
7665	326.129293588493
7670	326.18830784491
7675	326.246689075551
7680	326.304443299703
7685	326.361576509431
7690	326.418094668723
7695	326.474003712684
7700	326.52930954677
7705	326.584018046067
7710	326.638135054604
7715	326.691666384706
7720	326.74461781639
7725	326.796995096782
7730	326.848803939579
7735	326.900050024539
7740	326.950738996996
7745	327.000876467414
7750	327.050468010963
7755	327.099519167118
7760	327.148035439296
7765	327.196022294506
7770	327.243485163029
7775	327.290429438117
7780	327.336860475721
7785	327.382783594234
7790	327.428204074254
7795	327.473127158373
7800	327.51755805098
7805	327.561501918081
7810	327.604963887143
7815	327.647949046949
7820	327.690462447472
7825	327.732509099764
7830	327.774093975863
7835	327.815222008707
7840	327.855898092074
7845	327.896127080525
7850	327.935913789364
7855	327.975262994614
7860	328.014179432998
7865	328.05266780194
7870	328.09073275957
7875	328.128378924744
7880	328.165610877074
7885	328.202433156968
7890	328.238850265678
7895	328.274866665361
7900	328.310486779142
7905	328.345714991199
7910	328.380555646839
7915	328.415013052596
7920	328.449091476332
7925	328.482795147341
7930	328.51612825647
7935	328.549094956236
7940	328.581699360958
7945	328.613945546891
7950	328.645837552366
7955	328.677379377939
7960	328.708574986545
7965	328.73942830365
7970	328.769943217421
7975	328.800123578888
7980	328.829973202123
7985	328.85949586441
7990	328.888695306432
7995	328.917575232456
8000	328.946139310519
8005	328.974391172624
8010	329.002334414935
8015	329.029972597981
8020	329.057309246854
8025	329.084347851417
8030	329.111091866515
8035	329.137544712185
8040	329.163709773873
8045	329.189590402646
8050	329.215189915416
8055	329.240511595158
8060	329.265558691136
8065	329.290334419127
8070	329.314841961646
8075	329.339084468179
8080	329.36306505541
8085	329.386786807452
8090	329.410252776082
8095	329.433465980974
8100	329.456429409937
8105	329.479146019145
8110	329.50161873338
8115	329.523850446266
8120	329.545844020511
8125	329.567602288142
8130	329.58912805075
8135	329.610424079724
8140	329.631493116496
8145	329.652337872781
8150	329.672961030817
8155	329.693365243606
8160	329.713553135157
8165	329.733527300724
8170	329.753290307052
8175	329.772844692613
8180	329.79219296785
8185	329.811337615416
8190	329.830281090416
8195	329.849025820645
8200	329.867574206829
8205	329.885928622863
8210	329.90409141605
8215	329.922064907341
8220	329.939851391566
8225	329.957453137679
8230	329.974872388988
8235	329.992111363393
8240	330.009172253618
8245	330.026057227448
8250	330.04276842796
8255	330.059307973753
8260	330.075677959183
8265	330.09188045459
8270	330.107917506527
8275	330.12379113799
8280	330.139503348643
8285	330.155056115044
8290	330.170451390871
8295	330.185691107143
8300	330.200777172447
8305	330.215711473154
8310	330.23049587364
8315	330.245132216511
8320	330.25962232281
8325	330.273967992242
8330	330.288171003387
8335	330.30223311391
8340	330.316156060777
8345	330.329941560465
8350	330.343591309173
8355	330.357106983027
8360	330.370490238293
8365	330.383742711574
8370	330.396866020024
8375	330.409861761543
8380	330.422731514982
8385	330.435476840342
8390	330.448099278975
8395	330.460600353778
8400	330.472981569387
8405	330.485244412379
8410	330.497390351457
8415	330.509420837642
8420	330.521337304469
8425	330.53314116817
8430	330.544833827859
8435	330.556416665725
8440	330.567891047208
8445	330.579258321188
8450	330.59051982016
8455	330.601676860417
8460	330.61273074223
8465	330.623682750017
8470	330.634534152529
8475	330.645286203012
8480	330.655940139388
8485	330.66649718442
8490	330.676958545887
8495	330.687325416742
8500	330.697598975291
8505	330.707780385344
8510	330.717870796391
8515	330.727871343754
8520	330.737783148753
8525	330.747607318861
8530	330.757344947865
8535	330.76699711602
8540	330.776564890204
8545	330.78604932407
8550	330.7954514582
8555	330.804772320252
8560	330.814012925111
8565	330.823174275036
8570	330.832257359807
8575	330.841263156866
8580	330.850192631463
8585	330.8590467368
8590	330.867826414165
8595	330.876532593075
8600	330.885166191416
8605	330.893728115575
8610	330.902219260575
8615	330.910640510211
8620	330.918992737182
8625	330.92727680322
8630	330.935493559222
8635	330.943643845376
8640	330.951728491289
8645	330.959748316112
8650	330.967704128668
8655	330.97559672757
8660	330.983426901343
8665	330.991195428551
8670	330.998903077909
8675	331.006550608403
8680	331.014138769411
8685	331.021668300813
8690	331.029139933107
8695	331.036554387524
8700	331.043912376139
8705	331.051214601981
8710	331.058461759142
8715	331.065654532888
8720	331.072793599764
8725	331.079879627699
8730	331.086913276115
8735	331.093895196028
8740	331.10082603015
8745	331.10770641299
8750	331.114536970961
8755	331.121318322468
8760	331.128051078017
8765	331.134735840305
8770	331.141373204321
8775	331.147963757437
8780	331.154508079503
8785	331.161006742942
8790	331.167460312839
8795	331.173869347034
8800	331.18023439621
8805	331.186556003984
8810	331.192834706993
8815	331.19907103498
8820	331.205265510882
8825	331.211418650914
8830	331.217530964653
8835	331.223602955121
8840	331.229635118865
8845	331.23562794604
8850	331.241581920491
8855	331.247497519827
8860	331.253375215503
8865	331.259215472898
8870	331.265018751388
8875	331.270785504423
8880	331.276516179604
8885	331.282211218754
8890	331.287871057992
8895	331.293496127805
8900	331.299086853119
8905	331.30464365337
8910	331.310166942572
8915	331.315657129389
8920	331.321114617199
8925	331.326539804165
8930	331.331933083298
8935	331.337294842526
8940	331.342625464754
8945	331.347925327934
8950	331.353194805123
8955	331.358434264549
8960	331.363644069671
8965	331.368824579241
8970	331.373976147364
8975	331.379099123555
8980	331.384193852803
8985	331.389260675626
8990	331.394299928127
8995	331.399311942054
9000	331.404297044855
9005	331.409255559731
9010	331.414187805695
9015	331.419094097623
9020	331.423974746305
9025	331.428830058506
9030	331.43366033701
9035	331.438465880675
9040	331.443246984482
9045	331.448003939588
9050	331.452737033375
9055	331.457446549495
9060	331.462132767923
9065	331.466795965005
9070	331.4714364135
9075	331.476054382633
9080	331.480650138137
9085	331.485223942298
9090	331.489776054003
9095	331.494306728784
9100	331.498816218859
9105	331.503304773177
9110	331.50777263746
9115	331.512220054248
9120	331.516647262937
9125	331.521054499821
9130	331.525441998136
9135	331.529809988095
9140	331.534158696929
9145	331.538488348931
9150	331.542799165488
9155	331.547091365123
9160	331.55136516353
9165	331.555620773615
9170	331.559858405529
9175	331.564078266706
9180	331.568280561901
9185	331.572465493219
9190	331.576633260157
9195	331.580784059634
9200	331.584918086026
9205	331.589035531202
9210	331.593136584552
9215	331.597221433026
9220	331.601290261163
9225	331.60534325112
9230	331.609380582712
9235	331.613402433433
9240	331.617408978495
9245	331.621400390854
9250	331.625376841241
9255	331.629338498191
9260	331.633285528073
9265	331.637218095118
9270	331.641136361451
9275	331.645040487111
9280	331.648930630089
9285	331.652806946346
9290	331.656669589846
9295	331.660518712581
9300	331.664354464596
9305	331.668176994018
9310	331.671986447078
9315	331.675782968139
9320	331.679566699719
9325	331.683337782518
9330	331.687096355441
9335	331.690842555621
9340	331.694576518446
9345	331.698298377577
9350	331.702008264978
9355	331.705706310934
9360	331.709392644073
9365	331.713067391393
9370	331.716730678278
9375	331.720382628525
9380	331.724023364362
9385	331.727653006469
9390	331.731271674002
9395	331.734879484609
9400	331.738476554456
9405	331.742062998241
9410	331.745638929217
9415	331.749204459212
9420	331.752759698647
9425	331.756304756554
9430	331.759839740597
9435	331.763364757091
9440	331.766879911015
9445	331.770385306038
9450	331.77388104453
9455	331.777367227582
9460	331.780843955024
9465	331.784311325443
9470	331.787769436196
9475	331.791218383429
9480	331.794658262096
9485	331.79808916597
9490	331.801511187663
9495	331.80492441864
9500	331.808328949234
9505	331.811724868665
9510	331.81511226505
9515	331.818491225421
9520	331.821861835741
9525	331.825224180914
9530	331.828578344806
9535	331.831924410251
9540	331.835262459074
9545	331.838592572098
9550	331.84191482916
9555	331.845229309124
9560	331.848536089896
9565	331.851835248435
9570	331.855126860767
9575	331.858411001998
9580	331.861687746324
9585	331.864957167049
9590	331.86821933659
9595	331.871474326496
9600	331.874722207454
9605	331.877963049306
9610	331.881196921056
9615	331.884423890886
9620	331.887644026163
9625	331.890857393452
9630	331.894064058529
9635	331.897264086389
9640	331.900457541257
9645	331.9036444866
9650	331.906824985137
9655	331.909999098848
9660	331.913166888987
9665	331.916328416088
9670	331.91948373998
9675	331.922632919791
9680	331.925776013961
9685	331.928913080254
9690	331.93204417576
9695	331.935169356913
9700	331.938288679491
9705	331.941402198635
9710	331.944509968848
9715	331.947612044012
9720	331.950708477392
9725	331.953799321645
9730	331.956884628828
9735	331.959964450411
9740	331.963038837278
9745	331.966107839741
9750	331.969171507544
9755	331.972229889873
9760	331.975283035364
9765	331.97833099211
9770	331.981373807666
9775	331.984411529062
9780	331.987444202806
9785	331.990471874892
9790	331.993494590808
9795	331.996512395545
9800	331.999525333597


==> Figures/dyn-ecco/sig3-9-e-2.tsv <==
0	279.150000073505
5	279.155827421171
10	279.160843688891
15	279.166219639139
20	279.172377213977
25	279.179260902142
30	279.186549808632
35	279.193822603646
40	279.200684331177
45	279.206861528482
50	279.21227020007
55	279.217059856944
60	279.221636016693
65	279.226663191162
70	279.233050377738
75	279.24192131483
80	279.254572148707
85	279.272419572842
90	279.296942836367
95	279.330627453878
100	279.372366226522
105	279.426195582021
110	279.49467492316
115	279.579264638435
120	279.680619589328
125	279.798815035445
130	279.933518931844
135	280.084122004033
140	280.249834868669
145	280.429759662889
150	280.622942132853
155	280.828408879356
160	281.045193433577
165	281.272354008255
170	281.508985108748
175	281.754224666856
180	282.007257952653
185	282.267319204111
190	282.533691672152
195	282.805706594479
200	283.082741472284
205	283.36421791951
210	283.649599276588
215	283.938388123105
220	284.230123781697
225	284.524379874801
230	284.820761973786
235	285.118905364228
240	285.418472940019
245	285.719153231302
250	286.020658566055
255	286.322723361724
260	286.625102541191
265	286.927570066099
270	287.229917579976
275	287.531953153409
280	287.833500123595
285	288.134396020922
290	288.434491575581
295	288.733649797689
300	289.031745124871
305	289.328662631718
310	289.624297296026
315	289.91855331713
320	290.211343482104
325	290.502588575945
330	290.792216832231
335	291.080163421069
340	291.366369971441
345	291.65078412531
350	291.933359121102
355	292.214053404401
360	292.492830263877
365	292.769657490645
370	293.044507059425
375	293.317354829996
380	293.588180267575
385	293.856966180872
390	294.123698476663
395	294.388365929825
400	294.650959967849
405	294.911474468943
410	295.169905572888
415	295.426251503858
420	295.680512404521
425	295.932690180719
430	296.182788356126
435	296.430811936299
440	296.676767281577
445	296.920661988309
450	297.162504777956
455	297.402305393588
460	297.640074503372
465	297.875823610639
470	298.109564970166
475	298.341311510285
480	298.571076760523
485	298.79887478441
490	299.024720117181
495	299.24862770806
500	299.470612866874
505	299.69069121471
510	299.908878638397
515	300.12519124855
520	300.339645340967
525	300.552257361174
530	300.763043871888
535	300.972021523248
540	301.179207025591
545	301.384617124631
550	301.588268578862
555	301.790178139039
560	301.990362529586
565	302.188838431794
570	302.385622468683
575	302.580731191399
580	302.774181067031
585	302.96598846775
590	303.156169661149
595	303.344740801702
600	303.531717923254
605	303.717116932439
610	303.900953602971
615	304.083243570718
620	304.264002329497
625	304.443245227523
630	304.620987464458
635	304.797244089
640	304.972029996955
645	305.145359929766
650	305.31724847343
655	305.487710057778
660	305.656758956073
665	305.824409284909
670	305.990675004346
675	306.155569918294
680	306.319107675082
685	306.481301768219
690	306.6421655373
695	306.801712169056
700	306.95995469852
705	307.116906010297
710	307.27257883992
715	307.426985775281
720	307.580139258128
725	307.732051585609
730	307.882734911867
735	308.032201249657
740	308.180462472002
745	308.327530313861
750	308.473416373819
755	308.618132115774
760	308.76168887064
765	308.904097838043
770	309.045370088019
775	309.185516562701
780	309.324548077998
785	309.46247532527
790	309.599308872973
795	309.735059168314
800	309.869736538863
805	310.003351194171
810	310.135913227354
815	310.267432616667
820	310.397919227051
825	310.527382811672
830	310.655833013423
835	310.783279366422
840	310.909731297477
845	311.035198127539
850	311.159689073125
855	311.283213247731
860	311.405779663214
865	311.527397231161
870	311.648074764234
875	311.767820977494
880	311.88664448971
885	312.004553824642
890	312.121557412308
895	312.23766359023
900	312.352880604665
905	312.467216611812
910	312.580679679001
915	312.69327778587
920	312.805018825517
925	312.915910605639
930	313.025960849648
935	313.135177197778
940	313.243567208168
945	313.351138357932
950	313.457898044215
955	313.563853585224
960	313.669012221256
965	313.773381115698
970	313.876967356022
975	313.979777954758
980	314.081819850458
985	314.183099908636
990	314.283624922708
995	314.383401614904
1000	314.482436637177
1005	314.580736572088
1010	314.678307933688
1015	314.775157168383
1020	314.87129065578
1025	314.96671470953
1030	315.061435578152
1035	315.155459445848
1040	315.248792433304
1045	315.34144059848
1050	315.433409937388
1055	315.524706384858
1060	315.615335815293
1065	315.705304043416
1070	315.794616824998
1075	315.883279857586
1080	315.97129878121
1085	316.058679179087
1090	316.145426578311
1095	316.231546450535
1100	316.31704421264
1105	316.401925227399
1110	316.486194804127
1115	316.569858199323
1120	316.652920617303
1125	316.735387210826
1130	316.817263081705
1135	316.898553281417
1140	316.979262811697
1145	317.059396625129
1150	317.138959625725
1155	317.217956669496
1160	317.29639256502
1165	317.374272073994
1170	317.451599911782
1175	317.528380747958
1180	317.604619206836
1185	317.680319867997
1190	317.755487266806
1195	317.83012589492
1200	317.904240200798
1205	317.97783459019
1210	318.050913426629
1215	318.123481031916
1220	318.195541686592
1225	318.267099630412
1230	318.338159062801
1235	318.408724143319
1240	318.478798992102
1245	318.548387690314
1250	318.617494280581
1255	318.686122767424
1260	318.754277117682
1265	318.821961260938
1270	318.889179089929
1275	318.955934460957
1280	319.022231194292
1285	319.088073074571
1290	319.153463851187
1295	319.218407238681
1300	319.282906917124
1305	319.346966532488
1310	319.410589697028
1315	319.473779989641
1320	319.536540956231
1325	319.598876110068
1330	319.660788932141
1335	319.722282871501
1340	319.783361345612
1345	319.844027740685
1350	319.904285412017
1355	319.964137684316
1360	320.023587852032
1365	320.082639179675
1370	320.141294902136
1375	320.199558224999
1380	320.257432324852
1385	320.314920349588
1390	320.372025418714
1395	320.428750623642
1400	320.48509902799
1405	320.541073667864
1410	320.596677552151
1415	320.651913662802
1420	320.706784955107
1425	320.761294357975
1430	320.815444774206
1435	320.869239080756
1440	320.922680129009
1445	320.975770745037
1450	321.028513729855
1455	321.080911859685
1460	321.132967886201
1465	321.184684536784
1470	321.236064514765
1475	321.287110499673
1480	321.337825147471
1485	321.388211090796
1490	321.438270939194
1495	321.488007279349
1500	321.537422675319
1505	321.586519668754
1510	321.635300779125
1515	321.683768503943
1520	321.73192531898
1525	321.779773678479
1530	321.827316015373
1535	321.874554741492
1540	321.921492247774
1545	321.968130904467
1550	322.014473061335
1555	322.060521047857
1560	322.106277173429
1565	322.151743727554
1570	322.196922980042
1575	322.241817181198
1580	322.28642856201
1585	322.330759334342
1590	322.374811691114
1595	322.418587806484
1600	322.462089836033
1605	322.505319916942
1610	322.548280168165
1615	322.590972690611
1620	322.633399567308
1625	322.67556286358
1630	322.717464627214
1635	322.759106888624
1640	322.800491661021
1645	322.841620940571
1650	322.882496706559
1655	322.923120921548
1660	322.963495531537
1665	323.003622466115
1670	323.043503638617
1675	323.083140946274
1680	323.122536270369
1685	323.161691476378
1690	323.200608414126
1695	323.239288917925
1700	323.277734806724
1705	323.315947884248
1710	323.353929939142
1715	323.391682745107
1720	323.429208061041
1725	323.466507631173
1730	323.503583185202
1735	323.540436438424
1740	323.57706909187
1745	323.613482832435
1750	323.649679333006
1755	323.685660252591
1760	323.721427236446
1765	323.756981916197
1770	323.79232590997
1775	323.827460822506
1780	323.862388245289
1785	323.897109756662
1790	323.931626921945
1795	323.965941293558
1800	324.000054411129
1805	324.033967801617
1810	324.06768297942
1815	324.101201446491
1820	324.134524692447
1825	324.16765419468
1830	324.20059141847
1835	324.233337817086
1840	324.265894831898
1845	324.298263892481
1850	324.330446416721
1855	324.362443810918
1860	324.394257469885
1865	324.425888777057
1870	324.457339104584
1875	324.488609813437
1880	324.519702253501
1885	324.550617763676
1890	324.581357671972
1895	324.611923295603
1900	324.642315941087
1905	324.672536904334
1910	324.70258747074
1915	324.732468915281
1920	324.762182502602
1925	324.791729487106
1930	324.821111113046
1935	324.850328614611
1940	324.879383216014
1945	324.908276131577
1950	324.93700856582
1955	324.965581713541
1960	324.993996759906
1965	325.022254880524
1970	325.050357241538
1975	325.078304999701
1980	325.106099302458
1985	325.133741288025
1990	325.16123208547
1995	325.188572814791
2000	325.215764586993
2005	325.242808504165
2010	325.269705659555
2015	325.296457137647
2020	325.323064014236
2025	325.349527356501
2030	325.375848223077
2035	325.402027664131
2040	325.428066721431
2045	325.453966428417
2050	325.479727810274
2055	325.505351884001
2060	325.530839658476
2065	325.556192134533
2070	325.581410305021
2075	325.606495154877
2080	325.631447661192
2085	325.656268793274
2090	325.680959512715
2095	325.705520773459
2100	325.729953521861
2105	325.754258696751
2110	325.778437229504
2115	325.802490044093
2120	325.826418057155
2125	325.850222178055
2130	325.873903308943
2135	325.897462344814
2140	325.92090017357
2145	325.944217676077
2150	325.967415726225
2155	325.990495190984
2160	326.013456930465
2165	326.036301797972
2170	326.059030640062
2175	326.081644296602
2180	326.104143600819
2185	326.126529379359
2190	326.148802452342
2195	326.170963633414
2200	326.193013729799
2205	326.214953542356
2210	326.236783865628
2215	326.258505487896
2220	326.280119191229
2225	326.301625751536
2230	326.323025938617
2235	326.344320516212
2240	326.36551024205
2245	326.386595867902
2250	326.407578139626
2255	326.428457797217
2260	326.449235574854
2265	326.469912200948
2270	326.490488398192
2275	326.510964883603
2280	326.531342368569
2285	326.551621558899
2290	326.571803154864
2295	326.591887851246
2300	326.611876337377
2305	326.631769297189
2310	326.651567409257
2315	326.671271346839
2320	326.690881777922
2325	326.710399365265
2330	326.72982476644
2335	326.749158633875
2340	326.768401614896
2345	326.787554351765
2350	326.806617481728
2355	326.825591637046
2360	326.844477445046
2365	326.863275528152
2370	326.881986503928
2375	326.900610985119
2380	326.919149579686
2385	326.937602890849
2390	326.955971517121
2395	326.974256052349
2400	326.992457085749
2405	327.010575201947
2410	327.028610981011
2415	327.046564998492
2420	327.064437825459
2425	327.082230028531
2430	327.09994216992
2435	327.117574807463
2440	327.135128494653
2445	327.152603780681
2450	327.170001210465
2455	327.187321324688
2460	327.204564659829
2465	327.221731748199
2470	327.238823117971
2475	327.255839293219
2480	327.272780793943
2485	327.289648136109
2490	327.306441831676
2495	327.323162388631
2500	327.33981031102
2505	327.356386098976
2510	327.372890248758
2515	327.389323252774
2520	327.405685599615
2525	327.421977774088
2530	327.438200257239
2535	327.454353526393
2540	327.470438055173
2545	327.486454313538
2550	327.502402767806
2555	327.518283880689
2560	327.534098111315
2565	327.549845915262
2570	327.565527744582
2575	327.581144047834
2580	327.596695270106
2585	327.612181853048
2590	327.627604234893
2595	327.642962850491
2600	327.658258131332
2605	327.673490505572
2610	327.688660398063
2615	327.703768230373
2620	327.71881442082
2625	327.733799384491
2630	327.748723533272
2635	327.76358727587
2640	327.778391017842
2645	327.793135161614
2650	327.807820106514
2655	327.822446248789
2660	327.837013981632
2665	327.851523695209
2670	327.865975776679
2675	327.880370610219
2680	327.894708577047
2685	327.908990055449
2690	327.923215420797
2695	327.937385045574
2700	327.951499299399
2705	327.965558549047
2710	327.979563158471
2715	327.993513488828
2720	328.007409898496
2725	328.021252743099
2730	328.03504237553
2735	328.048779145969
2740	328.062463401907
2745	328.076095488165
2750	328.089675746918
2755	328.103204517714
2760	328.116682137493
2765	328.130108940612
2770	328.143485258861
2775	328.156811421487
2780	328.17008775521
2785	328.183314584245
2790	328.196492230325
2795	328.209621012712
2800	328.222701248226
2805	328.235733251258
2810	328.248717333791
2815	328.261653805421
2820	328.274542973369
2825	328.28738514251
2830	328.300180615382
2835	328.31292969221
2840	328.325632670922
2845	328.338289847168
2850	328.350901514336
2855	328.363467963573
2860	328.375989483799
2865	328.388466361727
2870	328.400898881882
2875	328.413287326611
2880	328.42563197611
2885	328.437933108432
2890	328.45019099951
2895	328.46240592317
2900	328.47457815115
2905	328.486707953115
2910	328.498795596674
2915	328.510841347393
2920	328.522845468817
2925	328.534808222483
2930	328.546729867932
2935	328.55861066273
2940	328.570450862483
2945	328.582250720848
2950	328.594010489555
2955	328.605730418414
2960	328.617410755338
2965	328.629051746353
2970	328.640653635613
2975	328.652216665419
2980	328.663741076226
2985	328.675227106667
2990	328.686674993558
2995	328.698084971918
3000	328.709457274982
3005	328.720792134214
3010	328.73208977932
3015	328.743350438267
3020	328.754574337288
3025	328.765761700905
3030	328.776912751935
3035	328.788027711507
3040	328.799106799075
3045	328.81015023243
3050	328.821158227714
3055	328.832130999432
3060	328.843068760466
3065	328.853971722088
3070	328.864840093971
3075	328.875674084201
3080	328.886473899293
3085	328.897239744201
3090	328.907971822328
3095	328.918670335543
3100	328.92933548419
3105	328.9399674671
3110	328.950566481602
3115	328.96113272354
3120	328.97165646778
3125	328.98212321417
3130	328.992527042393
3135	329.002867506387
3140	329.013147126324
3145	329.023369410783
3150	329.033537341707
3155	329.043652256821
3160	329.053713067735
3165	329.063715756614
3170	329.073653099528
3175	329.08351457023
3180	329.093286383768
3185	329.102951644887
3190	329.112490571498
3195	329.121880768389
3200	329.131097530863
3205	329.140114162035
3210	329.148902291055
3215	329.157432182602
3220	329.16567303064
3225	329.173593231612
3230	329.181160634064
3235	329.188342763154
3240	329.195107019635
3245	329.201420853819
3250	329.207251915627
3255	329.212568182314
3260	329.217338065763
3265	329.221530501356
3270	329.225115020549
3275	329.228061809209
3280	329.230341753712
3285	329.231926476681
3290	329.232788364087
3295	329.232900585258
3300	329.232237107186
3305	329.230772704336
3310	329.228482964997
3315	329.225344295039
3320	329.221333919826
3325	329.216429884861
3330	329.210611055651
3335	329.203857117151
3340	329.196148573082
3345	329.187466745308
3350	329.177793773424
3355	329.167112614628
3360	329.155407043929
3365	329.142661654696
3370	329.128861859531
3375	329.113993891428
3380	329.098044805176
3385	329.08100247895
3390	329.06285561602
3395	329.043593746528
3400	329.02320722926
3405	329.001687253371
3410	328.97902583999
3415	328.955215843666
3420	328.930250953617
3425	328.904125694729
3430	328.876835428279
3435	328.848376352354
3440	328.818745501948
3445	328.787940748704
3450	328.755960800304
3455	328.722805199482
3460	328.68847432266
3465	328.652969378207
3470	328.616292404299
3475	328.578446266409
3480	328.5394346544
3485	328.499262079242
3490	328.457933869349
3495	328.415456166538
3500	328.371835921627
3505	328.327080889656
3510	328.281199624758
3515	328.234201474671
3520	328.1860965749
3525	328.136895842536
3530	328.086610969735
3535	328.035254416865
3540	327.982839405315
3545	327.929379909984
3550	327.874890651445
3555	327.819387087787
3560	327.76288540615
3565	327.705402513935
3570	327.646956029709
3575	327.587564273807
3580	327.527246258621
3585	327.466021678591
3590	327.40391089989
3595	327.340934949815
3600	327.277115505873
3605	327.212474884582
3610	327.147036029961
3615	327.080822501743
3620	327.013858463286
3625	326.946168669193
3630	326.877778452649
3635	326.808713712463
3640	326.739000899826
3645	326.668667004784
3650	326.597739542422
3655	326.526246538773
3660	326.454216516434
3665	326.381678479914
3670	326.308661900691
3675	326.235196702006
3680	326.161313243367
3685	326.087042304791
3690	326.012415070772
3695	325.937463113978
3700	325.862218378685
3705	325.786713163945
3710	325.710980106493
3715	325.635052163406
3720	325.558962594492
3725	325.482744944441
3730	325.406433024729
3735	325.330060895273
3740	325.253662845855
3745	325.177273377311
3750	325.100927182494
3755	325.024659127012
3760	324.948494310257
3765	324.872492863334
3770	324.796663352374
3775	324.721026768788
3780	324.645612709205
3785	324.570456236574
3790	324.495595348933
3795	324.421068982236
3800	324.346915475753
3805	324.273171432262
3810	324.199870910072
3815	324.127044889478
3820	324.054720962086
3825	323.982923197498
3830	323.911672147684
3835	323.840984955045
3840	323.770875535433
3845	323.701354812212
3850	323.632430981864
3855	323.564109795469
3860	323.496394843818
3865	323.429287836818
3870	323.362788870355
3875	323.296896675806
3880	323.231608849156
3885	323.166922057981
3890	323.10283222569
3895	323.039334693235
3900	322.976424359092
3905	322.914095798797
3910	322.852343365588
3915	322.79116127387
3920	322.730543667325
3925	322.670484673461
3930	322.610978446379
3935	322.552019199403
3940	322.493601229149
3945	322.435718932429
3950	322.378366817284
3955	322.321539509256
3960	322.265231753902
3965	322.209438416388
3970	322.154154478902
3975	322.099375036483
3980	322.045095291765
3985	321.991310549057
3990	321.938016208077
3995	321.885207757598
4000	321.832880769192
4005	321.781030891229
4010	321.729653843217
4015	321.678745410556
4020	321.628301439742
4025	321.578317834031
4030	321.52879054957
4035	321.479715591967
4040	321.431089013294
4045	321.382906909471
4050	321.335165418021
4055	321.287860716139
4060	321.240989019057
4065	321.194546578657
4070	321.148529682303
4075	321.102934651869
4080	321.057757842919
4085	321.012995644021
4090	320.968644476182
4095	320.92470079236
4100	320.881161077058
4105	320.838021845971
4110	320.79527964568
4115	320.752931053377
4120	320.710972676617
4125	320.669401153085
4130	320.628213150375
4135	320.587405365778
4140	320.546974526067
4145	320.50691738729
4150	320.467230734555
4155	320.427911381817
4160	320.388956171656
4165	320.350361975057
4170	320.31212569118
4175	320.274244247132
4180	320.236714597728
4185	320.199533725255
4190	320.162698639228
4195	320.126206376149
4200	320.090053999259
4205	320.05423859829
4210	320.018757289219
4215	319.983607214016
4220	319.948785540401
4225	319.91428946159
4230	319.880116196049
4235	319.846262987252
4240	319.812727103431
4245	319.779505837335
4250	319.746596505989
4255	319.713996450454
4260	319.681703035591
4265	319.649713649825
4270	319.618025704911
4275	319.586636635708
4280	319.555543899946
4285	319.524744978005
4290	319.494237372689
4295	319.464018609008
4300	319.434086233959
4305	319.404437816311
4310	319.375070946388
4315	319.345983235867
4320	319.317172317561
4325	319.288635845217
4330	319.260371493313
4335	319.232376956855
4340	319.20464995118
4345	319.177188211754
4350	319.149989493986
4355	319.123051573027
4360	319.096372243584
4365	319.069949319733
4370	319.043780634729
4375	319.017864040822
4380	318.992197409079
4385	318.966778629202
4390	318.941605609344
4395	318.916676275944
4400	318.891988573542
4405	318.867540464611
4410	318.843329929388
4415	318.819354965702
4420	318.795613588807
4425	318.77210383122
4430	318.748823742552
4435	318.725771389355
4440	318.70294485495
4445	318.680342239279
4450	318.657961658744
4455	318.635801246052
4460	318.613859150062
4465	318.592133535632
4470	318.570622583472
4475	318.549324489992
4480	318.528237467158
4485	318.507359742344
4490	318.486689558188
4495	318.466225172452
4500	318.44596485788
4505	318.425906902055
4510	318.406049607269
4515	318.386391290377
4520	318.366930282668
4525	318.347664929731
4530	318.328593591318
4535	318.30971464122
4540	318.29102646713
4545	318.27252747052
4550	318.254216066512
4555	318.236090683754
4560	318.218149764291
4565	318.200391763448
4570	318.182815149704
4575	318.165418404573
4580	318.148200022485
4585	318.131158510667
4590	318.114292389027
4595	318.097600190035
4600	318.081080458615
4605	318.064731752025
4610	318.04855263975
4615	318.032541703387
4620	318.016697536536
4625	318.001018744694
4630	317.985503945143
4635	317.970151766847
4640	317.954960850344
4645	317.939929847644
4650	317.925057422121
4655	317.910342248417
4660	317.895783012334
4665	317.881378410741
4670	317.867127151466
4675	317.853027953205
4680	317.839079545422
4685	317.825280668251
4690	317.811630072402
4695	317.798126519069
4700	317.78476877983
4705	317.771555636563
4710	317.758485881346
4715	317.745558316371
4720	317.732771753853
4725	317.720125015942
4730	317.707616934633
4735	317.695246351679
4740	317.683012118506
4745	317.670913096127
4750	317.658948155055
4755	317.647116175224
4760	317.6354160459
4765	317.623846665604
4770	317.612406942028
4775	317.601095791952
4780	317.589912141171
4785	317.578854924408
4790	317.567923085241
4795	317.557115576024
4800	317.546431357809
4805	317.535869400271
4810	317.525428681633
4815	317.515108188591
4820	317.504906916239
4825	317.494823867998
4830	317.484858055542
4835	317.475008498725
4840	317.465274225514
4845	317.455654271914
4850	317.446147681901
4855	317.436753507353
4860	317.427470807979
4865	317.418298651255
4870	317.409236112352
4875	317.400282274075
4880	317.391436226793
4885	317.382697068376
4890	317.374063904129
4895	317.36553584673
4900	317.357112016163
4905	317.348791539658
4910	317.34057355163
4915	317.332457193613
4920	317.324441614203
4925	317.316525968996
4930	317.308709420526
4935	317.30099113821
4940	317.293370298286
4945	317.285846083755
4950	317.278417684325
4955	317.271084296353
4960	317.263845122786
4965	317.256699373108
4970	317.249646263284
4975	317.242685015703
4980	317.235814859126
4985	317.22903502863
4990	317.222344765553
4995	317.215743317447
5000	317.209229938018
5005	317.202803887077
5010	317.196464430492
5015	317.190210840129
5020	317.184042393808
5025	317.177958375251
5030	317.171958074031
5035	317.166040785522
5040	317.160205810853
5045	317.154452456858
5050	317.148780036028
5055	317.143187866463
5060	317.137675271826
5065	317.132241581294
5070	317.126886129517
5075	317.121608256564
5080	317.116407307887
5085	317.111282634266
5090	317.106233591774
5095	317.101259541726
5100	317.096359850637
5105	317.09153389018
5110	317.086781037143
5115	317.082100673382
5120	317.077492185786
5125	317.072954966228
5130	317.068488411528
5135	317.064091923411
5140	317.059764908464
5145	317.055506778098
5150	317.051316948508
5155	317.047194840632
5160	317.043139880111
5165	317.039151497252
5170	317.035229126988
5175	317.031372208842
5180	317.027580186884
5185	317.023852509699
5190	317.020188630345
5195	317.016588006321
5200	317.013050099524
5205	317.00957437622
5210	317.006160307
5215	317.002807366752
5220	316.999515034619
5225	316.99628279397
5230	316.99311013236
5235	316.989996541498
5240	316.986941517213
5245	316.983944559419
5250	316.981005172083
5255	316.97812286319
5260	316.975297144711
5265	316.972527532569
5270	316.96981354661
5275	316.967154710567
5280	316.964550552028
5285	316.962000602409
5290	316.959504396918
5295	316.957061474525
5300	316.954671377934
5305	316.952333653547
5310	316.950047851442
5315	316.947813525332
5320	316.945630232546
5325	316.943497533993
5330	316.941414994134
5335	316.939382180955
5340	316.937398665936
5345	316.935464024023
5350	316.933577833602
5355	316.931739676467
5360	316.929949137796
5365	316.92820580612
5370	316.926509273299
5375	316.924859134493
5380	316.923254988136
5385	316.921696435908
5390	316.920183082712
5395	316.918714536643
5400	316.917290408965
5405	316.915910314087
5410	316.914573869532
5415	316.913280695918
5420	316.912030416928
5425	316.91082265929
5430	316.909657052745
5435	316.908533230032
5440	316.907450826855
5445	316.906409481865
5450	316.905408836633
5455	316.904448535628
5460	316.903528226193
5465	316.902647558521
5470	316.901806185633
5475	316.901003763355
5480	316.900239950295
5485	316.899514407821
5490	316.898826800038
5495	316.898176793767
5500	316.897564058522
5505	316.896988266488
5510	316.896449092501
5515	316.895946214027
5520	316.895479311137
5525	316.89504806649
5530	316.894652165312
5535	316.894291295371
5540	316.893965146963
5545	316.893673412886
5550	316.893415788424
5555	316.893191971323
5560	316.893001661775
5565	316.892844562396
5570	316.892720378207
5575	316.892628816617
5580	316.892569587398
5585	316.892542402673
5590	316.892546976892
5595	316.892583026815
5600	316.892650271495
5605	316.892748432258
5610	316.892877232682
5615	316.893036398587
5620	316.893225658007
5625	316.89344474118
5630	316.893693380527
5635	316.893971310633
5640	316.894278268235
5645	316.894613992198
5650	316.894978223503
5655	316.895370705229
5660	316.895791182533
5665	316.896239402639
5670	316.896715114815
5675	316.897218070364
5680	316.897748022599
5685	316.898304726835
5690	316.898887940368
5695	316.899497422462
5700	316.90013293433
5705	316.900794239122
5710	316.901481101907
5715	316.902193289659
5720	316.90293057124
5725	316.903692717388
5730	316.904479500699
5735	316.905290695614
5740	316.906126078403
5745	316.90698542715
5750	316.907868521741
5755	316.908775143849
5760	316.909705076915
5765	316.910658106142
5770	316.911634018473
5775	316.912632602582
5780	316.91365364886
5785	316.914696949399
5790	316.915762297979
5795	316.916849490055
5800	316.917958322746
5805	316.919088594816
5810	316.920240106667
5815	316.921412660322
5820	316.922606059412
5825	316.923820109168
5830	316.925054616401
5835	316.926309389494
5840	316.92758423839
5845	316.928878974576
5850	316.930193411075
5855	316.931527362428
5860	316.932880644688
5865	316.934253075406
5870	316.935644473616
5875	316.937054659826
5880	316.938483456007
5885	316.939930685578
5890	316.9413961734
5895	316.942879745757
5900	316.944381230351
5905	316.945900456288
5910	316.947437254067
5915	316.948991455568
5920	316.950562894044
5925	316.952151404107
5930	316.953756821718
5935	316.955378984177
5940	316.957017730112
5945	316.958672899466
5950	316.960344333493
5955	316.962031874739
5960	316.963735367038
5965	316.9654546555
5970	316.967189586499
5975	316.968940007667
5980	316.970705767878
5985	316.972486717245
5990	316.974282707103
5995	316.976093590005
6000	316.977919219712
6005	316.979759451177
6010	316.981614140543
6015	316.98348314513
6020	316.985366323427
6025	316.987263535079
6030	316.989174640884
6035	316.991099502778
6040	316.993037983829
6045	316.994989948229
6050	316.996955261279
6055	316.998933789389
6060	317.000925400062
6065	317.002929961889
6070	317.004947344539
6075	317.00697741875
6080	317.009020056321
6085	317.011075130106
6090	317.013142513999
6095	317.015222082934
6100	317.01731371287
6105	317.019417280787
6110	317.021532664674
6115	317.023659743526
6120	317.025798397331
6125	317.027948507065
6130	317.030109954684
6135	317.032282623114
6140	317.034466396247
6145	317.036661158929
6150	317.038866796956
6155	317.041083197062
6160	317.043310246919
6165	317.04554783512
6170	317.04779585118
6175	317.050054185525
6180	317.052322729481
6185	317.054601375276
6190	317.056890016024
6195	317.059188545722
6200	317.061496859242
6205	317.063814852327
6210	317.066142421578
6215	317.068479464452
6220	317.070825879253
6225	317.073181565127
6230	317.075546422053
6235	317.077920350839
6240	317.080303253111
6245	317.082695031313
6250	317.085095588693
6255	317.087504829304
6260	317.089922657991
6265	317.092348980389
6270	317.094783702915
6275	317.097226732761
6280	317.099677977891
6285	317.10213734703
6290	317.104604749662
6295	317.107080096021
6300	317.109563297089
6305	317.112054264585
6310	317.114552910962
6315	317.117059149401
6320	317.119572893806
6325	317.122094058793
6330	317.124622559693
6335	317.127158312539
6340	317.129701234063
6345	317.13225124169
6350	317.134808253535
6355	317.137372188392
6360	317.139942965734
6365	317.142520505705
6370	317.145104729114
6375	317.147695557431
6380	317.150292912782
6385	317.152896717941
6390	317.155506896331
6395	317.158123372009
6400	317.160746069671
6405	317.16337491464
6410	317.166009832864
6415	317.168650750911
6420	317.171297595962
6425	317.173950295809
6430	317.176608778846
6435	317.179272974069
6440	317.181942811068
6445	317.184618220023
6450	317.1872991317
6455	317.189985477444
6460	317.192677189176
6465	317.195374199391
6470	317.198076441147
6475	317.200783848066
6480	317.203496354328
6485	317.206213894666
6490	317.208936404359
6495	317.211663819234
6500	317.214396075655
6505	317.217133110524
6510	317.219874861271
6515	317.222621265856
6520	317.22537226276
6525	317.228127790981
6530	317.230887790035
6535	317.233652199945
6540	317.23642096124
6545	317.239194014953
6550	317.241971302614
6555	317.244752766245
6560	317.247538348359
6565	317.250327991957
6570	317.253121640519
6575	317.255919238003
6580	317.258720728844
6585	317.261526057945
6590	317.264335170676
6595	317.267148012869
6600	317.269964530818
6605	317.272784671269
6610	317.275608381421
6615	317.278435608921
6620	317.28126630186
6625	317.28410040877
6630	317.286937878621
6635	317.289778660816
6640	317.292622705187
6645	317.295469961994
6650	317.298320381919
6655	317.301173916067
6660	317.304030515955
6665	317.306890133515
6670	317.30975272109
6675	317.312618231427
6680	317.315486617677
6685	317.318357833391
6690	317.321231832516
6695	317.324108569392
6700	317.326987998752
6705	317.32987007571
6710	317.332754755771
6715	317.335641994814
6720	317.3385317491
6725	317.341423975264
6730	317.344318630309
6735	317.347215671612
6740	317.350115056911
6745	317.353016744308
6750	317.355920692264
6755	317.358826859598
6760	317.361735205482
6765	317.364645689438
6770	317.367558271337
6775	317.370472911394
6780	317.373389570167
6785	317.376308208555
6790	317.379228787791
6795	317.382151269445
6800	317.385075615415
6805	317.388001787929
6810	317.390929749543
6815	317.393859463133
6820	317.396790891898
6825	317.399723999353
6830	317.402658749331
6835	317.405595105975
6840	317.408533033741
6845	317.41147249739
6850	317.41441346199
6855	317.417355892911
6860	317.420299755825
6865	317.423245016699
6870	317.426191641797
6875	317.429139597677
6880	317.432088851184
6885	317.435039369456
6890	317.437991119913
6895	317.440944070259
6900	317.443898188482
6905	317.446853442846
6910	317.449809801892
6915	317.452767234436
6920	317.455725709566
6925	317.458685196639
6930	317.461645665281
6935	317.464607085383
6940	317.467569427098
6945	317.470532660842
6950	317.473496757288
6955	317.476461687368
6960	317.479427422267
6965	317.482393933422
6970	317.485361192524
6975	317.488329171509
6980	317.491297842561
6985	317.494327083521
6990	317.497505417907
6995	317.500869482816
7000	317.504423172099
7005	317.508152847027
7010	317.512039204684
7015	317.516066326396
7020	317.520228364689
7025	317.524534268128
7030	317.52901088956
7035	317.533704774855
7040	317.53868288607
7045	317.544032475022
7050	317.549860289944
7055	317.556291269037
7060	317.563466849805
7065	317.571543001543
7070	317.580688070034
7075	317.591080507807
7080	317.602906549969
7085	317.616357884345
7090	317.631629355031
7095	317.648916730458
7100	317.668414560206
7105	317.690314139149
7110	317.714801592715
7115	317.742056093112
7120	317.772248213043
7125	317.805538420769
7130	317.842075718144
7135	317.881996421473
7140	317.9254230836
7145	317.97246355451
7150	318.023210176853
7155	318.077739112137
7160	318.136109792839
7165	318.198364495363
7170	318.264528028542
7175	318.334607532248
7180	318.408592380673
7185	318.4864541848
7190	318.568146888697
7195	318.653606954344
7200	318.742753629832
7205	318.835489295913
7210	318.931699886036
7215	319.03125537517
7220	319.134010332856
7225	319.239864441515
7230	319.348492523495
7235	319.459868360502
7240	319.573877932054
7245	319.690343785927
7250	319.809044823767
7255	319.9297321807
7260	320.052141803973
7265	320.176004264257
7270	320.301052265754
7275	320.427026258691
7280	320.553678500699
7285	320.680775862327
7290	320.80810162636
7295	320.935456490677
7300	321.062658949505
7305	321.189545197944
7310	321.31596867888
7315	321.441799369495
7320	321.566922886072
7325	321.691239470208
7330	321.814662906511
7335	321.937119411031
7340	322.058546520683
7345	322.178892006581
7350	322.298112828124
7355	322.416174139816
7360	322.533048358835
7365	322.648714298228
7370	322.763156368105
7375	322.876363845292
7380	322.988330210393
7385	323.099052550111
7390	323.208531021874
7395	323.31676837725
7400	323.423769540266
7405	323.52954123656
7410	323.63409166922
7415	323.737430237164
7420	323.839567292053
7425	323.940513929841
7430	324.040281813296
7435	324.138883022021
7440	324.236329926761
7445	324.332635085011
7450	324.427811155208
7455	324.521870827021
7460	324.6148267655
7465	324.706691567073
7470	324.797477725582
7475	324.887197606791
7480	324.975863429928
7485	325.063487255068
7490	325.150080975257
7495	325.235656312467
7500	325.320224816585
7505	325.403797866761
7510	325.486386674535
7515	325.568002288278
7520	325.64865559853
7525	325.728357343928
7530	325.807118117445
7535	325.884948372735
7540	325.961858430423
7545	326.037858484201
7550	326.112958606657
7555	326.187168754741
7560	326.260498774865
7565	326.332958407569
7570	326.404557291783
7575	326.47530496865
7580	326.545210884953
7585	326.614284396145
7590	326.682534769006
7595	326.749971183963
7600	326.816602737087
7605	326.882438441812
7610	326.94748723039
7615	327.011757955119
7620	327.075259389378
7625	327.138000228471
7630	327.199989090337
7635	327.261234516127
7640	327.321744970673
7645	327.381528842869
7650	327.440594445989
7655	327.498950017941
7660	327.556603721482
7665	327.613563644409
7670	327.669837799714
7675	327.725434125748
7680	327.780360486359
7685	327.834624671051
7690	327.888234395129
7695	327.941197299874
7700	327.993520952715
7705	328.045212847424
7710	328.096280404329
7715	328.146730970539
7720	328.196571820191
7725	328.24581015472
7730	328.29445310314
7735	328.34250772235
7740	328.389980997454
7745	328.4368798421
7750	328.483211098837
7755	328.528981539483
7760	328.574197865516
7765	328.618866708468
7770	328.662994630343
7775	328.706588124037
7780	328.749653613778
7785	328.792197455565
7790	328.834225937632
7795	328.8757452809
7800	328.916761639458
7805	328.957281101032
7810	328.997309687474
7815	329.036853355246
7820	329.075917995917
7825	329.114509436661
7830	329.152633440754
7835	329.190295708084
7840	329.227501875656
7845	329.264257518101
7850	329.300568148188
7855	329.336439217341
7860	329.371876116149
7865	329.406884174883
7870	329.441468664014
7875	329.475634794731
7880	329.509387719453
7885	329.542732532354
7890	329.575674269872
7895	329.608217911233
7900	329.640368378963
7905	329.672130539404
7910	329.703509203231
7915	329.734509125962
7920	329.765135008476
7925	329.795391497517
7930	329.825283186213
7935	329.854814614574
7940	329.883990270009
7945	329.912814587823
7950	329.941291951725
7955	329.969426694327
7960	329.997223097644
7965	330.02468539359
7970	330.051817764475
7975	330.078624343497
7980	330.105109215228
7985	330.131276416108
7990	330.157129934928
7995	330.182673713309
8000	330.207911646187
8005	330.232847582287
8010	330.257485324601
8015	330.281828630853
8020	330.305881213976
8025	330.329646742571
8030	330.353128841374
8035	330.376331091714
8040	330.399257031971
8045	330.421910158028
8050	330.444293923721
8055	330.466411741291
8060	330.488266981821
8065	330.509862975685
8070	330.531203012978
8075	330.552290343955
8080	330.573128179461
8085	330.593719691359
8090	330.614068012954
8095	330.634176239414
8100	330.654047428189
8105	330.673684599422
8110	330.693090736365
8115	330.712268785782
8120	330.731221658358
8125	330.749952229092
8130	330.768463337703
8135	330.786757789019
8140	330.804838353369
8145	330.822707766969
8150	330.840368732308
8155	330.857823918523
8160	330.875075961784
8165	330.89212746566
8170	330.908981001494
8175	330.925639108767
8180	330.942104295461
8185	330.958379038421
8190	330.974465783711
8195	330.990366946965
8200	331.006084913741
8205	331.021622039862
8210	331.036980651763
8215	331.052163046833
8220	331.067171493744
8225	331.082008232791
8230	331.09667547622
8235	331.111175408556
8240	331.125510186921
8245	331.139681941363
8250	331.153692775167
8255	331.167544765168
8260	331.181239962067
8265	331.194780390737
8270	331.208168050522
8275	331.221404915546
8280	331.234492935008
8285	331.247434033475
8290	331.260230111177
8295	331.272883044296
8300	331.285394685252
8305	331.297766862984
8310	331.31000138323
8315	331.322100028811
8320	331.334064559895
8325	331.345896714275
8330	331.357598207637
8335	331.369170733822
8340	331.380615965092
8345	331.391935552389
8350	331.403131125593
8355	331.414204293773
8360	331.425156645442
8365	331.435989748806
8370	331.446705152005
8375	331.457304383364
8380	331.467788951629
8385	331.478160346205
8390	331.488420037391
8395	331.498569476618
8400	331.508610096674
8405	331.518543311931
8410	331.528370518576
8415	331.538093094829
8420	331.547712401163
8425	331.557229780525
8430	331.566646558547
8435	331.575964043765
8440	331.585183527821
8445	331.59430628568
8450	331.603333575829
8455	331.612266640483
8460	331.621106705786
8465	331.62985498201
8470	331.638512663752
8475	331.647080930125
8480	331.655560944954
8485	331.663953856965
8490	331.672260799969
8495	331.680482893054
8500	331.688621240762
8505	331.696676933274
8510	331.704651046587
8515	331.712544642693
8520	331.720358769752
8525	331.728094462266
8530	331.735752741252
8535	331.743334614405
8540	331.750841076272
8545	331.758273108411
8550	331.765631679558
8555	331.772917745787
8560	331.780132250669
8565	331.787276125428
8570	331.7943502891
8575	331.801355648682
8580	331.808293099289
8585	331.8151635243
8590	331.821967795508
8595	331.828706773266
8600	331.835381306631
8605	331.841992233511
8610	331.848540380799
8615	331.855026564521
8620	331.861451589967
8625	331.867816251831
8630	331.874121334346
8635	331.880367611413
8640	331.886555846738
8645	331.89268679396
8650	331.898761196774
8655	331.904779789066
8660	331.910743295035
8665	331.916652429314
8670	331.922507897095
8675	331.928310394249
8680	331.934060607447
8685	331.939759214274
8690	331.945406883349
8695	331.951004274439
8700	331.95655203857
8705	331.962050818144
8710	331.967501247046
8715	331.972903950754
8720	331.978259546448
8725	331.983568643117
8730	331.988831841665
8735	331.994049735012
8740	331.999222908201
8745	332.004351938496
8750	332.009437395485
8755	332.01447984118
8760	332.019479830111
8765	332.024437909426
8770	332.029354618985
8775	332.034230491455
8780	332.039066052403
8785	332.04386182039
8790	332.048618307057
8795	332.05333601722
8800	332.058015448954
8805	332.062657093686
8810	332.067261436277
8815	332.071828955108
8820	332.076360122166
8825	332.080855403126
8830	332.085315257435
8835	332.089740138389
8840	332.094130493219
8845	332.098486763166
8850	332.102809383559
8855	332.107098783895
8860	332.111355387915
8865	332.115579613676
8870	332.119771873628
8875	332.123932574688
8880	332.128062118309
8885	332.132160900557
8890	332.136229312177
8895	332.140267738664
8900	332.144276560333
8905	332.148256152386
8910	332.152206884979
8915	332.156129123291
8920	332.160023227585
8925	332.163889553275
8930	332.167728450992
8935	332.171540266642
8940	332.175325341474
8945	332.179084012135
8950	332.182816610738
8955	332.186523464916
8960	332.190204897882
8965	332.193861228491
8970	332.197492771293
8975	332.201099836595
8980	332.204682730511
8985	332.208241755023
8990	332.211777208032
8995	332.215289383415
9000	332.218778571074
9005	332.222245056996
9010	332.225689123296
9015	332.229111048276
9020	332.23251110647
9025	332.2358895687
9030	332.239246702119
9035	332.242582770263
9040	332.2458980331
9045	332.249192747075
9050	332.252467165161
9055	332.255721536898
9060	332.258956108447
9065	332.262171122629
9070	332.265366818974
9075	332.268543433761
9080	332.271701200063
9085	332.274840347793
9090	332.277961103738
9095	332.28106369161
9100	332.284148332084
9105	332.287215242833
9110	332.290264638577
9115	332.293296731118
9120	332.296311729378
9125	332.299309839441
9130	332.302291264587
9135	332.305256205335
9140	332.308204859474
9145	332.311137422104
9150	332.314054085671
9155	332.316955040001
9160	332.319840472339
9165	332.322710567379
9170	332.325565507302
9175	332.328405471806
9180	332.331230638146
9185	332.33404118116
9190	332.336837273305
9195	332.339619084689
9200	332.3423867831
9205	332.345140534043
9210	332.347880500765
9215	332.350606844288
9220	332.353319723439
9225	332.35601929488
9230	332.358705713136
9235	332.361379130625
9240	332.364039697687
9245	332.366687562611
9250	332.369322871662
9255	332.37194576911
9260	332.374556397258
9265	332.377154896466
9270	332.379741405178
9275	332.382316059949
9280	332.384878995472
9285	332.3874303446
9290	332.389970238371
9295	332.392498806038
9300	332.395016175086
9305	332.397522471261
9310	332.400017818592
9315	332.402502339415
9320	332.404976154394
9325	332.407439382548
9330	332.409892141268
9335	332.412334546344
9340	332.414766711984
9345	332.417188750836
9350	332.41960077401
9355	332.422002891099
9360	332.4243952102
9365	332.426777837932
9370	332.429150879459
9375	332.431514438509
9380	332.433868617394
9385	332.436213517028
9390	332.438549236948
9395	332.440875875332
9400	332.443193529015
9405	332.445502293514
9410	332.447802263038
9415	332.450093530514
9420	332.452376187598
9425	332.454650324694
9430	332.456916030974
9435	332.459173394394
9440	332.461422501707
9445	332.463663438485
9450	332.465896289129
9455	332.468121136894
9460	332.470338063894
9465	332.472547151126
9470	332.474748478482
9475	332.476942124765
9480	332.479128167703
9485	332.481306683964
9490	332.483477749174
9495	332.485641437924
9500	332.487797823793
9505	332.489946979355
9510	332.492088976197
9515	332.494223884931
9520	332.496351775206
9525	332.498472715727
9530	332.500586774259
9535	332.502694017649
9540	332.504794511832
9545	332.50688832185
9550	332.508975511856
9555	332.511056145135
9560	332.513130284109
9565	332.515197990355
9570	332.517259324611
9575	332.519314346792
9580	332.521363115999
9585	332.523405690531
9590	332.525442127898
9595	332.527472484826
9600	332.529496817277
9605	332.531515180451
9610	332.533527628802
9615	332.535534216045
9620	332.537534995169
9625	332.539530018447
9630	332.541519337442
9635	332.543503003022
9640	332.545481065367
9645	332.54745357398
9650	332.549420577692
9655	332.551382124678
9660	332.553338262463
9665	332.55528903793
9670	332.557234497328
9675	332.559174686288
9680	332.561109649821
9685	332.563039432335
9690	332.564964077641
9695	332.566883628958
9700	332.568798128927
9705	332.570707619615
9710	332.572612142523
9715	332.574511738598
9720	332.576406448236
9725	332.578296311291
9730	332.580181367084
9735	332.58206165441
9740	332.583937211544
9745	332.585808076251
9750	332.587674285789
9755	332.58953587692
9760	332.591392885915
9765	332.593245348562
9770	332.595093300172
9775	332.596936775584
9780	332.598775809176
9785	332.600610434867
9790	332.602440686127
9795	332.604266595979
9800	332.606088197012


==> Figures/dyn-ecco/sig3-9-e-3.tsv <==
0	279.15
5	279.844685381919
10	281.911636068046
15	285.299956872671
20	289.926216092394
25	295.676499871549
30	302.409217139397
35	309.958586052196
40	318.138716092394
45	326.748185310105
50	335.575
55	344.401814689895
60	353.011283907606
65	361.191413947804
70	368.740782860603
75	375.473500128451
80	381.223783907606
85	385.850043127329
90	389.238363931954
95	392
100	392
105	392
110	392
115	392
120	392
125	392
130	392
135	392
140	392
145	392
150	392
155	392
160	392
165	392
170	392
175	392
180	392
185	392
190	392
195	392
200	392
205	392
210	392
215	392
220	392
225	392
230	392
235	392
240	392
245	392
250	392
255	392
260	392
265	392
270	392
275	392
280	392
285	392
290	392
295	392
300	392
305	392
310	392
315	392
320	392
325	392
330	392
335	392
340	392
345	392
350	392
355	392
360	392
365	392
370	392
375	392
380	392
385	392
390	392
395	392
400	392
405	392
410	392
415	392
420	392
425	392
430	392
435	392
440	392
445	392
450	392
455	392
460	392
465	392
470	392
475	392
480	392
485	392
490	392
495	392
500	392
505	392
510	392
515	392
520	392
525	392
530	392
535	392
540	392
545	392
550	392
555	392
560	392
565	392
570	392
575	392
580	392
585	392
590	392
595	392
600	392
605	392
610	392
615	392
620	392
625	392
630	392
635	392
640	392
645	392
650	392
655	392
660	392
665	392
670	392
675	392
680	392
685	392
690	392
695	392
700	392
705	392
710	392
715	392
720	392
725	392
730	392
735	392
740	392
745	392
750	392
755	392
760	392
765	392
770	392
775	392
780	392
785	392
790	392
795	392
800	392
805	392
810	392
815	392
820	392
825	392
830	392
835	392
840	392
845	392
850	392
855	392
860	392
865	392
870	392
875	392
880	392
885	392
890	392
895	392
900	392
905	392
910	392
915	392
920	392
925	392
930	392
935	392
940	392
945	392
950	392
955	392
960	392
965	392
970	392
975	392
980	392
985	392
990	392
995	392
1000	392
1005	392
1010	392
1015	392
1020	392
1025	392
1030	392
1035	392
1040	392
1045	392
1050	392
1055	392
1060	392
1065	392
1070	392
1075	392
1080	392
1085	392
1090	392
1095	392
1100	392
1105	392
1110	392
1115	392
1120	392
1125	392
1130	392
1135	392
1140	392
1145	392
1150	392
1155	392
1160	392
1165	392
1170	392
1175	392
1180	392
1185	392
1190	392
1195	392
1200	392
1205	392
1210	392
1215	392
1220	392
1225	392
1230	392
1235	392
1240	392
1245	392
1250	392
1255	392
1260	392
1265	392
1270	392
1275	392
1280	392
1285	392
1290	392
1295	392
1300	392
1305	392
1310	392
1315	392
1320	392
1325	392
1330	392
1335	392
1340	392
1345	392
1350	392
1355	392
1360	392
1365	392
1370	392
1375	392
1380	392
1385	392
1390	392
1395	392
1400	392
1405	392
1410	392
1415	392
1420	392
1425	392
1430	392
1435	392
1440	392
1445	392
1450	392
1455	392
1460	392
1465	392
1470	392
1475	392
1480	392
1485	392
1490	392
1495	392
1500	392
1505	392
1510	392
1515	392
1520	392
1525	392
1530	392
1535	392
1540	392
1545	392
1550	392
1555	392
1560	392
1565	392
1570	392
1575	392
1580	392
1585	392
1590	392
1595	392
1600	392
1605	392
1610	392
1615	392
1620	392
1625	392
1630	392
1635	392
1640	392
1645	392
1650	392
1655	392
1660	392
1665	392
1670	392
1675	392
1680	392
1685	392
1690	392
1695	392
1700	392
1705	392
1710	392
1715	392
1720	392
1725	392
1730	392
1735	392
1740	392
1745	392
1750	392
1755	392
1760	392
1765	392
1770	392
1775	392
1780	392
1785	392
1790	392
1795	392
1800	392
1805	392
1810	392
1815	392
1820	392
1825	392
1830	392
1835	392
1840	392
1845	392
1850	392
1855	392
1860	392
1865	392
1870	392
1875	392
1880	392
1885	392
1890	392
1895	392
1900	392
1905	392
1910	392
1915	392
1920	392
1925	392
1930	392
1935	392
1940	392
1945	392
1950	392
1955	392
1960	392
1965	392
1970	392
1975	392
1980	392
1985	392
1990	392
1995	392
2000	392
2005	392
2010	392
2015	392
2020	392
2025	392
2030	392
2035	392
2040	392
2045	392
2050	392
2055	392
2060	392
2065	392
2070	392
2075	392
2080	392
2085	392
2090	392
2095	392
2100	392
2105	392
2110	392
2115	392
2120	392
2125	392
2130	392
2135	392
2140	392
2145	392
2150	392
2155	392
2160	392
2165	392
2170	392
2175	392
2180	392
2185	392
2190	392
2195	392
2200	392
2205	392
2210	392
2215	392
2220	392
2225	392
2230	392
2235	392
2240	392
2245	392
2250	392
2255	392
2260	392
2265	392
2270	392
2275	392
2280	392
2285	392
2290	392
2295	392
2300	392
2305	392
2310	392
2315	392
2320	392
2325	392
2330	392
2335	392
2340	392
2345	392
2350	392
2355	392
2360	392
2365	392
2370	392
2375	392
2380	392
2385	392
2390	392
2395	392
2400	392
2405	392
2410	392
2415	392
2420	392
2425	392
2430	392
2435	392
2440	392
2445	392
2450	392
2455	392
2460	392
2465	392
2470	392
2475	392
2480	392
2485	392
2490	392
2495	392
2500	392
2505	392
2510	392
2515	392
2520	392
2525	392
2530	392
2535	392
2540	392
2545	392
2550	392
2555	392
2560	392
2565	392
2570	392
2575	392
2580	392
2585	392
2590	392
2595	392
2600	392
2605	392
2610	392
2615	392
2620	392
2625	392
2630	392
2635	392
2640	392
2645	392
2650	392
2655	392
2660	392
2665	392
2670	392
2675	392
2680	392
2685	392
2690	392
2695	392
2700	392
2705	392
2710	392
2715	392
2720	392
2725	392
2730	392
2735	392
2740	392
2745	392
2750	392
2755	392
2760	392
2765	392
2770	392
2775	392
2780	392
2785	392
2790	392
2795	392
2800	392
2805	392
2810	392
2815	392
2820	392
2825	392
2830	392
2835	392
2840	392
2845	392
2850	392
2855	392
2860	392
2865	392
2870	392
2875	392
2880	392
2885	392
2890	392
2895	392
2900	392
2905	392
2910	392
2915	392
2920	392
2925	392
2930	392
2935	392
2940	392
2945	392
2950	392
2955	392
2960	392
2965	392
2970	392
2975	392
2980	392
2985	392
2990	392
2995	392
3000	392
3005	392
3010	392
3015	392
3020	392
3025	392
3030	392
3035	392
3040	392
3045	392
3050	392
3055	392
3060	392
3065	392
3070	392
3075	392
3080	392
3085	392
3090	392
3095	392
3100	392
3105	392
3110	392
3115	392
3120	391.993138330885
3125	391.97255733056
3130	391.93826901775
3135	391.890293415865
3140	391.828658541304
3145	391.7534003871
3150	391.664562901894
3155	391.562197964276
3160	391.446365352488
3165	391.317132709512
3170	391.174575503573
3175	391.018776984065
3180	390.849828132936
3185	390.667827611557
3190	390.472881703107
3195	390.265104250508
3200	390.04461658994
3205	389.811547479988
3210	389.566033026449
3215	389.30821660285
3220	389.038248766723
3225	388.756287171681
3230	388.462496475356
3235	388.15704824324
3240	387.840120848501
3245	387.511899367811
3250	387.172575473273
3255	386.822347320486
3260	386.461419432827
3265	386.090002582021
3270	385.708313665048
3275	385.316575577487
3280	384.91501708335
3285	384.50387268149
3290	384.083382468659
3295	383.6537919993
3300	383.21535214215
3305	382.76831893374
3310	382.312953428873
3315	381.849521548182
3320	381.378293922835
3325	380.899545736494
3330	380.413556564619
3335	379.920610211201
3340	379.420994543029
3345	378.915001321582
3350	378.402926032654
3355	377.885067713794
3360	377.361728779676
3365	376.8332148455
3370	376.29983454852
3375	375.761899367811
3380	375.219723442369
3385	374.673623387667
3390	374.123918110758
3395	373.570928624043
3400	373.014977857812
3405	372.456390471655
3410	371.895492664877
3415	371.332611986
3420	370.768077141491
3425	370.202217803801
3430	369.635364418849
3435	369.067848013049
3440	368.5
3445	367.932151986951
3450	367.364635581151
3455	366.797782196199
3460	366.231922858509
3465	365.667388014
3470	365.104507335123
3475	364.543609528345
3480	363.985022142188
3485	363.429071375957
3490	362.876081889242
3495	362.326376612333
3500	361.780276557631
3505	361.238100632189
3510	360.70016545148
3515	360.1667851545
3520	359.638271220324
3525	359.114932286206
3530	358.597073967346
3535	358.084998678418
3540	357.579005456971
3545	357.079389788799
3550	356.586443435381
3555	356.100454263506
3560	355.621706077165
3565	355.150478451818
3570	354.687046571127
3575	354.23168106626
3580	353.78464785785
3585	353.3462080007
3590	352.916617531341
3595	352.49612731851
3600	352.08498291665
3605	351.683424422513
3610	351.291686334952
3615	350.909997417979
3620	350.538580567173
3625	350.177652679514
3630	349.827424526727
3635	349.488100632189
3640	349.159879151499
3645	348.84295175676
3650	348.537503524644
3655	348.243712828319
3660	347.961751233277
3665	347.69178339715
3670	347.433966973551
3675	347.188452520012
3680	346.95538341006
3685	346.734895749492
3690	346.527118296893
3695	346.332172388443
3700	346.150171867064
3705	345.981223015935
3710	345.825424496427
3715	345.682867290488
3720	345.553634647512
3725	345.437802035724
3730	345.335437098106
3735	345.2465996129
3740	345.171341458696
3745	345.109706584135
3750	345.06173098225
3755	345.02744266944
3760	345
3765	345
3770	345
3775	345
3780	345
3785	345
3790	345
3795	345
3800	345
3805	345
3810	345
3815	345
3820	345
3825	345
3830	345
3835	345
3840	345
3845	345
3850	345
3855	345
3860	345
3865	345
3870	345
3875	345
3880	345
3885	345
3890	345
3895	345
3900	345
3905	345
3910	345
3915	345
3920	345
3925	345
3930	345
3935	345
3940	345
3945	345
3950	345
3955	345
3960	345
3965	345
3970	345
3975	345
3980	345
3985	345
3990	345
3995	345
4000	345
4005	345
4010	345
4015	345
4020	345
4025	345
4030	345
4035	345
4040	345
4045	345
4050	345
4055	345
4060	345
4065	345
4070	345
4075	345
4080	345
4085	345
4090	345
4095	345
4100	345
4105	345
4110	345
4115	345
4120	345
4125	345
4130	345
4135	345
4140	345
4145	345
4150	345
4155	345
4160	345
4165	345
4170	345
4175	345
4180	345
4185	345
4190	345
4195	345
4200	345
4205	345
4210	345
4215	345
4220	345
4225	345
4230	345
4235	345
4240	345
4245	345
4250	345
4255	345
4260	345
4265	345
4270	345
4275	345
4280	345
4285	345
4290	345
4295	345
4300	345
4305	345
4310	345
4315	345
4320	345
4325	345
4330	345
4335	345
4340	345
4345	345
4350	345
4355	345
4360	345
4365	345
4370	345
4375	345
4380	345
4385	345
4390	345
4395	345
4400	345
4405	345
4410	345
4415	345
4420	345
4425	345
4430	345
4435	345
4440	345
4445	345
4450	345
4455	345
4460	345
4465	345
4470	345
4475	345
4480	345
4485	345
4490	345
4495	345
4500	345
4505	345
4510	345
4515	345
4520	345
4525	345
4530	345
4535	345
4540	345
4545	345
4550	345
4555	345
4560	345
4565	345
4570	345
4575	345
4580	345
4585	345
4590	345
4595	345
4600	345
4605	345
4610	345
4615	345
4620	345
4625	345
4630	345
4635	345
4640	345
4645	345
4650	345
4655	345
4660	345
4665	345
4670	345
4675	345
4680	345
4685	345
4690	345
4695	345
4700	345
4705	345
4710	345
4715	345
4720	345
4725	345
4730	345
4735	345
4740	345
4745	345
4750	345
4755	345
4760	345
4765	345
4770	345
4775	345
4780	345
4785	345
4790	345
4795	345
4800	345
4805	345
4810	345
4815	345
4820	345
4825	345
4830	345
4835	345
4840	345
4845	345
4850	345
4855	345
4860	345
4865	345
4870	345
4875	345
4880	345
4885	345
4890	345
4895	345
4900	345
4905	345
4910	345
4915	345
4920	345
4925	345
4930	345
4935	345
4940	345
4945	345
4950	345
4955	345
4960	345
4965	345
4970	345
4975	345
4980	345
4985	345
4990	345
4995	345
5000	345
5005	345
5010	345
5015	345
5020	345
5025	345
5030	345
5035	345
5040	345
5045	345
5050	345
5055	345
5060	345
5065	345
5070	345
5075	345
5080	345
5085	345
5090	345
5095	345
5100	345
5105	345
5110	345
5115	345
5120	345
5125	345
5130	345
5135	345
5140	345
5145	345
5150	345
5155	345
5160	345
5165	345
5170	345
5175	345
5180	345
5185	345
5190	345
5195	345
5200	345
5205	345
5210	345
5215	345
5220	345
5225	345
5230	345
5235	345
5240	345
5245	345
5250	345
5255	345
5260	345
5265	345
5270	345
5275	345
5280	345
5285	345
5290	345
5295	345
5300	345
5305	345
5310	345
5315	345
5320	345
5325	345
5330	345
5335	345
5340	345
5345	345
5350	345
5355	345
5360	345
5365	345
5370	345
5375	345
5380	345
5385	345
5390	345
5395	345
5400	345
5405	345
5410	345
5415	345
5420	345
5425	345
5430	345
5435	345
5440	345
5445	345
5450	345
5455	345
5460	345
5465	345
5470	345
5475	345
5480	345
5485	345
5490	345
5495	345
5500	345
5505	345
5510	345
5515	345
5520	345
5525	345
5530	345
5535	345
5540	345
5545	345
5550	345
5555	345
5560	345
5565	345
5570	345
5575	345
5580	345
5585	345
5590	345
5595	345
5600	345
5605	345
5610	345
5615	345
5620	345
5625	345
5630	345
5635	345
5640	345
5645	345
5650	345
5655	345
5660	345
5665	345
5670	345
5675	345
5680	345
5685	345
5690	345
5695	345
5700	345
5705	345
5710	345
5715	345
5720	345
5725	345
5730	345
5735	345
5740	345
5745	345
5750	345
5755	345
5760	345
5765	345
5770	345
5775	345
5780	345
5785	345
5790	345
5795	345
5800	345
5805	345
5810	345
5815	345
5820	345
5825	345
5830	345
5835	345
5840	345
5845	345
5850	345
5855	345
5860	345
5865	345
5870	345
5875	345
5880	345
5885	345
5890	345
5895	345
5900	345
5905	345
5910	345
5915	345
5920	345
5925	345
5930	345
5935	345
5940	345
5945	345
5950	345
5955	345
5960	345
5965	345
5970	345
5975	345
5980	345
5985	345
5990	345
5995	345
6000	345
6005	345
6010	345
6015	345
6020	345
6025	345
6030	345
6035	345
6040	345
6045	345
6050	345
6055	345
6060	345
6065	345
6070	345
6075	345
6080	345
6085	345
6090	345
6095	345
6100	345
6105	345
6110	345
6115	345
6120	345
6125	345
6130	345
6135	345
6140	345
6145	345
6150	345
6155	345
6160	345
6165	345
6170	345
6175	345
6180	345
6185	345
6190	345
6195	345
6200	345
6205	345
6210	345
6215	345
6220	345
6225	345
6230	345
6235	345
6240	345
6245	345
6250	345
6255	345
6260	345
6265	345
6270	345
6275	345
6280	345
6285	345
6290	345
6295	345
6300	345
6305	345
6310	345
6315	345
6320	345
6325	345
6330	345
6335	345
6340	345
6345	345
6350	345
6355	345
6360	345
6365	345
6370	345
6375	345
6380	345
6385	345
6390	345
6395	345
6400	345
6405	345
6410	345
6415	345
6420	345
6425	345
6430	345
6435	345
6440	345
6445	345
6450	345
6455	345
6460	345
6465	345
6470	345
6475	345
6480	345
6485	345
6490	345
6495	345
6500	345
6505	345
6510	345
6515	345
6520	345
6525	345
6530	345
6535	345
6540	345
6545	345
6550	345
6555	345
6560	345
6565	345
6570	345
6575	345
6580	345
6585	345
6590	345
6595	345
6600	345
6605	345
6610	345
6615	345
6620	345
6625	345
6630	345
6635	345
6640	345
6645	345
6650	345
6655	345
6660	345
6665	345
6670	345
6675	345
6680	345
6685	345
6690	345
6695	345
6700	345
6705	345
6710	345
6715	345
6720	345
6725	345
6730	345
6735	345
6740	345
6745	345
6750	345
6755	345
6760	345
6765	345
6770	345
6775	345
6780	345
6785	345
6790	345
6795	345
6800	345
6805	345
6810	345
6815	345
6820	345
6825	345
6830	345
6835	345
6840	345
6845	345
6850	345
6855	345
6860	345
6865	345
6870	345
6875	345
6880	345
6885	345
6890	345
6895	345
6900	345
6905	345
6910	345
6915	345
6920	345
6925	345
6930	345
6935	345
6940	345
6945	345
6950	345
6955	345
6960	345
6965	345
6970	345
6975	345
6980	345
6985	345.041438703006
6990	345.165591272396
6995	345.371967734698
7000	345.659753616299
7005	346.027813157802
7010	346.474693796347
7015	346.998631898214
7020	347.597559719079
7025	348.269113564458
7030	349.010643118126
7035	349.819221901708
7040	350.69165882415
7045	351.624510775498
7050	352.614096215278
7055	353.656509701858
7060	354.747637305441
7065	355.883172843864
7070	357.058634877133
7075	358.269384393622
7080	359.510643118126
7085	360.777512369538
7090	362.0649923937
7095	363.36800209515
7100	364.681399089884
7105	366
7110	367.318600910116
7115	368.63199790485
7120	369.9350076063
7125	371.222487630462
7130	372.489356881874
7135	373.730615606378
7140	374.941365122867
7145	376.116827156136
7150	377.252362694559
7155	378.343490298142
7160	379.385903784722
7165	380.375489224502
7170	381.30834117585
7175	382.180778098292
7180	382.989356881874
7185	383.730886435542
7190	384.402440280921
7195	385.001368101786
7200	385.525306203653
7205	385.972186842198
7210	386.340246383701
7215	386.628032265302
7220	386.834408727604
7225	387
7230	387
7235	387
7240	387
7245	387
7250	387
7255	387
7260	387
7265	387
7270	387
7275	387
7280	387
7285	387
7290	387
7295	387
7300	387
7305	387
7310	387
7315	387
7320	387
7325	387
7330	387
7335	387
7340	387
7345	387
7350	387
7355	387
7360	387
7365	387
7370	387
7375	387
7380	387
7385	387
7390	387
7395	387
7400	387
7405	387
7410	387
7415	387
7420	387
7425	387
7430	387
7435	387
7440	387
7445	387
7450	387
7455	387
7460	387
7465	387
7470	387
7475	387
7480	387
7485	387
7490	387
7495	387
7500	387
7505	387
7510	387
7515	387
7520	387
7525	387
7530	387
7535	387
7540	387
7545	387
7550	387
7555	387
7560	387
7565	387
7570	387
7575	387
7580	387
7585	387
7590	387
7595	387
7600	387
7605	387
7610	387
7615	387
7620	387
7625	387
7630	387
7635	387
7640	387
7645	387
7650	387
7655	387
7660	387
7665	387
7670	387
7675	387
7680	387
7685	387
7690	387
7695	387
7700	387
7705	387
7710	387
7715	387
7720	387
7725	387
7730	387
7735	387
7740	387
7745	387
7750	387
7755	387
7760	387
7765	387
7770	387
7775	387
7780	387
7785	387
7790	387
7795	387
7800	387
7805	387
7810	387
7815	387
7820	387
7825	387
7830	387
7835	387
7840	387
7845	387
7850	387
7855	387
7860	387
7865	387
7870	387
7875	387
7880	387
7885	387
7890	387
7895	387
7900	387
7905	387
7910	387
7915	387
7920	387
7925	387
7930	387
7935	387
7940	387
7945	387
7950	387
7955	387
7960	387
7965	387
7970	387
7975	387
7980	387
7985	387
7990	387
7995	387
8000	387
8005	387
8010	387
8015	387
8020	387
8025	387
8030	387
8035	387
8040	387
8045	387
8050	387
8055	387
8060	387
8065	387
8070	387
8075	387
8080	387
8085	387
8090	387
8095	387
8100	387
8105	387
8110	387
8115	387
8120	387
8125	387
8130	387
8135	387
8140	387
8145	387
8150	387
8155	387
8160	387
8165	387
8170	387
8175	387
8180	387
8185	387
8190	387
8195	387
8200	387
8205	387
8210	387
8215	387
8220	387
8225	387
8230	387
8235	387
8240	387
8245	387
8250	387
8255	387
8260	387
8265	387
8270	387
8275	387
8280	387
8285	387
8290	387
8295	387
8300	387
8305	387
8310	387
8315	387
8320	387
8325	387
8330	387
8335	387
8340	387
8345	387
8350	387
8355	387
8360	387
8365	387
8370	387
8375	387
8380	387
8385	387
8390	387
8395	387
8400	387
8405	387
8410	387
8415	387
8420	387
8425	387
8430	387
8435	387
8440	387
8445	387
8450	387
8455	387
8460	387
8465	387
8470	387
8475	387
8480	387
8485	387
8490	387
8495	387
8500	387
8505	387
8510	387
8515	387
8520	387
8525	387
8530	387
8535	387
8540	387
8545	387
8550	387
8555	387
8560	387
8565	387
8570	387
8575	387
8580	387
8585	387
8590	387
8595	387
8600	387
8605	387
8610	387
8615	387
8620	387
8625	387
8630	387
8635	387
8640	387
8645	387
8650	387
8655	387
8660	387
8665	387
8670	387
8675	387
8680	387
8685	387
8690	387
8695	387
8700	387
8705	387
8710	387
8715	387
8720	387
8725	387
8730	387
8735	387
8740	387
8745	387
8750	387
8755	387
8760	387
8765	387
8770	387
8775	387
8780	387
8785	387
8790	387
8795	387
8800	387
8805	387
8810	387
8815	387
8820	387
8825	387
8830	387
8835	387
8840	387
8845	387
8850	387
8855	387
8860	387
8865	387
8870	387
8875	387
8880	387
8885	387
8890	387
8895	387
8900	387
8905	387
8910	387
8915	387
8920	387
8925	387
8930	387
8935	387
8940	387
8945	387
8950	387
8955	387
8960	387
8965	387
8970	387
8975	387
8980	387
8985	387
8990	387
8995	387
9000	387
9005	387
9010	387
9015	387
9020	387
9025	387
9030	387
9035	387
9040	387
9045	387
9050	387
9055	387
9060	387
9065	387
9070	387
9075	387
9080	387
9085	387
9090	387
9095	387
9100	387
9105	387
9110	387
9115	387
9120	387
9125	387
9130	387
9135	387
9140	387
9145	387
9150	387
9155	387
9160	387
9165	387
9170	387
9175	387
9180	387
9185	387
9190	387
9195	387
9200	387
9205	387
9210	387
9215	387
9220	387
9225	387
9230	387
9235	387
9240	387
9245	387
9250	387
9255	387
9260	387
9265	387
9270	387
9275	387
9280	387
9285	387
9290	387
9295	387
9300	387
9305	387
9310	387
9315	387
9320	387
9325	387
9330	387
9335	387
9340	387
9345	387
9350	387
9355	387
9360	387
9365	387
9370	387
9375	387
9380	387
9385	387
9390	387
9395	387
9400	387
9405	387
9410	387
9415	387
9420	387
9425	387
9430	387
9435	387
9440	387
9445	387
9450	387
9455	387
9460	387
9465	387
9470	387
9475	387
9480	387
9485	387
9490	387
9495	387
9500	387
9505	387
9510	387
9515	387
9520	387
9525	387
9530	387
9535	387
9540	387
9545	387
9550	387
9555	387
9560	387
9565	387
9570	387
9575	387
9580	387
9585	387
9590	387
9595	387
9600	387
9605	387
9610	387
9615	387
9620	387
9625	387
9630	387
9635	387
9640	387
9645	387
9650	387
9655	387
9660	387
9665	387
9670	387
9675	387
9680	387
9685	387
9690	387
9695	387
9700	387
9705	387
9710	387
9715	387
9720	387
9725	387
9730	387
9735	387
9740	387
9745	387
9750	387
9755	387
9760	387
9765	387
9770	387
9775	387
9780	387
9785	387
9790	387
9795	387
9800	387


==> Figures/dyn-ecco/sig4-1-e-1.tsv <==
0	279.150000073505
6.37755102040816	279.150408915909
12.7551020408163	279.150348033069
19.1326530612245	279.150178902456
25.5102040816327	279.149701309709
31.8877551020408	279.148911872497
38.265306122449	279.147672983021
44.6428571428571	279.145979893956
51.0204081632653	279.144036525706
57.3979591836735	279.142327314393
63.7755102040816	279.141573141033
70.1530612244898	279.142587321823
76.530612244898	279.146099135337
82.9081632653061	279.15262419051
89.2857142857143	279.162429362204
95.6632653061225	279.175572947976
102.040816326531	279.19197270463
108.418367346939	279.211465319835
114.795918367347	279.23384439731
121.173469387755	279.258882272658
127.551020408163	279.286344061327
133.928571428571	279.315997564574
140.30612244898	279.347619746302
146.683673469388	279.381000470441
153.061224489796	279.415944323858
159.438775510204	279.452271162995
165.816326530612	279.489816023866
172.19387755102	279.528428655144
178.571428571429	279.567972705134
184.948979591837	279.608324744887
191.326530612245	279.649373300181
197.704081632653	279.691017905974
204.081632653061	279.733168104289
210.459183673469	279.775742526707
216.836734693878	279.81866807151
223.214285714286	279.861879125597
229.591836734694	279.905316811959
235.969387755102	279.948928334982
242.34693877551	279.992666403283
248.724489795918	280.036488671832
255.102040816327	280.08035723765
261.479591836735	280.1242382031
267.857142857143	280.168101285243
274.234693877551	280.211919437369
280.612244897959	280.255668521262
286.989795918367	280.29932702233
293.367346938775	280.342875784287
299.744897959184	280.386297761987
306.122448979592	280.429577809168
312.5	280.472702492498
318.877551020408	280.515659912342
325.255102040816	280.558439544117
331.632653061225	280.601032101189
338.010204081633	280.643429411277
344.387755102041	280.685624298073
350.765306122449	280.72761047943
357.142857142857	280.769382478838
363.520408163265	280.810935542064
369.897959183673	280.852265560824
376.275510204082	280.893369007151
382.65306122449	280.934242875598
389.030612244898	280.974884627413
395.408163265306	281.015292141745
401.785714285714	281.055463673392
408.163265306122	281.095397814236
414.540816326531	281.135093456764
420.918367346939	281.174549762764
427.295918367347	281.21376613602
433.673469387755	281.252742196368
440.051020408163	281.291477756323
446.428571428571	281.329972800915
452.80612244898	281.368227469789
459.183673469388	281.406242039987
465.561224489796	281.444016911018
471.938775510204	281.481552591899
478.316326530612	281.518849689178
484.69387755102	281.555908895799
491.071428571429	281.592730981523
497.448979591837	281.62931678453
503.826530612245	281.665667203417
510.204081632653	281.701783190095
516.581632653061	281.737665743631
522.959183673469	281.773315904719
529.336734693878	281.808734750438
535.714285714286	281.843923389721
542.091836734694	281.87888295939
548.469387755102	281.913614620477
554.84693877551	281.94811955487
561.224489795918	281.982398962405
567.602040816327	282.016454058292
573.979591836735	282.050286070697
580.357142857143	282.083896238608
586.734693877551	282.117285809971
593.112244897959	282.150456040001
599.489795918367	282.183408189624
605.867346938776	282.216143524128
612.244897959184	282.248663311952
618.622448979592	282.280968823592
625	282.313061330613
631.377551020408	282.344942104792
637.755102040816	282.376612417328
644.132653061224	282.408073538151
650.510204081633	282.439326735306
656.887755102041	282.470373274391
663.265306122449	282.501214418062
669.642857142857	282.531851425607
676.020408163265	282.562285552553
682.397959183673	282.592518050306
688.775510204082	282.62255016585
695.15306122449	282.65238314149
701.530612244898	282.682018214601
707.908163265306	282.711456617399
714.285714285714	282.740699576776
720.663265306122	282.769748314139
727.040816326531	282.798604045253
733.418367346939	282.827267980107
739.795918367347	282.85574132283
746.173469387755	282.884025271594
752.551020408163	282.912121018506
758.928571428571	282.940029749558
765.30612244898	282.967752644583
771.683673469388	282.995290877187
778.061224489796	283.022645614697
784.438775510204	283.049818018154
790.816326530612	283.076809242288
797.19387755102	283.103620435474
803.571428571429	283.130252739724
809.948979591837	283.156707290697
816.326530612245	283.182985217688
822.704081632653	283.209087643601
829.081632653061	283.235015684974
835.459183673469	283.260770451996
841.836734693878	283.286353048494
848.214285714286	283.311764571936
854.591836734694	283.337006113469
860.969387755102	283.362078757936
867.34693877551	283.38698358386
873.724489795918	283.411721663483
880.102040816327	283.436294062795
886.479591836735	283.46070184155
892.857142857143	283.484946053264
899.234693877551	283.509027745264
905.612244897959	283.532947958716
911.989795918367	283.556707728632
918.367346938776	283.580308083888
924.744897959184	283.60375004728
931.122448979592	283.627034635537
937.5	283.650162859332
943.877551020408	283.67313572332
950.255102040816	283.695954226182
956.632653061224	283.718619360637
963.010204081633	283.741132113457
969.387755102041	283.763493465516
975.765306122449	283.785704391826
982.142857142857	283.807765861539
988.520408163265	283.829678837983
994.897959183673	283.851444278706
1001.27551020408	283.873063135506
1007.65306122449	283.894536354427
1014.0306122449	283.915864875817
1020.40816326531	283.937049634362
1026.78571428571	283.9580915591
1033.16326530612	283.97899157344
1039.54081632653	283.999750595212
1045.91836734694	284.020369536702
1052.29591836735	284.04084930465
1058.67346938776	284.061190800296
1065.05102040816	284.081394919419
1071.42857142857	284.101462552358
1077.80612244898	284.121394584026
1084.18367346939	284.141191893953
1090.5612244898	284.160855356324
1096.9387755102	284.180385839993
1103.31632653061	284.199784208501
1109.69387755102	284.219051320129
1116.07142857143	284.238188027923
1122.44897959184	284.257195179701
1128.82653061224	284.27607361809
1135.20408163265	284.294824180575
1141.58163265306	284.313447699506
1147.95918367347	284.331945002117
1154.33673469388	284.350316910574
1160.71428571429	284.368564242004
1167.09183673469	284.386687808505
1173.4693877551	284.404688417174
1179.84693877551	284.422566870154
1186.22448979592	284.440323964653
1192.60204081633	284.457960492954
1198.97959183673	284.475477242457
1205.35714285714	284.492874995712
1211.73469387755	284.51015453044
1218.11224489796	284.527316619541
1224.48979591837	284.544362031146
1230.86734693878	284.561291528644
1237.24489795918	284.578105870687
1243.62244897959	284.594805811222
1250	284.611392099534
1256.37755102041	284.627865480264
1262.75510204082	284.644226693418
1269.13265306122	284.66047647441
1275.51020408163	284.676615554092
1281.88775510204	284.692644658768
1288.26530612245	284.708564510214
1294.64285714286	284.724375825719
1301.02040816327	284.74007931811
1307.39795918367	284.755675695759
1313.77551020408	284.77116566262
1320.15306122449	284.78654991826
1326.5306122449	284.801829157879
1332.90816326531	284.81700407232
1339.28571428571	284.832075348112
1345.66326530612	284.847043667497
1352.04081632653	284.861909708439
1358.41836734694	284.876674144648
1364.79591836735	284.891337645619
1371.17346938776	284.905900876657
1377.55102040816	284.920364498876
1383.92857142857	284.934729169241
1390.30612244898	284.948995540601
1396.68367346939	284.963164261697
1403.0612244898	284.97723597718
1409.4387755102	284.991211327651
1415.81632653061	285.005090949684
1422.19387755102	285.018875475834
1428.57142857143	285.032565534665
1434.94897959184	285.046161750784
1441.32653061224	285.05966474486
1447.70408163265	285.073075133632
1454.08163265306	285.086393529943
1460.45918367347	285.099620542774
1466.83673469388	285.112756777248
1473.21428571429	285.125802834652
1479.59183673469	285.138759312472
1485.9693877551	285.151626804416
1492.34693877551	285.16440590042
1498.72448979592	285.177097186676
1505.10204081633	285.189701245666
1511.47959183673	285.202218656174
1517.85714285714	285.214649993301
1524.23469387755	285.226995828494
1530.61224489796	285.239256729576
1536.98979591837	285.251433260754
1543.36734693878	285.263525982636
1549.74489795918	285.275535452268
1556.12244897959	285.287462223152
1562.5	285.299306845255
1568.87755102041	285.311069865034
1575.25510204082	285.322751825468
1581.63265306122	285.33435326607
1588.01020408163	285.3458747229
1594.38775510204	285.357316728596
1600.76530612245	285.368679812397
1607.14285714286	285.379964500155
1613.52040816327	285.391171314348
1619.89795918367	285.402300774121
1626.27551020408	285.413353395294
1632.65306122449	285.424329690376
1639.0306122449	285.43523016859
1645.40816326531	285.446055335901
1651.78571428571	285.456805695025
1658.16326530612	285.467481745445
1664.54081632653	285.47808398344
1670.91836734694	285.488612902108
1677.29591836735	285.499068991369
1683.67346938776	285.509452737991
1690.05102040816	285.519764625616
1696.42857142857	285.530005134778
1702.80612244898	285.540174742904
1709.18367346939	285.550273924351
1715.5612244898	285.560303150425
1721.9387755102	285.57026288939
1728.31632653061	285.580153606484
1734.69387755102	285.589975763947
1741.07142857143	285.599729821043
1747.44897959184	285.609416234058
1753.82653061224	285.619035456333
1760.20408163265	285.628587938283
1766.58163265306	285.638074127413
1772.95918367347	285.647494468324
1779.33673469388	285.656849402743
1785.71428571429	285.666139369543
1792.09183673469	285.675364804753
1798.4693877551	285.684526141568
1804.84693877551	285.693623810385
1811.22448979592	285.702658238811
1817.60204081633	285.711629851673
1823.97959183673	285.72053907104
1830.35714285714	285.729386316249
1836.73469387755	285.738172003912
1843.11224489796	285.746896547927
1849.48979591837	285.755560359507
1855.86734693878	285.764163847197
1862.24489795918	285.772707416876
1868.62244897959	285.781191471785
1875	285.78961641254
1881.37755102041	285.797982637155
1887.75510204082	285.806290541042
1894.13265306122	285.814540517038
1900.51020408163	285.822732955426
1906.88775510204	285.830868243941
1913.26530612245	285.838946767784
1919.64285714286	285.846968909645
1926.02040816327	285.854935049722
1932.39795918367	285.862845565724
1938.77551020408	285.87070083289
1945.15306122449	285.878501224014
1951.5306122449	285.886247109453
1957.90816326531	285.893938857135
1964.28571428571	285.901576832586
1970.66326530612	285.909161398943
1977.04081632653	285.916692916962
1983.41836734694	285.924171745035
1989.79591836735	285.93159823921
1996.17346938776	285.938972753204
2002.55102040816	285.946295638411
2008.92857142857	285.953567243922
2015.30612244898	285.960787916539
2021.68367346939	285.967958000793
2028.0612244898	285.975077838946
2034.4387755102	285.982147771016
2040.81632653061	285.989168134793
2047.19387755102	285.996139265842
2053.57142857143	286.003061497522
2059.94897959184	286.009935161006
2066.32653061224	286.016760585289
2072.70408163265	286.023538097196
2079.08163265306	286.030268021406
2085.45918367347	286.036950680462
2091.83673469388	286.043586394784
2098.21428571429	286.050175482677
2104.59183673469	286.056718260351
2110.9693877551	286.063215041937
2117.34693877551	286.069666139492
2123.72448979592	286.076071863012
2130.10204081633	286.082432520453
2136.47959183673	286.088748417743
2142.85714285714	286.09501985878
2149.23469387755	286.101247145464
2155.61224489796	286.107430577702
2161.98979591837	286.113570453417
2168.36734693878	286.119667068564
2174.74489795918	286.125720717141
2181.12244897959	286.131731691209
2187.5	286.137700280891
2193.87755102041	286.14362677439
2200.25510204082	286.149511458009
2206.63265306122	286.155354616154
2213.01020408163	286.161156531344
2219.38775510204	286.166917484229
2225.76530612245	286.172637753606
2232.14285714286	286.178317616419
2238.52040816327	286.183957347775
2244.89795918367	286.189557220963
2251.27551020408	286.195117507461
2257.65306122449	286.200638476938
2264.0306122449	286.20612039728
2270.40816326531	286.211563534597
2276.78571428571	286.21696815323
2283.16326530612	286.222334515764
2289.54081632653	286.227662883041
2295.91836734694	286.232953514174
2302.29591836735	286.238206666551
2308.67346938776	286.243422595847
2315.05102040816	286.248601556042
2321.42857142857	286.253743799428
2327.80612244898	286.258849576615
2334.18367346939	286.263919136545
2340.5612244898	286.26895272651
2346.9387755102	286.273950592151
2353.31632653061	286.278912977475
2359.69387755102	286.283840124862
2366.07142857143	286.288732275084
2372.44897959184	286.293589667303
2378.82653061224	286.298412539087
2385.20408163265	286.303201126424
2391.58163265306	286.30795566373
2397.95918367347	286.312676383851
2404.33673469388	286.317363518086
2410.71428571429	286.322017296189
2417.09183673469	286.326637946383
2423.4693877551	286.331225695362
2429.84693877551	286.335780768311
2436.22448979592	286.340303388914
2442.60204081633	286.344793779354
2448.97959183673	286.349252160333
2455.35714285714	286.35367875108
2461.73469387755	286.358073769359
2468.11224489796	286.362437431474
2474.48979591837	286.366769952284
2480.86734693878	286.371071545216
2487.24489795918	286.375342422265
2493.62244897959	286.379582794005
2500	286.383792869606
2506.37755102041	286.387972856837
2512.75510204082	286.392122962074
2519.13265306122	286.39624339031
2525.51020408163	286.400334345168
2531.88775510204	286.404396028908
2538.26530612245	286.408428642429
2544.64285714286	286.412432385287
2551.02040816327	286.416407455703
2557.39795918367	286.420354050564
2563.77551020408	286.424272365438
2570.15306122449	286.428162594582
2576.5306122449	286.432024930953
2582.90816326531	286.435859566207
2589.28571428571	286.439666690715
2595.66326530612	286.443446493575
2602.04081632653	286.44719916261
2608.41836734694	286.450924884383
2614.79591836735	286.454623844204
2621.17346938776	286.458296226141
2627.55102040816	286.46194221302
2633.92857142857	286.465561986441
2640.30612244898	286.469155726782
2646.68367346939	286.472723613213
2653.0612244898	286.476265823691
2659.4387755102	286.479782534982
2665.81632653061	286.483273922661
2672.19387755102	286.486740161122
2678.57142857143	286.490181423584
2684.94897959184	286.493597882101
2691.32653061224	286.496989707571
2697.70408163265	286.500357069737
2704.08163265306	286.5037001372
2710.45918367347	286.507019077428
2716.83673469388	286.510314056758
2723.21428571429	286.513585240407
2729.59183673469	286.516832792476
2735.9693877551	286.520056875966
2742.34693877551	286.523257652772
2748.72448979592	286.526435283702
2755.10204081633	286.529589928476
2761.47959183673	286.532721745741
2767.85714285714	286.535830893069
2774.23469387755	286.538917526969
2780.61224489796	286.541981802899
2786.98979591837	286.545023875262
2793.36734693878	286.548043897419
2799.74489795918	286.551042021698
2806.12244897959	286.554018399398
2812.5	286.556973180793
2818.87755102041	286.559906515142
2825.25510204082	286.5628185507
2831.63265306122	286.565709434716
2838.01020408163	286.568579313444
2844.38775510204	286.571428332149
2850.76530612245	286.574256635115
2857.14285714286	286.577064365651
2863.52040816327	286.579851666092
2869.89795918367	286.582618677815
2876.27551020408	286.58536554124
2882.65306122449	286.588092395834
2889.0306122449	286.590799380119
2895.40816326531	286.593486631685
2901.78571428571	286.596154287187
2908.16326530612	286.598802482351
2914.54081632653	286.60143135199
2920.91836734694	286.60404103
2927.29591836735	286.606631649372
2933.67346938776	286.609203342193
2940.05102040816	286.611756239657
2946.42857142857	286.614290472069
2952.80612244898	286.61680616885
2959.18367346939	286.61930345854
2965.5612244898	286.621782468814
2971.9387755102	286.624243326477
2978.31632653061	286.626686157474
2984.69387755102	286.629111086895
2991.07142857143	286.631518238983
2997.44897959184	286.633907737137
3003.82653061224	286.636279703918
3010.20408163265	286.638634261054
3016.58163265306	286.640971529451
3022.95918367347	286.643291629188
3029.33673469388	286.645594679531
3035.71428571429	286.647880798937
3042.09183673469	286.650150105059
3048.4693877551	286.652402714745
3054.84693877551	286.654638744055
3061.22448979592	286.656858308258
3067.60204081633	286.659061521839
3073.97959183673	286.661248498504
3080.35714285714	286.663419351188
3086.73469387755	286.665574192058
3093.11224489796	286.667713132515
3099.48979591837	286.669836283203
3105.86734693878	286.671943754017
3112.24489795918	286.674035654101
3118.62244897959	286.676112091855
3125	286.678173174944
3131.37755102041	286.680219010299
3137.75510204082	286.682249704123
3144.13265306122	286.684265361895
3150.51020408163	286.686266088378
3156.88775510204	286.688251987619
3163.26530612245	286.690223162957
3169.64285714286	286.692179717027
3176.02040816327	286.694121751765
3182.39795918367	286.696049368413
3188.77551020408	286.697962667519
3195.15306122449	286.699861748951
3201.5306122449	286.701746711894
3207.90816326531	286.703617654855
3214.28571428571	286.705474675671
3220.66326530612	286.707317871511
3227.04081632653	286.709147338883
3233.41836734694	286.710963173634
3239.79591836735	286.712765470957
3246.17346938776	286.714554325399
3252.55102040816	286.716329830858
3258.92857142857	286.718092080592
3265.30612244898	286.719841167222
3271.68367346939	286.72157718274
3278.0612244898	286.723300218505
3284.4387755102	286.725010365253
3290.81632653061	286.726707713105
3297.19387755102	286.72839235156
3303.57142857143	286.73006436951
3309.94897959184	286.731723855236
3316.32653061224	286.73337089642
3322.70408163265	286.735005580141
3329.08163265306	286.736627992884
3335.45918367347	286.738238220544
3341.83673469388	286.739836348428
3348.21428571429	286.741422461258
3354.59183673469	286.742996643177
3360.9693877551	286.744558977756
3367.34693877551	286.746109547991
3373.72448979592	286.747648436309
3380.10204081633	286.749175724577
3386.47959183673	286.7506914941
3392.85714285714	286.752195825624
3399.23469387755	286.753688799346
3405.61224489796	286.755170494913
3411.98979591837	286.756640991426
3418.36734693878	286.758100367443
3424.74489795918	286.759548700986
3431.12244897959	286.760986069545
3437.5	286.762412550074
3443.87755102041	286.763828219002
3450.25510204082	286.765233152235
3456.63265306122	286.76662742516
3463.01020408163	286.768011112644
3469.38775510204	286.769384289042
3475.76530612245	286.770747028203
3482.14285714286	286.772099403465
3488.52040816327	286.773441487665
3494.89795918367	286.774773353139
3501.27551020408	286.776095071731
3507.65306122449	286.777406714788
3514.0306122449	286.778708353169
3520.40816326531	286.780000057248
3526.78571428571	286.781281896915
3533.16326530612	286.78255394158
3539.54081632653	286.783816260178
3545.91836734694	286.785068921169
3552.29591836735	286.786311992546
3558.67346938776	286.787545541831
3565.05102040816	286.788769636086
3571.42857142857	286.789984341913
3577.80612244898	286.791189725452
3584.18367346939	286.792385852392
3590.5612244898	286.793572787973
3596.9387755102	286.794750596982
3603.31632653061	286.795919343763
3609.69387755102	286.797079092218
3616.07142857143	286.798229905811
3622.44897959184	286.799371847567
3628.82653061224	286.80050498008
3635.20408163265	286.801629365513
3641.58163265306	286.802745065603
3647.95918367347	286.803852141659
3654.33673469388	286.804950654571
3660.71428571429	286.806040664811
3667.09183673469	286.807122232432
3673.4693877551	286.808195417077
3679.84693877551	286.809260277977
3686.22448979592	286.810316873955
3692.60204081633	286.811365263432
3698.97959183673	286.812405504422
3705.35714285714	286.813437654544
3711.73469387755	286.81446177102
3718.11224489796	286.815477910676
3724.48979591837	286.816486129947
3730.86734693878	286.817486484882
3737.24489795918	286.818479031141
3743.62244897959	286.819463824001
3750	286.82044091836
3756.37755102041	286.821410368738
3762.75510204082	286.822372229275
3769.13265306122	286.823326553744
3775.51020408163	286.824273395543
3781.88775510204	286.825212807705
3788.26530612245	286.826144842895
3794.64285714286	286.827069553415
3801.02040816327	286.827986991209
3807.39795918367	286.828897207861
3813.77551020408	286.829800254598
3820.15306122449	286.830696182297
3826.5306122449	286.831585041482
3832.90816326531	286.832466882328
3839.28571428571	286.833341754665
3845.66326530612	286.834209707979
3852.04081632653	286.835070791415
3858.41836734694	286.835925053777
3864.79591836735	286.836772543535
3871.17346938776	286.837613308821
3877.55102040816	286.838447397438
3883.92857142857	286.839274856856
3890.30612244898	286.840095734221
3896.68367346939	286.84091007635
3903.0612244898	286.841717929738
3909.4387755102	286.842519340559
3915.81632653061	286.843314354668
3922.19387755102	286.844103017604
3928.57142857143	286.844885374589
3934.94897959184	286.845661470534
3941.32653061224	286.84643135004
3947.70408163265	286.847195057401
3954.08163265306	286.847952636601
3960.45918367347	286.848704131323
3966.83673469388	286.849449584948
3973.21428571429	286.850189040556
3979.59183673469	286.850922540929
3985.9693877551	286.851650128554
3992.34693877551	286.852371845624
3998.72448979592	286.853087734039
4005.10204081633	286.853797835411
4011.47959183673	286.854502191063
4017.85714285714	286.855200842032
4024.23469387755	286.855893829071
4030.61224489796	286.856581192652
4036.98979591837	286.857262972966
4043.36734693878	286.857939209926
4049.74489795918	286.858609943169
4056.12244897959	286.859275212056
4062.5	286.859935055679
4068.87755102041	286.860589512855
4075.25510204082	286.861238622135
4081.63265306122	286.861882421803
4088.01020408163	286.862520949876
4094.38775510204	286.863154244109
4100.76530612245	286.863782341995
4107.14285714286	286.864405280768
4113.52040816327	286.865023097403
4119.89795918367	286.865635828618
4126.27551020408	286.86624351088
4132.65306122449	286.866846180399
4139.0306122449	286.867443873136
4145.40816326531	286.868036624802
4151.78571428571	286.868624470863
4158.16326530612	286.869207446535
4164.54081632653	286.869785586792
4170.91836734694	286.870358926366
4177.29591836735	286.870927499746
4183.67346938776	286.871491341184
4190.05102040816	286.872050484693
4196.42857142857	286.87260496405
4202.80612244898	286.873154812799
4209.18367346939	286.873700064248
4215.5612244898	286.874240751478
4221.9387755102	286.874776907338
4228.31632653061	286.875308564449
4234.69387755102	286.875835755205
4241.07142857143	286.876358511777
4247.44897959184	286.876876866111
4253.82653061224	286.877390849932
4260.20408163265	286.877900494744
4266.58163265306	286.878405831832
4272.95918367347	286.878906892265
4279.33673469388	286.879403706895
4285.71428571429	286.879896306359
4292.09183673469	286.880384721083
4298.4693877551	286.88086898128
4304.84693877551	286.881349116953
4311.22448979592	286.881825157899
4317.60204081633	286.882297133703
4323.97959183673	286.88276507375
4330.35714285714	286.883229007215
4336.73469387755	286.883688963075
4343.11224489796	286.884144970103
4349.48979591837	286.884597056872
4355.86734693878	286.885045251756
4362.24489795918	286.885489582933
4368.62244897959	286.885930078384
4375	286.886366765895
4381.37755102041	286.886799673059
4387.75510204082	286.887228827278
4394.13265306122	286.887654255761
4400.51020408163	286.888075985529
4406.88775510204	286.888494043416
4413.26530612245	286.888908456067
4419.64285714286	286.889319249943
4426.02040816327	286.88972645132
4432.39795918367	286.89013008629
4438.77551020408	286.890530180766
4445.15306122449	286.890926760479
4451.5306122449	286.89131985098
4457.90816326531	286.891709477643
4464.28571428571	286.892095665664
4470.66326530612	286.892478440066
4477.04081632653	286.892857825694
4483.41836734694	286.893233847223
4489.79591836735	286.893606529155
4496.17346938776	286.893975895821
4502.55102040816	286.894341971381
4508.92857142857	286.894704779828
4515.30612244898	286.895064344989
4521.68367346939	286.895420690523
4528.0612244898	286.895773839924
4534.4387755102	286.896123816522
4540.81632653061	286.896470643485
4547.19387755102	286.89681434382
4553.57142857143	286.897154940372
4559.94897959184	286.897492455827
4566.32653061224	286.897826912713
4572.70408163265	286.8981583334
4579.08163265306	286.898486740104
4585.45918367347	286.898812154883
4591.83673469388	286.899134599643
4598.21428571429	286.899454096136
4604.59183673469	286.899770665963
4610.9693877551	286.900084330574
4617.34693877551	286.900395111268
4623.72448979592	286.900703029197
4630.10204081633	286.901008105363
4636.47959183673	286.901310360624
4642.85714285714	286.901609815691
4649.23469387755	286.901906491128
4655.61224489796	286.90220040736
4661.98979591837	286.902491584666
4668.36734693878	286.902780043183
4674.74489795918	286.903065802909
4681.12244897959	286.903348883701
4687.5	286.903629305278
4693.87755102041	286.903907087221
4700.25510204082	286.904182248972
4706.63265306122	286.904454809841
4713.01020408163	286.904724788998
4719.38775510204	286.904992205484
4725.76530612245	286.905257078204
4732.14285714286	286.905519425929
4738.52040816327	286.905779267304
4744.89795918367	286.906036620837
4751.27551020408	286.906291504912
4757.65306122449	286.906543937781
4764.0306122449	286.90679393757
4770.40816326531	286.907041522277
4776.78571428571	286.907286709774
4783.16326530612	286.907529517809
4789.54081632653	286.907769964004
4795.91836734694	286.908008065859
4802.29591836735	286.908243840751
4808.67346938776	286.908477305935
4815.05102040816	286.908708478546
4821.42857142857	286.908937375598
4827.80612244898	286.909164013985
4834.18367346939	286.909388410485
4840.5612244898	286.909610581756
4846.9387755102	286.909830544341
4853.31632653061	286.910048314667
4859.69387755102	286.910263909043
4866.07142857143	286.910477343669
4872.44897959184	286.910688634625
4878.82653061224	286.910897797884
4885.20408163265	286.911104849303
4891.58163265306	286.91130980463
4897.95918367347	286.911512679501
4904.33673469388	286.911713489443
4910.71428571429	286.911912249876
4917.09183673469	286.912108976108
4923.4693877551	286.912303683342
4929.84693877551	286.912496386674
4936.22448979592	286.912687101094
4942.60204081633	286.912875841486
4948.97959183673	286.913062622631
4955.35714285714	286.913247459204
4961.73469387755	286.91343036578
4968.11224489796	286.913611356829
4974.48979591837	286.913790446721
4980.86734693878	286.913967649723
4987.24489795918	286.914142980005
4993.62244897959	286.914316451634
5000	286.914488078581
5006.37755102041	286.914657874717
5012.75510204082	286.914825853817
5019.13265306122	286.914992029557
5025.51020408163	286.915156415519
5031.88775510204	286.915319025189
5038.26530612245	286.915479871957
5044.64285714286	286.915638969121
5051.02040816327	286.915796329883
5057.39795918367	286.915951967355
5063.77551020408	286.916105894554
5070.15306122449	286.916258124407
5076.5306122449	286.91640866975
5082.90816326531	286.916557543329
5089.28571428571	286.916704757798
5095.66326530612	286.916850325725
5102.04081632653	286.916994259588
5108.41836734694	286.917136571778
5114.79591836735	286.917277274597
5121.17346938776	286.917416380263
5127.55102040816	286.917553900906
5133.92857142857	286.917689848571
5140.30612244898	286.917824235219
5146.68367346939	286.917957072725
5153.0612244898	286.918088372884
5159.4387755102	286.918218147403
5165.81632653061	286.91834640791
5172.19387755102	286.91847316595
5178.57142857143	286.918598432987
5184.94897959184	286.918722220404
5191.32653061224	286.918844539504
5197.70408163265	286.918965401509
5204.08163265306	286.919084817564
5210.45918367347	286.919202798733
5216.83673469388	286.919319356006
5223.21428571429	286.919434500291
5229.59183673469	286.919548242421
5235.9693877551	286.919660593154
5242.34693877551	286.919771563169
5248.72448979592	286.919881163073
5255.10204081633	286.919989403396
5261.47959183673	286.920096294594
5267.85714285714	286.920201847051
5274.23469387755	286.920306071074
5280.61224489796	286.920408976902
5286.98979591837	286.920510574697
5293.36734693878	286.920610874553
5299.74489795918	286.920709886491
5306.12244897959	286.920807620462
5312.5	286.920904086346
5318.87755102041	286.920999293953
5325.25510204082	286.921093253024
5331.63265306122	286.921185973233
5338.01020408163	286.921277464183
5344.38775510204	286.921367735411
5350.76530612245	286.921456796385
5357.14285714286	286.921544656508
5363.52040816327	286.921631325115
5369.89795918367	286.921716811476
5376.27551020408	286.921801124795
5382.65306122449	286.921884274211
5389.0306122449	286.921966268798
5395.40816326531	286.922047117568
5401.78571428571	286.922126829465
5408.16326530612	286.922205413374
5414.54081632653	286.922282878115
5420.91836734694	286.922359232447
5427.29591836735	286.922434485065
5433.67346938776	286.922508644605
5440.05102040816	286.922581719639
5446.42857142857	286.92265371868
5452.80612244898	286.922724650183
5459.18367346939	286.922794522538
5465.5612244898	286.92286334408
5471.9387755102	286.922931123083
5478.31632653061	286.922997867763
5484.69387755102	286.923063586278
5491.07142857143	286.923128286727
5497.44897959184	286.923191977155
5503.82653061224	286.923254665545
5510.20408163265	286.923316359827
5516.58163265306	286.923377067874
5522.95918367347	286.923436797504
5529.33673469388	286.923495556478
5535.71428571429	286.923553352502
5542.09183673469	286.92361019323
5548.4693877551	286.923666086259
5554.84693877551	286.923721039133
5561.22448979592	286.923775059343
5567.60204081633	286.923828154326
5573.97959183673	286.923880331467
5580.35714285714	286.923931598099
5586.73469387755	286.923981961502
5593.11224489796	286.924031428905
5599.48979591837	286.924080007485
5605.86734693878	286.924127704369
5612.24489795918	286.924174526634
5618.62244897959	286.924220481305
5625	286.924265575358
5631.37755102041	286.924309815719
5637.75510204082	286.924353209267
5644.13265306122	286.92439576283
5650.51020408163	286.924437483187
5656.88775510204	286.924478377071
5663.26530612245	286.924518451166
5669.64285714286	286.924557712109
5676.02040816327	286.924596166489
5682.39795918367	286.924633820849
5688.77551020408	286.924670681686
5695.15306122449	286.924706755449
5701.5306122449	286.924742048544
5707.90816326531	286.924776567328
5714.28571428571	286.924810318116
5720.66326530612	286.924843307177
5727.04081632653	286.924875540734
5733.41836734694	286.924907024969
5739.79591836735	286.924937766016
5746.17346938776	286.924967769969
5752.55102040816	286.924997042877
5758.92857142857	286.925025590745
5765.30612244898	286.925053419538
5771.68367346939	286.925080535177
5778.0612244898	286.925106943539
5784.4387755102	286.925132650464
5790.81632653061	286.925157661746
5797.19387755102	286.925181983139
5803.57142857143	286.925205620358
5809.94897959184	286.925228579074
5816.32653061224	286.925250864921
5822.70408163265	286.925272483491
5829.08163265306	286.925293440336
5835.45918367347	286.925313740969
5841.83673469388	286.925333390865
5848.21428571429	286.925352395457
5854.59183673469	286.925370760143
5860.9693877551	286.925388490279
5867.34693877551	286.925405591186
5873.72448979592	286.925422068144
5880.10204081633	286.925437926399
5886.47959183673	286.925453171156
5892.85714285714	286.925467807586
5899.23469387755	286.92548184082
5905.61224489796	286.925495275956
5911.98979591837	286.925508118053
5918.36734693878	286.925520372135
5924.74489795918	286.925532043189
5931.12244897959	286.925543136169
5937.5	286.925553655992
5943.87755102041	286.925563607539
5950.25510204082	286.925572995657
5956.63265306122	286.925581825161
5963.01020408163	286.925590100827
5969.38775510204	286.9255978274
5975.76530612245	286.925605009591
5982.14285714286	286.925611652076
5988.52040816327	286.925617759499
5994.89795918367	286.925623336471
6001.27551020408	286.925628387568
6007.65306122449	286.925632917336
6014.0306122449	286.925636930287
6020.40816326531	286.925640430901
6026.78571428571	286.925643423627
6033.16326530612	286.92564591288
6039.54081632653	286.925647903045
6045.91836734694	286.925649398477
6052.29591836735	286.925650403498
6058.67346938776	286.925650922398
6065.05102040816	286.92565095944
6071.42857142857	286.925650518854
6077.80612244898	286.925649604839
6084.18367346939	286.925648221568
6090.5612244898	286.925646373178
6096.9387755102	286.925644063784
6103.31632653061	286.925641297464
6109.69387755102	286.925638078272
6116.07142857143	286.925634410231
6122.44897959184	286.925630297336
6128.82653061224	286.925625743553
6135.20408163265	286.92562075282
6141.58163265306	286.925615329046
6147.95918367347	286.925609476113
6154.33673469388	286.925603197875
6160.71428571429	286.925596498158
6167.09183673469	286.925589380762
6173.4693877551	286.925581849457
6179.84693877551	286.925573907989
6186.22448979592	286.925565560075
6192.60204081633	286.925556809408
6198.97959183673	286.925547659652
6205.35714285714	286.925538114446
6211.73469387755	286.925528177402
6218.11224489796	286.925517852108
6224.48979591837	286.925507142125
6230.86734693878	286.925496050989
6237.24489795918	286.925484582209
6243.62244897959	286.925472739271
6250	286.925460525636
6256.37755102041	286.925447944739
6262.75510204082	286.925434999991
6269.13265306122	286.925421694778
6275.51020408163	286.925408032463
6281.88775510204	286.925394016384
6288.26530612245	286.925379649855
6294.64285714286	286.925364936167
6301.02040816327	286.925349878586
6307.39795918367	286.925334480356
6313.77551020408	286.925318744698
6320.15306122449	286.925302674809
6326.5306122449	286.925286273862
6332.90816326531	286.92526954501
6339.28571428571	286.925252491381
6345.66326530612	286.925235116083
6352.04081632653	286.925217422198
6358.41836734694	286.92519941279
6364.79591836735	286.925181090899
6371.17346938776	286.925162459543
6377.55102040816	286.925143521718
6383.92857142857	286.9251242804
6390.30612244898	286.925104738544
6396.68367346939	286.92508489908
6403.0612244898	286.925064764923
6409.4387755102	286.925044338961
6415.81632653061	286.925023624066
6422.19387755102	286.925002623086
6428.57142857143	286.924981338853
6434.94897959184	286.924959774169
6441.32653061224	286.924937939996
6447.70408163265	286.924916030402
6454.08163265306	286.924895786423
6460.45918367347	286.924886298188
6466.83673469388	286.924920497071
6473.21428571429	286.92508898159
6479.59183673469	286.925591573442
6485.9693877551	286.926799575502
6492.34693877551	286.92931677289
6498.72448979592	286.934023174153
6505.10204081633	286.942093685858
6511.47959183673	286.954992016136
6517.85714285714	286.97445013485
6524.23469387755	287.002347564688
6530.61224489796	287.040794266625
6536.98979591837	287.092093104495
6543.36734693878	287.158385033338
6549.74489795918	287.241827726078
6556.12244897959	287.344458656938
6562.5	287.468133427995
6568.87755102041	287.61446285605
6575.25510204082	287.784759714483
6581.63265306122	287.979991969798
6588.01020408163	288.200744214857
6594.38775510204	288.447192279101
6600.76530612245	288.719087602331
6607.14285714286	289.01575051706
6613.52040816327	289.336115525592
6619.89795918367	289.678791816254
6626.27551020408	290.041981360642
6632.65306122449	290.42365707674
6639.0306122449	290.821683471232
6645.40816326531	291.233914233981
6651.78571428571	291.658275546021
6658.16326530612	292.092822123654
6664.54081632653	292.535764984311
6670.91836734694	292.985480555185
6677.29591836735	293.440509472054
6683.67346938776	293.899548739949
6690.05102040816	294.361441009946
6696.42857142857	294.825163204313
6702.80612244898	295.289814859443
6709.18367346939	295.754605683521
6715.5612244898	296.218844160463
6721.9387755102	296.681927295814
6728.31632653061	297.143330934207
6734.69387755102	297.602600647811
6741.07142857143	298.059343864334
6747.44897959184	298.513222969994
6753.82653061224	298.963948778095
6760.20408163265	299.411274780906
6766.58163265306	299.854992222253
6772.95918367347	300.294925731759
6779.33673469388	300.730929240857
6785.71428571429	301.162882512105
6792.09183673469	301.590688162747
6798.4693877551	302.014268943544
6804.84693877551	302.433565295837
6811.22448979592	302.848533285606
6817.60204081633	303.259142818788
6823.97959183673	303.665375971095
6830.35714285714	304.067225550838
6836.73469387755	304.46469387411
6843.11224489796	304.857791672762
6849.48979591837	305.246537080954
6855.86734693878	305.630954772548
6862.24489795918	306.011075212512
6868.62244897959	306.386933953889
6875	306.758571000157
6881.37755102041	307.126030245825
6887.75510204082	307.489358967424
6894.13265306122	307.848607326629
6900.51020408163	308.20382791877
6906.88775510204	308.555075355745
6913.26530612245	308.902405863348
6919.64285714286	309.245876891818
6926.02040816327	309.585546753058
6932.39795918367	309.921474274717
6938.77551020408	310.253718467682
6945.15306122449	310.582338216732
6951.5306122449	310.907391992654
6957.90816326531	311.228937584069
6964.28571428571	311.547031861102
6970.66326530612	311.861730566663
6977.04081632653	312.173088130832
6983.41836734694	312.48115751888
6989.79591836735	312.785990116876
6996.17346938776	313.087635641367
7002.55102040816	313.386142070941
7008.92857142857	313.68155561783
7015.30612244898	313.973920722459
7021.68367346939	314.263280062182
7028.0612244898	314.549674578837
7034.4387755102	314.833143534012
7040.81632653061	315.113724569819
7047.19387755102	315.391453773221
7053.57142857143	315.666365755694
7059.94897959184	315.938493740408
7066.32653061224	316.207869645637
7072.70408163265	316.474524166248
7079.08163265306	316.738486864212
7085.45918367347	316.999786253492
7091.83673469388	317.258449877949
7098.21428571429	317.514504387744
7104.59183673469	317.767975616394
7110.9693877551	318.018888649271
7117.34693877551	318.267267885188
7123.72448979592	318.513137097855
7130.10204081633	318.756519492597
7136.47959183673	318.997437756018
7142.85714285714	319.235914100932
7149.23469387755	319.471970310768
7155.61224489796	319.705627778208
7161.98979591837	319.936907538738
7168.36734693878	320.165830302133
7174.74489795918	320.392416481994
7181.12244897959	320.61668622091
7187.5	320.838659412243
7193.87755102041	321.058355721338
7200.25510204082	321.275794604142
7206.63265306122	321.490995322944
7213.01020408163	321.703976960359
7219.38775510204	321.914758432909
7225.76530612245	322.123358502371
7232.14285714286	322.329795785223
7238.52040816327	322.534088761618
7244.89795918367	322.736255783592
7251.27551020408	322.936315081737
7257.65306122449	323.134284770702
7264.0306122449	323.330182854843
7270.40816326531	323.524027232908
7276.78571428571	323.715835701686
7283.16326530612	323.905625959232
7289.54081632653	324.0934156082
7295.91836734694	324.279222158334
7302.29591836735	324.463063028209
7308.67346938776	324.644955547177
7315.05102040816	324.824916957107
7321.42857142857	325.002964413485
7327.80612244898	325.179114986096
7334.18367346939	325.353385660167
7340.5612244898	325.525793337074
7346.9387755102	325.696354834526
7353.31632653061	325.865086886813
7359.69387755102	326.032006145334
7366.07142857143	326.197129178654
7372.44897959184	326.360472472154
7378.82653061224	326.522052428152
7385.20408163265	326.681885365958
7391.58163265306	326.83998752149
7397.95918367347	326.996375046758
7404.33673469388	327.151064009909
7410.71428571429	327.304070394949
7417.09183673469	327.455410101048
7423.4693877551	327.605098942163
7429.84693877551	327.753152646915
7436.22448979592	327.899586858093
7442.60204081633	328.04441713184
7448.97959183673	328.187658937484
7455.35714285714	328.329327657235
7461.73469387755	328.469438585499
7468.11224489796	328.608006928214
7474.48979591837	328.745047802764
7480.86734693878	328.880576237536
7487.24489795918	329.014607171104
7493.62244897959	329.147155451892
7500	329.278235838013
7506.37755102041	329.407862996721
7512.75510204082	329.536051503636
7519.13265306122	329.66281584269
7525.51020408163	329.788170405853
7531.88775510204	329.912129492464
7538.26530612245	330.034707308744
7544.64285714286	330.155917967822
7551.02040816327	330.27577548937
7557.39795918367	330.394293798879
7563.77551020408	330.511486727565
7570.15306122449	330.627368012306
7576.5306122449	330.741951295201
7582.90816326531	330.855250122986
7589.28571428571	330.967277947194
7595.66326530612	331.078048123996
7602.04081632653	331.187573913661
7608.41836734694	331.295868480332
7614.79591836735	331.402944892211
7621.17346938776	331.508816121335
7627.55102040816	331.613495043014
7633.92857142857	331.71699443601
7640.30612244898	331.819326982614
7646.68367346939	331.92050526833
7653.0612244898	332.020541781543
7659.4387755102	332.119448913881
7665.81632653061	332.217238960197
7672.19387755102	332.313924118204
7678.57142857143	332.409516488278
7684.94897959184	332.504028074649
7691.32653061224	332.597470787003
7697.70408163265	332.689856403798
7704.08163265306	332.78119693261
7710.45918367347	332.871501705059
7716.83673469388	332.960747998489
7723.21428571429	333.048761884074
7729.59183673469	333.134924480977
7735.9693877551	333.21770140367
7742.34693877551	333.29415027415
7748.72448979592	333.359707579392
7755.10204081633	333.408463425776
7761.47959183673	333.433923219129
7767.85714285714	333.430079438605
7774.23469387755	333.392455723716
7780.61224489796	333.318791658615
7786.98979591837	333.20917924061
7793.36734693878	333.06567819817
7799.74489795918	332.891490997404
7806.12244897959	332.690389656759
7812.5	332.466526812657
7818.87755102041	332.223733383906
7825.25510204082	331.965374815415
7831.63265306122	331.694337058166
7838.01020408163	331.413071032494
7844.38775510204	331.12365152399
7850.76530612245	330.827830528129
7857.14285714286	330.527083182404
7863.52040816327	330.222649457593
7869.89795918367	329.915570916747
7876.27551020408	329.606721408046
7882.65306122449	329.296832943743
7889.0306122449	328.986518606578
7895.40816326531	328.676291458755
7901.78571428571	328.366580114933
7908.16326530612	328.057742008213
7914.54081632653	327.75007489443
7920.91836734694	327.443826212807
7927.29591836735	327.139200829419
7933.67346938776	326.836367799134
7940.05102040816	326.535466049038
7946.42857142857	326.236609031117
7952.80612244898	325.939888625581
7959.18367346939	325.645378582762
7965.5612244898	325.353137346898
7971.9387755102	325.063210390148
7978.31632653061	324.77563222532
7984.69387755102	324.490428145859
7991.07142857143	324.207615650187
7997.44897959184	323.927205630202
8003.82653061224	323.649203421758
8010.20408163265	323.373609685161
8016.58163265306	323.100421132918
8022.95918367347	322.829631148875
8029.33673469388	322.561230335213
8035.71428571429	322.295206963114
8042.09183673469	322.031547349141
8048.4693877551	321.770236184232
8054.84693877551	321.511256816665
8061.22448979592	321.254591486237
8067.60204081633	321.000221522283
8073.97959183673	320.748127518971
8080.35714285714	320.498289482061
8086.73469387755	320.250686951967
8093.11224489796	320.005299109802
8099.48979591837	319.762104869597
8105.86734693878	319.52108295515
8112.24489795918	319.282211965421
8118.62244897959	319.045470431176
8125	318.810836862868
8131.37755102041	318.578289791144
8137.75510204082	318.347807801777
8144.13265306122	318.119369564901
8150.51020408163	317.89295385964
8156.88775510204	317.668539595479
8163.26530612245	317.446105830275
8169.64285714286	317.225631784515
8176.02040816327	317.007096853699
8182.39795918367	316.790480619453
8188.77551020408	316.575762857647
8195.15306122449	316.362923544809
8201.5306122449	316.151942864041
8207.90816326531	315.942801210162
8214.28571428571	315.73547919223
8220.66326530612	315.529957635891
8227.04081632653	315.326217585941
8233.41836734694	315.124240307521
8239.79591836735	314.92400728588
8246.17346938776	314.725500226616
8252.55102040816	314.528701056305
8258.92857142857	314.333591921141
8265.30612244898	314.140155185523
8271.68367346939	313.948373431327
8278.0612244898	313.758229456981
8284.4387755102	313.569706274872
8290.81632653061	313.382787109453
8297.19387755102	313.197455396108
8303.57142857143	313.013694778863
8309.94897959184	312.831489107534
8316.32653061224	312.650822435696
8322.70408163265	312.471679019165
8329.08163265306	312.294043312838
8335.45918367347	312.117899967997
8341.83673469388	311.943233830408
8348.21428571429	311.770029938129
8354.59183673469	311.598273518209
8360.9693877551	311.4279499842
8367.34693877551	311.259044934414
8373.72448979592	311.091544149032
8380.10204081633	310.925433587102
8386.47959183673	310.760699384337
8392.85714285714	310.59732785123
8399.23469387755	310.435305469846
8405.61224489796	310.274618891214
8411.98979591837	310.115254933454
8418.36734693878	309.957200579441
8424.74489795918	309.800442973772
8431.12244897959	309.644969420496
8437.5	309.490767381439
8443.87755102041	309.33782447343
8450.25510204082	309.186128465685
8456.63265306122	309.035667277886
8463.01020408163	308.886428978356
8469.38775510204	308.738401781224
8475.76530612245	308.591574044191
8482.14285714286	308.445934266938
8488.52040816327	308.30147108892
8494.89795918367	308.158173286826
8501.27551020408	308.016029772665
8507.65306122449	307.875029592297
8514.0306122449	307.73516192297
8520.40816326531	307.596416071154
8526.78571428571	307.458781470973
8533.16326530612	307.322247682541
8539.54081632653	307.186804389566
8545.91836734694	307.05244139752
8552.29591836735	306.91914863233
8558.67346938776	306.786916138396
8565.05102040816	306.655734076512
8571.42857142857	306.525592722318
8577.80612244898	306.396482465032
8584.18367346939	306.268393805319
8590.5612244898	306.14131735355
8596.9387755102	306.015243828542
8603.31632653061	305.890164056065
8609.69387755102	305.766068966869
8616.07142857143	305.642949595199
8622.44897959184	305.520797077732
8628.82653061224	305.399602651827
8635.20408163265	305.279357653844
8641.58163265306	305.160053517916
8647.95918367347	305.041681774838
8654.33673469388	304.924234050274
8660.71428571429	304.807702063344
8667.09183673469	304.692077625637
8673.4693877551	304.57735263987
8679.84693877551	304.463519098282
8686.22448979592	304.350569081441
8692.60204081633	304.238494757364
8698.97959183673	304.127288379997
8705.35714285714	304.016942287862
8711.73469387755	303.907448903084
8718.11224489796	303.798800730414
8724.48979591837	303.690990355728
8730.86734693878	303.584010444892
8737.24489795918	303.477853742977
8743.62244897959	303.372513073067
8750	303.26798133495
8756.37755102041	303.164251504171
8762.75510204082	303.061316631289
8769.13265306122	302.959169840559
8775.51020408163	302.85780432885
8781.88775510204	302.757213364881
8788.26530612245	302.657390288338
8794.64285714286	302.558328508637
8801.02040816327	302.460021504005
8807.39795918367	302.362462820858
8813.77551020408	302.26564607273
8820.15306122449	302.169564939219
8826.5306122449	302.074213165237
8832.90816326531	301.979584560357
8839.28571428571	301.885672997695
8845.66326530612	301.792472413031
8852.04081632653	301.699976804209
8858.41836734694	301.60818023034
8864.79591836735	301.517076810781
8871.17346938776	301.426660724399
8877.55102040816	301.336926209055
8883.92857142857	301.247867560656
8890.30612244898	301.15947913231
8896.68367346939	301.071755333723
8903.0612244898	300.984690630619
8909.4387755102	300.898279543794
8915.81632653061	300.812516648405
8922.19387755102	300.727396573492
8928.57142857143	300.642914001253
8934.94897959184	300.559063666209
8941.32653061224	300.475840354609
8947.70408163265	300.393238903996
8954.08163265306	300.311254202372
8960.45918367347	300.229881187511
8966.83673469388	300.149114846484
8973.21428571429	300.068950215133
8979.59183673469	299.989382377268
8985.9693877551	299.910406464096
8992.34693877551	299.832017653833
8998.72448979592	299.754211171044
9005.10204081633	299.676982285963
9011.47959183673	299.600326314013
9017.85714285714	299.524238615423
9024.23469387755	299.448714594505
9030.61224489796	299.373749699092
9036.98979591837	299.299339420159
9043.36734693878	299.225479291343
9049.74489795918	299.152164888267
9056.12244897959	299.079391828074
9062.5	299.007155769112
9068.87755102041	298.935452410335
9075.25510204082	298.86427749074
9081.63265306122	298.793626788993
9088.01020408163	298.723496123074
9094.38775510204	298.653881349654
9100.76530612245	298.584778363637
9107.14285714286	298.51618309786
9113.52040816327	298.448091522635
9119.89795918367	298.380499645201
9126.27551020408	298.313403509334
9132.65306122449	298.246799195083
9139.0306122449	298.180682818229
9145.40816326531	298.115050529828
9151.78571428571	298.049898515907
9158.16326530612	297.985222997137
9164.54081632653	297.921020228301
9170.91836734694	297.857286497913
9177.29591836735	297.79401812798
9183.67346938776	297.731211473577
9190.05102040816	297.668862922386
9196.42857142857	297.606968894385
9202.80612244898	297.545525841613
9209.18367346939	297.484530247685
9215.5612244898	297.423978627419
9221.9387755102	297.363867526593
9228.31632653061	297.304193521635
9234.69387755102	297.244953219173
9241.07142857143	297.186143255718
9247.44897959184	297.127760297469
9253.82653061224	297.069801039921
9260.20408163265	297.012262207478
9266.58163265306	296.955140553207
9272.95918367347	296.898432858616
9279.33673469388	296.842135933234
9285.71428571429	296.786246614298
9292.09183673469	296.730761766555
9298.4693877551	296.675678281976
9304.84693877551	296.620993079368
9311.22448979592	296.566703104116
9317.60204081633	296.512805328017
9323.97959183673	296.459296748917
9330.35714285714	296.406174390391
9336.73469387755	296.353435301549
9343.11224489796	296.301076556818
9349.48979591837	296.249095255584
9355.86734693878	296.197488521923
9362.24489795918	296.146253504454
9368.62244897959	296.095387376048
9375	296.044887333519
9381.37755102041	295.9947505974
9387.75510204082	295.944974411801
9394.13265306122	295.895556044076
9400.51020408163	295.846492784559
9406.88775510204	295.797781946406
9413.26530612245	295.74942086539
9419.64285714286	295.701406899585
9426.02040816327	295.65373742915
9432.39795918367	295.6064098562
9438.77551020408	295.559421604538
9445.15306122449	295.51277011939
9451.5306122449	295.466452867225
9457.90816326531	295.420467335622
9464.28571428571	295.37481103297
9470.66326530612	295.329481488249
9477.04081632653	295.284476250902
9483.41836734694	295.239792890634
9489.79591836735	295.195428997148
9496.17346938776	295.151382179957
9502.55102040816	295.107650068278
9508.92857142857	295.064230310783
9515.30612244898	295.021120575368
9521.68367346939	294.978318549018
9528.0612244898	294.93582193767
9534.4387755102	294.893628465948
9540.81632653061	294.851735876983
9547.19387755102	294.810141932308
9553.57142857143	294.76884441166
9559.94897959184	294.72784111276
9566.32653061224	294.687129851151
9572.70408163265	294.646708460109
9579.08163265306	294.606574790409
9585.45918367347	294.56672671013
9591.83673469388	294.527162104548
9598.21428571429	294.487878876002
9604.59183673469	294.44887494366
9610.9693877551	294.410148243367
9617.34693877551	294.371696727559
9623.72448979592	294.333518365077
9630.10204081633	294.295611140972
9636.47959183673	294.257973056377
9642.85714285714	294.220602128423
9649.23469387755	294.183496390018
9655.61224489796	294.146653889693
9661.98979591837	294.11007269151
9668.36734693878	294.073750874926
9674.74489795918	294.037686534599
9681.12244897959	294.001877780252
9687.5	293.966322736603
9693.87755102041	293.931019543187
9700.25510204082	293.89596635419
9706.63265306122	293.861161338346
9713.01020408163	293.826602678849
9719.38775510204	293.792288573164
9725.76530612245	293.758217232884
9732.14285714286	293.724386883667
9738.52040816327	293.690795765094
9744.89795918367	293.657442130505
9751.27551020408	293.624324246884
9757.65306122449	293.591440394796
9764.0306122449	293.558788868222
9770.40816326531	293.52636797441
9776.78571428571	293.494176033804
9783.16326530612	293.462211379945
9789.54081632653	293.430472359304
9795.91836734694	293.39895733117
9802.29591836735	293.367664667585
9808.67346938776	293.336592753216
9815.05102040816	293.305739985207
9821.42857142857	293.275104773088
9827.80612244898	293.244685538717
9834.18367346939	293.214480716116
9840.5612244898	293.184488751359
9846.9387755102	293.154708102503
9853.31632653061	293.125137239496
9859.69387755102	293.095774644028
9866.07142857143	293.066618809433
9872.44897959184	293.037668240642
9878.82653061224	293.008921454049
9885.20408163265	292.980376977389
9891.58163265306	292.952033349663
9897.95918367347	292.923889121077
9904.33673469388	292.895942852897
9910.71428571429	292.868193117351
9917.09183673469	292.840638497574
9923.4693877551	292.813277587514
9929.84693877551	292.786108991803
9936.22448979592	292.759131325672
9942.60204081633	292.732343214911
9948.97959183673	292.705743295743
9955.35714285714	292.679330214715
9961.73469387755	292.653102628641
9968.11224489796	292.627059204537
9974.48979591837	292.601198619493
9980.86734693878	292.575519560586
9987.24489795918	292.550020724839
9993.62244897959	292.524700819122
10000	292.499558560044
10006.3775510204	292.474592673882
10012.7551020408	292.449801896539
10019.1326530612	292.425184973429
10025.5102040816	292.400740659381
10031.887755102	292.376467718597
10038.2653061224	292.35236492458
10044.6428571429	292.328431060025
10051.0204081633	292.304664916741
10057.3979591837	292.281065295619
10063.7755102041	292.257631006534
10070.1530612245	292.234360868251
10076.5306122449	292.211253708366
10082.9081632653	292.188308363267
10089.2857142857	292.165523678022
10095.6632653061	292.142898506301
10102.0408163265	292.12043171034
10108.4183673469	292.098122160873
10114.7959183673	292.075968737026
10121.1734693878	292.053970326262
10127.5510204082	292.032125824343
10133.9285714286	292.010434135242
10140.306122449	291.988894171059
10146.6836734694	291.967504851972
10153.0612244898	291.946265106195
10159.4387755102	291.925173869882
10165.8163265306	291.904230087055
10172.193877551	291.883432709574
10178.5714285714	291.86278069707
10184.9489795918	291.842273016854
10191.3265306122	291.821908643865
10197.7040816327	291.801686560644
10204.0816326531	291.781605757239
10210.4591836735	291.761665231138
10216.8367346939	291.741863987232
10223.2142857143	291.722201037765
10229.5918367347	291.70267540225
10235.9693877551	291.683286107406
10242.3469387755	291.664032187137
10248.7244897959	291.644912682458
10255.1020408163	291.625926641422
10261.4795918367	291.607073119072
10267.8571428571	291.588351177417
10274.2346938776	291.569759885344
10280.612244898	291.551298318556
10286.9897959184	291.532965559547
10293.3673469388	291.51476069755
10299.7448979592	291.496682828456
10306.1224489796	291.478731054769
10312.5	291.460904485582
10318.8775510204	291.443202236504
10325.2551020408	291.4256234296
10331.6326530612	291.408167193351
10338.0102040816	291.390832662621
10344.387755102	291.373618978587
10350.7653061224	291.35652528868
10357.1428571429	291.339550746562
10363.5204081633	291.322694512077
10369.8979591837	291.30595575118
10376.2755102041	291.289333635897
10382.6530612245	291.272827344299
10389.0306122449	291.256436060441
10395.4081632653	291.240158974301
10401.7857142857	291.223995281753
10408.1632653061	291.207944184529
10414.5408163265	291.192004890157
10420.9183673469	291.176176611907
10427.2959183673	291.160458568779
10433.6734693878	291.144849985443
10440.0510204082	291.129350092185
10446.4285714286	291.113958124869
10452.806122449	291.098673324914
10459.1836734694	291.083494939235
10465.5612244898	291.068422220187
10471.9387755102	291.053454425547
10478.3163265306	291.038590818477
10484.693877551	291.02383066746
10491.0714285714	291.009173246259
10497.4489795918	290.994617833909
10503.8265306122	290.980163714651
10510.2040816327	290.96581017789
10516.5816326531	290.951556518163
10522.9591836735	290.937402035114
10529.3367346939	290.923346033435
10535.7142857143	290.909387822828
10542.0918367347	290.895526717979
10548.4693877551	290.881762038526
10554.8469387755	290.868093108999
10561.2244897959	290.854519258792
10567.6020408163	290.841039822142
10573.9795918367	290.827654138079
10580.3571428571	290.814361550381
10586.7346938776	290.801161407552
10593.112244898	290.788053062794
10599.4897959184	290.775035873953
10605.8673469388	290.762109203484
10612.2448979592	290.749272418435
10618.6224489796	290.736524890408
10625	290.723865995506
10631.3775510204	290.711295114312
10637.7551020408	290.698811631868
10644.1326530612	290.686414937628
10650.5102040816	290.674104425415
10656.887755102	290.661879493406
10663.2653061224	290.649739544111
10669.6428571429	290.637683984282
10676.0204081633	290.625712224869
10682.3979591837	290.613823682486
10688.7755102041	290.602017770605
10695.1530612245	290.590294016889
10701.5306122449	290.57865273079
10707.9081632653	290.567096961696
10714.2857142857	290.555637653013
10720.6632653061	290.544303215907
10727.0408163265	290.533153579269
10733.4183673469	290.522296357343
10739.7959183673	290.511900979497
10746.1734693878	290.502207868848
10752.5510204082	290.493531392224
10758.9285714286	290.486256432697
10765.306122449	290.480831223238
10771.6836734694	290.47775842353
10778.0612244898	290.477585243004
10784.4387755102	290.480893002049
10790.8163265306	290.488286984633
10797.193877551	290.500386828168
10803.5714285714	290.517814244832
10809.9489795918	290.541210684187
10816.3265306122	290.571194390931
10822.7040816327	290.608315290293
10829.0816326531	290.65312159642
10835.4591836735	290.706127356077
10841.8367346939	290.767805426605
10848.2142857143	290.838580434564
10854.5918367347	290.918823792559
10860.9693877551	291.008849169532
10867.3469387755	291.108908315434
10873.7244897959	291.219187907092
10880.1020408163	291.339807144836
10886.4795918367	291.470815740737
10892.8571428571	291.612192373357
10899.2346938776	291.76384465815
10905.612244898	291.92560896507
10911.9897959184	292.097263478443
10918.3673469388	292.278512166862
10924.7448979592	292.468963921011
10931.1224489796	292.66818390891
10937.5	292.875669530468
10943.8775510204	293.090854764365
10950.2551020408	293.313141256048
10956.6326530612	293.541870705415
10963.0102040816	293.77635893441
10969.387755102	294.015922057506
10975.7653061224	294.259813194967
10982.1428571429	294.507306602309
10988.5204081633	294.757727068865
10994.8979591837	295.010453331177
11001.2755102041	295.26492393648
11007.6530612245	295.520639116047
11014.0306122449	295.777158058313
11020.4081632653	296.034094286254
11026.7857142857	296.291110589608
11033.1632653061	296.547913861426
11039.5408163265	296.804249937785
11045.9183673469	297.059899000964
11052.2959183673	297.314671486672
11058.6734693878	297.568404227522
11065.0510204082	297.820957024221
11071.4285714286	298.072209721635
11077.806122449	298.322059658817
11084.1836734694	298.570419310798
11090.5612244898	298.817214292954
11096.9387755102	299.062381666653
11103.3163265306	299.305868429444
11109.693877551	299.547630165083
11116.0714285714	299.787629913739
11122.4489795918	300.02583720927
11128.8265306122	300.262227200249
11135.2040816327	300.496779895788
11141.5816326531	300.729479531211
11147.9591836735	300.960314017358
11154.3367346939	301.18927443896
11160.7142857143	301.41635463478
11167.0918367347	301.641550842326
11173.4693877551	301.864861379397
11179.8469387755	302.086286363399
11186.2244897959	302.305827476584
11192.6020408163	302.523487765488
11198.9795918367	302.739271457168
11205.3571428571	302.953183803119
11211.7346938776	303.165230947687
11218.112244898	303.375419812681
11224.4897959184	303.583757992838
11230.8673469388	303.790253668384
11237.2448979592	303.994915530759
11243.6224489796	304.197752715212
11250	304.39877474189
11256.3775510204	304.597991466264
11262.7551020408	304.795413036342
11269.1326530612	304.991049853203
11275.5102040816	305.184912537536
11281.887755102	305.377011901141
11288.2653061224	305.567358921485
11294.6428571429	305.755964718679
11301.0204081633	305.942840536008
11307.3979591837	306.127997723103
11313.7755102041	306.311447720427
11320.1530612245	306.493202045678
11326.5306122449	306.673272282089
11332.9081632653	306.851670068042
11339.2857142857	307.028407087457
11345.6632653061	307.203495061464
11352.0408163265	307.376945741066
11358.4183673469	307.548770900409
11364.7959183673	307.718982330699
11371.1734693878	307.887591834817
11377.5510204082	308.05461122243
11383.9285714286	308.220052305494
11390.306122449	308.383926894211
11396.6836734694	308.546246793318
11403.0612244898	308.707023798642
11409.4387755102	308.866269694001
11415.8163265306	309.023996248335
11422.193877551	309.180215212957
11428.5714285714	309.334938319065
11434.9489795918	309.488177275492
11441.3265306122	309.639943766519
11447.7040816327	309.790249449738
11454.0816326531	309.939105954227
11460.4591836735	310.086524878807
11466.8367346939	310.23251779026
11473.2142857143	310.377096221657
11479.5918367347	310.520271670979
11485.9693877551	310.66205559968
11492.3469387755	310.802459431154
11498.7244897959	310.941494549496
11505.1020408163	311.079172298367
11511.4795918367	311.215503979749
11517.8571428571	311.350500852648
11524.2346938776	311.48417413219
11530.612244898	311.616534988629
11536.9897959184	311.747594546205
11543.3673469388	311.877363882159
11549.7448979592	312.005854026003
11556.1224489796	312.133075958634
11562.5	312.259040611284
11568.8775510204	312.383758864855
11575.2551020408	312.507241549268
11581.6326530612	312.629499442617
11588.0102040816	312.750543270316
11594.387755102	312.870383704652
11600.7653061224	312.989031364164
11607.1428571429	313.106496812828
11613.5204081633	313.222790559488
11619.8979591837	313.337923057483
11626.2755102041	313.451904704058
11632.6530612245	313.564745839617
11639.0306122449	313.676456747434
11645.4081632653	313.787047653281
11651.7857142857	313.896528724831
11658.1632653061	314.00491007112
11664.5408163265	314.112201742399
11670.9183673469	314.218413729756
11677.2959183673	314.323555964516
11683.6734693878	314.427638317998
11690.0510204082	314.530670601367
11696.4285714286	314.632662565256
11702.806122449	314.733623899249
11709.1836734694	314.833564231871
11715.5612244898	314.93249313041
11721.9387755102	315.030420100493
11728.3163265306	315.127354585817
11734.693877551	315.223305968203
11741.0714285714	315.318283567396
11747.4489795918	315.412296640637
11753.8265306122	315.505354382676
11760.2040816327	315.597465925788
11766.5816326531	315.688640339535
11772.9591836735	315.778886630468
11779.3367346939	315.868213742309
11785.7142857143	315.956630555918
11792.0918367347	316.044145889
11798.4693877551	316.130768496068
11804.8469387755	316.216507068637
11811.2244897959	316.30137023515
11817.6020408163	316.385366560701
11823.9795918367	316.468504547253
11830.3571428571	316.550792633763
11836.7346938776	316.632239196052
11843.112244898	316.712852546693
11849.4897959184	316.792640935339
11855.8673469388	316.871612548784
11862.2448979592	316.949775510784
11868.6224489796	317.027137882214
11875	317.103707661346
11881.3775510204	317.179492783874
11887.7551020408	317.254501122772
11894.1326530612	317.328740488661
11900.5102040816	317.402218630009
11906.887755102	317.474943233078
11913.2653061224	317.54692192199
11919.6428571429	317.61816225913
11926.0204081633	317.68867174529
11932.3979591837	317.758457819575
11938.7755102041	317.827527859719
11945.1530612245	317.895889182418
11951.5306122449	317.963549043414
11957.9081632653	318.030514637481
11964.2857142857	318.096793098894
11970.6632653061	318.162391501679
11977.0408163265	318.227316859615
11983.4183673469	318.291576126452
11989.7959183673	318.355176196352
11996.1734693878	318.418123904091
12002.5510204082	318.48042602504
12008.9285714286	318.542089275597
12015.306122449	318.603120313556
12021.6836734694	318.663525738214
12028.0612244898	318.723312090496
12034.4387755102	318.782485853457
12040.8163265306	318.84105345258
12047.193877551	318.899021255816
12053.5714285714	318.956395573921
12059.9489795918	319.013182660914
12066.3265306122	319.069388714308
12072.7040816327	319.125019875166
12079.0816326531	319.180082228608
12085.4591836735	319.234581804188
12091.8367346939	319.288524576032
12098.2142857143	319.341916463055
12104.5918367347	319.394763329495
12110.9693877551	319.447070985216
12117.3469387755	319.498845185794
12123.7244897959	319.550091632936
12130.1020408163	319.60081597494
12136.4795918367	319.651023806932
12142.8571428571	319.700720670997
12149.2346938776	319.749912056724
12155.612244898	319.798603401578
12161.9897959184	319.846800091054
12168.3673469388	319.894507458979
12174.7448979592	319.941730788039
12181.1224489796	319.988475310087
12187.5	320.034746206261
12193.8775510204	320.08054860746
12200.2551020408	320.125887594795
12206.6326530612	320.170768199814
12213.0102040816	320.215195404704
12219.387755102	320.259174142843
12225.7653061224	320.302709299163
12232.1428571429	320.345805710306
12238.5204081633	320.388468164999
12244.8979591837	320.430701404551
12251.2755102041	320.472510123158
12257.6530612245	320.51389896805
12264.0306122449	320.554872540002
12270.4081632653	320.595435393755
12276.7857142857	320.635592038233
12283.1632653061	320.675346936806
12289.5408163265	320.714704507818
12295.9183673469	320.753669124944
12302.2959183673	320.79224511734
12308.6734693878	320.830436770071
12315.0510204082	320.868248324572
12321.4285714286	320.905683978934
12327.806122449	320.942747888087
12334.1836734694	320.979444164314
12340.5612244898	321.015776877645
12346.9387755102	321.051750056056
12353.3163265306	321.087367685782
12359.693877551	321.122633711816
12366.0714285714	321.157552038236
12372.4489795918	321.192126528369
12378.8265306122	321.226361005239
12385.2040816327	321.26025925199
12391.5816326531	321.29382501215
12397.9591836735	321.327061989843
12404.3367346939	321.359973850293
12410.7142857143	321.392564220181
12417.0918367347	321.424836687834
12423.4693877551	321.456794803567
12429.8469387755	321.488442080147
12436.2244897959	321.519781993092
12442.6020408163	321.550817980839
12448.9795918367	321.581553445202
12455.3571428571	321.611991751755
12461.7346938776	321.642136230068
12468.112244898	321.671990173947
12474.4897959184	321.701556841913
12480.8673469388	321.730839457519
12487.2448979592	321.759841209502
12493.6224489796	321.788565252383
12500	321.817014706128


==> Figures/dyn-ecco/sig4-1-e-2.tsv <==
0	279.150000073505
6.37755102040816	279.155591793857
12.7551020408163	279.155854790306
19.1326530612245	279.155293029441
25.5102040816327	279.161950748971
31.8877551020408	279.172412264447
38.265306122449	279.165840509442
44.6428571428571	279.151324025441
51.0204081632653	279.133185629759
57.3979591836735	279.114773981887
63.7755102040816	279.09823083617
70.1530612244898	279.084892028011
76.530612244898	279.075537132718
82.9081632653061	279.070557945742
89.2857142857143	279.070084824962
95.6632653061225	279.07407413461
102.040816326531	279.082369740745
108.418367346939	279.094746671344
114.795918367347	279.110941369718
121.173469387755	279.130672132664
127.551020408163	279.153652971803
133.928571428571	279.179602752933
140.30612244898	279.208250913368
146.683673469388	279.239340928987
153.061224489796	279.272632219535
159.438775510204	279.307900853321
165.816326530612	279.344939596074
172.19387755102	279.383557567189
178.571428571429	279.423579522783
184.948979591837	279.464844942213
191.326530612245	279.507207099738
197.704081632653	279.550532136923
204.081632653061	279.594698041715
210.459183673469	279.639593699174
216.836734693878	279.685118030853
223.214285714286	279.731179165852
229.591836734694	279.777693620514
235.969387755102	279.824585578556
242.34693877551	279.871786251471
248.724489795918	279.919233246757
255.102040816327	279.966869988845
261.479591836735	280.014645214027
267.857142857143	280.062512514128
274.234693877551	280.110429884294
280.612244897959	280.158359327978
286.989795918367	280.206266511236
293.367346938775	280.254120435336
299.744897959184	280.30189312615
306.122448979592	280.349559365383
312.5	280.397096453274
318.877551020408	280.444483974647
325.255102040816	280.491703589272
331.632653061225	280.538738849278
338.010204081633	280.585575032482
344.387755102041	280.632198979144
350.765306122449	280.678598950306
357.142857142857	280.724764503635
363.520408163265	280.770686374254
369.897959183673	280.816356363729
376.275510204082	280.861767243828
382.65306122449	280.906912670946
389.030612244898	280.951787101527
395.408163265306	280.996385717314
401.785714285714	281.040704360044
408.163265306122	281.084739470995
414.540816326531	281.128488032625
420.918367346939	281.171947518037
427.295918367347	281.215115846532
433.673469387755	281.257991340532
440.051020408163	281.300572686204
446.428571428571	281.342858899217
452.80612244898	281.384849294007
459.183673469388	281.426543453591
465.561224489796	281.467941203157
471.938775510204	281.509042586926
478.316326530612	281.549847846464
484.69387755102	281.590357400169
491.071428571429	281.630571825488
497.448979591837	281.670491843196
503.826530612245	281.710118302138
510.204081632653	281.749452165535
516.581632653061	281.788494499018
522.959183673469	281.827246459782
529.336734693878	281.865709286112
535.714285714286	281.903884288265
542.091836734694	281.941772840444
548.469387755102	281.979376373232
554.84693877551	282.016696366617
561.224489795918	282.053734343909
567.602040816327	282.090491866316
573.979591836735	282.126970527761
580.357142857143	282.163171950289
586.734693877551	282.199097780026
593.112244897959	282.234749683485
599.489795918367	282.270129344122
605.867346938776	282.305238459318
612.244897959184	282.340078737705
618.622448979592	282.374651896668
625	282.408959660122
631.377551020408	282.443003756535
637.755102040816	282.476785917148
644.132653061224	282.51030787436
650.510204081633	282.543571360296
656.887755102041	282.576578105525
663.265306122449	282.6093298379
669.642857142857	282.641828281547
676.020408163265	282.674075155961
682.397959183673	282.706072175168
688.775510204082	282.737821047023
695.15306122449	282.769323472587
701.530612244898	282.800581145562
707.908163265306	282.831595751771
714.285714285714	282.86236896876
720.663265306122	282.892902465431
727.040816326531	282.923197901686
733.418367346939	282.953256928147
739.795918367347	282.983081185949
746.173469387755	283.012672306529
752.551020408163	283.04203191142
758.928571428571	283.071161612134
765.30612244898	283.100063010073
771.683673469388	283.128737696409
778.061224489796	283.157187251995
784.438775510204	283.185413247351
790.816326530612	283.21341724264
797.19387755102	283.241200787604
803.571428571429	283.268765421571
809.948979591837	283.296112673493
816.326530612245	283.323244061955
822.704081632653	283.350161095154
829.081632653061	283.37686527098
835.459183673469	283.403358077065
841.836734693878	283.429640990809
848.214285714286	283.455715479412
854.591836734694	283.481582999978
860.969387755102	283.507244999575
867.34693877551	283.532702915261
873.724489795918	283.557958174172
880.102040816327	283.583012193621
886.479591836735	283.607866381156
892.857142857143	283.632522134602
899.234693877551	283.656980842177
905.612244897959	283.681243882579
911.989795918367	283.705312625039
918.367346938776	283.729188429385
924.744897959184	283.75287264617
931.122448979592	283.776366616738
937.5	283.79967167327
943.877551020408	283.822789138892
950.255102040816	283.84572032777
956.632653061224	283.868466545173
963.010204081633	283.891029087525
969.387755102041	283.913409242525
975.765306122449	283.935608289229
982.142857142857	283.957627498089
988.520408163265	283.979468131041
994.897959183673	284.001131441607
1001.27551020408	284.022618674959
1007.65306122449	284.043931067965
1014.0306122449	284.065069849287
1020.40816326531	284.086036239466
1026.78571428571	284.106831450974
1033.16326530612	284.127456688269
1039.54081632653	284.147913147897
1045.91836734694	284.168202018557
1052.29591836735	284.188324481146
1058.67346938776	284.208281708826
1065.05102040816	284.228074867122
1071.42857142857	284.247705113968
1077.80612244898	284.267173599748
1084.18367346939	284.286481467385
1090.5612244898	284.305629852412
1096.9387755102	284.324619883012
1103.31632653061	284.343452680064
1109.69387755102	284.362129357239
1116.07142857143	284.380651021051
1122.44897959184	284.399018770881
1128.82653061224	284.417233699059
1135.20408163265	284.435296890929
1141.58163265306	284.453209424892
1147.95918367347	284.47097237244
1154.33673469388	284.488586798235
1160.71428571429	284.506053760168
1167.09183673469	284.523374309387
1173.4693877551	284.540549490342
1179.84693877551	284.557580340866
1186.22448979592	284.574467892217
1192.60204081633	284.591213169093
1198.97959183673	284.607817189711
1205.35714285714	284.624280965858
1211.73469387755	284.640605502923
1218.11224489796	284.656791799931
1224.48979591837	284.672840849612
1230.86734693878	284.688753638448
1237.24489795918	284.70453114669
1243.62244897959	284.720174348412
1250	284.73568421157
1256.37755102041	284.751061698035
1262.75510204082	284.766307763615
1269.13265306122	284.781423358114
1275.51020408163	284.796409425386
1281.88775510204	284.811266903351
1288.26530612245	284.825996724029
1294.64285714286	284.840599813606
1301.02040816327	284.855077092464
1307.39795918367	284.869429475201
1313.77551020408	284.883657870677
1320.15306122449	284.897763182068
1326.5306122449	284.911746306888
1332.90816326531	284.925608137012
1339.28571428571	284.939349558732
1345.66326530612	284.952971452796
1352.04081632653	284.966474694425
1358.41836734694	284.979860153344
1364.79591836735	284.99312869384
1371.17346938776	285.006281174788
1377.55102040816	285.019318449662
1383.92857142857	285.032241366587
1390.30612244898	285.045050768381
1396.68367346939	285.057747492572
1403.0612244898	285.070332371421
1409.4387755102	285.082806231972
1415.81632653061	285.095169896086
1422.19387755102	285.107424180454
1428.57142857143	285.119569896628
1434.94897959184	285.131607851071
1441.32653061224	285.14353884518
1447.70408163265	285.155363675296
1454.08163265306	285.16708313275
1460.45918367347	285.178698003904
1466.83673469388	285.19020907016
1473.21428571429	285.201617107983
1479.59183673469	285.212922888952
1485.9693877551	285.224127179784
1492.34693877551	285.235230742342
1498.72448979592	285.246234333676
1505.10204081633	285.257138706058
1511.47959183673	285.267944607002
1517.85714285714	285.27865277928
1524.23469387755	285.289263960959
1530.61224489796	285.299778885441
1536.98979591837	285.310198281466
1543.36734693878	285.32052287314
1549.74489795918	285.330753379977
1556.12244897959	285.340890516923
1562.5	285.350934994359
1568.87755102041	285.360887518145
1575.25510204082	285.370748789648
1581.63265306122	285.380519505763
1588.01020408163	285.39020035892
1594.38775510204	285.399792037132
1600.76530612245	285.409295224019
1607.14285714286	285.418710598816
1613.52040816327	285.428038836398
1619.89795918367	285.437280607322
1626.27551020408	285.446436577843
1632.65306122449	285.455507409922
1639.0306122449	285.464493761263
1645.40816326531	285.473396285344
1651.78571428571	285.48221563143
1658.16326530612	285.490952444584
1664.54081632653	285.499607365711
1670.91836734694	285.50818103158
1677.29591836735	285.516674074828
1683.67346938776	285.52508712399
1690.05102040816	285.533420803533
1696.42857142857	285.541675733874
1702.80612244898	285.549852531383
1709.18367346939	285.557951808423
1715.5612244898	285.565974173378
1721.9387755102	285.573920230658
1728.31632653061	285.581790580721
1734.69387755102	285.589585820106
1741.07142857143	285.597306541457
1747.44897959184	285.604953333521
1753.82653061224	285.612526781188
1760.20408163265	285.620027465513
1766.58163265306	285.627455963731
1772.95918367347	285.634812849271
1779.33673469388	285.642098691786
1785.71428571429	285.649314057177
1792.09183673469	285.656459507606
1798.4693877551	285.663535601507
1804.84693877551	285.670542893627
1811.22448979592	285.677481935041
1817.60204081633	285.684353273155
1823.97959183673	285.691157451738
1830.35714285714	285.697895010951
1836.73469387755	285.704566487355
1843.11224489796	285.711172413924
1849.48979591837	285.717713320077
1855.86734693878	285.724189731702
1862.24489795918	285.730602171159
1868.62244897959	285.736951157303
1875	285.743237205514
1881.37755102041	285.749460827713
1887.75510204082	285.755622532366
1894.13265306122	285.761722824518
1900.51020408163	285.767762205811
1906.88775510204	285.773741174502
1913.26530612245	285.779660225465
1919.64285714286	285.785519850235
1926.02040816327	285.791320537018
1932.39795918367	285.797062770696
1938.77551020408	285.802747032856
1945.15306122449	285.808373801815
1951.5306122449	285.81394355263
1957.90816326531	285.819456757109
1964.28571428571	285.824913883838
1970.66326530612	285.830315398207
1977.04081632653	285.83566176241
1983.41836734694	285.840953435469
1989.79591836735	285.846190873258
1996.17346938776	285.851374528518
2002.55102040816	285.856504850869
2008.92857142857	285.861582286826
2015.30612244898	285.866607279831
2021.68367346939	285.871580270258
2028.0612244898	285.876501695427
2034.4387755102	285.881371989629
2040.81632653061	285.886191584147
2047.19387755102	285.890960907262
2053.57142857143	285.895680384268
2059.94897959184	285.900350437506
2066.32653061224	285.904971486369
2072.70408163265	285.909543947313
2079.08163265306	285.914068233881
2085.45918367347	285.918544756728
2091.83673469388	285.922973923623
2098.21428571429	285.927356139465
2104.59183673469	285.931691806311
2110.9693877551	285.935981323391
2117.34693877551	285.94022508711
2123.72448979592	285.944423491075
2130.10204081633	285.948576926116
2136.47959183673	285.952685780294
2142.85714285714	285.956750438913
2149.23469387755	285.960771284542
2155.61224489796	285.964748697039
2161.98979591837	285.96868305355
2168.36734693878	285.972574728532
2174.74489795918	285.976424093772
2181.12244897959	285.980231518402
2187.5	285.983997368907
2193.87755102041	285.987722009143
2200.25510204082	285.991405800364
2206.63265306122	285.995049101225
2213.01020408163	285.998652267792
2219.38775510204	286.002215653573
2225.76530612245	286.005739609526
2232.14285714286	286.00922448407
2238.52040816327	286.012670623101
2244.89795918367	286.016078370014
2251.27551020408	286.019448065714
2257.65306122449	286.022780048622
2264.0306122449	286.026074654702
2270.40816326531	286.029332217472
2276.78571428571	286.032553068019
2283.16326530612	286.035737535003
2289.54081632653	286.038885944688
2295.91836734694	286.041998620949
2302.29591836735	286.045075885283
2308.67346938776	286.048118056824
2315.05102040816	286.051125452364
2321.42857142857	286.054098386363
2327.80612244898	286.057037170958
2334.18367346939	286.059942115981
2340.5612244898	286.062813528979
2346.9387755102	286.065651715221
2353.31632653061	286.068456977707
2359.69387755102	286.071229617192
2366.07142857143	286.0739699322
2372.44897959184	286.076678219026
2378.82653061224	286.079354771755
2385.20408163265	286.081999882286
2391.58163265306	286.084613840333
2397.95918367347	286.087196933437
2404.33673469388	286.089749446986
2410.71428571429	286.092271664233
2417.09183673469	286.094763866298
2423.4693877551	286.097226332181
2429.84693877551	286.099659338787
2436.22448979592	286.102063160932
2442.60204081633	286.10443807135
2448.97959183673	286.106784340715
2455.35714285714	286.109102237651
2461.73469387755	286.111392028747
2468.11224489796	286.113653978559
2474.48979591837	286.115888349636
2480.86734693878	286.118095402531
2487.24489795918	286.120275395804
2493.62244897959	286.122428586039
2500	286.124555227862
2506.37755102041	286.126655573952
2512.75510204082	286.128729875042
2519.13265306122	286.130778379942
2525.51020408163	286.132801335555
2531.88775510204	286.134798986879
2538.26530612245	286.136771577019
2544.64285714286	286.138719347208
2551.02040816327	286.140642536815
2557.39795918367	286.142541383353
2563.77551020408	286.144416122492
2570.15306122449	286.146266988076
2576.5306122449	286.148094212134
2582.90816326531	286.149898024882
2589.28571428571	286.151678654743
2595.66326530612	286.153436328363
2602.04081632653	286.155171270613
2608.41836734694	286.1568837046
2614.79591836735	286.158573851687
2621.17346938776	286.160241931503
2627.55102040816	286.161888161945
2633.92857142857	286.163512759195
2640.30612244898	286.165115937737
2646.68367346939	286.16669791036
2653.0612244898	286.16825888817
2659.4387755102	286.169799080603
2665.81632653061	286.17131869544
2672.19387755102	286.172817938808
2678.57142857143	286.174297015198
2684.94897959184	286.175756127475
2691.32653061224	286.17719547689
2697.70408163265	286.178615263083
2704.08163265306	286.180015684103
2710.45918367347	286.181396936414
2716.83673469388	286.182759214909
2723.21428571429	286.184102712911
2729.59183673469	286.185427622195
2735.9693877551	286.186734132994
2742.34693877551	286.188022434007
2748.72448979592	286.189292712409
2755.10204081633	286.190545153868
2761.47959183673	286.191779942548
2767.85714285714	286.192997261119
2774.23469387755	286.194197290772
2780.61224489796	286.195380211228
2786.98979591837	286.196546200744
2793.36734693878	286.197695436123
2799.74489795918	286.198828092731
2806.12244897959	286.1999443445
2812.5	286.201044363939
2818.87755102041	286.202128322142
2825.25510204082	286.203196388804
2831.63265306122	286.204248732225
2838.01020408163	286.20528551932
2844.38775510204	286.206306915627
2850.76530612245	286.207313085326
2857.14285714286	286.208304191235
2863.52040816327	286.209280394826
2869.89795918367	286.210241856235
2876.27551020408	286.211188734272
2882.65306122449	286.212121186425
2889.0306122449	286.21303936887
2895.40816326531	286.213943436489
2901.78571428571	286.214833542868
2908.16326530612	286.215709840309
2914.54081632653	286.216572479842
2920.91836734694	286.217421611234
2927.29591836735	286.218257382993
2933.67346938776	286.219079942378
2940.05102040816	286.219889435414
2946.42857142857	286.220686006893
2952.80612244898	286.221469800386
2959.18367346939	286.222240958249
2965.5612244898	286.222999621638
2971.9387755102	286.223745930512
2978.31632653061	286.224480023638
2984.69387755102	286.225202038609
2991.07142857143	286.225912111847
2997.44897959184	286.226610378609
3003.82653061224	286.227296972998
3010.20408163265	286.227972027973
3016.58163265306	286.228635675355
3022.95918367347	286.229288045832
3029.33673469388	286.229929268973
3035.71428571429	286.230559473234
3042.09183673469	286.231178785963
3048.4693877551	286.231787333411
3054.84693877551	286.232385240738
3061.22448979592	286.232972632025
3067.60204081633	286.233549630275
3073.97959183673	286.234116357425
3080.35714285714	286.234672934356
3086.73469387755	286.235219480894
3093.11224489796	286.235756115822
3099.48979591837	286.236282956887
3105.86734693878	286.236800120809
3112.24489795918	286.237307723285
3118.62244897959	286.237805878998
3125	286.238294701624
3131.37755102041	286.238774303843
3137.75510204082	286.23924479734
3144.13265306122	286.239706292815
3150.51020408163	286.240158899994
3156.88775510204	286.24060272763
3163.26530612245	286.241037883513
3169.64285714286	286.241464474477
3176.02040816327	286.241882606409
3182.39795918367	286.242292384252
3188.77551020408	286.242693912012
3195.15306122449	286.243087292771
3201.5306122449	286.243472628688
3207.90816326531	286.243850021005
3214.28571428571	286.24421957006
3220.66326530612	286.244581375287
3227.04081632653	286.244935535228
3233.41836734694	286.245282147535
3239.79591836735	286.24562130898
3246.17346938776	286.245953115463
3252.55102040816	286.246277662011
3258.92857142857	286.246595042792
3265.30612244898	286.24690535112
3271.68367346939	286.24720867946
3278.0612244898	286.247505119433
3284.4387755102	286.247794761825
3290.81632653061	286.248077696594
3297.19387755102	286.248354012874
3303.57142857143	286.248623798977
3309.94897959184	286.248887142411
3316.32653061224	286.249144129877
3322.70408163265	286.249394847274
3329.08163265306	286.249639379711
3335.45918367347	286.249877811512
3341.83673469388	286.250110226217
3348.21428571429	286.250336706592
3354.59183673469	286.250557334635
3360.9693877551	286.250772191582
3367.34693877551	286.25098135791
3373.72448979592	286.251184913344
3380.10204081633	286.251382936865
3386.47959183673	286.251575506715
3392.85714285714	286.251762700399
3399.23469387755	286.251944594696
3405.61224489796	286.25212126566
3411.98979591837	286.252292788631
3418.36734693878	286.252459238233
3424.74489795918	286.252620688385
3431.12244897959	286.252777212308
3437.5	286.252928882524
3443.87755102041	286.253075770866
3450.25510204082	286.253217948483
3456.63265306122	286.253355485846
3463.01020408163	286.253488452748
3469.38775510204	286.253616918317
3475.76530612245	286.253740951015
3482.14285714286	286.253860618648
3488.52040816327	286.253975988367
3494.89795918367	286.254087126675
3501.27551020408	286.254194099433
3507.65306122449	286.254296971864
3514.0306122449	286.254395808555
3520.40816326531	286.254490673471
3526.78571428571	286.25458162995
3533.16326530612	286.254668740712
3539.54081632653	286.254752067863
3545.91836734694	286.254831672906
3552.29591836735	286.254907616734
3558.67346938776	286.254979959645
3565.05102040816	286.255048761341
3571.42857142857	286.255114080938
3577.80612244898	286.255175976965
3584.18367346939	286.255234507371
3590.5612244898	286.25528972953
3596.9387755102	286.255341700248
3603.31632653061	286.255390475761
3609.69387755102	286.255436111746
3616.07142857143	286.255478663323
3622.44897959184	286.255518185058
3628.82653061224	286.255554730971
3635.20408163265	286.255588354536
3641.58163265306	286.255619108691
3647.95918367347	286.255647045836
3654.33673469388	286.255672217841
3660.71428571429	286.255694676051
3667.09183673469	286.25571447129
3673.4693877551	286.255731653861
3679.84693877551	286.255746273555
3686.22448979592	286.255758379656
3692.60204081633	286.255768020938
3698.97959183673	286.255775245679
3705.35714285714	286.255780101656
3711.73469387755	286.255782636156
3718.11224489796	286.255782895975
3724.48979591837	286.255780927426
3730.86734693878	286.255776776339
3737.24489795918	286.255770488071
3743.62244897959	286.2557621075
3750	286.25575167904
3756.37755102041	286.255739246639
3762.75510204082	286.255724853781
3769.13265306122	286.255708543495
3775.51020408163	286.255690358356
3781.88775510204	286.255670340489
3788.26530612245	286.255648531571
3794.64285714286	286.255624972838
3801.02040816327	286.255599705087
3807.39795918367	286.255572768682
3813.77551020408	286.25554420355
3820.15306122449	286.255514049195
3826.5306122449	286.255482344696
3832.90816326531	286.255449128709
3839.28571428571	286.255414439475
3845.66326530612	286.255378314819
3852.04081632653	286.255340792159
3858.41836734694	286.255301908502
3864.79591836735	286.255261700455
3871.17346938776	286.255220204225
3877.55102040816	286.255177455621
3883.92857142857	286.255133490058
3890.30612244898	286.255088342564
3896.68367346939	286.255042047778
3903.0612244898	286.254994639957
3909.4387755102	286.254946152977
3915.81632653061	286.254896620339
3922.19387755102	286.254846075168
3928.57142857143	286.25479455022
3934.94897959184	286.254742077884
3941.32653061224	286.254688690186
3947.70408163265	286.254634418789
3954.08163265306	286.254579294999
3960.45918367347	286.254523349766
3966.83673469388	286.254466613693
3973.21428571429	286.254409117028
3979.59183673469	286.254350889678
3985.9693877551	286.254291961205
3992.34693877551	286.254232360834
3998.72448979592	286.254172117449
4005.10204081633	286.254111259605
4011.47959183673	286.254049815522
4017.85714285714	286.253987813096
4024.23469387755	286.253925279893
4030.61224489796	286.253862243162
4036.98979591837	286.253798729829
4043.36734693878	286.253734766504
4049.74489795918	286.253670379484
4056.12244897959	286.253605594754
4062.5	286.253540437991
4068.87755102041	286.253474934566
4075.25510204082	286.253409109547
4081.63265306122	286.253342987704
4088.01020408163	286.253276593504
4094.38775510204	286.253209951125
4100.76530612245	286.253143084448
4107.14285714286	286.253076017067
4113.52040816327	286.253008772288
4119.89795918367	286.252941373131
4126.27551020408	286.252873842336
4132.65306122449	286.252806202362
4139.0306122449	286.252738475391
4145.40816326531	286.252670683331
4151.78571428571	286.252602847818
4158.16326530612	286.252534990217
4164.54081632653	286.252467131626
4170.91836734694	286.252399292879
4177.29591836735	286.252331494548
4183.67346938776	286.252263756942
4190.05102040816	286.252196100115
4196.42857142857	286.252128543865
4202.80612244898	286.252061107736
4209.18367346939	286.251993811021
4215.5612244898	286.251926672767
4221.9387755102	286.251859711771
4228.31632653061	286.251792946588
4234.69387755102	286.251726395532
4241.07142857143	286.251660076676
4247.44897959184	286.251594007855
4253.82653061224	286.251528206671
4260.20408163265	286.25146269049
4266.58163265306	286.25139747645
4272.95918367347	286.251332581459
4279.33673469388	286.251268022198
4285.71428571429	286.251203815123
4292.09183673469	286.251139976468
4298.4693877551	286.251076522248
4304.84693877551	286.251013468257
4311.22448979592	286.250950830074
4317.60204081633	286.250888623064
4323.97959183673	286.250826862379
4330.35714285714	286.250765562961
4336.73469387755	286.250704739543
4343.11224489796	286.250644406652
4349.48979591837	286.25058457861
4355.86734693878	286.250525269538
4362.24489795918	286.250466493354
4368.62244897959	286.250408263778
4375	286.250350594335
4381.37755102041	286.250293498351
4387.75510204082	286.250236988964
4394.13265306122	286.250181079115
4400.51020408163	286.25012578156
4406.88775510204	286.250071108865
4413.26530612245	286.250017073409
4419.64285714286	286.24996368739
4426.02040816327	286.249910962822
4432.39795918367	286.249858911537
4438.77551020408	286.249807545189
4445.15306122449	286.249756875256
4451.5306122449	286.249706913039
4457.90816326531	286.249657669665
4464.28571428571	286.249609156091
4470.66326530612	286.2495613831
4477.04081632653	286.249514361309
4483.41836734694	286.249468101167
4489.79591836735	286.249422612957
4496.17346938776	286.249377906798
4502.55102040816	286.249333992649
4508.92857142857	286.249290880303
4515.30612244898	286.2492485794
4521.68367346939	286.249207099418
4528.0612244898	286.249166449679
4534.4387755102	286.249126639354
4540.81632653061	286.249087677458
4547.19387755102	286.249049572854
4553.57142857143	286.249012334257
4559.94897959184	286.248975970233
4566.32653061224	286.2489404892
4572.70408163265	286.24890589943
4579.08163265306	286.248872209053
4585.45918367347	286.248839426054
4591.83673469388	286.248807558279
4598.21428571429	286.248776613431
4604.59183673469	286.248746599078
4610.9693877551	286.248717522649
4617.34693877551	286.248689391437
4623.72448979592	286.248662212601
4630.10204081633	286.248635993168
4636.47959183673	286.248610740032
4642.85714285714	286.248586459958
4649.23469387755	286.248563159581
4655.61224489796	286.248540845408
4661.98979591837	286.248519523822
4668.36734693878	286.248499201077
4674.74489795918	286.248479883307
4681.12244897959	286.248461576522
4687.5	286.24844428661
4693.87755102041	286.24842801934
4700.25510204082	286.248412780362
4706.63265306122	286.248398575208
4713.01020408163	286.248385409295
4719.38775510204	286.248373287922
4725.76530612245	286.248362216278
4732.14285714286	286.248352199437
4738.52040816327	286.248343242361
4744.89795918367	286.248335349903
4751.27551020408	286.248328526805
4757.65306122449	286.248322777704
4764.0306122449	286.248318107126
4770.40816326531	286.248314519494
4776.78571428571	286.248312019126
4783.16326530612	286.248310610236
4789.54081632653	286.248310296935
4795.91836734694	286.248311083233
4802.29591836735	286.248312973041
4808.67346938776	286.248315970169
4815.05102040816	286.248320078328
4821.42857142857	286.248325301135
4827.80612244898	286.248331642109
4834.18367346939	286.248339104673
4840.5612244898	286.248347692159
4846.9387755102	286.248357407802
4853.31632653061	286.248368254748
4859.69387755102	286.248380236052
4866.07142857143	286.248393354677
4872.44897959184	286.248407613499
4878.82653061224	286.248423015304
4885.20408163265	286.248439562793
4891.58163265306	286.24845725858
4897.95918367347	286.248476105193
4904.33673469388	286.248496105078
4910.71428571429	286.248517260594
4917.09183673469	286.248539574022
4923.4693877551	286.248563047559
4929.84693877551	286.248587683321
4936.22448979592	286.248613483347
4942.60204081633	286.248640449594
4948.97959183673	286.248668583943
4955.35714285714	286.248697888198
4961.73469387755	286.248728364088
4968.11224489796	286.248760013263
4974.48979591837	286.248792837303
4980.86734693878	286.248826837712
4987.24489795918	286.248862015921
4993.62244897959	286.248898373291
5000	286.248935911111
5006.37755102041	286.248974630599
5012.75510204082	286.249014532904
5019.13265306122	286.249055619108
5025.51020408163	286.249097890223
5031.88775510204	286.249141347196
5038.26530612245	286.249185990905
5044.64285714286	286.249231822165
5051.02040816327	286.249278841726
5057.39795918367	286.249327050273
5063.77551020408	286.249376448429
5070.15306122449	286.249427036754
5076.5306122449	286.249478815746
5082.90816326531	286.249531785842
5089.28571428571	286.24958594742
5095.66326530612	286.249641300798
5102.04081632653	286.249697846233
5108.41836734694	286.249755583928
5114.79591836735	286.249814514026
5121.17346938776	286.249874636613
5127.55102040816	286.249935951721
5133.92857142857	286.249998459324
5140.30612244898	286.250062159344
5146.68367346939	286.250127051648
5153.0612244898	286.25019313605
5159.4387755102	286.25026041231
5165.81632653061	286.250328880138
5172.19387755102	286.250398539192
5178.57142857143	286.250469389078
5184.94897959184	286.250541429354
5191.32653061224	286.250614659527
5197.70408163265	286.250689079057
5204.08163265306	286.250764687353
5210.45918367347	286.25084148378
5216.83673469388	286.250919467653
5223.21428571429	286.250998638242
5229.59183673469	286.251078994771
5235.9693877551	286.25116053642
5242.34693877551	286.251243262322
5248.72448979592	286.251327171567
5255.10204081633	286.251412263204
5261.47959183673	286.251498536235
5267.85714285714	286.251585989623
5274.23469387755	286.251674622287
5280.61224489796	286.251764433107
5286.98979591837	286.25185542092
5293.36734693878	286.251947584525
5299.74489795918	286.25204092268
5306.12244897959	286.252135434105
5312.5	286.25223111748
5318.87755102041	286.252327971449
5325.25510204082	286.252425994618
5331.63265306122	286.252525185555
5338.01020408163	286.252625542792
5344.38775510204	286.252727064825
5350.76530612245	286.252829750116
5357.14285714286	286.25293359709
5363.52040816327	286.253038604139
5369.89795918367	286.25314476962
5376.27551020408	286.253252091858
5382.65306122449	286.253360569142
5389.0306122449	286.253470199732
5395.40816326531	286.253580981854
5401.78571428571	286.253692913703
5408.16326530612	286.253805993442
5414.54081632653	286.253920219204
5420.91836734694	286.254035589092
5427.29591836735	286.254152101179
5433.67346938776	286.254269753507
5440.05102040816	286.254388544092
5446.42857142857	286.25450847092
5452.80612244898	286.254629531948
5459.18367346939	286.254751725107
5465.5612244898	286.2548750483
5471.9387755102	286.254999499402
5478.31632653061	286.255125076264
5484.69387755102	286.255251776709
5491.07142857143	286.255379598536
5497.44897959184	286.255508539518
5503.82653061224	286.255638597402
5510.20408163265	286.255769769913
5516.58163265306	286.255902054749
5522.95918367347	286.256035449588
5529.33673469388	286.256169952082
5535.71428571429	286.256305559861
5542.09183673469	286.256442270531
5548.4693877551	286.25658008168
5554.84693877551	286.256718990868
5561.22448979592	286.25685899564
5567.60204081633	286.257000093516
5573.97959183673	286.257142281995
5580.35714285714	286.257285558558
5586.73469387755	286.257429920665
5593.11224489796	286.257575365755
5599.48979591837	286.25772189125
5605.86734693878	286.257869494551
5612.24489795918	286.258018173042
5618.62244897959	286.258167924086
5625	286.258318745032
5631.37755102041	286.258470633208
5637.75510204082	286.258623585926
5644.13265306122	286.25877760048
5650.51020408163	286.258932674149
5656.88775510204	286.259088804194
5663.26530612245	286.25924598786
5669.64285714286	286.259404222377
5676.02040816327	286.259563504959
5682.39795918367	286.259723832805
5688.77551020408	286.259885203099
5695.15306122449	286.260047613009
5701.5306122449	286.260211059692
5707.90816326531	286.260375540287
5714.28571428571	286.260541051922
5720.66326530612	286.260707591711
5727.04081632653	286.260875156753
5733.41836734694	286.261043744137
5739.79591836735	286.261213350936
5746.17346938776	286.261383974214
5752.55102040816	286.261555611021
5758.92857142857	286.261728258394
5765.30612244898	286.26190191336
5771.68367346939	286.262076572936
5778.0612244898	286.262252234124
5784.4387755102	286.262428893919
5790.81632653061	286.262606549303
5797.19387755102	286.262785197248
5803.57142857143	286.262964834717
5809.94897959184	286.263145458661
5816.32653061224	286.263327066025
5822.70408163265	286.263509653741
5829.08163265306	286.263693218733
5835.45918367347	286.263877757916
5841.83673469388	286.264063268197
5848.21428571429	286.264249746474
5854.59183673469	286.264437189637
5860.9693877551	286.264625594566
5867.34693877551	286.264814958137
5873.72448979592	286.265005277216
5880.10204081633	286.26519654866
5886.47959183673	286.265388769323
5892.85714285714	286.265581936048
5899.23469387755	286.265776045674
5905.61224489796	286.265971095031
5911.98979591837	286.266167080946
5918.36734693878	286.266364000236
5924.74489795918	286.266561849714
5931.12244897959	286.266760626188
5937.5	286.26696032646
5943.87755102041	286.267160947324
5950.25510204082	286.267362485573
5956.63265306122	286.267564937992
5963.01020408163	286.267768301363
5969.38775510204	286.267972572461
5975.76530612245	286.268177748059
5982.14285714286	286.268383824924
5988.52040816327	286.26859079982
5994.89795918367	286.268798669507
6001.27551020408	286.269007430741
6007.65306122449	286.269217080274
6014.0306122449	286.269427614855
6020.40816326531	286.269639031229
6026.78571428571	286.26985132614
6033.16326530612	286.270064496326
6039.54081632653	286.270278538526
6045.91836734694	286.270493449472
6052.29591836735	286.270709225897
6058.67346938776	286.270925864531
6065.05102040816	286.2711433621
6071.42857142857	286.271361715331
6077.80612244898	286.271580920946
6084.18367346939	286.271800975668
6090.5612244898	286.272021876217
6096.9387755102	286.272243619313
6103.31632653061	286.272466201672
6109.69387755102	286.272689620011
6116.07142857143	286.272913871046
6122.44897959184	286.273138951492
6128.82653061224	286.273364858063
6135.20408163265	286.273591587472
6141.58163265306	286.273819136433
6147.95918367347	286.274047501658
6154.33673469388	286.274276679859
6160.71428571429	286.27450666775
6167.09183673469	286.274737462043
6173.4693877551	286.27496905945
6179.84693877551	286.275201456686
6186.22448979592	286.275434650464
6192.60204081633	286.275668637497
6198.97959183673	286.275903414501
6205.35714285714	286.276138978192
6211.73469387755	286.276375325286
6218.11224489796	286.2766124525
6224.48979591837	286.276850356555
6230.86734693878	286.277089034169
6237.24489795918	286.277328482065
6243.62244897959	286.277568696965
6250	286.277809675594
6256.37755102041	286.278051414678
6262.75510204082	286.278293910945
6269.13265306122	286.278537161125
6275.51020408163	286.27878116195
6281.88775510204	286.279025910155
6288.26530612245	286.279271402475
6294.64285714286	286.279517635649
6301.02040816327	286.279764606419
6307.39795918367	286.280012311526
6313.77551020408	286.280260747719
6320.15306122449	286.280509911745
6326.5306122449	286.280759800356
6332.90816326531	286.281010410307
6339.28571428571	286.281261738354
6345.66326530612	286.281513781259
6352.04081632653	286.281766535784
6358.41836734694	286.282019998697
6364.79591836735	286.282274166767
6371.17346938776	286.282529036769
6377.55102040816	286.282784605475
6383.92857142857	286.283040869686
6390.30612244898	286.283297826164
6396.68367346939	286.283555471248
6403.0612244898	286.283813805429
6409.4387755102	286.284072812332
6415.81632653061	286.284332472218
6422.19387755102	286.284593272552
6428.57142857143	286.284852294505
6434.94897959184	286.285116013235
6441.32653061224	286.285435543928
6447.70408163265	286.287024367332
6454.08163265306	286.291175079614
6460.45918367347	286.298160073573
6466.83673469388	286.307822344075
6473.21428571429	286.319909046824
6479.59183673469	286.334300748484
6485.9693877551	286.351146754145
6492.34693877551	286.370938168109
6498.72448979592	286.39453194353
6505.10204081633	286.423139724598
6511.47959183673	286.458292536786
6517.85714285714	286.501786261978
6524.23469387755	286.555611156005
6530.61224489796	286.621873715606
6536.98979591837	286.702713623052
6543.36734693878	286.800218959649
6549.74489795918	286.916345051237
6556.12244897959	287.05283966133
6562.5	287.211177580968
6568.87755102041	287.392494902292
6575.25510204082	287.597577171896
6581.63265306122	287.826991690457
6588.01020408163	288.080543342354
6594.38775510204	288.357643478506
6600.76530612245	288.659809805854
6607.14285714286	288.986434044967
6613.52040816327	289.335967156309
6619.89795918367	289.706330919135
6626.27551020408	290.095214066527
6632.65306122449	290.500265974128
6639.0306122449	290.919211559886
6645.40816326531	291.34991563381
6651.78571428571	291.790415630048
6658.16326530612	292.238933760224
6664.54081632653	292.693875326198
6670.91836734694	293.153820535602
6677.29591836735	293.61751305704
6683.67346938776	294.083845810334
6690.05102040816	294.55184630166
6696.42857142857	295.020662968537
6702.80612244898	295.489552454904
6709.18367346939	295.957867079063
6715.5612244898	296.425043838742
6721.9387755102	296.890594815194
6728.31632653061	297.354098364604
6734.69387755102	297.8151910181
6741.07142857143	298.273560580412
6747.44897959184	298.728940148064
6753.82653061224	299.181102511101
6760.20408163265	299.62985525887
6766.58163265306	300.075036598026
6772.95918367347	300.51651165595
6779.33673469388	300.954169036668
6785.71428571429	301.387917890392
6792.09183673469	301.817685392771
6798.4693877551	302.243414441397
6804.84693877551	302.665061588428
6811.22448979592	303.082595283652
6817.60204081633	303.495994349151
6823.97959183673	303.905246560865
6830.35714285714	304.310347426842
6836.73469387755	304.711299142693
6843.11224489796	305.108109664894
6849.48979591837	305.500791866432
6855.86734693878	305.889362823155
6862.24489795918	306.273843201455
6868.62244897959	306.654256703637
6875	307.030629583766
6881.37755102041	307.402990238513
6887.75510204082	307.7713688537
6894.13265306122	308.135797085279
6900.51020408163	308.496307790364
6906.88775510204	308.852934799177
6913.26530612245	309.205712715724
6919.64285714286	309.554676744035
6926.02040816327	309.899862543158
6932.39795918367	310.24130610391
6938.77551020408	310.57904364171
6945.15306122449	310.913111506631
6951.5306122449	311.243546108027
6957.90816326531	311.57038385038
6964.28571428571	311.893661079634
6970.66326530612	312.213414038733
6977.04081632653	312.529678829874
6983.41836734694	312.842491383356
6989.79591836735	313.151887432743
6996.17346938776	313.457902493913
7002.55102040816	313.7605718469
7008.92857142857	314.059930522693
7015.30612244898	314.356013292597
7021.68367346939	314.648854658697
7028.0612244898	314.938488846035
7034.4387755102	315.224949798254
7040.81632653061	315.508271173462
7047.19387755102	315.788486339868
7053.57142857143	316.065628373661
7059.94897959184	316.339730058296
7066.32653061224	316.610823883081
7072.70408163265	316.878942041344
7079.08163265306	317.144116431299
7085.45918367347	317.406378656529
7091.83673469388	317.665760025447
7098.21428571429	317.922291551348
7104.59183673469	318.176003954331
7110.9693877551	318.426927662115
7117.34693877551	318.675092809772
7123.72448979592	318.920529241371
7130.10204081633	319.163266511928
7136.47959183673	319.403333888183
7142.85714285714	319.64076034889
7149.23469387755	319.875574587413
7155.61224489796	320.107805013432
7161.98979591837	320.337479753486
7168.36734693878	320.5646266524
7174.74489795918	320.78927327597
7181.12244897959	321.011446912485
7187.5	321.231174573253
7193.87755102041	321.448482995156
7200.25510204082	321.663398643031
7206.63265306122	321.87594771092
7213.01020408163	322.086156123192
7219.38775510204	322.294049537616
7225.76530612245	322.499653347429
7232.14285714286	322.702992682304
7238.52040816327	322.904092410516
7244.89795918367	323.102977141863
7251.27551020408	323.299671229464
7257.65306122449	323.49419877079
7264.0306122449	323.686583610685
7270.40816326531	323.876849343875
7276.78571428571	324.065019316428
7283.16326530612	324.251116627431
7289.54081632653	324.43516413219
7295.91836734694	324.617184444398
7302.29591836735	324.79719993732
7308.67346938776	324.975232746369
7315.05102040816	325.151304771966
7321.42857142857	325.325437681387
7327.80612244898	325.497652910081
7334.18367346939	325.667971664803
7340.5612244898	325.836414926038
7346.9387755102	326.003003449451
7353.31632653061	326.167757767872
7359.69387755102	326.330698194349
7366.07142857143	326.491844824215
7372.44897959184	326.651217536324
7378.82653061224	326.808835995763
7385.20408163265	326.964719656475
7391.58163265306	327.118887762969
7397.95918367347	327.271359351794
7404.33673469388	327.42215325454
7410.71428571429	327.571288100042
7417.09183673469	327.718782315718
7423.4693877551	327.864654129677
7429.84693877551	328.008921573482
7436.22448979592	328.151602484014
7442.60204081633	328.292714504683
7448.97959183673	328.432275088092
7455.35714285714	328.570301498357
7461.73469387755	328.706810812605
7468.11224489796	328.841819922524
7474.48979591837	328.975345537094
7480.86734693878	329.107404184545
7487.24489795918	329.23801221353
7493.62244897959	329.367185795264
7500	329.494940925928
7506.37755102041	329.621293428305
7512.75510204082	329.746258952945
7519.13265306122	329.869852980674
7525.51020408163	329.992090824603
7531.88775510204	330.112987631401
7538.26530612245	330.232558382872
7544.64285714286	330.350817898374
7551.02040816327	330.467780836514
7557.39795918367	330.583461696185
7563.77551020408	330.697874818638
7570.15306122449	330.811034389559
7576.5306122449	330.922954440451
7582.90816326531	331.033648849779
7589.28571428571	331.143131345249
7595.66326530612	331.251415505539
7602.04081632653	331.358514761367
7608.41836734694	331.464442397054
7614.79591836735	331.569211552633
7621.17346938776	331.672835225295
7627.55102040816	331.775326270312
7633.92857142857	331.876697403015
7640.30612244898	331.976961200541
7646.68367346939	332.076130102932
7653.0612244898	332.17421641504
7659.4387755102	332.27123230496
7665.81632653061	332.367189807817
7672.19387755102	332.462100914285
7678.57142857143	332.555976900537
7684.94897959184	332.648830526666
7691.32653061224	332.740680322554
7697.70408163265	332.831458452659
7704.08163265306	332.921529284648
7710.45918367347	333.004434942722
7716.83673469388	333.067550313462
7723.21428571429	333.109888618387
7729.59183673469	333.139452400353
7735.9693877551	333.168412401904
7742.34693877551	333.209393031651
7748.72448979592	333.264681884963
7755.10204081633	333.347705484232
7761.47959183673	333.438810639886
7767.85714285714	333.513132801612
7774.23469387755	333.554447203323
7780.61224489796	333.553068272651
7786.98979591837	333.504201753515
7793.36734693878	333.4068501576
7799.74489795918	333.26279712807
7806.12244897959	333.075773856138
7812.5	332.850760541107
7818.87755102041	332.593402783726
7825.25510204082	332.309552277244
7831.63265306122	332.004916569218
7838.01020408163	331.68480430398
7844.38775510204	331.353961709521
7850.76530612245	331.016482259354
7857.14285714286	330.675772455286
7863.52040816327	330.334566438865
7869.89795918367	329.99497485377
7876.27551020408	329.658551338854
7882.65306122449	329.326369173658
7889.0306122449	328.999105135786
7895.40816326531	328.677119229986
7901.78571428571	328.360527121095
7908.16326530612	328.049264943069
7914.54081632653	327.743145217445
7920.91836734694	327.441901893593
7927.29591836735	327.145226117438
7933.67346938776	326.852793838114
7940.05102040816	326.564285715299
7946.42857142857	326.279400751171
7952.80612244898	325.997865007271
7959.18367346939	325.719436076459
7965.5612244898	325.443904585429
7971.9387755102	325.171093673387
7978.31632653061	324.900856896445
7984.69387755102	324.633075082255
7991.07142857143	324.367652859843
7997.44897959184	324.104515097812
8003.82653061224	323.843603281998
8010.20408163265	323.584872186643
8016.58163265306	323.328286948741
8022.95918367347	323.073820514538
8029.33673469388	322.821451441779
8035.71428571429	322.571162138563
8042.09183673469	322.322937467119
8048.4693877551	322.076763652933
8054.84693877551	321.83262747736
8061.22448979592	321.590515710264
8067.60204081633	321.350414726933
8073.97959183673	321.11231027914
8080.35714285714	320.876187383078
8086.73469387755	320.642030288812
8093.11224489796	320.409822510238
8099.48979591837	320.179546899553
8105.86734693878	319.951185741638
8112.24489795918	319.724720858296
8118.62244897959	319.500133717941
8125	319.277405540883
8131.37755102041	319.056517395002
8137.75510204082	318.837450281646
8144.13265306122	318.620185210348
8150.51020408163	318.404703260844
8156.88775510204	318.190985634378
8163.26530612245	317.979013694737
8169.64285714286	317.768768998827
8176.02040816327	317.560233319745
8182.39795918367	317.353388664154
8188.77551020408	317.148217282525
8195.15306122449	316.944701674687
8201.5306122449	316.742824592909
8207.90816326531	316.542569042683
8214.28571428571	316.34391827958
8220.66326530612	316.14685580559
8227.04081632653	315.951365365563
8233.41836734694	315.757430942216
8239.79591836735	315.565036749956
8246.17346938776	315.374167229659
8252.55102040816	315.184807044274
8258.92857142857	314.996941072915
8265.30612244898	314.810554405494
8271.68367346939	314.625632338499
8278.0612244898	314.442160371026
8284.4387755102	314.260124199704
8290.81632653061	314.079509714692
8297.19387755102	313.900302996699
8303.57142857143	313.722490313264
8309.94897959184	313.546058114815
8316.32653061224	313.370993031704
8322.70408163265	313.197281871865
8329.08163265306	313.024911617217
8335.45918367347	312.8538694206
8341.83673469388	312.684142603534
8348.21428571429	312.51571865381
8354.59183673469	312.348585222203
8360.9693877551	312.182730119961
8367.34693877551	312.018141316978
8373.72448979592	311.854806939026
8380.10204081633	311.692715264939
8386.47959183673	311.531854724494
8392.85714285714	311.372213896602
8399.23469387755	311.213781506383
8405.61224489796	311.056546422768
8411.98979591837	310.900497656749
8418.36734693878	310.745624359235
8424.74489795918	310.591915818335
8431.12244897959	310.439361457298
8437.5	310.287950832958
8443.87755102041	310.137673633261
8450.25510204082	309.98851967493
8456.63265306122	309.840478901721
8463.01020408163	309.693541382773
8469.38775510204	309.547697310092
8475.76530612245	309.40293699657
8482.14285714286	309.259250874531
8488.52040816327	309.11662949377
8494.89795918367	308.975063519309
8501.27551020408	308.834543729693
8507.65306122449	308.695061015652
8514.0306122449	308.556606377934
8520.40816326531	308.419170925394
8526.78571428571	308.28274587358
8533.16326530612	308.147322543247
8539.54081632653	308.012892358252
8545.91836734694	307.879446843936
8552.29591836735	307.746977625931
8558.67346938776	307.615476428417
8565.05102040816	307.484935072291
8571.42857142857	307.355345473789
8577.80612244898	307.226699643337
8584.18367346939	307.098989683688
8590.5612244898	306.972207788382
8596.9387755102	306.846346240613
8603.31632653061	306.721397411897
8609.69387755102	306.59735376035
8616.07142857143	306.474207829369
8622.44897959184	306.351952246663
8628.82653061224	306.23057972272
8635.20408163265	306.110083049332
8641.58163265306	305.990455098495
8647.95918367347	305.871688821405
8654.33673469388	305.753777246902
8660.71428571429	305.636713480217
8667.09183673469	305.520490702082
8673.4693877551	305.405102167544
8679.84693877551	305.290541204564
8686.22448979592	305.176801212961
8692.60204081633	305.063875663613
8698.97959183673	304.951758097128
8705.35714285714	304.840442122664
8711.73469387755	304.729921417062
8718.11224489796	304.620189723964
8724.48979591837	304.511240852522
8730.86734693878	304.403068676397
8737.24489795918	304.29566713305
8743.62244897959	304.189030222698
8750	304.083152007187
8756.37755102041	303.978026609151
8762.75510204082	303.87364821134
8769.13265306122	303.770011055496
8775.51020408163	303.6671094414
8781.88775510204	303.564937726203
8788.26530612245	303.463490323641
8794.64285714286	303.362761702981
8801.02040816327	303.262746388225
8807.39795918367	303.163438957539
8813.77551020408	303.064834042344
8820.15306122449	302.966926326415
8826.5306122449	302.869710545216
8832.90816326531	302.773181485329
8839.28571428571	302.677333983506
8845.66326530612	302.582162925915
8852.04081632653	302.487663247612
8858.41836734694	302.393829931852
8864.79591836735	302.300658009236
8871.17346938776	302.208142557074
8877.55102040816	302.116278698929
8883.92857142857	302.025061603827
8890.30612244898	301.934486485534
8896.68367346939	301.84454860205
8903.0612244898	301.7552432551
8909.4387755102	301.666565789352
8915.81632653061	301.578511591818
8922.19387755102	301.49107609144
8928.57142857143	301.404254758482
8934.94897959184	301.318043103845
8941.32653061224	301.232436678562
8947.70408163265	301.147431073425
8954.08163265306	301.063021918302
8960.45918367347	300.979204881571
8966.83673469388	300.895975669717
8973.21428571429	300.813330026893
8979.59183673469	300.731263734275
8985.9693877551	300.649772609581
8992.34693877551	300.568852506752
8998.72448979592	300.488499315416
9005.10204081633	300.408708960333
9011.47959183673	300.329477401006
9017.85714285714	300.250800631362
9024.23469387755	300.172674679175
9030.61224489796	300.095095605609
9036.98979591837	300.018059504917
9043.36734693878	299.941562504043
9049.74489795918	299.865600762095
9056.12244897959	299.790170469969
9062.5	299.71526785009
9068.87755102041	299.640889155943
9075.25510204082	299.567030671629
9081.63265306122	299.493688711565
9088.01020408163	299.420859620204
9094.38775510204	299.348539771549
9100.76530612245	299.276725568792
9107.14285714286	299.205413444078
9113.52040816327	299.134599858154
9119.89795918367	299.064281299936
9126.27551020408	298.994454286211
9132.65306122449	298.925115361435
9139.0306122449	298.856261097311
9145.40816326531	298.787888092441
9151.78571428571	298.719992972096
9158.16326530612	298.652572387959
9164.54081632653	298.585623017729
9170.91836734694	298.519141564823
9177.29591836735	298.453124758202
9183.67346938776	298.387569352048
9190.05102040816	298.322472125418
9196.42857142857	298.257829882005
9202.80612244898	298.193639449973
9209.18367346939	298.129897681587
9215.5612244898	298.066601452934
9221.9387755102	298.003747663748
9228.31632653061	297.941333237181
9234.69387755102	297.879355119465
9241.07142857143	297.817810279682
9247.44897959184	297.756695709623
9253.82653061224	297.696008423499
9260.20408163265	297.635745457656
9266.58163265306	297.575903870401
9272.95918367347	297.516480741838
9279.33673469388	297.457473173565
9285.71428571429	297.398878288442
9292.09183673469	297.340693230461
9298.4693877551	297.282915164529
9304.84693877551	297.225541276195
9311.22448979592	297.168568771462
9317.60204081633	297.111994876675
9323.97959183673	297.055816838259
9330.35714285714	297.00003192249
9336.73469387755	296.944637415358
9343.11224489796	296.889630622422
9349.48979591837	296.835008868544
9355.86734693878	296.780769497708
9362.24489795918	296.726909872915
9368.62244897959	296.673427375987
9375	296.620319407334
9381.37755102041	296.567583385812
9387.75510204082	296.515216748624
9394.13265306122	296.463216951083
9400.51020408163	296.411581466431
9406.88775510204	296.360307785729
9413.26530612245	296.309393417724
9419.64285714286	296.258835888621
9426.02040816327	296.208632741934
9432.39795918367	296.158781538408
9438.77551020408	296.109279855832
9445.15306122449	296.060125288849
9451.5306122449	296.01131544884
9457.90816326531	295.962847963841
9464.28571428571	295.914720478326
9470.66326530612	295.866930653063
9477.04081632653	295.819476165027
9483.41836734694	295.772354707274
9489.79591836735	295.725563988746
9496.17346938776	295.679101734148
9502.55102040816	295.63296568389
9508.92857142857	295.587153593907
9515.30612244898	295.541663235503
9521.68367346939	295.496492395262
9528.0612244898	295.451638874967
9534.4387755102	295.407100491409
9540.81632653061	295.362875076265
9547.19387755102	295.318960476039
9553.57142857143	295.27535455193
9559.94897959184	295.232055179669
9566.32653061224	295.189060249424
9572.70408163265	295.146367665743
9579.08163265306	295.103975347391
9585.45918367347	295.061881227218
9591.83673469388	295.020083252096
9598.21428571429	294.978579382828
9604.59183673469	294.937367593987
9610.9693877551	294.896445873817
9617.34693877551	294.85581222418
9623.72448979592	294.815464660433
9630.10204081633	294.775401211289
9636.47959183673	294.735619918737
9642.85714285714	294.696118837996
9649.23469387755	294.656896037356
9655.61224489796	294.617949598075
9661.98979591837	294.579277614323
9668.36734693878	294.540878193102
9674.74489795918	294.502749454095
9681.12244897959	294.464889529586
9687.5	294.427296564423
9693.87755102041	294.389968715889
9700.25510204082	294.352904153588
9706.63265306122	294.316101059384
9713.01020408163	294.279557627348
9719.38775510204	294.243272063618
9725.76530612245	294.20724258631
9732.14285714286	294.171467425477
9738.52040816327	294.135944823021
9744.89795918367	294.100673032567
9751.27551020408	294.065650319397
9757.65306122449	294.030874960411
9764.0306122449	293.99634524401
9770.40816326531	293.962059469996
9776.78571428571	293.928015949524
9783.16326530612	293.894213005046
9789.54081632653	293.860648970186
9795.91836734694	293.827322189665
9802.29591836735	293.794231019266
9808.67346938776	293.761373825746
9815.05102040816	293.728748986729
9821.42857142857	293.696354890645
9827.80612244898	293.664189936701
9834.18367346939	293.632252534763
9840.5612244898	293.600541105273
9846.9387755102	293.569054079213
9853.31632653061	293.537789898042
9859.69387755102	293.506747013586
9866.07142857143	293.475923887974
9872.44897959184	293.44531899361
9878.82653061224	293.414930813083
9885.20408163265	293.38475783907
9891.58163265306	293.354798574295
9897.95918367347	293.325051531491
9904.33673469388	293.29551523329
9910.71428571429	293.266188212155
9917.09183673469	293.23706901035
9923.4693877551	293.208156179872
9929.84693877551	293.179448282356
9936.22448979592	293.150943889018
9942.60204081633	293.122641580634
9948.97959183673	293.094539947443
9955.35714285714	293.066637589072
9961.73469387755	293.038933114497
9968.11224489796	293.011425142003
9974.48979591837	292.984112299083
9980.86734693878	292.956993222381
9987.24489795918	292.930066557665
9993.62244897959	292.903330959759
10000	292.876785092455
10006.3775510204	292.850427628469
10012.7551020408	292.824257249419
10019.1326530612	292.798272645727
10025.5102040816	292.772472516559
10031.887755102	292.746855569792
10038.2653061224	292.721420521968
10044.6428571429	292.696166098205
10051.0204081633	292.671091032142
10057.3979591837	292.646194065926
10063.7755102041	292.621473950131
10070.1530612245	292.596929443688
10076.5306122449	292.572559313846
10082.9081632653	292.548362336143
10089.2857142857	292.524337294325
10095.6632653061	292.50048298028
10102.0408163265	292.476798194021
10108.4183673469	292.453281743629
10114.7959183673	292.42993244518
10121.1734693878	292.406749122692
10127.5510204082	292.383730608115
10133.9285714286	292.360875741248
10140.306122449	292.338183369682
10146.6836734694	292.315652348762
10153.0612244898	292.293281541562
10159.4387755102	292.2710698188
10165.8163265306	292.24901605879
10172.193877551	292.22711914742
10178.5714285714	292.205377978098
10184.9489795918	292.183791451683
10191.3265306122	292.162358476443
10197.7040816327	292.141077968038
10204.0816326531	292.119948849446
10210.4591836735	292.098970050908
10216.8367346939	292.078140509899
10223.2142857143	292.057459171097
10229.5918367347	292.036924986306
10235.9693877551	292.016536914412
10242.3469387755	291.996293921365
10248.7244897959	291.976194980127
10255.1020408163	291.956239070601
10261.4795918367	291.936425179604
10267.8571428571	291.916752300845
10274.2346938776	291.897219434851
10280.612244898	291.877825588924
10286.9897959184	291.858569777111
10293.3673469388	291.839451020174
10299.7448979592	291.820468345516
10306.1224489796	291.801620787146
10312.5	291.782907385661
10318.8775510204	291.76432718819
10325.2551020408	291.745879248334
10331.6326530612	291.727562626142
10338.0102040816	291.709376388088
10344.387755102	291.691319607001
10350.7653061224	291.673391362022
10357.1428571429	291.65559073859
10363.5204081633	291.637916828393
10369.8979591837	291.620368729314
10376.2755102041	291.602945545393
10382.6530612245	291.585646386814
10389.0306122449	291.568470369844
10395.4081632653	291.551416616784
10401.7857142857	291.53448425595
10408.1632653061	291.51767242164
10414.5408163265	291.500980254077
10420.9183673469	291.484406899366
10427.2959183673	291.467951509483
10433.6734693878	291.451613242229
10440.0510204082	291.435391261171
10446.4285714286	291.419284735621
10452.806122449	291.403292840614
10459.1836734694	291.387414756851
10465.5612244898	291.371649670656
10471.9387755102	291.355996773961
10478.3163265306	291.340455264267
10484.693877551	291.325024344596
10491.0714285714	291.30970322345
10497.4489795918	291.294491114804
10503.8265306122	291.279387238054
10510.2040816327	291.26439081797
10516.5816326531	291.249501084673
10522.9591836735	291.234717273616
10529.3367346939	291.220038625526
10535.7142857143	291.205464386372
10542.0918367347	291.19099380734
10548.4693877551	291.17662614481
10554.8469387755	291.162360660295
10561.2244897959	291.148196620418
10567.6020408163	291.134133296896
10573.9795918367	291.120169966493
10580.3571428571	291.106305910976
10586.7346938776	291.092540417098
10593.112244898	291.078872776573
10599.4897959184	291.065302286027
10605.8673469388	291.05182824696
10612.2448979592	291.03844996574
10618.6224489796	291.02516675356
10625	291.011977926394
10631.3775510204	290.998882804968
10637.7551020408	290.9858807148
10644.1326530612	290.972970985867
10650.5102040816	290.960152953048
10656.887755102	290.947425960915
10663.2653061224	290.934789317035
10669.6428571429	290.922242481288
10676.0204081633	290.909785106191
10682.3979591837	290.897411338283
10688.7755102041	290.885191129599
10695.1530612245	290.873401723604
10701.5306122449	290.862206820539
10707.9081632653	290.851644179136
10714.2857142857	290.841722330887
10720.6632653061	290.832473482737
10727.0408163265	290.823984372543
10733.4183673469	290.816412086973
10739.7959183673	290.809989188923
10746.1734693878	290.805022499353
10752.5510204082	290.801887830793
10758.9285714286	290.801021533051
10765.306122449	290.802910692588
10771.6836734694	290.808082780113
10778.0612244898	290.817094932293
10784.4387755102	290.830523163627
10790.8163265306	290.848952101926
10797.193877551	290.872965147864
10803.5714285714	290.903135167055
10809.9489795918	290.940015951011
10816.3265306122	290.98413434158
10822.7040816327	291.03598291079
10829.0816326531	291.096013658732
10835.4591836735	291.164632448057
10841.8367346939	291.242193969912
10848.2142857143	291.328997477859
10854.5918367347	291.42528359995
10860.9693877551	291.531231650018
10867.3469387755	291.646957351334
10873.7244897959	291.772511615701
10880.1020408163	291.90788002412
10886.4795918367	292.052982631653
10892.8571428571	292.207674208048
10899.2346938776	292.371745572021
10905.612244898	292.544925100384
10911.9897959184	292.726879686479
10918.3673469388	292.917224274408
10924.7448979592	293.115497677399
10931.1224489796	293.321321032079
10937.5	293.533892422238
10943.8775510204	293.753106594674
10950.2551020408	293.978494176013
10956.6326530612	294.209434020789
10963.0102040816	294.445223891414
10969.387755102	294.685146169527
10975.7653061224	294.928504792102
10982.1428571429	295.17464667709
10988.5204081633	295.422972764708
10994.8979591837	295.672942081352
11001.2755102041	295.924071891406
11007.6530612245	296.175935530848
11014.0306122449	296.428158403885
11020.4081632653	296.680413465104
11026.7857142857	296.932416681718
11033.1632653061	297.183922481974
11039.5408163265	297.434719223638
11045.9183673469	297.684625170228
11052.2959183673	297.933484912834
11058.6734693878	298.181165992775
11065.0510204082	298.427555888086
11071.4285714286	298.67255943267
11077.806122449	298.916096557035
11084.1836734694	299.158100196563
11090.5612244898	299.398514517012
11096.9387755102	299.637293404257
11103.3163265306	299.874399119081
11109.693877551	300.10980109729
11116.0714285714	300.343474945272
11122.4489795918	300.575401584288
11128.8265306122	300.805566474522
11135.2040816327	301.033958952028
11141.5816326531	301.260571672294
11147.9591836735	301.485400129549
11154.3367346939	301.708442224431
11160.7142857143	301.929697903996
11167.0918367347	302.149168858577
11173.4693877551	302.366858253868
11179.8469387755	302.582770498341
11186.2244897959	302.796911050239
11192.6020408163	303.009286254252
11198.9795918367	303.21990319569
11205.3571428571	303.428769578521
11211.7346938776	303.635893623782
11218.112244898	303.841283982333
11224.4897959184	304.044949658541
11230.8673469388	304.246899947543
11237.2448979592	304.447144382888
11243.6224489796	304.64569269099
11250	304.842554752773
11256.3775510204	305.037740572187
11262.7551020408	305.23126024983
11269.1326530612	305.423123960216
11275.5102040816	305.613341933225
11281.887755102	305.801924438835
11288.2653061224	305.988881774308
11294.6428571429	306.174224253553
11301.0204081633	306.357962198533
11307.3979591837	306.540105932192
11313.7755102041	306.720665772672
11320.1530612245	306.899652028699
11326.5306122449	307.077074995839
11332.9081632653	307.252944953463
11339.2857142857	307.427272162449
11345.6632653061	307.600066863378
11352.0408163265	307.771339275026
11358.4183673469	307.941099593269
11364.7959183673	308.109357990351
11371.1734693878	308.276124614272
11377.5510204082	308.441409588241
11383.9285714286	308.605223010456
11390.306122449	308.767574953939
11396.6836734694	308.928475466347
11403.0612244898	309.087934569822
11409.4387755102	309.245962261045
11415.8163265306	309.402568511216
11422.193877551	309.557763265925
11428.5714285714	309.71155644515
11434.9489795918	309.863957943306
11441.3265306122	310.014977629165
11447.7040816327	310.164625345689
11454.0816326531	310.31291091004
11460.4591836735	310.459844113507
11466.8367346939	310.6054347213
11473.2142857143	310.749692472351
11479.5918367347	310.892627079242
11485.9693877551	311.034248227999
11492.3469387755	311.174565577748
11498.7244897959	311.313588760519
11505.1020408163	311.451327381045
11511.4795918367	311.587791016422
11517.8571428571	311.7229892157
11524.2346938776	311.856931499662
11530.612244898	311.989627360509
11536.9897959184	312.121086261393
11543.3673469388	312.251317636024
11549.7448979592	312.38033088839
11556.1224489796	312.508135392342
11562.5	312.63474049105
11568.8775510204	312.760155496663
11575.2551020408	312.884389689951
11581.6326530612	313.007452319799
11588.0102040816	313.129352602671
11594.387755102	313.250099722304
11600.7653061224	313.369702829274
11607.1428571429	313.488171040414
11613.5204081633	313.60551343838
11619.8979591837	313.72173907131
11626.2755102041	313.836856952342
11632.6530612245	313.950876059008
11639.0306122449	314.063805332912
11645.4081632653	314.17565367934
11651.7857142857	314.28642996672
11658.1632653061	314.3961430261
11664.5408163265	314.504801650873
11670.9183673469	314.61241459635
11677.2959183673	314.718990579174
11683.6734693878	314.824538276959
11690.0510204082	314.929066327993
11696.4285714286	315.032583330776
11702.806122449	315.135097843467
11709.1836734694	315.23661838366
11715.5612244898	315.337153428045
11721.9387755102	315.436711411899
11728.3163265306	315.53530072869
11734.693877551	315.632929729875
11741.0714285714	315.729606724547
11747.4489795918	315.825339978911
11753.8265306122	315.920137716069
11760.2040816327	316.014008115795
11766.5816326531	316.106959314152
11772.9591836735	316.198999403049
11779.3367346939	316.290136430147
11785.7142857143	316.380378398605
11792.0918367347	316.469733266653
11798.4693877551	316.55820894734
11804.8469387755	316.645813308449
11811.2244897959	316.732554172227
11817.6020408163	316.818439314962
11823.9795918367	316.90347646693
11830.3571428571	316.987673312264
11836.7346938776	317.071037488653
11843.112244898	317.153576587046
11849.4897959184	317.235298151682
11855.8673469388	317.316209679938
11862.2448979592	317.396318621984
11868.6224489796	317.475632380701
11875	317.554158311696
11881.3775510204	317.631903723118
11887.7551020408	317.708875875361
11894.1326530612	317.785081981148
11900.5102040816	317.860529205501
11906.887755102	317.935224665512
11913.2653061224	318.009175430207
11919.6428571429	318.082388520683
11926.0204081633	318.154870910036
11932.3979591837	318.226629523118
11938.7755102041	318.297671236606
11945.1530612245	318.368002879098
11951.5306122449	318.437631231006
11957.9081632653	318.50656302439
11964.2857142857	318.574804943154
11970.6632653061	318.642363623098
11977.0408163265	318.709245651755
11983.4183673469	318.775457568413
11989.7959183673	318.841005864318
11996.1734693878	318.905896982686
12002.5510204082	318.970137318543
12008.9285714286	319.033733218929
12015.306122449	319.096690983051
12021.6836734694	319.159016862241
12028.0612244898	319.220717059913
12034.4387755102	319.281797731842
12040.8163265306	319.342264986277
12047.193877551	319.402124883841
12053.5714285714	319.461383437684
12059.9489795918	319.520046613737
12066.3265306122	319.578120330775
12072.7040816327	319.635610460351
12079.0816326531	319.69252282709
12085.4591836735	319.748863208893
12091.8367346939	319.804637336939
12098.2142857143	319.859850895746
12104.5918367347	319.914509523517
12110.9693877551	319.968618812287
12117.3469387755	320.022184307882
12123.7244897959	320.075211510173
12130.1020408163	320.127705873366
12136.4795918367	320.179672806096
12142.8571428571	320.231117671443
12149.2346938776	320.282045787297
12155.612244898	320.332462426583
12161.9897959184	320.382372817298
12168.3673469388	320.431782142674
12174.7448979592	320.480695541546
12181.1224489796	320.529118108525
12187.5	320.57705489401
12193.8775510204	320.624510904521
12200.2551020408	320.671491102995
12206.6326530612	320.718000408909
12213.0102040816	320.764043698364
12219.387755102	320.809625804491
12225.7653061224	320.85475151769
12232.1428571429	320.899425585688
12238.5204081633	320.943652713785
12244.8979591837	320.987437565225
12251.2755102041	321.030784761386
12257.6530612245	321.073698881834
12264.0306122449	321.116184464708
12270.4081632653	321.158246007018
12276.7857142857	321.199887964773
12283.1632653061	321.241114753137
12289.5408163265	321.281930746845
12295.9183673469	321.322340280443
12302.2959183673	321.362347648366
12308.6734693878	321.401957105248
12315.0510204082	321.441172866279
12321.4285714286	321.4799991074
12327.806122449	321.5184399654
12334.1836734694	321.556499538324
12340.5612244898	321.594181885766
12346.9387755102	321.631491028996
12353.3163265306	321.668430951177
12359.693877551	321.705005597768
12366.0714285714	321.741218876765
12372.4489795918	321.77707465879
12378.8265306122	321.812576777447
12385.2040816327	321.847729029658
12391.5816326531	321.88253517585
12397.9591836735	321.916998940093
12404.3367346939	321.951124010518
12410.7142857143	321.984914039587
12417.0918367347	322.018372644224
12423.4693877551	322.051503406076
12429.8469387755	322.084309871896
12436.2244897959	322.116795553768
12442.6020408163	322.148963929222
12448.9795918367	322.180818441602
12455.3571428571	322.212362500385
12461.7346938776	322.243599481352
12468.112244898	322.274532726765
12474.4897959184	322.305165545771
12480.8673469388	322.335501214659
12487.2448979592	322.365542976951
12493.6224489796	322.395294043929
12500	322.42475759427


==> Figures/dyn-ecco/sig4-1-e-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	281.617625368503
25	287.575
30	296
35	296
40	296
45	296
50	296
55	296
60	296
65	296
70	296
75	296
80	296
85	296
90	296
95	296
100	296
105	296
110	296
115	296
120	296
125	296
130	296
135	296
140	296
145	296
150	296
155	296
160	296
165	296
170	296
175	296
180	296
185	296
190	296
195	296
200	296
205	296
210	296
215	296
220	296
225	296
230	296
235	296
240	296
245	296
250	296
255	296
260	296
265	296
270	296
275	296
280	296
285	296
290	296
295	296
300	296
305	296
310	296
315	296
320	296
325	296
330	296
335	296
340	296
345	296
350	296
355	296
360	296
365	296
370	296
375	296
380	296
385	296
390	296
395	296
400	296
405	296
410	296
415	296
420	296
425	296
430	296
435	296
440	296
445	296
450	296
455	296
460	296
465	296
470	296
475	296
480	296
485	296
490	296
495	296
500	296
505	296
510	296
515	296
520	296
525	296
530	296
535	296
540	296
545	296
550	296
555	296
560	296
565	296
570	296
575	296
580	296
585	296
590	296
595	296
600	296
605	296
610	296
615	296
620	296
625	296
630	296
635	296
640	296
645	296
650	296
655	296
660	296
665	296
670	296
675	296
680	296
685	296
690	296
695	296
700	296
705	296
710	296
715	296
720	296
725	296
730	296
735	296
740	296
745	296
750	296
755	296
760	296
765	296
770	296
775	296
780	296
785	296
790	296
795	296
800	296
805	296
810	296
815	296
820	296
825	296
830	296
835	296
840	296
845	296
850	296
855	296
860	296
865	296
870	296
875	296
880	296
885	296
890	296
895	296
900	296
905	296
910	296
915	296
920	296
925	296
930	296
935	296
940	296
945	296
950	296
955	296
960	296
965	296
970	296
975	296
980	296
985	296
990	296
995	296
1000	296
1005	296
1010	296
1015	296
1020	296
1025	296
1030	296
1035	296
1040	296
1045	296
1050	296
1055	296
1060	296
1065	296
1070	296
1075	296
1080	296
1085	296
1090	296
1095	296
1100	296
1105	296
1110	296
1115	296
1120	296
1125	296
1130	296
1135	296
1140	296
1145	296
1150	296
1155	296
1160	296
1165	296
1170	296
1175	296
1180	296
1185	296
1190	296
1195	296
1200	296
1205	296
1210	296
1215	296
1220	296
1225	296
1230	296
1235	296
1240	296
1245	296
1250	296
1255	296
1260	296
1265	296
1270	296
1275	296
1280	296
1285	296
1290	296
1295	296
1300	296
1305	296
1310	296
1315	296
1320	296
1325	296
1330	296
1335	296
1340	296
1345	296
1350	296
1355	296
1360	296
1365	296
1370	296
1375	296
1380	296
1385	296
1390	296
1395	296
1400	296
1405	296
1410	296
1415	296
1420	296
1425	296
1430	296
1435	296
1440	296
1445	296
1450	296
1455	296
1460	296
1465	296
1470	296
1475	296
1480	296
1485	296
1490	296
1495	296
1500	296
1505	296
1510	296
1515	296
1520	296
1525	296
1530	296
1535	296
1540	296
1545	296
1550	296
1555	296
1560	296
1565	296
1570	296
1575	296
1580	296
1585	296
1590	296
1595	296
1600	296
1605	296
1610	296
1615	296
1620	296
1625	296
1630	296
1635	296
1640	296
1645	296
1650	296
1655	296
1660	296
1665	296
1670	296
1675	296
1680	296
1685	296
1690	296
1695	296
1700	296
1705	296
1710	296
1715	296
1720	296
1725	296
1730	296
1735	296
1740	296
1745	296
1750	296
1755	296
1760	296
1765	296
1770	296
1775	296
1780	296
1785	296
1790	296
1795	296
1800	296
1805	296
1810	296
1815	296
1820	296
1825	296
1830	296
1835	296
1840	296
1845	296
1850	296
1855	296
1860	296
1865	296
1870	296
1875	296
1880	296
1885	296
1890	296
1895	296
1900	296
1905	296
1910	296
1915	296
1920	296
1925	296
1930	296
1935	296
1940	296
1945	296
1950	296
1955	296
1960	296
1965	296
1970	296
1975	296
1980	296
1985	296
1990	296
1995	296
2000	296
2005	296
2010	296
2015	296
2020	296
2025	296
2030	296
2035	296
2040	296
2045	296
2050	296
2055	296
2060	296
2065	296
2070	296
2075	296
2080	296
2085	296
2090	296
2095	296
2100	296
2105	296
2110	296
2115	296
2120	296
2125	296
2130	296
2135	296
2140	296
2145	296
2150	296
2155	296
2160	296
2165	296
2170	296
2175	296
2180	296
2185	296
2190	296
2195	296
2200	296
2205	296
2210	296
2215	296
2220	296
2225	296
2230	296
2235	296
2240	296
2245	296
2250	296
2255	296
2260	296
2265	296
2270	296
2275	296
2280	296
2285	296
2290	296
2295	296
2300	296
2305	296
2310	296
2315	296
2320	296
2325	296
2330	296
2335	296
2340	296
2345	296
2350	296
2355	296
2360	296
2365	296
2370	296
2375	296
2380	296
2385	296
2390	296
2395	296
2400	296
2405	296
2410	296
2415	296
2420	296
2425	296
2430	296
2435	296
2440	296
2445	296
2450	296
2455	296
2460	296
2465	296
2470	296
2475	296
2480	296
2485	296
2490	296
2495	296
2500	296
2505	296
2510	296
2515	296
2520	296
2525	296
2530	296
2535	296
2540	296
2545	296
2550	296
2555	296
2560	296
2565	296
2570	296
2575	296
2580	296
2585	296
2590	296
2595	296
2600	296
2605	296
2610	296
2615	296
2620	296
2625	296
2630	296
2635	296
2640	296
2645	296
2650	296
2655	296
2660	296
2665	296
2670	296
2675	296
2680	296
2685	296
2690	296
2695	296
2700	296
2705	296
2710	296
2715	296
2720	296
2725	296
2730	296
2735	296
2740	296
2745	296
2750	296
2755	296
2760	296
2765	296
2770	296
2775	296
2780	296
2785	296
2790	296
2795	296
2800	296
2805	296
2810	296
2815	296
2820	296
2825	296
2830	296
2835	296
2840	296
2845	296
2850	296
2855	296
2860	296
2865	296
2870	296
2875	296
2880	296
2885	296
2890	296
2895	296
2900	296
2905	296
2910	296
2915	296
2920	296
2925	296
2930	296
2935	296
2940	296
2945	296
2950	296
2955	296
2960	296
2965	296
2970	296
2975	296
2980	296
2985	296
2990	296
2995	296
3000	296
3005	296
3010	296
3015	296
3020	296
3025	296
3030	296
3035	296
3040	296
3045	296
3050	296
3055	296
3060	296
3065	296
3070	296
3075	296
3080	296
3085	296
3090	296
3095	296
3100	296
3105	296
3110	296
3115	296
3120	296
3125	296
3130	296
3135	296
3140	296
3145	296
3150	296
3155	296
3160	296
3165	296
3170	296
3175	296
3180	296
3185	296
3190	296
3195	296
3200	296
3205	296
3210	296
3215	296
3220	296
3225	296
3230	296
3235	296
3240	296
3245	296
3250	296
3255	296
3260	296
3265	296
3270	296
3275	296
3280	296
3285	296
3290	296
3295	296
3300	296
3305	296
3310	296
3315	296
3320	296
3325	296
3330	296
3335	296
3340	296
3345	296
3350	296
3355	296
3360	296
3365	296
3370	296
3375	296
3380	296
3385	296
3390	296
3395	296
3400	296
3405	296
3410	296
3415	296
3420	296
3425	296
3430	296
3435	296
3440	296
3445	296
3450	296
3455	296
3460	296
3465	296
3470	296
3475	296
3480	296
3485	296
3490	296
3495	296
3500	296
3505	296
3510	296
3515	296
3520	296
3525	296
3530	296
3535	296
3540	296
3545	296
3550	296
3555	296
3560	296
3565	296
3570	296
3575	296
3580	296
3585	296
3590	296
3595	296
3600	296
3605	296
3610	296
3615	296
3620	296
3625	296
3630	296
3635	296
3640	296
3645	296
3650	296
3655	296
3660	296
3665	296
3670	296
3675	296
3680	296
3685	296
3690	296
3695	296
3700	296
3705	296
3710	296
3715	296
3720	296
3725	296
3730	296
3735	296
3740	296
3745	296
3750	296
3755	296
3760	296
3765	296
3770	296
3775	296
3780	296
3785	296
3790	296
3795	296
3800	296
3805	296
3810	296
3815	296
3820	296
3825	296
3830	296
3835	296
3840	296
3845	296
3850	296
3855	296
3860	296
3865	296
3870	296
3875	296
3880	296
3885	296
3890	296
3895	296
3900	296
3905	296
3910	296
3915	296
3920	296
3925	296
3930	296
3935	296
3940	296
3945	296
3950	296
3955	296
3960	296
3965	296
3970	296
3975	296
3980	296
3985	296
3990	296
3995	296
4000	296
4005	296
4010	296
4015	296
4020	296
4025	296
4030	296
4035	296
4040	296
4045	296
4050	296
4055	296
4060	296
4065	296
4070	296
4075	296
4080	296
4085	296
4090	296
4095	296
4100	296
4105	296
4110	296
4115	296
4120	296
4125	296
4130	296
4135	296
4140	296
4145	296
4150	296
4155	296
4160	296
4165	296
4170	296
4175	296
4180	296
4185	296
4190	296
4195	296
4200	296
4205	296
4210	296
4215	296
4220	296
4225	296
4230	296
4235	296
4240	296
4245	296
4250	296
4255	296
4260	296
4265	296
4270	296
4275	296
4280	296
4285	296
4290	296
4295	296
4300	296
4305	296
4310	296
4315	296
4320	296
4325	296
4330	296
4335	296
4340	296
4345	296
4350	296
4355	296
4360	296
4365	296
4370	296
4375	296
4380	296
4385	296
4390	296
4395	296
4400	296
4405	296
4410	296
4415	296
4420	296
4425	296
4430	296
4435	296
4440	296
4445	296
4450	296
4455	296
4460	296
4465	296
4470	296
4475	296
4480	296
4485	296
4490	296
4495	296
4500	296
4505	296
4510	296
4515	296
4520	296
4525	296
4530	296
4535	296
4540	296
4545	296
4550	296
4555	296
4560	296
4565	296
4570	296
4575	296
4580	296
4585	296
4590	296
4595	296
4600	296
4605	296
4610	296
4615	296
4620	296
4625	296
4630	296
4635	296
4640	296
4645	296
4650	296
4655	296
4660	296
4665	296
4670	296
4675	296
4680	296
4685	296
4690	296
4695	296
4700	296
4705	296
4710	296
4715	296
4720	296
4725	296
4730	296
4735	296
4740	296
4745	296
4750	296
4755	296
4760	296
4765	296
4770	296
4775	296
4780	296
4785	296
4790	296
4795	296
4800	296
4805	296
4810	296
4815	296
4820	296
4825	296
4830	296
4835	296
4840	296
4845	296
4850	296
4855	296
4860	296
4865	296
4870	296
4875	296
4880	296
4885	296
4890	296
4895	296
4900	296
4905	296
4910	296
4915	296
4920	296
4925	296
4930	296
4935	296
4940	296
4945	296
4950	296
4955	296
4960	296
4965	296
4970	296
4975	296
4980	296
4985	296
4990	296
4995	296
5000	296
5005	296
5010	296
5015	296
5020	296
5025	296
5030	296
5035	296
5040	296
5045	296
5050	296
5055	296
5060	296
5065	296
5070	296
5075	296
5080	296
5085	296
5090	296
5095	296
5100	296
5105	296
5110	296
5115	296
5120	296
5125	296
5130	296
5135	296
5140	296
5145	296
5150	296
5155	296
5160	296
5165	296
5170	296
5175	296
5180	296
5185	296
5190	296
5195	296
5200	296
5205	296
5210	296
5215	296
5220	296
5225	296
5230	296
5235	296
5240	296
5245	296
5250	296
5255	296
5260	296
5265	296
5270	296
5275	296
5280	296
5285	296
5290	296
5295	296
5300	296
5305	296
5310	296
5315	296
5320	296
5325	296
5330	296
5335	296
5340	296
5345	296
5350	296
5355	296
5360	296
5365	296
5370	296
5375	296
5380	296
5385	296
5390	296
5395	296
5400	296
5405	296
5410	296
5415	296
5420	296
5425	296
5430	296
5435	296
5440	296
5445	296
5450	296
5455	296
5460	296
5465	296
5470	296
5475	296
5480	296
5485	296
5490	296
5495	296
5500	296
5505	296
5510	296
5515	296
5520	296
5525	296
5530	296
5535	296
5540	296
5545	296
5550	296
5555	296
5560	296
5565	296
5570	296
5575	296
5580	296
5585	296
5590	296
5595	296
5600	296
5605	296
5610	296
5615	296
5620	296
5625	296
5630	296
5635	296
5640	296
5645	296
5650	296
5655	296
5660	296
5665	296
5670	296
5675	296
5680	296
5685	296
5690	296
5695	296
5700	296
5705	296
5710	296
5715	296
5720	296
5725	296
5730	296
5735	296
5740	296
5745	296
5750	296
5755	296
5760	296
5765	296
5770	296
5775	296
5780	296
5785	296
5790	296
5795	296
5800	296
5805	296
5810	296
5815	296
5820	296
5825	296
5830	296
5835	296
5840	296
5845	296
5850	296
5855	296
5860	296
5865	296
5870	296
5875	296
5880	296
5885	296
5890	296
5895	296
5900	296
5905	296
5910	296
5915	296
5920	296
5925	296
5930	296
5935	296
5940	296
5945	296
5950	296
5955	296
5960	296
5965	296
5970	296
5975	296
5980	296
5985	296
5990	296
5995	296
6000	296
6005	296
6010	296
6015	296
6020	296
6025	296
6030	296
6035	296
6040	296
6045	296
6050	296
6055	296
6060	296
6065	296
6070	296
6075	296
6080	296
6085	296
6090	296
6095	296
6100	296
6105	296
6110	296
6115	296
6120	296
6125	296
6130	296
6135	296
6140	296
6145	296
6150	296
6155	296
6160	296
6165	296
6170	296
6175	296
6180	296
6185	296
6190	296
6195	296
6200	296
6205	296
6210	296
6215	296
6220	296
6225	296
6230	296
6235	296
6240	296
6245	296
6250	296
6255	296
6260	296
6265	296
6270	296
6275	296
6280	296
6285	296
6290	296
6295	296
6300	296
6305	296
6310	296
6315	296
6320	296
6325	296
6330	296
6335	296
6340	296
6345	296
6350	296
6355	296
6360	296
6365	296
6370	296
6375	296
6380	296
6385	296
6390	296
6395	296
6400	296
6405	296
6410	296
6415	296
6420	296
6425	296
6430	296
6435	296
6440	296
6445	296.380728271905
6450	297.518741749
6455	299.401572117487
6460	302.008590693839
6465	305.311234436982
6470	309.273318890941
6475	313.851434629321
6480	318.995422858059
6485	324.648924965673
6490	330.75
6495	337.231803306232
6500	344.023318890941
6505	351.050137488166
6510	358.235271802898
6515	365.5
6520	372.764728197102
6525	379.949862511834
6530	386.976681109059
6535	393.768196693768
6540	400.25
6545	406.351075034327
6550	412.004577141941
6555	417.148565370679
6560	421.726681109059
6565	425.688765563018
6570	428.991409306161
6575	431.598427882513
6580	433.481258251
6585	435
6590	435
6595	435
6600	435
6605	435
6610	435
6615	435
6620	435
6625	435
6630	435
6635	435
6640	435
6645	435
6650	435
6655	435
6660	435
6665	435
6670	435
6675	435
6680	435
6685	435
6690	435
6695	435
6700	435
6705	435
6710	435
6715	435
6720	435
6725	435
6730	435
6735	435
6740	435
6745	435
6750	435
6755	435
6760	435
6765	435
6770	435
6775	435
6780	435
6785	435
6790	435
6795	435
6800	435
6805	435
6810	435
6815	435
6820	435
6825	435
6830	435
6835	435
6840	435
6845	435
6850	435
6855	435
6860	435
6865	435
6870	435
6875	435
6880	435
6885	435
6890	435
6895	435
6900	435
6905	435
6910	435
6915	435
6920	435
6925	435
6930	435
6935	435
6940	435
6945	435
6950	435
6955	435
6960	435
6965	435
6970	435
6975	435
6980	435
6985	435
6990	435
6995	435
7000	435
7005	435
7010	435
7015	435
7020	435
7025	435
7030	435
7035	435
7040	435
7045	435
7050	435
7055	435
7060	435
7065	435
7070	435
7075	435
7080	435
7085	435
7090	435
7095	435
7100	435
7105	435
7110	435
7115	435
7120	435
7125	435
7130	435
7135	435
7140	435
7145	435
7150	435
7155	435
7160	435
7165	435
7170	435
7175	435
7180	435
7185	435
7190	435
7195	435
7200	435
7205	435
7210	435
7215	435
7220	435
7225	435
7230	435
7235	435
7240	435
7245	435
7250	435
7255	435
7260	435
7265	435
7270	435
7275	435
7280	435
7285	435
7290	435
7295	435
7300	435
7305	435
7310	435
7315	435
7320	435
7325	435
7330	435
7335	435
7340	435
7345	435
7350	435
7355	435
7360	435
7365	435
7370	435
7375	435
7380	435
7385	435
7390	435
7395	435
7400	435
7405	435
7410	435
7415	435
7420	435
7425	435
7430	435
7435	435
7440	435
7445	435
7450	435
7455	435
7460	435
7465	435
7470	435
7475	435
7480	435
7485	435
7490	435
7495	435
7500	435
7505	435
7510	435
7515	435
7520	435
7525	435
7530	435
7535	435
7540	435
7545	435
7550	435
7555	435
7560	435
7565	435
7570	435
7575	435
7580	435
7585	435
7590	435
7595	435
7600	435
7605	435
7610	435
7615	435
7620	435
7625	435
7630	435
7635	435
7640	435
7645	435
7650	435
7655	435
7660	435
7665	435
7670	435
7675	435
7680	435
7685	435
7690	435
7695	435
7700	435
7705	435
7710	431.647371366218
7715	421.917664114684
7720	406.763289782034
7725	387.667664114684
7730	366.5
7735	345.332335885316
7740	326.236710217966
7745	311.082335885316
7750	298
7755	298
7760	298
7765	298
7770	298
7775	298
7780	298
7785	298
7790	298
7795	298
7800	298
7805	298
7810	298
7815	298
7820	298
7825	298
7830	298
7835	298
7840	298
7845	298
7850	298
7855	298
7860	298
7865	298
7870	298
7875	298
7880	298
7885	298
7890	298
7895	298
7900	298
7905	298
7910	298
7915	298
7920	298
7925	298
7930	298
7935	298
7940	298
7945	298
7950	298
7955	298
7960	298
7965	298
7970	298
7975	298
7980	298
7985	298
7990	298
7995	298
8000	298
8005	298
8010	298
8015	298
8020	298
8025	298
8030	298
8035	298
8040	298
8045	298
8050	298
8055	298
8060	298
8065	298
8070	298
8075	298
8080	298
8085	298
8090	298
8095	298
8100	298
8105	298
8110	298
8115	298
8120	298
8125	298
8130	298
8135	298
8140	298
8145	298
8150	298
8155	298
8160	298
8165	298
8170	298
8175	298
8180	298
8185	298
8190	298
8195	298
8200	298
8205	298
8210	298
8215	298
8220	298
8225	298
8230	298
8235	298
8240	298
8245	298
8250	298
8255	298
8260	298
8265	298
8270	298
8275	298
8280	298
8285	298
8290	298
8295	298
8300	298
8305	298
8310	298
8315	298
8320	298
8325	298
8330	298
8335	298
8340	298
8345	298
8350	298
8355	298
8360	298
8365	298
8370	298
8375	298
8380	298
8385	298
8390	298
8395	298
8400	298
8405	298
8410	298
8415	298
8420	298
8425	298
8430	298
8435	298
8440	298
8445	298
8450	298
8455	298
8460	298
8465	298
8470	298
8475	298
8480	298
8485	298
8490	298
8495	298
8500	298
8505	298
8510	298
8515	298
8520	298
8525	298
8530	298
8535	298
8540	298
8545	298
8550	298
8555	298
8560	298
8565	298
8570	298
8575	298
8580	298
8585	298
8590	298
8595	298
8600	298
8605	298
8610	298
8615	298
8620	298
8625	298
8630	298
8635	298
8640	298
8645	298
8650	298
8655	298
8660	298
8665	298
8670	298
8675	298
8680	298
8685	298
8690	298
8695	298
8700	298
8705	298
8710	298
8715	298
8720	298
8725	298
8730	298
8735	298
8740	298
8745	298
8750	298
8755	298
8760	298
8765	298
8770	298
8775	298
8780	298
8785	298
8790	298
8795	298
8800	298
8805	298
8810	298
8815	298
8820	298
8825	298
8830	298
8835	298
8840	298
8845	298
8850	298
8855	298
8860	298
8865	298
8870	298
8875	298
8880	298
8885	298
8890	298
8895	298
8900	298
8905	298
8910	298
8915	298
8920	298
8925	298
8930	298
8935	298
8940	298
8945	298
8950	298
8955	298
8960	298
8965	298
8970	298
8975	298
8980	298
8985	298
8990	298
8995	298
9000	298
9005	298
9010	298
9015	298
9020	298
9025	298
9030	298
9035	298
9040	298
9045	298
9050	298
9055	298
9060	298
9065	298
9070	298
9075	298
9080	298
9085	298
9090	298
9095	298
9100	298
9105	298
9110	298
9115	298
9120	298
9125	298
9130	298
9135	298
9140	298
9145	298
9150	298
9155	298
9160	298
9165	298
9170	298
9175	298
9180	298
9185	298
9190	298
9195	298
9200	298
9205	298
9210	298
9215	298
9220	298
9225	298
9230	298
9235	298
9240	298
9245	298
9250	298
9255	298
9260	298
9265	298
9270	298
9275	298
9280	298
9285	298
9290	298
9295	298
9300	298
9305	298
9310	298
9315	298
9320	298
9325	298
9330	298
9335	298
9340	298
9345	298
9350	298
9355	298
9360	298
9365	298
9370	298
9375	298
9380	298
9385	298
9390	298
9395	298
9400	298
9405	298
9410	298
9415	298
9420	298
9425	298
9430	298
9435	298
9440	298
9445	298
9450	298
9455	298
9460	298
9465	298
9470	298
9475	298
9480	298
9485	298
9490	298
9495	298
9500	298
9505	298
9510	298
9515	298
9520	298
9525	298
9530	298
9535	298
9540	298
9545	298
9550	298
9555	298
9560	298
9565	298
9570	298
9575	298
9580	298
9585	298
9590	298
9595	298
9600	298
9605	298
9610	298
9615	298
9620	298
9625	298
9630	298
9635	298
9640	298
9645	298
9650	298
9655	298
9660	298
9665	298
9670	298
9675	298
9680	298
9685	298
9690	298
9695	298
9700	298
9705	298
9710	298
9715	298
9720	298
9725	298
9730	298
9735	298
9740	298
9745	298
9750	298
9755	298
9760	298
9765	298
9770	298
9775	298
9780	298
9785	298
9790	298
9795	298
9800	298
9805	298
9810	298
9815	298
9820	298
9825	298
9830	298
9835	298
9840	298
9845	298
9850	298
9855	298
9860	298
9865	298
9870	298
9875	298
9880	298
9885	298
9890	298
9895	298
9900	298
9905	298
9910	298
9915	298
9920	298
9925	298
9930	298
9935	298
9940	298
9945	298
9950	298
9955	298
9960	298
9965	298
9970	298
9975	298
9980	298
9985	298
9990	298
9995	298
10000	298
10005	298
10010	298
10015	298
10020	298
10025	298
10030	298
10035	298
10040	298
10045	298
10050	298
10055	298
10060	298
10065	298
10070	298
10075	298
10080	298
10085	298
10090	298
10095	298
10100	298
10105	298
10110	298
10115	298
10120	298
10125	298
10130	298
10135	298
10140	298
10145	298
10150	298
10155	298
10160	298
10165	298
10170	298
10175	298
10180	298
10185	298
10190	298
10195	298
10200	298
10205	298
10210	298
10215	298
10220	298
10225	298
10230	298
10235	298
10240	298
10245	298
10250	298
10255	298
10260	298
10265	298
10270	298
10275	298
10280	298
10285	298
10290	298
10295	298
10300	298
10305	298
10310	298
10315	298
10320	298
10325	298
10330	298
10335	298
10340	298
10345	298
10350	298
10355	298
10360	298
10365	298
10370	298
10375	298
10380	298
10385	298
10390	298
10395	298
10400	298
10405	298
10410	298
10415	298
10420	298
10425	298
10430	298
10435	298
10440	298
10445	298
10450	298
10455	298
10460	298
10465	298
10470	298
10475	298
10480	298
10485	298
10490	298
10495	298
10500	298
10505	298
10510	298
10515	298
10520	298
10525	298
10530	298
10535	298
10540	298
10545	298
10550	298
10555	298
10560	298
10565	298
10570	298
10575	298
10580	298
10585	298
10590	298
10595	298
10600	298
10605	298
10610	298
10615	298
10620	298
10625	298
10630	298
10635	298
10640	298
10645	298
10650	298
10655	298
10660	298
10665	298
10670	298
10675	298
10680	298
10685	298
10690	298.06906450501
10695	298.275985453993
10700	298.619946224496
10705	299.099589360498
10710	299.71302192967
10715	300.457822993911
10720	301.331053163689
10725	302.329266198465
10730	303.448522607429
10735	304.684405196877
10740	306.032036502847
10745	307.486098040251
10750	309.040851292496
10755	310.690160358796
10760	312.427516169763
10765	314.246062175735
10770	316.13862140644
10775	318.097724795222
10780	320.115640656036
10785	322.184405196877
10790	324.29585394923
10795	326.4416539895
10800	328.613336825249
10805	330.802331816474
10810	333
10815	335.197668183526
10820	337.386663174751
10825	339.5583460105
10830	341.70414605077
10835	343.815594803123
10840	345.884359343964
10845	347.902275204778
10850	349.86137859356
10855	351.753937824265
10860	353.572483830237
10865	355.309839641204
10870	356.959148707504
10875	358.513901959749
10880	359.967963497153
10885	361.315594803123
10890	362.551477392571
10895	363.670733801535
10900	364.668946836311
10905	365.542177006089
10910	366.28697807033
10915	366.900410639502
10920	367.380053775504
10925	367.724014546007
10930	368
10935	368
10940	368
10945	368
10950	368
10955	368
10960	368
10965	368
10970	368
10975	368
10980	368
10985	368
10990	368
10995	368
11000	368
11005	368
11010	368
11015	368
11020	368
11025	368
11030	368
11035	368
11040	368
11045	368
11050	368
11055	368
11060	368
11065	368
11070	368
11075	368
11080	368
11085	368
11090	368
11095	368
11100	368
11105	368
11110	368
11115	368
11120	368
11125	368
11130	368
11135	368
11140	368
11145	368
11150	368
11155	368
11160	368
11165	368
11170	368
11175	368
11180	368
11185	368
11190	368
11195	368
11200	368
11205	368
11210	368
11215	368
11220	368
11225	368
11230	368
11235	368
11240	368
11245	368
11250	368
11255	368
11260	368
11265	368
11270	368
11275	368
11280	368
11285	368
11290	368
11295	368
11300	368
11305	368
11310	368
11315	368
11320	368
11325	368
11330	368
11335	368
11340	368
11345	368
11350	368
11355	368
11360	368
11365	368
11370	368
11375	368
11380	368
11385	368
11390	368
11395	368
11400	368
11405	368
11410	368
11415	368
11420	368
11425	368
11430	368
11435	368
11440	368
11445	368
11450	368
11455	368
11460	368
11465	368
11470	368
11475	368
11480	368
11485	368
11490	368
11495	368
11500	368
11505	368
11510	368
11515	368
11520	368
11525	368
11530	368
11535	368
11540	368
11545	368
11550	368
11555	368
11560	368
11565	368
11570	368
11575	368
11580	368
11585	368
11590	368
11595	368
11600	368
11605	368
11610	368
11615	368
11620	368
11625	368
11630	368
11635	368
11640	368
11645	368
11650	368
11655	368
11660	368
11665	368
11670	368
11675	368
11680	368
11685	368
11690	368
11695	368
11700	368
11705	368
11710	368
11715	368
11720	368
11725	368
11730	368
11735	368
11740	368
11745	368
11750	368
11755	368
11760	368
11765	368
11770	368
11775	368
11780	368
11785	368
11790	368
11795	368
11800	368
11805	368
11810	368
11815	368
11820	368
11825	368
11830	368
11835	368
11840	368
11845	368
11850	368
11855	368
11860	368
11865	368
11870	368
11875	368
11880	368
11885	368
11890	368
11895	368
11900	368
11905	368
11910	368
11915	368
11920	368
11925	368
11930	368
11935	368
11940	368
11945	368
11950	368
11955	368
11960	368
11965	368
11970	368
11975	368
11980	368
11985	368
11990	368
11995	368
12000	368
12005	368
12010	368
12015	368
12020	368
12025	368
12030	368
12035	368
12040	368
12045	368
12050	368
12055	368
12060	368
12065	368
12070	368
12075	368
12080	368
12085	368
12090	368
12095	368
12100	368
12105	368
12110	368
12115	368
12120	368
12125	368
12130	368
12135	368
12140	368
12145	368
12150	368
12155	368
12160	368
12165	368
12170	368
12175	368
12180	368
12185	368
12190	368
12195	368
12200	368
12205	368
12210	368
12215	368
12220	368
12225	368
12230	368
12235	368
12240	368
12245	368
12250	368
12255	368
12260	368
12265	368
12270	368
12275	368
12280	368
12285	368
12290	368
12295	368
12300	368
12305	368
12310	368
12315	368
12320	368
12325	368
12330	368
12335	368
12340	368
12345	368
12350	368
12355	368
12360	368
12365	368
12370	368
12375	368
12380	368
12385	368
12390	368
12395	368
12400	368
12405	368
12410	368
12415	368
12420	368
12425	368
12430	368
12435	368
12440	368
12445	368
12450	368
12455	368
12460	368
12465	368
12470	368
12475	368
12480	368
12485	368
12490	368
12495	368
12500	368


==> Figures/dyn-ecco/sig4-2-e-1.tsv <==
0	279.150000073505
6.37755102040816	279.150409089833
12.7551020408163	279.150346736949
19.1326530612245	279.1501819092
25.5102040816327	279.149835143259
31.8877551020408	279.149405740573
38.265306122449	279.149661126547
44.6428571428571	279.152951485997
51.0204081632653	279.162361478578
57.3979591836735	279.178342907713
63.7755102040816	279.204886063176
70.1530612244898	279.245908154534
76.530612244898	279.3047243775
82.9081632653061	279.383619589058
89.2857142857143	279.483794509087
95.6632653061225	279.605442664163
102.040816326531	279.747969861742
108.418367346939	279.910258501203
114.795918367347	280.090892849994
121.173469387755	280.288317510033
127.551020408163	280.500940636903
133.928571428571	280.72719831914
140.30612244898	280.965593286935
146.683673469388	281.214717636003
153.061224489796	281.473264576176
159.438775510204	281.74003188014
165.816326530612	282.013920888851
172.19387755102	282.293933001678
178.571428571429	282.579163954337
184.948979591837	282.86879706881
191.326530612245	283.162096591269
197.704081632653	283.458401197708
204.081632653061	283.757117135209
210.459183673469	284.057711950125
216.836734693878	284.359708865001
223.214285714286	284.662681465678
229.591836734694	284.966248570259
235.969387755102	285.270069764991
242.34693877551	285.573841468562
248.724489795918	285.877293134472
255.102040816327	286.180183821612
261.479591836735	286.48229922492
267.857142857143	286.783449021129
274.234693877551	287.083464304731
280.612244897959	287.382195369468
286.989795918367	287.679509781307
293.367346938775	287.975290588097
299.744897959184	288.269434656979
306.122448979592	288.561851248203
312.5	288.852460767464
318.877551020408	289.141193568645
325.255102040816	289.427988896836
331.632653061225	289.712793976518
338.010204081633	289.995563191894
344.387755102041	290.276257305899
350.765306122449	290.554842790083
357.142857142857	290.831291243345
363.520408163265	291.105578847243
369.897959183673	291.377685869415
376.275510204082	291.647596237878
382.65306122449	291.915297167289
389.030612244898	292.180778800098
395.408163265306	292.44403389409
401.785714285714	292.705057552693
408.163265306122	292.963846979935
414.540816326531	293.220401249914
420.918367346939	293.474721109644
427.295918367347	293.726808807837
433.673469387755	293.976667932951
440.051020408163	294.224303267904
446.428571428571	294.469720665318
452.80612244898	294.71292693718
459.183673469388	294.953929749077
465.561224489796	295.192737528923
471.938775510204	295.429359388003
478.316326530612	295.663805048288
484.69387755102	295.896084774919
491.071428571429	296.126209318405
497.448979591837	296.354189864159
503.826530612245	296.580037984337
510.204081632653	296.803765595158
516.581632653061	297.025384920045
522.959183673469	297.244908456565
529.336734693878	297.462348944905
535.714285714286	297.677719340655
542.091836734694	297.891032791072
548.469387755102	298.102302612877
554.84693877551	298.311542271867
561.224489795918	298.518765365246
567.602040816327	298.723985605951
573.979591836735	298.927216807634
580.357142857143	299.128472871373
586.734693877551	299.327767773965
593.112244897959	299.525115557189
599.489795918367	299.720530317684
605.867346938776	299.914026198043
612.244897959184	300.10561737881
618.622448979592	300.29531807093
625	300.483142508867
631.377551020408	300.669104944404
637.755102040816	300.85321964093
644.132653061224	301.035500868094
650.510204081633	301.215962896951
656.887755102041	301.394619995457
663.265306122449	301.571486424259
669.642857142857	301.746576432846
676.020408163265	301.919904255968
682.397959183673	302.091484110186
688.775510204082	302.261330190755
695.15306122449	302.429456668746
701.530612244898	302.59587768825
707.908163265306	302.760607363671
714.285714285714	302.923659777399
720.663265306122	303.08504897755
727.040816326531	303.244788975651
733.418367346939	303.402893744566
739.795918367347	303.559377216681
746.173469387755	303.714253282034
752.551020408163	303.867535786365
758.928571428571	304.019238529566
765.30612244898	304.169375264186
771.683673469388	304.317959693804
778.061224489796	304.465005471445
784.438775510204	304.610526198409
790.816326530612	304.754535422986
797.19387755102	304.897046638982
803.571428571429	305.038073284556
809.948979591837	305.177628741263
816.326530612245	305.3157263329
822.704081632653	305.452379324217
829.081632653061	305.587600920145
835.459183673469	305.721404264933
841.836734693878	305.853802441067
848.214285714286	305.984808468308
854.591836734694	306.114435303122
860.969387755102	306.242695837907
867.34693877551	306.369602899976
873.724489795918	306.495169250974
880.102040816327	306.619407586393
886.479591836735	306.742330534842
892.857142857143	306.863950657199
899.234693877551	306.984280446341
905.612244897959	307.103332326677
911.989795918367	307.221118653423
918.367346938776	307.337651712097
924.744897959184	307.452943718358
931.122448979592	307.567006817572
937.5	307.679853084133
943.877551020408	307.791494521333
950.255102040816	307.901943061185
956.632653061224	308.011210563931
963.010204081633	308.119308818336
969.387755102041	308.226249538167
975.765306122449	308.33204436503
982.142857142857	308.436704978714
988.520408163265	308.540243462369
994.897959183673	308.642670622894
1001.27551020408	308.743995910359
1007.65306122449	308.844223205389
1014.0306122449	308.943341315785
1020.40816326531	309.041305640543
1026.78571428571	309.138012092789
1033.16326530612	309.233274838553
1039.54081632653	309.326805623311
1045.91836734694	309.418204758538
1052.29591836735	309.506962186373
1058.67346938776	309.592468966381
1065.05102040816	309.674035774133
1071.42857142857	309.750915341739
1077.80612244898	309.8223271519
1084.18367346939	309.887483928659
1090.5612244898	309.945615490592
1096.9387755102	309.996027063136
1103.31632653061	310.03804607021
1109.69387755102	310.071053255465
1116.07142857143	310.094558658919
1122.44897959184	310.108195024555
1128.82653061224	310.111726324397
1135.20408163265	310.105054868295
1141.58163265306	310.088241747201
1147.95918367347	310.061502936114
1154.33673469388	310.025175618601
1160.71428571429	309.979721709029
1167.09183673469	309.925753189719
1173.4693877551	309.863975043724
1179.84693877551	309.795148358119
1186.22448979592	309.72005128831
1192.60204081633	309.63944375562
1198.97959183673	309.554042335707
1205.35714285714	309.464506727509
1211.73469387755	309.371434768581
1218.11224489796	309.275362770778
1224.48979591837	309.176768854281
1230.86734693878	309.076077117249
1237.24489795918	308.973662077273
1243.62244897959	308.869853529254
1250	308.764941325006
1256.37755102041	308.659179690662
1262.75510204082	308.552791150569
1269.13265306122	308.445970322854
1275.51020408163	308.338887223875
1281.88775510204	308.231690130276
1288.26530612245	308.124508178257
1294.64285714286	308.017453748344
1301.02040816327	307.910624488053
1307.39795918367	307.804105055539
1313.77551020408	307.697968739103
1320.15306122449	307.592278871806
1326.5306122449	307.487090033487
1332.90816326531	307.382449104386
1339.28571428571	307.278396243911
1345.66326530612	307.174965719999
1352.04081632653	307.072186618008
1358.41836734694	306.970083483533
1364.79591836735	306.868676899688
1371.17346938776	306.767983974822
1377.55102040816	306.668018763161
1383.92857142857	306.56879265591
1390.30612244898	306.470314718441
1396.68367346939	306.372591977323
1403.0612244898	306.275629674208
1409.4387755102	306.17943149948
1415.81632653061	306.083999789758
1422.19387755102	305.989335697218
1428.57142857143	305.895439344383
1434.94897959184	305.802309961215
1441.32653061224	305.709946001341
1447.70408163265	305.618345242973
1454.08163265306	305.527504882461
1460.45918367347	305.437421614276
1466.83673469388	305.348091699411
1473.21428571429	305.259511026421
1479.59183673469	305.171675166705
1485.9693877551	305.084579421333
1492.34693877551	304.998218861442
1498.72448979592	304.912588365094
1505.10204081633	304.827682649425
1511.47959183673	304.743496298091
1517.85714285714	304.660023785307
1524.23469387755	304.577259497652
1530.61224489796	304.495197752655
1536.98979591837	304.413832814868
1543.36734693878	304.333158910147
1549.74489795918	304.253170238184
1556.12244897959	304.173860983242
1562.5	304.095225323556
1568.87755102041	304.017257439573
1575.25510204082	303.939951521009
1581.63265306122	303.86330177302
1588.01020408163	303.787302421609
1594.38775510204	303.711947718134
1600.76530612245	303.637231943222
1607.14285714286	303.563149410288
1613.52040816327	303.489694468424
1619.89795918367	303.416861504743
1626.27551020408	303.344644946482
1632.65306122449	303.273039262937
1639.0306122449	303.202038966776
1645.40816326531	303.131638615166
1651.78571428571	303.061832810873
1658.16326530612	302.992616203145
1664.54081632653	302.923983488128
1670.91836734694	302.855929409324
1677.29591836735	302.788448758128
1683.67346938776	302.721536373967
1690.05102040816	302.655187144291
1696.42857142857	302.58939600467
1702.80612244898	302.524157938944
1709.18367346939	302.459467978921
1715.5612244898	302.395321204166
1721.9387755102	302.331712741947
1728.31632653061	302.268637767033
1734.69387755102	302.206091501216
1741.07142857143	302.14406921302
1747.44897959184	302.082566217557
1753.82653061224	302.021577876043
1760.20408163265	301.961099595315
1766.58163265306	301.901126827522
1772.95918367347	301.841655069858
1779.33673469388	301.782679863949
1785.71428571429	301.724196795398
1792.09183673469	301.666201493521
1798.4693877551	301.608689630889
1804.84693877551	301.551656922743
1811.22448979592	301.495099126579
1817.60204081633	301.439012041885
1823.97959183673	301.383391509549
1830.35714285714	301.328233411349
1836.73469387755	301.273533669606
1843.11224489796	301.219288246837
1849.48979591837	301.165493145141
1855.86734693878	301.112144405757
1862.24489795918	301.059238108791
1868.62244897959	301.006770372728
1875	300.954737353896
1881.37755102041	300.90313524609
1887.75510204082	300.851960280297
1894.13265306122	300.801208724136
1900.51020408163	300.750876881403
1906.88775510204	300.700961091775
1913.26530612245	300.651457730454
1919.64285714286	300.602363207625
1926.02040816327	300.553673968071
1932.39795918367	300.505386490937
1938.77551020408	300.457497289263
1945.15306122449	300.410002909522
1951.5306122449	300.36289993131
1957.90816326531	300.316184967085
1964.28571428571	300.26985466166
1970.66326530612	300.223905691825
1977.04081632653	300.1783347661
1983.41836734694	300.13313862439
1989.79591836735	300.088314037525
1996.17346938776	300.043857806935
2002.55102040816	299.999766764447
2008.92857142857	299.956037771852
2015.30612244898	299.912667720523
2021.68367346939	299.869653531155
2028.0612244898	299.82699215352
2034.4387755102	299.784680566028
2040.81632653061	299.742715775403
2047.19387755102	299.701094816489
2053.57142857143	299.659814751915
2059.94897959184	299.61887267171
2066.32653061224	299.578265693034
2072.70408163265	299.537990959998
2079.08163265306	299.49804564327
2085.45918367347	299.458426939754
2091.83673469388	299.419132072384
2098.21428571429	299.380158289887
2104.59183673469	299.341502866402
2110.9693877551	299.303163101213
2117.34693877551	299.265136318583
2123.72448979592	299.227419867446
2130.10204081633	299.190011121076
2136.47959183673	299.152907476871
2142.85714285714	299.116106356187
2149.23469387755	299.07960520398
2155.61224489796	299.043401488544
2161.98979591837	299.007492701344
2168.36734693878	298.971876356781
2174.74489795918	298.936549991873
2181.12244897959	298.901511166027
2187.5	298.866757460902
2193.87755102041	298.832286480119
2200.25510204082	298.798095848981
2206.63265306122	298.764183214302
2213.01020408163	298.730546244243
2219.38775510204	298.697182628002
2225.76530612245	298.664090075588
2232.14285714286	298.631266317687
2238.52040816327	298.598709105443
2244.89795918367	298.566416210173
2251.27551020408	298.534385423188
2257.65306122449	298.502614555671
2264.0306122449	298.471101438401
2270.40816326531	298.439843921528
2276.78571428571	298.408839874428
2283.16326530612	298.378087185544
2289.54081632653	298.347583762121
2295.91836734694	298.317327530007
2302.29591836735	298.287316433552
2308.67346938776	298.257548435386
2315.05102040816	298.228021516189
2321.42857142857	298.198733674537
2327.80612244898	298.169682926786
2334.18367346939	298.140867306831
2340.5612244898	298.112284865906
2346.9387755102	298.083933672473
2353.31632653061	298.055811812068
2359.69387755102	298.027917387059
2366.07142857143	298.000248516495
2372.44897959184	297.972803336009
2378.82653061224	297.945579997612
2385.20408163265	297.918576669496
2391.58163265306	297.89179153591
2397.95918367347	297.865222797049
2404.33673469388	297.838868668834
2410.71428571429	297.812727382747
2417.09183673469	297.786797185741
2423.4693877551	297.761076340081
2429.84693877551	297.735563123149
2436.22448979592	297.710255827304
2442.60204081633	297.685152759805
2448.97959183673	297.660252242617
2455.35714285714	297.635552612238
2461.73469387755	297.611052219608
2468.11224489796	297.586749429991
2474.48979591837	297.562642622783
2480.86734693878	297.538730191376
2487.24489795918	297.515010543076
2493.62244897959	297.491482098958
2500	297.468143293691
2506.37755102041	297.444992575424
2512.75510204082	297.422028405716
2519.13265306122	297.399249259355
2525.51020408163	297.376653624212
2531.88775510204	297.354240001166
2538.26530612245	297.332006903989
2544.64285714286	297.309952859181
2551.02040816327	297.288076405845
2557.39795918367	297.266376095631
2563.77551020408	297.244850492583
2570.15306122449	297.223498172996
2576.5306122449	297.202317725325
2582.90816326531	297.181307750106
2589.28571428571	297.160466859801
2595.66326530612	297.139793678669
2602.04081632653	297.119286842709
2608.41836734694	297.098944999543
2614.79591836735	297.078766808271
2621.17346938776	297.058750939373
2627.55102040816	297.038896074649
2633.92857142857	297.019200907083
2640.30612244898	296.999664140715
2646.68367346939	296.98028449057
2653.0612244898	296.96106068258
2659.4387755102	296.941991453441
2665.81632653061	296.923075550507
2672.19387755102	296.90431173174
2678.57142857143	296.885698765599
2684.94897959184	296.867235430914
2691.32653061224	296.848920516799
2697.70408163265	296.830752822603
2704.08163265306	296.812731157779
2710.45918367347	296.794854341775
2716.83673469388	296.777121203978
2723.21428571429	296.759530583632
2729.59183673469	296.742081329714
2735.9693877551	296.724772300847
2742.34693877551	296.707602365249
2748.72448979592	296.690570400634
2755.10204081633	296.673675294095
2761.47959183673	296.65691594204
2767.85714285714	296.64029125014
2774.23469387755	296.623800133205
2780.61224489796	296.607441515098
2786.98979591837	296.591214328681
2793.36734693878	296.575117515742
2799.74489795918	296.559150026881
2806.12244897959	296.543310821433
2812.5	296.527598867434
2818.87755102041	296.512013141512
2825.25510204082	296.496552628796
2831.63265306122	296.481216322859
2838.01020408163	296.466003225666
2844.38775510204	296.450912347463
2850.76530612245	296.435942706704
2857.14285714286	296.421093330004
2863.52040816327	296.406363252067
2869.89795918367	296.391751515586
2876.27551020408	296.377257171178
2882.65306122449	296.362879277352
2889.0306122449	296.348616900407
2895.40816326531	296.334469114354
2901.78571428571	296.320435000867
2908.16326530612	296.306513649234
2914.54081632653	296.292704156254
2920.91836734694	296.279005626175
2927.29591836735	296.265417170658
2933.67346938776	296.251937908698
2940.05102040816	296.238566966545
2946.42857142857	296.225303477644
2952.80612244898	296.212146582608
2959.18367346939	296.199095429117
2965.5612244898	296.186149171857
2971.9387755102	296.173306972477
2978.31632653061	296.160567999538
2984.69387755102	296.147931428423
2991.07142857143	296.135396441284
2997.44897959184	296.122962227009
3003.82653061224	296.110627981148
3010.20408163265	296.098392905842
3016.58163265306	296.086256209775
3022.95918367347	296.074217108143
3029.33673469388	296.062274822564
3035.71428571429	296.050428581025
3042.09183673469	296.038677617848
3048.4693877551	296.027021173634
3054.84693877551	296.015458495187
3061.22448979592	296.003988835466
3067.60204081633	295.992611453562
3073.97959183673	295.981325614616
3080.35714285714	295.970130589768
3086.73469387755	295.959025656111
3093.11224489796	295.948010096659
3099.48979591837	295.93708320027
3105.86734693878	295.926244261597
3112.24489795918	295.915492581057
3118.62244897959	295.90482746478
3125	295.894248224541
3131.37755102041	295.883754177718
3137.75510204082	295.873344647269
3144.13265306122	295.863018961661
3150.51020408163	295.852776454817
3156.88775510204	295.842616466086
3163.26530612245	295.832538340206
3169.64285714286	295.822541427232
3176.02040816327	295.812625082498
3182.39795918367	295.802788666591
3188.77551020408	295.793031545296
3195.15306122449	295.783353089539
3201.5306122449	295.773752675353
3207.90816326531	295.764229683853
3214.28571428571	295.75478350117
3220.66326530612	295.745413518406
3227.04081632653	295.73611913161
3233.41836734694	295.726899741738
3239.79591836735	295.71775475459
3246.17346938776	295.708683580779
3252.55102040816	295.699685635705
3258.92857142857	295.690760339504
3265.30612244898	295.681907116998
3271.68367346939	295.673125397665
3278.0612244898	295.664414615614
3284.4387755102	295.655774209527
3290.81632653061	295.647203622618
3297.19387755102	295.638702302614
3303.57142857143	295.63026970171
3309.94897959184	295.621905276523
3316.32653061224	295.613608488057
3322.70408163265	295.605378801682
3329.08163265306	295.597215687086
3335.45918367347	295.589118618231
3341.83673469388	295.581087073327
3348.21428571429	295.573120534808
3354.59183673469	295.565218489277
3360.9693877551	295.557380427474
3367.34693877551	295.549605844254
3373.72448979592	295.541894238552
3380.10204081633	295.534245113332
3386.47959183673	295.526657975565
3392.85714285714	295.519132336205
3399.23469387755	295.511667710146
3405.61224489796	295.504263616181
3411.98979591837	295.496919576983
3418.36734693878	295.489635119078
3424.74489795918	295.482409772797
3431.12244897959	295.475243072246
3437.5	295.468134555291
3443.87755102041	295.46108376352
3450.25510204082	295.454090242197
3456.63265306122	295.447153540247
3463.01020408163	295.440273210233
3469.38775510204	295.433448808311
3475.76530612245	295.426679894198
3482.14285714286	295.419966031158
3488.52040816327	295.413306785969
3494.89795918367	295.406701728883
3501.27551020408	295.400150433604
3507.65306122449	295.393652477267
3514.0306122449	295.387207440405
3520.40816326531	295.380814906912
3526.78571428571	295.374474464023
3533.16326530612	295.368185702299
3539.54081632653	295.36194821558
3545.91836734694	295.355761600959
3552.29591836735	295.349625458773
3558.67346938776	295.343539392566
3565.05102040816	295.337503009058
3571.42857142857	295.331515918119
3577.80612244898	295.325577732761
3584.18367346939	295.319688069094
3590.5612244898	295.313846546301
3596.9387755102	295.308052786622
3603.31632653061	295.302306415332
3609.69387755102	295.296607060702
3616.07142857143	295.290954353981
3622.44897959184	295.285347929377
3628.82653061224	295.279787424035
3635.20408163265	295.274272477995
3641.58163265306	295.268802734186
3647.95918367347	295.263377838401
3654.33673469388	295.257997439269
3660.71428571429	295.252661188227
3667.09183673469	295.247368739507
3673.4693877551	295.242119750115
3679.84693877551	295.236913879797
3686.22448979592	295.231750791019
3692.60204081633	295.226630148958
3698.97959183673	295.22155162147
3705.35714285714	295.216514879063
3711.73469387755	295.211519594884
3718.11224489796	295.2065654447
3724.48979591837	295.201652106871
3730.86734693878	295.196779262323
3737.24489795918	295.191946594543
3743.62244897959	295.18715378955
3750	295.18240053587
3756.37755102041	295.17768652452
3762.75510204082	295.173011448993
3769.13265306122	295.168375005232
3775.51020408163	295.163776891608
3781.88775510204	295.159216808905
3788.26530612245	295.154694460305
3794.64285714286	295.150209551358
3801.02040816327	295.145761789966
3807.39795918367	295.14135088637
3813.77551020408	295.136976553131
3820.15306122449	295.1326385051
3826.5306122449	295.128336459408
3832.90816326531	295.124070135455
3839.28571428571	295.119839254877
3845.66326530612	295.115643541535
3852.04081632653	295.111482721496
3858.41836734694	295.107356523024
3864.79591836735	295.103264676545
3871.17346938776	295.099206914642
3877.55102040816	295.095182972037
3883.92857142857	295.091192585573
3890.30612244898	295.087235494191
3896.68367346939	295.083311438918
3903.0612244898	295.079420162856
3909.4387755102	295.075561411156
3915.81632653061	295.071734931002
3922.19387755102	295.0679404716
3928.57142857143	295.064177784166
3934.94897959184	295.060446621895
3941.32653061224	295.056746739953
3947.70408163265	295.05307789547
3954.08163265306	295.049439847513
3960.45918367347	295.04583235707
3966.83673469388	295.042255187039
3973.21428571429	295.038708102218
3979.59183673469	295.03519086928
3985.9693877551	295.031703256759
3992.34693877551	295.028245035042
3998.72448979592	295.024815976351
4005.10204081633	295.021415854726
4011.47959183673	295.018044446008
4017.85714285714	295.014701527837
4024.23469387755	295.011386879625
4030.61224489796	295.008100282544
4036.98979591837	295.004841519517
4043.36734693878	295.001610375202
4049.74489795918	294.998406635977
4056.12244897959	294.995230089923
4062.5	294.992080526819
4068.87755102041	294.988957738122
4075.25510204082	294.985861516954
4081.63265306122	294.982791658089
4088.01020408163	294.979747957946
4094.38775510204	294.976730214566
4100.76530612245	294.973738227604
4107.14285714286	294.970771798316
4113.52040816327	294.967830729551
4119.89795918367	294.964914825728
4126.27551020408	294.962023892828
4132.65306122449	294.959157738388
4139.0306122449	294.956316171482
4145.40816326531	294.953499002706
4151.78571428571	294.950706044171
4158.16326530612	294.947937109496
4164.54081632653	294.945192013783
4170.91836734694	294.942470573613
4177.29591836735	294.939772607036
4183.67346938776	294.937097933556
4190.05102040816	294.93444637412
4196.42857142857	294.931817751103
4202.80612244898	294.929211888307
4209.18367346939	294.926628610939
4215.5612244898	294.924067745604
4221.9387755102	294.921529120293
4228.31632653061	294.919012564375
4234.69387755102	294.916517908585
4241.07142857143	294.914044985006
4247.44897959184	294.911593627071
4253.82653061224	294.909163669542
4260.20408163265	294.906754948505
4266.58163265306	294.904367301353
4272.95918367347	294.902000566787
4279.33673469388	294.899654584796
4285.71428571429	294.897329196647
4292.09183673469	294.895024244879
4298.4693877551	294.892739573296
4304.84693877551	294.890475026946
4311.22448979592	294.888230452119
4317.60204081633	294.886005696339
4323.97959183673	294.883800608349
4330.35714285714	294.881615038103
4336.73469387755	294.879448836755
4343.11224489796	294.877301856655
4349.48979591837	294.875173951335
4355.86734693878	294.873064975496
4362.24489795918	294.870974785009
4368.62244897959	294.868903236897
4375	294.86685018933
4381.37755102041	294.864815501612
4387.75510204082	294.862799034178
4394.13265306122	294.860800648581
4400.51020408163	294.858820207483
4406.88775510204	294.856857574646
4413.26530612245	294.854912614929
4419.64285714286	294.852985194271
4426.02040816327	294.851075179687
4432.39795918367	294.849182439258
4438.77551020408	294.847306842128
4445.15306122449	294.845448258485
4451.5306122449	294.84360655956
4457.90816326531	294.841781617622
4464.28571428571	294.839973305961
4470.66326530612	294.838181498884
4477.04081632653	294.836406071708
4483.41836734694	294.834646900754
4489.79591836735	294.832903863334
4496.17346938776	294.831176837744
4502.55102040816	294.829465703259
4508.92857142857	294.827770340125
4515.30612244898	294.82609062955
4521.68367346939	294.824426453695
4528.0612244898	294.822777695669
4534.4387755102	294.821144239524
4540.81632653061	294.819525970238
4547.19387755102	294.817922773719
4553.57142857143	294.816334536792
4559.94897959184	294.81476114719
4566.32653061224	294.81320249355
4572.70408163265	294.811658465407
4579.08163265306	294.810128953185
4585.45918367347	294.808613848186
4591.83673469388	294.807113042592
4598.21428571429	294.805626429451
4604.59183673469	294.804153902672
4610.9693877551	294.802695357019
4617.34693877551	294.801250688103
4623.72448979592	294.799819792379
4630.10204081633	294.798402567133
4636.47959183673	294.796998910481
4642.85714285714	294.795608721358
4649.23469387755	294.794231899519
4655.61224489796	294.792868345522
4661.98979591837	294.791517960728
4668.36734693878	294.790180647298
4674.74489795918	294.788856308179
4681.12244897959	294.787544847101
4687.5	294.786246168572
4693.87755102041	294.784960177873
4700.25510204082	294.783686781046
4706.63265306122	294.782425884895
4713.01020408163	294.781177396977
4719.38775510204	294.779941225594
4725.76530612245	294.77871727979
4732.14285714286	294.777505469346
4738.52040816327	294.77630570477
4744.89795918367	294.775117897295
4751.27551020408	294.773941958871
4757.65306122449	294.772777802163
4764.0306122449	294.771625340542
4770.40816326531	294.770484488077
4776.78571428571	294.769355159536
4783.16326530612	294.768237270377
4789.54081632653	294.767130736743
4795.91836734694	294.766035475454
4802.29591836735	294.764951404007
4808.67346938776	294.763878440567
4815.05102040816	294.762816503962
4821.42857142857	294.761765513677
4827.80612244898	294.760725389854
4834.18367346939	294.759696053279
4840.5612244898	294.758677425383
4846.9387755102	294.757669428235
4853.31632653061	294.756671984536
4859.69387755102	294.755685017615
4866.07142857143	294.754708451423
4872.44897959184	294.75374221053
4878.82653061224	294.752786220122
4885.20408163265	294.751840405988
4891.58163265306	294.750904694522
4897.95918367347	294.749979012721
4904.33673469388	294.74906328817
4910.71428571429	294.748157449049
4917.09183673469	294.747261424117
4923.4693877551	294.746375142719
4929.84693877551	294.745498534772
4936.22448979592	294.744631530764
4942.60204081633	294.743774061752
4948.97959183673	294.742926059354
4955.35714285714	294.742087455745
4961.73469387755	294.741258183653
4968.11224489796	294.740438176357
4974.48979591837	294.73962736768
4980.86734693878	294.738825691985
4987.24489795918	294.738033084169
4993.62244897959	294.737249479665
5000	294.736474814433
5006.37755102041	294.735709024952
5012.75510204082	294.734952048227
5019.13265306122	294.734203821775
5025.51020408163	294.733464283624
5031.88775510204	294.73273337231
5038.26530612245	294.732011026874
5044.64285714286	294.731297186854
5051.02040816327	294.730591792284
5057.39795918367	294.72989478369
5063.77551020408	294.729206102088
5070.15306122449	294.728525688973
5076.5306122449	294.727853486323
5082.90816326531	294.727189436594
5089.28571428571	294.726533482711
5095.66326530612	294.725885568071
5102.04081632653	294.725245636533
5108.41836734694	294.724613632421
5114.79591836735	294.723989500515
5121.17346938776	294.723373186048
5127.55102040816	294.722764634706
5133.92857142857	294.722163792623
5140.30612244898	294.721570606374
5146.68367346939	294.720985022974
5153.0612244898	294.720406989879
5159.4387755102	294.719836454974
5165.81632653061	294.719273366576
5172.19387755102	294.718717673427
5178.57142857143	294.718169324694
5184.94897959184	294.717628269963
5191.32653061224	294.717094459235
5197.70408163265	294.716567842928
5204.08163265306	294.716048371868
5210.45918367347	294.715535997287
5216.83673469388	294.715030670821
5223.21428571429	294.714532344507
5229.59183673469	294.714040970781
5235.9693877551	294.713556502469
5242.34693877551	294.713078892793
5248.72448979592	294.712608095359
5255.10204081633	294.71214406416
5261.47959183673	294.71168675357
5267.85714285714	294.711236118344
5274.23469387755	294.710792113611
5280.61224489796	294.710354694874
5286.98979591837	294.709923818005
5293.36734693878	294.709499439244
5299.74489795918	294.709081515196
5306.12244897959	294.708670002827
5312.5	294.70826485946
5318.87755102041	294.707866042777
5325.25510204082	294.70747351081
5331.63265306122	294.707087221943
5338.01020408163	294.706707134907
5344.38775510204	294.706333208779
5350.76530612245	294.705965402975
5357.14285714286	294.705603677252
5363.52040816327	294.705247991707
5369.89795918367	294.704898306765
5376.27551020408	294.704554583187
5382.65306122449	294.704216782062
5389.0306122449	294.703884864803
5395.40816326531	294.70355879315
5401.78571428571	294.703238529161
5408.16326530612	294.702924035216
5414.54081632653	294.702615274009
5420.91836734694	294.702312208547
5427.29591836735	294.702014802149
5433.67346938776	294.701723018445
5440.05102040816	294.701436821369
5446.42857142857	294.701156175157
5452.80612244898	294.700881044351
5459.18367346939	294.70061139379
5465.5612244898	294.70034718861
5471.9387755102	294.70008839424
5478.31632653061	294.699834976404
5484.69387755102	294.699586901114
5491.07142857143	294.69934413467
5497.44897959184	294.699106643658
5503.82653061224	294.698874394946
5510.20408163265	294.698647355685
5516.58163265306	294.698425493301
5522.95918367347	294.698208775501
5529.33673469388	294.697997170263
5535.71428571429	294.697790645838
5542.09183673469	294.697589170748
5548.4693877551	294.697392713783
5554.84693877551	294.697201243997
5561.22448979592	294.69701473071
5567.60204081633	294.696833143501
5573.97959183673	294.696656452212
5580.35714285714	294.696484626939
5586.73469387755	294.696317638037
5593.11224489796	294.696155456113
5599.48979591837	294.695998052024
5605.86734693878	294.69584539688
5612.24489795918	294.695697462035
5618.62244897959	294.695554219092
5625	294.695415639895
5631.37755102041	294.695281696532
5637.75510204082	294.695152361329
5644.13265306122	294.695027606852
5650.51020408163	294.694907405902
5656.88775510204	294.694791731514
5663.26530612245	294.694680556957
5669.64285714286	294.694573855731
5676.02040816327	294.694471601561
5682.39795918367	294.694373768403
5688.77551020408	294.694280330438
5695.15306122449	294.694191262069
5701.5306122449	294.694106537921
5707.90816326531	294.694026132839
5714.28571428571	294.693950021888
5720.66326530612	294.693878180348
5727.04081632653	294.693810583713
5733.41836734694	294.693747207693
5739.79591836735	294.693688028207
5746.17346938776	294.693633021385
5752.55102040816	294.693582163565
5758.92857142857	294.693535431292
5765.30612244898	294.693492801315
5771.68367346939	294.693454250587
5778.0612244898	294.693419756262
5784.4387755102	294.693389295696
5790.81632653061	294.693362846442
5797.19387755102	294.693340386251
5803.57142857143	294.693321893068
5809.94897959184	294.693307345033
5816.32653061224	294.693296720479
5822.70408163265	294.693289997929
5829.08163265306	294.693287156096
5835.45918367347	294.693288173879
5841.83673469388	294.693293030367
5848.21428571429	294.693301704832
5854.59183673469	294.693314176729
5860.9693877551	294.693330425696
5867.34693877551	294.69335043155
5873.72448979592	294.693374174291
5880.10204081633	294.693401634093
5886.47959183673	294.693432791308
5892.85714285714	294.693467626463
5899.23469387755	294.693506120259
5905.61224489796	294.693548253569
5911.98979591837	294.693594007436
5918.36734693878	294.693643363075
5924.74489795918	294.693696301867
5931.12244897959	294.693752805361
5937.5	294.69381285527
5943.87755102041	294.693876433475
5950.25510204082	294.693943522017
5956.63265306122	294.6940141031
5963.01020408163	294.694088159086
5969.38775510204	294.694165672501
5975.76530612245	294.694246626025
5982.14285714286	294.694331002496
5988.52040816327	294.694418784908
5994.89795918367	294.694509956409
6001.27551020408	294.694604500299
6007.65306122449	294.694702400032
6014.0306122449	294.69480363921
6020.40816326531	294.694908201587
6026.78571428571	294.695016071064
6033.16326530612	294.69512723169
6039.54081632653	294.695241667658
6045.91836734694	294.695359363308
6052.29591836735	294.695480303123
6058.67346938776	294.695604471728
6065.05102040816	294.69573185389
6071.42857142857	294.695862434517
6077.80612244898	294.695996198654
6084.18367346939	294.696133131487
6090.5612244898	294.696273218337
6096.9387755102	294.696416444661
6103.31632653061	294.696562796052
6109.69387755102	294.696712258237
6116.07142857143	294.696864817074
6122.44897959184	294.697020458553
6128.82653061224	294.697179168797
6135.20408163265	294.697340934056
6141.58163265306	294.69750574071
6147.95918367347	294.697673575267
6154.33673469388	294.69784442436
6160.71428571429	294.698018274748
6167.09183673469	294.698195113317
6173.4693877551	294.698374927073
6179.84693877551	294.698557703147
6186.22448979592	294.698743428791
6192.60204081633	294.698932091377
6198.97959183673	294.6991236784
6205.35714285714	294.699318177469
6211.73469387755	294.699515576314
6218.11224489796	294.699715862781
6224.48979591837	294.699919024833
6230.86734693878	294.700125050547
6237.24489795918	294.700333928114
6243.62244897959	294.70054564584
6250	294.700760192142
6256.37755102041	294.700977555548
6262.75510204082	294.701197724697
6269.13265306122	294.70142068834
6275.51020408163	294.701646435334
6281.88775510204	294.701874954644
6288.26530612245	294.702106235346
6294.64285714286	294.702340266616
6301.02040816327	294.702577037742
6307.39795918367	294.702816538113
6313.77551020408	294.703058757221
6320.15306122449	294.703303684664
6326.5306122449	294.70355131014
6332.90816326531	294.703801623448
6339.28571428571	294.704054614491
6345.66326530612	294.704310273267
6352.04081632653	294.704568589876
6358.41836734694	294.704829554515
6364.79591836735	294.70509315748
6371.17346938776	294.705359389161
6377.55102040816	294.705628240046
6383.92857142857	294.705899700718
6390.30612244898	294.706173761852
6396.68367346939	294.706450414219
6403.0612244898	294.706729648683
6409.4387755102	294.707011456198
6415.81632653061	294.707295827811
6422.19387755102	294.707582754658
6428.57142857143	294.707872227969
6434.94897959184	294.708164239057
6441.32653061224	294.708458779329
6447.70408163265	294.708755840276
6454.08163265306	294.709055413479
6460.45918367347	294.709357490603
6466.83673469388	294.7096620634
6473.21428571429	294.709969123707
6479.59183673469	294.710278663444
6485.9693877551	294.710590674617
6492.34693877551	294.710905149312
6498.72448979592	294.7112220797
6505.10204081633	294.711541458032
6511.47959183673	294.711863276641
6517.85714285714	294.71218752794
6524.23469387755	294.712514204421
6530.61224489796	294.712843298655
6536.98979591837	294.713174803294
6543.36734693878	294.713508711065
6549.74489795918	294.713845014773
6556.12244897959	294.714183707299
6562.5	294.714524781601
6568.87755102041	294.714868230712
6575.25510204082	294.715214047739
6581.63265306122	294.715562225864
6588.01020408163	294.715912758343
6594.38775510204	294.716265638503
6600.76530612245	294.716620859744
6607.14285714286	294.716978415539
6613.52040816327	294.717338299432
6619.89795918367	294.717700505035
6626.27551020408	294.718065026033
6632.65306122449	294.71843185618
6639.0306122449	294.718800989297
6645.40816326531	294.719172419275
6651.78571428571	294.719546140073
6658.16326530612	294.719922145715
6664.54081632653	294.720300430295
6670.91836734694	294.72068098797
6677.29591836735	294.721063812964
6683.67346938776	294.721448899567
6690.05102040816	294.721836242132
6696.42857142857	294.722225835076
6702.80612244898	294.722617672881
6709.18367346939	294.72301175009
6715.5612244898	294.723408061309
6721.9387755102	294.723806601207
6728.31632653061	294.724207364514
6734.69387755102	294.72461034602
6741.07142857143	294.725015540577
6747.44897959184	294.725422943094
6753.82653061224	294.725832548543
6760.20408163265	294.726244351953
6766.58163265306	294.726658348412
6772.95918367347	294.727074533065
6779.33673469388	294.727492901115
6785.71428571429	294.727913447823
6792.09183673469	294.728336168506
6798.4693877551	294.728761058536
6804.84693877551	294.729188113341
6811.22448979592	294.729617328406
6817.60204081633	294.730048699268
6823.97959183673	294.73048222152
6830.35714285714	294.730917890809
6836.73469387755	294.731355702833
6843.11224489796	294.731795653345
6849.48979591837	294.732237738151
6855.86734693878	294.732681953106
6862.24489795918	294.73312829412
6868.62244897959	294.733576757153
6875	294.734027338213
6881.37755102041	294.734480033363
6887.75510204082	294.734934838711
6894.13265306122	294.73539175042
6900.51020408163	294.735850764696
6906.88775510204	294.736311877797
6913.26530612245	294.73677508603
6919.64285714286	294.737240385748
6926.02040816327	294.73770777335
6932.39795918367	294.738177245286
6938.77551020408	294.73864879805
6945.15306122449	294.739122428182
6951.5306122449	294.739598132268
6957.90816326531	294.74007590694
6964.28571428571	294.740555748875
6970.66326530612	294.741037654793
6977.04081632653	294.741521621461
6983.41836734694	294.742007645688
6989.79591836735	294.742495724326
6996.17346938776	294.742985854272
7002.55102040816	294.743478032464
7008.92857142857	294.743972255883
7015.30612244898	294.744468521553
7021.68367346939	294.744966826536
7028.0612244898	294.74546716794
7034.4387755102	294.745969542911
7040.81632653061	294.746473948637
7047.19387755102	294.746980382344
7053.57142857143	294.7474888413
7059.94897959184	294.747999322812
7066.32653061224	294.748511824225
7072.70408163265	294.749026342924
7079.08163265306	294.749542876332
7085.45918367347	294.75006142191
7091.83673469388	294.750581977158
7098.21428571429	294.751104539611
7104.59183673469	294.751629106842
7110.9693877551	294.752155676462
7117.34693877551	294.752684246118
7123.72448979592	294.753214813492
7130.10204081633	294.753747376302
7136.47959183673	294.754281932302
7142.85714285714	294.754818479282
7149.23469387755	294.755357015065
7155.61224489796	294.755897537508
7161.98979591837	294.756440044506
7168.36734693878	294.756984533984
7174.74489795918	294.757531003902
7181.12244897959	294.758079452252
7187.5	294.758629877061
7193.87755102041	294.759182276388
7200.25510204082	294.759736648324
7206.63265306122	294.760292990991
7213.01020408163	294.760851302544
7219.38775510204	294.76141158117
7225.76530612245	294.761973825085
7232.14285714286	294.762538032538
7238.52040816327	294.763104201808
7244.89795918367	294.763672331203
7251.27551020408	294.764242419062
7257.65306122449	294.764814463754
7264.0306122449	294.765388463677
7270.40816326531	294.765964417258
7276.78571428571	294.766542322953
7283.16326530612	294.767122179246
7289.54081632653	294.767703984651
7295.91836734694	294.768287737708
7302.29591836735	294.768873436985
7308.67346938776	294.769461081079
7315.05102040816	294.770050668613
7321.42857142857	294.770642198236
7327.80612244898	294.771235668627
7334.18367346939	294.771831078488
7340.5612244898	294.772428426548
7346.9387755102	294.773027711563
7353.31632653061	294.773628932313
7359.69387755102	294.774232087605
7366.07142857143	294.77483717627
7372.44897959184	294.775444197164
7378.82653061224	294.776053149168
7385.20408163265	294.776664031187
7391.58163265306	294.77727684215
7397.95918367347	294.77789158101
7404.33673469388	294.778508246743
7410.71428571429	294.77912683835
7417.09183673469	294.779747354854
7423.4693877551	294.7803697953
7429.84693877551	294.780994158757
7436.22448979592	294.781620444316
7442.60204081633	294.78224865109
7448.97959183673	294.782878778213
7455.35714285714	294.783510824843
7461.73469387755	294.784144790158
7468.11224489796	294.784780673355
7474.48979591837	294.785418473657
7480.86734693878	294.786058190303
7487.24489795918	294.786699822555
7493.62244897959	294.787343369695
7500	294.787988831025
7506.37755102041	294.788636205865
7512.75510204082	294.789285493558
7519.13265306122	294.789936693463
7525.51020408163	294.790589804961
7531.88775510204	294.791244827449
7538.26530612245	294.791901760347
7544.64285714286	294.792560603088
7551.02040816327	294.793221355127
7557.39795918367	294.793884015938
7563.77551020408	294.794548585008
7570.15306122449	294.795215061847
7576.5306122449	294.795883445979
7582.90816326531	294.796553736947
7589.28571428571	294.797225934311
7595.66326530612	294.797900037645
7602.04081632653	294.798576046543
7608.41836734694	294.799253960615
7614.79591836735	294.799933779484
7621.17346938776	294.800615502794
7627.55102040816	294.8012991302
7633.92857142857	294.801984661375
7640.30612244898	294.802672096008
7646.68367346939	294.803361433802
7653.0612244898	294.804052674474
7659.4387755102	294.804745817758
7665.81632653061	294.805440863401
7672.19387755102	294.806137811166
7678.57142857143	294.806836660827
7684.94897959184	294.807537412176
7691.32653061224	294.808240065017
7697.70408163265	294.808944619166
7704.08163265306	294.809651074455
7710.45918367347	294.810359430728
7716.83673469388	294.811069687843
7723.21428571429	294.811781845668
7729.59183673469	294.812495904089
7735.9693877551	294.813211862998
7742.34693877551	294.813929722305
7748.72448979592	294.814649481928
7755.10204081633	294.8153711418
7761.47959183673	294.816094701863
7767.85714285714	294.816820162074
7774.23469387755	294.817547522397
7780.61224489796	294.818276782812
7786.98979591837	294.819007943306
7793.36734693878	294.819741003879
7799.74489795918	294.820475964541
7806.12244897959	294.821212825313
7812.5	294.821951586226
7818.87755102041	294.822692247322
7825.25510204082	294.82343480865
7831.63265306122	294.824179270273
7838.01020408163	294.824925632261
7844.38775510204	294.825673894694
7850.76530612245	294.826424057662
7857.14285714286	294.827176121264
7863.52040816327	294.827930085606
7869.89795918367	294.828685950805
7876.27551020408	294.829443716986
7882.65306122449	294.830203384283
7889.0306122449	294.830964952838
7895.40816326531	294.8317284228
7901.78571428571	294.832493794327
7908.16326530612	294.833261067585
7914.54081632653	294.834030242748
7920.91836734694	294.834801319996
7927.29591836735	294.835574299517
7933.67346938776	294.836349181507
7940.05102040816	294.837125966168
7946.42857142857	294.83790465371
7952.80612244898	294.838685244348
7959.18367346939	294.839467738305
7965.5612244898	294.84025213581
7971.9387755102	294.841038437098
7978.31632653061	294.84182664241
7984.69387755102	294.842616751993
7991.07142857143	294.8434087661
7997.44897959184	294.84420268499
8003.82653061224	294.844998508926
8010.20408163265	294.845796238178
8016.58163265306	294.84659587302
8022.95918367347	294.847397413732
8029.33673469388	294.848200860598
8035.71428571429	294.849006213907
8042.09183673469	294.849813473952
8048.4693877551	294.850622641033
8054.84693877551	294.85143371545
8061.22448979592	294.852246697511
8067.60204081633	294.853061587525
8073.97959183673	294.853878385808
8080.35714285714	294.854697092677
8086.73469387755	294.855517708453
8093.11224489796	294.856340233462
8099.48979591837	294.857164668031
8105.86734693878	294.857991012492
8112.24489795918	294.858819267179
8118.62244897959	294.85964943243
8125	294.860481508584
8131.37755102041	294.861315495984
8137.75510204082	294.862151394973
8144.13265306122	294.862989205901
8150.51020408163	294.863828929115
8156.88775510204	294.864670564967
8163.26530612245	294.86551411381
8169.64285714286	294.866359575999
8176.02040816327	294.867206951891
8182.39795918367	294.868056241843
8188.77551020408	294.868907446216
8195.15306122449	294.869760565368
8201.5306122449	294.870615599663
8207.90816326531	294.871472549462
8214.28571428571	294.872331415128
8220.66326530612	294.873192197027
8227.04081632653	294.874054895525
8233.41836734694	294.874919510965
8239.79591836735	294.875786043772
8246.17346938776	294.876654494569
8252.55102040816	294.877524860246
8258.92857142857	294.878397178924
8265.30612244898	294.879272258086
8271.68367346939	294.880159286572
8278.0612244898	294.881108245504
8284.4387755102	294.88232409254
8290.81632653061	294.884423990266
8297.19387755102	294.888833462739
8303.57142857143	294.898207059309
8309.94897959184	294.916909649804
8316.32653061224	294.950491044645
8322.70408163265	295.005938724659
8329.08163265306	295.090374769143
8335.45918367347	295.208732721033
8341.83673469388	295.364369638709
8348.21428571429	295.558530244182
8354.59183673469	295.790508443756
8360.9693877551	296.058117694603
8367.34693877551	296.358248788316
8373.72448979592	296.687350092555
8380.10204081633	297.041855738232
8386.47959183673	297.418300079639
8392.85714285714	297.813287164299
8399.23469387755	298.224019899095
8405.61224489796	298.64770888478
8411.98979591837	299.082014763038
8418.36734693878	299.52490949542
8424.74489795918	299.974629400591
8431.12244897959	300.429642467846
8437.5	300.888621113201
8443.87755102041	301.350416323217
8450.25510204082	301.814034598443
8456.63265306122	302.278618060529
8463.01020408163	302.743426852655
8469.38775510204	303.207822982063
8475.76530612245	303.671256725184
8482.14285714286	304.133255073869
8488.52040816327	304.593411340556
8494.89795918367	305.051376038524
8501.27551020408	305.506849252922
8507.65306122449	305.959574120589
8514.0306122449	306.409330876352
8520.40816326531	306.855931824624
8526.78571428571	307.299217108821
8533.16326530612	307.739051004621
8539.54081632653	308.17531859236
8545.91836734694	308.607922986405
8552.29591836735	309.036782991577
8558.67346938776	309.461830986869
8565.05102040816	309.883011096509
8571.42857142857	310.300277661485
8577.80612244898	310.713593928562
8584.18367346939	311.122930854051
8590.5612244898	311.528266102171
8596.9387755102	311.92958320255
8603.31632653061	312.326870804517
8609.69387755102	312.720122013118
8616.07142857143	313.109333836976
8622.44897959184	313.494506720684
8628.82653061224	313.875644117362
8635.20408163265	314.25275212259
8641.58163265306	314.625839168009
8647.95918367347	314.994915755766
8654.33673469388	315.359994214328
8660.71428571429	315.721088494537
8667.09183673469	316.078213997628
8673.4693877551	316.431387419359
8679.84693877551	316.780626610815
8686.22448979592	317.125950462049
8692.60204081633	317.467378802573
8698.97959183673	317.804932307214
8705.35714285714	318.138632415284
8711.73469387755	318.468501262197
8718.11224489796	318.794561618294
8724.48979591837	319.116836830794
8730.86734693878	319.435350774711
8737.24489795918	319.750127810745
8743.62244897959	320.061192744875
8750	320.368570791441
8756.37755102041	320.672287541515
8762.75510204082	320.972368934832
8769.13265306122	321.268841231545
8775.51020408163	321.561730987396
8781.88775510204	321.851065031985
8788.26530612245	322.13687044803
8794.64285714286	322.419174550904
8801.02040816327	322.698004870654
8807.39795918367	322.973389135846
8813.77551020408	323.245355257067
8820.15306122449	323.513931311457
8826.5306122449	323.779145528793
8832.90816326531	324.041026278358
8839.28571428571	324.299602055427
8845.66326530612	324.554901468925
8852.04081632653	324.806953230022
8858.41836734694	325.055786140753
8864.79591836735	325.301429082831
8871.17346938776	325.543911007275
8877.55102040816	325.783260924538
8883.92857142857	326.019507894518
8890.30612244898	326.252681017056
8896.68367346939	326.4828094229
8903.0612244898	326.709922264843
8909.4387755102	326.934048709016
8915.81632653061	327.155217926578
8922.19387755102	327.373459085587
8928.57142857143	327.588801343064
8934.94897959184	327.801273837369
8941.32653061224	328.010905680749
8947.70408163265	328.217725951912
8954.08163265306	328.421763689058
8960.45918367347	328.623047883086
8966.83673469388	328.821607470754
8973.21428571429	329.017471328019
8979.59183673469	329.210668263935
8985.9693877551	329.401227014503
8992.34693877551	329.58917623631
8998.72448979592	329.774544500803
9005.10204081633	329.957360288832
9011.47959183673	330.137651984995
9017.85714285714	330.315447871857
9024.23469387755	330.49077612513
9030.61224489796	330.66366480871
9036.98979591837	330.834141869359
9043.36734693878	331.002235131802
9049.74489795918	331.167972294557
9056.12244897959	331.331380925378
9062.5	331.492488456298
9068.87755102041	331.651322179761
9075.25510204082	331.807909244847
9081.63265306122	331.962276653005
9088.01020408163	332.114451253776
9094.38775510204	332.264459741741
9100.76530612245	332.412328653048
9107.14285714286	332.558084361357
9113.52040816327	332.701753074594
9119.89795918367	332.843360832331
9126.27551020408	332.982933502588
9132.65306122449	333.120496778146
9139.0306122449	333.256076174354
9145.40816326531	333.38969702672
9151.78571428571	333.521384487854
9158.16326530612	333.651163524627
9164.54081632653	333.779058916612
9170.91836734694	333.905095253868
9177.29591836735	334.02929693403
9183.67346938776	334.151688160589
9190.05102040816	334.27229294156
9196.42857142857	334.391135087417
9202.80612244898	334.508238208644
9209.18367346939	334.623625714968
9215.5612244898	334.737320814098
9221.9387755102	334.849346509702
9228.31632653061	334.959725599925
9234.69387755102	335.068480677027
9241.07142857143	335.175634126236
9247.44897959184	335.281208123864
9253.82653061224	335.385224636945
9260.20408163265	335.487705422918
9266.58163265306	335.588672028507
9272.95918367347	335.688145788427
9279.33673469388	335.786147825755
9285.71428571429	335.882699051607
9292.09183673469	335.977820163985
9298.4693877551	336.071531647525
9304.84693877551	336.163853774035
9311.22448979592	336.254806602198
9317.60204081633	336.344409976604
9323.97959183673	336.432683528485
9330.35714285714	336.519646676182
9336.73469387755	336.60531862477
9343.11224489796	336.689718365804
9349.48979591837	336.77286467852
9355.86734693878	336.854776130233
9362.24489795918	336.9354710759
9368.62244897959	337.014967658872
9375	337.093283812078
9381.37755102041	337.170437258368
9387.75510204082	337.246445510336
9394.13265306122	337.321325871871
9400.51020408163	337.395095439172
9406.88775510204	337.467771100936
9413.26530612245	337.539369538931
9419.64285714286	337.609907225607
9426.02040816327	337.679400293243
9432.39795918367	337.747863444932
9438.77551020408	337.815305806521
9445.15306122449	337.881721177855
9451.5306122449	337.947071856545
9457.90816326531	338.011269356584
9464.28571428571	338.074159604815
9470.66326530612	338.135517691999
9477.04081632653	338.195052644581
9483.41836734694	338.252419198231
9489.79591836735	338.307231727767
9496.17346938776	338.359077094037
9502.55102040816	338.407525992085
9508.92857142857	338.452143084547
9515.30612244898	338.492495878243
9521.68367346939	338.528162558159
9528.0612244898	338.558738877003
9534.4387755102	338.583843952122
9540.81632653061	338.603125252461
9547.19387755102	338.616263001467
9553.57142857143	338.622973762163
9559.94897959184	338.623013283693
9566.32653061224	338.616178938692
9572.70408163265	338.602311794216
9579.08163265306	338.581297861314
9585.45918367347	338.553068996734
9591.83673469388	338.517603602647
9598.21428571429	338.474926896615
9604.59183673469	338.425110566126
9610.9693877551	338.36827230571
9617.34693877551	338.3045752462
9623.72448979592	338.234226828412
9630.10204081633	338.157477406022
9636.47959183673	338.074618808518
9642.85714285714	337.985982754255
9649.23469387755	337.891938758829
9655.61224489796	337.792892009661
9661.98979591837	337.68928119692
9668.36734693878	337.581575919845
9674.74489795918	337.470273586319
9681.12244897959	337.355895869673
9687.5	337.238983361073
9693.87755102041	337.120085800375
9700.25510204082	336.999745795044
9706.63265306122	336.878477098334
9713.01020408163	336.756743259672
9719.38775510204	336.634944503119
9725.76530612245	336.513415216472
9732.14285714286	336.392429386394
9738.52040816327	336.272209692715
9744.89795918367	336.152936377567
9751.27551020408	336.034754424806
9757.65306122449	335.917779458835
9764.0306122449	335.802102971541
9770.40816326531	335.687796658421
9776.78571428571	335.574915942309
9783.16326530612	335.463502887919
9789.54081632653	335.353588646839
9795.91836734694	335.245195402063
9802.29591836735	335.138337939951
9808.67346938776	335.033024979728
9815.05102040816	334.929260259902
9821.42857142857	334.827043407651
9827.80612244898	334.726370651583
9834.18367346939	334.627235432013
9840.5612244898	334.529628891666
9846.9387755102	334.43354027438
9853.31632653061	334.338957261913
9859.69387755102	334.245866259059
9866.07142857143	334.154252624424
9872.44897959184	334.064100861315
9878.82653061224	333.975394783406
9885.20408163265	333.888117652352
9891.58163265306	333.802252291482
9897.95918367347	333.71778118231
9904.33673469388	333.634686548367
9910.71428571429	333.552950424706
9917.09183673469	333.472554716736
9923.4693877551	333.393481251184
9929.84693877551	333.315711819512
9936.22448979592	333.239228214677
9942.60204081633	333.164012263038
9948.97959183673	333.090045851517
9955.35714285714	333.017310950692
9961.73469387755	332.945789634998
9968.11224489796	332.875464100277
9974.48979591837	332.806316677984
9980.86734693878	332.738329847693
9987.24489795918	332.671486248504
9993.62244897959	332.605768688066
10000	332.541160149804
10006.3775510204	332.477643799663
10012.7551020408	332.415202992345
10019.1326530612	332.353821275118
10025.5102040816	332.29348239126
10031.887755102	332.234170283645
10038.2653061224	332.175869097343
10044.6428571429	332.118563180568
10051.0204081633	332.062237085978
10057.3979591837	332.006875572365
10063.7755102041	331.952463604614
10070.1530612245	331.898986353256
10076.5306122449	331.846429194589
10082.9081632653	331.79477771086
10089.2857142857	331.744017688623
10095.6632653061	331.694135117616
10102.0408163265	331.645116190309
10108.4183673469	331.5969473006
10114.7959183673	331.549615041587
10121.1734693878	331.503106204089
10127.5510204082	331.457407775757
10133.9285714286	331.412506938622
10140.306122449	331.368391066803
10146.6836734694	331.325047724974
10153.0612244898	331.282464666776
10159.4387755102	331.2406298319
10165.8163265306	331.199531343869
10172.193877551	331.15915750857
10178.5714285714	331.119496811842
10184.9489795918	331.080537916648
10191.3265306122	331.042269661008
10197.7040816327	331.004681056406
10204.0816326531	330.967761284832
10210.4591836735	330.931499696245
10216.8367346939	330.895885806757
10223.2142857143	330.860909296573
10229.5918367347	330.826560007015
10235.9693877551	330.792827938251
10242.3469387755	330.759703247678
10248.7244897959	330.727176247323
10255.1020408163	330.695237401187
10261.4795918367	330.663877323242
10267.8571428571	330.633086775737
10274.2346938776	330.602856666364
10280.612244898	330.573178045948
10286.9897959184	330.544042106764
10293.3673469388	330.515440180454
10299.7448979592	330.487363735374
10306.1224489796	330.459804374574
10312.5	330.43275383429
10318.8775510204	330.406203981506
10325.2551020408	330.380146811653
10331.6326530612	330.354574446889
10338.0102040816	330.329479134473
10344.387755102	330.304853244272
10350.7653061224	330.280689266789
10357.1428571429	330.256979811724
10363.5204081633	330.233717606022
10369.8979591837	330.210895491635
10376.2755102041	330.188506423818
10382.6530612245	330.166543469797
10389.0306122449	330.144999806592
10395.4081632653	330.123868719108
10401.7857142857	330.103143598714
10408.1632653061	330.082817941743
10414.5408163265	330.062885347387
10420.9183673469	330.043339516057
10427.2959183673	330.024174248183
10433.6734693878	330.005383442452
10440.0510204082	329.986961093966
10446.4285714286	329.968901292843
10452.806122449	329.95119822305
10459.1836734694	329.933846160517
10465.5612244898	329.916839471585
10471.9387755102	329.90017261184
10478.3163265306	329.883840124768
10484.693877551	329.86783664
10491.0714285714	329.852156871977
10497.4489795918	329.83679561895
10503.8265306122	329.82174776142
10510.2040816327	329.807008260639
10516.5816326531	329.792572157482
10522.9591836735	329.77843457141
10529.3367346939	329.764590698887
10535.7142857143	329.751035812101
10542.0918367347	329.737765258035
10548.4693877551	329.724774457252
10554.8469387755	329.712058902466
10561.2244897959	329.699614157449
10567.6020408163	329.687435856196
10573.9795918367	329.675519701565
10580.3571428571	329.663861464063
10586.7346938776	329.652456980941
10593.112244898	329.641302155271
10599.4897959184	329.630392954627
10605.8673469388	329.619725410043
10612.2448979592	329.609295615261
10618.6224489796	329.599099725652
10625	329.58913395705
10631.3775510204	329.579394584871
10637.7551020408	329.5698779434
10644.1326530612	329.560580424617
10650.5102040816	329.551498477223
10656.887755102	329.542628605907
10663.2653061224	329.533967370527
10669.6428571429	329.525511385014
10676.0204081633	329.517257316535
10682.3979591837	329.509201884868
10688.7755102041	329.501341861451
10695.1530612245	329.493674068441
10701.5306122449	329.486195378004
10707.9081632653	329.478902711684
10714.2857142857	329.471793039421
10720.6632653061	329.46486337875
10727.0408163265	329.458110794219
10733.4183673469	329.451532396651
10739.7959183673	329.44512534225
10746.1734693878	329.438886831912
10752.5510204082	329.432814110715
10758.9285714286	329.426904467082
10765.306122449	329.421155232019
10771.6836734694	329.415563778543
10778.0612244898	329.410127521126
10784.4387755102	329.40484391487
10790.8163265306	329.399710454854
10797.193877551	329.394724675667
10803.5714285714	329.389884150743
10809.9489795918	329.385186491637
10816.3265306122	329.380629347465
10822.7040816327	329.376210404466
10829.0816326531	329.371927385282
10835.4591836735	329.367778048337
10841.8367346939	329.363760187381
10848.2142857143	329.359871630989
10854.5918367347	329.356110241876
10860.9693877551	329.352473916365
10867.3469387755	329.348960584004
10873.7244897959	329.345568206977
10880.1020408163	329.342294779514
10886.4795918367	329.339138327437
10892.8571428571	329.336096907781
10899.2346938776	329.333168608174
10905.612244898	329.330351546336
10911.9897959184	329.327643869711
10918.3673469388	329.325043755015
10924.7448979592	329.32254940767
10931.1224489796	329.320159061375
10937.5	329.317870977778
10943.8775510204	329.315683445969
10950.2551020408	329.313594781989
10956.6326530612	329.311603328471
10963.0102040816	329.3097074543
10969.387755102	329.30790555409
10975.7653061224	329.306196047775
10982.1428571429	329.304577380308
10988.5204081633	329.303048021263
10994.8979591837	329.30160646436
11001.2755102041	329.300251227124
11007.6530612245	329.298980850603
11014.0306122449	329.297793898922
11020.4081632653	329.296688958892
11026.7857142857	329.295664639712
11033.1632653061	329.294719572668
11039.5408163265	329.293852410693
11045.9183673469	329.293061828036
11052.2959183673	329.292346520014
11058.6734693878	329.29170520265
11065.0510204082	329.291136612295
11071.4285714286	329.290639505341
11077.806122449	329.290212657984
11084.1836734694	329.289854865834
11090.5612244898	329.289564943598
11096.9387755102	329.289341724839
11103.3163265306	329.289184061704
11109.693877551	329.289090824561
11116.0714285714	329.289060901723
11122.4489795918	329.289093199245
11128.8265306122	329.289186640605
11135.2040816327	329.28934016639
11141.5816326531	329.289552734069
11147.9591836735	329.289823317778
11154.3367346939	329.290150907992
11160.7142857143	329.290534511262
11167.0918367347	329.290973150026
11173.4693877551	329.291465862355
11179.8469387755	329.292011701657
11186.2244897959	329.292609736454
11192.6020408163	329.293259050207
11198.9795918367	329.293958741033
11205.3571428571	329.294707921458
11211.7346938776	329.295505718222
11218.112244898	329.296351272095
11224.4897959184	329.297243737597
11230.8673469388	329.298182282782
11237.2448979592	329.299166089084
11243.6224489796	329.300194351091
11250	329.3012662763
11256.3775510204	329.302381084934
11262.7551020408	329.303538009792
11269.1326530612	329.304736296007
11275.5102040816	329.305975200837
11281.887755102	329.307253993514
11288.2653061224	329.308571955071
11294.6428571429	329.309928378114
11301.0204081633	329.311322566642
11307.3979591837	329.31275383592
11313.7755102041	329.314221512276
11320.1530612245	329.315724932902
11326.5306122449	329.317263445707
11332.9081632653	329.31883640918
11339.2857142857	329.320443192187
11345.6632653061	329.322083173797
11352.0408163265	329.323755743161
11358.4183673469	329.325460299356
11364.7959183673	329.327196251195
11371.1734693878	329.328963017081
11377.5510204082	329.330760024898
11383.9285714286	329.332586711832
11390.306122449	329.334442524212
11396.6836734694	329.336326917385
11403.0612244898	329.338239355601
11409.4387755102	329.340179311832
11415.8163265306	329.342146267639
11422.193877551	329.344139713065
11428.5714285714	329.3461591465
11434.9489795918	329.34820407452
11441.3265306122	329.350274011772
11447.7040816327	329.352368480877
11454.0816326531	329.354487012276
11460.4591836735	329.356629144098
11466.8367346939	329.358794422063
11473.2142857143	329.360982399371
11479.5918367347	329.363192636556
11485.9693877551	329.365424701374
11492.3469387755	329.36767816872
11498.7244897959	329.369952620496
11505.1020408163	329.372247645492
11511.4795918367	329.374562839282
11517.8571428571	329.376897804144
11524.2346938776	329.379252148929
11530.612244898	329.381625488948
11536.9897959184	329.384017445897
11543.3673469388	329.386427647754
11549.7448979592	329.388855728664
11556.1224489796	329.391301328839
11562.5	329.393764094493
11568.8775510204	329.396243677726
11575.2551020408	329.398739736423
11581.6326530612	329.401251934175
11588.0102040816	329.403779940204
11594.387755102	329.406323429248
11600.7653061224	329.408882081478
11607.1428571429	329.411455582427
11613.5204081633	329.414043622906
11619.8979591837	329.416645898902
11626.2755102041	329.4192621115
11632.6530612245	329.421891966826
11639.0306122449	329.424535175949
11645.4081632653	329.427191454793
11651.7857142857	329.429860524076
11658.1632653061	329.432542109244
11664.5408163265	329.435235940371
11670.9183673469	329.437941752094
11677.2959183673	329.440659283552
11683.6734693878	329.443388278313
11690.0510204082	329.446128484287
11696.4285714286	329.448879653668
11702.806122449	329.451641542876
11709.1836734694	329.454413912481
11715.5612244898	329.457196527126
11721.9387755102	329.459989155478
11728.3163265306	329.462791570168
11734.693877551	329.465603547712
11741.0714285714	329.468424868453
11747.4489795918	329.471255316513
11753.8265306122	329.474094679725
11760.2040816327	329.476942749565
11766.5816326531	329.479799321104
11772.9591836735	329.482664192957
11779.3367346939	329.485537167215
11785.7142857143	329.488418049388
11792.0918367347	329.491306648359
11798.4693877551	329.494202776334
11804.8469387755	329.497106248777
11811.2244897959	329.500016884356
11817.6020408163	329.502934504912
11823.9795918367	329.505858935391
11830.3571428571	329.508790003796
11836.7346938776	329.511727541139
11843.112244898	329.514671381404
11849.4897959184	329.517621361488
11855.8673469388	329.520577321147
11862.2448979592	329.52353910297
11868.6224489796	329.526506552325
11875	329.529479517308
11881.3775510204	329.532457848702
11887.7551020408	329.535441399945
11894.1326530612	329.538430027077
11900.5102040816	329.541423588692
11906.887755102	329.544421945913
11913.2653061224	329.547424962343
11919.6428571429	329.550432504026
11926.0204081633	329.5534444394
11932.3979591837	329.556460639276
11938.7755102041	329.559480976786
11945.1530612245	329.562505327349
11951.5306122449	329.56553356863
11957.9081632653	329.568565580518
11964.2857142857	329.571601245076
11970.6632653061	329.574640446508
11977.0408163265	329.577683071127
11983.4183673469	329.580729007328
11989.7959183673	329.583778145541
11996.1734693878	329.586830378203
12002.5510204082	329.589885599731
12008.9285714286	329.592943706488
12015.306122449	329.596004596744
12021.6836734694	329.59906817065
12028.0612244898	329.602134330214
12034.4387755102	329.605202979263
12040.8163265306	329.60827402341
12047.193877551	329.611347370036
12053.5714285714	329.614422928258
12059.9489795918	329.617500608892
12066.3265306122	329.620580324435
12072.7040816327	329.623661989035
12079.0816326531	329.626745518465
12085.4591836735	329.629830830093
12091.8367346939	329.632917842858
12098.2142857143	329.636006477249
12104.5918367347	329.639096655273
12110.9693877551	329.642188300431
12117.3469387755	329.645281337698
12123.7244897959	329.648375693499
12130.1020408163	329.651471295677
12136.4795918367	329.654568073479
12142.8571428571	329.657665957529
12149.2346938776	329.66076487981
12155.612244898	329.663864773632
12161.9897959184	329.666965573617
12168.3673469388	329.670067215683
12174.7448979592	329.67316963701
12181.1224489796	329.676272776027
12187.5	329.679376572393
12193.8775510204	329.682480966973
12200.2551020408	329.685585901817
12206.6326530612	329.688691320146
12213.0102040816	329.691797166328
12219.387755102	329.694903385863
12225.7653061224	329.698009925357
12232.1428571429	329.701116732514
12238.5204081633	329.704223756113
12244.8979591837	329.707330945986
12251.2755102041	329.710438253008
12257.6530612245	329.713545629075
12264.0306122449	329.716653027093
12270.4081632653	329.719760400951
12276.7857142857	329.722867705513
12283.1632653061	329.725974896604
12289.5408163265	329.729081930984
12295.9183673469	329.732188766341
12302.2959183673	329.735295361273
12308.6734693878	329.738401675274
12315.0510204082	329.741507668717
12321.4285714286	329.744613302839
12327.806122449	329.747718539732
12334.1836734694	329.750823342324
12340.5612244898	329.753927674364
12346.9387755102	329.757031500413
12353.3163265306	329.760134785827
12359.693877551	329.763237496747
12366.0714285714	329.76633960008
12372.4489795918	329.769441063493
12378.8265306122	329.772541855398
12385.2040816327	329.775641944937
12391.5816326531	329.778741301972
12397.9591836735	329.781839897075
12404.3367346939	329.784937701513
12410.7142857143	329.788034687237
12417.0918367347	329.79113082687
12423.4693877551	329.7942260937
12429.8469387755	329.797320461663
12436.2244897959	329.800413905336
12442.6020408163	329.803506399924
12448.9795918367	329.806597921253
12455.3571428571	329.809688445756
12461.7346938776	329.812777950462
12468.112244898	329.815866412993
12474.4897959184	329.818953811546
12480.8673469388	329.822040124886
12487.2448979592	329.825125332341
12493.6224489796	329.828209413782
12500	329.831292349632


==> Figures/dyn-ecco/sig4-2-e-2.tsv <==
0	279.150000073505
6.37755102040816	279.155778247128
12.7551020408163	279.154993260644
19.1326530612245	279.166283941022
25.5102040816327	279.228318913563
31.8877551020408	279.320300607436
38.265306122449	279.330456731964
44.6428571428571	279.305665026978
51.0204081632653	279.268042455001
57.3979591836735	279.23465675223
63.7755102040816	279.216174669028
70.1530612244898	279.218949937672
76.530612244898	279.246359407897
82.9081632653061	279.29972735248
89.2857142857143	279.379026765775
95.6632653061225	279.483367042385
102.040816326531	279.61133518925
108.418367346939	279.76123370386
114.795918367347	279.931240353702
121.173469387755	280.119511778285
127.551020408163	280.324249769371
133.928571428571	280.543740771906
140.30612244898	280.776377217584
146.683673469388	281.020667577616
153.061224489796	281.275238865079
159.438775510204	281.538833546121
165.816326530612	281.810304159527
172.19387755102	282.088606854164
178.571428571429	282.372793708443
184.948979591837	282.662004769107
191.326530612245	282.955460707668
197.704081632653	283.252456008493
204.081632653061	283.552352055729
210.459183673469	283.854570977644
216.836734693878	284.158590247297
223.214285714286	284.463937660917
229.591836734694	284.770186527593
235.969387755102	285.076951530275
242.34693877551	285.38388511092
248.724489795918	285.690673967497
255.102040816327	285.997035885829
261.479591836735	286.302717003658
267.857142857143	286.607489360142
274.234693877551	286.911148484122
280.612244897959	287.213511297626
286.989795918367	287.514414287704
293.367346938775	287.81371177775
299.744897959184	288.111274287264
306.122448979592	288.406987112521
312.5	288.700749072066
318.877551020408	288.992471265515
325.255102040816	289.282075957726
331.632653061225	289.569495603557
338.010204081633	289.854671953543
344.387755102041	290.13755517357
350.765306122449	290.418103076879
357.142857142857	290.696280446897
363.520408163265	290.972058383945
369.897959183673	291.245413693766
376.275510204082	291.516328353661
382.65306122449	291.784789034269
389.030612244898	292.050786626391
395.408163265306	292.31431582016
401.785714285714	292.575374734479
408.163265306122	292.833964572513
414.540816326531	293.090089289932
420.918367346939	293.343755305369
427.295918367347	293.594971243601
433.673469387755	293.843747688113
440.051020408163	294.090096955114
446.428571428571	294.33403289547
452.80612244898	294.575570716022
459.183673469388	294.814726807181
465.561224489796	295.051518591474
471.938775510204	295.285964389768
478.316326530612	295.5180832972
484.69387755102	295.747895068089
491.071428571429	295.975420015533
497.448979591837	296.200678922033
503.826530612245	296.423692955764
510.204081632653	296.644483596206
516.581632653061	296.863072568749
522.959183673469	297.079481785779
529.336734693878	297.293733292895
535.714285714286	297.505849221968
542.091836734694	297.715851749443
548.469387755102	297.923763058907
554.84693877551	298.129605308262
561.224489795918	298.333400600872
567.602040816327	298.535170959697
573.979591836735	298.734938305173
580.357142857143	298.932724436058
586.734693877551	299.128551012261
593.112244897959	299.322439539846
599.489795918367	299.514411359166
605.867346938776	299.704487634303
612.244897959184	299.89268934329
618.622448979592	300.079037270747
625	300.263552002245
631.377551020408	300.446253918973
637.755102040816	300.627163192836
644.132653061224	300.806299784093
650.510204081633	300.98368343926
656.887755102041	301.159333688774
663.265306122449	301.333269845646
669.642857142857	301.505511005802
676.020408163265	301.676076047964
682.397959183673	301.844983633053
688.775510204082	302.012252205356
695.15306122449	302.177899994042
701.530612244898	302.341945014
707.908163265306	302.504405066567
714.285714285714	302.665297742066
720.663265306122	302.824640421735
727.040816326531	302.982450278896
733.418367346939	303.13874428094
739.795918367347	303.293539192181
746.173469387755	303.446851575876
752.551020408163	303.5986977956
758.928571428571	303.749094018126
765.30612244898	303.898056216093
771.683673469388	304.045600169853
778.061224489796	304.191741469308
784.438775510204	304.336495517056
790.816326530612	304.479877530761
797.19387755102	304.62190254474
803.571428571429	304.76258541245
809.948979591837	304.901940809356
816.326530612245	305.039983234996
822.704081632653	305.176727014537
829.081632653061	305.312186301672
835.459183673469	305.446375081061
841.836734693878	305.579307170031
848.214285714286	305.710996220489
854.591836734694	305.841455721737
860.969387755102	305.970699002564
867.34693877551	306.098739232658
873.724489795918	306.22558942499
880.102040816327	306.351262438256
886.479591836735	306.475770978633
892.857142857143	306.59912760122
899.234693877551	306.721344712628
905.612244897959	306.842434573031
911.989795918367	306.962409297572
918.367346938776	307.081280858174
924.744897959184	307.199061085932
931.122448979592	307.315761672862
937.5	307.431394173012
943.877551020408	307.545970005277
950.255102040816	307.659500453861
956.632653061224	307.77199666192
963.010204081633	307.883469731491
969.387755102041	307.993930259308
975.765306122449	308.103388727145
982.142857142857	308.21186622851
988.520408163265	308.319227766138
994.897959183673	308.424842699692
1001.27551020408	308.528352843597
1007.65306122449	308.629803144012
1014.0306122449	308.729431701812
1020.40816326531	308.827536181974
1026.78571428571	308.924378396904
1033.16326530612	309.020119690231
1039.54081632653	309.114783300625
1045.91836734694	309.208236585587
1052.29591836735	309.300187869754
1058.67346938776	309.390195725379
1065.05102040816	309.477686459927
1071.42857142857	309.56197637634
1077.80612244898	309.642297427561
1084.18367346939	309.717825265639
1090.5612244898	309.787707299106
1096.9387755102	309.851090426292
1103.31632653061	309.907148434274
1109.69387755102	309.955106159804
1116.07142857143	309.994262651882
1122.44897959184	310.024052988591
1128.82653061224	310.043706103216
1135.20408163265	310.053445498298
1141.58163265306	310.052345969983
1147.95918367347	310.039720544161
1154.33673469388	310.015574671945
1160.71428571429	309.980389482428
1167.09183673469	309.934949933515
1173.4693877551	309.880225521951
1179.84693877551	309.817276906438
1186.22448979592	309.747188021164
1192.60204081633	309.671017050032
1198.97959183673	309.589763110404
1205.35714285714	309.504345384873
1211.73469387755	309.415591205358
1218.11224489796	309.324231150799
1224.48979591837	309.230899969299
1230.86734693878	309.136140681143
1237.24489795918	309.040410703945
1243.62244897959	308.9440898914
1250	308.847489304695
1256.37755102041	308.750859774664
1262.75510204082	308.654400152928
1269.13265306122	308.558265452107
1275.51020408163	308.462574092799
1281.88775510204	308.36741426732
1288.26530612245	308.272849625269
1294.64285714286	308.178924276361
1301.02040816327	308.085666932163
1307.39795918367	307.993094353827
1313.77551020408	307.90121427949
1320.15306122449	307.810027786563
1326.5306122449	307.719531159403
1332.90816326531	307.629717373553
1339.28571428571	307.54057726784
1345.66326530612	307.452100420986
1352.04081632653	307.36427580464
1358.41836734694	307.277092261536
1364.79591836735	307.19053883704
1371.17346938776	307.104604998297
1377.55102040816	307.019280771917
1383.92857142857	306.934556813511
1390.30612244898	306.850424430727
1396.68367346939	306.766875576481
1403.0612244898	306.683902819995
1409.4387755102	306.601499299808
1415.81632653061	306.519658671964
1422.19387755102	306.438375056834
1428.57142857143	306.357642983409
1434.94897959184	306.277457335451
1441.32653061224	306.197813303141
1447.70408163265	306.118706339519
1454.08163265306	306.040132119737
1460.45918367347	305.96208650619
1466.83673469388	305.884565519044
1473.21428571429	305.807565310701
1479.59183673469	305.731082143691
1485.9693877551	305.655112372815
1492.34693877551	305.579652430649
1498.72448979592	305.504698815244
1505.10204081633	305.430248080233
1511.47959183673	305.356296827154
1517.85714285714	305.282841699415
1524.23469387755	305.209879377289
1530.61224489796	305.137406574183
1536.98979591837	305.065420033894
1543.36734693878	304.993916528462
1549.74489795918	304.922892856456
1556.12244897959	304.852345841816
1562.5	304.782272333093
1568.87755102041	304.712669202756
1575.25510204082	304.643533346696
1581.63265306122	304.574861683961
1588.01020408163	304.506651156582
1594.38775510204	304.438898729302
1600.76530612245	304.371601389419
1607.14285714286	304.304756146753
1613.52040816327	304.238360033512
1619.89795918367	304.172410104099
1626.27551020408	304.106903435013
1632.65306122449	304.041837124801
1639.0306122449	303.977208293841
1645.40816326531	303.913014084153
1651.78571428571	303.849251659288
1658.16326530612	303.785918204201
1664.54081632653	303.723010924972
1670.91836734694	303.660527048617
1677.29591836735	303.59846382298
1683.67346938776	303.536818516494
1690.05102040816	303.475588417918
1696.42857142857	303.414770836159
1702.80612244898	303.354363100139
1709.18367346939	303.294362558503
1715.5612244898	303.234766579386
1721.9387755102	303.175572550272
1728.31632653061	303.116777877795
1734.69387755102	303.058379987464
1741.07142857143	303.000376323462
1747.44897959184	302.942764348525
1753.82653061224	302.885541543693
1760.20408163265	302.828705408071
1766.58163265306	302.77225345867
1772.95918367347	302.716183230274
1779.33673469388	302.660492275167
1785.71428571429	302.605178162946
1792.09183673469	302.550238480396
1798.4693877551	302.495670831309
1804.84693877551	302.441472836244
1811.22448979592	302.38764213237
1817.60204081633	302.334176373362
1823.97959183673	302.281073229178
1830.35714285714	302.228330385863
1836.73469387755	302.17594554543
1843.11224489796	302.123916425731
1849.48979591837	302.072240760233
1855.86734693878	302.020916297862
1862.24489795918	301.969940802912
1868.62244897959	301.919312054872
1875	301.869027848236
1881.37755102041	301.819085992375
1887.75510204082	301.76948431145
1894.13265306122	301.720220644218
1900.51020408163	301.671292843871
1906.88775510204	301.622698777945
1913.26530612245	301.574436328204
1919.64285714286	301.526503390449
1926.02040816327	301.478897874394
1932.39795918367	301.431617703594
1938.77551020408	301.384660815288
1945.15306122449	301.338025160244
1951.5306122449	301.291708702656
1957.90816326531	301.245709420071
1964.28571428571	301.200025303216
1970.66326530612	301.154654355869
1977.04081632653	301.109594594788
1983.41836734694	301.064844049607
1989.79591836735	301.020400762668
1996.17346938776	300.976262788928
2002.55102040816	300.9324281959
2008.92857142857	300.888895063508
2015.30612244898	300.845661483957
2021.68367346939	300.802725561661
2028.0612244898	300.76008541317
2034.4387755102	300.717739167017
2040.81632653061	300.675684963617
2047.19387755102	300.633920955216
2053.57142857143	300.592445305781
2059.94897959184	300.551256190873
2066.32653061224	300.51035179756
2072.70408163265	300.469730324376
2079.08163265306	300.429389981186
2085.45918367347	300.389328989079
2091.83673469388	300.349545580313
2098.21428571429	300.310037998246
2104.59183673469	300.270804497203
2110.9693877551	300.231843342394
2117.34693877551	300.193152809875
2123.72448979592	300.154731186442
2130.10204081633	300.116576769526
2136.47959183673	300.078687867125
2142.85714285714	300.041062797766
2149.23469387755	300.00369989038
2155.61224489796	299.966597484216
2161.98979591837	299.929753928802
2168.36734693878	299.893167583873
2174.74489795918	299.856836819258
2181.12244897959	299.820760014811
2187.5	299.784935560385
2193.87755102041	299.749361855727
2200.25510204082	299.71403731039
2206.63265306122	299.678960343685
2213.01020408163	299.644129384635
2219.38775510204	299.609542871869
2225.76530612245	299.575199253551
2232.14285714286	299.541096987348
2238.52040816327	299.507234540357
2244.89795918367	299.473610389014
2251.27551020408	299.440223019033
2257.65306122449	299.407070925385
2264.0306122449	299.374152612201
2270.40816326531	299.341466592694
2276.78571428571	299.309011389125
2283.16326530612	299.276785532757
2289.54081632653	299.244787563761
2295.91836734694	299.213016031152
2302.29591836735	299.181469492771
2308.67346938776	299.150146515209
2315.05102040816	299.119045673727
2321.42857142857	299.088165552213
2327.80612244898	299.057504743154
2334.18367346939	299.027061847552
2340.5612244898	298.996835474852
2346.9387755102	298.966824242921
2353.31632653061	298.937026778
2359.69387755102	298.907441714617
2366.07142857143	298.878067695537
2372.44897959184	298.848903371749
2378.82653061224	298.819947402386
2385.20408163265	298.791198454661
2391.58163265306	298.762655203832
2397.95918367347	298.734316333171
2404.33673469388	298.706180533888
2410.71428571429	298.678246505072
2417.09183673469	298.65051295367
2423.4693877551	298.622978594441
2429.84693877551	298.595642149881
2436.22448979592	298.568502350176
2442.60204081633	298.541557933194
2448.97959183673	298.514807644409
2455.35714285714	298.488250236841
2461.73469387755	298.461884471031
2468.11224489796	298.435709115014
2474.48979591837	298.409722944237
2480.86734693878	298.383924741519
2487.24489795918	298.358313297031
2493.62244897959	298.332887408248
2500	298.30764587988
2506.37755102041	298.282587523839
2512.75510204082	298.257711159224
2519.13265306122	298.233015612252
2525.51020408163	298.208499716205
2531.88775510204	298.184162311412
2538.26530612245	298.160002245214
2544.64285714286	298.136018371896
2551.02040816327	298.112209552648
2557.39795918367	298.088574655554
2563.77551020408	298.065112555536
2570.15306122449	298.041822134295
2576.5306122449	298.018702280289
2582.90816326531	297.99575188871
2589.28571428571	297.972969861421
2595.66326530612	297.950355106911
2602.04081632653	297.927906540279
2608.41836734694	297.905623083198
2614.79591836735	297.883503663854
2621.17346938776	297.861547216912
2627.55102040816	297.839752683504
2633.92857142857	297.818119011177
2640.30612244898	297.796645153838
2646.68367346939	297.775330071735
2653.0612244898	297.754172731441
2659.4387755102	297.733172105781
2665.81632653061	297.712327173805
2672.19387755102	297.69163692077
2678.57142857143	297.671100338101
2684.94897959184	297.650716423337
2691.32653061224	297.630484180102
2697.70408163265	297.610402618095
2704.08163265306	297.590470753033
2710.45918367347	297.570687606608
2716.83673469388	297.551052206473
2723.21428571429	297.531563586213
2729.59183673469	297.51222078529
2735.9693877551	297.49302284901
2742.34693877551	297.473968828514
2748.72448979592	297.455057780734
2755.10204081633	297.436288768345
2761.47959183673	297.41766085974
2767.85714285714	297.399173129021
2774.23469387755	297.380824655942
2780.61224489796	297.36261452587
2786.98979591837	297.344541829776
2793.36734693878	297.326605664203
2799.74489795918	297.308805131215
2806.12244897959	297.291139338369
2812.5	297.273607398707
2818.87755102041	297.25620843071
2825.25510204082	297.238941558253
2831.63265306122	297.221805910592
2838.01020408163	297.204800622344
2844.38775510204	297.187924833435
2850.76530612245	297.171177689069
2857.14285714286	297.154558339718
2863.52040816327	297.138065941086
2869.89795918367	297.121699654069
2876.27551020408	297.105458644723
2882.65306122449	297.089342084263
2889.0306122449	297.073349149009
2895.40816326531	297.057479020355
2901.78571428571	297.041730884752
2908.16326530612	297.026103933686
2914.54081632653	297.010597363636
2920.91836734694	296.995210376037
2927.29591836735	296.979942177278
2933.67346938776	296.964791978665
2940.05102040816	296.949758996379
2946.42857142857	296.934842451455
2952.80612244898	296.920041569772
2959.18367346939	296.90535558201
2965.5612244898	296.890783723611
2971.9387755102	296.876325234776
2978.31632653061	296.861979360434
2984.69387755102	296.847745350203
2991.07142857143	296.833622458359
2997.44897959184	296.819609943837
3003.82653061224	296.805707070187
3010.20408163265	296.791913105538
3016.58163265306	296.778227322584
3022.95918367347	296.76464899857
3029.33673469388	296.751177415246
3035.71428571429	296.737811858839
3042.09183673469	296.724551620047
3048.4693877551	296.711395994008
3054.84693877551	296.698344280265
3061.22448979592	296.685395782736
3067.60204081633	296.672549809718
3073.97959183673	296.659805673837
3080.35714285714	296.647162692025
3086.73469387755	296.634620185497
3093.11224489796	296.622177479746
3099.48979591837	296.609833904492
3105.86734693878	296.597588793661
3112.24489795918	296.585441485379
3118.62244897959	296.57339132194
3125	296.561437649769
3131.37755102041	296.549579819409
3137.75510204082	296.537817185505
3144.13265306122	296.526149106772
3150.51020408163	296.514574945963
3156.88775510204	296.503094069856
3163.26530612245	296.491705849243
3169.64285714286	296.480409658882
3176.02040816327	296.469204877482
3182.39795918367	296.458090887693
3188.77551020408	296.447067076075
3195.15306122449	296.436132833068
3201.5306122449	296.425287552972
3207.90816326531	296.414530633943
3214.28571428571	296.403861477951
3220.66326530612	296.393279490754
3227.04081632653	296.382784081894
3233.41836734694	296.372374664671
3239.79591836735	296.362050656109
3246.17346938776	296.351811476938
3252.55102040816	296.341656551586
3258.92857142857	296.33158530815
3265.30612244898	296.321597178361
3271.68367346939	296.311691597577
3278.0612244898	296.30186800477
3284.4387755102	296.292125842486
3290.81632653061	296.282464556828
3297.19387755102	296.272883597445
3303.57142857143	296.263382417511
3309.94897959184	296.25396047369
3316.32653061224	296.244617226122
3322.70408163265	296.235352138416
3329.08163265306	296.226164677616
3335.45918367347	296.217054314177
3341.83673469388	296.208020521953
3348.21428571429	296.199062778184
3354.59183673469	296.190180563462
3360.9693877551	296.181373361709
3367.34693877551	296.172640660177
3373.72448979592	296.163981949415
3380.10204081633	296.155396723245
3386.47959183673	296.146884478747
3392.85714285714	296.138444716252
3399.23469387755	296.130076939306
3405.61224489796	296.121780654653
3411.98979591837	296.113555372223
3418.36734693878	296.105400605114
3424.74489795918	296.097315869567
3431.12244897959	296.089300684941
3437.5	296.081354573715
3443.87755102041	296.073477061456
3450.25510204082	296.065667676793
3456.63265306122	296.05792595141
3463.01020408163	296.050251420035
3469.38775510204	296.042643620404
3475.76530612245	296.035102093247
3482.14285714286	296.027626382282
3488.52040816327	296.02021603419
3494.89795918367	296.01287059859
3501.27551020408	296.005589628029
3507.65306122449	295.998372677965
3514.0306122449	295.991219306753
3520.40816326531	295.984129075612
3526.78571428571	295.97710154862
3533.16326530612	295.970136292703
3539.54081632653	295.963232877603
3545.91836734694	295.956390875864
3552.29591836735	295.949609862824
3558.67346938776	295.942889416596
3565.05102040816	295.93622911804
3571.42857142857	295.929628550754
3577.80612244898	295.923087301064
3584.18367346939	295.916604958002
3590.5612244898	295.910181113278
3596.9387755102	295.90381536128
3603.31632653061	295.897507299058
3609.69387755102	295.891256526295
3616.07142857143	295.885062645295
3622.44897959184	295.878925260975
3628.82653061224	295.872843980846
3635.20408163265	295.866818414989
3641.58163265306	295.860848176044
3647.95918367347	295.854932879203
3654.33673469388	295.849072142184
3660.71428571429	295.843265585213
3667.09183673469	295.837512831018
3673.4693877551	295.831813504813
3679.84693877551	295.826167234276
3686.22448979592	295.820573649533
3692.60204081633	295.815032383154
3698.97959183673	295.809543070132
3705.35714285714	295.804105347859
3711.73469387755	295.798718856123
3718.11224489796	295.793383237094
3724.48979591837	295.788098135303
3730.86734693878	295.782863197622
3737.24489795918	295.777678073265
3743.62244897959	295.772542413765
3750	295.767455872957
3756.37755102041	295.762418106963
3762.75510204082	295.75742877419
3769.13265306122	295.752487535304
3775.51020408163	295.747594053215
3781.88775510204	295.74274799307
3788.26530612245	295.737949022239
3794.64285714286	295.733196810299
3801.02040816327	295.72849102901
3807.39795918367	295.723831352323
3813.77551020408	295.71921745635
3820.15306122449	295.714649019355
3826.5306122449	295.710125721735
3832.90816326531	295.705647246023
3839.28571428571	295.701213276859
3845.66326530612	295.696823500976
3852.04081632653	295.692477607198
3858.41836734694	295.688175286424
3864.79591836735	295.683916231609
3871.17346938776	295.679700137751
3877.55102040816	295.675526701887
3883.92857142857	295.671395623076
3890.30612244898	295.667306602378
3896.68367346939	295.663259342853
3903.0612244898	295.659253549545
3909.4387755102	295.655288929468
3915.81632653061	295.651365191589
3922.19387755102	295.647482046826
3928.57142857143	295.643639208031
3934.94897959184	295.639836389973
3941.32653061224	295.63607330933
3947.70408163265	295.63234968468
3954.08163265306	295.628665236486
3960.45918367347	295.625019687081
3966.83673469388	295.621412760657
3973.21428571429	295.617844183263
3979.59183673469	295.614313682781
3985.9693877551	295.610820988914
3992.34693877551	295.607365833187
3998.72448979592	295.603947948926
4005.10204081633	295.600567071245
4011.47959183673	295.597222937037
4017.85714285714	295.593915284969
4024.23469387755	295.590643855462
4030.61224489796	295.587408390681
4036.98979591837	295.584208634527
4043.36734693878	295.581044332628
4049.74489795918	295.577915232322
4056.12244897959	295.574821082645
4062.5	295.571761634329
4068.87755102041	295.568736639787
4075.25510204082	295.565745853098
4081.63265306122	295.562789029996
4088.01020408163	295.559865927871
4094.38775510204	295.556976305748
4100.76530612245	295.554119924273
4107.14285714286	295.551296545714
4113.52040816327	295.548505933945
4119.89795918367	295.545747854435
4126.27551020408	295.543022074232
4132.65306122449	295.54032836197
4139.0306122449	295.537666487841
4145.40816326531	295.535036223594
4151.78571428571	295.53243734252
4158.16326530612	295.52986961945
4164.54081632653	295.527332830738
4170.91836734694	295.524826754248
4177.29591836735	295.522351169357
4183.67346938776	295.519905856935
4190.05102040816	295.517490599336
4196.42857142857	295.51510518039
4202.80612244898	295.512749385397
4209.18367346939	295.510423001113
4215.5612244898	295.508125815741
4221.9387755102	295.50585761892
4228.31632653061	295.503618201725
4234.69387755102	295.501407356645
4241.07142857143	295.499224877578
4247.44897959184	295.49707055983
4253.82653061224	295.494944200095
4260.20408163265	295.49284559645
4266.58163265306	295.490774548345
4272.95918367347	295.4887308566
4279.33673469388	295.48671432339
4285.71428571429	295.484724752232
4292.09183673469	295.482761947987
4298.4693877551	295.480825716846
4304.84693877551	295.47891586632
4311.22448979592	295.47703220523
4317.60204081633	295.475174543705
4323.97959183673	295.47334269317
4330.35714285714	295.471536466333
4336.73469387755	295.469755677182
4343.11224489796	295.468000140979
4349.48979591837	295.466269674244
4355.86734693878	295.46456409475
4362.24489795918	295.462883221518
4368.62244897959	295.461226874806
4375	295.4595948761
4381.37755102041	295.457987048107
4387.75510204082	295.456403214748
4394.13265306122	295.454843201151
4400.51020408163	295.453306833635
4406.88775510204	295.451793939713
4413.26530612245	295.450304348081
4419.64285714286	295.448837888604
4426.02040816327	295.447394392316
4432.39795918367	295.445973691407
4438.77551020408	295.444575619221
4445.15306122449	295.443200010243
4451.5306122449	295.441846700091
4457.90816326531	295.440515525516
4464.28571428571	295.439206324387
4470.66326530612	295.437918935685
4477.04081632653	295.436653199497
4483.41836734694	295.435408957013
4489.79591836735	295.434186050509
4496.17346938776	295.432984323344
4502.55102040816	295.43180361996
4508.92857142857	295.430643785864
4515.30612244898	295.429504667627
4521.68367346939	295.428386112873
4528.0612244898	295.42728797028
4534.4387755102	295.426210089563
4540.81632653061	295.425152321472
4547.19387755102	295.424114517787
4553.57142857143	295.423096531308
4559.94897959184	295.42209821585
4566.32653061224	295.421119426231
4572.70408163265	295.420160018276
4579.08163265306	295.419219848802
4585.45918367347	295.418298775611
4591.83673469388	295.417396657487
4598.21428571429	295.416513354192
4604.59183673469	295.415648726452
4610.9693877551	295.414802635954
4617.34693877551	295.413974945343
4623.72448979592	295.413165518212
4630.10204081633	295.412374219094
4636.47959183673	295.411600913458
4642.85714285714	295.410845467708
4649.23469387755	295.410107749167
4655.61224489796	295.409387626075
4661.98979591837	295.408684967584
4668.36734693878	295.407999643755
4674.74489795918	295.407331525543
4681.12244897959	295.406680484798
4687.5	295.406046394258
4693.87755102041	295.405429127541
4700.25510204082	295.404828559142
4706.63265306122	295.404244564423
4713.01020408163	295.403677019611
4719.38775510204	295.403125801792
4725.76530612245	295.402590788901
4732.14285714286	295.402071859722
4738.52040816327	295.40156889388
4744.89795918367	295.401081771834
4751.27551020408	295.400610374869
4757.65306122449	295.400154585101
4764.0306122449	295.399714285459
4770.40816326531	295.399289359687
4776.78571428571	295.398879692334
4783.16326530612	295.398485168755
4789.54081632653	295.3981056751
4795.91836734694	295.397741098306
4802.29591836735	295.397391326101
4808.67346938776	295.397056246993
4815.05102040816	295.396735750263
4821.42857142857	295.396429725963
4827.80612244898	295.396138064911
4834.18367346939	295.395860658684
4840.5612244898	295.395597399613
4846.9387755102	295.395348180778
4853.31632653061	295.395112896006
4859.69387755102	295.394891439863
4866.07142857143	295.394683707646
4872.44897959184	295.394489595385
4878.82653061224	295.394308999834
4885.20408163265	295.394141818465
4891.58163265306	295.393987949466
4897.95918367347	295.393847291736
4904.33673469388	295.393719744878
4910.71428571429	295.393605209194
4917.09183673469	295.393503585684
4923.4693877551	295.393414776039
4929.84693877551	295.393338682634
4936.22448979592	295.393275208527
4942.60204081633	295.393224257454
4948.97959183673	295.393185733822
4955.35714285714	295.393159542706
4961.73469387755	295.393145589844
4968.11224489796	295.393143781634
4974.48979591837	295.393154025129
4980.86734693878	295.393176228029
4987.24489795918	295.393210298681
4993.62244897959	295.393256146075
5000	295.393313679835
5006.37755102041	295.393382810218
5012.75510204082	295.393463448111
5019.13265306122	295.393555505024
5025.51020408163	295.393658893085
5031.88775510204	295.393773525038
5038.26530612245	295.393899314241
5044.64285714286	295.394036174656
5051.02040816327	295.394184020848
5057.39795918367	295.394342767982
5063.77551020408	295.39451233182
5070.15306122449	295.394692628711
5076.5306122449	295.39488357559
5082.90816326531	295.395085089979
5089.28571428571	295.395297089976
5095.66326530612	295.395519494254
5102.04081632653	295.395752222056
5108.41836734694	295.395995193195
5114.79591836735	295.396248328045
5121.17346938776	295.396511547538
5127.55102040816	295.396784773163
5133.92857142857	295.397067926963
5140.30612244898	295.397360931523
5146.68367346939	295.397663709978
5153.0612244898	295.397976186
5159.4387755102	295.398298283799
5165.81632653061	295.398629928118
5172.19387755102	295.398971044228
5178.57142857143	295.399321557929
5184.94897959184	295.39968139554
5191.32653061224	295.4000504839
5197.70408163265	295.400428750363
5204.08163265306	295.400816122796
5210.45918367347	295.401212529571
5216.83673469388	295.401617899566
5223.21428571429	295.402032162161
5229.59183673469	295.402455247233
5235.9693877551	295.402887085154
5242.34693877551	295.403327606784
5248.72448979592	295.403776743476
5255.10204081633	295.404234427062
5261.47959183673	295.404700589856
5267.85714285714	295.405175164651
5274.23469387755	295.405658084716
5280.61224489796	295.406149283786
5286.98979591837	295.406648696067
5293.36734693878	295.407156256231
5299.74489795918	295.407671899407
5306.12244897959	295.408195561187
5312.5	295.408727177614
5318.87755102041	295.409266685187
5325.25510204082	295.40981402085
5331.63265306122	295.410369121995
5338.01020408163	295.410931926457
5344.38775510204	295.41150237251
5350.76530612245	295.412080398863
5357.14285714286	295.412665944662
5363.52040816327	295.413258949481
5369.89795918367	295.413859353323
5376.27551020408	295.414467096615
5382.65306122449	295.415082120207
5389.0306122449	295.415704365366
5395.40816326531	295.416333773777
5401.78571428571	295.416970287537
5408.16326530612	295.417613849154
5414.54081632653	295.418264401544
5420.91836734694	295.418921888024
5427.29591836735	295.419586252319
5433.67346938776	295.420257438549
5440.05102040816	295.420935391231
5446.42857142857	295.421620055276
5452.80612244898	295.422311375986
5459.18367346939	295.423009299052
5465.5612244898	295.423713770549
5471.9387755102	295.424424736936
5478.31632653061	295.425142145051
5484.69387755102	295.425865942112
5491.07142857143	295.42659607571
5497.44897959184	295.427332493808
5503.82653061224	295.428075144742
5510.20408163265	295.428823977212
5516.58163265306	295.429578940284
5522.95918367347	295.430339983387
5529.33673469388	295.431107056308
5535.71428571429	295.431880109193
5542.09183673469	295.432659092541
5548.4693877551	295.433443957206
5554.84693877551	295.43423465439
5561.22448979592	295.435031135641
5567.60204081633	295.435833352856
5573.97959183673	295.436641258271
5580.35714285714	295.437454804466
5586.73469387755	295.438273944355
5593.11224489796	295.439098631189
5599.48979591837	295.439928818555
5605.86734693878	295.440764460367
5612.24489795918	295.44160551087
5618.62244897959	295.442451924635
5625	295.443303656557
5631.37755102041	295.444160661853
5637.75510204082	295.44502289606
5644.13265306122	295.445890315031
5650.51020408163	295.446762874936
5656.88775510204	295.447640532257
5663.26530612245	295.448523243789
5669.64285714286	295.449410966632
5676.02040816327	295.450303658196
5682.39795918367	295.451201276194
5688.77551020408	295.452103778642
5695.15306122449	295.453011123855
5701.5306122449	295.453923270446
5707.90816326531	295.454840177328
5714.28571428571	295.455761803703
5720.66326530612	295.456688109068
5727.04081632653	295.457619053209
5733.41836734694	295.458554596201
5739.79591836735	295.459494698403
5746.17346938776	295.460439320459
5752.55102040816	295.461388423296
5758.92857142857	295.46234196812
5765.30612244898	295.463299916415
5771.68367346939	295.464262229942
5778.0612244898	295.465228870735
5784.4387755102	295.466199801102
5790.81632653061	295.46717498362
5797.19387755102	295.468154381135
5803.57142857143	295.469137956759
5809.94897959184	295.470125673872
5816.32653061224	295.471117496112
5822.70408163265	295.472113387382
5829.08163265306	295.473113311843
5835.45918367347	295.474117233914
5841.83673469388	295.475125118269
5848.21428571429	295.476136929837
5854.59183673469	295.477152633797
5860.9693877551	295.478172195582
5867.34693877551	295.47919558087
5873.72448979592	295.48022275559
5880.10204081633	295.481253685911
5886.47959183673	295.482288338251
5892.85714285714	295.483326679265
5899.23469387755	295.484368675853
5905.61224489796	295.485414295149
5911.98979591837	295.486463504527
5918.36734693878	295.487516271594
5924.74489795918	295.488572564191
5931.12244897959	295.489632350392
5937.5	295.490695598501
5943.87755102041	295.49176227705
5950.25510204082	295.492832354797
5956.63265306122	295.493905800729
5963.01020408163	295.494982584053
5969.38775510204	295.4960626742
5975.76530612245	295.497146040823
5982.14285714286	295.498232653792
5988.52040816327	295.499322483196
5994.89795918367	295.500415499341
6001.27551020408	295.501511672745
6007.65306122449	295.502610974142
6014.0306122449	295.503713374476
6020.40816326531	295.504818844902
6026.78571428571	295.505927356783
6033.16326530612	295.50703888169
6039.54081632653	295.508153391401
6045.91836734694	295.509270857895
6052.29591836735	295.510391253357
6058.67346938776	295.511514550172
6065.05102040816	295.512640720926
6071.42857142857	295.513769738403
6077.80612244898	295.514901575586
6084.18367346939	295.516036205651
6090.5612244898	295.517173601971
6096.9387755102	295.518313738112
6103.31632653061	295.519456587831
6109.69387755102	295.520602125076
6116.07142857143	295.521750323984
6122.44897959184	295.522901158879
6128.82653061224	295.524054604275
6135.20408163265	295.525210634867
6141.58163265306	295.526369225535
6147.95918367347	295.527530351345
6154.33673469388	295.52869398754
6160.71428571429	295.529860109545
6167.09183673469	295.531028692964
6173.4693877551	295.532199713579
6179.84693877551	295.533373147346
6186.22448979592	295.5345489704
6192.60204081633	295.535727159046
6198.97959183673	295.536907689764
6205.35714285714	295.538090539205
6211.73469387755	295.53927568419
6218.11224489796	295.540463101709
6224.48979591837	295.54165276892
6230.86734693878	295.542844663147
6237.24489795918	295.544038761882
6243.62244897959	295.545235042777
6250	295.546433483653
6256.37755102041	295.547634062487
6262.75510204082	295.54883675742
6269.13265306122	295.550041546755
6275.51020408163	295.551248408949
6281.88775510204	295.552457322619
6288.26530612245	295.553668266538
6294.64285714286	295.554881219636
6301.02040816327	295.556096160995
6307.39795918367	295.55731306985
6313.77551020408	295.55853192559
6320.15306122449	295.559752707755
6326.5306122449	295.560975396033
6332.90816326531	295.562199970261
6339.28571428571	295.563426410427
6345.66326530612	295.564654696662
6352.04081632653	295.565884809245
6358.41836734694	295.5671167286
6364.79591836735	295.568350435293
6371.17346938776	295.569585910034
6377.55102040816	295.570823133674
6383.92857142857	295.572062087205
6390.30612244898	295.573302751761
6396.68367346939	295.57454510861
6403.0612244898	295.575789139161
6409.4387755102	295.577034824961
6415.81632653061	295.578282147689
6422.19387755102	295.579531089162
6428.57142857143	295.58078163133
6434.94897959184	295.582033756275
6441.32653061224	295.583287446213
6447.70408163265	295.58454268349
6454.08163265306	295.585799450582
6460.45918367347	295.587057730095
6466.83673469388	295.588317504763
6473.21428571429	295.589578757446
6479.59183673469	295.590841471134
6485.9693877551	295.59210562894
6492.34693877551	295.593371214102
6498.72448979592	295.594638209983
6505.10204081633	295.595906600068
6511.47959183673	295.597176367966
6517.85714285714	295.598447497404
6524.23469387755	295.599719972232
6530.61224489796	295.60099377642
6536.98979591837	295.602268894055
6543.36734693878	295.603545309342
6549.74489795918	295.604823006605
6556.12244897959	295.606101970283
6562.5	295.60738218493
6568.87755102041	295.608663635215
6575.25510204082	295.609946305921
6581.63265306122	295.611230181945
6588.01020408163	295.612515248294
6594.38775510204	295.613801490087
6600.76530612245	295.615088892556
6607.14285714286	295.61637744104
6613.52040816327	295.617667120989
6619.89795918367	295.61895791796
6626.27551020408	295.620249817617
6632.65306122449	295.621542805733
6639.0306122449	295.622836868186
6645.40816326531	295.624131990959
6651.78571428571	295.625428160139
6658.16326530612	295.626725361918
6664.54081632653	295.628023582591
6670.91836734694	295.629322808554
6677.29591836735	295.630623026305
6683.67346938776	295.631924222445
6690.05102040816	295.633226383672
6696.42857142857	295.634529496785
6702.80612244898	295.635833548684
6709.18367346939	295.637138526362
6715.5612244898	295.638444416914
6721.9387755102	295.639751207529
6728.31632653061	295.641058885493
6734.69387755102	295.642367438187
6741.07142857143	295.643676853088
6747.44897959184	295.644987117765
6753.82653061224	295.646298219881
6760.20408163265	295.647610147191
6766.58163265306	295.648922887545
6772.95918367347	295.65023642888
6779.33673469388	295.651550759227
6785.71428571429	295.652865866705
6792.09183673469	295.654181739524
6798.4693877551	295.655498365981
6804.84693877551	295.656815734464
6811.22448979592	295.658133833445
6817.60204081633	295.659452651485
6823.97959183673	295.660772177231
6830.35714285714	295.662092399415
6836.73469387755	295.663413306856
6843.11224489796	295.664734888455
6849.48979591837	295.666057133198
6855.86734693878	295.667380030155
6862.24489795918	295.668703568477
6868.62244897959	295.670027737399
6875	295.671352526236
6881.37755102041	295.672677924383
6887.75510204082	295.674003921319
6894.13265306122	295.6753305066
6900.51020408163	295.676657669861
6906.88775510204	295.677985400817
6913.26530612245	295.67931368926
6919.64285714286	295.680642525061
6926.02040816327	295.681971898167
6932.39795918367	295.683301798601
6938.77551020408	295.684632216462
6945.15306122449	295.685963141926
6951.5306122449	295.687294565242
6957.90816326531	295.688626476734
6964.28571428571	295.6899588668
6970.66326530612	295.69129172591
6977.04081632653	295.692625044609
6983.41836734694	295.693958813511
6989.79591836735	295.695293023306
6996.17346938776	295.696627664751
7002.55102040816	295.697962728675
7008.92857142857	295.699298205979
7015.30612244898	295.700634087632
7021.68367346939	295.701970364672
7028.0612244898	295.703307028207
7034.4387755102	295.704644069411
7040.81632653061	295.705981479528
7047.19387755102	295.707319249868
7053.57142857143	295.708657371807
7059.94897959184	295.70999583679
7066.32653061224	295.711334636326
7072.70408163265	295.712673761988
7079.08163265306	295.714013205417
7085.45918367347	295.715352958315
7091.83673469388	295.716693012451
7098.21428571429	295.718033359656
7104.59183673469	295.719373991824
7110.9693877551	295.720714900912
7117.34693877551	295.722056078938
7123.72448979592	295.723397517984
7130.10204081633	295.724739210191
7136.47959183673	295.726081147762
7142.85714285714	295.72742332296
7149.23469387755	295.728765728109
7155.61224489796	295.730108355591
7161.98979591837	295.731451197847
7168.36734693878	295.732794247379
7174.74489795918	295.734137496744
7181.12244897959	295.73548093856
7187.5	295.736824565501
7193.87755102041	295.738168370297
7200.25510204082	295.739512345736
7206.63265306122	295.740856484663
7213.01020408163	295.742200779976
7219.38775510204	295.743545224631
7225.76530612245	295.744889811639
7232.14285714286	295.746234534063
7238.52040816327	295.747579385023
7244.89795918367	295.748924357692
7251.27551020408	295.750269445296
7257.65306122449	295.751614641115
7264.0306122449	295.75295993848
7270.40816326531	295.754305330777
7276.78571428571	295.755650811441
7283.16326530612	295.756996373961
7289.54081632653	295.758342011876
7295.91836734694	295.759687718777
7302.29591836735	295.761033488303
7308.67346938776	295.762379314145
7315.05102040816	295.763725190044
7321.42857142857	295.76507110979
7327.80612244898	295.766417067221
7334.18367346939	295.767763056226
7340.5612244898	295.76910907074
7346.9387755102	295.770455104748
7353.31632653061	295.771801152281
7359.69387755102	295.773147207418
7366.07142857143	295.774493264285
7372.44897959184	295.775839317055
7378.82653061224	295.777185359947
7385.20408163265	295.778531387225
7391.58163265306	295.779877393201
7397.95918367347	295.78122337223
7404.33673469388	295.782569318714
7410.71428571429	295.783915227097
7417.09183673469	295.785261091871
7423.4693877551	295.786606907569
7429.84693877551	295.787952668768
7436.22448979592	295.789298370091
7442.60204081633	295.790644006201
7448.97959183673	295.791989571805
7455.35714285714	295.793335061653
7461.73469387755	295.794680470537
7468.11224489796	295.796025793291
7474.48979591837	295.797371024789
7480.86734693878	295.798716159949
7487.24489795918	295.800061193727
7493.62244897959	295.801406121122
7500	295.802750937172
7506.37755102041	295.804095636957
7512.75510204082	295.805440215594
7519.13265306122	295.806784668242
7525.51020408163	295.808128990098
7531.88775510204	295.809473176398
7538.26530612245	295.810817222418
7544.64285714286	295.81216112347
7551.02040816327	295.813504874906
7557.39795918367	295.814848472115
7563.77551020408	295.816191910525
7570.15306122449	295.8175351856
7576.5306122449	295.818878292841
7582.90816326531	295.820221227785
7589.28571428571	295.821563986009
7595.66326530612	295.822906563121
7602.04081632653	295.824248954771
7608.41836734694	295.825591156639
7614.79591836735	295.826933164444
7621.17346938776	295.82827497394
7627.55102040816	295.829616580914
7633.92857142857	295.83095798119
7640.30612244898	295.832299170626
7646.68367346939	295.833640145112
7653.0612244898	295.834980900574
7659.4387755102	295.836321432972
7665.81632653061	295.837661738299
7672.19387755102	295.83900181258
7678.57142857143	295.840341651875
7684.94897959184	295.841681252276
7691.32653061224	295.843020609908
7697.70408163265	295.844359720925
7704.08163265306	295.845698581519
7710.45918367347	295.847037187908
7716.83673469388	295.848375536346
7723.21428571429	295.849713623116
7729.59183673469	295.851051444532
7735.9693877551	295.852388996941
7742.34693877551	295.853726276718
7748.72448979592	295.85506328027
7755.10204081633	295.856400004035
7761.47959183673	295.857736444479
7767.85714285714	295.8590725981
7774.23469387755	295.860408461423
7780.61224489796	295.861744031005
7786.98979591837	295.863079303432
7793.36734693878	295.864414275316
7799.74489795918	295.865748943301
7806.12244897959	295.867083304057
7812.5	295.868417354286
7818.87755102041	295.869751090715
7825.25510204082	295.871084510099
7831.63265306122	295.872417609221
7838.01020408163	295.873750384894
7844.38775510204	295.875082833956
7850.76530612245	295.876414953271
7857.14285714286	295.877746739732
7863.52040816327	295.879078190259
7869.89795918367	295.880409301798
7876.27551020408	295.88174007132
7882.65306122449	295.883070495823
7889.0306122449	295.884400572332
7895.40816326531	295.885730297897
7901.78571428571	295.887059669594
7908.16326530612	295.888388684524
7914.54081632653	295.889717339812
7920.91836734694	295.89104563261
7927.29591836735	295.892373560095
7933.67346938776	295.893701119467
7940.05102040816	295.895028307952
7946.42857142857	295.896355122799
7952.80612244898	295.897681561283
7959.18367346939	295.899007620701
7965.5612244898	295.900333298374
7971.9387755102	295.901658591648
7978.31632653061	295.902983497892
7984.69387755102	295.904308014498
7991.07142857143	295.90563213888
7997.44897959184	295.906955868478
8003.82653061224	295.908279200751
8010.20408163265	295.909602133184
8016.58163265306	295.910924663282
8022.95918367347	295.912246788573
8029.33673469388	295.913568506608
8035.71428571429	295.91488981496
8042.09183673469	295.916210711221
8048.4693877551	295.917531193009
8054.84693877551	295.918851257959
8061.22448979592	295.920170903732
8067.60204081633	295.921490128006
8073.97959183673	295.922808928483
8080.35714285714	295.924127302884
8086.73469387755	295.925445248951
8093.11224489796	295.926762764448
8099.48979591837	295.928079847158
8105.86734693878	295.929396494883
8112.24489795918	295.930712705449
8118.62244897959	295.932028476699
8125	295.933343806497
8131.37755102041	295.934658692724
8137.75510204082	295.935973133285
8144.13265306122	295.937287126102
8150.51020408163	295.938600669116
8156.88775510204	295.939913760287
8163.26530612245	295.941226397595
8169.64285714286	295.942538579038
8176.02040816327	295.943850302634
8182.39795918367	295.945161566418
8188.77551020408	295.946472368441
8195.15306122449	295.947782706781
8201.5306122449	295.949092579591
8207.90816326531	295.950401984397
8214.28571428571	295.951710921619
8220.66326530612	295.953019390365
8227.04081632653	295.954327316125
8233.41836734694	295.955635169454
8239.79591836735	295.95694169864
8246.17346938776	295.958241683564
8252.55102040816	295.959606168648
8258.92857142857	295.960689660634
8265.30612244898	295.967399516379
8271.68367346939	295.991938231498
8278.0612244898	296.036139453989
8284.4387755102	296.094310004268
8290.81632653061	296.157773952288
8297.19387755102	296.218040239608
8303.57142857143	296.276062768575
8309.94897959184	296.321882090172
8316.32653061224	296.374021072328
8322.70408163265	296.454112289802
8329.08163265306	296.573361004946
8335.45918367347	296.736365596403
8341.83673469388	296.943645068385
8348.21428571429	297.193187355041
8354.59183673469	297.481587731298
8360.9693877551	297.804784625832
8367.34693877551	298.158530606383
8373.72448979592	298.53867947463
8380.10204081633	298.941345226712
8386.47959183673	299.36298091997
8392.85714285714	299.800407806755
8399.23469387755	300.250810804051
8405.61224489796	300.71171814095
8411.98979591837	301.180973812477
8418.36734693878	301.65670557537
8424.74489795918	302.137291804233
8431.12244897959	302.621331316417
8437.5	303.107616183136
8443.87755102041	303.595105936703
8450.25510204082	304.08290506253
8456.63265306122	304.570243832156
8463.01020408163	305.056461523767
8469.38775510204	305.540991175451
8475.76530612245	306.023346847097
8482.14285714286	306.503112858638
8488.52040816327	306.979934163326
8494.89795918367	307.453507939653
8501.27551020408	307.923576579939
8507.65306122449	308.389921713137
8514.0306122449	308.852358758795
8520.40816326531	309.310732332907
8526.78571428571	309.764912385036
8533.16326530612	310.214790814716
8539.54081632653	310.660278434263
8545.91836734694	311.101302439046
8552.29591836735	311.537804266599
8558.67346938776	311.969737663284
8565.05102040816	312.397067013388
8571.42857142857	312.819765942546
8577.80612244898	313.237816120273
8584.18367346939	313.651206169003
8590.5612244898	314.059930751752
8596.9387755102	314.46398980607
8603.31632653061	314.863387867929
8609.69387755102	315.258133471853
8616.07142857143	315.648238653898
8622.44897959184	316.033718532597
8628.82653061224	316.414590927649
8635.20408163265	316.790876034993
8641.58163265306	317.162596156336
8647.95918367347	317.529775465974
8654.33673469388	317.892439796881
8660.71428571429	318.250616462825
8667.09183673469	318.604334108952
8673.4693877551	318.953622576146
8679.84693877551	319.298512779412
8686.22448979592	319.639036605948
8692.60204081633	319.975226827425
8698.97959183673	320.307117015632
8705.35714285714	320.634741468918
8711.73469387755	320.958135148781
8718.11224489796	321.277333621662
8724.48979591837	321.592373002161
8730.86734693878	321.903289903356
8737.24489795918	322.210121392379
8743.62244897959	322.512904946404
8750	322.811678410955
8756.37755102041	323.106479962233
8762.75510204082	323.397348071842
8769.13265306122	323.684321470922
8775.51020408163	323.967439116974
8781.88775510204	324.246740162897
8788.26530612245	324.522263926665
8794.64285714286	324.794049861521
8801.02040816327	325.062137528156
8807.39795918367	325.326566568104
8813.77551020408	325.587376677545
8820.15306122449	325.844607582403
8826.5306122449	326.098299014609
8832.90816326531	326.348490689071
8839.28571428571	326.595222281782
8845.66326530612	326.838533409029
8852.04081632653	327.078463607118
8858.41836734694	327.315052313152
8864.79591836735	327.548338847254
8871.17346938776	327.778362395335
8877.55102040816	328.005161992037
8883.92857142857	328.228776505648
8890.30612244898	328.449244623853
8896.68367346939	328.666604839529
8903.0612244898	328.880895437157
8909.4387755102	329.092154481501
8915.81632653061	329.300419806328
8922.19387755102	329.505729002772
8928.57142857143	329.708119409527
8934.94897959184	329.907628104416
8941.32653061224	330.104291895551
8947.70408163265	330.298147312211
8954.08163265306	330.48923059854
8960.45918367347	330.677577707238
8966.83673469388	330.863224292543
8973.21428571429	331.046205704069
8979.59183673469	331.226556982945
8985.9693877551	331.404312857188
8992.34693877551	331.579507736202
8998.72448979592	331.752175707652
9005.10204081633	331.922350535057
9011.47959183673	332.090065654384
9017.85714285714	332.255354170337
9024.23469387755	332.418248855585
9030.61224489796	332.578782149268
9036.98979591837	332.736986154373
9043.36734693878	332.892892636363
9049.74489795918	333.046533023563
9056.12244897959	333.197938406384
9062.5	333.347139535487
9068.87755102041	333.494166822629
9075.25510204082	333.639050341485
9081.63265306122	333.781819827233
9088.01020408163	333.922504676106
9094.38775510204	334.061133947543
9100.76530612245	334.197736365234
9107.14285714286	334.332340316868
9113.52040816327	334.46497385553
9119.89795918367	334.595664702166
9126.27551020408	334.724440246751
9132.65306122449	334.85132754851
9139.0306122449	334.976353338838
9145.40816326531	335.099544023639
9151.78571428571	335.220925684381
9158.16326530612	335.340524079503
9164.54081632653	335.458364647891
9170.91836734694	335.574472511082
9177.29591836735	335.688872474221
9183.67346938776	335.801589028924
9190.05102040816	335.912646356569
9196.42857142857	336.022068330306
9202.80612244898	336.129878516416
9209.18367346939	336.236100178123
9215.5612244898	336.340756278518
9221.9387755102	336.443869482222
9228.31632653061	336.545462157817
9234.69387755102	336.645556381717
9241.07142857143	336.744173940784
9247.44897959184	336.841336333856
9253.82653061224	336.937064775279
9260.20408163265	337.031380198357
9266.58163265306	337.124303257605
9272.95918367347	337.215854330724
9279.33673469388	337.306053522625
9285.71428571429	337.394920668427
9292.09183673469	337.482475335313
9298.4693877551	337.568736825453
9304.84693877551	337.653724179783
9311.22448979592	337.737456180641
9317.60204081633	337.819951353538
9323.97959183673	337.901227970873
9330.35714285714	337.98130405521
9336.73469387755	338.060197381477
9343.11224489796	338.13792547925
9349.48979591837	338.214505636615
9355.86734693878	338.289954902999
9362.24489795918	338.364290091005
9368.62244897959	338.437527779516
9375	338.509684317117
9381.37755102041	338.580775824422
9387.75510204082	338.650818198201
9394.13265306122	338.71982710255
9400.51020408163	338.787817992924
9406.88775510204	338.854806331894
9413.26530612245	338.920805518089
9419.64285714286	338.98583530205
9426.02040816327	339.049776748124
9432.39795918367	339.11240952736
9438.77551020408	339.173679082838
9445.15306122449	339.233633049409
9451.5306122449	339.292359317161
9457.90816326531	339.34993688426
9464.28571428571	339.406402239164
9470.66326530612	339.461727971579
9477.04081632653	339.515811011339
9483.41836734694	339.568469133916
9489.79591836735	339.619443951261
9496.17346938776	339.668407981855
9502.55102040816	339.714974594302
9508.92857142857	339.758710252825
9515.30612244898	339.799147418976
9521.68367346939	339.835797433952
9528.0612244898	339.868163105407
9534.4387755102	339.895750479684
9540.81632653061	339.918079425113
9547.19387755102	339.93469316104
9553.57142857143	339.945166459085
9559.94897959184	339.949112435049
9566.32653061224	339.946188268449
9572.70408163265	339.936099989875
9579.08163265306	339.918605846629
9585.45918367347	339.893518820368
9591.83673469388	339.860708564476
9598.21428571429	339.820102550648
9604.59183673469	339.771686235203
9610.9693877551	339.715502911017
9617.34693877551	339.65165330843
9623.72448979592	339.580294405204
9630.10204081633	339.50163783865
9636.47959183673	339.415948239561
9642.85714285714	339.32354096708
9649.23469387755	339.22478137412
9655.61224489796	339.120079655003
9661.98979591837	339.009847048068
9668.36734693878	338.894633196569
9674.74489795918	338.774946644135
9681.12244897959	338.650999352517
9687.5	338.523296161893
9693.87755102041	338.392482213517
9700.25510204082	338.259276289412
9706.63265306122	338.124415937218
9713.01020408163	337.988614767662
9719.38775510204	337.852533027508
9725.76530612245	337.716758753288
9732.14285714286	337.58179712933
9738.52040816327	337.448067055839
9744.89795918367	337.315903173411
9751.27551020408	337.185561172213
9757.65306122449	337.057225343231
9764.0306122449	336.931018069467
9770.40816326531	336.807009609359
9776.78571428571	336.685227587974
9783.16326530612	336.565666071647
9789.54081632653	336.448293954247
9795.91836734694	336.333062136538
9802.29591836735	336.219909608411
9808.67346938776	336.108768531351
9815.05102040816	335.999568241505
9821.42857142857	335.892238286537
9827.80612244898	335.786710662919
9834.18367346939	335.682921317779
9840.5612244898	335.580811059759
9846.9387755102	335.480326027782
9853.31632653061	335.381417786827
9859.69387755102	335.28404312994
9866.07142857143	335.188163721417
9872.44897959184	335.093745638102
9878.82653061224	335.000758816292
9885.20408163265	334.909176486478
9891.58163265306	334.818974634939
9897.95918367347	334.730131496643
9904.33673469388	334.642627081886
9910.71428571429	334.556442771713
9917.09183673469	334.471560976115
9923.4693877551	334.387964845568
9929.84693877551	334.305638038813
9936.22448979592	334.224564545353
9942.60204081633	334.144728552386
9948.97959183673	334.066114349063
9955.35714285714	333.988706264252
9961.73469387755	333.912488630324
9968.11224489796	333.837445767113
9974.48979591837	333.763561981439
9980.86734693878	333.690821577471
9987.24489795918	333.619208874508
9993.62244897959	333.548708229157
10000	333.479304059207
10006.3775510204	333.410980867848
10012.7551020408	333.343723267319
10019.1326530612	333.277515999695
10025.5102040816	333.212343955244
10031.887755102	333.148192188707
10038.2653061224	333.085045932545
10044.6428571429	333.022890606357
10051.0204081633	332.961711824428
10057.3979591837	332.90149540179
10063.7755102041	332.842227356939
10070.1530612245	332.783893912719
10076.5306122449	332.72648149666
10082.9081632653	332.669976740465
10089.2857142857	332.614366477052
10095.6632653061	332.559637737664
10102.0408163265	332.505777749335
10108.4183673469	332.452773931376
10114.7959183673	332.400613890966
10121.1734693878	332.349285419526
10127.5510204082	332.298776489737
10133.9285714286	332.249075251282
10140.306122449	332.200170026958
10146.6836734694	332.152049309669
10153.0612244898	332.104701759576
10159.4387755102	332.058116200277
10165.8163265306	332.012281615826
10172.193877551	331.96718714856
10178.5714285714	331.922822096291
10184.9489795918	331.879175909279
10191.3265306122	331.836238187998
10197.7040816327	331.793998681417
10204.0816326531	331.752447284208
10210.4591836735	331.7115740344
10216.8367346939	331.671369111703
10223.2142857143	331.631822835696
10229.5918367347	331.592925663262
10235.9693877551	331.554668186671
10242.3469387755	331.517041132235
10248.7244897959	331.480035358165
10255.1020408163	331.443641852377
10261.4795918367	331.407851730884
10267.8571428571	331.372656236445
10274.2346938776	331.33804673626
10280.612244898	331.304014720109
10286.9897959184	331.270551799039
10293.3673469388	331.237649703699
10299.7448979592	331.205300282201
10306.1224489796	331.173495498513
10312.5	331.1422274313
10318.8775510204	331.111488271964
10325.2551020408	331.081270322798
10331.6326530612	331.051565995646
10338.0102040816	331.022367810639
10344.387755102	330.993668394183
10350.7653061224	330.965460477398
10357.1428571429	330.937736895014
10363.5204081633	330.910490583827
10369.8979591837	330.883714580898
10376.2755102041	330.857402022219
10382.6530612245	330.831546141702
10389.0306122449	330.806140269426
10395.4081632653	330.781177830121
10401.7857142857	330.756652342066
10408.1632653061	330.73255741593
10414.5408163265	330.708886753068
10420.9183673469	330.685634144227
10427.2959183673	330.662793468634
10433.6734693878	330.640358692596
10440.0510204082	330.618323868005
10446.4285714286	330.596683131254
10452.806122449	330.575430702337
10459.1836734694	330.554560883328
10465.5612244898	330.534068057125
10471.9387755102	330.513946686564
10478.3163265306	330.494191313344
10484.693877551	330.474796556607
10491.0714285714	330.455757111863
10497.4489795918	330.437067750233
10503.8265306122	330.418723317177
10510.2040816327	330.400718731273
10516.5816326531	330.383048983324
10522.9591836735	330.365709135556
10529.3367346939	330.348694320296
10535.7142857143	330.331999738946
10542.0918367347	330.315620661253
10548.4693877551	330.299552424325
10554.8469387755	330.283790431444
10561.2244897959	330.268330151185
10567.6020408163	330.253167116762
10573.9795918367	330.238296924896
10580.3571428571	330.223715234811
10586.7346938776	330.209417767507
10593.112244898	330.195400305021
10599.4897959184	330.181658689307
10605.8673469388	330.168188821381
10612.2448979592	330.154986660727
10618.6224489796	330.142048224388
10625	330.129369585991
10631.3775510204	330.116946875015
10637.7551020408	330.10477627622
10644.1326530612	330.092854028652
10650.5102040816	330.081176424813
10656.887755102	330.069739810068
10663.2653061224	330.058540581968
10669.6428571429	330.047575189299
10676.0204081633	330.036840131379
10682.3979591837	330.026331957557
10688.7755102041	330.016047266396
10695.1530612245	330.005982704857
10701.5306122449	329.996134967705
10707.9081632653	329.986500796997
10714.2857142857	329.977076981213
10720.6632653061	329.967860354574
10727.0408163265	329.958847796556
10733.4183673469	329.95003623126
10739.7959183673	329.941422626625
10746.1734693878	329.933003993837
10752.5510204082	329.924777386909
10758.9285714286	329.91673990194
10765.306122449	329.908888676446
10771.6836734694	329.901220888876
10778.0612244898	329.893733758137
10784.4387755102	329.886424542854
10790.8163265306	329.879290540801
10797.193877551	329.872329088506
10803.5714285714	329.865537560665
10809.9489795918	329.858913369489
10816.3265306122	329.852453964219
10822.7040816327	329.846156830754
10829.0816326531	329.840019490997
10835.4591836735	329.834039502301
10841.8367346939	329.828214457075
10848.2142857143	329.822541982342
10854.5918367347	329.817019739116
10860.9693877551	329.811645421925
10867.3469387755	329.806416758482
10873.7244897959	329.801331509153
10880.1020408163	329.796387466413
10886.4795918367	329.791582454448
10892.8571428571	329.786914328819
10899.2346938776	329.782380975895
10905.612244898	329.77798031239
10911.9897959184	329.773710285041
10918.3673469388	329.7695688702
10924.7448979592	329.765554073309
10931.1224489796	329.761663928504
10937.5	329.757896498337
10943.8775510204	329.754249873291
10950.2551020408	329.750722171334
10956.6326530612	329.74731153759
10963.0102040816	329.744016144033
10969.387755102	329.740834188997
10975.7653061224	329.737763896792
10982.1428571429	329.734803517439
10988.5204081633	329.731951326292
10994.8979591837	329.729205623601
11001.2755102041	329.72656473418
11007.6530612245	329.72402700717
11014.0306122449	329.721590815604
11020.4081632653	329.719254556037
11026.7857142857	329.717016648278
11033.1632653061	329.714875535105
11039.5408163265	329.71282968185
11045.9183673469	329.710877576078
11052.2959183673	329.709017727365
11058.6734693878	329.707248666953
11065.0510204082	329.705568947386
11071.4285714286	329.703977142237
11077.806122449	329.702471845892
11084.1836734694	329.701051673172
11090.5612244898	329.699715259027
11096.9387755102	329.698461258309
11103.3163265306	329.697288345519
11109.693877551	329.696195214443
11116.0714285714	329.695180577895
11122.4489795918	329.694243167528
11128.8265306122	329.693381733515
11135.2040816327	329.692595044251
11141.5816326531	329.691881886129
11147.9591836735	329.691241063342
11154.3367346939	329.690671397554
11160.7142857143	329.690171727646
11167.0918367347	329.689740909533
11173.4693877551	329.689377815921
11179.8469387755	329.689081336009
11186.2244897959	329.688850375274
11192.6020408163	329.688683855302
11198.9795918367	329.68858071351
11205.3571428571	329.688539902896
11211.7346938776	329.688560391851
11218.112244898	329.688641163985
11224.4897959184	329.688781217836
11230.8673469388	329.688979566664
11237.2448979592	329.689235238298
11243.6224489796	329.689547274913
11250	329.689914732778
11256.3775510204	329.690336682082
11262.7551020408	329.690812206783
11269.1326530612	329.691340404362
11275.5102040816	329.691920385615
11281.887755102	329.692551274502
11288.2653061224	329.693232207979
11294.6428571429	329.693962335757
11301.0204081633	329.694740820128
11307.3979591837	329.695566835835
11313.7755102041	329.696439569869
11320.1530612245	329.697358221264
11326.5306122449	329.698322000946
11332.9081632653	329.699330131605
11339.2857142857	329.700381847473
11345.6632653061	329.701476394157
11352.0408163265	329.702613028513
11358.4183673469	329.703791018486
11364.7959183673	329.705009642915
11371.1734693878	329.706268191382
11377.5510204082	329.707565964104
11383.9285714286	329.708902271747
11390.306122449	329.710276435262
11396.6836734694	329.711687785751
11403.0612244898	329.71313566436
11409.4387755102	329.714619422082
11415.8163265306	329.716138419619
11422.193877551	329.717692027276
11428.5714285714	329.719279624821
11434.9489795918	329.720900601313
11441.3265306122	329.72255435498
11447.7040816327	329.724240293128
11454.0816326531	329.725957831971
11460.4591836735	329.727706396497
11466.8367346939	329.729485420359
11473.2142857143	329.731294345772
11479.5918367347	329.733132623348
11485.9693877551	329.734999711982
11492.3469387755	329.736895078762
11498.7244897959	329.738818198836
11505.1020408163	329.740768555279
11511.4795918367	329.742745638985
11517.8571428571	329.744748948584
11524.2346938776	329.746777990302
11530.612244898	329.748832277838
11536.9897959184	329.750911332286
11543.3673469388	329.753014682031
11549.7448979592	329.755141862613
11556.1224489796	329.757292416633
11562.5	329.759465893673
11568.8775510204	329.761661850181
11575.2551020408	329.763879849356
11581.6326530612	329.766119461062
11588.0102040816	329.768380261754
11594.387755102	329.770661834348
11600.7653061224	329.772963768132
11607.1428571429	329.775285658691
11613.5204081633	329.777627107816
11619.8979591837	329.779987723392
11626.2755102041	329.782367119313
11632.6530612245	329.784764915421
11639.0306122449	329.787180737399
11645.4081632653	329.789614216674
11651.7857142857	329.792064990354
11658.1632653061	329.794532701147
11664.5408163265	329.797016997266
11670.9183673469	329.79951753234
11677.2959183673	329.802033965364
11683.6734693878	329.804565960604
11690.0510204082	329.807113187513
11696.4285714286	329.809675320658
11702.806122449	329.812252039664
11709.1836734694	329.814843029122
11715.5612244898	329.817447978508
11721.9387755102	329.820066582129
11728.3163265306	329.822698539056
11734.693877551	329.825343553036
11741.0714285714	329.828001332422
11747.4489795918	329.830671590129
11753.8265306122	329.833354043553
11760.2040816327	329.836048414494
11766.5816326531	329.838754429102
11772.9591836735	329.841471817825
11779.3367346939	329.844200315328
11785.7142857143	329.846939660427
11792.0918367347	329.849689596044
11798.4693877551	329.852449869145
11804.8469387755	329.855220230668
11811.2244897959	329.858000435464
11817.6020408163	329.860790242258
11823.9795918367	329.86358941358
11830.3571428571	329.866397715696
11836.7346938776	329.86921491857
11843.112244898	329.872040795813
11849.4897959184	329.874875124612
11855.8673469388	329.87771768568
11862.2448979592	329.880568263216
11868.6224489796	329.883426644849
11875	329.886292621577
11881.3775510204	329.88916598772
11887.7551020408	329.892046540884
11894.1326530612	329.894934081901
11900.5102040816	329.897828414774
11906.887755102	329.900729346642
11913.2653061224	329.903636687735
11919.6428571429	329.906550251317
11926.0204081633	329.90946985364
11932.3979591837	329.912395313914
11938.7755102041	329.915326454255
11945.1530612245	329.918263099633
11951.5306122449	329.921205077836
11957.9081632653	329.924152219437
11964.2857142857	329.92710435774
11970.6632653061	329.930061328738
11977.0408163265	329.93302297108
11983.4183673469	329.935989126035
11989.7959183673	329.938959637439
11996.1734693878	329.941934351661
12002.5510204082	329.944913117576
12008.9285714286	329.947895786517
12015.306122449	329.950882212234
12021.6836734694	329.953872250865
12028.0612244898	329.956865760904
12034.4387755102	329.959862603158
12040.8163265306	329.962862640707
12047.193877551	329.965865738883
12053.5714285714	329.968871765232
12059.9489795918	329.971880589473
12066.3265306122	329.974892083468
12072.7040816327	329.977906121199
12079.0816326531	329.980922578727
12085.4591836735	329.983941334158
12091.8367346939	329.986962267616
12098.2142857143	329.98998526122
12104.5918367347	329.993010199042
12110.9693877551	329.996036967076
12117.3469387755	329.999065453222
12123.7244897959	330.00209554725
12130.1020408163	330.005127140765
12136.4795918367	330.008160127186
12142.8571428571	330.011194401722
12149.2346938776	330.014229861338
12155.612244898	330.017266404728
12161.9897959184	330.020303932292
12168.3673469388	330.023342346111
12174.7448979592	330.026381549917
12181.1224489796	330.029421449069
12187.5	330.032461950531
12193.8775510204	330.035502962847
12200.2551020408	330.03854439611
12206.6326530612	330.041586161946
12213.0102040816	330.04462817349
12219.387755102	330.04767034536
12225.7653061224	330.050712593632
12232.1428571429	330.053754835821
12238.5204081633	330.056796990865
12244.8979591837	330.059838979089
12251.2755102041	330.062880722192
12257.6530612245	330.065922143229
12264.0306122449	330.068963166584
12270.4081632653	330.072003717951
12276.7857142857	330.075043724313
12283.1632653061	330.078083113928
12289.5408163265	330.081121816303
12295.9183673469	330.084159762172
12302.2959183673	330.087196883487
12308.6734693878	330.090233113391
12315.0510204082	330.093268386205
12321.4285714286	330.096302637401
12327.806122449	330.099335803595
12334.1836734694	330.102367822525
12340.5612244898	330.105398633028
12346.9387755102	330.10842817503
12353.3163265306	330.111456389529
12359.693877551	330.114483218574
12366.0714285714	330.11750860525
12372.4489795918	330.120532493663
12378.8265306122	330.123554828927
12385.2040816327	330.12657555714
12391.5816326531	330.129594625374
12397.9591836735	330.132611981663
12404.3367346939	330.135627574984
12410.7142857143	330.138641355237
12417.0918367347	330.141653273241
12423.4693877551	330.144663280715
12429.8469387755	330.147671330261
12436.2244897959	330.150677375352
12442.6020408163	330.153681370324
12448.9795918367	330.156683270352
12455.3571428571	330.159683031446
12461.7346938776	330.16268061043
12468.112244898	330.165675964938
12474.4897959184	330.168669053395
12480.8673469388	330.171659835003
12487.2448979592	330.174648269737
12493.6224489796	330.177634318321
12500	330.180617942234


==> Figures/dyn-ecco/sig4-2-e-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	292.161781245788
25	323.575
30	368
35	368
40	368
45	368
50	368
55	368
60	368
65	368
70	368
75	368
80	368
85	368
90	368
95	368
100	368
105	368
110	368
115	368
120	368
125	368
130	368
135	368
140	368
145	368
150	368
155	368
160	368
165	368
170	368
175	368
180	368
185	368
190	368
195	368
200	368
205	368
210	368
215	368
220	368
225	368
230	368
235	368
240	368
245	368
250	368
255	368
260	368
265	368
270	368
275	368
280	368
285	368
290	368
295	368
300	368
305	368
310	368
315	368
320	368
325	368
330	368
335	368
340	368
345	368
350	368
355	368
360	368
365	368
370	368
375	368
380	368
385	368
390	368
395	368
400	368
405	368
410	368
415	368
420	368
425	368
430	368
435	368
440	368
445	368
450	368
455	368
460	368
465	368
470	368
475	368
480	368
485	368
490	368
495	368
500	368
505	368
510	368
515	368
520	368
525	368
530	368
535	368
540	368
545	368
550	368
555	368
560	368
565	368
570	368
575	368
580	368
585	368
590	368
595	368
600	368
605	368
610	368
615	368
620	368
625	368
630	368
635	368
640	368
645	368
650	368
655	368
660	368
665	368
670	368
675	368
680	368
685	368
690	368
695	368
700	368
705	368
710	368
715	368
720	368
725	368
730	368
735	368
740	368
745	368
750	368
755	368
760	368
765	368
770	368
775	368
780	368
785	368
790	368
795	368
800	368
805	368
810	368
815	368
820	368
825	368
830	368
835	368
840	368
845	368
850	368
855	368
860	368
865	368
870	368
875	368
880	368
885	368
890	368
895	368
900	368
905	368
910	368
915	368
920	368
925	368
930	368
935	368
940	368
945	368
950	368
955	368
960	368
965	368
970	368
975	368
980	368
985	368
990	367.838395913364
995	367.355354221647
1000	366.556167230707
1005	365.449591000457
1010	364.047749411641
1015	362.366001334061
1020	360.422772351583
1025	358.239352887586
1030	355.839664942628
1035	353.25
1040	350.498730970736
1045	347.616001334061
1050	344.633394879124
1055	341.583589666396
1060	338.5
1065	335.416410333604
1070	332.366605120876
1075	329.383998665939
1080	326.501269029264
1085	323.75
1090	321.160335057372
1095	318.760647112414
1100	316.577227648417
1105	314.633998665939
1110	312.952250588359
1115	311.550408999543
1120	310.443832769293
1125	309.644645778353
1130	309
1135	309
1140	309
1145	309
1150	309
1155	309
1160	309
1165	309
1170	309
1175	309
1180	309
1185	309
1190	309
1195	309
1200	309
1205	309
1210	309
1215	309
1220	309
1225	309
1230	309
1235	309
1240	309
1245	309
1250	309
1255	309
1260	309
1265	309
1270	309
1275	309
1280	309
1285	309
1290	309
1295	309
1300	309
1305	309
1310	309
1315	309
1320	309
1325	309
1330	309
1335	309
1340	309
1345	309
1350	309
1355	309
1360	309
1365	309
1370	309
1375	309
1380	309
1385	309
1390	309
1395	309
1400	309
1405	309
1410	309
1415	309
1420	309
1425	309
1430	309
1435	309
1440	309
1445	309
1450	309
1455	309
1460	309
1465	309
1470	309
1475	309
1480	309
1485	309
1490	309
1495	309
1500	309
1505	309
1510	309
1515	309
1520	309
1525	309
1530	309
1535	309
1540	309
1545	309
1550	309
1555	309
1560	309
1565	309
1570	309
1575	309
1580	309
1585	309
1590	309
1595	309
1600	309
1605	309
1610	309
1615	309
1620	309
1625	309
1630	309
1635	309
1640	309
1645	309
1650	309
1655	309
1660	309
1665	309
1670	309
1675	309
1680	309
1685	309
1690	309
1695	309
1700	309
1705	309
1710	309
1715	309
1720	309
1725	309
1730	309
1735	309
1740	309
1745	309
1750	309
1755	309
1760	309
1765	309
1770	309
1775	309
1780	309
1785	309
1790	309
1795	309
1800	309
1805	309
1810	309
1815	309
1820	309
1825	309
1830	309
1835	309
1840	309
1845	309
1850	309
1855	309
1860	309
1865	309
1870	309
1875	309
1880	309
1885	309
1890	309
1895	309
1900	309
1905	309
1910	309
1915	309
1920	309
1925	309
1930	309
1935	309
1940	309
1945	309
1950	309
1955	309
1960	309
1965	309
1970	309
1975	309
1980	309
1985	309
1990	309
1995	309
2000	309
2005	309
2010	309
2015	309
2020	309
2025	309
2030	309
2035	309
2040	309
2045	309
2050	309
2055	309
2060	309
2065	309
2070	309
2075	309
2080	309
2085	309
2090	309
2095	309
2100	309
2105	309
2110	309
2115	309
2120	309
2125	309
2130	309
2135	309
2140	309
2145	309
2150	309
2155	309
2160	309
2165	309
2170	309
2175	309
2180	309
2185	309
2190	309
2195	309
2200	309
2205	309
2210	309
2215	309
2220	309
2225	309
2230	309
2235	309
2240	309
2245	309
2250	309
2255	309
2260	309
2265	309
2270	309
2275	309
2280	309
2285	309
2290	309
2295	309
2300	309
2305	309
2310	309
2315	309
2320	309
2325	309
2330	309
2335	309
2340	309
2345	309
2350	309
2355	309
2360	309
2365	309
2370	309
2375	309
2380	309
2385	309
2390	309
2395	309
2400	309
2405	309
2410	309
2415	309
2420	309
2425	309
2430	309
2435	309
2440	309
2445	309
2450	309
2455	309
2460	309
2465	309
2470	309
2475	309
2480	309
2485	309
2490	309
2495	309
2500	309
2505	309
2510	309
2515	309
2520	309
2525	309
2530	309
2535	309
2540	309
2545	309
2550	309
2555	309
2560	309
2565	309
2570	309
2575	309
2580	309
2585	309
2590	309
2595	309
2600	309
2605	309
2610	309
2615	309
2620	309
2625	309
2630	309
2635	309
2640	309
2645	309
2650	309
2655	309
2660	309
2665	309
2670	309
2675	309
2680	309
2685	309
2690	309
2695	309
2700	309
2705	309
2710	309
2715	309
2720	309
2725	309
2730	309
2735	309
2740	309
2745	309
2750	309
2755	309
2760	309
2765	309
2770	309
2775	309
2780	309
2785	309
2790	309
2795	309
2800	309
2805	309
2810	309
2815	309
2820	309
2825	309
2830	309
2835	309
2840	309
2845	309
2850	309
2855	309
2860	309
2865	309
2870	309
2875	309
2880	309
2885	309
2890	309
2895	309
2900	309
2905	309
2910	309
2915	309
2920	309
2925	309
2930	309
2935	309
2940	309
2945	309
2950	309
2955	309
2960	309
2965	309
2970	309
2975	309
2980	309
2985	309
2990	309
2995	309
3000	309
3005	309
3010	309
3015	309
3020	309
3025	309
3030	309
3035	309
3040	309
3045	309
3050	309
3055	309
3060	309
3065	309
3070	309
3075	309
3080	309
3085	309
3090	309
3095	309
3100	309
3105	309
3110	309
3115	309
3120	309
3125	309
3130	309
3135	309
3140	309
3145	309
3150	309
3155	309
3160	309
3165	309
3170	309
3175	309
3180	309
3185	309
3190	309
3195	309
3200	309
3205	309
3210	309
3215	309
3220	309
3225	309
3230	309
3235	309
3240	309
3245	309
3250	309
3255	309
3260	309
3265	309
3270	309
3275	309
3280	309
3285	309
3290	309
3295	309
3300	309
3305	309
3310	309
3315	309
3320	309
3325	309
3330	309
3335	309
3340	309
3345	309
3350	309
3355	309
3360	309
3365	309
3370	309
3375	309
3380	309
3385	309
3390	309
3395	309
3400	309
3405	309
3410	309
3415	309
3420	309
3425	309
3430	309
3435	309
3440	309
3445	309
3450	309
3455	309
3460	309
3465	309
3470	309
3475	309
3480	309
3485	309
3490	309
3495	309
3500	309
3505	309
3510	309
3515	309
3520	309
3525	309
3530	309
3535	309
3540	309
3545	309
3550	309
3555	309
3560	309
3565	309
3570	309
3575	309
3580	309
3585	309
3590	309
3595	309
3600	309
3605	309
3610	309
3615	309
3620	309
3625	309
3630	309
3635	309
3640	309
3645	309
3650	309
3655	309
3660	309
3665	309
3670	309
3675	309
3680	309
3685	309
3690	309
3695	309
3700	309
3705	309
3710	309
3715	309
3720	309
3725	309
3730	309
3735	309
3740	309
3745	309
3750	309
3755	309
3760	309
3765	309
3770	309
3775	309
3780	309
3785	309
3790	309
3795	309
3800	309
3805	309
3810	309
3815	309
3820	309
3825	309
3830	309
3835	309
3840	309
3845	309
3850	309
3855	309
3860	309
3865	309
3870	309
3875	309
3880	309
3885	309
3890	309
3895	309
3900	309
3905	309
3910	309
3915	309
3920	309
3925	309
3930	309
3935	309
3940	309
3945	309
3950	309
3955	309
3960	309
3965	309
3970	309
3975	309
3980	309
3985	309
3990	309
3995	309
4000	309
4005	309
4010	309
4015	309
4020	309
4025	309
4030	309
4035	309
4040	309
4045	309
4050	309
4055	309
4060	309
4065	309
4070	309
4075	309
4080	309
4085	309
4090	309
4095	309
4100	309
4105	309
4110	309
4115	309
4120	309
4125	309
4130	309
4135	309
4140	309
4145	309
4150	309
4155	309
4160	309
4165	309
4170	309
4175	309
4180	309
4185	309
4190	309
4195	309
4200	309
4205	309
4210	309
4215	309
4220	309
4225	309
4230	309
4235	309
4240	309
4245	309
4250	309
4255	309
4260	309
4265	309
4270	309
4275	309
4280	309
4285	309
4290	309
4295	309
4300	309
4305	309
4310	309
4315	309
4320	309
4325	309
4330	309
4335	309
4340	309
4345	309
4350	309
4355	309
4360	309
4365	309
4370	309
4375	309
4380	309
4385	309
4390	309
4395	309
4400	309
4405	309
4410	309
4415	309
4420	309
4425	309
4430	309
4435	309
4440	309
4445	309
4450	309
4455	309
4460	309
4465	309
4470	309
4475	309
4480	309
4485	309
4490	309
4495	309
4500	309
4505	309
4510	309
4515	309
4520	309
4525	309
4530	309
4535	309
4540	309
4545	309
4550	309
4555	309
4560	309
4565	309
4570	309
4575	309
4580	309
4585	309
4590	309
4595	309
4600	309
4605	309
4610	309
4615	309
4620	309
4625	309
4630	309
4635	309
4640	309
4645	309
4650	309
4655	309
4660	309
4665	309
4670	309
4675	309
4680	309
4685	309
4690	309
4695	309
4700	309
4705	309
4710	309
4715	309
4720	309
4725	309
4730	309
4735	309
4740	309
4745	309
4750	309
4755	309
4760	309
4765	309
4770	309
4775	309
4780	309
4785	309
4790	309
4795	309
4800	309
4805	309
4810	309
4815	309
4820	309
4825	309
4830	309
4835	309
4840	309
4845	309
4850	309
4855	309
4860	309
4865	309
4870	309
4875	309
4880	309
4885	309
4890	309
4895	309
4900	309
4905	309
4910	309
4915	309
4920	309
4925	309
4930	309
4935	309
4940	309
4945	309
4950	309
4955	309
4960	309
4965	309
4970	309
4975	309
4980	309
4985	309
4990	309
4995	309
5000	309
5005	309
5010	309
5015	309
5020	309
5025	309
5030	309
5035	309
5040	309
5045	309
5050	309
5055	309
5060	309
5065	309
5070	309
5075	309
5080	309
5085	309
5090	309
5095	309
5100	309
5105	309
5110	309
5115	309
5120	309
5125	309
5130	309
5135	309
5140	309
5145	309
5150	309
5155	309
5160	309
5165	309
5170	309
5175	309
5180	309
5185	309
5190	309
5195	309
5200	309
5205	309
5210	309
5215	309
5220	309
5225	309
5230	309
5235	309
5240	309
5245	309
5250	309
5255	309
5260	309
5265	309
5270	309
5275	309
5280	309
5285	309
5290	309
5295	309
5300	309
5305	309
5310	309
5315	309
5320	309
5325	309
5330	309
5335	309
5340	309
5345	309
5350	309
5355	309
5360	309
5365	309
5370	309
5375	309
5380	309
5385	309
5390	309
5395	309
5400	309
5405	309
5410	309
5415	309
5420	309
5425	309
5430	309
5435	309
5440	309
5445	309
5450	309
5455	309
5460	309
5465	309
5470	309
5475	309
5480	309
5485	309
5490	309
5495	309
5500	309
5505	309
5510	309
5515	309
5520	309
5525	309
5530	309
5535	309
5540	309
5545	309
5550	309
5555	309
5560	309
5565	309
5570	309
5575	309
5580	309
5585	309
5590	309
5595	309
5600	309
5605	309
5610	309
5615	309
5620	309
5625	309
5630	309
5635	309
5640	309
5645	309
5650	309
5655	309
5660	309
5665	309
5670	309
5675	309
5680	309
5685	309
5690	309
5695	309
5700	309
5705	309
5710	309
5715	309
5720	309
5725	309
5730	309
5735	309
5740	309
5745	309
5750	309
5755	309
5760	309
5765	309
5770	309
5775	309
5780	309
5785	309
5790	309
5795	309
5800	309
5805	309
5810	309
5815	309
5820	309
5825	309
5830	309
5835	309
5840	309
5845	309
5850	309
5855	309
5860	309
5865	309
5870	309
5875	309
5880	309
5885	309
5890	309
5895	309
5900	309
5905	309
5910	309
5915	309
5920	309
5925	309
5930	309
5935	309
5940	309
5945	309
5950	309
5955	309
5960	309
5965	309
5970	309
5975	309
5980	309
5985	309
5990	309
5995	309
6000	309
6005	309
6010	309
6015	309
6020	309
6025	309
6030	309
6035	309
6040	309
6045	309
6050	309
6055	309
6060	309
6065	309
6070	309
6075	309
6080	309
6085	309
6090	309
6095	309
6100	309
6105	309
6110	309
6115	309
6120	309
6125	309
6130	309
6135	309
6140	309
6145	309
6150	309
6155	309
6160	309
6165	309
6170	309
6175	309
6180	309
6185	309
6190	309
6195	309
6200	309
6205	309
6210	309
6215	309
6220	309
6225	309
6230	309
6235	309
6240	309
6245	309
6250	309
6255	309
6260	309
6265	309
6270	309
6275	309
6280	309
6285	309
6290	309
6295	309
6300	309
6305	309
6310	309
6315	309
6320	309
6325	309
6330	309
6335	309
6340	309
6345	309
6350	309
6355	309
6360	309
6365	309
6370	309
6375	309
6380	309
6385	309
6390	309
6395	309
6400	309
6405	309
6410	309
6415	309
6420	309
6425	309
6430	309
6435	309
6440	309
6445	309
6450	309
6455	309
6460	309
6465	309
6470	309
6475	309
6480	309
6485	309
6490	309
6495	309
6500	309
6505	309
6510	309
6515	309
6520	309
6525	309
6530	309
6535	309
6540	309
6545	309
6550	309
6555	309
6560	309
6565	309
6570	309
6575	309
6580	309
6585	309
6590	309
6595	309
6600	309
6605	309
6610	309
6615	309
6620	309
6625	309
6630	309
6635	309
6640	309
6645	309
6650	309
6655	309
6660	309
6665	309
6670	309
6675	309
6680	309
6685	309
6690	309
6695	309
6700	309
6705	309
6710	309
6715	309
6720	309
6725	309
6730	309
6735	309
6740	309
6745	309
6750	309
6755	309
6760	309
6765	309
6770	309
6775	309
6780	309
6785	309
6790	309
6795	309
6800	309
6805	309
6810	309
6815	309
6820	309
6825	309
6830	309
6835	309
6840	309
6845	309
6850	309
6855	309
6860	309
6865	309
6870	309
6875	309
6880	309
6885	309
6890	309
6895	309
6900	309
6905	309
6910	309
6915	309
6920	309
6925	309
6930	309
6935	309
6940	309
6945	309
6950	309
6955	309
6960	309
6965	309
6970	309
6975	309
6980	309
6985	309
6990	309
6995	309
7000	309
7005	309
7010	309
7015	309
7020	309
7025	309
7030	309
7035	309
7040	309
7045	309
7050	309
7055	309
7060	309
7065	309
7070	309
7075	309
7080	309
7085	309
7090	309
7095	309
7100	309
7105	309
7110	309
7115	309
7120	309
7125	309
7130	309
7135	309
7140	309
7145	309
7150	309
7155	309
7160	309
7165	309
7170	309
7175	309
7180	309
7185	309
7190	309
7195	309
7200	309
7205	309
7210	309
7215	309
7220	309
7225	309
7230	309
7235	309
7240	309
7245	309
7250	309
7255	309
7260	309
7265	309
7270	309
7275	309
7280	309
7285	309
7290	309
7295	309
7300	309
7305	309
7310	309
7315	309
7320	309
7325	309
7330	309
7335	309
7340	309
7345	309
7350	309
7355	309
7360	309
7365	309
7370	309
7375	309
7380	309
7385	309
7390	309
7395	309
7400	309
7405	309
7410	309
7415	309
7420	309
7425	309
7430	309
7435	309
7440	309
7445	309
7450	309
7455	309
7460	309
7465	309
7470	309
7475	309
7480	309
7485	309
7490	309
7495	309
7500	309
7505	309
7510	309
7515	309
7520	309
7525	309
7530	309
7535	309
7540	309
7545	309
7550	309
7555	309
7560	309
7565	309
7570	309
7575	309
7580	309
7585	309
7590	309
7595	309
7600	309
7605	309
7610	309
7615	309
7620	309
7625	309
7630	309
7635	309
7640	309
7645	309
7650	309
7655	309
7660	309
7665	309
7670	309
7675	309
7680	309
7685	309
7690	309
7695	309
7700	309
7705	309
7710	309
7715	309
7720	309
7725	309
7730	309
7735	309
7740	309
7745	309
7750	309
7755	309
7760	309
7765	309
7770	309
7775	309
7780	309
7785	309
7790	309
7795	309
7800	309
7805	309
7810	309
7815	309
7820	309
7825	309
7830	309
7835	309
7840	309
7845	309
7850	309
7855	309
7860	309
7865	309
7870	309
7875	309
7880	309
7885	309
7890	309
7895	309
7900	309
7905	309
7910	309
7915	309
7920	309
7925	309
7930	309
7935	309
7940	309
7945	309
7950	309
7955	309
7960	309
7965	309
7970	309
7975	309
7980	309
7985	309
7990	309
7995	309
8000	309
8005	309
8010	309
8015	309
8020	309
8025	309
8030	309
8035	309
8040	309
8045	309
8050	309
8055	309
8060	309
8065	309
8070	309
8075	309
8080	309
8085	309
8090	309
8095	309
8100	309
8105	309
8110	309
8115	309
8120	309
8125	309
8130	309
8135	309
8140	309
8145	309
8150	309
8155	309
8160	309
8165	309
8170	309
8175	309
8180	309
8185	309
8190	309
8195	309
8200	309
8205	309
8210	309
8215	309
8220	309
8225	309
8230	309
8235	309
8240	309
8245	309
8250	309
8255	309
8260	309
8265	312.205798182667
8270	321.509386868441
8275	336.000065974843
8280	354.259386868441
8285	374.5
8290	394.740613131559
8295	412.999934025157
8300	427.490613131559
8305	440
8310	440
8315	440
8320	440
8325	440
8330	440
8335	440
8340	440
8345	440
8350	440
8355	440
8360	440
8365	440
8370	440
8375	440
8380	440
8385	440
8390	440
8395	440
8400	440
8405	440
8410	440
8415	440
8420	440
8425	440
8430	440
8435	440
8440	440
8445	440
8450	440
8455	440
8460	440
8465	440
8470	440
8475	440
8480	440
8485	440
8490	440
8495	440
8500	440
8505	440
8510	440
8515	440
8520	440
8525	440
8530	440
8535	440
8540	440
8545	440
8550	440
8555	440
8560	440
8565	440
8570	440
8575	440
8580	440
8585	440
8590	440
8595	440
8600	440
8605	440
8610	440
8615	440
8620	440
8625	440
8630	440
8635	440
8640	440
8645	440
8650	440
8655	440
8660	440
8665	440
8670	440
8675	440
8680	440
8685	440
8690	440
8695	440
8700	440
8705	440
8710	440
8715	440
8720	440
8725	440
8730	440
8735	440
8740	440
8745	440
8750	440
8755	440
8760	440
8765	440
8770	440
8775	440
8780	440
8785	440
8790	440
8795	440
8800	440
8805	440
8810	440
8815	440
8820	440
8825	440
8830	440
8835	440
8840	440
8845	440
8850	440
8855	440
8860	440
8865	440
8870	440
8875	440
8880	440
8885	440
8890	440
8895	440
8900	440
8905	440
8910	440
8915	440
8920	440
8925	440
8930	440
8935	440
8940	440
8945	440
8950	440
8955	440
8960	440
8965	440
8970	440
8975	440
8980	440
8985	440
8990	440
8995	440
9000	440
9005	440
9010	440
9015	440
9020	440
9025	440
9030	440
9035	440
9040	440
9045	440
9050	440
9055	440
9060	440
9065	440
9070	440
9075	440
9080	440
9085	440
9090	440
9095	440
9100	440
9105	440
9110	440
9115	440
9120	440
9125	440
9130	440
9135	440
9140	440
9145	440
9150	440
9155	440
9160	440
9165	440
9170	440
9175	440
9180	440
9185	440
9190	440
9195	440
9200	440
9205	440
9210	440
9215	440
9220	440
9225	440
9230	440
9235	440
9240	440
9245	440
9250	440
9255	440
9260	440
9265	440
9270	440
9275	440
9280	440
9285	440
9290	440
9295	440
9300	440
9305	440
9310	440
9315	440
9320	440
9325	440
9330	440
9335	440
9340	440
9345	440
9350	440
9355	440
9360	440
9365	440
9370	440
9375	440
9380	440
9385	440
9390	440
9395	440
9400	440
9405	440
9410	440
9415	440
9420	440
9425	439.940801852848
9430	439.763441039434
9435	439.468617521861
9440	439.057494833859
9445	438.531695488855
9450	437.893294576648
9455	437.144811573981
9460	436.289200401316
9465	435.32983776506
9470	434.270509831248
9475	433.115397283274
9480	431.869058822642
9485	430.536413177861
9490	429.122719692461
9495	427.633557568774
9500	426.07480384937
9505	424.452610223051
9510	422.773378746952
9515	421.04373658054
9520	419.270509831248
9525	417.460696614946
9530	415.621439437572
9535	413.759997006929
9540	411.883715585879
9545	410
9550	408.116284414121
9555	406.240002993071
9560	404.378560562428
9565	402.539303385054
9570	400.729490168752
9575	398.95626341946
9580	397.226621253048
9585	395.547389776949
9590	393.92519615063
9595	392.366442431226
9600	390.877280307539
9605	389.463586822139
9610	388.130941177358
9615	386.884602716726
9620	385.729490168752
9625	384.67016223494
9630	383.710799598684
9635	382.855188426019
9640	382.106705423352
9645	381.468304511145
9650	380.942505166141
9655	380.531382478139
9660	380.236558960566
9665	380
9670	380
9675	380
9680	380
9685	380
9690	380
9695	380
9700	380
9705	380
9710	380
9715	380
9720	380
9725	380
9730	380
9735	380
9740	380
9745	380
9750	380
9755	380
9760	380
9765	380
9770	380
9775	380
9780	380
9785	380
9790	380
9795	380
9800	380
9805	380
9810	380
9815	380
9820	380
9825	380
9830	380
9835	380
9840	380
9845	380
9850	380
9855	380
9860	380
9865	380
9870	380
9875	380
9880	380
9885	380
9890	380
9895	380
9900	380
9905	380
9910	380
9915	380
9920	380
9925	380
9930	380
9935	380
9940	380
9945	380
9950	380
9955	380
9960	380
9965	380
9970	380
9975	380
9980	380
9985	380
9990	380
9995	380
10000	380
10005	380
10010	380
10015	380
10020	380
10025	380
10030	380
10035	380
10040	380
10045	380
10050	380
10055	380
10060	380
10065	380
10070	380
10075	380
10080	380
10085	380
10090	380
10095	380
10100	380
10105	380
10110	380
10115	380
10120	380
10125	380
10130	380
10135	380
10140	380
10145	380
10150	380
10155	380
10160	380
10165	380
10170	380
10175	380
10180	380
10185	380
10190	380
10195	380
10200	380
10205	380
10210	380
10215	380
10220	380
10225	380
10230	380
10235	380
10240	380
10245	380
10250	380
10255	380
10260	380
10265	380
10270	380
10275	380
10280	380
10285	380
10290	380
10295	380
10300	380
10305	380
10310	380
10315	380
10320	380
10325	380
10330	380
10335	380
10340	380
10345	380
10350	380
10355	380
10360	380
10365	380
10370	380
10375	380
10380	380
10385	380
10390	380
10395	380
10400	380
10405	380
10410	380
10415	380
10420	380
10425	380
10430	380
10435	380
10440	380
10445	380
10450	380
10455	380
10460	380
10465	380
10470	380
10475	380
10480	380
10485	380
10490	380
10495	380
10500	380
10505	380
10510	380
10515	380
10520	380
10525	380
10530	380
10535	380
10540	380
10545	380
10550	380
10555	380
10560	380
10565	380
10570	380
10575	380
10580	380
10585	380
10590	380
10595	380
10600	380
10605	380
10610	380
10615	380
10620	380
10625	380
10630	380
10635	380
10640	380
10645	380
10650	380
10655	380
10660	380
10665	380
10670	380
10675	380
10680	380
10685	380
10690	380
10695	380
10700	380
10705	380
10710	380
10715	380
10720	380
10725	380
10730	380
10735	380
10740	380
10745	380
10750	380
10755	380
10760	380
10765	380
10770	380
10775	380
10780	380
10785	380
10790	380
10795	380
10800	380
10805	380
10810	380
10815	380
10820	380
10825	380
10830	380
10835	380
10840	380
10845	380
10850	380
10855	380
10860	380
10865	380
10870	380
10875	380
10880	380
10885	380
10890	380
10895	380
10900	380
10905	380
10910	380
10915	380
10920	380
10925	380
10930	380
10935	380
10940	380
10945	380
10950	380
10955	380
10960	380
10965	380
10970	380
10975	380
10980	380
10985	380
10990	380
10995	380
11000	380
11005	380
11010	380
11015	380
11020	380
11025	380
11030	380
11035	380
11040	380
11045	380
11050	380
11055	380
11060	380
11065	380
11070	380
11075	380
11080	380
11085	380
11090	380
11095	380
11100	380
11105	380
11110	380
11115	380
11120	380
11125	380
11130	380
11135	380
11140	380
11145	380
11150	380
11155	380
11160	380
11165	380
11170	380
11175	380
11180	380
11185	380
11190	380
11195	380
11200	380
11205	380
11210	380
11215	380
11220	380
11225	380
11230	380
11235	380
11240	380
11245	380
11250	380
11255	380
11260	380
11265	380
11270	380
11275	380
11280	380
11285	380
11290	380
11295	380
11300	380
11305	380
11310	380
11315	380
11320	380
11325	380
11330	380
11335	380
11340	380
11345	380
11350	380
11355	380
11360	380
11365	380
11370	380
11375	380
11380	380
11385	380
11390	380
11395	380
11400	380
11405	380
11410	380
11415	380
11420	380
11425	380
11430	380
11435	380
11440	380
11445	380
11450	380
11455	380
11460	380
11465	380
11470	380
11475	380
11480	380
11485	380
11490	380
11495	380
11500	380
11505	380
11510	380
11515	380
11520	380
11525	380
11530	380
11535	380
11540	380
11545	380
11550	380
11555	380
11560	380
11565	380
11570	380
11575	380
11580	380
11585	380
11590	380
11595	380
11600	380
11605	380
11610	380
11615	380
11620	380
11625	380
11630	380
11635	380
11640	380
11645	380
11650	380
11655	380
11660	380
11665	380
11670	380
11675	380
11680	380
11685	380
11690	380
11695	380
11700	380
11705	380
11710	380
11715	380
11720	380
11725	380
11730	380
11735	380
11740	380
11745	380
11750	380
11755	380
11760	380
11765	380
11770	380
11775	380
11780	380
11785	380
11790	380
11795	380
11800	380
11805	380
11810	380
11815	380
11820	380
11825	380
11830	380
11835	380
11840	380
11845	380
11850	380
11855	380
11860	380
11865	380
11870	380
11875	380
11880	380
11885	380
11890	380
11895	380
11900	380
11905	380
11910	380
11915	380
11920	380
11925	380
11930	380
11935	380
11940	380
11945	380
11950	380
11955	380
11960	380
11965	380
11970	380
11975	380
11980	380
11985	380
11990	380
11995	380
12000	380
12005	380
12010	380
12015	380
12020	380
12025	380
12030	380
12035	380
12040	380
12045	380
12050	380
12055	380
12060	380
12065	380
12070	380
12075	380
12080	380
12085	380
12090	380
12095	380
12100	380
12105	380
12110	380
12115	380
12120	380
12125	380
12130	380
12135	380
12140	380
12145	380
12150	380
12155	380
12160	380
12165	380
12170	380
12175	380
12180	380
12185	380
12190	380
12195	380
12200	380
12205	380
12210	380
12215	380
12220	380
12225	380
12230	380
12235	380
12240	380
12245	380
12250	380
12255	380
12260	380
12265	380
12270	380
12275	380
12280	380
12285	380
12290	380
12295	380
12300	380
12305	380
12310	380
12315	380
12320	380
12325	380
12330	380
12335	380
12340	380
12345	380
12350	380
12355	380
12360	380
12365	380
12370	380
12375	380
12380	380
12385	380
12390	380
12395	380
12400	380
12405	380
12410	380
12415	380
12420	380
12425	380
12430	380
12435	380
12440	380
12445	380
12450	380
12455	380
12460	380
12465	380
12470	380
12475	380
12480	380
12485	380
12490	380
12495	380
12500	380


==> Figures/dyn-ecco/sig4-7-1.tsv <==
0	279.150000073505
6.37755102040816	279.15040900875
12.7551020408163	279.150347387601
19.1326530612245	279.150195064394
25.5102040816327	279.149981814204
31.8877551020408	279.149891181379
38.265306122449	279.15162405306
44.6428571428571	279.159525522116
51.0204081632653	279.178870138323
57.3979591836735	279.213126022893
63.7755102040816	279.275423637557
70.1530612244898	279.367916460573
76.530612244898	279.484904658838
82.9081632653061	279.633414212758
89.2857142857143	279.817024331467
95.6632653061225	280.037117294188
102.040816326531	280.293150354852
108.418367346939	280.583390730819
114.795918367347	280.905456696927
121.173469387755	281.256628432388
127.551020408163	281.634058734018
133.928571428571	282.034914501053
140.30612244898	282.456463867339
146.683673469388	282.896127408945
153.061224489796	283.351505488133
159.438775510204	283.820388388262
165.816326530612	284.300756992287
172.19387755102	284.790777922582
178.571428571429	285.28879391555
184.948979591837	285.793311817601
191.326530612245	286.3029904492
197.704081632653	286.816628592781
204.081632653061	287.333152165922
210.459183673469	287.851602414489
216.836734693878	288.371125274508
223.214285714286	288.89096128696
229.591836734694	289.410435841622
235.969387755102	289.928950671748
242.34693877551	290.445976343438
248.724489795918	290.96104501489
255.102040816327	291.473743900422
261.479591836735	291.983709609608
267.857142857143	292.490623089741
274.234693877551	292.994204757059
280.612244897959	293.494210288235
286.989795918367	293.990426967933
293.367346938775	294.482670306615
299.744897959184	294.970780912423
306.122448979592	295.454621812459
312.5	295.934076114053
318.877551020408	296.409044773708
325.255102040816	296.879444634461
331.632653061225	297.345206737111
338.010204081633	297.806274808121
344.387755102041	298.262603828509
350.765306122449	298.71415881003
357.142857142857	299.160913737113
363.520408163265	299.602850581609
369.897959183673	300.039958409794
376.275510204082	300.472232619774
382.65306122449	300.899674274859
389.030612244898	301.322289468264
395.408163265306	301.740088772647
401.785714285714	302.153086767158
408.163265306122	302.56130161024
414.540816326531	302.964754640457
420.918367346939	303.363470036898
427.295918367347	303.757474525943
433.673469387755	304.146797105739
440.051020408163	304.531468800588
446.428571428571	304.911522451541
452.80612244898	305.286992532601
459.183673469388	305.65791497561
465.561224489796	306.024327020481
471.938775510204	306.386267087107
478.316326530612	306.7437746585
484.69387755102	307.09689017308
491.071428571429	307.445654933973
497.448979591837	307.790111031487
503.826530612245	308.130301269622
510.204081632653	308.466269102213
516.581632653061	308.79805857966
522.959183673469	309.125714302721
529.336734693878	309.449281378681
535.714285714286	309.76880538549
542.091836734694	310.084332342732
548.469387755102	310.395908685239
554.84693877551	310.703581239607
561.224489795918	311.007397206167
567.602040816327	311.307404145229
573.979591836735	311.603649963369
580.357142857143	311.896182902775
586.734693877551	312.185051533973
593.112244897959	312.470304749909
599.489795918367	312.751991759045
605.867346938776	313.03016208041
612.244897959184	313.304865540015
618.622448979592	313.57615226516
625	313.844072677218
631.377551020408	314.108677484054
637.755102040816	314.370017670747
644.132653061224	314.628144485041
650.510204081633	314.883109419892
656.887755102041	315.134964192419
663.265306122449	315.383760716863
669.642857142857	315.629551070576
676.020408163265	315.872387454357
682.397959183673	316.112322145482
688.775510204082	316.349407442202
695.15306122449	316.583695600835
701.530612244898	316.815238764754
707.908163265306	317.044088884377
714.285714285714	317.270297631313
720.663265306122	317.493916306085
727.040816326531	317.714995738081
733.418367346939	317.93358618214
739.795918367347	318.14973721576
746.173469387755	318.363497633696
752.551020408163	318.574915339929
758.928571428571	318.78403724963
765.30612244898	318.990909196886
771.683673469388	319.195575845352
778.061224489796	319.398080607136
784.438775510204	319.598465581537
790.816326530612	319.79677150135
797.19387755102	319.993037685633
803.571428571429	320.187302012356
809.948979591837	320.379600907835
816.326530612245	320.569969342673
822.704081632653	320.758440835494
829.081632653061	320.945047479287
835.459183673469	321.129819974031
841.836734693878	321.31278766204
848.214285714286	321.493978572747
854.591836734694	321.673419480599
860.969387755102	321.851135961495
867.34693877551	322.027152448012
873.724489795918	322.201492293916
880.102040816327	322.374177839694
886.479591836735	322.545230473504
892.857142857143	322.714670690169
899.234693877551	322.882518155522
905.612244897959	323.048791765297
911.989795918367	323.21350969864
918.367346938776	323.376689471434
924.744897959184	323.538347989201
931.122448979592	323.698501593941
937.5	323.857166106285
943.877551020408	324.014356868422
950.255102040816	324.170088783185
956.632653061224	324.32437634834
963.010204081633	324.477233688167
969.387755102041	324.62867458492
975.765306122449	324.778712506111
982.142857142857	324.927360628288
988.520408163265	325.074631860038
994.897959183673	325.220538863482
1001.27551020408	325.365094072689
1007.65306122449	325.50830970982
1014.0306122449	325.650197801316
1020.40816326531	325.790770192036
1026.78571428571	325.930038557313
1033.16326530612	326.068014414036
1039.54081632653	326.204709131543
1045.91836734694	326.34013394077
1052.29591836735	326.474299942011
1058.67346938776	326.607218112631
1065.05102040816	326.738899314114
1071.42857142857	326.869354297912
1077.80612244898	326.998593710503
1084.18367346939	327.126628098717
1090.5612244898	327.2534679142
1096.9387755102	327.379123517069
1103.31632653061	327.503605179388
1109.69387755102	327.626923088712
1116.07142857143	327.749087350899
1122.44897959184	327.870107992353
1128.82653061224	327.989994962555
1135.20408163265	328.108758136314
1141.58163265306	328.226407315494
1147.95918367347	328.342952230478
1154.33673469388	328.458402541998
1160.71428571429	328.572767842533
1167.09183673469	328.686057657292
1173.4693877551	328.798281445339
1179.84693877551	328.909448600828
1186.22448979592	329.019568453848
1192.60204081633	329.128650270966
1198.97959183673	329.236703256185
1205.35714285714	329.343736551708
1211.73469387755	329.44975923839
1218.11224489796	329.554780336145
1224.48979591837	329.658808804699
1230.86734693878	329.761853544051
1237.24489795918	329.86392339464
1243.62244897959	329.965027137794
1250	330.065173496254
1256.37755102041	330.164371134404
1262.75510204082	330.262628658337
1269.13265306122	330.359954616343
1275.51020408163	330.456357499226
1281.88775510204	330.551845740352
1288.26530612245	330.646427715791
1294.64285714286	330.740111744743
1301.02040816327	330.832906089708
1307.39795918367	330.924818956425
1313.77551020408	331.015858494157
1320.15306122449	331.106032795997
1326.5306122449	331.195349898913
1332.90816326531	331.283817783704
1339.28571428571	331.371444375382
1345.66326530612	331.458237543345
1352.04081632653	331.544205101313
1358.41836734694	331.629354807453
1364.79591836735	331.713694364705
1371.17346938776	331.797231420879
1377.55102040816	331.879973568541
1383.92857142857	331.961928345314
1390.30612244898	332.043103234111
1396.68367346939	332.123505663133
1403.0612244898	332.203143005855
1409.4387755102	332.282022581391
1415.81632653061	332.360151654639
1422.19387755102	332.437537436198
1428.57142857143	332.514187082553
1434.94897959184	332.590107696384
1441.32653061224	332.66530632664
1447.70408163265	332.739789968463
1454.08163265306	332.813565563533
1460.45918367347	332.886640000288
1466.83673469388	332.959020113919
1473.21428571429	333.030712686431
1479.59183673469	333.101724447023
1485.9693877551	333.172062072229
1492.34693877551	333.241732185863
1498.72448979592	333.310741359278
1505.10204081633	333.379096111678
1511.47959183673	333.446802910193
1517.85714285714	333.513868169872
1524.23469387755	333.580298254067
1530.61224489796	333.646099474659
1536.98979591837	333.711278092068
1543.36734693878	333.775840315402
1549.74489795918	333.839792302846
1556.12244897959	333.90314016182
1562.5	333.965889948956
1568.87755102041	334.028047670435
1575.25510204082	334.089619282294
1581.63265306122	334.150610690518
1588.01020408163	334.211027751104
1594.38775510204	334.270876270481
1600.76530612245	334.330162005742
1607.14285714286	334.388890664666
1613.52040816327	334.447067905962
1619.89795918367	334.504699339651
1626.27551020408	334.561790527244
1632.65306122449	334.618346981759
1639.0306122449	334.674374168121
1645.40816326531	334.729877503469
1651.78571428571	334.784862357248
1658.16326530612	334.839334051357
1664.54081632653	334.893297860578
1670.91836734694	334.946759012819
1677.29591836735	334.999722689157
1683.67346938776	335.052194024156
1690.05102040816	335.104178106239
1696.42857142857	335.155679977873
1702.80612244898	335.206704635634
1709.18367346939	335.257257030646
1715.5612244898	335.307342068886
1721.9387755102	335.356964611281
1728.31632653061	335.406129473932
1734.69387755102	335.454841428537
1741.07142857143	335.503105202635
1747.44897959184	335.550925479674
1753.82653061224	335.598306899383
1760.20408163265	335.645254058135
1766.58163265306	335.691771509123
1772.95918367347	335.737863762494
1779.33673469388	335.783535285792
1785.71428571429	335.828790504255
1792.09183673469	335.873633800918
1798.4693877551	335.918069516896
1804.84693877551	335.962101951796
1811.22448979592	336.005735363956
1817.60204081633	336.048973970543
1823.97959183673	336.091821947961
1830.35714285714	336.134283432199
1836.73469387755	336.176362518993
1843.11224489796	336.218063264014
1849.48979591837	336.259389683311
1855.86734693878	336.300345753589
1862.24489795918	336.34093541233
1868.62244897959	336.381162558113
1875	336.421031051014
1881.37755102041	336.460544712825
1887.75510204082	336.499707327187
1894.13265306122	336.538522640008
1900.51020408163	336.576994359792
1906.88775510204	336.615126157793
1913.26530612245	336.652921668251
1919.64285714286	336.690384488819
1926.02040816327	336.727518180828
1932.39795918367	336.764326269412
1938.77551020408	336.800812243864
1945.15306122449	336.836979558001
1951.5306122449	336.872831630372
1957.90816326531	336.908371844418
1964.28571428571	336.943603548895
1970.66326530612	336.978530058175
1977.04081632653	337.013154652397
1983.41836734694	337.047480577739
1989.79591836735	337.081511046814
1996.17346938776	337.115249238919
2002.55102040816	337.148698300165
2008.92857142857	337.181861343855
2015.30612244898	337.214741450811
2021.68367346939	337.247341669574
2028.0612244898	337.27966501659
2034.4387755102	337.31171447662
2040.81632653061	337.343493003014
2047.19387755102	337.375003517862
2053.57142857143	337.406248912282
2059.94897959184	337.437232046785
2066.32653061224	337.46795575151
2072.70408163265	337.498422826356
2079.08163265306	337.528636041369
2085.45918367347	337.558598137038
2091.83673469388	337.588311824475
2098.21428571429	337.617779785628
2104.59183673469	337.647004673662
2110.9693877551	337.675989113215
2117.34693877551	337.70473570053
2123.72448979592	337.733247003769
2130.10204081633	337.761525563343
2136.47959183673	337.789573892115
2142.85714285714	337.81739447556
2149.23469387755	337.844989772128
2155.61224489796	337.872362213522
2161.98979591837	337.899514204854
2168.36734693878	337.926448124882
2174.74489795918	337.953166326356
2181.12244897959	337.979671136244
2187.5	338.005964855867
2193.87755102041	338.032049761218
2200.25510204082	338.057928103252
2206.63265306122	338.083602108071
2213.01020408163	338.109073977097
2219.38775510204	338.134345887413
2225.76530612245	338.15941999201
2232.14285714286	338.184298419932
2238.52040816327	338.208983276519
2244.89795918367	338.23347664372
2251.27551020408	338.257780580299
2257.65306122449	338.281897121968
2264.0306122449	338.305828281695
2270.40816326531	338.329576049964
2276.78571428571	338.353142394943
2283.16326530612	338.376529262662
2289.54081632653	338.399738577331
2295.91836734694	338.422772241561
2302.29591836735	338.445632136491
2308.67346938776	338.468320122042
2315.05102040816	338.490838037187
2321.42857142857	338.513187700142
2327.80612244898	338.535370908491
2334.18367346939	338.557389439486
2340.5612244898	338.57924505028
2346.9387755102	338.600939478065
2353.31632653061	338.622474440264
2359.69387755102	338.643851634815
2366.07142857143	338.665072740366
2372.44897959184	338.686139416396
2378.82653061224	338.707053303461
2385.20408163265	338.727816023442
2391.58163265306	338.748429179697
2397.95918367347	338.768894357204
2404.33673469388	338.78921312283
2410.71428571429	338.809387025538
2417.09183673469	338.829417596509
2423.4693877551	338.84930634934
2429.84693877551	338.869054780291
2436.22448979592	338.888664368463
2442.60204081633	338.90813657591
2448.97959183673	338.927472847873
2455.35714285714	338.946674612999
2461.73469387755	338.965743283472
2468.11224489796	338.984680255159
2474.48979591837	339.003486907853
2480.86734693878	339.022164605454
2487.24489795918	339.040714696079
2493.62244897959	339.059138512255
2500	339.077437371138
2506.37755102041	339.095612574663
2512.75510204082	339.113665409656
2519.13265306122	339.131597148057
2525.51020408163	339.149409047106
2531.88775510204	339.16710234946
2538.26530612245	339.184678283339
2544.64285714286	339.202138062741
2551.02040816327	339.2194828876
2557.39795918367	339.236713943881
2563.77551020408	339.253832403772
2570.15306122449	339.270839425875
2576.5306122449	339.287736155331
2582.90816326531	339.304523723933
2589.28571428571	339.321203250336
2595.66326530612	339.33777584021
2602.04081632653	339.354242586346
2608.41836734694	339.370604568796
2614.79591836735	339.386862855069
2621.17346938776	339.40301850026
2627.55102040816	339.419072547144
2633.92857142857	339.435026026354
2640.30612244898	339.450879956541
2646.68367346939	339.466635344492
2653.0612244898	339.482293185228
2659.4387755102	339.497854462198
2665.81632653061	339.513320147413
2672.19387755102	339.528691201535
2678.57142857143	339.54396857402
2684.94897959184	339.559153203283
2691.32653061224	339.574246016816
2697.70408163265	339.589247931269
2704.08163265306	339.604159852619
2710.45918367347	339.618982676304
2716.83673469388	339.633717287322
2723.21428571429	339.648364560332
2729.59183673469	339.662925359821
2735.9693877551	339.677400540224
2742.34693877551	339.691790946002
2748.72448979592	339.706097411779
2755.10204081633	339.720320762484
2761.47959183673	339.734461813454
2767.85714285714	339.748521370508
2774.23469387755	339.762500230103
2780.61224489796	339.776399179449
2786.98979591837	339.790218996589
2793.36734693878	339.803960450506
2799.74489795918	339.817624301258
2806.12244897959	339.831211300089
2812.5	339.84472218949
2818.87755102041	339.858157703335
2825.25510204082	339.871518566996
2831.63265306122	339.884805497432
2838.01020408163	339.898019203267
2844.38775510204	339.911160384922
2850.76530612245	339.924229734722
2857.14285714286	339.937227936961
2863.52040816327	339.950155668004
2869.89795918367	339.963013596407
2876.27551020408	339.975802383006
2882.65306122449	339.988522680973
2889.0306122449	340.001175135943
2895.40816326531	340.013760386108
2901.78571428571	340.026279062296
2908.16326530612	340.038731788041
2914.54081632653	340.051119179708
2920.91836734694	340.063441846577
2927.29591836735	340.075700390905
2933.67346938776	340.087895408022
2940.05102040816	340.100027486433
2946.42857142857	340.112097207893
2952.80612244898	340.124105147465
2959.18367346939	340.136051873623
2965.5612244898	340.147937948344
2971.9387755102	340.159763927163
2978.31632653061	340.171530359251
2984.69387755102	340.18323778751
2991.07142857143	340.194886748657
2997.44897959184	340.206477773267
3003.82653061224	340.218011385869
3010.20408163265	340.22948810503
3016.58163265306	340.240908443421
3022.95918367347	340.25227290787
3029.33673469388	340.263581999459
3035.71428571429	340.2748362136
3042.09183673469	340.286036040082
3048.4693877551	340.297181963143
3054.84693877551	340.308274461556
3061.22448979592	340.319314008695
3067.60204081633	340.330301072573
3073.97959183673	340.34123611593
3080.35714285714	340.352119596305
3086.73469387755	340.362951966089
3093.11224489796	340.373733672575
3099.48979591837	340.384465158045
3105.86734693878	340.395146859836
3112.24489795918	340.405779210381
3118.62244897959	340.416362637274
3125	340.426897563349
3131.37755102041	340.437384406731
3137.75510204082	340.447823580876
3144.13265306122	340.458215494645
3150.51020408163	340.468560552368
3156.88775510204	340.478859153885
3163.26530612245	340.489111694597
3169.64285714286	340.499318565536
3176.02040816327	340.509480153421
3182.39795918367	340.519596840694
3188.77551020408	340.529669005582
3195.15306122449	340.53969702216
3201.5306122449	340.549681260394
3207.90816326531	340.559622086185
3214.28571428571	340.569519861426
3220.66326530612	340.579374944068
3227.04081632653	340.589187688143
3233.41836734694	340.598958443824
3239.79591836735	340.608687557478
3246.17346938776	340.618375371718
3252.55102040816	340.628022225426
3258.92857142857	340.637628453818
3265.30612244898	340.647194388491
3271.68367346939	340.656720357462
3278.0612244898	340.6662066852
3284.4387755102	340.675653692687
3290.81632653061	340.685061697465
3297.19387755102	340.694431013662
3303.57142857143	340.703761952038
3309.94897959184	340.713054820045
3316.32653061224	340.722309921858
3322.70408163265	340.731527558409
3329.08163265306	340.740708027434
3335.45918367347	340.749851623523
3341.83673469388	340.758958638145
3348.21428571429	340.768029359683
3354.59183673469	340.777064073484
3360.9693877551	340.786063061899
3367.34693877551	340.7950266043
3373.72448979592	340.803954977132
3380.10204081633	340.812848453951
3386.47959183673	340.821707305455
3392.85714285714	340.830531799514
3399.23469387755	340.839322201215
3405.61224489796	340.848078772899
3411.98979591837	340.856801774184
3418.36734693878	340.865491462002
3424.74489795918	340.874148090638
3431.12244897959	340.882771911766
3437.5	340.891363174467
3443.87755102041	340.899922125271
3450.25510204082	340.908449008193
3456.63265306122	340.91694406476
3463.01020408163	340.925407534033
3469.38775510204	340.933839652648
3475.76530612245	340.942240654846
3482.14285714286	340.950610772494
3488.52040816327	340.958950235115
3494.89795918367	340.967259269925
3501.27551020408	340.975538101857
3507.65306122449	340.983786953582
3514.0306122449	340.992006045546
3520.40816326531	341.000195595999
3526.78571428571	341.008355821021
3533.16326530612	341.016486934544
3539.54081632653	341.024589148384
3545.91836734694	341.032662672273
3552.29591836735	341.040707713871
3558.67346938776	341.048724478797
3565.05102040816	341.056713170658
3571.42857142857	341.064673991073
3577.80612244898	341.072607139685
3584.18367346939	341.080512814195
3590.5612244898	341.088391210389
3596.9387755102	341.096242522152
3603.31632653061	341.104066941494
3609.69387755102	341.111864658577
3616.07142857143	341.119635861737
3622.44897959184	341.127380737502
3628.82653061224	341.135099470617
3635.20408163265	341.142792244067
3641.58163265306	341.150459239099
3647.95918367347	341.158100635237
3654.33673469388	341.165716610309
3660.71428571429	341.173307340471
3667.09183673469	341.180873000219
3673.4693877551	341.188413762413
3679.84693877551	341.195929798299
3686.22448979592	341.203421277527
3692.60204081633	341.210888368167
3698.97959183673	341.218331236729
3705.35714285714	341.225750048183
3711.73469387755	341.23314496598
3718.11224489796	341.240516152059
3724.48979591837	341.247863766876
3730.86734693878	341.255187969419
3737.24489795918	341.262488917225
3743.62244897959	341.269766766395
3750	341.27702167162
3756.37755102041	341.284253786193
3762.75510204082	341.291463262025
3769.13265306122	341.298650249664
3775.51020408163	341.305814898315
3781.88775510204	341.312957355848
3788.26530612245	341.320077768817
3794.64285714286	341.327176282475
3801.02040816327	341.334253040793
3807.39795918367	341.341308186467
3813.77551020408	341.348341860938
3820.15306122449	341.355354204406
3826.5306122449	341.362345355846
3832.90816326531	341.369315453017
3839.28571428571	341.376264632482
3845.66326530612	341.383193029624
3852.04081632653	341.390100778654
3858.41836734694	341.396988012628
3864.79591836735	341.40385486346
3871.17346938776	341.410701461939
3877.55102040816	341.417527937734
3883.92857142857	341.424334419415
3890.30612244898	341.431121034464
3896.68367346939	341.437887909289
3903.0612244898	341.444635169232
3909.4387755102	341.451362938585
3915.81632653061	341.458071340604
3922.19387755102	341.464760497517
3928.57142857143	341.471430530533
3934.94897959184	341.478081559863
3941.32653061224	341.484713704723
3947.70408163265	341.491327083345
3954.08163265306	341.497921812993
3960.45918367347	341.504498009972
3966.83673469388	341.511055789639
3973.21428571429	341.517595266413
3979.59183673469	341.52411655379
3985.9693877551	341.530619764355
3992.34693877551	341.537105009785
3998.72448979592	341.543572400869
4005.10204081633	341.550022047512
4011.47959183673	341.556454058748
4017.85714285714	341.562868542749
4024.23469387755	341.569265606832
4030.61224489796	341.575645357473
4036.98979591837	341.582007900313
4043.36734693878	341.588353340165
4049.74489795918	341.594681781029
4056.12244897959	341.600993326097
4062.5	341.607288077762
4068.87755102041	341.613566137631
4075.25510204082	341.619827606528
4081.63265306122	341.626072584513
4088.01020408163	341.632301170876
4094.38775510204	341.638513464159
4100.76530612245	341.644709562159
4107.14285714286	341.650889561935
4113.52040816327	341.657053559818
4119.89795918367	341.66320165142
4126.27551020408	341.669333931643
4132.65306122449	341.675450494684
4139.0306122449	341.681551434046
4145.40816326531	341.687636842543
4151.78571428571	341.693706812311
4158.16326530612	341.699761434809
4164.54081632653	341.705800800833
4170.91836734694	341.71182500052
4177.29591836735	341.717834123355
4183.67346938776	341.723828258176
4190.05102040816	341.729807493184
4196.42857142857	341.73577191595
4202.80612244898	341.741721613421
4209.18367346939	341.747656671924
4215.5612244898	341.753577177184
4221.9387755102	341.75948321432
4228.31632653061	341.765374867855
4234.69387755102	341.771252221726
4241.07142857143	341.77711535929
4247.44897959184	341.782964363326
4253.82653061224	341.788799316042
4260.20408163265	341.794620299086
4266.58163265306	341.800427393546
4272.95918367347	341.806220679958
4279.33673469388	341.812000238312
4285.71428571429	341.817766148056
4292.09183673469	341.823518488107
4298.4693877551	341.829257336846
4304.84693877551	341.834982772138
4311.22448979592	341.840694871327
4317.60204081633	341.846393711247
4323.97959183673	341.852079368224
4330.35714285714	341.857751918087
4336.73469387755	341.863411436166
4343.11224489796	341.869057997304
4349.48979591837	341.874691675857
4355.86734693878	341.880312545705
4362.24489795918	341.885920680253
4368.62244897959	341.891516152436
4375	341.89709903473
4381.37755102041	341.902669399149
4387.75510204082	341.908227317255
4394.13265306122	341.91377286016
4400.51020408163	341.919306098532
4406.88775510204	341.924827102598
4413.26530612245	341.930335942152
4419.64285714286	341.935832686553
4426.02040816327	341.941317404735
4432.39795918367	341.946790165211
4438.77551020408	341.952251036074
4445.15306122449	341.957700085004
4451.5306122449	341.963137379277
4457.90816326531	341.968562985762
4464.28571428571	341.973976970933
4470.66326530612	341.979379400869
4477.04081632653	341.984770341258
4483.41836734694	341.990149857405
4489.79591836735	341.995518014231
4496.17346938776	342.000874876282
4502.55102040816	342.006220507727
4508.92857142857	342.011554972366
4515.30612244898	342.016878333632
4521.68367346939	342.022190654596
4528.0612244898	342.027491997967
4534.4387755102	342.032782426102
4540.81632653061	342.038062001003
4547.19387755102	342.043330784329
4553.57142857143	342.04858883739
4559.94897959184	342.053836221161
4566.32653061224	342.059072996278
4572.70408163265	342.064299223045
4579.08163265306	342.069514961437
4585.45918367347	342.074720271103
4591.83673469388	342.07991521137
4598.21428571429	342.085099841247
4604.59183673469	342.090274219429
4610.9693877551	342.0954384043
4617.34693877551	342.100592453936
4623.72448979592	342.105736426106
4630.10204081633	342.110870378282
4636.47959183673	342.115994367634
4642.85714285714	342.121108451039
4649.23469387755	342.126212685077
4655.61224489796	342.131307126044
4661.98979591837	342.136391829946
4668.36734693878	342.141466852506
4674.74489795918	342.146532249166
4681.12244897959	342.15158807509
4687.5	342.156634385172
4693.87755102041	342.161671234031
4700.25510204082	342.166698676023
4706.63265306122	342.171716765239
4713.01020408163	342.176725555509
4719.38775510204	342.181725100407
4725.76530612245	342.186715453251
4732.14285714286	342.191696667105
4738.52040816327	342.196668794785
4744.89795918367	342.20163188886
4751.27551020408	342.206586001654
4757.65306122449	342.211531185246
4764.0306122449	342.21646749148
4770.40816326531	342.221394971959
4776.78571428571	342.226313678054
4783.16326530612	342.231223660904
4789.54081632653	342.236124971419
4795.91836734694	342.241017660285
4802.29591836735	342.245901777963
4808.67346938776	342.250777374694
4815.05102040816	342.255644500501
4821.42857142857	342.260503205191
4827.80612244898	342.265353538358
4834.18367346939	342.270195549386
4840.5612244898	342.275029287452
4846.9387755102	342.279854801529
4853.31632653061	342.284672140384
4859.69387755102	342.289481352588
4866.07142857143	342.294282486512
4872.44897959184	342.299075590333
4878.82653061224	342.303860712032
4885.20408163265	342.308637899401
4891.58163265306	342.313407200043
4897.95918367347	342.318168661372
4904.33673469388	342.322922330618
4910.71428571429	342.32766825483
4917.09183673469	342.332406480875
4923.4693877551	342.337137055441
4929.84693877551	342.341860025046
4936.22448979592	342.346575436031
4942.60204081633	342.351283334571
4948.97959183673	342.355983766673
4955.35714285714	342.360676778177
4961.73469387755	342.365362414764
4968.11224489796	342.370040721951
4974.48979591837	342.374711745098
4980.86734693878	342.379375529407
4987.24489795918	342.384032119927
4993.62244897959	342.388681561552
5000	342.393323899024
5006.37755102041	342.397959176921
5012.75510204082	342.40258743987
5019.13265306122	342.407208489113
5025.51020408163	342.411814561132
5031.88775510204	342.416334824387
5038.26530612245	342.420450601123
5044.64285714286	342.423261923316
5051.02040816327	342.422941195338
5057.39795918367	342.416611755783
5063.77551020408	342.400627302073
5070.15306122449	342.371192206625
5076.5306122449	342.325132780492
5082.90816326531	342.260585728538
5089.28571428571	342.177339753686
5095.66326530612	342.07661581375
5102.04081632653	341.960625817073
5108.41836734694	341.832146940728
5114.79591836735	341.693917032189
5121.17346938776	341.548306315296
5127.55102040816	341.397229424917
5133.92857142857	341.242204273812
5140.30612244898	341.084439834919
5146.68367346939	340.924905569783
5153.0612244898	340.764380711934
5159.4387755102	340.603492199035
5165.81632653061	340.442744482281
5172.19387755102	340.282543537432
5178.57142857143	340.123216570153
5184.94897959184	339.965027633204
5191.32653061224	339.808189691431
5197.70408163265	339.652874168322
5204.08163265306	339.499218844943
5210.45918367347	339.347334038423
5216.83673469388	339.197307466383
5223.21428571429	339.04920821581
5229.59183673469	338.903090029465
5235.9693877551	338.758993892008
5242.34693877551	338.616950107471
5248.72448979592	338.476980064062
5255.10204081633	338.339097678702
5261.47959183673	338.203310558818
5267.85714285714	338.069620964491
5274.23469387755	337.93802664748
5280.61224489796	337.808521533942
5286.98979591837	337.681096287148
5293.36734693878	337.555738795077
5299.74489795918	337.432434593253
5306.12244897959	337.311167213657
5312.5	337.191918479472
5318.87755102041	337.074668770354
5325.25510204082	336.959397248123
5331.63265306122	336.846082047369
5338.01020408163	336.73470044191
5344.38775510204	336.625228995056
5350.76530612245	336.517643686911
5357.14285714286	336.411920024279
5363.52040816327	336.30803313954
5369.89795918367	336.205957877751
5376.27551020408	336.105668871668
5382.65306122449	336.007140607917
5389.0306122449	335.910347486407
5395.40816326531	335.815263871911
5401.78571428571	335.721864139567
5408.16326530612	335.630122715409
5414.54081632653	335.540014111623
5420.91836734694	335.451512957566
5427.29591836735	335.36459402786
5433.67346938776	335.279232266446
5440.05102040816	335.195402807202
5446.42857142857	335.113080992672
5452.80612244898	335.03224239115
5459.18367346939	334.952862809852
5465.5612244898	334.874918306739
5471.9387755102	334.798385201813
5478.31632653061	334.723240086364
5484.69387755102	334.649459829477
5491.07142857143	334.577021584453
5497.44897959184	334.505902795329
5503.82653061224	334.436081200426
5510.20408163265	334.367534835044
5516.58163265306	334.300242034631
5522.95918367347	334.234181437623
5529.33673469388	334.169331985385
5535.71428571429	334.105672922688
5542.09183673469	334.043183798974
5548.4693877551	333.981844467991
5554.84693877551	333.92163508599
5561.22448979592	333.862536110868
5567.60204081633	333.80452830202
5573.97959183673	333.747592717592
5580.35714285714	333.691710711983
5586.73469387755	333.636863934374
5593.11224489796	333.583034326965
5599.48979591837	333.530204121114
5605.86734693878	333.478355834542
5612.24489795918	333.427472269579
5618.62244897959	333.377536509767
5625	333.328531915886
5631.37755102041	333.280442123092
5637.75510204082	333.233251038691
5644.13265306122	333.186942837693
5650.51020408163	333.14150195909
5656.88775510204	333.096913103203
5663.26530612245	333.053161228498
5669.64285714286	333.010231547033
5676.02040816327	332.968109520992
5682.39795918367	332.926780860195
5688.77551020408	332.886231517969
5695.15306122449	332.846447687001
5701.5306122449	332.807415796227
5707.90816326531	332.769122508068
5714.28571428571	332.731554713915
5720.66326530612	332.694699530462
5727.04081632653	332.658544297019
5733.41836734694	332.623076572068
5739.79591836735	332.588284129021
5746.17346938776	332.554154952976
5752.55102040816	332.520677238218
5758.92857142857	332.487839384219
5765.30612244898	332.455629991931
5771.68367346939	332.424037860994
5778.0612244898	332.393051986979
5784.4387755102	332.362661557343
5790.81632653061	332.332855948218
5797.19387755102	332.303624722028
5803.57142857143	332.274957624204
5809.94897959184	332.246844579571
5816.32653061224	332.219275689541
5822.70408163265	332.192241229856
5829.08163265306	332.165731646999
5835.45918367347	332.139737555081
5841.83673469388	332.114249733484
5848.21428571429	332.089259124316
5854.59183673469	332.06475682897
5860.9693877551	332.040734105444
5867.34693877551	332.017182366306
5873.72448979592	331.994093175755
5880.10204081633	331.97145824662
5886.47959183673	331.949269438056
5892.85714285714	331.927518753539
5899.23469387755	331.906198337783
5905.61224489796	331.88530047419
5911.98979591837	331.864817582922
5918.36734693878	331.844742218604
5924.74489795918	331.825067067492
5931.12244897959	331.80578494527
5937.5	331.786888795353
5943.87755102041	331.768371686306
5950.25510204082	331.750226809413
5956.63265306122	331.732447476815
5963.01020408163	331.715027119737
5969.38775510204	331.697959285915
5975.76530612245	331.681237637521
5982.14285714286	331.664855949599
5988.52040816327	331.648808108033
5994.89795918367	331.633088107246
6001.27551020408	331.617690048416
6007.65306122449	331.602608138048
6014.0306122449	331.587836685757
6020.40816326531	331.573370102312
6026.78571428571	331.559202898142
6033.16326530612	331.545329681779
6039.54081632653	331.531745157733
6045.91836734694	331.518444124817
6052.29591836735	331.505421474877
6058.67346938776	331.492672191018
6065.05102040816	331.480191345743
6071.42857142857	331.467974099525
6077.80612244898	331.456015699584
6084.18367346939	331.44431147802
6090.5612244898	331.432856850242
6096.9387755102	331.421647313768
6103.31632653061	331.410678446859
6109.69387755102	331.399945906787
6116.07142857143	331.389445428482
6122.44897959184	331.379172823498
6128.82653061224	331.369123978468
6135.20408163265	331.35929485362
6141.58163265306	331.349681481628
6147.95918367347	331.34027996656
6154.33673469388	331.331086482321
6160.71428571429	331.322097271389
6167.09183673469	331.313308643857
6173.4693877551	331.304716976231
6179.84693877551	331.296318710028
6186.22448979592	331.288110350692
6192.60204081633	331.280088466733
6198.97959183673	331.272249688403
6205.35714285714	331.264590706508
6211.73469387755	331.257108271493
6218.11224489796	331.249799192523
6224.48979591837	331.242660336201
6230.86734693878	331.235688625546
6237.24489795918	331.22888103923
6243.62244897959	331.222234610522
6250	331.21574642616
6256.37755102041	331.209413625485
6262.75510204082	331.203233399707
6269.13265306122	331.197202990793
6275.51020408163	331.19131969051
6281.88775510204	331.185580839698
6288.26530612245	331.179983827461
6294.64285714286	331.174526090121
6301.02040816327	331.169205110399
6307.39795918367	331.164018416791
6313.77551020408	331.15896358265
6320.15306122449	331.154038225286
6326.5306122449	331.149240005272
6332.90816326531	331.144566625814
6339.28571428571	331.140015831819
6345.66326530612	331.135585409131
6352.04081632653	331.131273183945
6358.41836734694	331.127077022104
6364.79591836735	331.122994828245
6371.17346938776	331.119024545143
6377.55102040816	331.115164153196
6383.92857142857	331.111411669635
6390.30612244898	331.107765147809
6396.68367346939	331.10422267662
6403.0612244898	331.100782379988
6409.4387755102	331.097442416074
6415.81632653061	331.094200976667
6422.19387755102	331.091056286715
6428.57142857143	331.088006603704
6434.94897959184	331.085050216978
6441.32653061224	331.082185447206
6447.70408163265	331.079410645953
6454.08163265306	331.076724195011
6460.45918367347	331.07412450582
6466.83673469388	331.071610019025
6473.21428571429	331.069179204002
6479.59183673469	331.066830558226
6485.9693877551	331.064562606773
6492.34693877551	331.062373901947
6498.72448979592	331.060263022732
6505.10204081633	331.058228574252
6511.47959183673	331.056269187348
6517.85714285714	331.0543835182
6524.23469387755	331.052570247776
6530.61224489796	331.050828081365
6536.98979591837	331.049155748226
6543.36734693878	331.047552001165
6549.74489795918	331.046015616029
6556.12244897959	331.044545391304
6562.5	331.043140147808
6568.87755102041	331.041798728221
6575.25510204082	331.040519996651
6581.63265306122	331.039302838297
6588.01020408163	331.038146159124
6594.38775510204	331.037048885407
6600.76530612245	331.036009963353
6607.14285714286	331.03502835882
6613.52040816327	331.034103056953
6619.89795918367	331.033233061771
6626.27551020408	331.032417395844
6632.65306122449	331.031655100041
6639.0306122449	331.030945233127
6645.40816326531	331.03028687142
6651.78571428571	331.029679108516
6658.16326530612	331.029121055014
6664.54081632653	331.028611838136
6670.91836734694	331.028150601426
6677.29591836735	331.027736504526
6683.67346938776	331.027368722853
6690.05102040816	331.027046447273
6696.42857142857	331.026768883844
6702.80612244898	331.026535253596
6709.18367346939	331.0263447922
6715.5612244898	331.026196749686
6721.9387755102	331.026090390235
6728.31632653061	331.026024991925
6734.69387755102	331.025999846433
6741.07142857143	331.026014258791
6747.44897959184	331.026067547197
6753.82653061224	331.026159042749
6760.20408163265	331.026288089173
6766.58163265306	331.026454042626
6772.95918367347	331.026656271503
6779.33673469388	331.026894156165
6785.71428571429	331.027167088713
6792.09183673469	331.027474472819
6798.4693877551	331.027815723511
6804.84693877551	331.028190266927
6811.22448979592	331.028597540123
6817.60204081633	331.029036990918
6823.97959183673	331.029508077661
6830.35714285714	331.030010269023
6836.73469387755	331.030543043836
6843.11224489796	331.031105890924
6849.48979591837	331.031698308882
6855.86734693878	331.0323198059
6862.24489795918	331.032969899617
6868.62244897959	331.033648116944
6875	331.034353993864
6881.37755102041	331.035087075277
6887.75510204082	331.035846914873
6894.13265306122	331.036633074934
6900.51020408163	331.03744512617
6906.88775510204	331.038282647588
6913.26530612245	331.039145226351
6919.64285714286	331.040032457596
6926.02040816327	331.040943944288
6932.39795918367	331.041879297112
6938.77551020408	331.042838134314
6945.15306122449	331.043820081542
6951.5306122449	331.044824771723
6957.90816326531	331.045851844959
6964.28571428571	331.046900948357
6970.66326530612	331.047971735901
6977.04081632653	331.04906386835
6983.41836734694	331.05017701311
6989.79591836735	331.051310844094
6996.17346938776	331.052465041602
7002.55102040816	331.053639292234
7008.92857142857	331.054833288753
7015.30612244898	331.05604672996
7021.68367346939	331.057279320597
7028.0612244898	331.058530771255
7034.4387755102	331.059800798239
7040.81632653061	331.061089123463
7047.19387755102	331.062395474369
7053.57142857143	331.063719583818
7059.94897959184	331.065061189978
7066.32653061224	331.066420036226
7072.70408163265	331.06779587108
7079.08163265306	331.069188448081
7085.45918367347	331.070597525694
7091.83673469388	331.072022867235
7098.21428571429	331.073464240786
7104.59183673469	331.07492141909
7110.9693877551	331.076394179464
7117.34693877551	331.077882303738
7123.72448979592	331.07938557816
7130.10204081633	331.080903793303
7136.47959183673	331.082436743997
7142.85714285714	331.083984229261
7149.23469387755	331.085546052212
7155.61224489796	331.087122019986
7161.98979591837	331.088711943676
7168.36734693878	331.090315638264
7174.74489795918	331.091932922535
7181.12244897959	331.093563619008
7187.5	331.095207553886
7193.87755102041	331.096864556975
7200.25510204082	331.098534461615
7206.63265306122	331.100217104617
7213.01020408163	331.101912326218
7219.38775510204	331.103619969996
7225.76530612245	331.105339882814
7232.14285714286	331.107071914766
7238.52040816327	331.108815919125
7244.89795918367	331.110571752267
7251.27551020408	331.112339273622
7257.65306122449	331.11411834563
7264.0306122449	331.115908833677
7270.40816326531	331.117710606036
7276.78571428571	331.11952353382
7283.16326530612	331.121347490944
7289.54081632653	331.123182354054
7295.91836734694	331.125028002483
7302.29591836735	331.126884318213
7308.67346938776	331.128751185822
7315.05102040816	331.130628492432
7321.42857142857	331.132516127664
7327.80612244898	331.134413983607
7334.18367346939	331.13632195476
7340.5612244898	331.13823993799
7346.9387755102	331.140167832494
7353.31632653061	331.142105539761
7359.69387755102	331.144052963527
7366.07142857143	331.146010009728
7372.44897959184	331.147976586477
7378.82653061224	331.149952604017
7385.20408163265	331.151937974679
7391.58163265306	331.153932612851
7397.95918367347	331.155936434948
7404.33673469388	331.157949359367
7410.71428571429	331.159971306451
7417.09183673469	331.162002198464
7423.4693877551	331.164041959558
7429.84693877551	331.166090515728
7436.22448979592	331.168147794792
7442.60204081633	331.170213726356
7448.97959183673	331.172288241788
7455.35714285714	331.174371274175
7461.73469387755	331.176462758306
7468.11224489796	331.178562630644
7474.48979591837	331.180670829288
7480.86734693878	331.182787293949
7487.24489795918	331.184911965943
7493.62244897959	331.187044784383
7500	331.189185558005
7506.37755102041	331.19133290957
7512.75510204082	331.193479981405
7519.13265306122	331.195603928337
7525.51020408163	331.197648427347
7531.88775510204	331.199502869306
7538.26530612245	331.200986088441
7544.64285714286	331.201841390007
7551.02040816327	331.201742581418
7557.39795918367	331.200306815636
7563.77551020408	331.197109664842
7570.15306122449	331.191698826425
7576.5306122449	331.183605852169
7582.90816326531	331.172356493374
7589.28571428571	331.157479861987
7595.66326530612	331.138516374584
7602.04081632653	331.115024732404
7608.41836734694	331.086587917811
7614.79591836735	331.052818191659
7621.17346938776	331.013361419669
7627.55102040816	330.967900882451
7633.92857142857	330.916160186847
7640.30612244898	330.857905620703
7646.68367346939	330.792948176207
7653.0612244898	330.721145125938
7659.4387755102	330.64240083648
7665.81632653061	330.556667357106
7672.19387755102	330.463944848436
7678.57142857143	330.364281435502
7684.94897959184	330.25777263729
7691.32653061224	330.144560717628
7697.70408163265	330.02483390094
7704.08163265306	329.898824982477
7710.45918367347	329.766809838156
7716.83673469388	329.629105910751
7723.21428571429	329.486070436745
7729.59183673469	329.338098280978
7735.9693877551	329.185619780326
7742.34693877551	329.02909844766
7748.72448979592	328.869028063224
7755.10204081633	328.705929234225
7761.47959183673	328.540344599113
7767.85714285714	328.372830135718
7774.23469387755	328.203939839532
7780.61224489796	328.034204580943
7786.98979591837	327.864110078362
7793.36734693878	327.694081488506
7799.74489795918	327.524478889492
7806.12244897959	327.355601290353
7812.5	327.187694608241
7818.87755102041	327.02096030079
7825.25510204082	326.855562609038
7831.63265306122	326.691634446614
7838.01020408163	326.529282477497
7844.38775510204	326.368591640563
7850.76530612245	326.209628844242
7857.14285714286	326.052445979921
7863.52040816327	325.897082487796
7869.89795918367	325.74356750176
7876.27551020408	325.591921579868
7882.65306122449	325.442158127892
7889.0306122449	325.294284630437
7895.40816326531	325.148303651773
7901.78571428571	325.004213650644
7908.16326530612	324.862009666672
7914.54081632653	324.721683908899
7920.91836734694	324.583226231891
7927.29591836735	324.446624528032
7933.67346938776	324.311865067481
7940.05102040816	324.178932782659
7946.42857142857	324.047811501254
7952.80612244898	323.918484141934
7959.18367346939	323.790932885708
7965.5612244898	323.665139317083
7971.9387755102	323.541084541758
7978.31632653061	323.418749288186
7984.69387755102	323.298113994984
7991.07142857143	323.179158883564
7997.44897959184	323.061864019923
8003.82653061224	322.946209368532
8010.20408163265	322.832174837891
8016.58163265306	322.7197403193
8022.95918367347	322.608885720484
8029.33673469388	322.499590994255
8035.71428571429	322.391836162965
8042.09183673469	322.285601340007
8048.4693877551	322.180866748125
8054.84693877551	322.077612734654
8061.22448979592	321.975819784996
8067.60204081633	321.875468534824
8073.97959183673	321.776539779512
8080.35714285714	321.679014482249
8086.73469387755	321.58287378166
8093.11224489796	321.488098998348
8099.48979591837	321.394671639269
8105.86734693878	321.302573401966
8112.24489795918	321.211786178921
8118.62244897959	321.122292060238
8125	321.034073335361
8131.37755102041	320.947112495143
8137.75510204082	320.861392234025
8144.13265306122	320.776895450204
8150.51020408163	320.693605245988
8156.88775510204	320.611504928724
8163.26530612245	320.530578011069
8169.64285714286	320.450808209923
8176.02040816327	320.372179446015
8182.39795918367	320.294675844113
8188.77551020408	320.218281731725
8195.15306122449	320.142981637589
8201.5306122449	320.068760290909
8207.90816326531	319.995602620755
8214.28571428571	319.92349375384
8220.66326530612	319.852419012907
8227.04081632653	319.782363915858
8233.41836734694	319.713314174148
8239.79591836735	319.645255690368
8246.17346938776	319.578174556607
8252.55102040816	319.512057053447
8258.92857142857	319.446889647504
8265.30612244898	319.38265898917
8271.68367346939	319.319351911119
8278.0612244898	319.256955426799
8284.4387755102	319.195456727673
8290.81632653061	319.134843181168
8297.19387755102	319.075102329351
8303.57142857143	319.016221886727
8309.94897959184	318.95818973766
8316.32653061224	318.900993934521
8322.70408163265	318.844622696325
8329.08163265306	318.789064406046
8335.45918367347	318.734307608361
8341.83673469388	318.680341008079
8348.21428571429	318.627153468355
8354.59183673469	318.574734008018
8360.9693877551	318.523071799575
8367.34693877551	318.472156167859
8373.72448979592	318.421976587725
8380.10204081633	318.372522681685
8386.47959183673	318.323784218187
8392.85714285714	318.275751110174
8399.23469387755	318.228413412557
8405.61224489796	318.18176132017
8411.98979591837	318.135785166353
8418.36734693878	318.090475421132
8424.74489795918	318.045822688838
8431.12244897959	318.001817706343
8437.5	317.958451341796
8443.87755102041	317.915714592439
8450.25510204082	317.87359858255
8456.63265306122	317.832094561959
8463.01020408163	317.791193904647
8469.38775510204	317.750888106489
8475.76530612245	317.711168783502
8482.14285714286	317.672027670613
8488.52040816327	317.633456619924
8494.89795918367	317.595447598678
8501.27551020408	317.557992687749
8507.65306122449	317.521084080507
8514.0306122449	317.484714080828
8520.40816326531	317.448875101367
8526.78571428571	317.413559662308
8533.16326530612	317.378760390047
8539.54081632653	317.344470015244
8545.91836734694	317.310681371339
8552.29591836735	317.277387393523
8558.67346938776	317.244581117116
8565.05102040816	317.212255675871
8571.42857142857	317.180404300713
8577.80612244898	317.149020318715
8584.18367346939	317.118097151347
8590.5612244898	317.087628313027
8596.9387755102	317.057607410104
8603.31632653061	317.028028139619
8609.69387755102	316.998884287664
8616.07142857143	316.970169728148
8622.44897959184	316.941878421916
8628.82653061224	316.914004415286
8635.20408163265	316.886541838636
8641.58163265306	316.859484905376
8647.95918367347	316.832827911014
8654.33673469388	316.806565231633
8660.71428571429	316.780691322708
8667.09183673469	316.755200718253
8673.4693877551	316.730088029691
8679.84693877551	316.705347944479
8686.22448979592	316.680975225086
8692.60204081633	316.656964708242
8698.97959183673	316.633311303624
8705.35714285714	316.6100099927
8711.73469387755	316.587055827882
8718.11224489796	316.564443931677
8724.48979591837	316.542169495386
8730.86734693878	316.520227778125
8737.24489795918	316.498614106127
8743.62244897959	316.477323871702
8750	316.456352532101
8756.37755102041	316.435695608674
8762.75510204082	316.415348686213
8769.13265306122	316.395307411798
8775.51020408163	316.375567493843
8781.88775510204	316.356124701407
8788.26530612245	316.336974863411
8794.64285714286	316.318113867549
8801.02040816327	316.29953765947
8807.39795918367	316.2812422422
8813.77551020408	316.263223675201
8820.15306122449	316.24547807343
8826.5306122449	316.228001606657
8832.90816326531	316.210790498868
8839.28571428571	316.193841027272
8845.66326530612	316.177149521508
8852.04081632653	316.160712363091
8858.41836734694	316.144525984682
8864.79591836735	316.128586869186
8871.17346938776	316.112891549071
8877.55102040816	316.097436605882
8883.92857142857	316.082218669393
8890.30612244898	316.067234416834
8896.68367346939	316.052480572339
8903.0612244898	316.037953906395
8909.4387755102	316.023651234996
8915.81632653061	316.009569418989
8922.19387755102	315.995705363615
8928.57142857143	315.982056017846
8934.94897959184	315.968618373629
8941.32653061224	315.95538946533
8947.70408163265	315.942366369309
8954.08163265306	315.929546203171
8960.45918367347	315.916926125127
8966.83673469388	315.904503333548
8973.21428571429	315.892275066453
8979.59183673469	315.8802386008
8985.9693877551	315.868391251936
8992.34693877551	315.856730373224
8998.72448979592	315.845253355431
9005.10204081633	315.83395762611
9011.47959183673	315.822840649136
9017.85714285714	315.811899924334
9024.23469387755	315.801132986818
9030.61224489796	315.79053740647
9036.98979591837	315.780110787573
9043.36734693878	315.769850768339
9049.74489795918	315.75975502031
9056.12244897959	315.749821247912
9062.5	315.74004718813
9068.87755102041	315.730430609959
9075.25510204082	315.720969313893
9081.63265306122	315.711661131552
9088.01020408163	315.70250392533
9094.38775510204	315.693495587835
9100.76530612245	315.684634041458
9107.14285714286	315.675917238063
9113.52040816327	315.667343158561
9119.89795918367	315.658909812408
9126.27551020408	315.650615237233
9132.65306122449	315.64245749856
9139.0306122449	315.634434689318
9145.40816326531	315.626544929419
9151.78571428571	315.618786365451
9158.16326530612	315.611157170356
9164.54081632653	315.603655542953
9170.91836734694	315.596279707577
9177.29591836735	315.589027913827
9183.67346938776	315.58189843617
9190.05102040816	315.574889573528
9196.42857142857	315.567999648967
9202.80612244898	315.561227009456
9209.18367346939	315.554570025431
9215.5612244898	315.548027090446
9221.9387755102	315.541596620925
9228.31632653061	315.535277055861
9234.69387755102	315.529066856415
9241.07142857143	315.522964505614
9247.44897959184	315.516968508139
9253.82653061224	315.511077389969
9260.20408163265	315.505289698032
9266.58163265306	315.499603999956
9272.95918367347	315.494018883845
9279.33673469388	315.488532957905
9285.71428571429	315.48314485015
9292.09183673469	315.477853208202
9298.4693877551	315.47265669901
9304.84693877551	315.467554008516
9311.22448979592	315.462543841403
9317.60204081633	315.45762492091
9323.97959183673	315.452795988517
9330.35714285714	315.448055803654
9336.73469387755	315.443403143497
9343.11224489796	315.43883680276
9349.48979591837	315.434355593376
9355.86734693878	315.429958344253
9362.24489795918	315.425643901106
9368.62244897959	315.421411126203
9375	315.417258898078
9381.37755102041	315.413186111334
9387.75510204082	315.409191676471
9394.13265306122	315.405274519609
9400.51020408163	315.401433582248
9406.88775510204	315.397667821102
9413.26530612245	315.3939762079
9419.64285714286	315.390357729123
9426.02040816327	315.386811385797
9432.39795918367	315.383336193353
9438.77551020408	315.37993118139
9445.15306122449	315.376595393448
9451.5306122449	315.373327886831
9457.90816326531	315.370127732466
9464.28571428571	315.366994014652
9470.66326530612	315.363925830864
9477.04081632653	315.360922291616
9483.41836734694	315.357982520278
9489.79591836735	315.355105652852
9496.17346938776	315.352290837804
9502.55102040816	315.349537235938
9508.92857142857	315.346844020191
9515.30612244898	315.344210375434
9521.68367346939	315.341635498337
9528.0612244898	315.339118597234
9534.4387755102	315.336658891903
9540.81632653061	315.334255613413
9547.19387755102	315.331908003999
9553.57142857143	315.329615316904
9559.94897959184	315.327376816184
9566.32653061224	315.325191776572
9572.70408163265	315.323059483368
9579.08163265306	315.320979232255
9585.45918367347	315.318950329136
9591.83673469388	315.316972090019
9598.21428571429	315.315043840895
9604.59183673469	315.313164917554
9610.9693877551	315.311334665449
9617.34693877551	315.309552439602
9623.72448979592	315.307817604449
9630.10204081633	315.306129533683
9636.47959183673	315.304487610141
9642.85714285714	315.302891225706
9649.23469387755	315.301339781142
9655.61224489796	315.299832685962
9661.98979591837	315.298369358336
9668.36734693878	315.29694922497
9674.74489795918	315.295571720959
9681.12244897959	315.294236289665
9687.5	315.292942382647
9693.87755102041	315.291689459511
9700.25510204082	315.290476987789
9706.63265306122	315.289304442838
9713.01020408163	315.288171307755
9719.38775510204	315.287077073234
9725.76530612245	315.286021237456
9732.14285714286	315.285003306013
9738.52040816327	315.284022791794
9744.89795918367	315.283079214865
9751.27551020408	315.282172102371
9757.65306122449	315.281300988464
9764.0306122449	315.280465414181
9770.40816326531	315.279664927337
9776.78571428571	315.278899082446
9783.16326530612	315.278167440638
9789.54081632653	315.277469569541
9795.91836734694	315.276805043187
9802.29591836735	315.276173441948
9808.67346938776	315.275574352437
9815.05102040816	315.275007367402
9821.42857142857	315.274472085646
9827.80612244898	315.273968111966
9834.18367346939	315.273495057046
9840.5612244898	315.273052537361
9846.9387755102	315.272640175121
9853.31632653061	315.272257598191
9859.69387755102	315.271904439988
9866.07142857143	315.271580339409
9872.44897959184	315.271284940771
9878.82653061224	315.271017893724
9885.20408163265	315.270778853162
9891.58163265306	315.27056747916
9897.95918367347	315.270383436915
9904.33673469388	315.270226396654
9910.71428571429	315.270096033556
9917.09183673469	315.269992027703
9923.4693877551	315.269914064009
9929.84693877551	315.269861832134
9936.22448979592	315.26983502642
9942.60204081633	315.269833345846
9948.97959183673	315.269856493944
9955.35714285714	315.269904178729
9961.73469387755	315.269976112645
9968.11224489796	315.270072012512
9974.48979591837	315.270191599448
9980.86734693878	315.270334598802
9987.24489795918	315.270500740117
9993.62244897959	315.27068975706
10000	315.270901387353
10006.3775510204	315.271135372722
10012.7551020408	315.271391458854
10019.1326530612	315.271669395325
10025.5102040816	315.271968935539
10031.887755102	315.272289836689
10038.2653061224	315.272631859705
10044.6428571429	315.272994769185
10051.0204081633	315.273378333346
10057.3979591837	315.273782323987
10063.7755102041	315.274206516428
10070.1530612245	315.274650689455
10076.5306122449	315.275114625274
10082.9081632653	315.275598109474
10089.2857142857	315.276100930967
10095.6632653061	315.276622881934
10102.0408163265	315.277163757792
10108.4183673469	315.277723357153
10114.7959183673	315.278301481757
10121.1734693878	315.27889793644
10127.5510204082	315.279512529096
10133.9285714286	315.280145070625
10140.306122449	315.280795374889
10146.6836734694	315.281463258671
10153.0612244898	315.282148541643
10159.4387755102	315.282851046315
10165.8163265306	315.283570597988
10172.193877551	315.284307024732
10178.5714285714	315.285060157339
10184.9489795918	315.285829829277
10191.3265306122	315.286615876656
10197.7040816327	315.287418138201
10204.0816326531	315.288236455201
10210.4591836735	315.289070671476
10216.8367346939	315.289920633341
10223.2142857143	315.29078618958
10229.5918367347	315.291667191398
10235.9693877551	315.292563492387
10242.3469387755	315.293474948501
10248.7244897959	315.294401418022
10255.1020408163	315.295342761515
10261.4795918367	315.296298841805
10267.8571428571	315.297269523946
10274.2346938776	315.298254675187
10280.612244898	315.299254164935
10286.9897959184	315.300267864732
10293.3673469388	315.301295648227
10299.7448979592	315.302337391136
10306.1224489796	315.303392971216
10312.5	315.304462268244
10318.8775510204	315.30554516398
10325.2551020408	315.306641542139
10331.6326530612	315.307751288365
10338.0102040816	315.30887429021
10344.387755102	315.310010437097
10350.7653061224	315.311159620294
10357.1428571429	315.312321732895
10363.5204081633	315.313496669793
10369.8979591837	315.314684327649
10376.2755102041	315.315884604865
10382.6530612245	315.317097401574
10389.0306122449	315.318322619601
10395.4081632653	315.319560162441
10401.7857142857	315.320809935242
10408.1632653061	315.322071844778
10414.5408163265	315.323345799425
10420.9183673469	315.324631709137
10427.2959183673	315.325929485428
10433.6734693878	315.327239041352
10440.0510204082	315.32856029147
10446.4285714286	315.329893151838
10452.806122449	315.331237539989
10459.1836734694	315.332593374903
10465.5612244898	315.33396057699
10471.9387755102	315.335339068071
10478.3163265306	315.336728771362
10484.693877551	315.338129611447
10491.0714285714	315.339541514259
10497.4489795918	315.340964407071
10503.8265306122	315.342398218467
10510.2040816327	315.343842878326
10516.5816326531	315.345298317805
10522.9591836735	315.346764469323
10529.3367346939	315.348241266542
10535.7142857143	315.349728644345
10542.0918367347	315.351226538825
10548.4693877551	315.352734887269
10554.8469387755	315.354253628135
10561.2244897959	315.355782701038
10567.6020408163	315.35732204674
10573.9795918367	315.358871607126
10580.3571428571	315.360431325191
10586.7346938776	315.362001145025
10593.112244898	315.3635810118
10599.4897959184	315.365170871754
10605.8673469388	315.366770672171
10612.2448979592	315.368380361372
10618.6224489796	315.369999888703
10625	315.371629204515
10631.3775510204	315.373268260149
10637.7551020408	315.374917007933
10644.1326530612	315.376575401157
10650.5102040816	315.378243394063
10656.887755102	315.379920941835
10663.2653061224	315.381608000586
10669.6428571429	315.38330452734
10676.0204081633	315.385010480025
10682.3979591837	315.386725817458
10688.7755102041	315.388450499334
10695.1530612245	315.390184486214
10701.5306122449	315.391927739511
10707.9081632653	315.393680221484
10714.2857142857	315.395441895219
10720.6632653061	315.397212724624
10727.0408163265	315.398992674414
10733.4183673469	315.400781710104
10739.7959183673	315.402579797996
10746.1734693878	315.404386905163
10752.5510204082	315.406202999452
10758.9285714286	315.40802804946
10765.306122449	315.409862024533
10771.6836734694	315.411704894749
10778.0612244898	315.413556630916
10784.4387755102	315.415417204556
10790.8163265306	315.417286587898
10797.193877551	315.419164753868
10803.5714285714	315.42105167608
10809.9489795918	315.42294732883
10816.3265306122	315.42485168708
10822.7040816327	315.426764726455
10829.0816326531	315.428686423234
10835.4591836735	315.430616754338
10841.8367346939	315.432555697325
10848.2142857143	315.434503230379
10854.5918367347	315.436459332307
10860.9693877551	315.438423982522
10867.3469387755	315.440397161044
10873.7244897959	315.442378848487
10880.1020408163	315.444369026053
10886.4795918367	315.446367675526
10892.8571428571	315.448374779259
10899.2346938776	315.450390320176
10905.612244898	315.452414281755
10911.9897959184	315.454446648026
10918.3673469388	315.456487403565
10924.7448979592	315.458536533485
10931.1224489796	315.460594023427
10937.5	315.462659859558
10943.8775510204	315.464734028564
10950.2551020408	315.466816517639
10956.6326530612	315.468907314481
10963.0102040816	315.471006407291
10969.387755102	315.473113784758
10975.7653061224	315.475229436056
10982.1428571429	315.477353350842
10988.5204081633	315.479485519248
10994.8979591837	315.48162593187
11001.2755102041	315.483774579769
11007.6530612245	315.485931454465
11014.0306122449	315.488096547925
11020.4081632653	315.490269852566
11026.7857142857	315.492451361244
11033.1632653061	315.494641067249
11039.5408163265	315.496838964305
11045.9183673469	315.499045046556
11052.2959183673	315.50125930857
11058.6734693878	315.503481745329
11065.0510204082	315.505712352223
11071.4285714286	315.507951125051
11077.806122449	315.510198060009
11084.1836734694	315.512453153692
11090.5612244898	315.514716403085
11096.9387755102	315.516987805558
11103.3163265306	315.519267358868
11109.693877551	315.521555061145
11116.0714285714	315.523850910896
11122.4489795918	315.526154906996
11128.8265306122	315.528467048687
11135.2040816327	315.53078733557
11141.5816326531	315.533115767603
11147.9591836735	315.5354523451
11154.3367346939	315.537797068722
11160.7142857143	315.540149939477
11167.0918367347	315.542510958711
11173.4693877551	315.544880128113
11179.8469387755	315.547257449703
11186.2244897959	315.549642925831
11192.6020408163	315.552036559176
11198.9795918367	315.55443835274
11205.3571428571	315.556848309845
11211.7346938776	315.559266434129
11218.112244898	315.561692729544
11224.4897959184	315.564127200352
11230.8673469388	315.56656985112
11237.2448979592	315.569020686722
11243.6224489796	315.57147971233
11250	315.573946933415
11256.3775510204	315.576422355739
11262.7551020408	315.578905985359
11269.1326530612	315.58139782862
11275.5102040816	315.583897892149
11281.887755102	315.58640618286
11288.2653061224	315.588922707946
11294.6428571429	315.591447474873
11301.0204081633	315.593980491387
11307.3979591837	315.596521765502
11313.7755102041	315.599071305502
11320.1530612245	315.601629119937
11326.5306122449	315.604195217623
11332.9081632653	315.606769607634
11339.2857142857	315.609352299306
11345.6632653061	315.611943302229
11352.0408163265	315.614542626248
11358.4183673469	315.617150281461
11364.7959183673	315.619766278214
11371.1734693878	315.622390627099
11377.5510204082	315.625023338954
11383.9285714286	315.627664424862
11390.306122449	315.630313896142
11396.6836734694	315.632971764354
11403.0612244898	315.635638041294
11409.4387755102	315.638312738991
11415.8163265306	315.640995869707
11422.193877551	315.643687445934
11428.5714285714	315.646387480392
11434.9489795918	315.649095986026
11441.3265306122	315.651812976007
11447.7040816327	315.654538463727
11454.0816326531	315.657272462798
11460.4591836735	315.660014987052
11466.8367346939	315.662766050536
11473.2142857143	315.665525667514
11479.5918367347	315.668293852463
11485.9693877551	315.671070620069
11492.3469387755	315.67385598523
11498.7244897959	315.676649963051
11505.1020408163	315.679452568846
11511.4795918367	315.68226381813
11517.8571428571	315.685083726624
11524.2346938776	315.687912310249
11530.612244898	315.690749585128
11536.9897959184	315.693595567581
11543.3673469388	315.696450274125
11549.7448979592	315.699313721475
11556.1224489796	315.702185926536
11562.5	315.705066906409
11568.8775510204	315.707956678385
11575.2551020408	315.710855259946
11581.6326530612	315.713762668761
11588.0102040816	315.716678922686
11594.387755102	315.719604039765
11600.7653061224	315.722538038225
11607.1428571429	315.725480936475
11613.5204081633	315.728432753108
11619.8979591837	315.731393506897
11626.2755102041	315.734363216793
11632.6530612245	315.737341901928
11639.0306122449	315.740329581609
11645.4081632653	315.743326275318
11651.7857142857	315.746332002713
11658.1632653061	315.749346783626
11664.5408163265	315.752370638061
11670.9183673469	315.75540358619
11677.2959183673	315.75844564836
11683.6734693878	315.761496845083
11690.0510204082	315.764557197042
11696.4285714286	315.767626725084
11702.806122449	315.770705450223
11709.1836734694	315.773793393638
11715.5612244898	315.776890576672
11721.9387755102	315.779997020829
11728.3163265306	315.783112747777
11734.693877551	315.786237779342
11741.0714285714	315.789372137511
11747.4489795918	315.792515844431
11753.8265306122	315.795668922405
11760.2040816327	315.798831393893
11766.5816326531	315.802003281511
11772.9591836735	315.805184608032
11779.3367346939	315.808375396379
11785.7142857143	315.811575669633
11792.0918367347	315.814785451023
11798.4693877551	315.818004763932
11804.8469387755	315.821233631893
11811.2244897959	315.824472078588
11817.6020408163	315.827720127849
11823.9795918367	315.830977803656
11830.3571428571	315.834245130134
11836.7346938776	315.837522131556
11843.112244898	315.840808832342
11849.4897959184	315.844105257055
11855.8673469388	315.847411430401
11862.2448979592	315.850727377232
11868.6224489796	315.854053122539
11875	315.857388691458
11881.3775510204	315.860734109263
11887.7551020408	315.864089401371
11894.1326530612	315.867454593334
11900.5102040816	315.870829710848
11906.887755102	315.874214779743
11913.2653061224	315.877609825987
11919.6428571429	315.881014875685
11926.0204081633	315.884429955078
11932.3979591837	315.887855090539
11938.7755102041	315.89129030858
11945.1530612245	315.894735635844
11951.5306122449	315.898191099105
11957.9081632653	315.901656725273
11964.2857142857	315.905132541387
11970.6632653061	315.908618574617
11977.0408163265	315.912114852263
11983.4183673469	315.915621401757
11989.7959183673	315.919138250655
11996.1734693878	315.922665426646
12002.5510204082	315.926202957543
12008.9285714286	315.929750871288
12015.306122449	315.933309195947
12021.6836734694	315.936877959713
12028.0612244898	315.940457190903
12034.4387755102	315.944046917959
12040.8163265306	315.947647169447
12047.193877551	315.951257974053
12053.5714285714	315.954879360589
12059.9489795918	315.958511357985
12066.3265306122	315.962153995296
12072.7040816327	315.965807301694
12079.0816326531	315.969471306472
12085.4591836735	315.973146039041
12091.8367346939	315.976831528933
12098.2142857143	315.980527805796
12104.5918367347	315.984234899396
12110.9693877551	315.987952839613
12117.3469387755	315.991681656448
12123.7244897959	315.995421380012
12130.1020408163	315.999172040536
12136.4795918367	316.00293366836
12142.8571428571	316.00670629394
12149.2346938776	316.010489947847
12155.612244898	316.01428466076
12161.9897959184	316.018090463473
12168.3673469388	316.02190738689
12174.7448979592	316.025735462025
12181.1224489796	316.029574720003
12187.5	316.033425192057
12193.8775510204	316.037286909528
12200.2551020408	316.041159903869
12206.6326530612	316.045044206635
12213.0102040816	316.048939849491
12219.387755102	316.052846864208
12225.7653061224	316.056765282663
12232.1428571429	316.060695136835
12238.5204081633	316.064636458812
12244.8979591837	316.068589280781
12251.2755102041	316.072553635035
12257.6530612245	316.07652955397
12264.0306122449	316.080517070081
12270.4081632653	316.084516215967
12276.7857142857	316.088527024327
12283.1632653061	316.092549527959
12289.5408163265	316.096583759761
12295.9183673469	316.10062975273
12302.2959183673	316.10468753996
12308.6734693878	316.108757154646
12315.0510204082	316.112838630076
12321.4285714286	316.116931999635
12327.806122449	316.121037296805
12334.1836734694	316.125154555162
12340.5612244898	316.129283808377
12346.9387755102	316.133425090214
12353.3163265306	316.137578434532
12359.693877551	316.141743875279
12366.0714285714	316.145921446497
12372.4489795918	316.15011118232
12378.8265306122	316.15431311697
12385.2040816327	316.158527284761
12391.5816326531	316.162753720095
12397.9591836735	316.166992457464
12404.3367346939	316.171243531445
12410.7142857143	316.175506976705
12417.0918367347	316.179782827997
12423.4693877551	316.184071120158
12429.8469387755	316.188371888112
12436.2244897959	316.192685166868
12442.6020408163	316.197010991517
12448.9795918367	316.201349397235
12455.3571428571	316.205700419279
12461.7346938776	316.210064092988
12468.112244898	316.214440453783
12474.4897959184	316.218829537165
12480.8673469388	316.223231378714
12487.2448979592	316.227646014091
12493.6224489796	316.232073479031
12500	316.236513809353


==> Figures/dyn-ecco/sig4-7-2.tsv <==
0	279.150000073505
6.37755102040816	279.155951755928
12.7551020408163	279.154191542466
19.1326530612245	279.176511641799
25.5102040816327	279.290078351965
31.8877551020408	279.457929066778
38.265306122449	279.48394841254
44.6428571428571	279.450951495336
51.0204081632653	279.398364403322
57.3979591836735	279.356473333738
63.7755102040816	279.343958151079
70.1530612244898	279.371600373361
76.530612244898	279.44472967703
82.9081632653061	279.564957400828
89.2857142857143	279.73150142296
95.6632653061225	279.942107788429
102.040816326531	280.193689244456
108.418367346939	280.482760677243
114.795918367347	280.805721649635
121.173469387755	281.159031318064
127.551020408163	281.539313046993
133.928571428571	281.943409443776
140.30612244898	282.368405847542
146.683673469388	282.811635453412
153.061224489796	283.270672795058
159.438775510204	283.743319105459
165.816326530612	284.227585633281
172.19387755102	284.721676661329
178.571428571429	285.223971665469
184.948979591837	285.733008124946
191.326530612245	286.247466342494
197.704081632653	286.766155884419
204.081632653061	287.288002395479
210.459183673469	287.812036167141
216.836734693878	288.337382331987
223.214285714286	288.863251950198
229.591836734694	289.38893364427
235.969387755102	289.913786512644
242.34693877551	290.437234029805
248.724489795918	290.958758199624
255.102040816327	291.477894315515
261.479591836735	291.994226477023
267.857142857143	292.507383601149
274.234693877551	293.017035488788
280.612244897959	293.522889415751
286.989795918367	294.02468716785
293.367346938775	294.522202220809
299.744897959184	295.015237039457
306.122448979592	295.503620732654
312.5	295.987206969067
318.877551020408	296.465871878713
325.255102040816	296.939512144075
331.632653061225	297.408043313881
338.010204081633	297.871398233543
344.387755102041	298.329525469339
350.765306122449	298.782387912756
357.142857142857	299.22996152927
363.520408163265	299.672234129009
369.897959183673	300.109204196317
376.275510204082	300.540879848621
382.65306122449	300.96727788551
389.030612244898	301.388422837492
395.408163265306	301.804346105553
401.785714285714	302.215085188287
408.163265306122	302.620682954102
414.540816326531	303.021186939117
420.918367346939	303.416648723679
427.295918367347	303.807123369157
433.673469387755	304.192668879174
440.051020408163	304.573345707393
446.428571428571	304.949216319924
452.80612244898	305.320344797423
459.183673469388	305.686796463036
465.561224489796	306.048637554325
471.938775510204	306.405934930873
478.316326530612	306.758755809462
484.69387755102	307.107167528776
491.071428571429	307.451237343936
497.448979591837	307.791032243719
503.826530612245	308.126618792526
510.204081632653	308.45806299551
516.581632653061	308.785430181004
522.959183673469	309.108784898816
529.336734693878	309.428190840878
535.714285714286	309.743710774346
542.091836734694	310.055406483318
548.469387755102	310.363338725801
554.84693877551	310.667567204922
561.224489795918	310.968150544951
567.602040816327	311.26514627138
573.979591836735	311.558610806413
580.357142857143	311.848599468821
586.734693877551	312.135166474213
593.112244897959	312.418364940036
599.489795918367	312.698246901416
605.867346938776	312.974863325467
612.244897959184	313.248264123672
618.622448979592	313.51849817196
625	313.78561333398
631.377551020408	314.04965648107
637.755102040816	314.310673510638
644.132653061224	314.568709372765
650.510204081633	314.823808094254
656.887755102041	315.076012798912
663.265306122449	315.325365729604
669.642857142857	315.57190827464
676.020408163265	315.815680989977
682.397959183673	316.056723617882
688.775510204082	316.295075110533
695.15306122449	316.530773653043
701.530612244898	316.763856682612
707.908163265306	316.994360906138
714.285714285714	317.222322322759
720.663265306122	317.447776243096
727.040816326531	317.670757305055
733.418367346939	317.891299491443
739.795918367347	318.109436149411
746.173469387755	318.325200006441
752.551020408163	318.538623183719
758.928571428571	318.749737213499
765.30612244898	318.958573055078
771.683673469388	319.165161107842
778.061224489796	319.369531223853
784.438775510204	319.571712723688
790.816326530612	319.771734409583
797.19387755102	319.96962457604
803.571428571429	320.165411022584
809.948979591837	320.359121067169
816.326530612245	320.55078155706
822.704081632653	320.740418878108
829.081632653061	320.928058967301
835.459183673469	321.113727323792
841.836734693878	321.297449017777
848.214285714286	321.479248699704
854.591836734694	321.659150611564
860.969387755102	321.837178596064
867.34693877551	322.013356103985
873.724489795918	322.187706203729
880.102040816327	322.360251590807
886.479591836735	322.531014595459
892.857142857143	322.70001718942
899.234693877551	322.867280995216
905.612244897959	323.032827294022
911.989795918367	323.19667703187
918.367346938776	323.358850826677
924.744897959184	323.519368976453
931.122448979592	323.678251465878
937.5	323.835517971578
943.877551020408	323.991187869444
950.255102040816	324.145280241484
956.632653061224	324.297813881254
963.010204081633	324.448807298981
969.387755102041	324.598278728545
975.765306122449	324.74624613318
982.142857142857	324.892727209901
988.520408163265	325.037739395004
994.897959183673	325.181299870103
1001.27551020408	325.323425566916
1007.65306122449	325.464133171156
1014.0306122449	325.603439128222
1020.40816326531	325.741359648218
1026.78571428571	325.877910709862
1033.16326530612	326.013108064499
1039.54081632653	326.14696724138
1045.91836734694	326.279503551865
1052.29591836735	326.410732092643
1058.67346938776	326.540667750106
1065.05102040816	326.669325204852
1071.42857142857	326.796718935187
1077.80612244898	326.922863220113
1084.18367346939	327.047772143769
1090.5612244898	327.171459599176
1096.9387755102	327.293939291076
1103.31632653061	327.415224739163
1109.69387755102	327.535329282105
1116.07142857143	327.654266080686
1122.44897959184	327.772048120195
1128.82653061224	327.888688213966
1135.20408163265	328.004199006762
1141.58163265306	328.118592977369
1147.95918367347	328.231882440959
1154.33673469388	328.344079552595
1160.71428571429	328.455196310044
1167.09183673469	328.565244555879
1173.4693877551	328.674235980132
1179.84693877551	328.782182123386
1186.22448979592	328.88909437914
1192.60204081633	328.994983995642
1198.97959183673	329.099862078774
1205.35714285714	329.203739594626
1211.73469387755	329.306627371429
1218.11224489796	329.408536101493
1224.48979591837	329.509476343972
1230.86734693878	329.609458527018
1237.24489795918	329.708492949352
1243.62244897959	329.806589782487
1250	329.903759073115
1256.37755102041	330.00001074491
1262.75510204082	330.095354599972
1269.13265306122	330.189800321197
1275.51020408163	330.283357474261
1281.88775510204	330.37603550906
1288.26530612245	330.467843761354
1294.64285714286	330.558791454953
1301.02040816327	330.648887703386
1307.39795918367	330.738141511093
1313.77551020408	330.82656177532
1320.15306122449	330.914157287969
1326.5306122449	331.000936736975
1332.90816326531	331.0869087075
1339.28571428571	331.172081683876
1345.66326530612	331.256464051146
1352.04081632653	331.340064096161
1358.41836734694	331.422890008989
1364.79591836735	331.504949884661
1371.17346938776	331.586251724464
1377.55102040816	331.666803436887
1383.92857142857	331.746612839224
1390.30612244898	331.825687659038
1396.68367346939	331.904035535209
1403.0612244898	331.981664018957
1409.4387755102	332.058580575434
1415.81632653061	332.13479258494
1422.19387755102	332.210307343763
1428.57142857143	332.285132065414
1434.94897959184	332.359273882017
1441.32653061224	332.432739845326
1447.70408163265	332.505536927496
1454.08163265306	332.57767202245
1460.45918367347	332.64915194704
1466.83673469388	332.719983441854
1473.21428571429	332.790173172113
1479.59183673469	332.85972772898
1485.9693877551	332.928653630527
1492.34693877551	332.996957322392
1498.72448979592	333.064645178866
1505.10204081633	333.131723504014
1511.47959183673	333.19819853247
1517.85714285714	333.264076430092
1524.23469387755	333.329363295129
1530.61224489796	333.39406515915
1536.98979591837	333.458187987667
1543.36734693878	333.521737680945
1549.74489795918	333.584720075072
1556.12244897959	333.647140942737
1562.5	333.709005993755
1568.87755102041	333.770320876035
1575.25510204082	333.831091176483
1581.63265306122	333.891322421622
1588.01020408163	333.95102007818
1594.38775510204	334.010189554075
1600.76530612245	334.068836199167
1607.14285714286	334.126965305747
1613.52040816327	334.184582109272
1619.89795918367	334.241691789248
1626.27551020408	334.298299469852
1632.65306122449	334.354410220372
1639.0306122449	334.410029056066
1645.40816326531	334.465160938889
1651.78571428571	334.51981077799
1658.16326530612	334.57398343024
1664.54081632653	334.62768370107
1670.91836734694	334.680916345083
1677.29591836735	334.733686066443
1683.67346938776	334.785997519549
1690.05102040816	334.837855309762
1696.42857142857	334.889263993906
1702.80612244898	334.940228080651
1709.18367346939	334.990752031272
1715.5612244898	335.040840260239
1721.9387755102	335.090497135617
1728.31632653061	335.139726979551
1734.69387755102	335.18853406898
1741.07142857143	335.236922636131
1747.44897959184	335.284896868844
1753.82653061224	335.332460911188
1760.20408163265	335.379618864061
1766.58163265306	335.426374785591
1772.95918367347	335.47273269149
1779.33673469388	335.518696555709
1785.71428571429	335.564270310937
1792.09183673469	335.609457848906
1798.4693877551	335.654263020864
1804.84693877551	335.698689638161
1811.22448979592	335.742741472668
1817.60204081633	335.786422257043
1823.97959183673	335.829735685302
1830.35714285714	335.87268541331
1836.73469387755	335.915275059107
1843.11224489796	335.957508203238
1849.48979591837	335.999388389327
1855.86734693878	336.040919124481
1862.24489795918	336.082103879551
1868.62244897959	336.122946089564
1875	336.16344915423
1881.37755102041	336.203616438273
1887.75510204082	336.243451271678
1894.13265306122	336.282956950202
1900.51020408163	336.322136735785
1906.88775510204	336.360993856811
1913.26530612245	336.399531508428
1919.64285714286	336.437752853041
1926.02040816327	336.475661020648
1932.39795918367	336.513259109057
1938.77551020408	336.550550184299
1945.15306122449	336.587537281048
1951.5306122449	336.624223402893
1957.90816326531	336.660611522573
1964.28571428571	336.696704582428
1970.66326530612	336.732505494746
1977.04081632653	336.768017141974
1983.41836734694	336.80324237703
1989.79591836735	336.838184023722
1996.17346938776	336.872844877032
2002.55102040816	336.907227703301
2008.92857142857	336.941335240617
2015.30612244898	336.975170199166
2021.68367346939	337.008735261458
2028.0612244898	337.042033082547
2034.4387755102	337.075066290436
2040.81632653061	337.107837486367
2047.19387755102	337.140349244993
2053.57142857143	337.172604114682
2059.94897959184	337.204604617873
2066.32653061224	337.236353251313
2072.70408163265	337.267852486227
2079.08163265306	337.299104768673
2085.45918367347	337.330112519838
2091.83673469388	337.360878136225
2098.21428571429	337.391403989868
2104.59183673469	337.421692428686
2110.9693877551	337.451745776729
2117.34693877551	337.481566334322
2123.72448979592	337.511156378358
2130.10204081633	337.540518162601
2136.47959183673	337.569653917882
2142.85714285714	337.598565852259
2149.23469387755	337.627256151342
2155.61224489796	337.655726978543
2161.98979591837	337.683980475227
2168.36734693878	337.712018760931
2174.74489795918	337.739843933664
2181.12244897959	337.767458070119
2187.5	337.794863225799
2193.87755102041	337.822061435294
2200.25510204082	337.849054712538
2206.63265306122	337.875845050975
2213.01020408163	337.902434423709
2219.38775510204	337.928824783799
2225.76530612245	337.955018064474
2232.14285714286	337.981016179253
2238.52040816327	338.006821022164
2244.89795918367	338.032434468001
2251.27551020408	338.057858372505
2257.65306122449	338.083094572475
2264.0306122449	338.108144886034
2270.40816326531	338.133011112839
2276.78571428571	338.157695034224
2283.16326530612	338.182198413351
2289.54081632653	338.206522995466
2295.91836734694	338.230670508085
2302.29591836735	338.254642661099
2308.67346938776	338.278441146979
2315.05102040816	338.302067641003
2321.42857142857	338.325523801409
2327.80612244898	338.348811269495
2334.18367346939	338.371931669867
2340.5612244898	338.39488661062
2346.9387755102	338.417677683454
2353.31632653061	338.440306463825
2359.69387755102	338.462774511172
2366.07142857143	338.485083369073
2372.44897959184	338.507234565337
2378.82653061224	338.529229612204
2385.20408163265	338.551070006538
2391.58163265306	338.572757229952
2397.95918367347	338.594292748914
2404.33673469388	338.615678014964
2410.71428571429	338.636914464875
2417.09183673469	338.658003520748
2423.4693877551	338.678946590159
2429.84693877551	338.699745066362
2436.22448979592	338.720400328417
2442.60204081633	338.740913741279
2448.97959183673	338.76128665598
2455.35714285714	338.781520409801
2461.73469387755	338.801616326371
2468.11224489796	338.821575715779
2474.48979591837	338.841399874762
2480.86734693878	338.861090086847
2487.24489795918	338.880647622429
2493.62244897959	338.900073738921
2500	338.919369680921
2506.37755102041	338.938536680331
2512.75510204082	338.95757595643
2519.13265306122	338.976488716054
2525.51020408163	338.995276153735
2531.88775510204	339.013939451788
2538.26530612245	339.032479780422
2544.64285714286	339.050898297907
2551.02040816327	339.069196150694
2557.39795918367	339.087374473482
2563.77551020408	339.105434389369
2570.15306122449	339.12337700999
2576.5306122449	339.141203435619
2582.90816326531	339.158914755243
2589.28571428571	339.176512046723
2595.66326530612	339.193996376919
2602.04081632653	339.211368801756
2608.41836734694	339.228630366339
2614.79591836735	339.245782105097
2621.17346938776	339.262825041889
2627.55102040816	339.279760190063
2633.92857142857	339.296588552594
2640.30612244898	339.313311122213
2646.68367346939	339.329928881484
2653.0612244898	339.346442802881
2659.4387755102	339.362853848937
2665.81632653061	339.379162972344
2672.19387755102	339.395371116014
2678.57142857143	339.411479213192
2684.94897959184	339.42748818758
2691.32653061224	339.443398953426
2697.70408163265	339.459212415579
2704.08163265306	339.474929469626
2710.45918367347	339.490551001992
2716.83673469388	339.50607789001
2723.21428571429	339.521511002
2729.59183673469	339.536851197398
2735.9693877551	339.55209932684
2742.34693877551	339.567256232225
2748.72448979592	339.582322746811
2755.10204081633	339.597299695332
2761.47959183673	339.612187894069
2767.85714285714	339.626988150906
2774.23469387755	339.641701265452
2780.61224489796	339.656328029133
2786.98979591837	339.670869225245
2793.36734693878	339.685325629036
2799.74489795918	339.699698007816
2806.12244897959	339.713987121038
2812.5	339.728193720341
2818.87755102041	339.742318549653
2825.25510204082	339.756362345288
2831.63265306122	339.770325836007
2838.01020408163	339.784209743071
2844.38775510204	339.798014780354
2850.76530612245	339.811741654421
2857.14285714286	339.825391064574
2863.52040816327	339.83896370293
2869.89795918367	339.852460254522
2876.27551020408	339.865881397362
2882.65306122449	339.879227802485
2889.0306122449	339.892500134048
2895.40816326531	339.905699049407
2901.78571428571	339.918825199171
2908.16326530612	339.931879227259
2914.54081632653	339.944861770998
2920.91836734694	339.957773461186
2927.29591836735	339.970614922139
2933.67346938776	339.983386771765
2940.05102040816	339.996089621647
2946.42857142857	340.008724077101
2952.80612244898	340.021290737219
2959.18367346939	340.033790194954
2965.5612244898	340.046223037194
2971.9387755102	340.058589844803
2978.31632653061	340.070891192679
2984.69387755102	340.083127649838
2991.07142857143	340.095299779473
2997.44897959184	340.107408138992
3003.82653061224	340.119453280089
3010.20408163265	340.131435748817
3016.58163265306	340.143356085639
3022.95918367347	340.155214825464
3029.33673469388	340.167012497731
3035.71428571429	340.178749626469
3042.09183673469	340.190426730331
3048.4693877551	340.202044322655
3054.84693877551	340.213602911536
3061.22448979592	340.225102999872
3067.60204081633	340.236545085405
3073.97959183673	340.247929660785
3080.35714285714	340.259257213634
3086.73469387755	340.270528226586
3093.11224489796	340.281743177329
3099.48979591837	340.292902538675
3105.86734693878	340.304006778614
3112.24489795918	340.315056360343
3118.62244897959	340.326051742324
3125	340.336993378347
3131.37755102041	340.347881717572
3137.75510204082	340.358717204561
3144.13265306122	340.369500279343
3150.51020408163	340.380231377466
3156.88775510204	340.390910930034
3163.26530612245	340.401539363744
3169.64285714286	340.412117100953
3176.02040816327	340.422644559718
3182.39795918367	340.433122153828
3188.77551020408	340.443550292858
3195.15306122449	340.453929382219
3201.5306122449	340.464259823198
3207.90816326531	340.474542012988
3214.28571428571	340.484776344747
3220.66326530612	340.494963207644
3227.04081632653	340.505102986884
3233.41836734694	340.515196063755
3239.79591836735	340.525242815679
3246.17346938776	340.535243616251
3252.55102040816	340.545198835262
3258.92857142857	340.555108838757
3265.30612244898	340.564973989071
3271.68367346939	340.57479464487
3278.0612244898	340.584571161176
3284.4387755102	340.594303889417
3290.81632653061	340.603993177475
3297.19387755102	340.613639369702
3303.57142857143	340.623242806964
3309.94897959184	340.632803826686
3316.32653061224	340.642322762891
3322.70408163265	340.651799946214
3329.08163265306	340.661235703957
3335.45918367347	340.670630360125
3341.83673469388	340.679984235454
3348.21428571429	340.68929764744
3354.59183673469	340.698570910384
3360.9693877551	340.70780433543
3367.34693877551	340.71699823058
3373.72448979592	340.726152900741
3380.10204081633	340.735268647757
3386.47959183673	340.744345770443
3392.85714285714	340.753384564604
3399.23469387755	340.762385323081
3405.61224489796	340.771348335783
3411.98979591837	340.78027388971
3418.36734693878	340.789162268982
3424.74489795918	340.798013754879
3431.12244897959	340.806828625873
3437.5	340.815607157642
3443.87755102041	340.824349623111
3450.25510204082	340.833056292487
3456.63265306122	340.841727433278
3463.01020408163	340.850363310319
3469.38775510204	340.85896418581
3475.76530612245	340.867530319345
3482.14285714286	340.876061967931
3488.52040816327	340.884559386014
3494.89795918367	340.89302282552
3501.27551020408	340.901452535875
3507.65306122449	340.909848764023
3514.0306122449	340.918211754462
3520.40816326531	340.926541749273
3526.78571428571	340.93483898814
3533.16326530612	340.94310370837
3539.54081632653	340.95133614493
3545.91836734694	340.95953653047
3552.29591836735	340.967705095339
3558.67346938776	340.975842067616
3565.05102040816	340.983947673137
3571.42857142857	340.992022135517
3577.80612244898	341.000065676165
3584.18367346939	341.008078514319
3590.5612244898	341.016060867069
3596.9387755102	341.024012949372
3603.31632653061	341.031934974079
3609.69387755102	341.039827151956
3616.07142857143	341.047689691717
3622.44897959184	341.055522800026
3628.82653061224	341.063326681534
3635.20408163265	341.071101538899
3641.58163265306	341.078847572803
3647.95918367347	341.086564981974
3654.33673469388	341.094253963206
3660.71428571429	341.101914711389
3667.09183673469	341.109547419516
3673.4693877551	341.11715227871
3679.84693877551	341.124729478243
3686.22448979592	341.132279205563
3692.60204081633	341.139801646298
3698.97959183673	341.147296984288
3705.35714285714	341.154765401601
3711.73469387755	341.162207078555
3718.11224489796	341.169622193725
3724.48979591837	341.177010923976
3730.86734693878	341.184373444477
3737.24489795918	341.191709928715
3743.62244897959	341.199020548512
3750	341.206305474052
3756.37755102041	341.213564873895
3762.75510204082	341.220798914985
3769.13265306122	341.228007762679
3775.51020408163	341.235191580761
3781.88775510204	341.242350531459
3788.26530612245	341.249484775455
3794.64285714286	341.25659447191
3801.02040816327	341.26367977848
3807.39795918367	341.270740851327
3813.77551020408	341.277777845136
3820.15306122449	341.284790913136
3826.5306122449	341.291780207111
3832.90816326531	341.298745877415
3839.28571428571	341.305688072989
3845.66326530612	341.312606941379
3852.04081632653	341.319502628746
3858.41836734694	341.32637527988
3864.79591836735	341.333225038222
3871.17346938776	341.340052045875
3877.55102040816	341.346856443612
3883.92857142857	341.353638370899
3890.30612244898	341.360397965905
3896.68367346939	341.367135365518
3903.0612244898	341.373850705355
3909.4387755102	341.380544119777
3915.81632653061	341.387215741909
3922.19387755102	341.393865703642
3928.57142857143	341.400494135652
3934.94897959184	341.407101167416
3941.32653061224	341.41368692722
3947.70408163265	341.420251542174
3954.08163265306	341.42679513822
3960.45918367347	341.433317840155
3966.83673469388	341.439819771633
3973.21428571429	341.44630105518
3979.59183673469	341.452761812208
3985.9693877551	341.459202163028
3992.34693877551	341.465622226857
3998.72448979592	341.472022121831
4005.10204081633	341.478401965022
4011.47959183673	341.484761872444
4017.85714285714	341.491101959063
4024.23469387755	341.497422338812
4030.61224489796	341.503723124601
4036.98979591837	341.51000442833
4043.36734693878	341.516266360892
4049.74489795918	341.522509032192
4056.12244897959	341.528732551157
4062.5	341.534937025741
4068.87755102041	341.541122562936
4075.25510204082	341.547289268791
4081.63265306122	341.553437248412
4088.01020408163	341.559566605975
4094.38775510204	341.565677444737
4100.76530612245	341.571769867047
4107.14285714286	341.577843974352
4113.52040816327	341.583899867209
4119.89795918367	341.589937645294
4126.27551020408	341.595957407413
4132.65306122449	341.601959251507
4139.0306122449	341.607943274664
4145.40816326531	341.613909573129
4151.78571428571	341.619858242312
4158.16326530612	341.625789376794
4164.54081632653	341.631703070339
4170.91836734694	341.637599415906
4177.29591836735	341.643478505647
4183.67346938776	341.649340430925
4190.05102040816	341.655185282319
4196.42857142857	341.661013149634
4202.80612244898	341.666824121905
4209.18367346939	341.672618287408
4215.5612244898	341.67839573367
4221.9387755102	341.684156547473
4228.31632653061	341.689900814863
4234.69387755102	341.695628621158
4241.07142857143	341.701340050958
4247.44897959184	341.707035188149
4253.82653061224	341.71271411591
4260.20408163265	341.718376916725
4266.58163265306	341.724023672388
4272.95918367347	341.729654464006
4279.33673469388	341.735269372012
4285.71428571429	341.740868476172
4292.09183673469	341.746451855588
4298.4693877551	341.752019588705
4304.84693877551	341.757571753323
4311.22448979592	341.763108426599
4317.60204081633	341.768629685056
4323.97959183673	341.774135604586
4330.35714285714	341.779626260463
4336.73469387755	341.785101727344
4343.11224489796	341.790562079276
4349.48979591837	341.796007389705
4355.86734693878	341.801437731481
4362.24489795918	341.806853176862
4368.62244897959	341.812253797524
4375	341.817639664564
4381.37755102041	341.823010848507
4387.75510204082	341.828367419312
4394.13265306122	341.833709446377
4400.51020408163	341.839036998548
4406.88775510204	341.844350144118
4413.26530612245	341.849648950842
4419.64285714286	341.854933485932
4426.02040816327	341.860203816072
4432.39795918367	341.865460007419
4438.77551020408	341.870702125606
4445.15306122449	341.875930235753
4451.5306122449	341.881144402469
4457.90816326531	341.886344689856
4464.28571428571	341.891531161518
4470.66326530612	341.896703880562
4477.04081632653	341.901862909606
4483.41836734694	341.907008310782
4489.79591836735	341.912140145744
4496.17346938776	341.917258475668
4502.55102040816	341.922363361262
4508.92857142857	341.927454862766
4515.30612244898	341.932533039961
4521.68367346939	341.937597952172
4528.0612244898	341.942649658269
4534.4387755102	341.947688216678
4540.81632653061	341.952713685382
4547.19387755102	341.957726121926
4553.57142857143	341.96272558342
4559.94897959184	341.967712126544
4566.32653061224	341.972685807557
4572.70408163265	341.977646682292
4579.08163265306	341.982594806169
4585.45918367347	341.987530234193
4591.83673469388	341.992453020964
4598.21428571429	341.997363220675
4604.59183673469	342.002260887119
4610.9693877551	342.007146073694
4617.34693877551	342.012018833405
4623.72448979592	342.016879218868
4630.10204081633	342.021727282315
4636.47959183673	342.0265630756
4642.85714285714	342.031386650194
4649.23469387755	342.0361980572
4655.61224489796	342.040997347349
4661.98979591837	342.045784571008
4668.36734693878	342.050559778178
4674.74489795918	342.055323018505
4681.12244897959	342.060074341279
4687.5	342.064813795436
4693.87755102041	342.069541429567
4700.25510204082	342.074257291914
4706.63265306122	342.078961430383
4713.01020408163	342.083653892536
4719.38775510204	342.088334725604
4725.76530612245	342.093003976484
4732.14285714286	342.097661691747
4738.52040816327	342.102307917636
4744.89795918367	342.106942700073
4751.27551020408	342.111566084662
4757.65306122449	342.11617811669
4764.0306122449	342.120778841131
4770.40816326531	342.12536830265
4776.78571428571	342.129946545605
4783.16326530612	342.134513614048
4789.54081632653	342.139069551733
4795.91836734694	342.143614402113
4802.29591836735	342.148148208349
4808.67346938776	342.152671013306
4815.05102040816	342.157182859561
4821.42857142857	342.161683789405
4827.80612244898	342.166173844843
4834.18367346939	342.170653067598
4840.5612244898	342.175121499116
4846.9387755102	342.179579180567
4853.31632653061	342.184026152845
4859.69387755102	342.188462456575
4866.07142857143	342.192888132112
4872.44897959184	342.197303219547
4878.82653061224	342.201707758704
4885.20408163265	342.20610178915
4891.58163265306	342.210485350191
4897.95918367347	342.214858480878
4904.33673469388	342.219221220006
4910.71428571429	342.22357360612
4917.09183673469	342.227915677518
4923.4693877551	342.232247472248
4929.84693877551	342.236569028113
4936.22448979592	342.240880382678
4942.60204081633	342.245181573264
4948.97959183673	342.249472636955
4955.35714285714	342.253753610601
4961.73469387755	342.258024530784
4968.11224489796	342.262285434141
4974.48979591837	342.266536355957
4980.86734693878	342.270777330792
4987.24489795918	342.275008428584
4993.62244897959	342.279229487203
5000	342.283440951613
5006.37755102041	342.287645827003
5012.75510204082	342.291812314392
5019.13265306122	342.296078140527
5025.51020408163	342.29785505414
5031.88775510204	342.292178226368
5038.26530612245	342.278771337563
5044.64285714286	342.261041006802
5051.02040816327	342.244124715676
5057.39795918367	342.233285565396
5063.77551020408	342.229434731403
5070.15306122449	342.237619781873
5076.5306122449	342.24930274245
5082.90816326531	342.253786572883
5089.28571428571	342.243682429512
5095.66326530612	342.214293447392
5102.04081632653	342.163059289206
5108.41836734694	342.089162175501
5114.79591836735	341.993128230298
5121.17346938776	341.876479265956
5127.55102040816	341.741425692127
5133.92857142857	341.590596955178
5140.30612244898	341.426819679219
5146.68367346939	341.252939754651
5153.0612244898	341.071684312351
5159.4387755102	340.885563551259
5165.81632653061	340.696806712055
5172.19387755102	340.507325418907
5178.57142857143	340.31870241137
5184.94897959184	340.13219974767
5191.32653061224	339.948779107271
5197.70408163265	339.76913067875
5204.08163265306	339.593709567482
5210.45918367347	339.422773389029
5216.83673469388	339.256418922993
5223.21428571429	339.094617326631
5229.59183673469	338.937246649908
5235.9693877551	338.784119724262
5242.34693877551	338.635007821818
5248.72448979592	338.489660377429
5255.10204081633	338.347820447559
5261.47959183673	338.209236392946
5267.85714285714	338.073670399503
5274.23469387755	337.940904046937
5280.61224489796	337.810741550445
5286.98979591837	337.683011256511
5293.36734693878	337.557565629804
5299.74489795918	337.434280074689
5306.12244897959	337.313051141896
5312.5	337.193794338066
5318.87755102041	337.07644155932
5325.25510204082	336.960938509327
5331.63265306122	336.847242249629
5338.01020408163	336.735318895852
5344.38775510204	336.625141483677
5350.76530612245	336.516688144989
5357.14285714286	336.409940563804
5363.52040816327	336.304882678558
5369.89795918367	336.201499646115
5376.27551020408	336.099777050354
5382.65306122449	335.999700311089
5389.0306122449	335.901254273631
5395.40816326531	335.804422951128
5401.78571428571	335.709189383323
5408.16326530612	335.615535590508
5414.54081632653	335.523442605903
5420.91836734694	335.432890554532
5427.29591836735	335.343858763178
5433.67346938776	335.256325895614
5440.05102040816	335.170270095877
5446.42857142857	335.085669128703
5452.80612244898	335.00250051441
5459.18367346939	334.920741654759
5465.5612244898	334.840369943441
5471.9387755102	334.761362862226
5478.31632653061	334.683698062367
5484.69387755102	334.607353429648
5491.07142857143	334.532307135936
5497.44897959184	334.458537679717
5503.82653061224	334.38602391321
5510.20408163265	334.314745059657
5516.58163265306	334.244680724177
5522.95918367347	334.175810898601
5529.33673469388	334.108115958252
5535.71428571429	334.041576656265
5542.09183673469	333.976174116672
5548.4693877551	333.911889824057
5554.84693877551	333.848705610921
5561.22448979592	333.786603646091
5567.60204081633	333.72556642407
5573.97959183673	333.665576752154
5580.35714285714	333.606617738724
5586.73469387755	333.548672783477
5593.11224489796	333.49172556826
5599.48979591837	333.435760046923
5605.86734693878	333.380760437189
5612.24489795918	333.326711214344
5618.62244897959	333.273597104255
5625	333.221403076653
5631.37755102041	333.170114340073
5637.75510204082	333.119716337883
5644.13265306122	333.070194742893
5650.51020408163	333.021535452997
5656.88775510204	332.973724588061
5663.26530612245	332.926748486617
5669.64285714286	332.880593701607
5676.02040816327	332.835246997218
5682.39795918367	332.790695346652
5688.77551020408	332.746925928609
5695.15306122449	332.703926123806
5701.5306122449	332.661683512422
5707.90816326531	332.620185871852
5714.28571428571	332.579421172995
5720.66326530612	332.53937757727
5727.04081632653	332.500043434453
5733.41836734694	332.461407279867
5739.79591836735	332.423457830903
5746.17346938776	332.386183984358
5752.55102040816	332.349574814425
5758.92857142857	332.313619569377
5765.30612244898	332.278307668519
5771.68367346939	332.243628699899
5778.0612244898	332.209572418052
5784.4387755102	332.17612874065
5790.81632653061	332.143287745862
5797.19387755102	332.111039670416
5803.57142857143	332.079374906906
5809.94897959184	332.048284000806
5816.32653061224	332.017757648191
5822.70408163265	331.987786693922
5829.08163265306	331.958362128696
5835.45918367347	331.929475086511
5841.83673469388	331.90111684278
5848.21428571429	331.873278812277
5854.59183673469	331.845952546335
5860.9693877551	331.819129730678
5867.34693877551	331.792802183832
5873.72448979592	331.76696185473
5880.10204081633	331.741600820293
5886.47959183673	331.716711283592
5892.85714285714	331.692285572276
5899.23469387755	331.668316136064
5905.61224489796	331.6447955447
5911.98979591837	331.62171648644
5918.36734693878	331.59907176622
5924.74489795918	331.57685430336
5931.12244897959	331.555057129807
5937.5	331.533673388813
5943.87755102041	331.512696332851
5950.25510204082	331.492119321648
5956.63265306122	331.471935820713
5963.01020408163	331.452139399947
5969.38775510204	331.432723731537
5975.76530612245	331.413682588292
5982.14285714286	331.395009842424
5988.52040816327	331.376699463906
5994.89795918367	331.358745518596
6001.27551020408	331.341142166812
6007.65306122449	331.323883662214
6014.0306122449	331.306964349991
6020.40816326531	331.290378665268
6026.78571428571	331.27412113192
6033.16326530612	331.258186361333
6039.54081632653	331.242569050649
6045.91836734694	331.227263981404
6052.29591836735	331.212266018542
6058.67346938776	331.197570108947
6065.05102040816	331.18317127992
6071.42857142857	331.169064638021
6077.80612244898	331.155245368105
6084.18367346939	331.141708731764
6090.5612244898	331.128450066037
6096.9387755102	331.115464782455
6103.31632653061	331.102748365924
6109.69387755102	331.090296373276
6116.07142857143	331.078104432167
6122.44897959184	331.066168240248
6128.82653061224	331.05448356388
6135.20408163265	331.043046236893
6141.58163265306	331.031852159649
6147.95918367347	331.020897298196
6154.33673469388	331.010177682948
6160.71428571429	330.999689407629
6167.09183673469	330.98942862851
6173.4693877551	330.979391563398
6179.84693877551	330.969574490455
6186.22448979592	330.959973747291
6192.60204081633	330.950585730273
6198.97959183673	330.9414068934
6205.35714285714	330.932433747292
6211.73469387755	330.923662858441
6218.11224489796	330.915090848446
6224.48979591837	330.906714392916
6230.86734693878	330.898530220603
6237.24489795918	330.890535112781
6243.62244897959	330.882725902345
6250	330.875099472842
6256.37755102041	330.867652757737
6262.75510204082	330.860382739818
6269.13265306122	330.853286450221
6275.51020408163	330.846360967613
6281.88775510204	330.839603417585
6288.26530612245	330.833010971965
6294.64285714286	330.826580847905
6301.02040816327	330.820310307176
6307.39795918367	330.814196655653
6313.77551020408	330.808237242516
6320.15306122449	330.80242945946
6326.5306122449	330.796770740103
6332.90816326531	330.791258559459
6339.28571428571	330.78589043311
6345.66326530612	330.780663916538
6352.04081632653	330.775576604634
6358.41836734694	330.77062613108
6364.79591836735	330.765810167598
6371.17346938776	330.761126423372
6377.55102040816	330.756572644614
6383.92857142857	330.752146613867
6390.30612244898	330.747846149356
6396.68367346939	330.743669104516
6403.0612244898	330.739613367515
6409.4387755102	330.73567686056
6415.81632653061	330.731857539352
6422.19387755102	330.728153392685
6428.57142857143	330.72456244189
6434.94897959184	330.72108274022
6441.32653061224	330.71771237238
6447.70408163265	330.714449454156
6454.08163265306	330.711292131804
6460.45918367347	330.708238581531
6466.83673469388	330.7052870091
6473.21428571429	330.702435649416
6479.59183673469	330.699682765939
6485.9693877551	330.697026650238
6492.34693877551	330.694465621663
6498.72448979592	330.691998026849
6505.10204081633	330.689622239212
6511.47959183673	330.687336658573
6517.85714285714	330.685139710824
6524.23469387755	330.683029847411
6530.61224489796	330.681005544909
6536.98979591837	330.679065304703
6543.36734693878	330.67720765261
6549.74489795918	330.6754311384
6556.12244897959	330.673734335426
6562.5	330.67211584035
6568.87755102041	330.670574272709
6575.25510204082	330.6691082745
6581.63265306122	330.667716509876
6588.01020408163	330.666397664854
6594.38775510204	330.665150446871
6600.76530612245	330.663973584441
6607.14285714286	330.662865826893
6613.52040816327	330.661825944032
6619.89795918367	330.660852725745
6626.27551020408	330.659944981698
6632.65306122449	330.659101541105
6639.0306122449	330.658321252344
6645.40816326531	330.657602982628
6651.78571428571	330.65694561775
6658.16326530612	330.656348061822
6664.54081632653	330.655809236911
6670.91836734694	330.655328082749
6677.29591836735	330.654903556526
6683.67346938776	330.654534632578
6690.05102040816	330.654220302072
6696.42857142857	330.653959572755
6702.80612244898	330.653751468758
6709.18367346939	330.65359503026
6715.5612244898	330.653489313221
6721.9387755102	330.653433389179
6728.31632653061	330.65342634501
6734.69387755102	330.65346728263
6741.07142857143	330.653555318756
6747.44897959184	330.653689584731
6753.82653061224	330.653869226255
6760.20408163265	330.654093403121
6766.58163265306	330.654361289016
6772.95918367347	330.654672071344
6779.33673469388	330.655024950942
6785.71428571429	330.655419141865
6792.09183673469	330.655853871215
6798.4693877551	330.656328378931
6804.84693877551	330.656841917539
6811.22448979592	330.657393751961
6817.60204081633	330.657983159365
6823.97959183673	330.658609428928
6830.35714285714	330.659271861623
6836.73469387755	330.659969770057
6843.11224489796	330.660702478312
6849.48979591837	330.661469321712
6855.86734693878	330.662269646635
6862.24489795918	330.663102810386
6868.62244897959	330.663968181003
6875	330.664865137052
6881.37755102041	330.665793067473
6887.75510204082	330.666751371448
6894.13265306122	330.667739458202
6900.51020408163	330.668756746823
6906.88775510204	330.669802666137
6913.26530612245	330.670876654558
6919.64285714286	330.671978159898
6926.02040816327	330.673106639218
6932.39795918367	330.674261558714
6938.77551020408	330.675442393549
6945.15306122449	330.67664862769
6951.5306122449	330.677879753774
6957.90816326531	330.679135273004
6964.28571428571	330.680414694967
6970.66326530612	330.681717537495
6977.04081632653	330.683043326563
6983.41836734694	330.684391596152
6989.79591836735	330.685761888096
6996.17346938776	330.687153751953
7002.55102040816	330.688566744918
7008.92857142857	330.690000431673
7015.30612244898	330.69145438425
7021.68367346939	330.692928181929
7028.0612244898	330.694421411138
7034.4387755102	330.695933665308
7040.81632653061	330.697464544752
7047.19387755102	330.699013656588
7053.57142857143	330.700580614611
7059.94897959184	330.702165039172
7066.32653061224	330.703766557074
7072.70408163265	330.705384801492
7079.08163265306	330.707019411848
7085.45918367347	330.708670033698
7091.83673469388	330.710336318648
7098.21428571429	330.712017924268
7104.59183673469	330.713714513966
7110.9693877551	330.715425756898
7117.34693877551	330.717151327893
7123.72448979592	330.718890907351
7130.10204081633	330.720644181136
7136.47959183673	330.722410840498
7142.85714285714	330.724190581999
7149.23469387755	330.725983107409
7155.61224489796	330.727788123609
7161.98979591837	330.729605342533
7168.36734693878	330.731434481078
7174.74489795918	330.733275261013
7181.12244897959	330.735127408894
7187.5	330.736990656007
7193.87755102041	330.738864738281
7200.25510204082	330.740749396197
7206.63265306122	330.742644374723
7213.01020408163	330.744549423256
7219.38775510204	330.746464295527
7225.76530612245	330.748388749528
7232.14285714286	330.750322547459
7238.52040816327	330.752265455653
7244.89795918367	330.754217244499
7251.27551020408	330.756177688374
7257.65306122449	330.758146565595
7264.0306122449	330.760123658342
7270.40816326531	330.762108752582
7276.78571428571	330.764101638025
7283.16326530612	330.766102108062
7289.54081632653	330.76810995969
7295.91836734694	330.770124993454
7302.29591836735	330.772147013402
7308.67346938776	330.77417582702
7315.05102040816	330.776211245167
7321.42857142857	330.778253082022
7327.80612244898	330.78030115504
7334.18367346939	330.782355284889
7340.5612244898	330.784415295388
7346.9387755102	330.786481013467
7353.31632653061	330.788552269118
7359.69387755102	330.790628895332
7366.07142857143	330.792710728049
7372.44897959184	330.79479760612
7378.82653061224	330.796889371258
7385.20408163265	330.798985867972
7391.58163265306	330.801086943538
7397.95918367347	330.803192447951
7404.33673469388	330.805302233876
7410.71428571429	330.807416156595
7417.09183673469	330.809534073979
7423.4693877551	330.811655846437
7429.84693877551	330.813781336872
7436.22448979592	330.815910410636
7442.60204081633	330.818042935507
7448.97959183673	330.820178781595
7455.35714285714	330.822317821401
7461.73469387755	330.824459930453
7468.11224489796	330.826604979709
7474.48979591837	330.828752869227
7480.86734693878	330.830903513177
7487.24489795918	330.833055975372
7493.62244897959	330.835214873023
7500	330.837306099527
7506.37755102041	330.839147383283
7512.75510204082	330.840668089355
7519.13265306122	330.841888679623
7525.51020408163	330.842870903269
7531.88775510204	330.843679933478
7538.26530612245	330.844356797713
7544.64285714286	330.844899396246
7551.02040816327	330.845250580538
7557.39795918367	330.845291705624
7563.77551020408	330.84484124596
7570.15306122449	330.843657050482
7576.5306122449	330.841441025906
7582.90816326531	330.837845744481
7589.28571428571	330.832482715767
7595.66326530612	330.824931175897
7602.04081632653	330.814747144322
7608.41836734694	330.801472651265
7614.79591836735	330.784644713722
7621.17346938776	330.763803806278
7627.55102040816	330.738501903402
7633.92857142857	330.708309823875
7640.30612244898	330.672823832382
7646.68367346939	330.631671658001
7653.0612244898	330.584517875286
7659.4387755102	330.53106830977
7665.81632653061	330.471073875066
7672.19387755102	330.404333978781
7678.57142857143	330.330699074488
7684.94897959184	330.250072464055
7691.32653061224	330.16241174233
7697.70408163265	330.067729865185
7704.08163265306	329.966095263055
7710.45918367347	329.857631564714
7716.83673469388	329.742516983659
7723.21428571429	329.620984457165
7729.59183673469	329.493314996869
7735.9693877551	329.359835383823
7742.34693877551	329.220904230847
7748.72448979592	329.07703158186
7755.10204081633	328.928388616235
7761.47959183673	328.775401483379
7767.85714285714	328.618622504537
7774.23469387755	328.458684559733
7780.61224489796	328.296256630017
7786.98979591837	328.132009316648
7793.36734693878	327.966589146722
7799.74489795918	327.800600500899
7806.12244897959	327.634593666436
7812.5	327.469057618577
7818.87755102041	327.304417272551
7825.25510204082	327.141033812315
7831.63265306122	326.97920702528
7838.01020408163	326.819179242612
7844.38775510204	326.661140719282
7850.76530612245	326.505235322821
7857.14285714286	326.351566281149
7863.52040816327	326.200202084831
7869.89795918367	326.051182169572
7876.27551020408	325.904522036814
7882.65306122449	325.760217870406
7889.0306122449	325.618250772777
7895.40816326531	325.478590377358
7901.78571428571	325.341197892722
7908.16326530612	325.206028679372
7914.54081632653	325.073034385955
7920.91836734694	324.942164634931
7927.29591836735	324.813368351108
7933.67346938776	324.686594783244
7940.05102040816	324.561794247612
7946.42857142857	324.438918652519
7952.80612244898	324.317921850525
7959.18367346939	324.198759829359
7965.5612244898	324.081390794385
7971.9387755102	323.965775175693
7978.31632653061	323.851875566821
7984.69387755102	323.73965660968
7991.07142857143	323.629084861269
7997.44897959184	323.520128650321
8003.82653061224	323.4127579146
8010.20408163265	323.306944040933
8016.58163265306	323.202659717247
8022.95918367347	323.099878793545
8029.33673469388	322.998576146115
8035.71428571429	322.898727559648
8042.09183673469	322.800309625411
8048.4693877551	322.703299648504
8054.84693877551	322.60767556584
8061.22448979592	322.513415878862
8067.60204081633	322.42049959791
8073.97959183673	322.328906192075
8080.35714285714	322.238615548617
8086.73469387755	322.149607941239
8093.11224489796	322.061864004072
8099.48979591837	321.975364708605
8105.86734693878	321.890091346477
8112.24489795918	321.80602551698
8118.62244897959	321.723149115685
8125	321.641444324881
8131.37755102041	321.560893607018
8137.75510204082	321.481479700146
8144.13265306122	321.403185612164
8150.51020408163	321.325994616556
8156.88775510204	321.249890249735
8163.26530612245	321.174856308184
8169.64285714286	321.10087684441
8176.02040816327	321.027936164099
8182.39795918367	320.956018824274
8188.77551020408	320.885109629755
8195.15306122449	320.815193629519
8201.5306122449	320.746256114031
8207.90816326531	320.678282612826
8214.28571428571	320.611258890181
8220.66326530612	320.545170941569
8227.04081632653	320.480004991006
8233.41836734694	320.415747487548
8239.79591836735	320.352385100889
8246.17346938776	320.289904717913
8252.55102040816	320.228293439978
8258.92857142857	320.167538578595
8265.30612244898	320.107627651403
8271.68367346939	320.048548379041
8278.0612244898	319.990288682052
8284.4387755102	319.932836676464
8290.81632653061	319.876180670225
8297.19387755102	319.820309160477
8303.57142857143	319.765210829939
8309.94897959184	319.71087454295
8316.32653061224	319.657289342366
8322.70408163265	319.604444447008
8329.08163265306	319.552329247796
8335.45918367347	319.500933304381
8341.83673469388	319.450246342557
8348.21428571429	319.400258251493
8354.59183673469	319.350959080102
8360.9693877551	319.302339034174
8367.34693877551	319.254388474192
8373.72448979592	319.207097912235
8380.10204081633	319.160458008862
8386.47959183673	319.114459570693
8392.85714285714	319.069093548304
8399.23469387755	319.024351033065
8405.61224489796	318.980223254518
8411.98979591837	318.936701578394
8418.36734693878	318.893777504264
8424.74489795918	318.851442662676
8431.12244897959	318.809688812929
8437.5	318.768507841349
8443.87755102041	318.72789175871
8450.25510204082	318.687832697796
8456.63265306122	318.648322911552
8463.01020408163	318.609354771319
8469.38775510204	318.570920764283
8475.76530612245	318.533013491428
8482.14285714286	318.495625666001
8488.52040816327	318.458750111517
8494.89795918367	318.422379759502
8501.27551020408	318.386507647749
8507.65306122449	318.351126918942
8514.0306122449	318.316230818491
8520.40816326531	318.281812692636
8526.78571428571	318.247865987008
8533.16326530612	318.214384245132
8539.54081632653	318.181361106374
8545.91836734694	318.148790304326
8552.29591836735	318.116665665612
8558.67346938776	318.084981108175
8565.05102040816	318.053730639501
8571.42857142857	318.022908355255
8577.80612244898	317.992508438143
8584.18367346939	317.962525156115
8590.5612244898	317.932952860871
8596.9387755102	317.903785986749
8603.31632653061	317.875019049432
8609.69387755102	317.846646644298
8616.07142857143	317.818663445148
8622.44897959184	317.791064203256
8628.82653061224	317.763843745903
8635.20408163265	317.736996974977
8641.58163265306	317.710518865905
8647.95918367347	317.684404466688
8654.33673469388	317.658648896422
8660.71428571429	317.633247344112
8667.09183673469	317.608195067809
8673.4693877551	317.583487393481
8679.84693877551	317.559119713693
8686.22448979592	317.535087486604
8692.60204081633	317.511386235191
8698.97959183673	317.488011546005
8705.35714285714	317.464959068055
8711.73469387755	317.442224511977
8718.11224489796	317.4198036492
8724.48979591837	317.397692310731
8730.86734693878	317.375886386215
8737.24489795918	317.354381823246
8743.62244897959	317.333174626392
8750	317.312260856136
8756.37755102041	317.291636628076
8762.75510204082	317.271298112286
8769.13265306122	317.251241532257
8775.51020408163	317.23146316401
8781.88775510204	317.211959335446
8788.26530612245	317.192726425611
8794.64285714286	317.173760863704
8801.02040816327	317.155059128329
8807.39795918367	317.136617746939
8813.77551020408	317.118433294988
8820.15306122449	317.10050239508
8826.5306122449	317.082821716338
8832.90816326531	317.065387973856
8839.28571428571	317.048197927805
8845.66326530612	317.031248382728
8852.04081632653	317.014536187022
8858.41836734694	316.998058232291
8864.79591836735	316.981811452536
8871.17346938776	316.965792823555
8877.55102040816	316.949999362493
8883.92857142857	316.934428127097
8890.30612244898	316.919076215037
8896.68367346939	316.903940763406
8903.0612244898	316.889018948235
8909.4387755102	316.874307983752
8915.81632653061	316.859805121812
8922.19387755102	316.845507651482
8928.57142857143	316.831412898468
8934.94897959184	316.817518224457
8941.32653061224	316.803821026633
8947.70408163265	316.790318737299
8954.08163265306	316.777008823236
8960.45918367347	316.763888785153
8966.83673469388	316.750956157291
8973.21428571429	316.73820850699
8979.59183673469	316.725643434076
8985.9693877551	316.713258570392
8992.34693877551	316.701051579475
8998.72448979592	316.689020156034
9005.10204081633	316.677162025422
9011.47959183673	316.665474943246
9017.85714285714	316.653956695041
9024.23469387755	316.642605095718
9030.61224489796	316.631417989118
9036.98979591837	316.620393247703
9043.36734693878	316.609528772156
9049.74489795918	316.59882249088
9056.12244897959	316.588272359619
9062.5	316.577876361186
9068.87755102041	316.567632505003
9075.25510204082	316.557538826673
9081.63265306122	316.547593387668
9088.01020408163	316.537794275036
9094.38775510204	316.528139600933
9100.76530612245	316.518627502263
9107.14285714286	316.509256140425
9113.52040816327	316.500023700956
9119.89795918367	316.490928393114
9126.27551020408	316.481968449572
9132.65306122449	316.473142126187
9139.0306122449	316.464447701601
9145.40816326531	316.455883476881
9151.78571428571	316.447447775278
9158.16326530612	316.439138941958
9164.54081632653	316.430955343608
9170.91836734694	316.422895368143
9177.29591836735	316.414957424497
9183.67346938776	316.407139942302
9190.05102040816	316.399441371545
9196.42857142857	316.39186018232
9202.80612244898	316.384394864628
9209.18367346939	316.37704392802
9215.5612244898	316.369805901318
9221.9387755102	316.362679332408
9228.31632653061	316.355662787999
9234.69387755102	316.348754853293
9241.07142857143	316.341954131746
9247.44897959184	316.335259244891
9253.82653061224	316.328668832052
9260.20408163265	316.32218155006
9266.58163265306	316.315796073055
9272.95918367347	316.309511092302
9279.33673469388	316.303325315887
9285.71428571429	316.297237468486
9292.09183673469	316.291246291199
9298.4693877551	316.285350541325
9304.84693877551	316.279548992091
9311.22448979592	316.273840432452
9317.60204081633	316.268223666945
9323.97959183673	316.262697515428
9330.35714285714	316.25726081285
9336.73469387755	316.251912409089
9343.11224489796	316.246651168784
9349.48979591837	316.241475971079
9355.86734693878	316.236385709426
9362.24489795918	316.231379291451
9368.62244897959	316.226455638752
9375	316.221613686671
9381.37755102041	316.216852384126
9387.75510204082	316.21217069349
9394.13265306122	316.207567590355
9400.51020408163	316.203042063346
9406.88775510204	316.198593113988
9413.26530612245	316.19421975655
9419.64285714286	316.189921017828
9426.02040816327	316.185695936983
9432.39795918367	316.181543565432
9438.77551020408	316.177462966656
9445.15306122449	316.173453216018
9451.5306122449	316.169513400622
9457.90816326531	316.165642619204
9464.28571428571	316.161839981928
9470.66326530612	316.158104610228
9477.04081632653	316.154435636704
9483.41836734694	316.150832204975
9489.79591836735	316.147293469495
9496.17346938776	316.143818595423
9502.55102040816	316.140406758523
9508.92857142857	316.137057145001
9515.30612244898	316.133768951341
9521.68367346939	316.130541384204
9528.0612244898	316.127373660315
9534.4387755102	316.124265006293
9540.81632653061	316.121214658519
9547.19387755102	316.11822186305
9553.57142857143	316.115285875481
9559.94897959184	316.112405960796
9566.32653061224	316.109581393254
9572.70408163265	316.106811456307
9579.08163265306	316.10409544245
9585.45918367347	316.101432653088
9591.83673469388	316.09882239845
9598.21428571429	316.096263997487
9604.59183673469	316.093756777726
9610.9693877551	316.091300075161
9617.34693877551	316.088893234177
9623.72448979592	316.086535607429
9630.10204081633	316.084226555712
9636.47959183673	316.08196544787
9642.85714285714	316.079751660724
9649.23469387755	316.077584578935
9655.61224489796	316.075463594894
9661.98979591837	316.073388108654
9668.36734693878	316.071357527835
9674.74489795918	316.069371267495
9681.12244897959	316.067428750045
9687.5	316.065529405182
9693.87755102041	316.063672669775
9700.25510204082	316.061857987763
9706.63265306122	316.060084810077
9713.01020408163	316.05835259457
9719.38775510204	316.056660805902
9725.76530612245	316.055008915447
9732.14285714286	316.053396401237
9738.52040816327	316.051822747871
9744.89795918367	316.050287446412
9751.27551020408	316.048789994308
9757.65306122449	316.047329895339
9764.0306122449	316.045906659516
9770.40816326531	316.044519802989
9776.78571428571	316.043168847988
9783.16326530612	316.041853322757
9789.54081632653	316.040572761453
9795.91836734694	316.03932670407
9802.29591836735	316.038114696391
9808.67346938776	316.036936289904
9815.05102040816	316.035791041713
9821.42857142857	316.034678514478
9827.80612244898	316.033598276365
9834.18367346939	316.03254990095
9840.5612244898	316.031532967151
9846.9387755102	316.030547059174
9853.31632653061	316.029591766452
9859.69387755102	316.028666683561
9866.07142857143	316.027771410151
9872.44897959184	316.026905550912
9878.82653061224	316.02606871549
9885.20408163265	316.025260518418
9891.58163265306	316.024480579063
9897.95918367347	316.023728521581
9904.33673469388	316.023003974833
9910.71428571429	316.022306572327
9917.09183673469	316.021635952174
9923.4693877551	316.020991757032
9929.84693877551	316.020373634031
9936.22448979592	316.019781234719
9942.60204081633	316.019214215029
9948.97959183673	316.018672235206
9955.35714285714	316.018154959748
9961.73469387755	316.017662057361
9968.11224489796	316.017193200918
9974.48979591837	316.016748067384
9980.86734693878	316.016326337774
9987.24489795918	316.015927697107
9993.62244897959	316.015551834359
10000	316.015198442399
10006.3775510204	316.014867217942
10012.7551020408	316.014557861523
10019.1326530612	316.014270077426
10025.5102040816	316.01400357364
10031.887755102	316.013758061819
10038.2653061224	316.013533257243
10044.6428571429	316.013328878756
10051.0204081633	316.013144648725
10057.3979591837	316.01298029301
10063.7755102041	316.01283554091
10070.1530612245	316.012710125117
10076.5306122449	316.012603781672
10082.9081632653	316.012516249942
10089.2857142857	316.01244727256
10095.6632653061	316.012396595383
10102.0408163265	316.012363967463
10108.4183673469	316.012349141007
10114.7959183673	316.012351871328
10121.1734693878	316.012371916807
10127.5510204082	316.012409038868
10133.9285714286	316.012463001929
10140.306122449	316.012533573361
10146.6836734694	316.01262052346
10153.0612244898	316.012723625411
10159.4387755102	316.012842655248
10165.8163265306	316.012977391812
10172.193877551	316.013127616728
10178.5714285714	316.01329311437
10184.9489795918	316.013473671815
10191.3265306122	316.013669078815
10197.7040816327	316.013879127774
10204.0816326531	316.014103613702
10210.4591836735	316.014342334182
10216.8367346939	316.014595089347
10223.2142857143	316.014861681846
10229.5918367347	316.015141916808
10235.9693877551	316.015435601811
10242.3469387755	316.015742546858
10248.7244897959	316.016062564345
10255.1020408163	316.016395469026
10261.4795918367	316.016741077983
10267.8571428571	316.017099210611
10274.2346938776	316.017469688573
10280.612244898	316.017852335778
10286.9897959184	316.018246978352
10293.3673469388	316.018653444617
10299.7448979592	316.019071565056
10306.1224489796	316.019501172282
10312.5	316.019942101027
10318.8775510204	316.020394188104
10325.2551020408	316.02085727238
10331.6326530612	316.021331194755
10338.0102040816	316.02181579814
10344.387755102	316.022310927427
10350.7653061224	316.022816429459
10357.1428571429	316.023332153018
10363.5204081633	316.023857948795
10369.8979591837	316.024393669364
10376.2755102041	316.024939169158
10382.6530612245	316.025494304455
10389.0306122449	316.026058933347
10395.4081632653	316.026632915714
10401.7857142857	316.027216113211
10408.1632653061	316.027808389243
10414.5408163265	316.028409608942
10420.9183673469	316.02901963914
10427.2959183673	316.029638348359
10433.6734693878	316.030265606786
10440.0510204082	316.030901286246
10446.4285714286	316.031545260188
10452.806122449	316.032197403664
10459.1836734694	316.03285759331
10465.5612244898	316.033525707321
10471.9387755102	316.034201625436
10478.3163265306	316.034885228922
10484.693877551	316.035576400548
10491.0714285714	316.036275024567
10497.4489795918	316.036980986705
10503.8265306122	316.037694174136
10510.2040816327	316.038414475464
10516.5816326531	316.039141780707
10522.9591836735	316.039875981281
10529.3367346939	316.040616969983
10535.7142857143	316.041364640966
10542.0918367347	316.04211888973
10548.4693877551	316.042879613108
10554.8469387755	316.043646709239
10561.2244897959	316.044420077557
10567.6020408163	316.04519961878
10573.9795918367	316.045985234888
10580.3571428571	316.046776829105
10586.7346938776	316.047574305888
10593.112244898	316.048377570916
10599.4897959184	316.049186531064
10605.8673469388	316.050001094396
10612.2448979592	316.050821170146
10618.6224489796	316.051646668709
10625	316.052477501621
10631.3775510204	316.053313581544
10637.7551020408	316.05415482226
10644.1326530612	316.055001138649
10650.5102040816	316.055852446678
10656.887755102	316.056708663386
10663.2653061224	316.057569706877
10669.6428571429	316.0584354963
10676.0204081633	316.059305951833
10682.3979591837	316.060180994683
10688.7755102041	316.061060547061
10695.1530612245	316.061944532176
10701.5306122449	316.062832874216
10707.9081632653	316.063725498348
10714.2857142857	316.064622330691
10720.6632653061	316.065523298315
10727.0408163265	316.066428329223
10733.4183673469	316.067337352345
10739.7959183673	316.068250297521
10746.1734693878	316.069167095491
10752.5510204082	316.070087677887
10758.9285714286	316.071011977221
10765.306122449	316.071939926867
10771.6836734694	316.072871461059
10778.0612244898	316.07380651488
10784.4387755102	316.074745024245
10790.8163265306	316.075686925894
10797.193877551	316.076632157383
10803.5714285714	316.077580657075
10809.9489795918	316.078532364124
10816.3265306122	316.07948721847
10822.7040816327	316.080445160829
10829.0816326531	316.081406132683
10835.4591836735	316.082370076266
10841.8367346939	316.083336934563
10848.2142857143	316.084306651293
10854.5918367347	316.085279170906
10860.9693877551	316.086254438566
10867.3469387755	316.087232400151
10873.7244897959	316.088213002239
10880.1020408163	316.0891961921
10886.4795918367	316.090181917686
10892.8571428571	316.091170127626
10899.2346938776	316.092160771216
10905.612244898	316.093153798409
10911.9897959184	316.094149159808
10918.3673469388	316.095146806659
10924.7448979592	316.096146690842
10931.1224489796	316.097148764861
10937.5	316.098152981841
10943.8775510204	316.099159295515
10950.2551020408	316.100167660221
10956.6326530612	316.101178030891
10963.0102040816	316.102190363044
10969.387755102	316.103204612783
10975.7653061224	316.104220736781
10982.1428571429	316.105238692276
10988.5204081633	316.106258437071
10994.8979591837	316.107279929514
11001.2755102041	316.108303128503
11007.6530612245	316.109327993471
11014.0306122449	316.110354484386
11020.4081632653	316.111382561739
11026.7857142857	316.112412186537
11033.1632653061	316.113443320303
11039.5408163265	316.114475925064
11045.9183673469	316.115509963346
11052.2959183673	316.116545398166
11058.6734693878	316.117582193032
11065.0510204082	316.118620311928
11071.4285714286	316.119659719315
11077.806122449	316.120700380122
11084.1836734694	316.121742259743
11090.5612244898	316.122785324025
11096.9387755102	316.123829539268
11103.3163265306	316.124874872219
11109.693877551	316.125921290064
11116.0714285714	316.126968760423
11122.4489795918	316.128017251344
11128.8265306122	316.129066731302
11135.2040816327	316.130117169187
11141.5816326531	316.131168534303
11147.9591836735	316.132220796364
11154.3367346939	316.133273925484
11160.7142857143	316.134327892176
11167.0918367347	316.135382667345
11173.4693877551	316.136438222286
11179.8469387755	316.137494528674
11186.2244897959	316.138551558563
11192.6020408163	316.139609284381
11198.9795918367	316.140667678926
11205.3571428571	316.141726715357
11211.7346938776	316.142786367194
11218.112244898	316.143846608313
11224.4897959184	316.144907412939
11230.8673469388	316.145968755643
11237.2448979592	316.147030611339
11243.6224489796	316.148092955277
11250	316.149155763042
11256.3775510204	316.150219010545
11262.7551020408	316.151282674026
11269.1326530612	316.152346730043
11275.5102040816	316.15341115547
11281.887755102	316.154475927496
11288.2653061224	316.155541023618
11294.6428571429	316.156606421638
11301.0204081633	316.157672099658
11307.3979591837	316.158738036078
11313.7755102041	316.159804209593
11320.1530612245	316.160870599186
11326.5306122449	316.161937184126
11332.9081632653	316.163003943965
11339.2857142857	316.164070858536
11345.6632653061	316.165137907945
11352.0408163265	316.16620507257
11358.4183673469	316.167272333059
11364.7959183673	316.168339670326
11371.1734693878	316.169407065543
11377.5510204082	316.170474500145
11383.9285714286	316.171541955819
11390.306122449	316.172609414507
11396.6836734694	316.173676858397
11403.0612244898	316.174744269924
11409.4387755102	316.175811631766
11415.8163265306	316.17687892684
11422.193877551	316.1779461383
11428.5714285714	316.179013249534
11434.9489795918	316.180080244158
11441.3265306122	316.181147106019
11447.7040816327	316.182213819188
11454.0816326531	316.183280367956
11460.4591836735	316.184346736835
11466.8367346939	316.185412910552
11473.2142857143	316.186478874051
11479.5918367347	316.187544612482
11485.9693877551	316.188610111206
11492.3469387755	316.18967535579
11498.7244897959	316.190740332004
11505.1020408163	316.191805025817
11511.4795918367	316.192869423396
11517.8571428571	316.193933511105
11524.2346938776	316.1949972755
11530.612244898	316.196060703327
11536.9897959184	316.197123781521
11543.3673469388	316.198186497203
11549.7448979592	316.199248837675
11556.1224489796	316.200310790423
11562.5	316.201372343109
11568.8775510204	316.202433483574
11575.2551020408	316.203494199831
11581.6326530612	316.204554480065
11588.0102040816	316.205614312634
11594.387755102	316.206673686059
11600.7653061224	316.20773258903
11607.1428571429	316.208791010399
11613.5204081633	316.20984893918
11619.8979591837	316.210906364544
11626.2755102041	316.211963275823
11632.6530612245	316.213019662502
11639.0306122449	316.214075514218
11645.4081632653	316.215130820762
11651.7857142857	316.216185572074
11658.1632653061	316.217239758239
11664.5408163265	316.21829336949
11670.9183673469	316.219346396204
11677.2959183673	316.220398828898
11683.6734693878	316.221450658231
11690.0510204082	316.222501874998
11696.4285714286	316.223552470134
11702.806122449	316.224602434705
11709.1836734694	316.225651759913
11715.5612244898	316.22670043709
11721.9387755102	316.227748457699
11728.3163265306	316.228795813329
11734.693877551	316.229842495698
11741.0714285714	316.230888496645
11747.4489795918	316.231933808137
11753.8265306122	316.232978422259
11760.2040816327	316.234022331219
11766.5816326531	316.23506552734
11772.9591836735	316.236108003065
11779.3367346939	316.237149750952
11785.7142857143	316.238190763672
11792.0918367347	316.239231034009
11798.4693877551	316.240270554859
11804.8469387755	316.241309319227
11811.2244897959	316.242347320226
11817.6020408163	316.243384551077
11823.9795918367	316.244421005107
11830.3571428571	316.245456675744
11836.7346938776	316.246491556523
11843.112244898	316.247525641079
11849.4897959184	316.248558923145
11855.8673469388	316.249591396557
11862.2448979592	316.250623055245
11868.6224489796	316.251653893239
11875	316.252683904661
11881.3775510204	316.253713083729
11887.7551020408	316.254741424753
11894.1326530612	316.255768922134
11900.5102040816	316.256795570366
11906.887755102	316.257821364029
11913.2653061224	316.258846297793
11919.6428571429	316.259870366415
11926.0204081633	316.260893564736
11932.3979591837	316.261915887685
11938.7755102041	316.262937330271
11945.1530612245	316.263957887589
11951.5306122449	316.264977554812
11957.9081632653	316.265996327197
11964.2857142857	316.267014200078
11970.6632653061	316.268031168868
11977.0408163265	316.269047229058
11983.4183673469	316.270062376215
11989.7959183673	316.271076605982
11996.1734693878	316.272089914074
12002.5510204082	316.273102296283
12008.9285714286	316.27411374847
12015.306122449	316.275124266572
12021.6836734694	316.276133846591
12028.0612244898	316.277142484604
12034.4387755102	316.278150176754
12040.8163265306	316.279156919253
12047.193877551	316.280162708378
12053.5714285714	316.281167540476
12059.9489795918	316.282171411955
12066.3265306122	316.283174319292
12072.7040816327	316.284176259023
12079.0816326531	316.285177227751
12085.4591836735	316.286177222138
12091.8367346939	316.287176238909
12098.2142857143	316.288174274849
12104.5918367347	316.289171326803
12110.9693877551	316.290167391672
12117.3469387755	316.29116246642
12123.7244897959	316.292156548064
12130.1020408163	316.293149633681
12136.4795918367	316.2941417204
12142.8571428571	316.295132805409
12149.2346938776	316.296122885948
12155.612244898	316.297111959313
12161.9897959184	316.298100022849
12168.3673469388	316.299087073957
12174.7448979592	316.300073110088
12181.1224489796	316.301058128745
12187.5	316.302042127481
12193.8775510204	316.303025103896
12200.2551020408	316.304007055644
12206.6326530612	316.304987980423
12213.0102040816	316.30596787598
12219.387755102	316.30694674011
12225.7653061224	316.307924570655
12232.1428571429	316.308901365499
12238.5204081633	316.309877122577
12244.8979591837	316.310851839863
12251.2755102041	316.311825515379
12257.6530612245	316.312798147189
12264.0306122449	316.313769733401
12270.4081632653	316.314740272163
12276.7857142857	316.315709761668
12283.1632653061	316.316678200147
12289.5408163265	316.317645585874
12295.9183673469	316.318611917162
12302.2959183673	316.319577192366
12308.6734693878	316.320541409876
12315.0510204082	316.321504568124
12321.4285714286	316.322466665578
12327.806122449	316.323427700747
12334.1836734694	316.324387672172
12340.5612244898	316.325346578435
12346.9387755102	316.326304418152
12353.3163265306	316.327261189975
12359.693877551	316.328216892592
12366.0714285714	316.329171524724
12372.4489795918	316.330125085129
12378.8265306122	316.331077572595
12385.2040816327	316.332028985946
12391.5816326531	316.33297932404
12397.9591836735	316.333928585764
12404.3367346939	316.33487677004
12410.7142857143	316.33582387582
12417.0918367347	316.336769902087
12423.4693877551	316.337714847858
12429.8469387755	316.338658712176
12436.2244897959	316.339601494116
12442.6020408163	316.340543192783
12448.9795918367	316.34148380731
12455.3571428571	316.34242333686
12461.7346938776	316.343361780624
12468.112244898	316.344299137821
12474.4897959184	316.345235407696
12480.8673469388	316.346170589525
12487.2448979592	316.347104682607
12493.6224489796	316.34803768627
12500	316.348969599867


==> Figures/dyn-ecco/sig4-7-C1-1.tsv <==
0	279.150000073505
6.37755102040816	279.15040900875
12.7551020408163	279.150347387601
19.1326530612245	279.150195064394
25.5102040816327	279.149981814204
31.8877551020408	279.149891181379
38.265306122449	279.15162405306
44.6428571428571	279.159525522116
51.0204081632653	279.178870138323
57.3979591836735	279.213126022893
63.7755102040816	279.275423637557
70.1530612244898	279.367916460573
76.530612244898	279.484904658838
82.9081632653061	279.633414212758
89.2857142857143	279.817024331467
95.6632653061225	280.037117294188
102.040816326531	280.293150354852
108.418367346939	280.583390730819
114.795918367347	280.905456696927
121.173469387755	281.256628432388
127.551020408163	281.634058734018
133.928571428571	282.034914501053
140.30612244898	282.456463867339
146.683673469388	282.896127408945
153.061224489796	283.351505488133
159.438775510204	283.820388388262
165.816326530612	284.300756992287
172.19387755102	284.790777922582
178.571428571429	285.28879391555
184.948979591837	285.793311817601
191.326530612245	286.3029904492
197.704081632653	286.816628592781
204.081632653061	287.333152165922
210.459183673469	287.851602414489
216.836734693878	288.371125274508
223.214285714286	288.89096128696
229.591836734694	289.410435841622
235.969387755102	289.928950671748
242.34693877551	290.445976343438
248.724489795918	290.96104501489
255.102040816327	291.473743900422
261.479591836735	291.983709609608
267.857142857143	292.490623089741
274.234693877551	292.994204757059
280.612244897959	293.494210288235
286.989795918367	293.990426967933
293.367346938775	294.482670306615
299.744897959184	294.970780912423
306.122448979592	295.454621812459
312.5	295.934076114053
318.877551020408	296.409044773708
325.255102040816	296.879444634461
331.632653061225	297.345206737111
338.010204081633	297.806274808121
344.387755102041	298.262603828509
350.765306122449	298.71415881003
357.142857142857	299.160913737113
363.520408163265	299.602850581609
369.897959183673	300.039958409794
376.275510204082	300.472232619774
382.65306122449	300.899674274859
389.030612244898	301.322289468264
395.408163265306	301.740088772647
401.785714285714	302.153086767158
408.163265306122	302.56130161024
414.540816326531	302.964754640457
420.918367346939	303.363470036898
427.295918367347	303.757474525943
433.673469387755	304.146797105739
440.051020408163	304.531468800588
446.428571428571	304.911522451541
452.80612244898	305.286992532601
459.183673469388	305.65791497561
465.561224489796	306.024327020481
471.938775510204	306.386267087107
478.316326530612	306.7437746585
484.69387755102	307.09689017308
491.071428571429	307.445654933973
497.448979591837	307.790111031487
503.826530612245	308.130301269622
510.204081632653	308.466269102213
516.581632653061	308.79805857966
522.959183673469	309.125714302721
529.336734693878	309.449281378681
535.714285714286	309.76880538549
542.091836734694	310.084332342732
548.469387755102	310.395908685239
554.84693877551	310.703581239607
561.224489795918	311.007397206167
567.602040816327	311.307404145229
573.979591836735	311.603649963369
580.357142857143	311.896182902775
586.734693877551	312.185051533973
593.112244897959	312.470304749909
599.489795918367	312.751991759045
605.867346938776	313.03016208041
612.244897959184	313.304865540015
618.622448979592	313.57615226516
625	313.844072677218
631.377551020408	314.108677484054
637.755102040816	314.370017670747
644.132653061224	314.628144485041
650.510204081633	314.883109419892
656.887755102041	315.134964192419
663.265306122449	315.383760716863
669.642857142857	315.629551070576
676.020408163265	315.872387454357
682.397959183673	316.112322145482
688.775510204082	316.349407442202
695.15306122449	316.583695600835
701.530612244898	316.815238764754
707.908163265306	317.044088884377
714.285714285714	317.270297631313
720.663265306122	317.493916306085
727.040816326531	317.714995738081
733.418367346939	317.93358618214
739.795918367347	318.14973721576
746.173469387755	318.363497633696
752.551020408163	318.574915339929
758.928571428571	318.78403724963
765.30612244898	318.990909196886
771.683673469388	319.195575845352
778.061224489796	319.398080607136
784.438775510204	319.598465581537
790.816326530612	319.79677150135
797.19387755102	319.993037685633
803.571428571429	320.187302012356
809.948979591837	320.379600907835
816.326530612245	320.569969342673
822.704081632653	320.758440835494
829.081632653061	320.945047479287
835.459183673469	321.129819974031
841.836734693878	321.31278766204
848.214285714286	321.493978572747
854.591836734694	321.673419480599
860.969387755102	321.851135961495
867.34693877551	322.027152448012
873.724489795918	322.201492293916
880.102040816327	322.374177839694
886.479591836735	322.545230473504
892.857142857143	322.714670690169
899.234693877551	322.882518155522
905.612244897959	323.048791765297
911.989795918367	323.21350969864
918.367346938776	323.376689471434
924.744897959184	323.538347989201
931.122448979592	323.698501593941
937.5	323.857166106285
943.877551020408	324.014356868422
950.255102040816	324.170088783185
956.632653061224	324.32437634834
963.010204081633	324.477233688167
969.387755102041	324.62867458492
975.765306122449	324.778712506111
982.142857142857	324.927360628288
988.520408163265	325.074631860038
994.897959183673	325.220538863482
1001.27551020408	325.365094072689
1007.65306122449	325.50830970982
1014.0306122449	325.650197801316
1020.40816326531	325.790770192036
1026.78571428571	325.930038557313
1033.16326530612	326.068014414036
1039.54081632653	326.204709131543
1045.91836734694	326.34013394077
1052.29591836735	326.474299942011
1058.67346938776	326.607218112631
1065.05102040816	326.738899314114
1071.42857142857	326.869354297912
1077.80612244898	326.998593710503
1084.18367346939	327.126628098717
1090.5612244898	327.2534679142
1096.9387755102	327.379123517069
1103.31632653061	327.503605179388
1109.69387755102	327.626923088712
1116.07142857143	327.749087350899
1122.44897959184	327.870107992353
1128.82653061224	327.989994962555
1135.20408163265	328.108758136314
1141.58163265306	328.226407315494
1147.95918367347	328.342952230478
1154.33673469388	328.458402541998
1160.71428571429	328.572767842533
1167.09183673469	328.686057657292
1173.4693877551	328.798281445339
1179.84693877551	328.909448600828
1186.22448979592	329.019568453848
1192.60204081633	329.128650270966
1198.97959183673	329.236703256185
1205.35714285714	329.343736551708
1211.73469387755	329.44975923839
1218.11224489796	329.554780336145
1224.48979591837	329.658808804699
1230.86734693878	329.761853544051
1237.24489795918	329.86392339464
1243.62244897959	329.965027137794
1250	330.065173496254
1256.37755102041	330.164371134404
1262.75510204082	330.262628658337
1269.13265306122	330.359954616343
1275.51020408163	330.456357499226
1281.88775510204	330.551845740352
1288.26530612245	330.646427715791
1294.64285714286	330.740111744743
1301.02040816327	330.832906089708
1307.39795918367	330.924818956425
1313.77551020408	331.015858494157
1320.15306122449	331.106032795997
1326.5306122449	331.195349898913
1332.90816326531	331.283817783704
1339.28571428571	331.371444375382
1345.66326530612	331.458237543345
1352.04081632653	331.544205101313
1358.41836734694	331.629354807453
1364.79591836735	331.713694364705
1371.17346938776	331.797231420879
1377.55102040816	331.879973568541
1383.92857142857	331.961928345314
1390.30612244898	332.043103234111
1396.68367346939	332.123505663133
1403.0612244898	332.203143005855
1409.4387755102	332.282022581391
1415.81632653061	332.360151654639
1422.19387755102	332.437537436198
1428.57142857143	332.514187082553
1434.94897959184	332.590107696384
1441.32653061224	332.66530632664
1447.70408163265	332.739789968463
1454.08163265306	332.813565563533
1460.45918367347	332.886640000288
1466.83673469388	332.959020113919
1473.21428571429	333.030712686431
1479.59183673469	333.101724447023
1485.9693877551	333.172062072229
1492.34693877551	333.241732185863
1498.72448979592	333.310741359278
1505.10204081633	333.379096111678
1511.47959183673	333.446802910193
1517.85714285714	333.513868169872
1524.23469387755	333.580298254067
1530.61224489796	333.646099474659
1536.98979591837	333.711278092068
1543.36734693878	333.775840315402
1549.74489795918	333.839792302846
1556.12244897959	333.90314016182
1562.5	333.965889948956
1568.87755102041	334.028047670435
1575.25510204082	334.089619282294
1581.63265306122	334.150610690518
1588.01020408163	334.211027751104
1594.38775510204	334.270876270481
1600.76530612245	334.330162005742
1607.14285714286	334.388890664666
1613.52040816327	334.447067905962
1619.89795918367	334.504699339651
1626.27551020408	334.561790527244
1632.65306122449	334.618346981759
1639.0306122449	334.674374168121
1645.40816326531	334.729877503469
1651.78571428571	334.784862357248
1658.16326530612	334.839334051357
1664.54081632653	334.893297860578
1670.91836734694	334.946759012819
1677.29591836735	334.999722689157
1683.67346938776	335.052194024156
1690.05102040816	335.104178106239
1696.42857142857	335.155679977873
1702.80612244898	335.206704635634
1709.18367346939	335.257257030646
1715.5612244898	335.307342068886
1721.9387755102	335.356964611281
1728.31632653061	335.406129473932
1734.69387755102	335.454841428537
1741.07142857143	335.503105202635
1747.44897959184	335.550925479674
1753.82653061224	335.598306899383
1760.20408163265	335.645254058135
1766.58163265306	335.691771509123
1772.95918367347	335.737863762494
1779.33673469388	335.783535285792
1785.71428571429	335.828790504255
1792.09183673469	335.873633800918
1798.4693877551	335.918069516896
1804.84693877551	335.962101951796
1811.22448979592	336.005735363956
1817.60204081633	336.048973970543
1823.97959183673	336.091821947961
1830.35714285714	336.134283432199
1836.73469387755	336.176362518993
1843.11224489796	336.218063264014
1849.48979591837	336.259389683311
1855.86734693878	336.300345753589
1862.24489795918	336.34093541233
1868.62244897959	336.381162558113
1875	336.421031051014
1881.37755102041	336.460544712825
1887.75510204082	336.499707327187
1894.13265306122	336.538522640008
1900.51020408163	336.576994359792
1906.88775510204	336.615126157793
1913.26530612245	336.652921668251
1919.64285714286	336.690384488819
1926.02040816327	336.727518180828
1932.39795918367	336.764326269412
1938.77551020408	336.800812243864
1945.15306122449	336.836979558001
1951.5306122449	336.872831630372
1957.90816326531	336.908371844418
1964.28571428571	336.943603548895
1970.66326530612	336.978530058175
1977.04081632653	337.013154652397
1983.41836734694	337.047480577739
1989.79591836735	337.081511046814
1996.17346938776	337.115249238919
2002.55102040816	337.148698300165
2008.92857142857	337.181861343855
2015.30612244898	337.214741450811
2021.68367346939	337.247341669574
2028.0612244898	337.27966501659
2034.4387755102	337.31171447662
2040.81632653061	337.343493003014
2047.19387755102	337.375003517862
2053.57142857143	337.406248912282
2059.94897959184	337.437232046785
2066.32653061224	337.46795575151
2072.70408163265	337.498422826356
2079.08163265306	337.528636041369
2085.45918367347	337.558598137038
2091.83673469388	337.588311824475
2098.21428571429	337.617779785628
2104.59183673469	337.647004673662
2110.9693877551	337.675989113215
2117.34693877551	337.70473570053
2123.72448979592	337.733247003769
2130.10204081633	337.761525563343
2136.47959183673	337.789573892115
2142.85714285714	337.81739447556
2149.23469387755	337.844989772128
2155.61224489796	337.872362213522
2161.98979591837	337.899514204854
2168.36734693878	337.926448124882
2174.74489795918	337.953166326356
2181.12244897959	337.979671136244
2187.5	338.005964855867
2193.87755102041	338.032049761218
2200.25510204082	338.057928103252
2206.63265306122	338.083602108071
2213.01020408163	338.109073977097
2219.38775510204	338.134345887413
2225.76530612245	338.15941999201
2232.14285714286	338.184298419932
2238.52040816327	338.208983276519
2244.89795918367	338.23347664372
2251.27551020408	338.257780580299
2257.65306122449	338.281897121968
2264.0306122449	338.305828281695
2270.40816326531	338.329576049964
2276.78571428571	338.353142394943
2283.16326530612	338.376529262662
2289.54081632653	338.399738577331
2295.91836734694	338.422772241561
2302.29591836735	338.445632136491
2308.67346938776	338.468320122042
2315.05102040816	338.490838037187
2321.42857142857	338.513187700142
2327.80612244898	338.535370908491
2334.18367346939	338.557389439486
2340.5612244898	338.57924505028
2346.9387755102	338.600939478065
2353.31632653061	338.622474440264
2359.69387755102	338.643851634815
2366.07142857143	338.665072740366
2372.44897959184	338.686139416396
2378.82653061224	338.707053303461
2385.20408163265	338.727816023442
2391.58163265306	338.748429179697
2397.95918367347	338.768894357204
2404.33673469388	338.78921312283
2410.71428571429	338.809387025538
2417.09183673469	338.829417596509
2423.4693877551	338.84930634934
2429.84693877551	338.869054780291
2436.22448979592	338.888664368463
2442.60204081633	338.90813657591
2448.97959183673	338.927472847873
2455.35714285714	338.946674612999
2461.73469387755	338.965743283472
2468.11224489796	338.984680255159
2474.48979591837	339.003486907853
2480.86734693878	339.022164605454
2487.24489795918	339.040714696079
2493.62244897959	339.059138512255
2500	339.077437371138
2506.37755102041	339.095612574663
2512.75510204082	339.113665409656
2519.13265306122	339.131597148057
2525.51020408163	339.149409047106
2531.88775510204	339.16710234946
2538.26530612245	339.184678283339
2544.64285714286	339.202138062741
2551.02040816327	339.2194828876
2557.39795918367	339.236713943881
2563.77551020408	339.253832403772
2570.15306122449	339.270839425875
2576.5306122449	339.287736155331
2582.90816326531	339.304523723933
2589.28571428571	339.321203250336
2595.66326530612	339.33777584021
2602.04081632653	339.354242586346
2608.41836734694	339.370604568796
2614.79591836735	339.386862855069
2621.17346938776	339.40301850026
2627.55102040816	339.419072547144
2633.92857142857	339.435026026354
2640.30612244898	339.450879956541
2646.68367346939	339.466635344492
2653.0612244898	339.482293185228
2659.4387755102	339.497854462198
2665.81632653061	339.513320147413
2672.19387755102	339.528691201535
2678.57142857143	339.54396857402
2684.94897959184	339.559153203283
2691.32653061224	339.574246016816
2697.70408163265	339.589247931269
2704.08163265306	339.604159852619
2710.45918367347	339.618982676304
2716.83673469388	339.633717287322
2723.21428571429	339.648364560332
2729.59183673469	339.662925359821
2735.9693877551	339.677400540224
2742.34693877551	339.691790946002
2748.72448979592	339.706097411779
2755.10204081633	339.720320762484
2761.47959183673	339.734461813454
2767.85714285714	339.748521370508
2774.23469387755	339.762500230103
2780.61224489796	339.776399179449
2786.98979591837	339.790218996589
2793.36734693878	339.803960450506
2799.74489795918	339.817624301258
2806.12244897959	339.831211300089
2812.5	339.84472218949
2818.87755102041	339.858157703335
2825.25510204082	339.871518566996
2831.63265306122	339.884805497432
2838.01020408163	339.898019203267
2844.38775510204	339.911160384922
2850.76530612245	339.924229734722
2857.14285714286	339.937227936961
2863.52040816327	339.950155668004
2869.89795918367	339.963013596407
2876.27551020408	339.975802383006
2882.65306122449	339.988522680973
2889.0306122449	340.001175135943
2895.40816326531	340.013760386108
2901.78571428571	340.026279062296
2908.16326530612	340.038731788041
2914.54081632653	340.051119179708
2920.91836734694	340.063441846577
2927.29591836735	340.075700390905
2933.67346938776	340.087895408022
2940.05102040816	340.100027486433
2946.42857142857	340.112097207893
2952.80612244898	340.124105147465
2959.18367346939	340.136051873623
2965.5612244898	340.147937948344
2971.9387755102	340.159763927163
2978.31632653061	340.171530359251
2984.69387755102	340.18323778751
2991.07142857143	340.194886748657
2997.44897959184	340.206477773267
3003.82653061224	340.218011385869
3010.20408163265	340.22948810503
3016.58163265306	340.240908443421
3022.95918367347	340.25227290787
3029.33673469388	340.263581999459
3035.71428571429	340.2748362136
3042.09183673469	340.286036040082
3048.4693877551	340.297181963143
3054.84693877551	340.308274461556
3061.22448979592	340.319314008695
3067.60204081633	340.330301072573
3073.97959183673	340.34123611593
3080.35714285714	340.352119596305
3086.73469387755	340.362951966089
3093.11224489796	340.373733672575
3099.48979591837	340.384465158045
3105.86734693878	340.395146859836
3112.24489795918	340.405779210381
3118.62244897959	340.416362637274
3125	340.426897563349
3131.37755102041	340.437384406731
3137.75510204082	340.447823580876
3144.13265306122	340.458215494645
3150.51020408163	340.468560552368
3156.88775510204	340.478859153885
3163.26530612245	340.489111694597
3169.64285714286	340.499318565536
3176.02040816327	340.509480153421
3182.39795918367	340.519596840694
3188.77551020408	340.529669005582
3195.15306122449	340.53969702216
3201.5306122449	340.549681260394
3207.90816326531	340.559622086185
3214.28571428571	340.569519861426
3220.66326530612	340.579374944068
3227.04081632653	340.589187688143
3233.41836734694	340.598958443824
3239.79591836735	340.608687557478
3246.17346938776	340.618375371718
3252.55102040816	340.628022225426
3258.92857142857	340.637628453818
3265.30612244898	340.647194388491
3271.68367346939	340.656720357462
3278.0612244898	340.6662066852
3284.4387755102	340.675653692687
3290.81632653061	340.685061697465
3297.19387755102	340.694431013662
3303.57142857143	340.703761952038
3309.94897959184	340.713054820045
3316.32653061224	340.722309921858
3322.70408163265	340.731527558409
3329.08163265306	340.740708027434
3335.45918367347	340.749851623523
3341.83673469388	340.758958638145
3348.21428571429	340.768029359683
3354.59183673469	340.777064073484
3360.9693877551	340.786063061899
3367.34693877551	340.7950266043
3373.72448979592	340.803954977132
3380.10204081633	340.812848453951
3386.47959183673	340.821707305455
3392.85714285714	340.830531799514
3399.23469387755	340.839322201215
3405.61224489796	340.848078772899
3411.98979591837	340.856801774184
3418.36734693878	340.865491462002
3424.74489795918	340.874148090638
3431.12244897959	340.882771911766
3437.5	340.891363174467
3443.87755102041	340.899922125271
3450.25510204082	340.908449008193
3456.63265306122	340.91694406476
3463.01020408163	340.925407534033
3469.38775510204	340.933839652648
3475.76530612245	340.942240654846
3482.14285714286	340.950610772494
3488.52040816327	340.958950235115
3494.89795918367	340.967259269925
3501.27551020408	340.975538101857
3507.65306122449	340.983786953582
3514.0306122449	340.992006045546
3520.40816326531	341.000195595999
3526.78571428571	341.008355821021
3533.16326530612	341.016486934544
3539.54081632653	341.024589148384
3545.91836734694	341.032662672273
3552.29591836735	341.040707713871
3558.67346938776	341.048724478797
3565.05102040816	341.056713170658
3571.42857142857	341.064673991073
3577.80612244898	341.072607139685
3584.18367346939	341.080512814195
3590.5612244898	341.088391210389
3596.9387755102	341.096242522152
3603.31632653061	341.104066941494
3609.69387755102	341.111864658577
3616.07142857143	341.119635861737
3622.44897959184	341.127380737502
3628.82653061224	341.135099470617
3635.20408163265	341.142792244067
3641.58163265306	341.150459239099
3647.95918367347	341.158100635237
3654.33673469388	341.165716610309
3660.71428571429	341.173307340471
3667.09183673469	341.180873000219
3673.4693877551	341.188413762413
3679.84693877551	341.195929798299
3686.22448979592	341.203421277527
3692.60204081633	341.210888368167
3698.97959183673	341.218331236729
3705.35714285714	341.225750048183
3711.73469387755	341.23314496598
3718.11224489796	341.240516152059
3724.48979591837	341.247863766876
3730.86734693878	341.255187969419
3737.24489795918	341.262488917225
3743.62244897959	341.269766766395
3750	341.27702167162
3756.37755102041	341.284253786193
3762.75510204082	341.291463262025
3769.13265306122	341.298650249664
3775.51020408163	341.305814898315
3781.88775510204	341.312957355848
3788.26530612245	341.320077768817
3794.64285714286	341.327176282475
3801.02040816327	341.334253040793
3807.39795918367	341.341308186467
3813.77551020408	341.348341860938
3820.15306122449	341.355354204406
3826.5306122449	341.362345355846
3832.90816326531	341.369315453017
3839.28571428571	341.376264632482
3845.66326530612	341.383193029624
3852.04081632653	341.390100778654
3858.41836734694	341.396988012628
3864.79591836735	341.40385486346
3871.17346938776	341.410701461939
3877.55102040816	341.417527937734
3883.92857142857	341.424334419415
3890.30612244898	341.431121034464
3896.68367346939	341.437887909289
3903.0612244898	341.444635169232
3909.4387755102	341.451362938585
3915.81632653061	341.458071340604
3922.19387755102	341.464760497517
3928.57142857143	341.471430530533
3934.94897959184	341.478081559863
3941.32653061224	341.484713704723
3947.70408163265	341.491327083345
3954.08163265306	341.497921812993
3960.45918367347	341.504498009972
3966.83673469388	341.511055789639
3973.21428571429	341.517595266413
3979.59183673469	341.52411655379
3985.9693877551	341.530619764355
3992.34693877551	341.537105009785
3998.72448979592	341.543572400869
4005.10204081633	341.550022047512
4011.47959183673	341.556454058748
4017.85714285714	341.562868542749
4024.23469387755	341.569265606832
4030.61224489796	341.575645357473
4036.98979591837	341.582007900313
4043.36734693878	341.588353340165
4049.74489795918	341.594681781029
4056.12244897959	341.600993326097
4062.5	341.607288077762
4068.87755102041	341.613566137631
4075.25510204082	341.619827606528
4081.63265306122	341.626072584513
4088.01020408163	341.632301170876
4094.38775510204	341.638513464159
4100.76530612245	341.644709562159
4107.14285714286	341.650889561935
4113.52040816327	341.657053559818
4119.89795918367	341.66320165142
4126.27551020408	341.669333931643
4132.65306122449	341.675450494684
4139.0306122449	341.681551434046
4145.40816326531	341.687636842543
4151.78571428571	341.693706812311
4158.16326530612	341.699761434809
4164.54081632653	341.705800800833
4170.91836734694	341.71182500052
4177.29591836735	341.717834123355
4183.67346938776	341.723828258176
4190.05102040816	341.729807493184
4196.42857142857	341.73577191595
4202.80612244898	341.741721613421
4209.18367346939	341.747656671924
4215.5612244898	341.753577177184
4221.9387755102	341.75948321432
4228.31632653061	341.765374867855
4234.69387755102	341.771252221726
4241.07142857143	341.77711535929
4247.44897959184	341.782964363326
4253.82653061224	341.788799316042
4260.20408163265	341.794620299086
4266.58163265306	341.800427393546
4272.95918367347	341.806220679958
4279.33673469388	341.812000238312
4285.71428571429	341.817766148056
4292.09183673469	341.823518488107
4298.4693877551	341.829257336846
4304.84693877551	341.834982772138
4311.22448979592	341.840694871327
4317.60204081633	341.846393711247
4323.97959183673	341.852079368224
4330.35714285714	341.857751918087
4336.73469387755	341.863411436166
4343.11224489796	341.869057997304
4349.48979591837	341.874691675857
4355.86734693878	341.880312545705
4362.24489795918	341.885920680253
4368.62244897959	341.891516152436
4375	341.89709903473
4381.37755102041	341.902669399149
4387.75510204082	341.908227317255
4394.13265306122	341.91377286016
4400.51020408163	341.919306098532
4406.88775510204	341.924827102598
4413.26530612245	341.930335942152
4419.64285714286	341.935832686553
4426.02040816327	341.941317404735
4432.39795918367	341.946790165211
4438.77551020408	341.952251036074
4445.15306122449	341.957700085004
4451.5306122449	341.963137379277
4457.90816326531	341.968562985762
4464.28571428571	341.973976970933
4470.66326530612	341.979379400869
4477.04081632653	341.984770341258
4483.41836734694	341.990149857405
4489.79591836735	341.995518014231
4496.17346938776	342.000874876282
4502.55102040816	342.006220507727
4508.92857142857	342.011554972366
4515.30612244898	342.016878333632
4521.68367346939	342.022190654596
4528.0612244898	342.027491997967
4534.4387755102	342.032782426102
4540.81632653061	342.038062001003
4547.19387755102	342.043330784329
4553.57142857143	342.04858883739
4559.94897959184	342.053836221161
4566.32653061224	342.059072996278
4572.70408163265	342.064299223045
4579.08163265306	342.069514961437
4585.45918367347	342.074720271103
4591.83673469388	342.07991521137
4598.21428571429	342.085099841247
4604.59183673469	342.090274219429
4610.9693877551	342.0954384043
4617.34693877551	342.100592453936
4623.72448979592	342.105736426106
4630.10204081633	342.110870378282
4636.47959183673	342.115994367634
4642.85714285714	342.121108451039
4649.23469387755	342.126212685077
4655.61224489796	342.131307126044
4661.98979591837	342.136391829946
4668.36734693878	342.141466852506
4674.74489795918	342.146532249166
4681.12244897959	342.15158807509
4687.5	342.156634385172
4693.87755102041	342.161671234031
4700.25510204082	342.166698676023
4706.63265306122	342.171716765239
4713.01020408163	342.176725555509
4719.38775510204	342.181725100407
4725.76530612245	342.186715453251
4732.14285714286	342.191696667105
4738.52040816327	342.196668794785
4744.89795918367	342.20163188886
4751.27551020408	342.206586001654
4757.65306122449	342.211531185246
4764.0306122449	342.21646749148
4770.40816326531	342.221394971959
4776.78571428571	342.226313678054
4783.16326530612	342.231223660904
4789.54081632653	342.236124971419
4795.91836734694	342.241017660285
4802.29591836735	342.245901777963
4808.67346938776	342.250777374694
4815.05102040816	342.255644500501
4821.42857142857	342.260503205191
4827.80612244898	342.265353538358
4834.18367346939	342.270195549386
4840.5612244898	342.275029287452
4846.9387755102	342.279854801529
4853.31632653061	342.284672140384
4859.69387755102	342.289481352588
4866.07142857143	342.294282486512
4872.44897959184	342.299075590333
4878.82653061224	342.303860712032
4885.20408163265	342.308637899401
4891.58163265306	342.313407200043
4897.95918367347	342.318168661372
4904.33673469388	342.322922330618
4910.71428571429	342.32766825483
4917.09183673469	342.332406480875
4923.4693877551	342.337137055441
4929.84693877551	342.341860025046
4936.22448979592	342.346575436031
4942.60204081633	342.351283334571
4948.97959183673	342.355983766673
4955.35714285714	342.360676778177
4961.73469387755	342.365362414764
4968.11224489796	342.370040721951
4974.48979591837	342.374711745098
4980.86734693878	342.379375529407
4987.24489795918	342.384032119927
4993.62244897959	342.388681561552
5000	342.393323899024
5006.37755102041	342.397959176921
5012.75510204082	342.40258743987
5019.13265306122	342.407208489113
5025.51020408163	342.411814561132
5031.88775510204	342.416334824387
5038.26530612245	342.420450601123
5044.64285714286	342.423261923316
5051.02040816327	342.422941195338
5057.39795918367	342.416611755783
5063.77551020408	342.400627302073
5070.15306122449	342.371192206625
5076.5306122449	342.325132780492
5082.90816326531	342.260585728538
5089.28571428571	342.177339753686
5095.66326530612	342.07661581375
5102.04081632653	341.960625817073
5108.41836734694	341.832146940728
5114.79591836735	341.693917032189
5121.17346938776	341.548306315296
5127.55102040816	341.397229424917
5133.92857142857	341.242204273812
5140.30612244898	341.084439834919
5146.68367346939	340.924905569783
5153.0612244898	340.764380711934
5159.4387755102	340.603492199035
5165.81632653061	340.442744482281
5172.19387755102	340.282543537432
5178.57142857143	340.123216570153
5184.94897959184	339.965027633204
5191.32653061224	339.808189691431
5197.70408163265	339.652874168322
5204.08163265306	339.499218844943
5210.45918367347	339.347334038423
5216.83673469388	339.197307466383
5223.21428571429	339.04920821581
5229.59183673469	338.903090029465
5235.9693877551	338.758993892008
5242.34693877551	338.616950107471
5248.72448979592	338.476980064062
5255.10204081633	338.339097678702
5261.47959183673	338.203310558818
5267.85714285714	338.069620964491
5274.23469387755	337.93802664748
5280.61224489796	337.808521533942
5286.98979591837	337.681096287148
5293.36734693878	337.555738795077
5299.74489795918	337.432434593253
5306.12244897959	337.311167213657
5312.5	337.191918479472
5318.87755102041	337.074668770354
5325.25510204082	336.959397248123
5331.63265306122	336.846082047369
5338.01020408163	336.73470044191
5344.38775510204	336.625228995056
5350.76530612245	336.517643686911
5357.14285714286	336.411920024279
5363.52040816327	336.30803313954
5369.89795918367	336.205957877751
5376.27551020408	336.105668871668
5382.65306122449	336.007140607917
5389.0306122449	335.910347486407
5395.40816326531	335.815263871911
5401.78571428571	335.721864139567
5408.16326530612	335.630122715409
5414.54081632653	335.540014111623
5420.91836734694	335.451512957566
5427.29591836735	335.36459402786
5433.67346938776	335.279232266446
5440.05102040816	335.195402807202
5446.42857142857	335.113080992672
5452.80612244898	335.03224239115
5459.18367346939	334.952862809852
5465.5612244898	334.874918306739
5471.9387755102	334.798385201813
5478.31632653061	334.723240086364
5484.69387755102	334.649459829477
5491.07142857143	334.577021584453
5497.44897959184	334.505902795329
5503.82653061224	334.436081200426
5510.20408163265	334.367534835044
5516.58163265306	334.300242034631
5522.95918367347	334.234181437623
5529.33673469388	334.169331985385
5535.71428571429	334.105672922688
5542.09183673469	334.043183798974
5548.4693877551	333.981844467991
5554.84693877551	333.92163508599
5561.22448979592	333.862536110868
5567.60204081633	333.80452830202
5573.97959183673	333.747592717592
5580.35714285714	333.691710711983
5586.73469387755	333.636863934374
5593.11224489796	333.583034326965
5599.48979591837	333.530204121114
5605.86734693878	333.478355834542
5612.24489795918	333.427472269579
5618.62244897959	333.377536509767
5625	333.328531915886
5631.37755102041	333.280442123092
5637.75510204082	333.233251038691
5644.13265306122	333.186942837693
5650.51020408163	333.14150195909
5656.88775510204	333.096913103203
5663.26530612245	333.053161228498
5669.64285714286	333.010231547033
5676.02040816327	332.968109520992
5682.39795918367	332.926780860195
5688.77551020408	332.886231517969
5695.15306122449	332.846447687001
5701.5306122449	332.807415796227
5707.90816326531	332.769122508068
5714.28571428571	332.731554713915
5720.66326530612	332.694699530462
5727.04081632653	332.658544297019
5733.41836734694	332.623076572068
5739.79591836735	332.588284129021
5746.17346938776	332.554154952976
5752.55102040816	332.520677238218
5758.92857142857	332.487839384219
5765.30612244898	332.455629991931
5771.68367346939	332.424037860994
5778.0612244898	332.393051986979
5784.4387755102	332.362661557343
5790.81632653061	332.332855948218
5797.19387755102	332.303624722028
5803.57142857143	332.274957624204
5809.94897959184	332.246844579571
5816.32653061224	332.219275689541
5822.70408163265	332.192241229856
5829.08163265306	332.165731646999
5835.45918367347	332.139737555081
5841.83673469388	332.114249733484
5848.21428571429	332.089259124316
5854.59183673469	332.06475682897
5860.9693877551	332.040734105444
5867.34693877551	332.017182366306
5873.72448979592	331.994093175755
5880.10204081633	331.97145824662
5886.47959183673	331.949269438056
5892.85714285714	331.927518753539
5899.23469387755	331.906198337783
5905.61224489796	331.88530047419
5911.98979591837	331.864817582922
5918.36734693878	331.844742218604
5924.74489795918	331.825067067492
5931.12244897959	331.80578494527
5937.5	331.786888795353
5943.87755102041	331.768371686306
5950.25510204082	331.750226809413
5956.63265306122	331.732447476815
5963.01020408163	331.715027119737
5969.38775510204	331.697959285915
5975.76530612245	331.681237637521
5982.14285714286	331.664855949599
5988.52040816327	331.648808108033
5994.89795918367	331.633088107246
6001.27551020408	331.617690048416
6007.65306122449	331.602608138048
6014.0306122449	331.587836685757
6020.40816326531	331.573370102312
6026.78571428571	331.559202898142
6033.16326530612	331.545329681779
6039.54081632653	331.531745157733
6045.91836734694	331.518444124817
6052.29591836735	331.505421474877
6058.67346938776	331.492672191018
6065.05102040816	331.480191345743
6071.42857142857	331.467974099525
6077.80612244898	331.456015699584
6084.18367346939	331.44431147802
6090.5612244898	331.432856850242
6096.9387755102	331.421647313768
6103.31632653061	331.410678446859
6109.69387755102	331.399945906787
6116.07142857143	331.389445428482
6122.44897959184	331.379172823498
6128.82653061224	331.369123978468
6135.20408163265	331.35929485362
6141.58163265306	331.349681481628
6147.95918367347	331.34027996656
6154.33673469388	331.331086482321
6160.71428571429	331.322097271389
6167.09183673469	331.313308643857
6173.4693877551	331.304716976231
6179.84693877551	331.296318710028
6186.22448979592	331.288110350692
6192.60204081633	331.280088466733
6198.97959183673	331.272249688403
6205.35714285714	331.264590706508
6211.73469387755	331.257108271493
6218.11224489796	331.249799192523
6224.48979591837	331.242660336201
6230.86734693878	331.235688625546
6237.24489795918	331.22888103923
6243.62244897959	331.222234610522
6250	331.21574642616
6256.37755102041	331.209413625485
6262.75510204082	331.203233399707
6269.13265306122	331.197202990793
6275.51020408163	331.19131969051
6281.88775510204	331.185580839698
6288.26530612245	331.179983827461
6294.64285714286	331.174526090121
6301.02040816327	331.169205110399
6307.39795918367	331.164018416791
6313.77551020408	331.15896358265
6320.15306122449	331.154038225286
6326.5306122449	331.149240005272
6332.90816326531	331.144566625814
6339.28571428571	331.140015831819
6345.66326530612	331.135585409131
6352.04081632653	331.131273183945
6358.41836734694	331.127077022104
6364.79591836735	331.122994828245
6371.17346938776	331.119024545143
6377.55102040816	331.115164153196
6383.92857142857	331.111411669635
6390.30612244898	331.107765147809
6396.68367346939	331.10422267662
6403.0612244898	331.100782379988
6409.4387755102	331.097442416074
6415.81632653061	331.094200976667
6422.19387755102	331.091056286715
6428.57142857143	331.088006603704
6434.94897959184	331.085050216978
6441.32653061224	331.082185447206
6447.70408163265	331.079410645953
6454.08163265306	331.076724195011
6460.45918367347	331.07412450582
6466.83673469388	331.071610019025
6473.21428571429	331.069179204002
6479.59183673469	331.066830558226
6485.9693877551	331.064562606773
6492.34693877551	331.062373901947
6498.72448979592	331.060263022732
6505.10204081633	331.058228574252
6511.47959183673	331.056269187348
6517.85714285714	331.0543835182
6524.23469387755	331.052570247776
6530.61224489796	331.050828081365
6536.98979591837	331.049155748226
6543.36734693878	331.047552001165
6549.74489795918	331.046015616029
6556.12244897959	331.044545391304
6562.5	331.043140147808
6568.87755102041	331.041798728221
6575.25510204082	331.040519996651
6581.63265306122	331.039302838297
6588.01020408163	331.038146159124
6594.38775510204	331.037048885407
6600.76530612245	331.036009963353
6607.14285714286	331.03502835882
6613.52040816327	331.034103056953
6619.89795918367	331.033233061771
6626.27551020408	331.032417395844
6632.65306122449	331.031655100041
6639.0306122449	331.030945233127
6645.40816326531	331.03028687142
6651.78571428571	331.029679108516
6658.16326530612	331.029121055014
6664.54081632653	331.028611838136
6670.91836734694	331.028150601426
6677.29591836735	331.027736504526
6683.67346938776	331.027368722853
6690.05102040816	331.027046447273
6696.42857142857	331.026768883844
6702.80612244898	331.026535253596
6709.18367346939	331.0263447922
6715.5612244898	331.026196749686
6721.9387755102	331.026090390235
6728.31632653061	331.026024991925
6734.69387755102	331.025999846433
6741.07142857143	331.026014258791
6747.44897959184	331.026067547197
6753.82653061224	331.026159042749
6760.20408163265	331.026288089173
6766.58163265306	331.026454042626
6772.95918367347	331.026656271503
6779.33673469388	331.026894156165
6785.71428571429	331.027167088713
6792.09183673469	331.027474472819
6798.4693877551	331.027815723511
6804.84693877551	331.028190266927
6811.22448979592	331.028597540123
6817.60204081633	331.029036990918
6823.97959183673	331.029508077661
6830.35714285714	331.030010269023
6836.73469387755	331.030543043836
6843.11224489796	331.031105890924
6849.48979591837	331.031698308882
6855.86734693878	331.0323198059
6862.24489795918	331.032969899617
6868.62244897959	331.033648116944
6875	331.034353993864
6881.37755102041	331.035087075277
6887.75510204082	331.035846914873
6894.13265306122	331.036633074934
6900.51020408163	331.03744512617
6906.88775510204	331.038282647588
6913.26530612245	331.039145226351
6919.64285714286	331.040032457596
6926.02040816327	331.040943944288
6932.39795918367	331.041879297112
6938.77551020408	331.042838134314
6945.15306122449	331.043820081542
6951.5306122449	331.044824771723
6957.90816326531	331.045851844959
6964.28571428571	331.046900948357
6970.66326530612	331.047971735901
6977.04081632653	331.04906386835
6983.41836734694	331.05017701311
6989.79591836735	331.051310844094
6996.17346938776	331.052465041602
7002.55102040816	331.053639292234
7008.92857142857	331.054833288753
7015.30612244898	331.05604672996
7021.68367346939	331.057279320597
7028.0612244898	331.058530771255
7034.4387755102	331.059800798239
7040.81632653061	331.061089123463
7047.19387755102	331.062395474369
7053.57142857143	331.063719583818
7059.94897959184	331.065061189978
7066.32653061224	331.066420036226
7072.70408163265	331.06779587108
7079.08163265306	331.069188448081
7085.45918367347	331.070597525694
7091.83673469388	331.072022867235
7098.21428571429	331.073464240786
7104.59183673469	331.07492141909
7110.9693877551	331.076394179464
7117.34693877551	331.077882303738
7123.72448979592	331.07938557816
7130.10204081633	331.080903793303
7136.47959183673	331.082436743997
7142.85714285714	331.083984229261
7149.23469387755	331.085546052212
7155.61224489796	331.087122019986
7161.98979591837	331.088711943676
7168.36734693878	331.090315638264
7174.74489795918	331.091932922535
7181.12244897959	331.093563619008
7187.5	331.095207553886
7193.87755102041	331.096864556975
7200.25510204082	331.098534461615
7206.63265306122	331.100217104617
7213.01020408163	331.101912326218
7219.38775510204	331.103619969996
7225.76530612245	331.105339882814
7232.14285714286	331.107071914766
7238.52040816327	331.108815919125
7244.89795918367	331.110571752267
7251.27551020408	331.112339273622
7257.65306122449	331.11411834563
7264.0306122449	331.115908833677
7270.40816326531	331.117710606036
7276.78571428571	331.11952353382
7283.16326530612	331.121347490944
7289.54081632653	331.123182354054
7295.91836734694	331.125028002483
7302.29591836735	331.126884318213
7308.67346938776	331.128751185822
7315.05102040816	331.130628492432
7321.42857142857	331.132516127664
7327.80612244898	331.134413983607
7334.18367346939	331.13632195476
7340.5612244898	331.13823993799
7346.9387755102	331.140167832494
7353.31632653061	331.142105539761
7359.69387755102	331.144052963527
7366.07142857143	331.146010009728
7372.44897959184	331.147976586477
7378.82653061224	331.149952604017
7385.20408163265	331.151937974679
7391.58163265306	331.153932612851
7397.95918367347	331.155936434948
7404.33673469388	331.157949359367
7410.71428571429	331.159971306451
7417.09183673469	331.162002198464
7423.4693877551	331.164041959558
7429.84693877551	331.166090515728
7436.22448979592	331.168147794792
7442.60204081633	331.170213726356
7448.97959183673	331.172288241788
7455.35714285714	331.174371274175
7461.73469387755	331.176462758306
7468.11224489796	331.178562630644
7474.48979591837	331.180670829288
7480.86734693878	331.182787293949
7487.24489795918	331.184911965943
7493.62244897959	331.187044784383
7500	331.189185558005
7506.37755102041	331.19133290957
7512.75510204082	331.193479981405
7519.13265306122	331.195603928337
7525.51020408163	331.197648427347
7531.88775510204	331.199502869306
7538.26530612245	331.200986088441
7544.64285714286	331.201841390007
7551.02040816327	331.201742581418
7557.39795918367	331.200306815636
7563.77551020408	331.197109664842
7570.15306122449	331.191698826425
7576.5306122449	331.183605852169
7582.90816326531	331.172356493374
7589.28571428571	331.157479861987
7595.66326530612	331.138516374584
7602.04081632653	331.115024732404
7608.41836734694	331.086587917811
7614.79591836735	331.052818191659
7621.17346938776	331.013361419669
7627.55102040816	330.967900882451
7633.92857142857	330.916160186847
7640.30612244898	330.857905620703
7646.68367346939	330.792948176207
7653.0612244898	330.721145125938
7659.4387755102	330.64240083648
7665.81632653061	330.556667357106
7672.19387755102	330.463944848436
7678.57142857143	330.364281435502
7684.94897959184	330.25777263729
7691.32653061224	330.144560717628
7697.70408163265	330.02483390094
7704.08163265306	329.898824982477
7710.45918367347	329.766809838156
7716.83673469388	329.629105910751
7723.21428571429	329.486070436745
7729.59183673469	329.338098280978
7735.9693877551	329.185619780326
7742.34693877551	329.02909844766
7748.72448979592	328.869028063224
7755.10204081633	328.705929234225
7761.47959183673	328.540344599113
7767.85714285714	328.372830135718
7774.23469387755	328.203939839532
7780.61224489796	328.034204580943
7786.98979591837	327.864110078362
7793.36734693878	327.694081488506
7799.74489795918	327.524478889492
7806.12244897959	327.355601290353
7812.5	327.187694608241
7818.87755102041	327.02096030079
7825.25510204082	326.855562609038
7831.63265306122	326.691634446614
7838.01020408163	326.529282477497
7844.38775510204	326.368591640563
7850.76530612245	326.209628844242
7857.14285714286	326.052445979921
7863.52040816327	325.897082487796
7869.89795918367	325.74356750176
7876.27551020408	325.591921579868
7882.65306122449	325.442158127892
7889.0306122449	325.294284630437
7895.40816326531	325.148303651773
7901.78571428571	325.004213650644
7908.16326530612	324.862009666672
7914.54081632653	324.721683908899
7920.91836734694	324.583226231891
7927.29591836735	324.446624528032
7933.67346938776	324.311865067481
7940.05102040816	324.178932782659
7946.42857142857	324.047811501254
7952.80612244898	323.918484141934
7959.18367346939	323.790932885708
7965.5612244898	323.665139317083
7971.9387755102	323.541084541758
7978.31632653061	323.418749288186
7984.69387755102	323.298113994984
7991.07142857143	323.179158883564
7997.44897959184	323.061864019923
8003.82653061224	322.946209368532
8010.20408163265	322.832174837891
8016.58163265306	322.7197403193
8022.95918367347	322.608885720484
8029.33673469388	322.499590994255
8035.71428571429	322.391836162965
8042.09183673469	322.285601340007
8048.4693877551	322.180866748125
8054.84693877551	322.077612734654
8061.22448979592	321.975819784996
8067.60204081633	321.875468534824
8073.97959183673	321.776539779512
8080.35714285714	321.679014482249
8086.73469387755	321.58287378166
8093.11224489796	321.488098998348
8099.48979591837	321.394671639269
8105.86734693878	321.302573401966
8112.24489795918	321.211786178921
8118.62244897959	321.122292060238
8125	321.034073335361
8131.37755102041	320.947112495143
8137.75510204082	320.861392234025
8144.13265306122	320.776895450204
8150.51020408163	320.693605245988
8156.88775510204	320.611504928724
8163.26530612245	320.530578011069
8169.64285714286	320.450808209923
8176.02040816327	320.372179446015
8182.39795918367	320.294675844113
8188.77551020408	320.218281731725
8195.15306122449	320.142981637589
8201.5306122449	320.068760290909
8207.90816326531	319.995602620755
8214.28571428571	319.92349375384
8220.66326530612	319.852419012907
8227.04081632653	319.782363915858
8233.41836734694	319.713314174148
8239.79591836735	319.645255690368
8246.17346938776	319.578174556607
8252.55102040816	319.512057053447
8258.92857142857	319.446889647504
8265.30612244898	319.38265898917
8271.68367346939	319.319351911119
8278.0612244898	319.256955426799
8284.4387755102	319.195456727673
8290.81632653061	319.134843181168
8297.19387755102	319.075102329351
8303.57142857143	319.016221886727
8309.94897959184	318.95818973766
8316.32653061224	318.900993934521
8322.70408163265	318.844622696325
8329.08163265306	318.789064406046
8335.45918367347	318.734307608361
8341.83673469388	318.680341008079
8348.21428571429	318.627153468355
8354.59183673469	318.574734008018
8360.9693877551	318.523071799575
8367.34693877551	318.472156167859
8373.72448979592	318.421976587725
8380.10204081633	318.372522681685
8386.47959183673	318.323784218187
8392.85714285714	318.275751110174
8399.23469387755	318.228413412557
8405.61224489796	318.18176132017
8411.98979591837	318.135785166353
8418.36734693878	318.090475421132
8424.74489795918	318.045822688838
8431.12244897959	318.001817706343
8437.5	317.958451341796
8443.87755102041	317.915714592439
8450.25510204082	317.87359858255
8456.63265306122	317.832094561959
8463.01020408163	317.791193904647
8469.38775510204	317.750888106489
8475.76530612245	317.711168783502
8482.14285714286	317.672027670613
8488.52040816327	317.633456619924
8494.89795918367	317.595447598678
8501.27551020408	317.557992687749
8507.65306122449	317.521084080507
8514.0306122449	317.484714080828
8520.40816326531	317.448875101367
8526.78571428571	317.413559662308
8533.16326530612	317.378760390047
8539.54081632653	317.344470015244
8545.91836734694	317.310681371339
8552.29591836735	317.277387393523
8558.67346938776	317.244581117116
8565.05102040816	317.212255675871
8571.42857142857	317.180404300713
8577.80612244898	317.149020318715
8584.18367346939	317.118097151347
8590.5612244898	317.087628313027
8596.9387755102	317.057607410104
8603.31632653061	317.028028139619
8609.69387755102	316.998884287664
8616.07142857143	316.970169728148
8622.44897959184	316.941878421916
8628.82653061224	316.914004415286
8635.20408163265	316.886541838636
8641.58163265306	316.859484905376
8647.95918367347	316.832827911014
8654.33673469388	316.806565231633
8660.71428571429	316.780691322708
8667.09183673469	316.755200718253
8673.4693877551	316.730088029691
8679.84693877551	316.705347944479
8686.22448979592	316.680975225086
8692.60204081633	316.656964708242
8698.97959183673	316.633311303624
8705.35714285714	316.6100099927
8711.73469387755	316.587055827882
8718.11224489796	316.564443931677
8724.48979591837	316.542169495386
8730.86734693878	316.520227778125
8737.24489795918	316.498614106127
8743.62244897959	316.477323871702
8750	316.456352532101
8756.37755102041	316.435695608674
8762.75510204082	316.415348686213
8769.13265306122	316.395307411798
8775.51020408163	316.375567493843
8781.88775510204	316.356124701407
8788.26530612245	316.336974863411
8794.64285714286	316.318113867549
8801.02040816327	316.29953765947
8807.39795918367	316.2812422422
8813.77551020408	316.263223675201
8820.15306122449	316.24547807343
8826.5306122449	316.228001606657
8832.90816326531	316.210790498868
8839.28571428571	316.193841027272
8845.66326530612	316.177149521508
8852.04081632653	316.160712363091
8858.41836734694	316.144525984682
8864.79591836735	316.128586869186
8871.17346938776	316.112891549071
8877.55102040816	316.097436605882
8883.92857142857	316.082218669393
8890.30612244898	316.067234416834
8896.68367346939	316.052480572339
8903.0612244898	316.037953906395
8909.4387755102	316.023651234996
8915.81632653061	316.009569418989
8922.19387755102	315.995705363615
8928.57142857143	315.982056017846
8934.94897959184	315.968618373629
8941.32653061224	315.95538946533
8947.70408163265	315.942366369309
8954.08163265306	315.929546203171
8960.45918367347	315.916926125127
8966.83673469388	315.904503333548
8973.21428571429	315.892275066453
8979.59183673469	315.8802386008
8985.9693877551	315.868391251936
8992.34693877551	315.856730373224
8998.72448979592	315.845253355431
9005.10204081633	315.83395762611
9011.47959183673	315.822840649136
9017.85714285714	315.811899924334
9024.23469387755	315.801132986818
9030.61224489796	315.79053740647
9036.98979591837	315.780110787573
9043.36734693878	315.769850768339
9049.74489795918	315.75975502031
9056.12244897959	315.749821247912
9062.5	315.74004718813
9068.87755102041	315.730430609959
9075.25510204082	315.720969313893
9081.63265306122	315.711661131552
9088.01020408163	315.70250392533
9094.38775510204	315.693495587835
9100.76530612245	315.684634041458
9107.14285714286	315.675917238063
9113.52040816327	315.667343158561
9119.89795918367	315.658909812408
9126.27551020408	315.650615237233
9132.65306122449	315.64245749856
9139.0306122449	315.634434689318
9145.40816326531	315.626544929419
9151.78571428571	315.618786365451
9158.16326530612	315.611157170356
9164.54081632653	315.603655542953
9170.91836734694	315.596279707577
9177.29591836735	315.589027913827
9183.67346938776	315.58189843617
9190.05102040816	315.574889573528
9196.42857142857	315.567999648967
9202.80612244898	315.561227009456
9209.18367346939	315.554570025431
9215.5612244898	315.548027090446
9221.9387755102	315.541596620925
9228.31632653061	315.535277055861
9234.69387755102	315.529066856415
9241.07142857143	315.522964505614
9247.44897959184	315.516968508139
9253.82653061224	315.511077389969
9260.20408163265	315.505289698032
9266.58163265306	315.499603999956
9272.95918367347	315.494018883845
9279.33673469388	315.488532957905
9285.71428571429	315.48314485015
9292.09183673469	315.477853208202
9298.4693877551	315.47265669901
9304.84693877551	315.467554008516
9311.22448979592	315.462543841403
9317.60204081633	315.45762492091
9323.97959183673	315.452795988517
9330.35714285714	315.448055803654
9336.73469387755	315.443403143497
9343.11224489796	315.43883680276
9349.48979591837	315.434355593376
9355.86734693878	315.429958344253
9362.24489795918	315.425643901106
9368.62244897959	315.421411126203
9375	315.417258898078
9381.37755102041	315.413186111334
9387.75510204082	315.409191676471
9394.13265306122	315.405274519609
9400.51020408163	315.401433582248
9406.88775510204	315.397667821102
9413.26530612245	315.3939762079
9419.64285714286	315.390357729123
9426.02040816327	315.386811385797
9432.39795918367	315.383336193353
9438.77551020408	315.37993118139
9445.15306122449	315.376595393448
9451.5306122449	315.373327886831
9457.90816326531	315.370127732466
9464.28571428571	315.366994014652
9470.66326530612	315.363925830864
9477.04081632653	315.360922291616
9483.41836734694	315.357982520278
9489.79591836735	315.355105652852
9496.17346938776	315.352290837804
9502.55102040816	315.349537235938
9508.92857142857	315.346844020191
9515.30612244898	315.344210375434
9521.68367346939	315.341635498337
9528.0612244898	315.339118597234
9534.4387755102	315.336658891903
9540.81632653061	315.334255613413
9547.19387755102	315.331908003999
9553.57142857143	315.329615316904
9559.94897959184	315.327376816184
9566.32653061224	315.325191776572
9572.70408163265	315.323059483368
9579.08163265306	315.320979232255
9585.45918367347	315.318950329136
9591.83673469388	315.316972090019
9598.21428571429	315.315043840895
9604.59183673469	315.313164917554
9610.9693877551	315.311334665449
9617.34693877551	315.309552439602
9623.72448979592	315.307817604449
9630.10204081633	315.306129533683
9636.47959183673	315.304487610141
9642.85714285714	315.302891225706
9649.23469387755	315.301339781142
9655.61224489796	315.299832685962
9661.98979591837	315.298369358336
9668.36734693878	315.29694922497
9674.74489795918	315.295571720959
9681.12244897959	315.294236289665
9687.5	315.292942382647
9693.87755102041	315.291689459511
9700.25510204082	315.290476987789
9706.63265306122	315.289304442838
9713.01020408163	315.288171307755
9719.38775510204	315.287077073234
9725.76530612245	315.286021237456
9732.14285714286	315.285003306013
9738.52040816327	315.284022791794
9744.89795918367	315.283079214865
9751.27551020408	315.282172102371
9757.65306122449	315.281300988464
9764.0306122449	315.280465414181
9770.40816326531	315.279664927337
9776.78571428571	315.278899082446
9783.16326530612	315.278167440638
9789.54081632653	315.277469569541
9795.91836734694	315.276805043187
9802.29591836735	315.276173441948
9808.67346938776	315.275574352437
9815.05102040816	315.275007367402
9821.42857142857	315.274472085646
9827.80612244898	315.273968111966
9834.18367346939	315.273495057046
9840.5612244898	315.273052537361
9846.9387755102	315.272640175121
9853.31632653061	315.272257598191
9859.69387755102	315.271904439988
9866.07142857143	315.271580339409
9872.44897959184	315.271284940771
9878.82653061224	315.271017893724
9885.20408163265	315.270778853162
9891.58163265306	315.27056747916
9897.95918367347	315.270383436915
9904.33673469388	315.270226396654
9910.71428571429	315.270096033556
9917.09183673469	315.269992027703
9923.4693877551	315.269914064009
9929.84693877551	315.269861832134
9936.22448979592	315.26983502642
9942.60204081633	315.269833345846
9948.97959183673	315.269856493944
9955.35714285714	315.269904178729
9961.73469387755	315.269976112645
9968.11224489796	315.270072012512
9974.48979591837	315.270191599448
9980.86734693878	315.270334598802
9987.24489795918	315.270500740117
9993.62244897959	315.27068975706
10000	315.270901387353
10006.3775510204	315.271135372722
10012.7551020408	315.271391458854
10019.1326530612	315.271669395325
10025.5102040816	315.271968935539
10031.887755102	315.272289836689
10038.2653061224	315.272631859705
10044.6428571429	315.272994769185
10051.0204081633	315.273378333346
10057.3979591837	315.273782323987
10063.7755102041	315.274206516428
10070.1530612245	315.274650689455
10076.5306122449	315.275114625274
10082.9081632653	315.275598109474
10089.2857142857	315.276100930967
10095.6632653061	315.276622881934
10102.0408163265	315.277163757792
10108.4183673469	315.277723357153
10114.7959183673	315.278301481757
10121.1734693878	315.27889793644
10127.5510204082	315.279512529096
10133.9285714286	315.280145070625
10140.306122449	315.280795374889
10146.6836734694	315.281463258671
10153.0612244898	315.282148541643
10159.4387755102	315.282851046315
10165.8163265306	315.283570597988
10172.193877551	315.284307024732
10178.5714285714	315.285060157339
10184.9489795918	315.285829829277
10191.3265306122	315.286615876656
10197.7040816327	315.287418138201
10204.0816326531	315.288236455201
10210.4591836735	315.289070671476
10216.8367346939	315.289920633341
10223.2142857143	315.29078618958
10229.5918367347	315.291667191398
10235.9693877551	315.292563492387
10242.3469387755	315.293474948501
10248.7244897959	315.294401418022
10255.1020408163	315.295342761515
10261.4795918367	315.296298841805
10267.8571428571	315.297269523946
10274.2346938776	315.298254675187
10280.612244898	315.299254164935
10286.9897959184	315.300267864732
10293.3673469388	315.301295648227
10299.7448979592	315.302337391136
10306.1224489796	315.303392971216
10312.5	315.304462268244
10318.8775510204	315.30554516398
10325.2551020408	315.306641542139
10331.6326530612	315.307751288365
10338.0102040816	315.30887429021
10344.387755102	315.310010437097
10350.7653061224	315.311159620294
10357.1428571429	315.312321732895
10363.5204081633	315.313496669793
10369.8979591837	315.314684327649
10376.2755102041	315.315884604865
10382.6530612245	315.317097401574
10389.0306122449	315.318322619601
10395.4081632653	315.319560162441
10401.7857142857	315.320809935242
10408.1632653061	315.322071844778
10414.5408163265	315.323345799425
10420.9183673469	315.324631709137
10427.2959183673	315.325929485428
10433.6734693878	315.327239041352
10440.0510204082	315.32856029147
10446.4285714286	315.329893151838
10452.806122449	315.331237539989
10459.1836734694	315.332593374903
10465.5612244898	315.33396057699
10471.9387755102	315.335339068071
10478.3163265306	315.336728771362
10484.693877551	315.338129611447
10491.0714285714	315.339541514259
10497.4489795918	315.340964407071
10503.8265306122	315.342398218467
10510.2040816327	315.343842878326
10516.5816326531	315.345298317805
10522.9591836735	315.346764469323
10529.3367346939	315.348241266542
10535.7142857143	315.349728644345
10542.0918367347	315.351226538825
10548.4693877551	315.352734887269
10554.8469387755	315.354253628135
10561.2244897959	315.355782701038
10567.6020408163	315.35732204674
10573.9795918367	315.358871607126
10580.3571428571	315.360431325191
10586.7346938776	315.362001145025
10593.112244898	315.3635810118
10599.4897959184	315.365170871754
10605.8673469388	315.366770672171
10612.2448979592	315.368380361372
10618.6224489796	315.369999888703
10625	315.371629204515
10631.3775510204	315.373268260149
10637.7551020408	315.374917007933
10644.1326530612	315.376575401157
10650.5102040816	315.378243394063
10656.887755102	315.379920941835
10663.2653061224	315.381608000586
10669.6428571429	315.38330452734
10676.0204081633	315.385010480025
10682.3979591837	315.386725817458
10688.7755102041	315.388450499334
10695.1530612245	315.390184486214
10701.5306122449	315.391927739511
10707.9081632653	315.393680221484
10714.2857142857	315.395441895219
10720.6632653061	315.397212724624
10727.0408163265	315.398992674414
10733.4183673469	315.400781710104
10739.7959183673	315.402579797996
10746.1734693878	315.404386905163
10752.5510204082	315.406202999452
10758.9285714286	315.40802804946
10765.306122449	315.409862024533
10771.6836734694	315.411704894749
10778.0612244898	315.413556630916
10784.4387755102	315.415417204556
10790.8163265306	315.417286587898
10797.193877551	315.419164753868
10803.5714285714	315.42105167608
10809.9489795918	315.42294732883
10816.3265306122	315.42485168708
10822.7040816327	315.426764726455
10829.0816326531	315.428686423234
10835.4591836735	315.430616754338
10841.8367346939	315.432555697325
10848.2142857143	315.434503230379
10854.5918367347	315.436459332307
10860.9693877551	315.438423982522
10867.3469387755	315.440397161044
10873.7244897959	315.442378848487
10880.1020408163	315.444369026053
10886.4795918367	315.446367675526
10892.8571428571	315.448374779259
10899.2346938776	315.450390320176
10905.612244898	315.452414281755
10911.9897959184	315.454446648026
10918.3673469388	315.456487403565
10924.7448979592	315.458536533485
10931.1224489796	315.460594023427
10937.5	315.462659859558
10943.8775510204	315.464734028564
10950.2551020408	315.466816517639
10956.6326530612	315.468907314481
10963.0102040816	315.471006407291
10969.387755102	315.473113784758
10975.7653061224	315.475229436056
10982.1428571429	315.477353350842
10988.5204081633	315.479485519248
10994.8979591837	315.48162593187
11001.2755102041	315.483774579769
11007.6530612245	315.485931454465
11014.0306122449	315.488096547925
11020.4081632653	315.490269852566
11026.7857142857	315.492451361244
11033.1632653061	315.494641067249
11039.5408163265	315.496838964305
11045.9183673469	315.499045046556
11052.2959183673	315.50125930857
11058.6734693878	315.503481745329
11065.0510204082	315.505712352223
11071.4285714286	315.507951125051
11077.806122449	315.510198060009
11084.1836734694	315.512453153692
11090.5612244898	315.514716403085
11096.9387755102	315.516987805558
11103.3163265306	315.519267358868
11109.693877551	315.521555061145
11116.0714285714	315.523850910896
11122.4489795918	315.526154906996
11128.8265306122	315.528467048687
11135.2040816327	315.53078733557
11141.5816326531	315.533115767603
11147.9591836735	315.5354523451
11154.3367346939	315.537797068722
11160.7142857143	315.540149939477
11167.0918367347	315.542510958711
11173.4693877551	315.544880128113
11179.8469387755	315.547257449703
11186.2244897959	315.549642925831
11192.6020408163	315.552036559176
11198.9795918367	315.55443835274
11205.3571428571	315.556848309845
11211.7346938776	315.559266434129
11218.112244898	315.561692729544
11224.4897959184	315.564127200352
11230.8673469388	315.56656985112
11237.2448979592	315.569020686722
11243.6224489796	315.57147971233
11250	315.573946933415
11256.3775510204	315.576422355739
11262.7551020408	315.578905985359
11269.1326530612	315.58139782862
11275.5102040816	315.583897892149
11281.887755102	315.58640618286
11288.2653061224	315.588922707946
11294.6428571429	315.591447474873
11301.0204081633	315.593980491387
11307.3979591837	315.596521765502
11313.7755102041	315.599071305502
11320.1530612245	315.601629119937
11326.5306122449	315.604195217623
11332.9081632653	315.606769607634
11339.2857142857	315.609352299306
11345.6632653061	315.611943302229
11352.0408163265	315.614542626248
11358.4183673469	315.617150281461
11364.7959183673	315.619766278214
11371.1734693878	315.622390627099
11377.5510204082	315.625023338954
11383.9285714286	315.627664424862
11390.306122449	315.630313896142
11396.6836734694	315.632971764354
11403.0612244898	315.635638041294
11409.4387755102	315.638312738991
11415.8163265306	315.640995869707
11422.193877551	315.643687445934
11428.5714285714	315.646387480392
11434.9489795918	315.649095986026
11441.3265306122	315.651812976007
11447.7040816327	315.654538463727
11454.0816326531	315.657272462798
11460.4591836735	315.660014987052
11466.8367346939	315.662766050536
11473.2142857143	315.665525667514
11479.5918367347	315.668293852463
11485.9693877551	315.671070620069
11492.3469387755	315.67385598523
11498.7244897959	315.676649963051
11505.1020408163	315.679452568846
11511.4795918367	315.68226381813
11517.8571428571	315.685083726624
11524.2346938776	315.687912310249
11530.612244898	315.690749585128
11536.9897959184	315.693595567581
11543.3673469388	315.696450274125
11549.7448979592	315.699313721475
11556.1224489796	315.702185926536
11562.5	315.705066906409
11568.8775510204	315.707956678385
11575.2551020408	315.710855259946
11581.6326530612	315.713762668761
11588.0102040816	315.716678922686
11594.387755102	315.719604039765
11600.7653061224	315.722538038225
11607.1428571429	315.725480936475
11613.5204081633	315.728432753108
11619.8979591837	315.731393506897
11626.2755102041	315.734363216793
11632.6530612245	315.737341901928
11639.0306122449	315.740329581609
11645.4081632653	315.743326275318
11651.7857142857	315.746332002713
11658.1632653061	315.749346783626
11664.5408163265	315.752370638061
11670.9183673469	315.75540358619
11677.2959183673	315.75844564836
11683.6734693878	315.761496845083
11690.0510204082	315.764557197042
11696.4285714286	315.767626725084
11702.806122449	315.770705450223
11709.1836734694	315.773793393638
11715.5612244898	315.776890576672
11721.9387755102	315.779997020829
11728.3163265306	315.783112747777
11734.693877551	315.786237779342
11741.0714285714	315.789372137511
11747.4489795918	315.792515844431
11753.8265306122	315.795668922405
11760.2040816327	315.798831393893
11766.5816326531	315.802003281511
11772.9591836735	315.805184608032
11779.3367346939	315.808375396379
11785.7142857143	315.811575669633
11792.0918367347	315.814785451023
11798.4693877551	315.818004763932
11804.8469387755	315.821233631893
11811.2244897959	315.824472078588
11817.6020408163	315.827720127849
11823.9795918367	315.830977803656
11830.3571428571	315.834245130134
11836.7346938776	315.837522131556
11843.112244898	315.840808832342
11849.4897959184	315.844105257055
11855.8673469388	315.847411430401
11862.2448979592	315.850727377232
11868.6224489796	315.854053122539
11875	315.857388691458
11881.3775510204	315.860734109263
11887.7551020408	315.864089401371
11894.1326530612	315.867454593334
11900.5102040816	315.870829710848
11906.887755102	315.874214779743
11913.2653061224	315.877609825987
11919.6428571429	315.881014875685
11926.0204081633	315.884429955078
11932.3979591837	315.887855090539
11938.7755102041	315.89129030858
11945.1530612245	315.894735635844
11951.5306122449	315.898191099105
11957.9081632653	315.901656725273
11964.2857142857	315.905132541387
11970.6632653061	315.908618574617
11977.0408163265	315.912114852263
11983.4183673469	315.915621401757
11989.7959183673	315.919138250655
11996.1734693878	315.922665426646
12002.5510204082	315.926202957543
12008.9285714286	315.929750871288
12015.306122449	315.933309195947
12021.6836734694	315.936877959713
12028.0612244898	315.940457190903
12034.4387755102	315.944046917959
12040.8163265306	315.947647169447
12047.193877551	315.951257974053
12053.5714285714	315.954879360589
12059.9489795918	315.958511357985
12066.3265306122	315.962153995296
12072.7040816327	315.965807301694
12079.0816326531	315.969471306472
12085.4591836735	315.973146039041
12091.8367346939	315.976831528933
12098.2142857143	315.980527805796
12104.5918367347	315.984234899396
12110.9693877551	315.987952839613
12117.3469387755	315.991681656448
12123.7244897959	315.995421380012
12130.1020408163	315.999172040536
12136.4795918367	316.00293366836
12142.8571428571	316.00670629394
12149.2346938776	316.010489947847
12155.612244898	316.01428466076
12161.9897959184	316.018090463473
12168.3673469388	316.02190738689
12174.7448979592	316.025735462025
12181.1224489796	316.029574720003
12187.5	316.033425192057
12193.8775510204	316.037286909528
12200.2551020408	316.041159903869
12206.6326530612	316.045044206635
12213.0102040816	316.048939849491
12219.387755102	316.052846864208
12225.7653061224	316.056765282663
12232.1428571429	316.060695136835
12238.5204081633	316.064636458812
12244.8979591837	316.068589280781
12251.2755102041	316.072553635035
12257.6530612245	316.07652955397
12264.0306122449	316.080517070081
12270.4081632653	316.084516215967
12276.7857142857	316.088527024327
12283.1632653061	316.092549527959
12289.5408163265	316.096583759761
12295.9183673469	316.10062975273
12302.2959183673	316.10468753996
12308.6734693878	316.108757154646
12315.0510204082	316.112838630076
12321.4285714286	316.116931999635
12327.806122449	316.121037296805
12334.1836734694	316.125154555162
12340.5612244898	316.129283808377
12346.9387755102	316.133425090214
12353.3163265306	316.137578434532
12359.693877551	316.141743875279
12366.0714285714	316.145921446497
12372.4489795918	316.15011118232
12378.8265306122	316.15431311697
12385.2040816327	316.158527284761
12391.5816326531	316.162753720095
12397.9591836735	316.166992457464
12404.3367346939	316.171243531445
12410.7142857143	316.175506976705
12417.0918367347	316.179782827997
12423.4693877551	316.184071120158
12429.8469387755	316.188371888112
12436.2244897959	316.192685166868
12442.6020408163	316.197010991517
12448.9795918367	316.201349397235
12455.3571428571	316.205700419279
12461.7346938776	316.210064092988
12468.112244898	316.214440453783
12474.4897959184	316.218829537165
12480.8673469388	316.223231378714
12487.2448979592	316.227646014091
12493.6224489796	316.232073479031
12500	316.236513809353


==> Figures/dyn-ecco/sig4-7-C1-2.tsv <==
0	279.150000073505
6.37755102040816	279.178220109399
12.7551020408163	279.202300640766
19.1326530612245	279.270553582548
25.5102040816327	279.53004217374
31.8877551020408	280.03774603182
38.265306122449	280.527535633633
44.6428571428571	281.018599075642
51.0204081632653	281.505379662759
57.3979591836735	281.988607141506
63.7755102040816	282.468334668949
70.1530612244898	282.944557350399
76.530612244898	283.41730718317
82.9081632653061	283.886608992363
89.2857142857143	284.352487821092
95.6632653061225	284.814968677891
102.040816326531	285.274076339878
108.418367346939	285.729835409952
114.795918367347	286.182270311989
121.173469387755	286.631405291712
127.551020408163	287.077264417544
133.928571428571	287.519871582393
140.30612244898	287.959250505272
146.683673469388	288.395424732164
153.061224489796	288.828417636848
159.438775510204	289.258252422886
165.816326530612	289.68495212492
172.19387755102	290.10853960924
178.571428571429	290.529037575172
184.948979591837	290.946468556821
191.326530612245	291.3608549241
197.704081632653	291.772218883259
204.081632653061	292.180582478703
210.459183673469	292.585967594388
216.836734693878	292.988395954536
223.214285714286	293.387889124548
229.591836734694	293.784468512814
235.969387755102	294.178155371845
242.34693877551	294.568970798753
248.724489795918	294.956935736694
255.102040816327	295.342070976395
261.479591836735	295.724397157024
267.857142857143	296.103934766754
274.234693877551	296.480704144498
280.612244897959	296.854725481122
286.989795918367	297.226018820033
293.367346938775	297.594604058174
299.744897959184	297.960500947649
306.122448979592	298.323729096705
312.5	298.684307970166
318.877551020408	299.04225689089
325.255102040816	299.397595041104
331.632653061225	299.750341463126
338.010204081633	300.100515059992
344.387755102041	300.448134597067
350.765306122449	300.793218703113
357.142857142857	301.135785870764
363.520408163265	301.475854457597
369.897959183673	301.813442687572
376.275510204082	302.148568651873
382.65306122449	302.481250309335
389.030612244898	302.811505487879
395.408163265306	303.139351885671
401.785714285714	303.46480707172
408.163265306122	303.787888486572
414.540816326531	304.108613443789
420.918367346939	304.426999130873
427.295918367347	304.743062609674
433.673469387755	305.056820817502
440.051020408163	305.368290568399
446.428571428571	305.677488553851
452.80612244898	305.98443134323
459.183673469388	306.289135385179
465.561224489796	306.591617008616
471.938775510204	306.891892423225
478.316326530612	307.189977720225
484.69387755102	307.485888873689
491.071428571429	307.779641741364
497.448979591837	308.071252065014
503.826530612245	308.360735471573
510.204081632653	308.648107474241
516.581632653061	308.93338347309
522.959183673469	309.216578755542
529.336734693878	309.49770849767
535.714285714286	309.776787765075
542.091836734694	310.053831513288
548.469387755102	310.328854588596
554.84693877551	310.601871729219
561.224489795918	310.872897566015
567.602040816327	311.141946622811
573.979591836735	311.409033317541
580.357142857143	311.674171963205
586.734693877551	311.937376768371
593.112244897959	312.1986618377
599.489795918367	312.45804117315
605.867346938776	312.715528674739
612.244897959184	312.971138140879
618.622448979592	313.224883269247
625	313.476777657823
631.377551020408	313.726834805493
637.755102040816	313.975068112381
644.132653061224	314.221490880961
650.510204081633	314.466116316886
656.887755102041	314.708957529399
663.265306122449	314.950027531919
669.642857142857	315.189339243123
676.020408163265	315.42690548762
682.397959183673	315.662738996231
688.775510204082	315.896852406892
695.15306122449	316.129258265558
701.530612244898	316.359969026713
707.908163265306	316.588997053729
714.285714285714	316.816354619917
720.663265306122	317.042053909252
727.040816326531	317.266107016706
733.418367346939	317.488525948886
739.795918367347	317.709322625002
746.173469387755	317.928508877444
752.551020408163	318.146096452048
758.928571428571	318.362097009001
765.30612244898	318.576522123623
771.683673469388	318.789383286793
778.061224489796	319.000691905351
784.438775510204	319.210459303069
790.816326530612	319.418696721282
797.19387755102	319.625415319167
803.571428571429	319.830626174418
809.948979591837	320.034340284099
816.326530612245	320.236568565144
822.704081632653	320.437321854619
829.081632653061	320.636610910604
835.459183673469	320.834446412879
841.836734693878	321.030838963269
848.214285714286	321.225799086092
854.591836734694	321.419337229043
860.969387755102	321.611463763742
867.34693877551	321.802188985975
873.724489795918	321.991523116393
880.102040816327	322.179476301258
886.479591836735	322.36605861287
892.857142857143	322.551280049839
899.234693877551	322.735150537935
905.612244897959	322.917679930677
911.989795918367	323.098878009621
918.367346938776	323.278754484847
924.744897959184	323.457318995751
931.122448979592	323.634581111523
937.5	323.81055033136
943.877551020408	323.985236085179
950.255102040816	324.158647734263
956.632653061224	324.330794571618
963.010204081633	324.501685822281
969.387755102041	324.671330644098
975.765306122449	324.839738128253
982.142857142857	325.006917299498
988.520408163265	325.172877116672
994.897959183673	325.337626473407
1001.27551020408	325.501174198539
1007.65306122449	325.663529056315
1014.0306122449	325.824699747093
1020.40816326531	325.984694907908
1026.78571428571	326.143523112765
1033.16326530612	326.301192872975
1039.54081632653	326.45771263788
1045.91836734694	326.613090795302
1052.29591836735	326.767335671742
1058.67346938776	326.920455532923
1065.05102040816	327.072458584411
1071.42857142857	327.223352971964
1077.80612244898	327.373146781744
1084.18367346939	327.521848040994
1090.5612244898	327.669464718534
1096.9387755102	327.816004724991
1103.31632653061	327.96147591318
1109.69387755102	328.105886078747
1116.07142857143	328.249242960567
1122.44897959184	328.391554240916
1128.82653061224	328.53282754603
1135.20408163265	328.673070446639
1141.58163265306	328.812290458267
1147.95918367347	328.95049504146
1154.33673469388	329.087691602424
1160.71428571429	329.223887493455
1167.09183673469	329.359090013132
1173.4693877551	329.493306406717
1179.84693877551	329.62654386674
1186.22448979592	329.758809533331
1192.60204081633	329.890110494388
1198.97959183673	330.020453786133
1205.35714285714	330.149846393577
1211.73469387755	330.278295250765
1218.11224489796	330.405807241037
1224.48979591837	330.532389197609
1230.86734693878	330.658047903949
1237.24489795918	330.782790093939
1243.62244897959	330.906622452301
1250	331.029551615105
1256.37755102041	331.151584170057
1262.75510204082	331.272726656669
1269.13265306122	331.392985566796
1275.51020408163	331.512367345043
1281.88775510204	331.630878388966
1288.26530612245	331.748525049355
1294.64285714286	331.865313630767
1301.02040816327	331.981250391849
1307.39795918367	332.096341545481
1313.77551020408	332.21059325921
1320.15306122449	332.324011655697
1326.5306122449	332.436602812963
1332.90816326531	332.548372764564
1339.28571428571	332.659327500104
1345.66326530612	332.769472965591
1352.04081632653	332.878815063597
1358.41836734694	332.98735965357
1364.79591836735	333.095112552307
1371.17346938776	333.202079534236
1377.55102040816	333.308266331543
1383.92857142857	333.413678634617
1390.30612244898	333.518322092431
1396.68367346939	333.622202312748
1403.0612244898	333.725324862318
1409.4387755102	333.827695267355
1415.81632653061	333.929319013838
1422.19387755102	334.030201547656
1428.57142857143	334.130348274928
1434.94897959184	334.229764562428
1441.32653061224	334.328455737823
1447.70408163265	334.426427089804
1454.08163265306	334.523683868515
1460.45918367347	334.620231285886
1466.83673469388	334.716074515808
1473.21428571429	334.811218694343
1479.59183673469	334.905668920162
1485.9693877551	334.999430254808
1492.34693877551	335.092507722819
1498.72448979592	335.18490631206
1505.10204081633	335.2766309741
1511.47959183673	335.367686624406
1517.85714285714	335.458078142489
1524.23469387755	335.547810372308
1530.61224489796	335.636888122565
1536.98979591837	335.725316166842
1543.36734693878	335.81309924384
1549.74489795918	335.900242057762
1556.12244897959	335.986749278554
1562.5	336.072625541999
1568.87755102041	336.157875450073
1575.25510204082	336.242503571258
1581.63265306122	336.326514440715
1588.01020408163	336.409912560431
1594.38775510204	336.492702399608
1600.76530612245	336.574888394914
1607.14285714286	336.656474950595
1613.52040816327	336.737466438732
1619.89795918367	336.817867199584
1626.27551020408	336.897681541788
1632.65306122449	336.976913742458
1639.0306122449	337.055568047533
1645.40816326531	337.133648672048
1651.78571428571	337.211159800275
1658.16326530612	337.288105585894
1664.54081632653	337.364490152341
1670.91836734694	337.440317593031
1677.29591836735	337.515591971451
1683.67346938776	337.590317321428
1690.05102040816	337.664497647431
1696.42857142857	337.738136924743
1702.80612244898	337.811239099561
1709.18367346939	337.88380808933
1715.5612244898	337.955847782982
1721.9387755102	338.027362041052
1728.31632653061	338.098354695859
1734.69387755102	338.168829551825
1741.07142857143	338.238790385664
1747.44897959184	338.308240946472
1753.82653061224	338.377184955992
1760.20408163265	338.445626108884
1766.58163265306	338.513568072861
1772.95918367347	338.581014488812
1779.33673469388	338.647968971102
1785.71428571429	338.714435107789
1792.09183673469	338.780416460715
1798.4693877551	338.845916565704
1804.84693877551	338.910938932844
1811.22448979592	338.975487046653
1817.60204081633	339.039564366157
1823.97959183673	339.103174325164
1830.35714285714	339.166320332488
1836.73469387755	339.229005772075
1843.11224489796	339.291234003121
1849.48979591837	339.353008360364
1855.86734693878	339.414332154263
1862.24489795918	339.475208671078
1868.62244897959	339.535641173078
1875	339.595632898789
1881.37755102041	339.655187063135
1887.75510204082	339.714306857519
1894.13265306122	339.772995450088
1900.51020408163	339.831255985929
1906.88775510204	339.88909158717
1913.26530612245	339.946505353113
1919.64285714286	340.003500360502
1926.02040816327	340.060079663671
1932.39795918367	340.116246294623
1938.77551020408	340.172003263236
1945.15306122449	340.227353557482
1951.5306122449	340.28230014355
1957.90816326531	340.336845965926
1964.28571428571	340.39099394765
1970.66326530612	340.444746990485
1977.04081632653	340.498107974995
1983.41836734694	340.551079760701
1989.79591836735	340.603665186309
1996.17346938776	340.655867069846
2002.55102040816	340.707688208727
2008.92857142857	340.759131379967
2015.30612244898	340.810199340372
2021.68367346939	340.860894826633
2028.0612244898	340.91122055543
2034.4387755102	340.961179223656
2040.81632653061	341.010773508574
2047.19387755102	341.060006067877
2053.57142857143	341.108879539853
2059.94897959184	341.157396543588
2066.32653061224	341.205559679083
2072.70408163265	341.253371527318
2079.08163265306	341.30083465046
2085.45918367347	341.34795159203
2091.83673469388	341.394724876982
2098.21428571429	341.441157011811
2104.59183673469	341.487250484762
2110.9693877551	341.533007765965
2117.34693877551	341.578431307486
2123.72448979592	341.623523543497
2130.10204081633	341.668286890457
2136.47959183673	341.712723747204
2142.85714285714	341.756836495032
2149.23469387755	341.800627497882
2155.61224489796	341.844099102492
2161.98979591837	341.887253638457
2168.36734693878	341.930093418353
2174.74489795918	341.972620737919
2181.12244897959	342.014837876175
2187.5	342.05674709547
2193.87755102041	342.098350641654
2200.25510204082	342.139650744232
2206.63265306122	342.180649616445
2213.01020408163	342.22134945535
2219.38775510204	342.261752442
2225.76530612245	342.30186074157
2232.14285714286	342.341676503416
2238.52040816327	342.381201861195
2244.89795918367	342.420438933033
2251.27551020408	342.459389821627
2257.65306122449	342.498056614288
2264.0306122449	342.536441383113
2270.40816326531	342.574546185117
2276.78571428571	342.612373062305
2283.16326530612	342.649924041749
2289.54081632653	342.687201135762
2295.91836734694	342.724206342008
2302.29591836735	342.760941643545
2308.67346938776	342.797409008955
2315.05102040816	342.833610392493
2321.42857142857	342.869547734173
2327.80612244898	342.905222959811
2334.18367346939	342.940637981195
2340.5612244898	342.975794696195
2346.9387755102	343.010694988824
2353.31632653061	343.045340729327
2359.69387755102	343.079733774331
2366.07142857143	343.113875966944
2372.44897959184	343.147769136794
2378.82653061224	343.181415100162
2385.20408163265	343.21481566011
2391.58163265306	343.247972606552
2397.95918367347	343.280887716308
2404.33673469388	343.313562753256
2410.71428571429	343.345999468436
2417.09183673469	343.378199600093
2423.4693877551	343.410164873776
2429.84693877551	343.441897002472
2436.22448979592	343.473397686691
2442.60204081633	343.504668614502
2448.97959183673	343.535711461668
2455.35714285714	343.566527891755
2461.73469387755	343.59711955619
2468.11224489796	343.627488094324
2474.48979591837	343.657635133571
2480.86734693878	343.687562289498
2487.24489795918	343.71727116586
2493.62244897959	343.746763354705
2500	343.776040436495
2506.37755102041	343.805103980173
2512.75510204082	343.833955543202
2519.13265306122	343.862596671698
2525.51020408163	343.891028900522
2531.88775510204	343.91925375333
2538.26530612245	343.94727274264
2544.64285714286	343.97508736996
2551.02040816327	344.002699125863
2557.39795918367	344.030109490022
2563.77551020408	344.057319931313
2570.15306122449	344.084331907924
2576.5306122449	344.111146867409
2582.90816326531	344.137766246733
2589.28571428571	344.164191472394
2595.66326530612	344.190423960506
2602.04081632653	344.216465116839
2608.41836734694	344.242316336891
2614.79591836735	344.267979006005
2621.17346938776	344.29345449943
2627.55102040816	344.318744182357
2633.92857142857	344.343849410021
2640.30612244898	344.368771527795
2646.68367346939	344.393511871235
2653.0612244898	344.418071766131
2659.4387755102	344.442452528619
2665.81632653061	344.466655465251
2672.19387755102	344.490681873033
2678.57142857143	344.514533039497
2684.94897959184	344.538210242807
2691.32653061224	344.561714751811
2697.70408163265	344.585047826076
2704.08163265306	344.608210715987
2710.45918367347	344.631204662831
2716.83673469388	344.654030898831
2723.21428571429	344.676690647204
2729.59183673469	344.69918512226
2735.9693877551	344.721515529468
2742.34693877551	344.743683065483
2748.72448979592	344.765688918226
2755.10204081633	344.787534266974
2761.47959183673	344.809220282405
2767.85714285714	344.830748126634
2774.23469387755	344.852118953309
2780.61224489796	344.873333907682
2786.98979591837	344.894394126638
2793.36734693878	344.915300738759
2799.74489795918	344.936054864407
2806.12244897959	344.956657615786
2812.5	344.977110096966
2818.87755102041	344.997413403963
2825.25510204082	345.017568624817
2831.63265306122	345.037576839631
2838.01020408163	345.05743912061
2844.38775510204	345.077156532147
2850.76530612245	345.096730130891
2857.14285714286	345.116160965765
2863.52040816327	345.135450078034
2869.89795918367	345.154598501384
2876.27551020408	345.173607261969
2882.65306122449	345.192477378438
2889.0306122449	345.21120986201
2895.40816326531	345.229805716549
2901.78571428571	345.248265938591
2908.16326530612	345.266591517384
2914.54081632653	345.284783434976
2920.91836734694	345.302842666263
2927.29591836735	345.320770179015
2933.67346938776	345.338566933936
2940.05102040816	345.356233884739
2946.42857142857	345.373771978188
2952.80612244898	345.391182154117
2959.18367346939	345.408465345513
2965.5612244898	345.425622478573
2971.9387755102	345.44265447273
2978.31632653061	345.459562240699
2984.69387755102	345.476346688549
2991.07142857143	345.493008715749
2997.44897959184	345.509549215194
3003.82653061224	345.525969073262
3010.20408163265	345.542269169881
3016.58163265306	345.558450378563
3022.95918367347	345.574513566428
3029.33673469388	345.590459594282
3035.71428571429	345.606289316666
3042.09183673469	345.622003581875
3048.4693877551	345.637603232009
3054.84693877551	345.653089103039
3061.22448979592	345.668462024844
3067.60204081633	345.683722821235
3073.97959183673	345.698872310014
3080.35714285714	345.713911303032
3086.73469387755	345.728840606217
3093.11224489796	345.743661019604
3099.48979591837	345.758373337399
3105.86734693878	345.772978348031
3112.24489795918	345.787476834161
3118.62244897959	345.801869572738
3125	345.816157335059
3131.37755102041	345.830340886795
3137.75510204082	345.844420988018
3144.13265306122	345.858398393262
3150.51020408163	345.872273851567
3156.88775510204	345.886048106506
3163.26530612245	345.899721896216
3169.64285714286	345.91329595346
3176.02040816327	345.926771005667
3182.39795918367	345.940147774944
3188.77551020408	345.953426978131
3195.15306122449	345.96660932685
3201.5306122449	345.979695527534
3207.90816326531	345.992686281449
3214.28571428571	346.005582284753
3220.66326530612	346.018384228536
3227.04081632653	346.03109279884
3233.41836734694	346.043708676695
3239.79591836735	346.056232538172
3246.17346938776	346.06866505442
3252.55102040816	346.081006891677
3258.92857142857	346.093258711324
3265.30612244898	346.105421169926
3271.68367346939	346.117494919261
3278.0612244898	346.129480606339
3284.4387755102	346.141378873458
3290.81632653061	346.153190358241
3297.19387755102	346.16491569365
3303.57142857143	346.176555508026
3309.94897959184	346.188110425136
3316.32653061224	346.199581064201
3322.70408163265	346.210968039915
3329.08163265306	346.222271962487
3335.45918367347	346.233493437689
3341.83673469388	346.24463306687
3348.21428571429	346.255691446981
3354.59183673469	346.26666917063
3360.9693877551	346.277566826106
3367.34693877551	346.288384997401
3373.72448979592	346.299124264241
3380.10204081633	346.309785202136
3386.47959183673	346.320368382399
3392.85714285714	346.330874372163
3399.23469387755	346.34130373443
3405.61224489796	346.351657028105
3411.98979591837	346.361934808009
3418.36734693878	346.37213762491
3424.74489795918	346.382266025567
3431.12244897959	346.392320552755
3437.5	346.402301745281
3443.87755102041	346.412210138022
3450.25510204082	346.422046261962
3456.63265306122	346.43181064421
3463.01020408163	346.441503808023
3469.38775510204	346.451126272845
3475.76530612245	346.46067855434
3482.14285714286	346.470161164402
3488.52040816327	346.479574611188
3494.89795918367	346.488919399155
3501.27551020408	346.498196029087
3507.65306122449	346.507404998101
3514.0306122449	346.516546799695
3520.40816326531	346.52562192377
3526.78571428571	346.534630856655
3533.16326530612	346.543574081121
3539.54081632653	346.552452076427
3545.91836734694	346.56126531834
3552.29591836735	346.570014279149
3558.67346938776	346.578699427697
3565.05102040816	346.587321229412
3571.42857142857	346.595880146334
3577.80612244898	346.604376637118
3584.18367346939	346.612811157081
3590.5612244898	346.621184158223
3596.9387755102	346.629496089244
3603.31632653061	346.637747395568
3609.69387755102	346.645938519371
3616.07142857143	346.654069899614
3622.44897959184	346.662141972043
3628.82653061224	346.670155169229
3635.20408163265	346.678109920592
3641.58163265306	346.686006652423
3647.95918367347	346.693845787893
3654.33673469388	346.701627747092
3660.71428571429	346.70935294705
3667.09183673469	346.717021801752
3673.4693877551	346.724634722158
3679.84693877551	346.732192116238
3686.22448979592	346.739694388988
3692.60204081633	346.747141942443
3698.97959183673	346.754535175707
3705.35714285714	346.761874484977
3711.73469387755	346.769160263561
3718.11224489796	346.776392901891
3724.48979591837	346.783572787556
3730.86734693878	346.790700305322
3737.24489795918	346.797775837142
3743.62244897959	346.804799762184
3750	346.811772456853
3756.37755102041	346.818694294812
3762.75510204082	346.82556564699
3769.13265306122	346.832386881614
3775.51020408163	346.839158364228
3781.88775510204	346.845880457711
3788.26530612245	346.852553522288
3794.64285714286	346.85917791556
3801.02040816327	346.865753992525
3807.39795918367	346.872282105587
3813.77551020408	346.878762604576
3820.15306122449	346.885195836777
3826.5306122449	346.891582146942
3832.90816326531	346.897921877303
3839.28571428571	346.904215367597
3845.66326530612	346.91046295509
3852.04081632653	346.916664974582
3858.41836734694	346.922821758429
3864.79591836735	346.928933636566
3871.17346938776	346.935000936527
3877.55102040816	346.941023983448
3883.92857142857	346.947003100094
3890.30612244898	346.952938606884
3896.68367346939	346.958830821895
3903.0612244898	346.964680060881
3909.4387755102	346.970486637296
3915.81632653061	346.976250862312
3922.19387755102	346.981973044825
3928.57142857143	346.987653491477
3934.94897959184	346.99329250668
3941.32653061224	346.998890392624
3947.70408163265	347.00444744929
3954.08163265306	347.009963974474
3960.45918367347	347.015440263802
3966.83673469388	347.020876610744
3973.21428571429	347.026273306625
3979.59183673469	347.031630640646
3985.9693877551	347.036948899904
3992.34693877551	347.042228369399
3998.72448979592	347.047469332047
4005.10204081633	347.052672068708
4011.47959183673	347.057836858193
4017.85714285714	347.062963977274
4024.23469387755	347.068053700707
4030.61224489796	347.073106301247
4036.98979591837	347.078122049657
4043.36734693878	347.083101214723
4049.74489795918	347.088044063272
4056.12244897959	347.092950860191
4062.5	347.097821868426
4068.87755102041	347.102657349007
4075.25510204082	347.107457561063
4081.63265306122	347.112222761836
4088.01020408163	347.116953206683
4094.38775510204	347.121649149103
4100.76530612245	347.12631084075
4107.14285714286	347.130938531437
4113.52040816327	347.135532469154
4119.89795918367	347.140092900086
4126.27551020408	347.144620068625
4132.65306122449	347.149114217375
4139.0306122449	347.153575587168
4145.40816326531	347.158004417088
4151.78571428571	347.162400944472
4158.16326530612	347.166765404922
4164.54081632653	347.171098032324
4170.91836734694	347.175399058862
4177.29591836735	347.179668715021
4183.67346938776	347.183907229606
4190.05102040816	347.188114829754
4196.42857142857	347.192291740949
4202.80612244898	347.196438187025
4209.18367346939	347.200554390182
4215.5612244898	347.204640571007
4221.9387755102	347.208696948474
4228.31632653061	347.212723739956
4234.69387755102	347.216721161246
4241.07142857143	347.220689426562
4247.44897959184	347.224628748559
4253.82653061224	347.228539338338
4260.20408163265	347.232421405466
4266.58163265306	347.236275157978
4272.95918367347	347.240100802392
4279.33673469388	347.243898543718
4285.71428571429	347.247668585475
4292.09183673469	347.251411129695
4298.4693877551	347.255126376936
4304.84693877551	347.258814526292
4311.22448979592	347.262475775412
4317.60204081633	347.266110320494
4323.97959183673	347.269718356308
4330.35714285714	347.273300076208
4336.73469387755	347.276855672134
4343.11224489796	347.280385334623
4349.48979591837	347.283889252828
4355.86734693878	347.287367614521
4362.24489795918	347.290820606102
4368.62244897959	347.294248412612
4375	347.297651217744
4381.37755102041	347.301029203852
4387.75510204082	347.304382551957
4394.13265306122	347.30771144176
4400.51020408163	347.311016051654
4406.88775510204	347.31429655873
4413.26530612245	347.317553138785
4419.64285714286	347.320785966334
4426.02040816327	347.323995214625
4432.39795918367	347.327181055635
4438.77551020408	347.330343660089
4445.15306122449	347.333483197468
4451.5306122449	347.336599836019
4457.90816326531	347.339693742755
4464.28571428571	347.342765083476
4470.66326530612	347.345814022773
4477.04081632653	347.348840724035
4483.41836734694	347.351845349458
4489.79591836735	347.354828060057
4496.17346938776	347.357789015674
4502.55102040816	347.360728374981
4508.92857142857	347.363646295494
4515.30612244898	347.366542933584
4521.68367346939	347.369418444477
4528.0612244898	347.372272982269
4534.4387755102	347.375106699929
4540.81632653061	347.377919749316
4547.19387755102	347.380712281177
4553.57142857143	347.383484445159
4559.94897959184	347.386236389821
4566.32653061224	347.388968262636
4572.70408163265	347.391680210002
4579.08163265306	347.394372377249
4585.45918367347	347.397044908647
4591.83673469388	347.399697947415
4598.21428571429	347.402331635724
4604.59183673469	347.404946114712
4610.9693877551	347.407541524486
4617.34693877551	347.410118004132
4623.72448979592	347.412675691718
4630.10204081633	347.415214724308
4636.47959183673	347.417735237969
4642.85714285714	347.42023736777
4649.23469387755	347.422721247796
4655.61224489796	347.425187011157
4661.98979591837	347.427634789992
4668.36734693878	347.430064715472
4674.74489795918	347.432476917814
4681.12244897959	347.434871526287
4687.5	347.437248669215
4693.87755102041	347.439608473984
4700.25510204082	347.441951067056
4706.63265306122	347.444276573967
4713.01020408163	347.446585119338
4719.38775510204	347.448876826881
4725.76530612245	347.451151819407
4732.14285714286	347.45341021883
4738.52040816327	347.455652146174
4744.89795918367	347.457877721582
4751.27551020408	347.460087064321
4757.65306122449	347.462280292786
4764.0306122449	347.464457524509
4770.40816326531	347.466618876166
4776.78571428571	347.468764463584
4783.16326530612	347.470894401738
4789.54081632653	347.473008804771
4795.91836734694	347.475107785993
4802.29591836735	347.477191457885
4808.67346938776	347.479259932107
4815.05102040816	347.481313319507
4821.42857142857	347.483351730125
4827.80612244898	347.485375273196
4834.18367346939	347.487384057159
4840.5612244898	347.489378189663
4846.9387755102	347.491357777572
4853.31632653061	347.493322926969
4859.69387755102	347.495273743163
4866.07142857143	347.497210330698
4872.44897959184	347.499132793353
4878.82653061224	347.50104123415
4885.20408163265	347.502935755361
4891.58163265306	347.50481645851
4897.95918367347	347.506683444383
4904.33673469388	347.508536813029
4910.71428571429	347.510376663767
4917.09183673469	347.512203095195
4923.4693877551	347.514016205187
4929.84693877551	347.515816090906
4936.22448979592	347.517602848808
4942.60204081633	347.51937657464
4948.97959183673	347.521137363457
4955.35714285714	347.522885309615
4961.73469387755	347.52462050674
4968.11224489796	347.526343048191
4974.48979591837	347.528053024993
4980.86734693878	347.529750526763
4987.24489795918	347.531435695013
4993.62244897959	347.533108328307
5000	347.534769121155
5006.37755102041	347.536422547509
5012.75510204082	347.538021698131
5019.13265306122	347.539769941386
5025.51020408163	347.537410546389
5031.88775510204	347.519408239193
5038.26530612245	347.475996760247
5044.64285714286	347.401520648445
5051.02040816327	347.295328433501
5057.39795918367	347.162331194608
5063.77551020408	347.007844685913
5070.15306122449	346.849137212993
5076.5306122449	346.691942257919
5082.90816326531	346.535937058982
5089.28571428571	346.381047662267
5095.66326530612	346.227291922679
5102.04081632653	346.07465745255
5108.41836734694	345.923136157091
5114.79591836735	345.77272004048
5121.17346938776	345.623401009451
5127.55102040816	345.475171065888
5133.92857142857	345.328022266645
5140.30612244898	345.181946725932
5146.68367346939	345.036936615706
5153.0612244898	344.89298416514
5159.4387755102	344.750081659997
5165.81632653061	344.608221442198
5172.19387755102	344.467395909638
5178.57142857143	344.327597515717
5184.94897959184	344.188818768766
5191.32653061224	344.051052231703
5197.70408163265	343.914290521858
5204.08163265306	343.778526310366
5210.45918367347	343.643752321705
5216.83673469388	343.50996133346
5223.21428571429	343.377146176017
5229.59183673469	343.245299731959
5235.9693877551	343.114414935695
5242.34693877551	342.984484773298
5248.72448979592	342.855502282023
5255.10204081633	342.727460549804
5261.47959183673	342.60035271496
5267.85714285714	342.474171966011
5274.23469387755	342.348911541099
5280.61224489796	342.224564727586
5286.98979591837	342.101124861859
5293.36734693878	341.978585328996
5299.74489795918	341.85693956223
5306.12244897959	341.736181042621
5312.5	341.616303298908
5318.87755102041	341.497299907032
5325.25510204082	341.379164489685
5331.63265306122	341.261890716075
5338.01020408163	341.145472301716
5344.38775510204	341.029903007888
5350.76530612245	340.915176641291
5357.14285714286	340.801287053879
5363.52040816327	340.688228142507
5369.89795918367	340.575993848454
5376.27551020408	340.46457815714
5382.65306122449	340.353975097986
5389.0306122449	340.244178743937
5395.40816326531	340.135183211075
5401.78571428571	340.026982658423
5408.16326530612	339.919571287711
5414.54081632653	339.812943342889
5420.91836734694	339.707093109813
5427.29591836735	339.602014916117
5433.67346938776	339.497703130834
5440.05102040816	339.394152163985
5446.42857142857	339.291356466332
5452.80612244898	339.189310529235
5459.18367346939	339.088008884193
5465.5612244898	338.987446102508
5471.9387755102	338.887616795121
5478.31632653061	338.788515612362
5484.69387755102	338.690137243501
5491.07142857143	338.592476416487
5497.44897959184	338.495527897826
5503.82653061224	338.399286492201
5510.20408163265	338.303747042107
5516.58163265306	338.208904427649
5522.95918367347	338.114753566384
5529.33673469388	338.021289412887
5535.71428571429	337.928506958462
5542.09183673469	337.836401231006
5548.4693877551	337.744967294735
5554.84693877551	337.654200249792
5561.22448979592	337.564095232016
5567.60204081633	337.474647412827
5573.97959183673	337.385851998851
5580.35714285714	337.297704231601
5586.73469387755	337.210199387308
5593.11224489796	337.123332776748
5599.48979591837	337.037099744843
5605.86734693878	336.951495670405
5612.24489795918	336.866515966025
5618.62244897959	336.782156077785
5625	336.698411484912
5631.37755102041	336.615277699579
5637.75510204082	336.532750266792
5644.13265306122	336.450824764021
5650.51020408163	336.369496800927
5656.88775510204	336.288762019222
5663.26530612245	336.208616092475
5669.64285714286	336.129054725754
5676.02040816327	336.050073655401
5682.39795918367	335.971668648938
5688.77551020408	335.893835504768
5695.15306122449	335.816570051872
5701.5306122449	335.739868149645
5707.90816326531	335.663725687769
5714.28571428571	335.588138585871
5720.66326530612	335.513102793277
5727.04081632653	335.438614288901
5733.41836734694	335.364669081039
5739.79591836735	335.29126320704
5746.17346938776	335.218392733118
5752.55102040816	335.146053754261
5758.92857142857	335.074242393935
5765.30612244898	335.002954803818
5771.68367346939	334.932187163662
5778.0612244898	334.861935681159
5784.4387755102	334.792196591618
5790.81632653061	334.722966157754
5797.19387755102	334.654240669596
5803.57142857143	334.586016444265
5809.94897959184	334.518289825685
5816.32653061224	334.451057184421
5822.70408163265	334.384314917593
5829.08163265306	334.318059448578
5835.45918367347	334.252287226785
5841.83673469388	334.186994727542
5848.21428571429	334.122178451941
5854.59183673469	334.057834926552
5860.9693877551	333.993960703235
5867.34693877551	333.93055235906
5873.72448979592	333.867606496081
5880.10204081633	333.805119741078
5886.47959183673	333.743088745423
5892.85714285714	333.681510184988
5899.23469387755	333.620380759859
5905.61224489796	333.559697194144
5911.98979591837	333.499456235875
5918.36734693878	333.439654656847
5924.74489795918	333.380289252355
5931.12244897959	333.321356841034
5937.5	333.262854264789
5943.87755102041	333.204778388558
5950.25510204082	333.147126100098
5956.63265306122	333.089894309862
5963.01020408163	333.033079950903
5969.38775510204	332.976679978612
5975.76530612245	332.920691370541
5982.14285714286	332.865111126329
5988.52040816327	332.809936267529
5994.89795918367	332.75516383737
6001.27551020408	332.700790900625
6007.65306122449	332.64681454354
6014.0306122449	332.593231873603
6020.40816326531	332.540040019351
6026.78571428571	332.487236130278
6033.16326530612	332.434817376722
6039.54081632653	332.38278094962
6045.91836734694	332.331124060365
6052.29591836735	332.279843940736
6058.67346938776	332.228937842717
6065.05102040816	332.178403038293
6071.42857142857	332.128236819332
6077.80612244898	332.078436497516
6084.18367346939	332.028999404114
6090.5612244898	331.979922889819
6096.9387755102	331.931204324671
6103.31632653061	331.88284109793
6109.69387755102	331.834830617861
6116.07142857143	331.787170311606
6122.44897959184	331.739857625121
6128.82653061224	331.692890022995
6135.20408163265	331.646264988269
6141.58163265306	331.599980022338
6147.95918367347	331.554032644875
6154.33673469388	331.50842039362
6160.71428571429	331.463140824235
6167.09183673469	331.41819151024
6173.4693877551	331.373570042882
6179.84693877551	331.329274030938
6186.22448979592	331.285301100607
6192.60204081633	331.241648895452
6198.97959183673	331.198315076217
6205.35714285714	331.155297320672
6211.73469387755	331.112593323528
6218.11224489796	331.070200796358
6224.48979591837	331.028117467396
6230.86734693878	330.986341081417
6237.24489795918	330.944869399678
6243.62244897959	330.903700199784
6250	330.862831275513
6256.37755102041	330.82226043672
6262.75510204082	330.781985509286
6269.13265306122	330.742004334935
6275.51020408163	330.702314771097
6281.88775510204	330.662914690848
6288.26530612245	330.623801982809
6294.64285714286	330.584974550972
6301.02040816327	330.546430314593
6307.39795918367	330.508167208144
6313.77551020408	330.470183181166
6320.15306122449	330.432476198126
6326.5306122449	330.395044238329
6332.90816326531	330.357885295865
6339.28571428571	330.320997379434
6345.66326530612	330.284378512233
6352.04081632653	330.248026731897
6358.41836734694	330.2119400904
6364.79591836735	330.176116653893
6371.17346938776	330.140554502616
6377.55102040816	330.105251730851
6383.92857142857	330.070206446775
6390.30612244898	330.035416772337
6396.68367346939	330.000880843184
6403.0612244898	329.966596808599
6409.4387755102	329.932562831342
6415.81632653061	329.898777087548
6422.19387755102	329.865237766683
6428.57142857143	329.831943071433
6434.94897959184	329.798891217565
6441.32653061224	329.766080433846
6447.70408163265	329.733508962003
6454.08163265306	329.701175056578
6460.45918367347	329.669076984818
6466.83673469388	329.637213026614
6473.21428571429	329.605581474436
6479.59183673469	329.574180633184
6485.9693877551	329.543008820102
6492.34693877551	329.512064364736
6498.72448979592	329.481345608825
6505.10204081633	329.450850906175
6511.47959183673	329.420578622593
6517.85714285714	329.390527135842
6524.23469387755	329.360694835503
6530.61224489796	329.331080122879
6536.98979591837	329.301681410949
6543.36734693878	329.272497124289
6549.74489795918	329.243525698943
6556.12244897959	329.214765582346
6562.5	329.186215233288
6568.87755102041	329.1578731218
6575.25510204082	329.12973772905
6581.63265306122	329.101807547281
6588.01020408163	329.074081079767
6594.38775510204	329.04655684068
6600.76530612245	329.019233355009
6607.14285714286	328.992109158524
6613.52040816327	328.965182797684
6619.89795918367	328.938452829533
6626.27551020408	328.911917821623
6632.65306122449	328.88557635199
6639.0306122449	328.859427009031
6645.40816326531	328.833468391421
6651.78571428571	328.80769910806
6658.16326530612	328.782117778018
6664.54081632653	328.756723030421
6670.91836734694	328.731513504377
6677.29591836735	328.706487848942
6683.67346938776	328.681644723034
6690.05102040816	328.656982795329
6696.42857142857	328.632500744209
6702.80612244898	328.608197257725
6709.18367346939	328.584071033486
6715.5612244898	328.560120778581
6721.9387755102	328.53634520954
6728.31632653061	328.512743052273
6734.69387755102	328.489313041966
6741.07142857143	328.466053923016
6747.44897959184	328.442964449
6753.82653061224	328.420043382593
6760.20408163265	328.39728949547
6766.58163265306	328.374701568266
6772.95918367347	328.352278390535
6779.33673469388	328.330018760647
6785.71428571429	328.307921485722
6792.09183673469	328.28598538159
6798.4693877551	328.264209272736
6804.84693877551	328.242591992198
6811.22448979592	328.221132381517
6817.60204081633	328.199829290707
6823.97959183673	328.178681578169
6830.35714285714	328.15768811061
6836.73469387755	328.136847763007
6843.11224489796	328.116159418564
6849.48979591837	328.095621968617
6855.86734693878	328.075234312574
6862.24489795918	328.054995357888
6868.62244897959	328.034904019986
6875	328.014959222193
6881.37755102041	327.995159895677
6887.75510204082	327.975504979427
6894.13265306122	327.955993420163
6900.51020408163	327.936624172272
6906.88775510204	327.917396197776
6913.26530612245	327.898308466281
6919.64285714286	327.879359954897
6926.02040816327	327.860549648182
6932.39795918367	327.841876538119
6938.77551020408	327.823339624047
6945.15306122449	327.804937912586
6951.5306122449	327.786670417602
6957.90816326531	327.768536160171
6964.28571428571	327.750534168503
6970.66326530612	327.732663477881
6977.04081632653	327.714923130633
6983.41836734694	327.697312176087
6989.79591836735	327.679829670488
6996.17346938776	327.662474676958
7002.55102040816	327.645246265471
7008.92857142857	327.628143512781
7015.30612244898	327.611165502366
7021.68367346939	327.594311324385
7028.0612244898	327.577580075655
7034.4387755102	327.560970859567
7040.81632653061	327.544482786043
7047.19387755102	327.528114971507
7053.57142857143	327.511866538836
7059.94897959184	327.495736617292
7066.32653061224	327.47972434248
7072.70408163265	327.463828856329
7079.08163265306	327.448049307025
7085.45918367347	327.43238484895
7091.83673469388	327.41683464266
7098.21428571429	327.401397854849
7104.59183673469	327.386073658275
7110.9693877551	327.370861231722
7117.34693877551	327.355759759978
7123.72448979592	327.340768433781
7130.10204081633	327.325886449756
7136.47959183673	327.311113010388
7142.85714285714	327.296447323993
7149.23469387755	327.281888604659
7155.61224489796	327.267436072191
7161.98979591837	327.253088952092
7168.36734693878	327.238846475527
7174.74489795918	327.224707879256
7181.12244897959	327.210672405598
7187.5	327.196739302414
7193.87755102041	327.182907823051
7200.25510204082	327.16917722629
7206.63265306122	327.155546776318
7213.01020408163	327.142015742704
7219.38775510204	327.128583400336
7225.76530612245	327.115249029383
7232.14285714286	327.102011915271
7238.52040816327	327.088871348647
7244.89795918367	327.07582662532
7251.27551020408	327.06287704623
7257.65306122449	327.05002191743
7264.0306122449	327.037260550034
7270.40816326531	327.024592260167
7276.78571428571	327.012016368946
7283.16326530612	326.999532202454
7289.54081632653	326.987139091677
7295.91836734694	326.974836372475
7302.29591836735	326.962623385562
7308.67346938776	326.950499476464
7315.05102040816	326.938463995471
7321.42857142857	326.926516297609
7327.80612244898	326.914655742622
7334.18367346939	326.902881694919
7340.5612244898	326.891193523534
7346.9387755102	326.879590602112
7353.31632653061	326.868072308872
7359.69387755102	326.856638026561
7366.07142857143	326.845287142421
7372.44897959184	326.834019048176
7378.82653061224	326.822833139987
7385.20408163265	326.811728818408
7391.58163265306	326.800705488368
7397.95918367347	326.789762559145
7404.33673469388	326.778899444322
7410.71428571429	326.76811556175
7417.09183673469	326.757410333534
7423.4693877551	326.746783185999
7429.84693877551	326.736233549647
7436.22448979592	326.725760859127
7442.60204081633	326.715364553234
7448.97959183673	326.705044074799
7455.35714285714	326.694798870796
7461.73469387755	326.684628393322
7468.11224489796	326.674532088404
7474.48979591837	326.664509445731
7480.86734693878	326.654559976547
7487.24489795918	326.644681937551
7493.62244897959	326.634881784221
7500	326.625038827758
7506.37755102041	326.614755110789
7512.75510204082	326.603597663337
7519.13265306122	326.5911444977
7525.51020408163	326.576985927753
7531.88775510204	326.56072663621
7538.26530612245	326.541988402901
7544.64285714286	326.520412410623
7551.02040816327	326.495661510867
7557.39795918367	326.467422465513
7563.77551020408	326.4354078867
7570.15306122449	326.399357983237
7576.5306122449	326.359042246059
7582.90816326531	326.314261011758
7589.28571428571	326.264846590723
7595.66326530612	326.210664286975
7602.04081632653	326.151613356929
7608.41836734694	326.087627641951
7614.79591836735	326.018675840711
7621.17346938776	325.944761707414
7627.55102040816	325.865924154668
7633.92857142857	325.782236869617
7640.30612244898	325.693807752212
7646.68367346939	325.600778281351
7653.0612244898	325.503322664045
7659.4387755102	325.401646553575
7665.81632653061	325.295985705368
7672.19387755102	325.186604556505
7678.57142857143	325.073794470856
7684.94897959184	324.957871765847
7691.32653061224	324.839175698752
7697.70408163265	324.718066345548
7704.08163265306	324.594922193611
7710.45918367347	324.470137660271
7716.83673469388	324.344120418611
7723.21428571429	324.217290486595
7729.59183673469	324.090070254248
7735.9693877551	323.962881095904
7742.34693877551	323.836091755042
7748.72448979592	323.710263644548
7755.10204081633	323.585344315624
7761.47959183673	323.46133703236
7767.85714285714	323.338234317499
7774.23469387755	323.216029422726
7780.61224489796	323.094715863122
7786.98979591837	322.974287127168
7793.36734693878	322.854736761589
7799.74489795918	322.736058360101
7806.12244897959	322.6182455627
7812.5	322.501292055995
7818.87755102041	322.385191572631
7825.25510204082	322.269937890865
7831.63265306122	322.155524834334
7838.01020408163	322.041946271853
7844.38775510204	321.929196116887
7850.76530612245	321.817268327212
7857.14285714286	321.706156904754
7863.52040816327	321.595855895245
7869.89795918367	321.486359387758
7876.27551020408	321.377661514428
7882.65306122449	321.269756450321
7889.0306122449	321.162638412962
7895.40816326531	321.056301661964
7901.78571428571	320.950740498832
7908.16326530612	320.845949266735
7914.54081632653	320.741922350032
7920.91836734694	320.63865417397
7927.29591836735	320.536139204548
7933.67346938776	320.434371948162
7940.05102040816	320.333346951189
7946.42857142857	320.233058799758
7952.80612244898	320.133502119603
7959.18367346939	320.03467157562
7965.5612244898	319.936561871535
7971.9387755102	319.839167749747
7978.31632653061	319.742483991083
7984.69387755102	319.646505414361
7991.07142857143	319.551226876134
7997.44897959184	319.45664327057
8003.82653061224	319.362749529084
8010.20408163265	319.269540619982
8016.58163265306	319.177011548259
8022.95918367347	319.085157355452
8029.33673469388	318.993973119212
8035.71428571429	318.903453953022
8042.09183673469	318.813595006065
8048.4693877551	318.724391462959
8054.84693877551	318.635838543372
8061.22448979592	318.547931501795
8067.60204081633	318.460665627437
8073.97959183673	318.374036243848
8080.35714285714	318.288038708619
8086.73469387755	318.20266841321
8093.11224489796	318.117920782784
8099.48979591837	318.033791275815
8105.86734693878	317.950275383843
8112.24489795918	317.867368631362
8118.62244897959	317.78506657554
8125	317.703364805881
8131.37755102041	317.622258944032
8137.75510204082	317.541744643672
8144.13265306122	317.461817590152
8150.51020408163	317.382473500228
8156.88775510204	317.303708121926
8163.26530612245	317.225517234353
8169.64285714286	317.147896647345
8176.02040816327	317.070842201248
8182.39795918367	316.994349766831
8188.77551020408	316.918415244987
8195.15306122449	316.843034566444
8201.5306122449	316.768203691599
8207.90816326531	316.693918610402
8214.28571428571	316.620175342011
8220.66326530612	316.546969934564
8227.04081632653	316.474298465065
8233.41836734694	316.402157039179
8239.79591836735	316.330541790918
8246.17346938776	316.259448882455
8252.55102040816	316.188874504037
8258.92857142857	316.118814873689
8265.30612244898	316.049266236966
8271.68367346939	315.980224866807
8278.0612244898	315.911687063413
8284.4387755102	315.843649153926
8290.81632653061	315.776107492227
8297.19387755102	315.709058458844
8303.57142857143	315.642498460736
8309.94897959184	315.576423931012
8316.32653061224	315.510831328772
8322.70408163265	315.445717139021
8329.08163265306	315.381077872384
8335.45918367347	315.316910064882
8341.83673469388	315.253210277819
8348.21428571429	315.189975097641
8354.59183673469	315.127201135645
8360.9693877551	315.064885027803
8367.34693877551	315.003023434684
8373.72448979592	314.941613041228
8380.10204081633	314.880650556501
8386.47959183673	314.82013271356
8392.85714285714	314.760056269362
8399.23469387755	314.700418004491
8405.61224489796	314.641214722965
8411.98979591837	314.582443252143
8418.36734693878	314.524100442567
8424.74489795918	314.466183167707
8431.12244897959	314.408688323801
8437.5	314.351612829791
8443.87755102041	314.294953627092
8450.25510204082	314.238707679378
8456.63265306122	314.182871972466
8463.01020408163	314.127443514226
8469.38775510204	314.072419334314
8475.76530612245	314.017796484011
8482.14285714286	313.963572036147
8488.52040816327	313.909743084927
8494.89795918367	313.856306745708
8501.27551020408	313.803260154863
8507.65306122449	313.750600469715
8514.0306122449	313.698324868309
8520.40816326531	313.646430549228
8526.78571428571	313.594914731501
8533.16326530612	313.543774654488
8539.54081632653	313.493007577653
8545.91836734694	313.44261078041
8552.29591836735	313.392581562065
8558.67346938776	313.342917241637
8565.05102040816	313.293615157655
8571.42857142857	313.24467266805
8577.80612244898	313.196087150079
8584.18367346939	313.147856000112
8590.5612244898	313.099976633469
8596.9387755102	313.052446484342
8603.31632653061	313.005263005676
8609.69387755102	312.95842366896
8616.07142857143	312.911925964094
8622.44897959184	312.865767399337
8628.82653061224	312.819945501126
8635.20408163265	312.774457813899
8641.58163265306	312.729301900001
8647.95918367347	312.68447533961
8654.33673469388	312.639975730527
8660.71428571429	312.59580068804
8667.09183673469	312.551947844862
8673.4693877551	312.508414850994
8679.84693877551	312.465199373547
8686.22448979592	312.422299096623
8692.60204081633	312.379711721268
8698.97959183673	312.337434965287
8705.35714285714	312.295466563098
8711.73469387755	312.253804265648
8718.11224489796	312.21244584033
8724.48979591837	312.171389070796
8730.86734693878	312.130631756832
8737.24489795918	312.090171714308
8743.62244897959	312.05000677504
8750	312.010134786623
8756.37755102041	311.970553612338
8762.75510204082	311.9312611311
8769.13265306122	311.892255237281
8775.51020408163	311.853533840576
8781.88775510204	311.815094865944
8788.26530612245	311.776936253509
8794.64285714286	311.739055958393
8801.02040816327	311.701451950608
8807.39795918367	311.664122215012
8813.77551020408	311.627064751164
8820.15306122449	311.590277573184
8826.5306122449	311.553758709669
8832.90816326531	311.517506203641
8839.28571428571	311.481518112374
8845.66326530612	311.445792507286
8852.04081632653	311.410327473882
8858.41836734694	311.375121111653
8864.79591836735	311.340171533925
8871.17346938776	311.305476867768
8877.55102040816	311.271035253949
8883.92857142857	311.236844846796
8890.30612244898	311.202903814069
8896.68367346939	311.169210336892
8903.0612244898	311.135762609695
8909.4387755102	311.102558840054
8915.81632653061	311.069597248595
8922.19387755102	311.036876068949
8928.57142857143	311.004393547644
8934.94897959184	310.97214794397
8941.32653061224	310.940137529903
8947.70408163265	310.90836059006
8954.08163265306	310.876815421559
8960.45918367347	310.845500333916
8966.83673469388	310.814413648981
8973.21428571429	310.783553700878
8979.59183673469	310.752918835855
8985.9693877551	310.722507412205
8992.34693877551	310.692317800222
8998.72448979592	310.662348382095
9005.10204081633	310.632597551788
9011.47959183673	310.60306371497
9017.85714285714	310.573745288977
9024.23469387755	310.544640702674
9030.61224489796	310.515748396361
9036.98979591837	310.487066821731
9043.36734693878	310.458594441789
9049.74489795918	310.43032973073
9056.12244897959	310.402271173861
9062.5	310.374417267568
9068.87755102041	310.346766519204
9075.25510204082	310.319317446984
9081.63265306122	310.292068579934
9088.01020408163	310.265018457835
9094.38775510204	310.238165631106
9100.76530612245	310.211508660716
9107.14285714286	310.185046118151
9113.52040816327	310.15877658533
9119.89795918367	310.132698654494
9126.27551020408	310.106810928137
9132.65306122449	310.081112018982
9139.0306122449	310.055600549861
9145.40816326531	310.030275153631
9151.78571428571	310.005134473125
9158.16326530612	309.980177161101
9164.54081632653	309.955401880125
9170.91836734694	309.9308073025
9177.29591836735	309.906392110238
9183.67346938776	309.882154994969
9190.05102040816	309.858094657847
9196.42857142857	309.834209809492
9202.80612244898	309.810499169956
9209.18367346939	309.786961468621
9215.5612244898	309.763595444112
9221.9387755102	309.740399844269
9228.31632653061	309.717373426081
9234.69387755102	309.694514955587
9241.07142857143	309.671823207813
9247.44897959184	309.649296966741
9253.82653061224	309.626935025226
9260.20408163265	309.604736184909
9266.58163265306	309.582699256169
9272.95918367347	309.560823058087
9279.33673469388	309.539106418346
9285.71428571429	309.517548173161
9292.09183673469	309.496147167251
9298.4693877551	309.474902253775
9304.84693877551	309.453812294237
9311.22448979592	309.432876158438
9317.60204081633	309.412092724444
9323.97959183673	309.391460878502
9330.35714285714	309.370979514966
9336.73469387755	309.350647536254
9343.11224489796	309.330463852815
9349.48979591837	309.310427383028
9355.86734693878	309.290537053148
9362.24489795918	309.270791797279
9368.62244897959	309.251190557306
9375	309.231732282816
9381.37755102041	309.21241593105
9387.75510204082	309.193240466879
9394.13265306122	309.174204862716
9400.51020408163	309.155308098456
9406.88775510204	309.136549161437
9413.26530612245	309.117927046404
9419.64285714286	309.099440755416
9426.02040816327	309.081089297803
9432.39795918367	309.062871690136
9438.77551020408	309.044786956164
9445.15306122449	309.02683412674
9451.5306122449	309.009012239783
9457.90816326531	308.99132034025
9464.28571428571	308.973757480055
9470.66326530612	308.956322718015
9477.04081632653	308.939015119819
9483.41836734694	308.921833757985
9489.79591836735	308.90477771178
9496.17346938776	308.887846067178
9502.55102040816	308.871037916841
9508.92857142857	308.854352360045
9515.30612244898	308.837788502623
9521.68367346939	308.821345456929
9528.0612244898	308.805022341812
9534.4387755102	308.788818282536
9540.81632653061	308.772732410732
9547.19387755102	308.75676386438
9553.57142857143	308.740911787752
9559.94897959184	308.72517533135
9566.32653061224	308.709553651866
9572.70408163265	308.69404591216
9579.08163265306	308.678651281195
9585.45918367347	308.663368933983
9591.83673469388	308.648198051555
9598.21428571429	308.633137820932
9604.59183673469	308.618187435054
9610.9693877551	308.603346092735
9617.34693877551	308.58861299865
9623.72448979592	308.573987363276
9630.10204081633	308.559468402837
9636.47959183673	308.545055339272
9642.85714285714	308.530747400209
9649.23469387755	308.516543818906
9655.61224489796	308.5024438342
9661.98979591837	308.488446690488
9668.36734693878	308.474551637688
9674.74489795918	308.460757931178
9681.12244897959	308.447064831761
9687.5	308.433471605645
9693.87755102041	308.419977524389
9700.25510204082	308.406581864856
9706.63265306122	308.393283909182
9713.01020408163	308.380082944753
9719.38775510204	308.366978264147
9725.76530612245	308.35396916509
9732.14285714286	308.34105495044
9738.52040816327	308.328234928148
9744.89795918367	308.315508411199
9751.27551020408	308.302874717587
9757.65306122449	308.290333170293
9764.0306122449	308.277883097234
9770.40816326531	308.265523831219
9776.78571428571	308.253254709924
9783.16326530612	308.241075075871
9789.54081632653	308.228984276366
9795.91836734694	308.216981663469
9802.29591836735	308.205066593978
9808.67346938776	308.193238429382
9815.05102040816	308.181496535822
9821.42857142857	308.169840284054
9827.80612244898	308.158269049442
9834.18367346939	308.1467822119
9840.5612244898	308.135379155853
9846.9387755102	308.124059270223
9853.31632653061	308.112821948399
9859.69387755102	308.101666588183
9866.07142857143	308.090592591766
9872.44897959184	308.079599365709
9878.82653061224	308.068686320903
9885.20408163265	308.057852872525
9891.58163265306	308.047098440018
9897.95918367347	308.036422447072
9904.33673469388	308.025824321574
9910.71428571429	308.015303495576
9917.09183673469	308.004859405279
9923.4693877551	307.994491491003
9929.84693877551	307.984199197141
9936.22448979592	307.973981972133
9942.60204081633	307.963839268457
9948.97959183673	307.953770542579
9955.35714285714	307.943775254924
9961.73469387755	307.933852869851
9968.11224489796	307.924002855639
9974.48979591837	307.914224684436
9980.86734693878	307.904517832236
9987.24489795918	307.89488177886
9993.62244897959	307.885316007929
10000	307.875820006823
10006.3775510204	307.866393266654
10012.7551020408	307.857035282262
10019.1326530612	307.847745552163
10025.5102040816	307.838523578528
10031.887755102	307.82936886716
10038.2653061224	307.820280927474
10044.6428571429	307.811259272457
10051.0204081633	307.802303418643
10057.3979591837	307.793412886101
10063.7755102041	307.784587198402
10070.1530612245	307.775825882584
10076.5306122449	307.767128469134
10082.9081632653	307.758494491972
10089.2857142857	307.749923488417
10095.6632653061	307.741414999151
10102.0408163265	307.732968568215
10108.4183673469	307.724583742979
10114.7959183673	307.716260074109
10121.1734693878	307.707997115543
10127.5510204082	307.699794424483
10133.9285714286	307.691651561359
10140.306122449	307.683568089801
10146.6836734694	307.675543576621
10153.0612244898	307.667577591801
10159.4387755102	307.659669708453
10165.8163265306	307.651819502798
10172.193877551	307.644026554152
10178.5714285714	307.636290444906
10184.9489795918	307.628610760488
10191.3265306122	307.620987089348
10197.7040816327	307.613419022946
10204.0816326531	307.60590615572
10210.4591836735	307.598448085062
10216.8367346939	307.591044411298
10223.2142857143	307.583694737681
10229.5918367347	307.576398670349
10235.9693877551	307.569155818309
10242.3469387755	307.561965793427
10248.7244897959	307.554828210403
10255.1020408163	307.547742686737
10261.4795918367	307.540708842722
10267.8571428571	307.533726301426
10274.2346938776	307.526794688664
10280.612244898	307.519913632976
10286.9897959184	307.513082765611
10293.3673469388	307.506301720518
10299.7448979592	307.499570134305
10306.1224489796	307.492887646231
10312.5	307.486253898192
10318.8775510204	307.479668534695
10325.2551020408	307.473131202836
10331.6326530612	307.466641552283
10338.0102040816	307.460199235269
10344.387755102	307.453803906557
10350.7653061224	307.447455223424
10357.1428571429	307.441152845653
10363.5204081633	307.434896435511
10369.8979591837	307.428685657721
10376.2755102041	307.422520179452
10382.6530612245	307.416399670306
10389.0306122449	307.410323802294
10395.4081632653	307.404292249814
10401.7857142857	307.39830468964
10408.1632653061	307.39236080091
10414.5408163265	307.386460265097
10420.9183673469	307.380602765996
10427.2959183673	307.374787989709
10433.6734693878	307.369015624634
10440.0510204082	307.363285361434
10446.4285714286	307.357596893028
10452.806122449	307.35194991458
10459.1836734694	307.346344123477
10465.5612244898	307.340779219307
10471.9387755102	307.335254903854
10478.3163265306	307.329770881078
10484.693877551	307.324326857097
10491.0714285714	307.318922540169
10497.4489795918	307.313557640683
10503.8265306122	307.308231871144
10510.2040816327	307.302944946148
10516.5816326531	307.297696582371
10522.9591836735	307.292486498565
10529.3367346939	307.287314415526
10535.7142857143	307.282180056086
10542.0918367347	307.277083145099
10548.4693877551	307.272023409433
10554.8469387755	307.26700057794
10561.2244897959	307.26201438145
10567.6020408163	307.257064552759
10573.9795918367	307.252150826615
10580.3571428571	307.247272939695
10586.7346938776	307.242430630595
10593.112244898	307.237623639825
10599.4897959184	307.232851709786
10605.8673469388	307.22811458475
10612.2448979592	307.223412010862
10618.6224489796	307.21874373612
10625	307.214109510353
10631.3775510204	307.209509085217
10637.7551020408	307.204942214182
10644.1326530612	307.200408652517
10650.5102040816	307.195908157271
10656.887755102	307.191440487266
10663.2653061224	307.187005403088
10669.6428571429	307.182602667066
10676.0204081633	307.178232043259
10682.3979591837	307.173893297452
10688.7755102041	307.169586197139
10695.1530612245	307.165310511505
10701.5306122449	307.161066011419
10707.9081632653	307.156852469426
10714.2857142857	307.152669659727
10720.6632653061	307.148517358169
10727.0408163265	307.144395342234
10733.4183673469	307.140303391031
10739.7959183673	307.136241285275
10746.1734693878	307.132208807281
10752.5510204082	307.128205740954
10758.9285714286	307.124231871777
10765.306122449	307.120286986793
10771.6836734694	307.116370874597
10778.0612244898	307.112483325334
10784.4387755102	307.108624130673
10790.8163265306	307.104793083802
10797.193877551	307.100989979421
10803.5714285714	307.097214613727
10809.9489795918	307.093466784403
10816.3265306122	307.089746290604
10822.7040816327	307.086052932955
10829.0816326531	307.082386513534
10835.4591836735	307.07874683586
10841.8367346939	307.075133704887
10848.2142857143	307.071546926993
10854.5918367347	307.067986309966
10860.9693877551	307.064451662995
10867.3469387755	307.060942796663
10873.7244897959	307.057459522936
10880.1020408163	307.054001655148
10886.4795918367	307.050569007994
10892.8571428571	307.047161397525
10899.2346938776	307.043778641131
10905.612244898	307.040420557531
10911.9897959184	307.037086966771
10918.3673469388	307.033777690209
10924.7448979592	307.030492550503
10931.1224489796	307.027231371606
10937.5	307.023993978755
10943.8775510204	307.020780198464
10950.2551020408	307.017589858509
10956.6326530612	307.014422787921
10963.0102040816	307.011278816983
10969.387755102	307.008157777214
10975.7653061224	307.005059501358
10982.1428571429	307.001983823382
10988.5204081633	306.998930578468
10994.8979591837	306.995899602993
11001.2755102041	306.992890734529
11007.6530612245	306.989903811837
11014.0306122449	306.986938674852
11020.4081632653	306.983995164673
11026.7857142857	306.98107312356
11033.1632653061	306.978172394928
11039.5408163265	306.975292823328
11045.9183673469	306.972434254446
11052.2959183673	306.969596535095
11058.6734693878	306.966779513207
11065.0510204082	306.96398303782
11071.4285714286	306.961206959072
11077.806122449	306.958451128198
11084.1836734694	306.955715397518
11090.5612244898	306.952999620423
11096.9387755102	306.95030365138
11103.3163265306	306.947627345916
11109.693877551	306.94497056061
11116.0714285714	306.942333153086
11122.4489795918	306.93971498201
11128.8265306122	306.937115907079
11135.2040816327	306.934535789009
11141.5816326531	306.931974489535
11147.9591836735	306.9294318714
11154.3367346939	306.926907798349
11160.7142857143	306.924402135118
11167.0918367347	306.921914747432
11173.4693877551	306.919445501995
11179.8469387755	306.916994266484
11186.2244897959	306.914560909538
11192.6020408163	306.912145300757
11198.9795918367	306.909747310692
11205.3571428571	306.907366810837
11211.7346938776	306.905003673623
11218.112244898	306.902657772414
11224.4897959184	306.900328981494
11230.8673469388	306.898017176067
11237.2448979592	306.895722232244
11243.6224489796	306.893444027044
11250	306.89118243838
11256.3775510204	306.888937345054
11262.7551020408	306.886708626757
11269.1326530612	306.884496164053
11275.5102040816	306.882299838379
11281.887755102	306.880119532035
11288.2653061224	306.877955128183
11294.6428571429	306.875806510835
11301.0204081633	306.873673564847
11307.3979591837	306.871556175918
11313.7755102041	306.86945423058
11320.1530612245	306.867367616192
11326.5306122449	306.865296220934
11332.9081632653	306.863239933803
11339.2857142857	306.861198644605
11345.6632653061	306.859172243949
11352.0408163265	306.857160623242
11358.4183673469	306.855163674686
11364.7959183673	306.853181291265
11371.1734693878	306.851213366744
11377.5510204082	306.849259795666
11383.9285714286	306.847320473343
11390.306122449	306.845395295845
11396.6836734694	306.843484160007
11403.0612244898	306.841586963411
11409.4387755102	306.839703604392
11415.8163265306	306.837833982019
11422.193877551	306.835977996102
11428.5714285714	306.834135547183
11434.9489795918	306.832306536526
11441.3265306122	306.830490866115
11447.7040816327	306.828688438653
11454.0816326531	306.826899157548
11460.4591836735	306.825122926915
11466.8367346939	306.823359651567
11473.2142857143	306.821609237013
11479.5918367347	306.819871589451
11485.9693877551	306.818146615761
11492.3469387755	306.816434223504
11498.7244897959	306.814734320916
11505.1020408163	306.813046816901
11511.4795918367	306.811371621025
11517.8571428571	306.809708643519
11524.2346938776	306.808057795265
11530.612244898	306.806418987795
11536.9897959184	306.804792133289
11543.3673469388	306.803177144564
11549.7448979592	306.801573935077
11556.1224489796	306.79998241891
11562.5	306.798402510779
11568.8775510204	306.796834126017
11575.2551020408	306.795277180577
11581.6326530612	306.793731591022
11588.0102040816	306.792197274527
11594.387755102	306.790674148871
11600.7653061224	306.789162132429
11607.1428571429	306.787661144175
11613.5204081633	306.786171103673
11619.8979591837	306.784691931073
11626.2755102041	306.783223547108
11632.6530612245	306.781765873088
11639.0306122449	306.7803188309
11645.4081632653	306.778882342997
11651.7857142857	306.777456332399
11658.1632653061	306.776040722689
11664.5408163265	306.774635438006
11670.9183673469	306.773240403041
11677.2959183673	306.771855543037
11683.6734693878	306.770480783781
11690.0510204082	306.769116051601
11696.4285714286	306.767761273361
11702.806122449	306.766416376462
11709.1836734694	306.765081288832
11715.5612244898	306.763755938924
11721.9387755102	306.762440255716
11728.3163265306	306.7611341687
11734.693877551	306.759837607887
11741.0714285714	306.758550503792
11747.4489795918	306.757272787444
11753.8265306122	306.75600439037
11760.2040816327	306.754745244599
11766.5816326531	306.753495282653
11772.9591836735	306.752254437549
11779.3367346939	306.751022642793
11785.7142857143	306.749799832372
11792.0918367347	306.748585940758
11798.4693877551	306.747380902901
11804.8469387755	306.746184654224
11811.2244897959	306.744997130619
11817.6020408163	306.743818268451
11823.9795918367	306.742648004545
11830.3571428571	306.741486276188
11836.7346938776	306.740333021124
11843.112244898	306.739188177551
11849.4897959184	306.73805168412
11855.8673469388	306.736923479925
11862.2448979592	306.735803504508
11868.6224489796	306.734691697852
11875	306.733588000375
11881.3775510204	306.732492352932
11887.7551020408	306.731404696807
11894.1326530612	306.730324973716
11900.5102040816	306.729253125796
11906.887755102	306.728189095609
11913.2653061224	306.727132826134
11919.6428571429	306.726084260768
11926.0204081633	306.725043343318
11932.3979591837	306.724010018003
11938.7755102041	306.722984229449
11945.1530612245	306.721965922685
11951.5306122449	306.720955043139
11957.9081632653	306.719951536642
11964.2857142857	306.718955349417
11970.6632653061	306.717966428077
11977.0408163265	306.716984719629
11983.4183673469	306.716010171464
11989.7959183673	306.715042731356
11996.1734693878	306.714082347462
12002.5510204082	306.713128968316
12008.9285714286	306.712182542828
12015.306122449	306.71124302028
12021.6836734694	306.710310350322
12028.0612244898	306.709384482976
12034.4387755102	306.708465368624
12040.8163265306	306.707552958013
12047.193877551	306.706647202247
12053.5714285714	306.705748052788
12059.9489795918	306.704855461452
12066.3265306122	306.703969380406
12072.7040816327	306.703089762164
12079.0816326531	306.702216559591
12085.4591836735	306.701349725892
12091.8367346939	306.700489214614
12098.2142857143	306.699634979643
12104.5918367347	306.698786975203
12110.9693877551	306.697945155848
12117.3469387755	306.697109476468
12123.7244897959	306.696279892279
12130.1020408163	306.695456358825
12136.4795918367	306.694638831973
12142.8571428571	306.693827267914
12149.2346938776	306.693021623156
12155.612244898	306.692221854525
12161.9897959184	306.691427919163
12168.3673469388	306.690639774525
12174.7448979592	306.689857378373
12181.1224489796	306.689080688781
12187.5	306.688309664127
12193.8775510204	306.687544263092
12200.2551020408	306.686784444659
12206.6326530612	306.686030168111
12213.0102040816	306.685281393026
12219.387755102	306.684538079279
12225.7653061224	306.683800187036
12232.1428571429	306.683067676755
12238.5204081633	306.682340509181
12244.8979591837	306.681618645346
12251.2755102041	306.680902046566
12257.6530612245	306.68019067444
12264.0306122449	306.679484490845
12270.4081632653	306.678783457939
12276.7857142857	306.678087538153
12283.1632653061	306.677396694195
12289.5408163265	306.676710889042
12295.9183673469	306.676030085944
12302.2959183673	306.675354248415
12308.6734693878	306.674683340241
12315.0510204082	306.674017325466
12321.4285714286	306.673356168401
12327.806122449	306.672699833614
12334.1836734694	306.672048285933
12340.5612244898	306.671401490443
12346.9387755102	306.670759412482
12353.3163265306	306.670122017643
12359.693877551	306.669489271768
12366.0714285714	306.668861140948
12372.4489795918	306.668237591524
12378.8265306122	306.667618590079
12385.2040816327	306.667004103443
12391.5816326531	306.666394098685
12397.9591836735	306.665788543116
12404.3367346939	306.665187404285
12410.7142857143	306.664590649979
12417.0918367347	306.663998248216
12423.4693877551	306.663410167252
12429.8469387755	306.662826375571
12436.2244897959	306.662246841889
12442.6020408163	306.661671535149
12448.9795918367	306.661100424522
12455.3571428571	306.660533479402
12461.7346938776	306.659970669408
12468.112244898	306.659411964377
12474.4897959184	306.658857334372
12480.8673469388	306.658306749669
12487.2448979592	306.657760180764
12493.6224489796	306.657217598365
12500	306.656678973398


==> Figures/dyn-ecco/sig4-7-C1-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	301.973704076038
25	357.075
30	435
35	435
40	435
45	435
50	435
55	435
60	435
65	435
70	435
75	435
80	435
85	435
90	435
95	435
100	435
105	435
110	435
115	435
120	435
125	435
130	435
135	435
140	435
145	435
150	435
155	435
160	435
165	435
170	435
175	435
180	435
185	435
190	435
195	435
200	435
205	435
210	435
215	435
220	435
225	435
230	435
235	435
240	435
245	435
250	435
255	435
260	435
265	435
270	435
275	435
280	435
285	435
290	435
295	435
300	435
305	435
310	435
315	435
320	435
325	435
330	435
335	435
340	435
345	435
350	435
355	435
360	435
365	435
370	435
375	435
380	435
385	435
390	435
395	435
400	435
405	435
410	435
415	435
420	435
425	435
430	435
435	435
440	435
445	435
450	435
455	435
460	435
465	435
470	435
475	435
480	435
485	435
490	435
495	435
500	435
505	435
510	435
515	435
520	435
525	435
530	435
535	435
540	435
545	435
550	435
555	435
560	435
565	435
570	435
575	435
580	435
585	435
590	435
595	435
600	435
605	435
610	435
615	435
620	435
625	435
630	435
635	435
640	435
645	435
650	435
655	435
660	435
665	435
670	435
675	435
680	435
685	435
690	435
695	435
700	435
705	435
710	435
715	435
720	435
725	435
730	435
735	435
740	435
745	435
750	435
755	435
760	435
765	435
770	435
775	435
780	435
785	435
790	435
795	435
800	435
805	435
810	435
815	435
820	435
825	435
830	435
835	435
840	435
845	435
850	435
855	435
860	435
865	435
870	435
875	435
880	435
885	435
890	435
895	435
900	435
905	435
910	435
915	435
920	435
925	435
930	435
935	435
940	435
945	435
950	435
955	435
960	435
965	435
970	435
975	435
980	435
985	435
990	435
995	435
1000	435
1005	435
1010	435
1015	435
1020	435
1025	435
1030	435
1035	435
1040	435
1045	435
1050	435
1055	435
1060	435
1065	435
1070	435
1075	435
1080	435
1085	435
1090	435
1095	435
1100	435
1105	435
1110	435
1115	435
1120	435
1125	435
1130	435
1135	435
1140	435
1145	435
1150	435
1155	435
1160	435
1165	435
1170	435
1175	435
1180	435
1185	435
1190	435
1195	435
1200	435
1205	435
1210	435
1215	435
1220	435
1225	435
1230	435
1235	435
1240	435
1245	435
1250	435
1255	435
1260	435
1265	435
1270	435
1275	435
1280	435
1285	435
1290	435
1295	435
1300	435
1305	435
1310	435
1315	435
1320	435
1325	435
1330	435
1335	435
1340	435
1345	435
1350	435
1355	435
1360	435
1365	435
1370	435
1375	435
1380	435
1385	435
1390	435
1395	435
1400	435
1405	435
1410	435
1415	435
1420	435
1425	435
1430	435
1435	435
1440	435
1445	435
1450	435
1455	435
1460	435
1465	435
1470	435
1475	435
1480	435
1485	435
1490	435
1495	435
1500	435
1505	435
1510	435
1515	435
1520	435
1525	435
1530	435
1535	435
1540	435
1545	435
1550	435
1555	435
1560	435
1565	435
1570	435
1575	435
1580	435
1585	435
1590	435
1595	435
1600	435
1605	435
1610	435
1615	435
1620	435
1625	435
1630	435
1635	435
1640	435
1645	435
1650	435
1655	435
1660	435
1665	435
1670	435
1675	435
1680	435
1685	435
1690	435
1695	435
1700	435
1705	435
1710	435
1715	435
1720	435
1725	435
1730	435
1735	435
1740	435
1745	435
1750	435
1755	435
1760	435
1765	435
1770	435
1775	435
1780	435
1785	435
1790	435
1795	435
1800	435
1805	435
1810	435
1815	435
1820	435
1825	435
1830	435
1835	435
1840	435
1845	435
1850	435
1855	435
1860	435
1865	435
1870	435
1875	435
1880	435
1885	435
1890	435
1895	435
1900	435
1905	435
1910	435
1915	435
1920	435
1925	435
1930	435
1935	435
1940	435
1945	435
1950	435
1955	435
1960	435
1965	435
1970	435
1975	435
1980	435
1985	435
1990	435
1995	435
2000	435
2005	435
2010	435
2015	435
2020	435
2025	435
2030	435
2035	435
2040	435
2045	435
2050	435
2055	435
2060	435
2065	435
2070	435
2075	435
2080	435
2085	435
2090	435
2095	435
2100	435
2105	435
2110	435
2115	435
2120	435
2125	435
2130	435
2135	435
2140	435
2145	435
2150	435
2155	435
2160	435
2165	435
2170	435
2175	435
2180	435
2185	435
2190	435
2195	435
2200	435
2205	435
2210	435
2215	435
2220	435
2225	435
2230	435
2235	435
2240	435
2245	435
2250	435
2255	435
2260	435
2265	435
2270	435
2275	435
2280	435
2285	435
2290	435
2295	435
2300	435
2305	435
2310	435
2315	435
2320	435
2325	435
2330	435
2335	435
2340	435
2345	435
2350	435
2355	435
2360	435
2365	435
2370	435
2375	435
2380	435
2385	435
2390	435
2395	435
2400	435
2405	435
2410	435
2415	435
2420	435
2425	435
2430	435
2435	435
2440	435
2445	435
2450	435
2455	435
2460	435
2465	435
2470	435
2475	435
2480	435
2485	435
2490	435
2495	435
2500	435
2505	435
2510	435
2515	435
2520	435
2525	435
2530	435
2535	435
2540	435
2545	435
2550	435
2555	435
2560	435
2565	435
2570	435
2575	435
2580	435
2585	435
2590	435
2595	435
2600	435
2605	435
2610	435
2615	435
2620	435
2625	435
2630	435
2635	435
2640	435
2645	435
2650	435
2655	435
2660	435
2665	435
2670	435
2675	435
2680	435
2685	435
2690	435
2695	435
2700	435
2705	435
2710	435
2715	435
2720	435
2725	435
2730	435
2735	435
2740	435
2745	435
2750	435
2755	435
2760	435
2765	435
2770	435
2775	435
2780	435
2785	435
2790	435
2795	435
2800	435
2805	435
2810	435
2815	435
2820	435
2825	435
2830	435
2835	435
2840	435
2845	435
2850	435
2855	435
2860	435
2865	435
2870	435
2875	435
2880	435
2885	435
2890	435
2895	435
2900	435
2905	435
2910	435
2915	435
2920	435
2925	435
2930	435
2935	435
2940	435
2945	435
2950	435
2955	435
2960	435
2965	435
2970	435
2975	435
2980	435
2985	435
2990	435
2995	435
3000	435
3005	435
3010	435
3015	435
3020	435
3025	435
3030	435
3035	435
3040	435
3045	435
3050	435
3055	435
3060	435
3065	435
3070	435
3075	435
3080	435
3085	435
3090	435
3095	435
3100	435
3105	435
3110	435
3115	435
3120	435
3125	435
3130	435
3135	435
3140	435
3145	435
3150	435
3155	435
3160	435
3165	435
3170	435
3175	435
3180	435
3185	435
3190	435
3195	435
3200	435
3205	435
3210	435
3215	435
3220	435
3225	435
3230	435
3235	435
3240	435
3245	435
3250	435
3255	435
3260	435
3265	435
3270	435
3275	435
3280	435
3285	435
3290	435
3295	435
3300	435
3305	435
3310	435
3315	435
3320	435
3325	435
3330	435
3335	435
3340	435
3345	435
3350	435
3355	435
3360	435
3365	435
3370	435
3375	435
3380	435
3385	435
3390	435
3395	435
3400	435
3405	435
3410	435
3415	435
3420	435
3425	435
3430	435
3435	435
3440	435
3445	435
3450	435
3455	435
3460	435
3465	435
3470	435
3475	435
3480	435
3485	435
3490	435
3495	435
3500	435
3505	435
3510	435
3515	435
3520	435
3525	435
3530	435
3535	435
3540	435
3545	435
3550	435
3555	435
3560	435
3565	435
3570	435
3575	435
3580	435
3585	435
3590	435
3595	435
3600	435
3605	435
3610	435
3615	435
3620	435
3625	435
3630	435
3635	435
3640	435
3645	435
3650	435
3655	435
3660	435
3665	435
3670	435
3675	435
3680	435
3685	435
3690	435
3695	435
3700	435
3705	435
3710	435
3715	435
3720	435
3725	435
3730	435
3735	435
3740	435
3745	435
3750	435
3755	435
3760	435
3765	435
3770	435
3775	435
3780	435
3785	435
3790	435
3795	435
3800	435
3805	435
3810	435
3815	435
3820	435
3825	435
3830	435
3835	435
3840	435
3845	435
3850	435
3855	435
3860	435
3865	435
3870	435
3875	435
3880	435
3885	435
3890	435
3895	435
3900	435
3905	435
3910	435
3915	435
3920	435
3925	435
3930	435
3935	435
3940	435
3945	435
3950	435
3955	435
3960	435
3965	435
3970	435
3975	435
3980	435
3985	435
3990	435
3995	435
4000	435
4005	435
4010	435
4015	435
4020	435
4025	435
4030	435
4035	435
4040	435
4045	435
4050	435
4055	435
4060	435
4065	435
4070	435
4075	435
4080	435
4085	435
4090	435
4095	435
4100	435
4105	435
4110	435
4115	435
4120	435
4125	435
4130	435
4135	435
4140	435
4145	435
4150	435
4155	435
4160	435
4165	435
4170	435
4175	435
4180	435
4185	435
4190	435
4195	435
4200	435
4205	435
4210	435
4215	435
4220	435
4225	435
4230	435
4235	435
4240	435
4245	435
4250	435
4255	435
4260	435
4265	435
4270	435
4275	435
4280	435
4285	435
4290	435
4295	435
4300	435
4305	435
4310	435
4315	435
4320	435
4325	435
4330	435
4335	435
4340	435
4345	435
4350	435
4355	435
4360	435
4365	435
4370	435
4375	435
4380	435
4385	435
4390	435
4395	435
4400	435
4405	435
4410	435
4415	435
4420	435
4425	435
4430	435
4435	435
4440	435
4445	435
4450	435
4455	435
4460	435
4465	435
4470	435
4475	435
4480	435
4485	435
4490	435
4495	435
4500	435
4505	435
4510	435
4515	435
4520	435
4525	435
4530	435
4535	435
4540	435
4545	435
4550	435
4555	435
4560	435
4565	435
4570	435
4575	435
4580	435
4585	435
4590	435
4595	435
4600	435
4605	435
4610	435
4615	435
4620	435
4625	435
4630	435
4635	435
4640	435
4645	435
4650	435
4655	435
4660	435
4665	435
4670	435
4675	435
4680	435
4685	435
4690	435
4695	435
4700	435
4705	435
4710	435
4715	435
4720	435
4725	435
4730	435
4735	435
4740	435
4745	435
4750	435
4755	435
4760	435
4765	435
4770	435
4775	435
4780	435
4785	435
4790	435
4795	435
4800	435
4805	435
4810	435
4815	435
4820	435
4825	435
4830	435
4835	435
4840	435
4845	435
4850	435
4855	435
4860	435
4865	435
4870	435
4875	435
4880	435
4885	435
4890	435
4895	435
4900	435
4905	435
4910	435
4915	435
4920	435
4925	435
4930	435
4935	435
4940	435
4945	435
4950	435
4955	435
4960	435
4965	435
4970	435
4975	435
4980	435
4985	435
4990	435
4995	435
5000	435
5005	435
5010	435
5015	435
5020	435
5025	433.678525939969
5030	429.843458848124
5035	423.870201811897
5040	416.343458848124
5045	408
5050	399.656541151876
5055	392.129798188103
5060	386.156541151876
5065	381
5070	381
5075	381
5080	381
5085	381
5090	381
5095	381
5100	381
5105	381
5110	381
5115	381
5120	381
5125	381
5130	381
5135	381
5140	381
5145	381
5150	381
5155	381
5160	381
5165	381
5170	381
5175	381
5180	381
5185	381
5190	381
5195	381
5200	381
5205	381
5210	381
5215	381
5220	381
5225	381
5230	381
5235	381
5240	381
5245	381
5250	381
5255	381
5260	381
5265	381
5270	381
5275	381
5280	381
5285	381
5290	381
5295	381
5300	381
5305	381
5310	381
5315	381
5320	381
5325	381
5330	381
5335	381
5340	381
5345	381
5350	381
5355	381
5360	381
5365	381
5370	381
5375	381
5380	381
5385	381
5390	381
5395	381
5400	381
5405	381
5410	381
5415	381
5420	381
5425	381
5430	381
5435	381
5440	381
5445	381
5450	381
5455	381
5460	381
5465	381
5470	381
5475	381
5480	381
5485	381
5490	381
5495	381
5500	381
5505	381
5510	381
5515	381
5520	381
5525	381
5530	381
5535	381
5540	381
5545	381
5550	381
5555	381
5560	381
5565	381
5570	381
5575	381
5580	381
5585	381
5590	381
5595	381
5600	381
5605	381
5610	381
5615	381
5620	381
5625	381
5630	381
5635	381
5640	381
5645	381
5650	381
5655	381
5660	381
5665	381
5670	381
5675	381
5680	381
5685	381
5690	381
5695	381
5700	381
5705	381
5710	381
5715	381
5720	381
5725	381
5730	381
5735	381
5740	381
5745	381
5750	381
5755	381
5760	381
5765	381
5770	381
5775	381
5780	381
5785	381
5790	381
5795	381
5800	381
5805	381
5810	381
5815	381
5820	381
5825	381
5830	381
5835	381
5840	381
5845	381
5850	381
5855	381
5860	381
5865	381
5870	381
5875	381
5880	381
5885	381
5890	381
5895	381
5900	381
5905	381
5910	381
5915	381
5920	381
5925	381
5930	381
5935	381
5940	381
5945	381
5950	381
5955	381
5960	381
5965	381
5970	381
5975	381
5980	381
5985	381
5990	381
5995	381
6000	381
6005	381
6010	381
6015	381
6020	381
6025	381
6030	381
6035	381
6040	381
6045	381
6050	381
6055	381
6060	381
6065	381
6070	381
6075	381
6080	381
6085	381
6090	381
6095	381
6100	381
6105	381
6110	381
6115	381
6120	381
6125	381
6130	381
6135	381
6140	381
6145	381
6150	381
6155	381
6160	381
6165	381
6170	381
6175	381
6180	381
6185	381
6190	381
6195	381
6200	381
6205	381
6210	381
6215	381
6220	381
6225	381
6230	381
6235	381
6240	381
6245	381
6250	381
6255	381
6260	381
6265	381
6270	381
6275	381
6280	381
6285	381
6290	381
6295	381
6300	381
6305	381
6310	381
6315	381
6320	381
6325	381
6330	381
6335	381
6340	381
6345	381
6350	381
6355	381
6360	381
6365	381
6370	381
6375	381
6380	381
6385	381
6390	381
6395	381
6400	381
6405	381
6410	381
6415	381
6420	381
6425	381
6430	381
6435	381
6440	381
6445	381
6450	381
6455	381
6460	381
6465	381
6470	381
6475	381
6480	381
6485	381
6490	381
6495	381
6500	381
6505	381
6510	381
6515	381
6520	381
6525	381
6530	381
6535	381
6540	381
6545	381
6550	381
6555	381
6560	381
6565	381
6570	381
6575	381
6580	381
6585	381
6590	381
6595	381
6600	381
6605	381
6610	381
6615	381
6620	381
6625	381
6630	381
6635	381
6640	381
6645	381
6650	381
6655	381
6660	381
6665	381
6670	381
6675	381
6680	381
6685	381
6690	381
6695	381
6700	381
6705	381
6710	381
6715	381
6720	381
6725	381
6730	381
6735	381
6740	381
6745	381
6750	381
6755	381
6760	381
6765	381
6770	381
6775	381
6780	381
6785	381
6790	381
6795	381
6800	381
6805	381
6810	381
6815	381
6820	381
6825	381
6830	381
6835	381
6840	381
6845	381
6850	381
6855	381
6860	381
6865	381
6870	381
6875	381
6880	381
6885	381
6890	381
6895	381
6900	381
6905	381
6910	381
6915	381
6920	381
6925	381
6930	381
6935	381
6940	381
6945	381
6950	381
6955	381
6960	381
6965	381
6970	381
6975	381
6980	381
6985	381
6990	381
6995	381
7000	381
7005	381
7010	381
7015	381
7020	381
7025	381
7030	381
7035	381
7040	381
7045	381
7050	381
7055	381
7060	381
7065	381
7070	381
7075	381
7080	381
7085	381
7090	381
7095	381
7100	381
7105	381
7110	381
7115	381
7120	381
7125	381
7130	381
7135	381
7140	381
7145	381
7150	381
7155	381
7160	381
7165	381
7170	381
7175	381
7180	381
7185	381
7190	381
7195	381
7200	381
7205	381
7210	381
7215	381
7220	381
7225	381
7230	381
7235	381
7240	381
7245	381
7250	381
7255	381
7260	381
7265	381
7270	381
7275	381
7280	381
7285	381
7290	381
7295	381
7300	381
7305	381
7310	381
7315	381
7320	381
7325	381
7330	381
7335	381
7340	381
7345	381
7350	381
7355	381
7360	381
7365	381
7370	381
7375	381
7380	381
7385	381
7390	381
7395	381
7400	381
7405	381
7410	381
7415	381
7420	381
7425	381
7430	381
7435	381
7440	381
7445	381
7450	381
7455	381
7460	381
7465	381
7470	381
7475	381
7480	381
7485	381
7490	381
7495	381
7500	380.955601389636
7505	380.822580779576
7510	380.601463141395
7515	380.293121125394
7520	379.898771616641
7525	379.419970932486
7530	378.858608680485
7535	378.216900300987
7540	377.497378323795
7545	376.702882373436
7550	375.836547962455
7555	374.901794116982
7560	373.902309883396
7565	372.842039769346
7570	371.725168176581
7575	370.556102887027
7580	369.339457667289
7585	368.080034060214
7590	366.782802435405
7595	365.452882373436
7600	364.095522461209
7605	362.716079578179
7610	361.319997755197
7615	359.91278668941
7620	358.5
7625	357.08721331059
7630	355.680002244803
7635	354.283920421821
7640	352.904477538791
7645	351.547117626564
7650	350.217197564595
7655	348.919965939786
7660	347.660542332711
7665	346.443897112973
7670	345.274831823419
7675	344.157960230654
7680	343.097690116604
7685	342.098205883018
7690	341.163452037545
7695	340.297117626564
7700	339.502621676205
7705	338.783099699013
7710	338.141391319515
7715	337.580029067514
7720	337.101228383359
7725	336.706878874606
7730	336.398536858605
7735	336.177419220424
7740	336
7745	336
7750	336
7755	336
7760	336
7765	336
7770	336
7775	336
7780	336
7785	336
7790	336
7795	336
7800	336
7805	336
7810	336
7815	336
7820	336
7825	336
7830	336
7835	336
7840	336
7845	336
7850	336
7855	336
7860	336
7865	336
7870	336
7875	336
7880	336
7885	336
7890	336
7895	336
7900	336
7905	336
7910	336
7915	336
7920	336
7925	336
7930	336
7935	336
7940	336
7945	336
7950	336
7955	336
7960	336
7965	336
7970	336
7975	336
7980	336
7985	336
7990	336
7995	336
8000	336
8005	336
8010	336
8015	336
8020	336
8025	336
8030	336
8035	336
8040	336
8045	336
8050	336
8055	336
8060	336
8065	336
8070	336
8075	336
8080	336
8085	336
8090	336
8095	336
8100	336
8105	336
8110	336
8115	336
8120	336
8125	336
8130	336
8135	336
8140	336
8145	336
8150	336
8155	336
8160	336
8165	336
8170	336
8175	336
8180	336
8185	336
8190	336
8195	336
8200	336
8205	336
8210	336
8215	336
8220	336
8225	336
8230	336
8235	336
8240	336
8245	336
8250	336
8255	336
8260	336
8265	336
8270	336
8275	336
8280	336
8285	336
8290	336
8295	336
8300	336
8305	336
8310	336
8315	336
8320	336
8325	336
8330	336
8335	336
8340	336
8345	336
8350	336
8355	336
8360	336
8365	336
8370	336
8375	336
8380	336
8385	336
8390	336
8395	336
8400	336
8405	336
8410	336
8415	336
8420	336
8425	336
8430	336
8435	336
8440	336
8445	336
8450	336
8455	336
8460	336
8465	336
8470	336
8475	336
8480	336
8485	336
8490	336
8495	336
8500	336
8505	336
8510	336
8515	336
8520	336
8525	336
8530	336
8535	336
8540	336
8545	336
8550	336
8555	336
8560	336
8565	336
8570	336
8575	336
8580	336
8585	336
8590	336
8595	336
8600	336
8605	336
8610	336
8615	336
8620	336
8625	336
8630	336
8635	336
8640	336
8645	336
8650	336
8655	336
8660	336
8665	336
8670	336
8675	336
8680	336
8685	336
8690	336
8695	336
8700	336
8705	336
8710	336
8715	336
8720	336
8725	336
8730	336
8735	336
8740	336
8745	336
8750	336
8755	336
8760	336
8765	336
8770	336
8775	336
8780	336
8785	336
8790	336
8795	336
8800	336
8805	336
8810	336
8815	336
8820	336
8825	336
8830	336
8835	336
8840	336
8845	336
8850	336
8855	336
8860	336
8865	336
8870	336
8875	336
8880	336
8885	336
8890	336
8895	336
8900	336
8905	336
8910	336
8915	336
8920	336
8925	336
8930	336
8935	336
8940	336
8945	336
8950	336
8955	336
8960	336
8965	336
8970	336
8975	336
8980	336
8985	336
8990	336
8995	336
9000	336
9005	336
9010	336
9015	336
9020	336
9025	336
9030	336
9035	336
9040	336
9045	336
9050	336
9055	336
9060	336
9065	336
9070	336
9075	336
9080	336
9085	336
9090	336
9095	336
9100	336
9105	336
9110	336
9115	336
9120	336
9125	336
9130	336
9135	336
9140	336
9145	336
9150	336
9155	336
9160	336
9165	336
9170	336
9175	336
9180	336
9185	336
9190	336
9195	336
9200	336
9205	336
9210	336
9215	336
9220	336
9225	336
9230	336
9235	336
9240	336
9245	336
9250	336
9255	336
9260	336
9265	336
9270	336
9275	336
9280	336
9285	336
9290	336
9295	336
9300	336
9305	336
9310	336
9315	336
9320	336
9325	336
9330	336
9335	336
9340	336
9345	336
9350	336
9355	336
9360	336
9365	336
9370	336
9375	336
9380	336
9385	336
9390	336
9395	336
9400	336
9405	336
9410	336
9415	336
9420	336
9425	336
9430	336
9435	336
9440	336
9445	336
9450	336
9455	336
9460	336
9465	336
9470	336
9475	336
9480	336
9485	336
9490	336
9495	336
9500	336
9505	336
9510	336
9515	336
9520	336
9525	336
9530	336
9535	336
9540	336
9545	336
9550	336
9555	336
9560	336
9565	336
9570	336
9575	336
9580	336
9585	336
9590	336
9595	336
9600	336
9605	336
9610	336
9615	336
9620	336
9625	336
9630	336
9635	336
9640	336
9645	336
9650	336
9655	336
9660	336
9665	336
9670	336
9675	336
9680	336
9685	336
9690	336
9695	336
9700	336
9705	336
9710	336
9715	336
9720	336
9725	336
9730	336
9735	336
9740	336
9745	336
9750	336
9755	336
9760	336
9765	336
9770	336
9775	336
9780	336
9785	336
9790	336
9795	336
9800	336
9805	336
9810	336
9815	336
9820	336
9825	336
9830	336
9835	336
9840	336
9845	336
9850	336
9855	336
9860	336
9865	336
9870	336
9875	336
9880	336
9885	336
9890	336
9895	336
9900	336
9905	336
9910	336
9915	336
9920	336
9925	336
9930	336
9935	336
9940	336
9945	336
9950	336
9955	336
9960	336
9965	336
9970	336
9975	336
9980	336
9985	336
9990	336
9995	336
10000	336
10005	336
10010	336
10015	336
10020	336
10025	336
10030	336
10035	336
10040	336
10045	336
10050	336
10055	336
10060	336
10065	336
10070	336
10075	336
10080	336
10085	336
10090	336
10095	336
10100	336
10105	336
10110	336
10115	336
10120	336
10125	336
10130	336
10135	336
10140	336
10145	336
10150	336
10155	336
10160	336
10165	336
10170	336
10175	336
10180	336
10185	336
10190	336
10195	336
10200	336
10205	336
10210	336
10215	336
10220	336
10225	336
10230	336
10235	336
10240	336
10245	336
10250	336
10255	336
10260	336
10265	336
10270	336
10275	336
10280	336
10285	336
10290	336
10295	336
10300	336
10305	336
10310	336
10315	336
10320	336
10325	336
10330	336
10335	336
10340	336
10345	336
10350	336
10355	336
10360	336
10365	336
10370	336
10375	336
10380	336
10385	336
10390	336
10395	336
10400	336
10405	336
10410	336
10415	336
10420	336
10425	336
10430	336
10435	336
10440	336
10445	336
10450	336
10455	336
10460	336
10465	336
10470	336
10475	336
10480	336
10485	336
10490	336
10495	336
10500	336
10505	336
10510	336
10515	336
10520	336
10525	336
10530	336
10535	336
10540	336
10545	336
10550	336
10555	336
10560	336
10565	336
10570	336
10575	336
10580	336
10585	336
10590	336
10595	336
10600	336
10605	336
10610	336
10615	336
10620	336
10625	336
10630	336
10635	336
10640	336
10645	336
10650	336
10655	336
10660	336
10665	336
10670	336
10675	336
10680	336
10685	336
10690	336
10695	336
10700	336
10705	336
10710	336
10715	336
10720	336
10725	336
10730	336
10735	336
10740	336
10745	336
10750	336
10755	336
10760	336
10765	336
10770	336
10775	336
10780	336
10785	336
10790	336
10795	336
10800	336
10805	336
10810	336
10815	336
10820	336
10825	336
10830	336
10835	336
10840	336
10845	336
10850	336
10855	336
10860	336
10865	336
10870	336
10875	336
10880	336
10885	336
10890	336
10895	336
10900	336
10905	336
10910	336
10915	336
10920	336
10925	336
10930	336
10935	336
10940	336
10945	336
10950	336
10955	336
10960	336
10965	336
10970	336
10975	336
10980	336
10985	336
10990	336
10995	336
11000	336
11005	336
11010	336
11015	336
11020	336
11025	336
11030	336
11035	336
11040	336
11045	336
11050	336
11055	336
11060	336
11065	336
11070	336
11075	336
11080	336
11085	336
11090	336
11095	336
11100	336
11105	336
11110	336
11115	336
11120	336
11125	336
11130	336
11135	336
11140	336
11145	336
11150	336
11155	336
11160	336
11165	336
11170	336
11175	336
11180	336
11185	336
11190	336
11195	336
11200	336
11205	336
11210	336
11215	336
11220	336
11225	336
11230	336
11235	336
11240	336
11245	336
11250	336
11255	336
11260	336
11265	336
11270	336
11275	336
11280	336
11285	336
11290	336
11295	336
11300	336
11305	336
11310	336
11315	336
11320	336
11325	336
11330	336
11335	336
11340	336
11345	336
11350	336
11355	336
11360	336
11365	336
11370	336
11375	336
11380	336
11385	336
11390	336
11395	336
11400	336
11405	336
11410	336
11415	336
11420	336
11425	336
11430	336
11435	336
11440	336
11445	336
11450	336
11455	336
11460	336
11465	336
11470	336
11475	336
11480	336
11485	336
11490	336
11495	336
11500	336
11505	336
11510	336
11515	336
11520	336
11525	336
11530	336
11535	336
11540	336
11545	336
11550	336
11555	336
11560	336
11565	336
11570	336
11575	336
11580	336
11585	336
11590	336
11595	336
11600	336
11605	336
11610	336
11615	336
11620	336
11625	336
11630	336
11635	336
11640	336
11645	336
11650	336
11655	336
11660	336
11665	336
11670	336
11675	336
11680	336
11685	336
11690	336
11695	336
11700	336
11705	336
11710	336
11715	336
11720	336
11725	336
11730	336
11735	336
11740	336
11745	336
11750	336
11755	336
11760	336
11765	336
11770	336
11775	336
11780	336
11785	336
11790	336
11795	336
11800	336
11805	336
11810	336
11815	336
11820	336
11825	336
11830	336
11835	336
11840	336
11845	336
11850	336
11855	336
11860	336
11865	336
11870	336
11875	336
11880	336
11885	336
11890	336
11895	336
11900	336
11905	336
11910	336
11915	336
11920	336
11925	336
11930	336
11935	336
11940	336
11945	336
11950	336
11955	336
11960	336
11965	336
11970	336
11975	336
11980	336
11985	336
11990	336
11995	336
12000	336
12005	336
12010	336
12015	336
12020	336
12025	336
12030	336
12035	336
12040	336
12045	336
12050	336
12055	336
12060	336
12065	336
12070	336
12075	336
12080	336
12085	336
12090	336
12095	336
12100	336
12105	336
12110	336
12115	336
12120	336
12125	336
12130	336
12135	336
12140	336
12145	336
12150	336
12155	336
12160	336
12165	336
12170	336
12175	336
12180	336
12185	336
12190	336
12195	336
12200	336
12205	336
12210	336
12215	336
12220	336
12225	336
12230	336
12235	336
12240	336
12245	336
12250	336
12255	336
12260	336
12265	336
12270	336
12275	336
12280	336
12285	336
12290	336
12295	336
12300	336
12305	336
12310	336
12315	336
12320	336
12325	336
12330	336
12335	336
12340	336
12345	336
12350	336
12355	336
12360	336
12365	336
12370	336
12375	336
12380	336
12385	336
12390	336
12395	336
12400	336
12405	336
12410	336
12415	336
12420	336
12425	336
12430	336
12435	336
12440	336
12445	336
12450	336
12455	336
12460	336
12465	336
12470	336
12475	336
12480	336
12485	336
12490	336
12495	336
12500	336


==> Figures/dyn-ecco/sig4-9-e-1.tsv <==
0	279.150000073505
6.37755102040816	279.150408865989
12.7551020408163	279.15034838607
19.1326530612245	279.150184814619
25.5102040816327	279.149770817175
31.8877551020408	279.149153502454
38.265306122449	279.148559665972
44.6428571428571	279.149144054082
51.0204081632653	279.152640695749
57.3979591836735	279.15943956389
63.7755102040816	279.171665082701
70.1530612244898	279.19146040901
76.530612244898	279.220678057715
82.9081632653061	279.260618362297
89.2857142857143	279.311992002275
95.6632653061225	279.374960256858
102.040816326531	279.449253091249
108.418367346939	279.534310707502
114.795918367347	279.629404349314
121.173469387755	279.733722205486
127.551020408163	279.846426444296
133.928571428571	279.96668952887
140.30612244898	280.093716319292
146.683673469388	280.226757128345
153.061224489796	280.36511459949
159.438775510204	280.508145984055
165.816326530612	280.655262925696
172.19387755102	280.805929815827
178.571428571429	280.959660907615
184.948979591837	281.116016835993
191.326530612245	281.27460115276
197.704081632653	281.435056930879
204.081632653061	281.597063161154
210.459183673469	281.760331450439
216.836734693878	281.924603057922
223.214285714286	282.089646091307
229.591836734694	282.255252795207
235.969387755102	282.421237191214
242.34693877551	282.587432996909
248.724489795918	282.753691615418
255.102040816327	282.919880318621
261.479591836735	283.085880673788
267.857142857143	283.251587136507
274.234693877551	283.416905689079
280.612244897959	283.581752661778
286.989795918367	283.746053708555
293.367346938775	283.909742853967
299.744897959184	284.072761606535
306.122448979592	284.235058197598
312.5	284.396586914892
318.877551020408	284.557307461396
325.255102040816	284.717184388424
331.632653061225	284.876186606039
338.010204081633	285.034286942192
344.387755102041	285.191461721414
350.765306122449	285.347690402789
357.142857142857	285.50295526547
363.520408163265	285.65724111315
369.897959183673	285.810535003954
376.275510204082	285.962826018464
382.65306122449	286.114105055656
389.030612244898	286.264364636341
395.408163265306	286.413598731625
401.785714285714	286.561802614541
408.163265306122	286.708972724883
414.540816326531	286.855106541708
420.918367346939	287.000202474026
427.295918367347	287.144259765653
433.673469387755	287.287278404989
440.051020408163	287.429259043892
446.428571428571	287.570202927852
452.80612244898	287.71011183407
459.183673469388	287.848988012037
465.561224489796	287.98683413214
471.938775510204	288.123653241089
478.316326530612	288.259448720829
484.69387755102	288.394224250387
491.071428571429	288.527983773124
497.448979591837	288.660731468081
503.826530612245	288.792471722699
510.204081632653	288.923209108642
516.581632653061	289.052948360878
522.959183673469	289.18169435893
529.336734693878	289.309452109087
535.714285714286	289.43622672906
542.091836734694	289.562023434578
548.469387755102	289.686847526948
554.84693877551	289.810704381694
561.224489795918	289.93359943874
567.602040816327	290.055538193716
573.979591836735	290.176526189753
580.357142857143	290.296569010268
586.734693877551	290.415672272637
593.112244897959	290.533841622461
599.489795918367	290.651082728255
605.867346938776	290.76740127682
612.244897959184	290.882802969122
618.622448979592	290.997293516488
625	291.110878637216
631.377551020408	291.223564053551
637.755102040816	291.335355488954
644.132653061224	291.446258665623
650.510204081633	291.556279302298
656.887755102041	291.665423112246
663.265306122449	291.773695801446
669.642857142857	291.881103066988
676.020408163265	291.987650595619
682.397959183673	292.093344062356
688.775510204082	292.198189129318
695.15306122449	292.302191444664
701.530612244898	292.405356641598
707.908163265306	292.507690337411
714.285714285714	292.609198132738
720.663265306122	292.709885610841
727.040816326531	292.80975833687
733.418367346939	292.908821857249
739.795918367347	293.007081699187
746.173469387755	293.104543370157
752.551020408163	293.201212357348
758.928571428571	293.297094127292
765.30612244898	293.392194125524
771.683673469388	293.486517776168
778.061224489796	293.580070481555
784.438775510204	293.672857622007
790.816326530612	293.764884555571
797.19387755102	293.856156617669
803.571428571429	293.946679120883
809.948979591837	294.036457354801
816.326530612245	294.125496585797
822.704081632653	294.213802056741
829.081632653061	294.301378986914
835.459183673469	294.38823257188
841.836734693878	294.474367983262
848.214285714286	294.55979036857
854.591836734694	294.644504851166
860.969387755102	294.728516530142
867.34693877551	294.811830480104
873.724489795918	294.894451751119
880.102040816327	294.976385368678
886.479591836735	295.057636333572
892.857142857143	295.138209621718
899.234693877551	295.218110184186
905.612244897959	295.297342947146
911.989795918367	295.375912811728
918.367346938776	295.453824653938
924.744897959184	295.531083324702
931.122448979592	295.607693649805
937.5	295.683660429735
943.877551020408	295.758988439714
950.255102040816	295.833682429713
956.632653061224	295.907747124368
963.010204081633	295.981187222874
969.387755102041	296.054007399074
975.765306122449	296.126212301443
982.142857142857	296.197806552979
988.520408163265	296.268794751196
994.897959183673	296.339181468204
1001.27551020408	296.408971250675
1007.65306122449	296.478168619728
1014.0306122449	296.546778071025
1020.40816326531	296.61480407481
1026.78571428571	296.68225107584
1033.16326530612	296.749123493351
1039.54081632653	296.815425721167
1045.91836734694	296.881162127719
1052.29591836735	296.94633705595
1058.67346938776	297.010954823382
1065.05102040816	297.075019722198
1071.42857142857	297.13853601924
1077.80612244898	297.201507955929
1084.18367346939	297.263939748403
1090.5612244898	297.325835587569
1096.9387755102	297.387199639059
1103.31632653061	297.448036043238
1109.69387755102	297.508348915341
1116.07142857143	297.568142345505
1122.44897959184	297.627420398701
1128.82653061224	297.68618711484
1135.20408163265	297.74444650888
1141.58163265306	297.802202570824
1147.95918367347	297.859459265688
1154.33673469388	297.916220533661
1160.71428571429	297.972490290177
1167.09183673469	298.02827242587
1173.4693877551	298.083570806646
1179.84693877551	298.138389273819
1186.22448979592	298.192731644159
1192.60204081633	298.246601709848
1198.97959183673	298.300003238622
1205.35714285714	298.352939973887
1211.73469387755	298.405415634716
1218.11224489796	298.457433915871
1224.48979591837	298.508998487969
1230.86734693878	298.560112997562
1237.24489795918	298.610781067111
1243.62244897959	298.66100629509
1250	298.710792256137
1256.37755102041	298.760142501098
1262.75510204082	298.80906055701
1269.13265306122	298.857549927281
1275.51020408163	298.90561409179
1281.88775510204	298.953256506907
1288.26530612245	299.000480605538
1294.64285714286	299.047289797309
1301.02040816327	299.093687468644
1307.39795918367	299.139676982753
1313.77551020408	299.185261679773
1320.15306122449	299.230444876909
1326.5306122449	299.275229868491
1332.90816326531	299.319619925978
1339.28571428571	299.363618298155
1345.66326530612	299.407228211232
1352.04081632653	299.450452868868
1358.41836734694	299.493295452252
1364.79591836735	299.535759120285
1371.17346938776	299.57784700966
1377.55102040816	299.619562234861
1383.92857142857	299.660907888331
1390.30612244898	299.701887040613
1396.68367346939	299.742502740397
1403.0612244898	299.782758014558
1409.4387755102	299.822655868356
1415.81632653061	299.862199285541
1422.19387755102	299.901391228364
1428.57142857143	299.940234637703
1434.94897959184	299.978732433235
1441.32653061224	300.016887513506
1447.70408163265	300.054702755959
1454.08163265306	300.092181017106
1460.45918367347	300.129325132671
1466.83673469388	300.166137917626
1473.21428571429	300.202622166267
1479.59183673469	300.238780652401
1485.9693877551	300.274616129452
1492.34693877551	300.310131330479
1498.72448979592	300.345328968323
1505.10204081633	300.380211735765
1511.47959183673	300.4147823056
1517.85714285714	300.449043330674
1524.23469387755	300.482997444072
1530.61224489796	300.516647259244
1536.98979591837	300.549995370046
1543.36734693878	300.583044350835
1549.74489795918	300.615796756653
1556.12244897959	300.648255123321
1562.5	300.680421967469
1568.87755102041	300.712299786697
1575.25510204082	300.743891059721
1581.63265306122	300.775198246443
1588.01020408163	300.806223788004
1594.38775510204	300.836970106974
1600.76530612245	300.86743960747
1607.14285714286	300.897634675187
1613.52040816327	300.927557677524
1619.89795918367	300.957210963751
1626.27551020408	300.986596865099
1632.65306122449	301.015717694794
1639.0306122449	301.044575748228
1645.40816326531	301.073173303097
1651.78571428571	301.101512619462
1658.16326530612	301.129595939818
1664.54081632653	301.15742548928
1670.91836734694	301.18500347569
1677.29591836735	301.21233208965
1683.67346938776	301.239413504663
1690.05102040816	301.266249877284
1696.42857142857	301.292843347204
1702.80612244898	301.319196037294
1709.18367346939	301.345310053778
1715.5612244898	301.37118748636
1721.9387755102	301.396830408275
1728.31632653061	301.422240876379
1734.69387755102	301.447420931323
1741.07142857143	301.472372597648
1747.44897959184	301.497097883825
1753.82653061224	301.521598782398
1760.20408163265	301.545877270128
1766.58163265306	301.569935308066
1772.95918367347	301.593774841607
1779.33673469388	301.617397800661
1785.71428571429	301.640806099768
1792.09183673469	301.664001638143
1798.4693877551	301.686986299782
1804.84693877551	301.709761953618
1811.22448979592	301.732330453614
1817.60204081633	301.754693638796
1823.97959183673	301.776853333413
1830.35714285714	301.798811347057
1836.73469387755	301.820569474732
1843.11224489796	301.842129496917
1849.48979591837	301.863493179733
1855.86734693878	301.884662275045
1862.24489795918	301.9056385205
1868.62244897959	301.926423639646
1875	301.947019342078
1881.37755102041	301.967427323512
1887.75510204082	301.987649265832
1894.13265306122	302.007686837243
1900.51020408163	302.027541692384
1906.88775510204	302.04721547238
1913.26530612245	302.066709804929
1919.64285714286	302.086026304445
1926.02040816327	302.105166572156
1932.39795918367	302.12413219614
1938.77551020408	302.14292475145
1945.15306122449	302.161545800241
1951.5306122449	302.179996891844
1957.90816326531	302.198279562809
1964.28571428571	302.216395337061
1970.66326530612	302.234345725996
1977.04081632653	302.252132228531
1983.41836734694	302.269756331196
1989.79591836735	302.287219508265
1996.17346938776	302.304523221844
2002.55102040816	302.321668921908
2008.92857142857	302.338658046429
2015.30612244898	302.355492021487
2021.68367346939	302.372172261334
2028.0612244898	302.388700168451
2034.4387755102	302.405077133687
2040.81632653061	302.421304536349
2047.19387755102	302.437383744246
2053.57142857143	302.453316113787
2059.94897959184	302.469102990099
2066.32653061224	302.484745707107
2072.70408163265	302.500245587568
2079.08163265306	302.515603943202
2085.45918367347	302.53082207479
2091.83673469388	302.545901272229
2098.21428571429	302.560842814592
2104.59183673469	302.575647970266
2110.9693877551	302.590317997023
2117.34693877551	302.604854142064
2123.72448979592	302.619257642119
2130.10204081633	302.633529723557
2136.47959183673	302.647671602451
2142.85714285714	302.661684484616
2149.23469387755	302.675569565741
2155.61224489796	302.689328031468
2161.98979591837	302.702961057443
2168.36734693878	302.716469809386
2174.74489795918	302.729855443208
2181.12244897959	302.743119105084
2187.5	302.756261931487
2193.87755102041	302.76928504929
2200.25510204082	302.782189575868
2206.63265306122	302.794976619148
2213.01020408163	302.80764727766
2219.38775510204	302.820202640653
2225.76530612245	302.832643788167
2232.14285714286	302.844971791079
2238.52040816327	302.85718771118
2244.89795918367	302.869292601273
2251.27551020408	302.881287505243
2257.65306122449	302.893173458087
2264.0306122449	302.904951486024
2270.40816326531	302.916622606569
2276.78571428571	302.928187828591
2283.16326530612	302.93964815236
2289.54081632653	302.951004569652
2295.91836734694	302.962258063822
2302.29591836735	302.973409609837
2308.67346938776	302.984460174357
2315.05102040816	302.995410715824
2321.42857142857	303.006262184522
2327.80612244898	303.017015522609
2334.18367346939	303.027671664221
2340.5612244898	303.038231535541
2346.9387755102	303.048696054843
2353.31632653061	303.059066132547
2359.69387755102	303.069342671317
2366.07142857143	303.079526566121
2372.44897959184	303.089618704261
2378.82653061224	303.099619965457
2385.20408163265	303.109531221929
2391.58163265306	303.119353338438
2397.95918367347	303.129087172334
2404.33673469388	303.138733573643
2410.71428571429	303.148293385133
2417.09183673469	303.157767442349
2423.4693877551	303.167156573677
2429.84693877551	303.176461600423
2436.22448979592	303.185683336874
2442.60204081633	303.19482259032
2448.97959183673	303.203880161142
2455.35714285714	303.21285684288
2461.73469387755	303.221753422271
2468.11224489796	303.230570679294
2474.48979591837	303.239309387257
2480.86734693878	303.247970312851
2487.24489795918	303.256554216179
2493.62244897959	303.265061850824
2500	303.273493963921
2506.37755102041	303.281851296205
2512.75510204082	303.290134582038
2519.13265306122	303.298344549493
2525.51020408163	303.306481920407
2531.88775510204	303.314547410426
2538.26530612245	303.32254172904
2544.64285714286	303.330465579666
2551.02040816327	303.338319659699
2557.39795918367	303.346104660534
2563.77551020408	303.353821267634
2570.15306122449	303.361470160596
2576.5306122449	303.369052013187
2582.90816326531	303.376567493382
2589.28571428571	303.384017263428
2595.66326530612	303.391401979909
2602.04081632653	303.398722293767
2608.41836734694	303.40597885035
2614.79591836735	303.413172289486
2621.17346938776	303.420303245524
2627.55102040816	303.427372347356
2633.92857142857	303.434380218485
2640.30612244898	303.441327477081
2646.68367346939	303.448214736014
2653.0612244898	303.455042602887
2659.4387755102	303.461811680104
2665.81632653061	303.46852256492
2672.19387755102	303.475175849462
2678.57142857143	303.481772120778
2684.94897959184	303.488311960902
2691.32653061224	303.494795946888
2697.70408163265	303.501224650835
2704.08163265306	303.507598639951
2710.45918367347	303.513918476599
2716.83673469388	303.520184718329
2723.21428571429	303.52639791791
2729.59183673469	303.532558623394
2735.9693877551	303.538667378155
2742.34693877551	303.544724720914
2748.72448979592	303.550731185785
2755.10204081633	303.556687302329
2761.47959183673	303.562593595591
2767.85714285714	303.568450586117
2774.23469387755	303.574258790018
2780.61224489796	303.580018719012
2786.98979591837	303.585730880446
2793.36734693878	303.591395777334
2799.74489795918	303.597013908415
2806.12244897959	303.602585768181
2812.5	303.608111846906
2818.87755102041	303.613592630689
2825.25510204082	303.619028601501
2831.63265306122	303.624420237217
2838.01020408163	303.629768011636
2844.38775510204	303.635072394538
2850.76530612245	303.64033385172
2857.14285714286	303.645552845017
2863.52040816327	303.650729832342
2869.89795918367	303.65586526773
2876.27551020408	303.660959601372
2882.65306122449	303.666013279635
2889.0306122449	303.671026745105
2895.40816326531	303.676000436632
2901.78571428571	303.680934789351
2908.16326530612	303.68583023471
2914.54081632653	303.690687200515
2920.91836734694	303.695506110968
2927.29591836735	303.700287386682
2933.67346938776	303.705031444718
2940.05102040816	303.70973869863
2946.42857142857	303.71440955849
2952.80612244898	303.719044430908
2959.18367346939	303.723643719074
2965.5612244898	303.728207822797
2971.9387755102	303.732737138522
2978.31632653061	303.737232059357
2984.69387755102	303.741692975119
2991.07142857143	303.746120272363
2997.44897959184	303.750514334392
3003.82653061224	303.754875541303
3010.20408163265	303.759204270016
3016.58163265306	303.763500894304
3022.95918367347	303.767765784804
3029.33673469388	303.771999309069
3035.71428571429	303.776201831585
3042.09183673469	303.780373713802
3048.4693877551	303.78451531415
3054.84693877551	303.788626988086
3061.22448979592	303.792709088114
3067.60204081633	303.7967619638
3073.97959183673	303.800785961811
3080.35714285714	303.804781425946
3086.73469387755	303.808748697153
3093.11224489796	303.812688113551
3099.48979591837	303.816600010467
3105.86734693878	303.820484720463
3112.24489795918	303.824342573347
3118.62244897959	303.828173896208
3125	303.831979013442
3131.37755102041	303.835758246781
3137.75510204082	303.839511915299
3144.13265306122	303.843240335452
3150.51020408163	303.846943821107
3156.88775510204	303.850622683551
3163.26530612245	303.854277231518
3169.64285714286	303.857907771221
3176.02040816327	303.861514606371
3182.39795918367	303.865098038196
3188.77551020408	303.868658365465
3195.15306122449	303.872195884518
3201.5306122449	303.875710889282
3207.90816326531	303.879203671291
3214.28571428571	303.882674519711
3220.66326530612	303.886123721369
3227.04081632653	303.889551560762
3233.41836734694	303.892958320083
3239.79591836735	303.896344279248
3246.17346938776	303.899709715914
3252.55102040816	303.903054905492
3258.92857142857	303.906380121176
3265.30612244898	303.909685633965
3271.68367346939	303.912971712681
3278.0612244898	303.916238623981
3284.4387755102	303.919486632388
3290.81632653061	303.922716000309
3297.19387755102	303.925926988049
3303.57142857143	303.929119853833
3309.94897959184	303.932294853825
3316.32653061224	303.935452242156
3322.70408163265	303.938592270923
3329.08163265306	303.941715190223
3335.45918367347	303.944821248171
3341.83673469388	303.947910690915
3348.21428571429	303.950983762645
3354.59183673469	303.954040705629
3360.9693877551	303.95708176022
3367.34693877551	303.960107164872
3373.72448979592	303.963117156161
3380.10204081633	303.966111968803
3386.47959183673	303.969091835673
3392.85714285714	303.972056987811
3399.23469387755	303.97500765445
3405.61224489796	303.977944063032
3411.98979591837	303.980866439219
3418.36734693878	303.983775006908
3424.74489795918	303.986669988254
3431.12244897959	303.989551603685
3437.5	303.992420071909
3443.87755102041	303.995275609938
3450.25510204082	303.998118433102
3456.63265306122	304.000948755067
3463.01020408163	304.003766787839
3469.38775510204	304.006572741787
3475.76530612245	304.009366825666
3482.14285714286	304.012149246613
3488.52040816327	304.014920210174
3494.89795918367	304.017679920317
3501.27551020408	304.020428579445
3507.65306122449	304.023166388407
3514.0306122449	304.025893546515
3520.40816326531	304.028610251558
3526.78571428571	304.031316699817
3533.16326530612	304.03401308607
3539.54081632653	304.036699603615
3545.91836734694	304.039376444282
3552.29591836735	304.04204379844
3558.67346938776	304.044701855011
3565.05102040816	304.047350801489
3571.42857142857	304.049990823949
3577.80612244898	304.052622107053
3584.18367346939	304.055244834072
3590.5612244898	304.057859186895
3596.9387755102	304.060465346039
3603.31632653061	304.063063490658
3609.69387755102	304.065653798563
3616.07142857143	304.068236446228
3622.44897959184	304.070811608802
3628.82653061224	304.073379460118
3635.20408163265	304.075940172711
3641.58163265306	304.078493917823
3647.95918367347	304.081040865413
3654.33673469388	304.083581184172
3660.71428571429	304.086115041535
3667.09183673469	304.088642603684
3673.4693877551	304.091164035562
3679.84693877551	304.093679500886
3686.22448979592	304.096189162156
3692.60204081633	304.098693180659
3698.97959183673	304.101191716487
3705.35714285714	304.103684928543
3711.73469387755	304.10617297455
3718.11224489796	304.108656011058
3724.48979591837	304.111134193459
3730.86734693878	304.113607675996
3737.24489795918	304.116076611765
3743.62244897959	304.118541152729
3750	304.121001449727
3756.37755102041	304.123457652482
3762.75510204082	304.125909909609
3769.13265306122	304.128358368621
3775.51020408163	304.130803175943
3781.88775510204	304.133244476918
3788.26530612245	304.135682415808
3794.64285714286	304.138117135814
3801.02040816327	304.140548779076
3807.39795918367	304.14297748668
3813.77551020408	304.145403398671
3820.15306122449	304.147826654054
3826.5306122449	304.150247390811
3832.90816326531	304.152665745893
3839.28571428571	304.155081855241
3845.66326530612	304.157495853789
3852.04081632653	304.159907875468
3858.41836734694	304.162318053212
3864.79591836735	304.164726518972
3871.17346938776	304.167133403715
3877.55102040816	304.169538837432
3883.92857142857	304.171942949146
3890.30612244898	304.17434586692
3896.68367346939	304.176747717858
3903.0612244898	304.179148628112
3909.4387755102	304.181548722893
3915.81632653061	304.183948126472
3922.19387755102	304.186346962185
3928.57142857143	304.188745352442
3934.94897959184	304.191143418729
3941.32653061224	304.193541281618
3947.70408163265	304.195939060767
3954.08163265306	304.198336874926
3960.45918367347	304.200734841947
3966.83673469388	304.203133078782
3973.21428571429	304.205531701493
3979.59183673469	304.207930825254
3985.9693877551	304.210330564356
3992.34693877551	304.212731032214
3998.72448979592	304.215132341365
4005.10204081633	304.21753460348
4011.47959183673	304.219937929366
4017.85714285714	304.222342428965
4024.23469387755	304.224748211363
4030.61224489796	304.227155384795
4036.98979591837	304.229564056646
4043.36734693878	304.231974333454
4049.74489795918	304.234386320915
4056.12244897959	304.236800123889
4062.5	304.239215846399
4068.87755102041	304.241633591637
4075.25510204082	304.244053461966
4081.63265306122	304.246475558927
4088.01020408163	304.248899983235
4094.38775510204	304.251326834788
4100.76530612245	304.25375621267
4107.14285714286	304.256188215149
4113.52040816327	304.258622939682
4119.89795918367	304.261060482922
4126.27551020408	304.263500940715
4132.65306122449	304.265944408104
4139.0306122449	304.268390979333
4145.40816326531	304.270840747847
4151.78571428571	304.273293806299
4158.16326530612	304.275750246544
4164.54081632653	304.278210159649
4170.91836734694	304.280673635893
4177.29591836735	304.283140764767
4183.67346938776	304.285611634974
4190.05102040816	304.288086334439
4196.42857142857	304.290564950303
4202.80612244898	304.293047568928
4209.18367346939	304.295534275897
4215.5612244898	304.298025156018
4221.9387755102	304.300520293324
4228.31632653061	304.303019771074
4234.69387755102	304.305523671754
4241.07142857143	304.308032077083
4247.44897959184	304.310545068006
4253.82653061224	304.313062724703
4260.20408163265	304.315585126586
4266.58163265306	304.318112352302
4272.95918367347	304.320644479731
4279.33673469388	304.323181585989
4285.71428571429	304.325723747433
4292.09183673469	304.328271039654
4298.4693877551	304.330823537483
4304.84693877551	304.333381314989
4311.22448979592	304.335944445486
4317.60204081633	304.338513001524
4323.97959183673	304.341087054895
4330.35714285714	304.343666676637
4336.73469387755	304.346251937027
4343.11224489796	304.348842905586
4349.48979591837	304.351439651079
4355.86734693878	304.354042241517
4362.24489795918	304.356650744154
4368.62244897959	304.359265225487
4375	304.361885751262
4381.37755102041	304.364512386468
4387.75510204082	304.367145195341
4394.13265306122	304.369784241362
4400.51020408163	304.372429587259
4406.88775510204	304.375081295008
4413.26530612245	304.377739425828
4419.64285714286	304.380404040187
4426.02040816327	304.383075197801
4432.39795918367	304.385752957632
4438.77551020408	304.388437377887
4445.15306122449	304.391128516022
4451.5306122449	304.393826428741
4457.90816326531	304.396531171992
4464.28571428571	304.399242800974
4470.66326530612	304.401961370131
4477.04081632653	304.404686933154
4483.41836734694	304.407419542981
4489.79591836735	304.410159251797
4496.17346938776	304.412906111037
4502.55102040816	304.41566017138
4508.92857142857	304.41842148275
4515.30612244898	304.421190094322
4521.68367346939	304.423966054518
4528.0612244898	304.426749411002
4534.4387755102	304.42954021069
4540.81632653061	304.432338499742
4547.19387755102	304.435144323566
4553.57142857143	304.437957726815
4559.94897959184	304.440778753389
4566.32653061224	304.443607446438
4572.70408163265	304.446443848355
4579.08163265306	304.449288000779
4585.45918367347	304.452139944601
4591.83673469388	304.454999719953
4598.21428571429	304.457867366217
4604.59183673469	304.460742922021
4610.9693877551	304.463626425241
4617.34693877551	304.466517913
4623.72448979592	304.469417421667
4630.10204081633	304.472324986861
4636.47959183673	304.475240643447
4642.85714285714	304.478164425539
4649.23469387755	304.481096366498
4655.61224489796	304.484036498936
4661.98979591837	304.486984854713
4668.36734693878	304.489941464937
4674.74489795918	304.492906359965
4681.12244897959	304.49587956941
4687.5	304.49886112213
4693.87755102041	304.501851046234
4700.25510204082	304.504849369087
4706.63265306122	304.507856117304
4713.01020408163	304.510871316751
4719.38775510204	304.513894992551
4725.76530612245	304.516927169081
4732.14285714286	304.519967869971
4738.52040816327	304.523017118108
4744.89795918367	304.526074935636
4751.27551020408	304.529141343959
4757.65306122449	304.532216363736
4764.0306122449	304.535300014887
4770.40816326531	304.538392316593
4776.78571428571	304.5414932873
4783.16326530612	304.544602944712
4789.54081632653	304.547721305799
4795.91836734694	304.550848386799
4802.29591836735	304.553984203215
4808.67346938776	304.557128769817
4815.05102040816	304.560282100648
4821.42857142857	304.563444209022
4827.80612244898	304.566615107523
4834.18367346939	304.56979480801
4840.5612244898	304.572983321622
4846.9387755102	304.576180658773
4853.31632653061	304.579386829156
4859.69387755102	304.582601841748
4866.07142857143	304.585825704808
4872.44897959184	304.589058425882
4878.82653061224	304.592300011802
4885.20408163265	304.59555046869
4891.58163265306	304.598809801962
4897.95918367347	304.602078016326
4904.33673469388	304.605355115788
4910.71428571429	304.608641103652
4917.09183673469	304.611935982524
4923.4693877551	304.615239754314
4929.84693877551	304.618552420237
4936.22448979592	304.62187398082
4942.60204081633	304.6252044359
4948.97959183673	304.628543784628
4955.35714285714	304.631892025475
4961.73469387755	304.63524915623
4968.11224489796	304.638615174006
4974.48979591837	304.641990075242
4980.86734693878	304.64537385571
4987.24489795918	304.648766510511
4993.62244897959	304.652168034082
5000	304.655578420201
5006.37755102041	304.658997661989
5012.75510204082	304.662425751911
5019.13265306122	304.665862681783
5025.51020408163	304.669308442774
5031.88775510204	304.672763025412
5038.26530612245	304.67622641958
5044.64285714286	304.67969861453
5051.02040816327	304.683179598881
5057.39795918367	304.686669360624
5063.77551020408	304.690167887125
5070.15306122449	304.693675165131
5076.5306122449	304.697191180773
5082.90816326531	304.70071591957
5089.28571428571	304.704249366431
5095.66326530612	304.707791505666
5102.04081632653	304.711342320984
5108.41836734694	304.714901795497
5114.79591836735	304.718469911728
5121.17346938776	304.722046651617
5127.55102040816	304.72563199652
5133.92857142857	304.729225927215
5140.30612244898	304.73282842391
5146.68367346939	304.736439466246
5153.0612244898	304.7400590333
5159.4387755102	304.743687103591
5165.81632653061	304.747323655086
5172.19387755102	304.750968665203
5178.57142857143	304.754622110817
5184.94897959184	304.758283968265
5191.32653061224	304.761954213352
5197.70408163265	304.765632821352
5204.08163265306	304.769319767017
5210.45918367347	304.773015024584
5216.83673469388	304.776718567775
5223.21428571429	304.780430369802
5229.59183673469	304.78415040338
5235.9693877551	304.787878640725
5242.34693877551	304.791615053561
5248.72448979592	304.795359613126
5255.10204081633	304.799112290179
5261.47959183673	304.802873055002
5267.85714285714	304.806641877409
5274.23469387755	304.810418726747
5280.61224489796	304.81420357191
5286.98979591837	304.817996381333
5293.36734693878	304.821797123008
5299.74489795918	304.825605764482
5306.12244897959	304.82942227287
5312.5	304.833246614852
5318.87755102041	304.837078756688
5325.25510204082	304.840918664214
5331.63265306122	304.84476630286
5338.01020408163	304.848621637641
5344.38775510204	304.852484633175
5350.76530612245	304.856355253685
5357.14285714286	304.860233463
5363.52040816327	304.864119224569
5369.89795918367	304.86801250146
5376.27551020408	304.871913256371
5382.65306122449	304.875821451632
5389.0306122449	304.879737049213
5395.40816326531	304.883660010729
5401.78571428571	304.887590297447
5408.16326530612	304.89152787029
5414.54081632653	304.895472689847
5420.91836734694	304.899424716374
5427.29591836735	304.90338390988
5433.67346938776	304.90735024159
5440.05102040816	304.911323859952
5446.42857142857	304.915306084565
5452.80612244898	304.919302451375
5459.18367346939	304.923330227767
5465.5612244898	304.927431721273
5471.9387755102	304.931692817696
5478.31632653061	304.936263014398
5484.69387755102	304.941370868865
5491.07142857143	304.947331240794
5497.44897959184	304.954543582366
5503.82653061224	304.963477847495
5510.20408163265	304.974685733502
5516.58163265306	304.988726062108
5522.95918367347	305.006186362755
5529.33673469388	305.027653701042
5535.71428571429	305.053675103708
5542.09183673469	305.084774016956
5548.4693877551	305.121420235518
5554.84693877551	305.164015499472
5561.22448979592	305.212880203898
5567.60204081633	305.268233925485
5573.97959183673	305.330218401424
5580.35714285714	305.398871821089
5586.73469387755	305.474100171476
5593.11224489796	305.555695223616
5599.48979591837	305.643360955252
5605.86734693878	305.736712232344
5612.24489795918	305.835256607737
5618.62244897959	305.93844621161
5625	306.045706808671
5631.37755102041	306.156467487677
5637.75510204082	306.27018553252
5644.13265306122	306.386361914687
5650.51020408163	306.504547725054
5656.88775510204	306.624344691832
5663.26530612245	306.745402442296
5669.64285714286	306.867414347792
5676.02040816327	306.990113295339
5682.39795918367	307.113267582053
5688.77551020408	307.236676727376
5695.15306122449	307.360167605828
5701.5306122449	307.483591055136
5707.90816326531	307.606818853229
5714.28571428571	307.729740899763
5720.66326530612	307.852262822049
5727.04081632653	307.974303930774
5733.41836734694	308.09579538287
5739.79591836735	308.216678551019
5746.17346938776	308.336903657581
5752.55102040816	308.456428608053
5758.92857142857	308.575217925774
5765.30612244898	308.693241845627
5771.68367346939	308.810475551613
5778.0612244898	308.926898512396
5784.4387755102	309.042493881245
5790.81632653061	309.157247995503
5797.19387755102	309.271149953212
5803.57142857143	309.384191232878
5809.94897959184	309.496365362175
5816.32653061224	309.607667641015
5822.70408163265	309.718094904644
5829.08163265306	309.827645307668
5835.45918367347	309.936318142129
5841.83673469388	310.044113684247
5848.21428571429	310.151033059686
5854.59183673469	310.257078123069
5860.9693877551	310.36225135749
5867.34693877551	310.466555789222
5873.72448979592	310.569994910567
5880.10204081633	310.67257261334
5886.47959183673	310.77429313301
5892.85714285714	310.875161000471
5899.23469387755	310.975180998198
5905.61224489796	311.074358123393
5911.98979591837	311.172697556728
5918.36734693878	311.270204634545
5924.74489795918	311.366884824254
5931.12244897959	311.46274370364
5937.5	311.55778694309
5943.87755102041	311.652020289487
5950.25510204082	311.745449552385
5956.63265306122	311.838080592213
5963.01020408163	311.929919309923
5969.38775510204	312.020971637712
5975.76530612245	312.111243531117
5982.14285714286	312.200740962136
5988.52040816327	312.289469913108
5994.89795918367	312.377436371357
6001.27551020408	312.464646324552
6007.65306122449	312.551105756564
6014.0306122449	312.63682064386
6020.40816326531	312.721796952342
6026.78571428571	312.806040634514
6033.16326530612	312.889557626952
6039.54081632653	312.972353848172
6045.91836734694	313.054435196702
6052.29591836735	313.135807549255
6058.67346938776	313.216476759226
6065.05102040816	313.296448655393
6071.42857142857	313.375729040672
6077.80612244898	313.45432369092
6084.18367346939	313.532238354077
6090.5612244898	313.609478749327
6096.9387755102	313.686050566237
6103.31632653061	313.761959464023
6109.69387755102	313.837211071047
6116.07142857143	313.911810984258
6122.44897959184	313.985764768549
6128.82653061224	314.059077956392
6135.20408163265	314.131756047511
6141.58163265306	314.203804508466
6147.95918367347	314.275228772224
6154.33673469388	314.346034238018
6160.71428571429	314.416226271119
6167.09183673469	314.485810202483
6173.4693877551	314.554791328565
6179.84693877551	314.62317491126
6186.22448979592	314.690966177737
6192.60204081633	314.758170320154
6198.97959183673	314.824792495669
6205.35714285714	314.89083782641
6211.73469387755	314.956311399311
6218.11224489796	315.021218265972
6224.48979591837	315.085563442763
6230.86734693878	315.149351910801
6237.24489795918	315.212588615785
6243.62244897959	315.275278468034
6250	315.337426342598
6256.37755102041	315.399037079226
6262.75510204082	315.460115482254
6269.13265306122	315.520666320771
6275.51020408163	315.58069432871
6281.88775510204	315.640204204787
6288.26530612245	315.699200612515
6294.64285714286	315.757688180413
6301.02040816327	315.815671502068
6307.39795918367	315.873155136065
6313.77551020408	315.930143606152
6320.15306122449	315.986641401416
6326.5306122449	316.042652976322
6332.90816326531	316.098182750693
6339.28571428571	316.153235109969
6345.66326530612	316.20781440534
6352.04081632653	316.261924953746
6358.41836734694	316.315571037987
6364.79591836735	316.368756906977
6371.17346938776	316.421486775852
6377.55102040816	316.473764825954
6383.92857142857	316.525595205076
6390.30612244898	316.576982027666
6396.68367346939	316.627929374891
6403.0612244898	316.678441294702
6409.4387755102	316.72852180212
6415.81632653061	316.778174879401
6422.19387755102	316.827404476062
6428.57142857143	316.876214509066
6434.94897959184	316.924608863085
6441.32653061224	316.97259139063
6447.70408163265	317.020165912076
6454.08163265306	317.067336215957
6460.45918367347	317.114106059173
6466.83673469388	317.160479167068
6473.21428571429	317.206459233554
6479.59183673469	317.252049921409
6485.9693877551	317.297254862449
6492.34693877551	317.342077657574
6498.72448979592	317.386521877005
6505.10204081633	317.43059106054
6511.47959183673	317.474288717687
6517.85714285714	317.517618327736
6524.23469387755	317.560583340063
6530.61224489796	317.603187174338
6536.98979591837	317.645433220612
6543.36734693878	317.687324839477
6549.74489795918	317.728865362369
6556.12244897959	317.770058091733
6562.5	317.810906301083
6568.87755102041	317.851413235274
6575.25510204082	317.891582110746
6581.63265306122	317.931416115648
6588.01020408163	317.970918409949
6594.38775510204	318.010092125738
6600.76530612245	318.048940367433
6607.14285714286	318.087466211853
6613.52040816327	318.12567270843
6619.89795918367	318.163562879482
6626.27551020408	318.201139720379
6632.65306122449	318.238406199614
6639.0306122449	318.275365259092
6645.40816326531	318.312019814355
6651.78571428571	318.3483727547
6658.16326530612	318.384426943315
6664.54081632653	318.420185217576
6670.91836734694	318.455650389235
6677.29591836735	318.490825244497
6683.67346938776	318.525712544253
6690.05102040816	318.560315024336
6696.42857142857	318.594635395668
6702.80612244898	318.628676344354
6709.18367346939	318.662440531968
6715.5612244898	318.695930595761
6721.9387755102	318.729149148768
6728.31632653061	318.762098779969
6734.69387755102	318.794782054567
6741.07142857143	318.827201514162
6747.44897959184	318.859359676836
6753.82653061224	318.891259037347
6760.20408163265	318.922902067496
6766.58163265306	318.954291216834
6772.95918367347	318.985428905002
6779.33673469388	319.016317624979
6785.71428571429	319.046960534679
6792.09183673469	319.077367924422
6798.4693877551	319.107587315789
6804.84693877551	319.137782369143
6811.22448979592	319.168374626082
6817.60204081633	319.200220198376
6823.97959183673	319.234736678822
6830.35714285714	319.273897319027
6836.73469387755	319.320049798476
6843.11224489796	319.375575604609
6849.48979591837	319.442483213469
6855.86734693878	319.522069778234
6862.24489795918	319.614757256476
6868.62244897959	319.720230496008
6875	319.837527766079
6881.37755102041	319.965248285018
6887.75510204082	320.101861462853
6894.13265306122	320.245893626892
6900.51020408163	320.396010545563
6906.88775510204	320.551038792664
6913.26530612245	320.709959967332
6919.64285714286	320.871896538227
6926.02040816327	321.036097271468
6932.39795918367	321.201922964168
6938.77551020408	321.368831736183
6945.15306122449	321.536365400847
6951.5306122449	321.704137594144
6957.90816326531	321.871823374611
6964.28571428571	322.039149794491
6970.66326530612	322.20588803182
6977.04081632653	322.371846788766
6983.41836734694	322.536866511317
6989.79591836735	322.700814395007
6996.17346938776	322.863580280891
7002.55102040816	323.025073220962
7008.92857142857	323.185218437668
7015.30612244898	323.343954796531
7021.68367346939	323.501232722724
7028.0612244898	323.657012428959
7034.4387755102	323.811262363377
7040.81632653061	323.963957941886
7047.19387755102	324.115080497837
7053.57142857143	324.264616365199
7059.94897959184	324.412556100196
7066.32653061224	324.558893843795
7072.70408163265	324.703626787798
7079.08163265306	324.846754701848
7085.45918367347	324.98827954325
7091.83673469388	325.128205134452
7098.21428571429	325.266536885695
7104.59183673469	325.40328155271
7110.9693877551	325.538447038076
7117.34693877551	325.672042225347
7123.72448979592	325.804076831948
7130.10204081633	325.934561284347
7136.47959183673	326.063506614567
7142.85714285714	326.190924371936
7149.23469387755	326.316826543876
7155.61224489796	326.441225489895
7161.98979591837	326.564133885952
7168.36734693878	326.685564675273
7174.74489795918	326.805531024984
7181.12244897959	326.924046289636
7187.5	327.041123979809
7193.87755102041	327.156777733591
7200.25510204082	327.271021291958
7206.63265306122	327.383868477538
7213.01020408163	327.495333175756
7219.38775510204	327.605429317787
7225.76530612245	327.71417086577
7232.14285714286	327.82157179965
7238.52040816327	327.927646105282
7244.89795918367	328.032407763855
7251.27551020408	328.135870742429
7257.65306122449	328.238048985248
7264.0306122449	328.338956406062
7270.40816326531	328.438606881198
7276.78571428571	328.537014243105
7283.16326530612	328.634192274433
7289.54081632653	328.730154702959
7295.91836734694	328.824915196805
7302.29591836735	328.918487359757
7308.67346938776	329.01088472731
7315.05102040816	329.102120763171
7321.42857142857	329.19220885577
7327.80612244898	329.281162314832
7334.18367346939	329.36899436882
7340.5612244898	329.455718162399
7346.9387755102	329.541346753744
7353.31632653061	329.625893112218
7359.69387755102	329.709370116679
7366.07142857143	329.791790553587
7372.44897959184	329.873167114877
7378.82653061224	329.953512396621
7385.20408163265	330.032838897822
7391.58163265306	330.11115901892
7397.95918367347	330.188485060278
7404.33673469388	330.264829221538
7410.71428571429	330.340203600708
7417.09183673469	330.414620192915
7423.4693877551	330.488090889633
7429.84693877551	330.560627478359
7436.22448979592	330.63224164192
7442.60204081633	330.702944957496
7448.97959183673	330.772748896509
7455.35714285714	330.84166482442
7461.73469387755	330.909704000144
7468.11224489796	330.976877575538
7474.48979591837	331.043196595657
7480.86734693878	331.108671998629
7487.24489795918	331.173314615128
7493.62244897959	331.237135168465
7500	331.300144274923
7506.37755102041	331.362352443673
7512.75510204082	331.423770076447
7519.13265306122	331.484407468098
7525.51020408163	331.544274806907
7531.88775510204	331.603382174468
7538.26530612245	331.661739545805
7544.64285714286	331.719356790083
7551.02040816327	331.776243670899
7557.39795918367	331.832409846173
7563.77551020408	331.887864868765
7570.15306122449	331.942618187135
7576.5306122449	331.996679145588
7582.90816326531	332.050056984371
7589.28571428571	332.10276084059
7595.66326530612	332.154799748789
7602.04081632653	332.206182641097
7608.41836734694	332.256918347754
7614.79591836735	332.307015598041
7621.17346938776	332.356483020787
7627.55102040816	332.405329144534
7633.92857142857	332.453562398456
7640.30612244898	332.501191113177
7646.68367346939	332.548223521174
7653.0612244898	332.59466775718
7659.4387755102	332.640531859264
7665.81632653061	332.685823769539
7672.19387755102	332.730551334467
7678.57142857143	332.774722305642
7684.94897959184	332.818344340804
7691.32653061224	332.861425004443
7697.70408163265	332.903971768147
7704.08163265306	332.945992011684
7710.45918367347	332.987493023866
7716.83673469388	333.028482003031
7723.21428571429	333.068966057651
7729.59183673469	333.108952207462
7735.9693877551	333.148447384211
7742.34693877551	333.187458432054
7748.72448979592	333.225992108498
7755.10204081633	333.264055085403
7761.47959183673	333.301653949617
7767.85714285714	333.338795203455
7774.23469387755	333.375485265832
7780.61224489796	333.411730473118
7786.98979591837	333.447537079645
7793.36734693878	333.48291125845
7799.74489795918	333.517859102369
7806.12244897959	333.552386624786
7812.5	333.586499760075
7818.87755102041	333.620204364617
7825.25510204082	333.653506217754
7831.63265306122	333.686411022401
7838.01020408163	333.718924405623
7844.38775510204	333.75105191974
7850.76530612245	333.782799043141
7857.14285714286	333.814171180785
7863.52040816327	333.845173665021
7869.89795918367	333.875811756608
7876.27551020408	333.906090645421
7882.65306122449	333.936015450927
7889.0306122449	333.965591223211
7895.40816326531	333.994822943847
7901.78571428571	334.023715526474
7908.16326530612	334.052273817431
7914.54081632653	334.080502596791
7920.91836734694	334.108406579116
7927.29591836735	334.135990413931
7933.67346938776	334.163258686581
7940.05102040816	334.19021591915
7946.42857142857	334.216866571104
7952.80612244898	334.243215039791
7959.18367346939	334.26926566142
7965.5612244898	334.29502271185
7971.9387755102	334.32049040711
7978.31632653061	334.345672904062
7984.69387755102	334.370574301345
7991.07142857143	334.395198640052
7997.44897959184	334.419549904185
8003.82653061224	334.443632021497
8010.20408163265	334.46744886431
8016.58163265306	334.491004250084
8022.95918367347	334.514301941931
8029.33673469388	334.537345649517
8035.71428571429	334.560139029762
8042.09183673469	334.582685687305
8048.4693877551	334.604989175173
8054.84693877551	334.627052995616
8061.22448979592	334.648880600709
8067.60204081633	334.670475392779
8073.97959183673	334.691840725212
8080.35714285714	334.712979903165
8086.73469387755	334.733896184064
8093.11224489796	334.754592778118
8099.48979591837	334.775072849129
8105.86734693878	334.795339515109
8112.24489795918	334.815395848687
8118.62244897959	334.835244877769
8125	334.854889586259
8131.37755102041	334.874332914581
8137.75510204082	334.893577760093
8144.13265306122	334.912626977823
8150.51020408163	334.931483381088
8156.88775510204	334.950149741924
8163.26530612245	334.968628791589
8169.64285714286	334.98692322128
8176.02040816327	335.005035682659
8182.39795918367	335.022968788228
8188.77551020408	335.040725111942
8195.15306122449	335.05830718984
8201.5306122449	335.075717520484
8207.90816326531	335.092958565355
8214.28571428571	335.110032749519
8220.66326530612	335.126942462151
8227.04081632653	335.143690056905
8233.41836734694	335.160277852405
8239.79591836735	335.176708132854
8246.17346938776	335.192983148492
8252.55102040816	335.209105115928
8258.92857142857	335.225076218713
8265.30612244898	335.24089860787
8271.68367346939	335.256574402273
8278.0612244898	335.272105689022
8284.4387755102	335.287494524023
8290.81632653061	335.302742932444
8297.19387755102	335.317852909024
8303.57142857143	335.332826418541
8309.94897959184	335.347665396328
8316.32653061224	335.362371748662
8322.70408163265	335.376947353065
8329.08163265306	335.391394058823
8335.45918367347	335.405713687429
8341.83673469388	335.419908032904
8348.21428571429	335.433978862153
8354.59183673469	335.447927915467
8360.9693877551	335.461756906902
8367.34693877551	335.475467524554
8373.72448979592	335.489061430987
8380.10204081633	335.502540263671
8386.47959183673	335.515905635307
8392.85714285714	335.529159134104
8399.23469387755	335.542302324239
8405.61224489796	335.555336746225
8411.98979591837	335.568263917188
8418.36734693878	335.58108533119
8424.74489795918	335.593802459663
8431.12244897959	335.606416751726
8437.5	335.618929634422
8443.87755102041	335.631342513107
8450.25510204082	335.643656771819
8456.63265306122	335.655873773546
8463.01020408163	335.667994860482
8469.38775510204	335.680021354428
8475.76530612245	335.691954557101
8482.14285714286	335.703795750362
8488.52040816327	335.715546196522
8494.89795918367	335.727207138704
8501.27551020408	335.738779801106
8507.65306122449	335.750265389215
8514.0306122449	335.761665090148
8520.40816326531	335.772980072962
8526.78571428571	335.784211488877
8533.16326530612	335.795360471507
8539.54081632653	335.806428137208
8545.91836734694	335.817415585331
8552.29591836735	335.828323898415
8558.67346938776	335.839154142471
8565.05102040816	335.849907367276
8571.42857142857	335.860584606598
8577.80612244898	335.871186878381
8584.18367346939	335.881715185051
8590.5612244898	335.892170513769
8596.9387755102	335.902553836612
8603.31632653061	335.912866110795
8609.69387755102	335.923108278958
8616.07142857143	335.933281269378
8622.44897959184	335.943385996134
8628.82653061224	335.953423359358
8635.20408163265	335.963394245484
8641.58163265306	335.973299527431
8647.95918367347	335.983140064766
8654.33673469388	335.992916703975
8660.71428571429	336.002630278662
8667.09183673469	336.01228160971
8673.4693877551	336.021871505474
8679.84693877551	336.031400762024
8686.22448979592	336.040870163322
8692.60204081633	336.050280481361
8698.97959183673	336.059632476392
8705.35714285714	336.068926897125
8711.73469387755	336.078164480882
8718.11224489796	336.087345953746
8724.48979591837	336.096472030788
8730.86734693878	336.105543416235
8737.24489795918	336.114560803601
8743.62244897959	336.123524875863
8750	336.13243630566
8756.37755102041	336.14129575544
8762.75510204082	336.150103877583
8769.13265306122	336.158861314593
8775.51020408163	336.167568699268
8781.88775510204	336.176226654822
8788.26530612245	336.184835795025
8794.64285714286	336.193396724387
8801.02040816327	336.201910038303
8807.39795918367	336.210376323158
8813.77551020408	336.218796156487
8820.15306122449	336.227170107141
8826.5306122449	336.235498735402
8832.90816326531	336.243782593094
8839.28571428571	336.252022223752
8845.66326530612	336.260218162757
8852.04081632653	336.26837093744
8858.41836734694	336.276481067202
8864.79591836735	336.284549063674
8871.17346938776	336.29257543083
8877.55102040816	336.30056066508
8883.92857142857	336.30850525541
8890.30612244898	336.316409683514
8896.68367346939	336.324274423893
8903.0612244898	336.332099943953
8909.4387755102	336.339886704143
8915.81632653061	336.347635158073
8922.19387755102	336.355345752592
8928.57142857143	336.363018927903
8934.94897959184	336.370655117692
8941.32653061224	336.378254749222
8947.70408163265	336.38581824341
8954.08163265306	336.393346014954
8960.45918367347	336.400838472438
8966.83673469388	336.408296018412
8973.21428571429	336.41571904948
8979.59183673469	336.423107956419
8985.9693877551	336.430463124268
8992.34693877551	336.437784932401
8998.72448979592	336.445073754624
9005.10204081633	336.452329959277
9011.47959183673	336.45955390932
9017.85714285714	336.466745962391
9024.23469387755	336.473906470919
9030.61224489796	336.48103578221
9036.98979591837	336.488134238511
9043.36734693878	336.49520217709
9049.74489795918	336.502239930333
9056.12244897959	336.50924782582
9062.5	336.516226186382
9068.87755102041	336.523175330188
9075.25510204082	336.530095570833
9081.63265306122	336.536987217402
9088.01020408163	336.543850574524
9094.38775510204	336.550685942468
9100.76530612245	336.557493617212
9107.14285714286	336.564273890497
9113.52040816327	336.571027049896
9119.89795918367	336.577753378894
9126.27551020408	336.584453156951
9132.65306122449	336.591126659549
9139.0306122449	336.597774158271
9145.40816326531	336.604395920867
9151.78571428571	336.610992211307
9158.16326530612	336.617563289835
9164.54081632653	336.62410941304
9170.91836734694	336.630630833923
9177.29591836735	336.637127801932
9183.67346938776	336.64360056303
9190.05102040816	336.650049359757
9196.42857142857	336.656474431284
9202.80612244898	336.662876013452
9209.18367346939	336.66925433884
9215.5612244898	336.675609636818
9221.9387755102	336.681942133593
9228.31632653061	336.688252052252
9234.69387755102	336.694539612827
9241.07142857143	336.700805032341
9247.44897959184	336.707048524844
9253.82653061224	336.713270301468
9260.20408163265	336.719470570484
9266.58163265306	336.725649537334
9272.95918367347	336.731807404677
9279.33673469388	336.737944372439
9285.71428571429	336.744060637861
9292.09183673469	336.750156395533
9298.4693877551	336.756231837434
9304.84693877551	336.762287152986
9311.22448979592	336.768322529092
9317.60204081633	336.774338150165
9323.97959183673	336.780334198177
9330.35714285714	336.786310852703
9336.73469387755	336.792268290951
9343.11224489796	336.798206687797
9349.48979591837	336.804126215833
9355.86734693878	336.810027045401
9362.24489795918	336.81590934462
9368.62244897959	336.821773279428
9375	336.827619013619
9381.37755102041	336.833446708877
9387.75510204082	336.839256524801
9394.13265306122	336.845048618946
9400.51020408163	336.850823146857
9406.88775510204	336.856580262097
9413.26530612245	336.862320116274
9419.64285714286	336.868042859084
9426.02040816327	336.873748638337
9432.39795918367	336.87943759998
9438.77551020408	336.885109888135
9445.15306122449	336.890765645127
9451.5306122449	336.896405011515
9457.90816326531	336.902028126107
9464.28571428571	336.907635126004
9470.66326530612	336.913226146623
9477.04081632653	336.918801321716
9483.41836734694	336.924360783402
9489.79591836735	336.929904662195
9496.17346938776	336.935433087028
9502.55102040816	336.940946185274
9508.92857142857	336.946444082771
9515.30612244898	336.951926903857
9521.68367346939	336.95739477138
9528.0612244898	336.962847806729
9534.4387755102	336.968286129853
9540.81632653061	336.973709859294
9547.19387755102	336.979119112196
9553.57142857143	336.984514004331
9559.94897959184	336.989894650127
9566.32653061224	336.995261162687
9572.70408163265	337.000613653801
9579.08163265306	337.005952233978
9585.45918367347	337.011277012462
9591.83673469388	337.016588097252
9598.21428571429	337.02188559512
9604.59183673469	337.027169611634
9610.9693877551	337.032440251174
9617.34693877551	337.037697616954
9623.72448979592	337.042941811033
9630.10204081633	337.048172934343
9636.47959183673	337.053391086701
9642.85714285714	337.058596366823
9649.23469387755	337.063788872351
9655.61224489796	337.06896869986
9661.98979591837	337.074135944883
9668.36734693878	337.079290701918
9674.74489795918	337.084433064454
9681.12244897959	337.089563124981
9687.5	337.094680975008
9693.87755102041	337.099786705077
9700.25510204082	337.10488040478
9706.63265306122	337.109962162775
9713.01020408163	337.115032066794
9719.38775510204	337.120090203666
9725.76530612245	337.125136659326
9732.14285714286	337.13017151883
9738.52040816327	337.135194866368
9744.89795918367	337.14020678528
9751.27551020408	337.145207358067
9757.65306122449	337.150196666402
9764.0306122449	337.155174791147
9770.40816326531	337.160141812364
9776.78571428571	337.165097809328
9783.16326530612	337.170042860534
9789.54081632653	337.17497704372
9795.91836734694	337.179900435868
9802.29591836735	337.184813113224
9808.67346938776	337.189715151301
9815.05102040816	337.194606624898
9821.42857142857	337.19948760811
9827.80612244898	337.204358174333
9834.18367346939	337.209218396279
9840.5612244898	337.214068345992
9846.9387755102	337.218908094847
9853.31632653061	337.223737713569
9859.69387755102	337.22855727224
9866.07142857143	337.233366840311
9872.44897959184	337.238166486607
9878.82653061224	337.242956279342
9885.20408163265	337.247736286126
9891.58163265306	337.252506573974
9897.95918367347	337.257267209315
9904.33673469388	337.262018258001
9910.71428571429	337.266759785319
9917.09183673469	337.271491855995
9923.4693877551	337.276214534203
9929.84693877551	337.280927883578
9936.22448979592	337.28563196722
9942.60204081633	337.290326847706
9948.97959183673	337.295012587092
9955.35714285714	337.29968924693
9961.73469387755	337.304356888269
9968.11224489796	337.309015571665
9974.48979591837	337.313665357189
9980.86734693878	337.318306304433
9987.24489795918	337.32293847252
9993.62244897959	337.327561920107
10000	337.332176705398
10006.3775510204	337.336782886144
10012.7551020408	337.341380519657
10019.1326530612	337.345969662809
10025.5102040816	337.350550372047
10031.887755102	337.355122703393
10038.2653061224	337.359686712453
10044.6428571429	337.364242454424
10051.0204081633	337.368789984102
10057.3979591837	337.373329355882
10063.7755102041	337.377860623772
10070.1530612245	337.382383841394
10076.5306122449	337.38689906199
10082.9081632653	337.391406338432
10089.2857142857	337.395905723221
10095.6632653061	337.4003972685
10102.0408163265	337.404881026056
10108.4183673469	337.409357047324
10114.7959183673	337.413825383396
10121.1734693878	337.418286085026
10127.5510204082	337.42273920263
10133.9285714286	337.4271847863
10140.306122449	337.431622885801
10146.6836734694	337.436053550581
10153.0612244898	337.440476829774
10159.4387755102	337.444892772204
10165.8163265306	337.449301426394
10172.193877551	337.453702840564
10178.5714285714	337.458097062642
10184.9489795918	337.462484140264
10191.3265306122	337.466864120783
10197.7040816327	337.471237051269
10204.0816326531	337.475602978516
10210.4591836735	337.479961949048
10216.8367346939	337.484314009121
10223.2142857143	337.488659204727
10229.5918367347	337.492997581602
10235.9693877551	337.497329185225
10242.3469387755	337.501654060826
10248.7244897959	337.505972253388
10255.1020408163	337.510283807652
10261.4795918367	337.514588768121
10267.8571428571	337.518887179061
10274.2346938776	337.52317908451
10280.612244898	337.527464528276
10286.9897959184	337.531743553947
10293.3673469388	337.536016204887
10299.7448979592	337.540282524248
10306.1224489796	337.544542554966
10312.5	337.548796339771
10318.8775510204	337.553043921185
10325.2551020408	337.557285341531
10331.6326530612	337.561520642932
10338.0102040816	337.565749867315
10344.387755102	337.569973056418
10350.7653061224	337.574190251788
10357.1428571429	337.578401494789
10363.5204081633	337.5826068266
10369.8979591837	337.586806288226
10376.2755102041	337.590999920492
10382.6530612245	337.595187764055
10389.0306122449	337.599369859399
10395.4081632653	337.603546246844
10401.7857142857	337.607716966547
10408.1632653061	337.611882058503
10414.5408163265	337.616041562552
10420.9183673469	337.620195518378
10427.2959183673	337.624343965513
10433.6734693878	337.62848694334
10440.0510204082	337.632624491097
10446.4285714286	337.636756647879
10452.806122449	337.640883452637
10459.1836734694	337.645004944189
10465.5612244898	337.649121161214
10471.9387755102	337.653232142261
10478.3163265306	337.657337925749
10484.693877551	337.66143854997
10491.0714285714	337.665534053094
10497.4489795918	337.669624473167
10503.8265306122	337.673709848116
10510.2040816327	337.677790215753
10516.5816326531	337.681865613776
10522.9591836735	337.685936079769
10529.3367346939	337.69000165121
10535.7142857143	337.694062365469
10542.0918367347	337.69811825981
10548.4693877551	337.702169371396
10554.8469387755	337.706215737292
10561.2244897959	337.710257394462
10567.6020408163	337.714294379779
10573.9795918367	337.71832673002
10580.3571428571	337.722354481875
10586.7346938776	337.726377671943
10593.112244898	337.730396336739
10599.4897959184	337.734410512694
10605.8673469388	337.73842023616
10612.2448979592	337.742425543405
10618.6224489796	337.746426470626
10625	337.750423053941
10631.3775510204	337.754415329399
10637.7551020408	337.758403332976
10644.1326530612	337.762387100583
10650.5102040816	337.766366668063
10656.887755102	337.770342071197
10663.2653061224	337.774313345703
10669.6428571429	337.778280527242
10676.0204081633	337.782243651414
10682.3979591837	337.786202753766
10688.7755102041	337.790157869791
10695.1530612245	337.794109034931
10701.5306122449	337.798056284578
10707.9081632653	337.801999654078
10714.2857142857	337.80593917873
10720.6632653061	337.80987489379
10727.0408163265	337.813806834475
10733.4183673469	337.817735035959
10739.7959183673	337.821659533385
10746.1734693878	337.825580361855
10752.5510204082	337.829497556444
10758.9285714286	337.833411152192
10765.306122449	337.837321184113
10771.6836734694	337.841227687191
10778.0612244898	337.84513069639
10784.4387755102	337.849030246647
10790.8163265306	337.852926372879
10797.193877551	337.856819109985
10803.5714285714	337.860708492844
10809.9489795918	337.864594556323
10816.3265306122	337.868477335275
10822.7040816327	337.872356864538
10829.0816326531	337.876233178946
10835.4591836735	337.880106313322
10841.8367346939	337.883976302484
10848.2142857143	337.887843181249
10854.5918367347	337.891706984428
10860.9693877551	337.895567746837
10867.3469387755	337.899425503292
10873.7244897959	337.903280288613
10880.1020408163	337.907132137628
10886.4795918367	337.910981085171
10892.8571428571	337.914827166088
10899.2346938776	337.918670415236
10905.612244898	337.922510867488
10911.9897959184	337.926348557731
10918.3673469388	337.930183520871
10924.7448979592	337.934015791836
10931.1224489796	337.937845405572
10937.5	337.941672397052
10943.8775510204	337.945496801274
10950.2551020408	337.949318653264
10956.6326530612	337.953137988076
10963.0102040816	337.956954840798
10969.387755102	337.960769246551
10975.7653061224	337.96458124049
10982.1428571429	337.968390857808
10988.5204081633	337.972198133741
10994.8979591837	337.976003103562
11001.2755102041	337.979805802592
11007.6530612245	337.983606266197
11014.0306122449	337.987404529789
11020.4081632653	337.991200628834
11026.7857142857	337.994994598849
11033.1632653061	337.998786475402
11039.5408163265	338.002576294123
11045.9183673469	338.006364090696
11052.2959183673	338.010149900868
11058.6734693878	338.013933760447
11065.0510204082	338.017715705306
11071.4285714286	338.021495771385
11077.806122449	338.025273994692
11084.1836734694	338.029050411307
11090.5612244898	338.032825057383
11096.9387755102	338.036597969147
11103.3163265306	338.040369182907
11109.693877551	338.044138735046
11116.0714285714	338.047906662034
11122.4489795918	338.051673000421
11128.8265306122	338.055437786848
11135.2040816327	338.05920105804
11141.5816326531	338.062962850816
11147.9591836735	338.066723202087
11154.3367346939	338.070482148862
11160.7142857143	338.074239728246
11167.0918367347	338.077995977444
11173.4693877551	338.081750933766
11179.8469387755	338.085504634626
11186.2244897959	338.089257117545
11192.6020408163	338.093008420155
11198.9795918367	338.096758580199
11205.3571428571	338.100507635536
11211.7346938776	338.104255624141
11218.112244898	338.10800258411
11224.4897959184	338.111748553659
11230.8673469388	338.115493571129
11237.2448979592	338.11923767499
11243.6224489796	338.122980903839
11250	338.126723296408
11256.3775510204	338.130464891562
11262.7551020408	338.134205728305
11269.1326530612	338.137945845782
11275.5102040816	338.14168528328
11281.887755102	338.145424080234
11288.2653061224	338.149162276225
11294.6428571429	338.152899910989
11301.0204081633	338.156637024412
11307.3979591837	338.160373656539
11313.7755102041	338.164109847576
11320.1530612245	338.167845637889
11326.5306122449	338.171581068011
11332.9081632653	338.175316178643
11339.2857142857	338.179051010657
11345.6632653061	338.182785605099
11352.0408163265	338.186520003194
11358.4183673469	338.190254246345
11364.7959183673	338.19398837614
11371.1734693878	338.197722434354
11377.5510204082	338.20145646295
11383.9285714286	338.205190504086
11390.306122449	338.208924600116
11396.6836734694	338.212658793591
11403.0612244898	338.216393127266
11409.4387755102	338.220127644104
11415.8163265306	338.223862387274
11422.193877551	338.227597400161
11428.5714285714	338.231332726363
11434.9489795918	338.235068409701
11441.3265306122	338.238804494218
11447.7040816327	338.242541024182
11454.0816326531	338.246278044093
11460.4591836735	338.250015598685
11466.8367346939	338.253753732927
11473.2142857143	338.257492492032
11479.5918367347	338.261231921455
11485.9693877551	338.264972066903
11492.3469387755	338.26871297433
11498.7244897959	338.272454689952
11505.1020408163	338.276197260242
11511.4795918367	338.279940731938
11517.8571428571	338.283685152048
11524.2346938776	338.28743056785
11530.612244898	338.291177026902
11536.9897959184	338.294924577039
11543.3673469388	338.298673266385
11549.7448979592	338.302423143352
11556.1224489796	338.306174256643
11562.5	338.309926655263
11568.8775510204	338.313680388516
11575.2551020408	338.317435506016
11581.6326530612	338.321192057683
11588.0102040816	338.324950093759
11594.387755102	338.328709664801
11600.7653061224	338.332470821696
11607.1428571429	338.336233615657
11613.5204081633	338.339998098236
11619.8979591837	338.343764321321
11626.2755102041	338.347532337148
11632.6530612245	338.351302198299
11639.0306122449	338.355073957716
11645.4081632653	338.358847668697
11651.7857142857	338.362623384907
11658.1632653061	338.36640116038
11664.5408163265	338.370181049529
11670.9183673469	338.373963107146
11677.2959183673	338.377747388412
11683.6734693878	338.381533948898
11690.0510204082	338.385322844577
11696.4285714286	338.389114131821
11702.806122449	338.392907867417
11709.1836734694	338.396704108564
11715.5612244898	338.400502912883
11721.9387755102	338.404304338424
11728.3163265306	338.408108443668
11734.693877551	338.411915287539
11741.0714285714	338.415724929404
11747.4489795918	338.419537429084
11753.8265306122	338.423352846861
11760.2040816327	338.427171243478
11766.5816326531	338.430992680156
11772.9591836735	338.434817218592
11779.3367346939	338.438644920972
11785.7142857143	338.442475849972
11792.0918367347	338.446310068769
11798.4693877551	338.450147641051
11804.8469387755	338.453988631015
11811.2244897959	338.457833103383
11817.6020408163	338.461681123406
11823.9795918367	338.465532756871
11830.3571428571	338.469388070108
11836.7346938776	338.473247130003
11843.112244898	338.477110003999
11849.4897959184	338.480976760108
11855.8673469388	338.484847466919
11862.2448979592	338.488722193604
11868.6224489796	338.49260100993
11875	338.496483986265
11881.3775510204	338.500371193586
11887.7551020408	338.504262703489
11894.1326530612	338.508158588201
11900.5102040816	338.512058920579
11906.887755102	338.515963774132
11913.2653061224	338.519873223023
11919.6428571429	338.523787342078
11926.0204081633	338.527706206798
11932.3979591837	338.531629893369
11938.7755102041	338.53555847867
11945.1530612245	338.539492040284
11951.5306122449	338.543430656506
11957.9081632653	338.547374406358
11964.2857142857	338.551323369595
11970.6632653061	338.555277626716
11977.0408163265	338.559237258976
11983.4183673469	338.563202348401
11989.7959183673	338.567172977789
11996.1734693878	338.571149230731
12002.5510204082	338.575131191617
12008.9285714286	338.579118945654
12015.306122449	338.583112578868
12021.6836734694	338.587112178125
12028.0612244898	338.59111783114
12034.4387755102	338.595129626488
12040.8163265306	338.599147653616
12047.193877551	338.603172002861
12053.5714285714	338.607202765457
12059.9489795918	338.611240033551
12066.3265306122	338.615283900214
12072.7040816327	338.619334459461
12079.0816326531	338.623391806256
12085.4591836735	338.627456036531
12091.8367346939	338.631527247201
12098.2142857143	338.635605536177
12104.5918367347	338.639691002383
12110.9693877551	338.643783745762
12117.3469387755	338.647883867306
12123.7244897959	338.651991469061
12130.1020408163	338.656106654143
12136.4795918367	338.660229526758
12142.8571428571	338.664360192217
12149.2346938776	338.668498756954
12155.612244898	338.672645328535
12161.9897959184	338.676800015686
12168.3673469388	338.680962928306
12174.7448979592	338.68513417748
12181.1224489796	338.689313875501
12187.5	338.693502135891
12193.8775510204	338.697699073414
12200.2551020408	338.701904804096
12206.6326530612	338.706119445246
12213.0102040816	338.710343115474
12219.387755102	338.714575934714
12225.7653061224	338.718818024236
12232.1428571429	338.723069506676
12238.5204081633	338.727330506053
12244.8979591837	338.731601147788
12251.2755102041	338.735881558726
12257.6530612245	338.740171867164
12264.0306122449	338.744472202867
12270.4081632653	338.748782697088
12276.7857142857	338.753103482597
12283.1632653061	338.757434693705
12289.5408163265	338.761776466282
12295.9183673469	338.766128937782
12302.2959183673	338.770492247271
12308.6734693878	338.774866535455
12315.0510204082	338.779251944694
12321.4285714286	338.783648619036
12327.806122449	338.788056704246
12334.1836734694	338.792476347828
12340.5612244898	338.796907699049
12346.9387755102	338.801350908972
12353.3163265306	338.805806130489
12359.693877551	338.810273518336
12366.0714285714	338.814753229131
12372.4489795918	338.819245421406
12378.8265306122	338.823750255632
12385.2040816327	338.828267894251
12391.5816326531	338.832798501706
12397.9591836735	338.837342244477
12404.3367346939	338.841899291113
12410.7142857143	338.846469812255
12417.0918367347	338.851053980681
12423.4693877551	338.855651971341
12429.8469387755	338.86026396138
12436.2244897959	338.864890130179
12442.6020408163	338.869530659397
12448.9795918367	338.874185733005
12455.3571428571	338.878855537312
12461.7346938776	338.883540261016
12468.112244898	338.888240095244
12474.4897959184	338.892955233584
12480.8673469388	338.897685872119
12487.2448979592	338.902432209485
12493.6224489796	338.907194446892
12500	338.911972788211


==> Figures/dyn-ecco/sig4-9-e-2.tsv <==
0	279.150000073505
6.37755102040816	279.1556772511
12.7551020408163	279.155459924886
19.1326530612245	279.160330524104
25.5102040816327	279.192369467043
31.8877551020408	279.240193019838
38.265306122449	279.241247158417
44.6428571428571	279.221833409814
51.0204081632653	279.194324818936
57.3979591836735	279.168291530874
63.7755102040816	279.149765531193
70.1530612244898	279.142409117884
76.530612244898	279.148250342609
82.9081632653061	279.168184554537
89.2857142857143	279.202352686981
95.6632653061225	279.250403701488
102.040816326531	279.311678792037
108.418367346939	279.385341101657
114.795918367347	279.470464332889
121.173469387755	279.566091508352
127.551020408163	279.671273785159
133.928571428571	279.785094897874
140.30612244898	279.906685514468
146.683673469388	280.035231131428
153.061224489796	280.169975543999
159.438775510204	280.310220955875
165.816326530612	280.455326473003
172.19387755102	280.604705709795
178.571428571429	280.757823489111
184.948979591837	280.914192167841
191.326530612245	281.073368118488
197.704081632653	281.234948364527
204.081632653061	281.398567045369
210.459183673469	281.563892207009
216.836734693878	281.730622943687
223.214285714286	281.898486695924
229.591836734694	282.067236622647
235.969387755102	282.236649318157
242.34693877551	282.406522801083
248.724489795918	282.57667454795
255.102040816327	282.746939703106
261.479591836735	282.917169524864
267.857142857143	283.087229987635
274.234693877551	283.257000402381
280.612244897959	283.426372214397
286.989795918367	283.595247952875
293.367346938775	283.763540237395
299.744897959184	283.931170836036
306.122448979592	284.098069850342
312.5	284.264174995356
318.877551020408	284.429430889582
325.255102040816	284.593788418062
331.632653061225	284.757204176819
338.010204081633	284.919639964947
344.387755102041	285.081062286789
350.765306122449	285.241441919041
357.142857142857	285.400753530393
363.520408163265	285.558975316143
369.897959183673	285.716088657568
376.275510204082	285.87207782578
382.65306122449	286.026929717681
389.030612244898	286.180633595463
395.408163265306	286.333180855922
401.785714285714	286.484564828337
408.163265306122	286.634780587246
414.540816326531	286.783824772337
420.918367346939	286.931695432041
427.295918367347	287.078391885547
433.673469387755	287.223914589751
440.051020408163	287.368265017888
446.428571428571	287.511445553709
452.80612244898	287.653459396369
459.183673469388	287.794310468062
465.561224489796	287.934003333133
471.938775510204	288.072543127017
478.316326530612	288.209935490098
484.69387755102	288.346186505845
491.071428571429	288.481302647085
497.448979591837	288.615290728403
503.826530612245	288.74815786082
510.204081632653	288.879911411359
516.581632653061	289.010558967673
522.959183673469	289.140108306097
529.336734693878	289.268567361675
535.714285714286	289.395944202056
542.091836734694	289.522247004453
548.469387755102	289.647484034451
554.84693877551	289.771663626919
561.224489795918	289.894794169335
567.602040816327	290.01688408692
573.979591836735	290.137941829106
580.357142857143	290.257975857685
586.734693877551	290.376994636336
593.112244897959	290.495006621238
599.489795918367	290.612020252877
605.867346938776	290.72804394886
612.244897959184	290.843086097437
618.622448979592	290.957155051946
625	291.070259126088
631.377551020408	291.182406589692
637.755102040816	291.293605664871
644.132653061224	291.403864523088
650.510204081633	291.513191282565
656.887755102041	291.621594005862
663.265306122449	291.729080697899
669.642857142857	291.83565930462
676.020408163265	291.941337711704
682.397959183673	292.046123743268
688.775510204082	292.150025161197
695.15306122449	292.253049664694
701.530612244898	292.355204889734
707.908163265306	292.456498408565
714.285714285714	292.556937729828
720.663265306122	292.656530298575
727.040816326531	292.755283496113
733.418367346939	292.853204640146
739.795918367347	292.95030098524
746.173469387755	293.046579723084
752.551020408163	293.142047982565
758.928571428571	293.236712830369
765.30612244898	293.330581271535
771.683673469388	293.423660249781
778.061224489796	293.515956647846
784.438775510204	293.60747728827
790.816326530612	293.698228933945
797.19387755102	293.788218288431
803.571428571429	293.877451996569
809.948979591837	293.965936645234
816.326530612245	294.053678763838
822.704081632653	294.14068482467
829.081632653061	294.226961243684
835.459183673469	294.312514381146
841.836734693878	294.397350542038
848.214285714286	294.481475976535
854.591836734694	294.564896880793
860.969387755102	294.647619397487
867.34693877551	294.729649616138
873.724489795918	294.810993573753
880.102040816327	294.891657255497
886.479591836735	294.971646595131
892.857142857143	295.050967475346
899.234693877551	295.129625728482
905.612244897959	295.207627137073
911.989795918367	295.284977434165
918.367346938776	295.361682303781
924.744897959184	295.437747381575
931.122448979592	295.513178255276
937.5	295.587980464943
943.877551020408	295.662159503548
950.255102040816	295.735720817525
956.632653061224	295.808669807099
963.010204081633	295.881011826587
969.387755102041	295.952752185018
975.765306122449	296.023896146563
982.142857142857	296.094448930777
988.520408163265	296.164415713021
994.897959183673	296.233801625007
1001.27551020408	296.302611755148
1007.65306122449	296.370851148754
1014.0306122449	296.438524808573
1020.40816326531	296.505637695219
1026.78571428571	296.572194727433
1033.16326530612	296.638200782356
1039.54081632653	296.703660696067
1045.91836734694	296.768579263928
1052.29591836735	296.832961240766
1058.67346938776	296.89681134128
1065.05102040816	296.960134240493
1071.42857142857	297.022934574026
1077.80612244898	297.085216938279
1084.18367346939	297.146985890918
1090.5612244898	297.208245951232
1096.9387755102	297.269001600331
1103.31632653061	297.329257281423
1109.69387755102	297.389017400275
1116.07142857143	297.448286325504
1122.44897959184	297.50706838872
1128.82653061224	297.565367884925
1135.20408163265	297.623189072893
1141.58163265306	297.680536175389
1147.95918367347	297.737413379353
1154.33673469388	297.793824836339
1160.71428571429	297.849774662822
1167.09183673469	297.905266940351
1173.4693877551	297.960305715837
1179.84693877551	298.014895001951
1186.22448979592	298.069038777373
1192.60204081633	298.122740986918
1198.97959183673	298.176005541923
1205.35714285714	298.228836320573
1211.73469387755	298.28123716808
1218.11224489796	298.333211896875
1224.48979591837	298.384764287006
1230.86734693878	298.435898086405
1237.24489795918	298.486617011014
1243.62244897959	298.536924745076
1250	298.58682494149
1256.37755102041	298.636321222019
1262.75510204082	298.685417177414
1269.13265306122	298.734116367785
1275.51020408163	298.782422322884
1281.88775510204	298.830338542251
1288.26530612245	298.877868495421
1294.64285714286	298.925015622285
1301.02040816327	298.971783333314
1307.39795918367	299.018175009676
1313.77551020408	299.064194003534
1320.15306122449	299.109843638348
1326.5306122449	299.155127209058
1332.90816326531	299.200047982211
1339.28571428571	299.244609196315
1345.66326530612	299.28881406208
1352.04081632653	299.332665762545
1358.41836734694	299.376167453294
1364.79591836735	299.419322262781
1371.17346938776	299.462133292524
1377.55102040816	299.504603617214
1383.92857142857	299.546736285011
1390.30612244898	299.588534317809
1396.68367346939	299.630000711388
1403.0612244898	299.671138435557
1409.4387755102	299.711950434478
1415.81632653061	299.752439626877
1422.19387755102	299.792608906155
1428.57142857143	299.832461140613
1434.94897959184	299.871999173737
1441.32653061224	299.911225824373
1447.70408163265	299.950143886825
1454.08163265306	299.988756131152
1460.45918367347	300.027065303394
1466.83673469388	300.065074125701
1473.21428571429	300.102785296491
1479.59183673469	300.14020149074
1485.9693877551	300.177325360175
1492.34693877551	300.214159533358
1498.72448979592	300.250706615934
1505.10204081633	300.286969190868
1511.47959183673	300.322949818601
1517.85714285714	300.358651037154
1524.23469387755	300.394075362405
1530.61224489796	300.42922528829
1536.98979591837	300.464103286914
1543.36734693878	300.498711808713
1549.74489795918	300.533053282721
1556.12244897959	300.567130116733
1562.5	300.60094469739
1568.87755102041	300.634499390416
1575.25510204082	300.667796540834
1581.63265306122	300.700838473094
1588.01020408163	300.733627491186
1594.38775510204	300.766165878895
1600.76530612245	300.798455899982
1607.14285714286	300.830499798273
1613.52040816327	300.862299797834
1619.89795918367	300.893858103207
1626.27551020408	300.92517689955
1632.65306122449	300.956258352721
1639.0306122449	300.987104609506
1645.40816326531	301.017717797812
1651.78571428571	301.048100026772
1658.16326530612	301.078253386866
1664.54081632653	301.108179950159
1670.91836734694	301.13788177045
1677.29591836735	301.167360883357
1683.67346938776	301.196619306495
1690.05102040816	301.225659039682
1696.42857142857	301.25448206506
1702.80612244898	301.283090347179
1709.18367346939	301.311485833219
1715.5612244898	301.339670453151
1721.9387755102	301.367646119831
1728.31632653061	301.395414729127
1734.69387755102	301.42297816013
1741.07142857143	301.450338275291
1747.44897959184	301.477496920489
1753.82653061224	301.504455925217
1760.20408163265	301.531217102756
1766.58163265306	301.55778225028
1772.95918367347	301.584153148948
1779.33673469388	301.610331564103
1785.71428571429	301.636319245421
1792.09183673469	301.662117926982
1798.4693877551	301.687729327409
1804.84693877551	301.713155150056
1811.22448979592	301.738397083121
1817.60204081633	301.763456799715
1823.97959183673	301.788335958042
1830.35714285714	301.813036201551
1836.73469387755	301.837559159025
1843.11224489796	301.861906444676
1849.48979591837	301.886079658329
1855.86734693878	301.910080385549
1862.24489795918	301.933910197707
1868.62244897959	301.957570652117
1875	301.981063292202
1881.37755102041	302.004389647594
1887.75510204082	302.027551234202
1894.13265306122	302.050549554377
1900.51020408163	302.073386097054
1906.88775510204	302.096062337818
1913.26530612245	302.118579739011
1919.64285714286	302.140939749893
1926.02040816327	302.163143806753
1932.39795918367	302.18519333297
1938.77551020408	302.20708973915
1945.15306122449	302.228834423267
1951.5306122449	302.250428770753
1957.90816326531	302.271874154564
1964.28571428571	302.293171935339
1970.66326530612	302.314323461517
1977.04081632653	302.335330069399
1983.41836734694	302.356193083251
1989.79591836735	302.376913815455
1996.17346938776	302.397493566601
2002.55102040816	302.41793362554
2008.92857142857	302.438235269524
2015.30612244898	302.458399764327
2021.68367346939	302.478428364321
2028.0612244898	302.498322312543
2034.4387755102	302.518082840844
2040.81632653061	302.537711169989
2047.19387755102	302.557208509709
2053.57142857143	302.576576058812
2059.94897959184	302.595815005305
2066.32653061224	302.614926526485
2072.70408163265	302.633911788983
2079.08163265306	302.6527719489
2085.45918367347	302.671508151912
2091.83673469388	302.690121533331
2098.21428571429	302.708613218184
2104.59183673469	302.726984321336
2110.9693877551	302.745235947588
2117.34693877551	302.763369191714
2123.72448979592	302.781385138576
2130.10204081633	302.79928486323
2136.47959183673	302.817069431003
2142.85714285714	302.834739897537
2149.23469387755	302.852297308921
2155.61224489796	302.869742701775
2161.98979591837	302.88707710331
2168.36734693878	302.904301531399
2174.74489795918	302.921416994699
2181.12244897959	302.938424492722
2187.5	302.955325015882
2193.87755102041	302.972119545596
2200.25510204082	302.988809054387
2206.63265306122	303.005394505937
2213.01020408163	303.021876855145
2219.38775510204	303.03825704824
2225.76530612245	303.054536022862
2232.14285714286	303.070714708102
2238.52040816327	303.086794024586
2244.89795918367	303.102774884577
2251.27551020408	303.118658192038
2257.65306122449	303.134444842674
2264.0306122449	303.150135724034
2270.40816326531	303.165731715595
2276.78571428571	303.181233688808
2283.16326530612	303.196642507163
2289.54081632653	303.211959026282
2295.91836734694	303.227184093996
2302.29591836735	303.242318550377
2308.67346938776	303.257363227824
2315.05102040816	303.272318951149
2321.42857142857	303.287186537633
2327.80612244898	303.301966797067
2334.18367346939	303.316660531847
2340.5612244898	303.331268537048
2346.9387755102	303.345791600465
2353.31632653061	303.360230502671
2359.69387755102	303.374586017108
2366.07142857143	303.38885891015
2372.44897959184	303.403049941135
2378.82653061224	303.417159862443
2385.20408163265	303.431189419578
2391.58163265306	303.44513935121
2397.95918367347	303.459010389219
2404.33673469388	303.472803258785
2410.71428571429	303.486518678445
2417.09183673469	303.500157360136
2423.4693877551	303.513720009248
2429.84693877551	303.52720732471
2436.22448979592	303.540619999039
2442.60204081633	303.553958718373
2448.97959183673	303.567224162547
2455.35714285714	303.58041700516
2461.73469387755	303.593537913616
2468.11224489796	303.606587549165
2474.48979591837	303.619566566985
2480.86734693878	303.632475616234
2487.24489795918	303.645315340081
2493.62244897959	303.658086375771
2500	303.670789354688
2506.37755102041	303.683424902405
2512.75510204082	303.695993638715
2519.13265306122	303.708496177697
2525.51020408163	303.720933127785
2531.88775510204	303.733305091791
2538.26530612245	303.745612666955
2544.64285714286	303.757856445015
2551.02040816327	303.770037012254
2557.39795918367	303.782154949528
2563.77551020408	303.794210832323
2570.15306122449	303.80620523082
2576.5306122449	303.818138709932
2582.90816326531	303.830011829333
2589.28571428571	303.841825143527
2595.66326530612	303.853579201897
2602.04081632653	303.865274548737
2608.41836734694	303.876911723293
2614.79591836735	303.888491259825
2621.17346938776	303.900013687653
2627.55102040816	303.91147953118
2633.92857142857	303.922889309947
2640.30612244898	303.93424353869
2646.68367346939	303.945542727369
2653.0612244898	303.956787381203
2659.4387755102	303.967978000727
2665.81632653061	303.979115081842
2672.19387755102	303.990199115831
2678.57142857143	304.001230589413
2684.94897959184	304.012209984792
2691.32653061224	304.023137779695
2697.70408163265	304.034014447394
2704.08163265306	304.044840456764
2710.45918367347	304.055616272328
2716.83673469388	304.06634235428
2723.21428571429	304.077019158525
2729.59183673469	304.087647136727
2735.9693877551	304.098226736352
2742.34693877551	304.108758400686
2748.72448979592	304.119242568883
2755.10204081633	304.12967967601
2761.47959183673	304.14007015308
2767.85714285714	304.150414427072
2774.23469387755	304.160712920985
2780.61224489796	304.170966053881
2786.98979591837	304.181174240899
2793.36734693878	304.191337893297
2799.74489795918	304.201457418496
2806.12244897959	304.211533220117
2812.5	304.221565697993
2818.87755102041	304.231555248221
2825.25510204082	304.241502263201
2831.63265306122	304.251407131657
2838.01020408163	304.261270238667
2844.38775510204	304.271091965709
2850.76530612245	304.280872690691
2857.14285714286	304.290612787978
2863.52040816327	304.300312628417
2869.89795918367	304.309972579388
2876.27551020408	304.319593004828
2882.65306122449	304.329174265249
2889.0306122449	304.338716717781
2895.40816326531	304.34822071621
2901.78571428571	304.357686610996
2908.16326530612	304.367114749298
2914.54081632653	304.376505475021
2920.91836734694	304.385859128838
2927.29591836735	304.395176048215
2933.67346938776	304.40445656744
2940.05102040816	304.413701017662
2946.42857142857	304.422909726914
2952.80612244898	304.432083020132
2959.18367346939	304.441221219194
2965.5612244898	304.45032464295
2971.9387755102	304.459393607244
2978.31632653061	304.468428424934
2984.69387755102	304.477429405933
2991.07142857143	304.486396857235
2997.44897959184	304.495331082927
3003.82653061224	304.504232384227
3010.20408163265	304.513101059512
3016.58163265306	304.521937404342
3022.95918367347	304.530741711474
3029.33673469388	304.539514270902
3035.71428571429	304.548255369883
3042.09183673469	304.556965292951
3048.4693877551	304.565644321944
3054.84693877551	304.574292736036
3061.22448979592	304.582910811761
3067.60204081633	304.591498823026
3073.97959183673	304.600057041141
3080.35714285714	304.608585734852
3086.73469387755	304.617085170354
3093.11224489796	304.625555611311
3099.48979591837	304.633997318887
3105.86734693878	304.642410551774
3112.24489795918	304.650795566199
3118.62244897959	304.659152615953
3125	304.667481952423
3131.37755102041	304.675783824606
3137.75510204082	304.684058479122
3144.13265306122	304.69230616025
3150.51020408163	304.700527109948
3156.88775510204	304.708721567868
3163.26530612245	304.716889771374
3169.64285714286	304.725031955574
3176.02040816327	304.73314835334
3182.39795918367	304.741239195314
3188.77551020408	304.749304709942
3195.15306122449	304.757345123494
3201.5306122449	304.765360660079
3207.90816326531	304.773351541662
3214.28571428571	304.781317988092
3220.66326530612	304.789260217118
3227.04081632653	304.797178444408
3233.41836734694	304.805072883563
3239.79591836735	304.812943746145
3246.17346938776	304.820791241696
3252.55102040816	304.828615577744
3258.92857142857	304.836416959832
3265.30612244898	304.844195591538
3271.68367346939	304.851951674489
3278.0612244898	304.859685408375
3284.4387755102	304.867396990972
3290.81632653061	304.875086618165
3297.19387755102	304.882754483952
3303.57142857143	304.89040078047
3309.94897959184	304.898025698014
3316.32653061224	304.905629425051
3322.70408163265	304.913212148232
3329.08163265306	304.920774052417
3335.45918367347	304.928315320688
3341.83673469388	304.935836134366
3348.21428571429	304.943336673025
3354.59183673469	304.950817114511
3360.9693877551	304.958277634958
3367.34693877551	304.965718408803
3373.72448979592	304.973139608797
3380.10204081633	304.980541406031
3386.47959183673	304.987923969945
3392.85714285714	304.995287468341
3399.23469387755	305.0026320674
3405.61224489796	305.009957931705
3411.98979591837	305.017265224243
3418.36734693878	305.024554106427
3424.74489795918	305.031824738109
3431.12244897959	305.039077277598
3437.5	305.046311881669
3443.87755102041	305.053528705578
3450.25510204082	305.060727903079
3456.63265306122	305.067909626441
3463.01020408163	305.07507402645
3469.38775510204	305.082221252434
3475.76530612245	305.089351452274
3482.14285714286	305.096464772415
3488.52040816327	305.103561357879
3494.89795918367	305.110641352283
3501.27551020408	305.117704897849
3507.65306122449	305.124752135414
3514.0306122449	305.131783204448
3520.40816326531	305.138798243066
3526.78571428571	305.145797388039
3533.16326530612	305.152780774804
3539.54081632653	305.159748537482
3545.91836734694	305.16670080889
3552.29591836735	305.173637720548
3558.67346938776	305.180559402692
3565.05102040816	305.187465984293
3571.42857142857	305.194357593063
3577.80612244898	305.201234355465
3584.18367346939	305.208096396728
3590.5612244898	305.214943840862
3596.9387755102	305.221776810662
3603.31632653061	305.228595427722
3609.69387755102	305.235399812449
3616.07142857143	305.242190084075
3622.44897959184	305.24896636066
3628.82653061224	305.25572875911
3635.20408163265	305.262477395188
3641.58163265306	305.269212383523
3647.95918367347	305.275933837618
3654.33673469388	305.282641869865
3660.71428571429	305.289336591554
3667.09183673469	305.296018112883
3673.4693877551	305.302686542966
3679.84693877551	305.309341989847
3686.22448979592	305.315984560512
3692.60204081633	305.322614360891
3698.97959183673	305.329231495872
3705.35714285714	305.335836069316
3711.73469387755	305.342428184061
3718.11224489796	305.349007941928
3724.48979591837	305.355575443739
3730.86734693878	305.362130789325
3737.24489795918	305.368674077531
3743.62244897959	305.375205406224
3750	305.381724872312
3756.37755102041	305.388232571743
3762.75510204082	305.39472859952
3769.13265306122	305.401213049705
3775.51020408163	305.407686015433
3781.88775510204	305.414147588921
3788.26530612245	305.420597861468
3794.64285714286	305.427036923475
3801.02040816327	305.433464864448
3807.39795918367	305.439881773007
3813.77551020408	305.446287736891
3820.15306122449	305.452682842974
3826.5306122449	305.45906717727
3832.90816326531	305.465440824935
3839.28571428571	305.471803870284
3845.66326530612	305.478156396797
3852.04081632653	305.484498487122
3858.41836734694	305.490830223087
3864.79591836735	305.497151685708
3871.17346938776	305.503462955198
3877.55102040816	305.509764110969
3883.92857142857	305.516055231643
3890.30612244898	305.522336395064
3896.68367346939	305.528607678298
3903.0612244898	305.534869157643
3909.4387755102	305.541120908638
3915.81632653061	305.54736300607
3922.19387755102	305.553595523982
3928.57142857143	305.559818535673
3934.94897959184	305.566032113716
3941.32653061224	305.572236329958
3947.70408163265	305.578431255528
3954.08163265306	305.584616960845
3960.45918367347	305.590793515623
3966.83673469388	305.596960988883
3973.21428571429	305.603119448951
3979.59183673469	305.609268963472
3985.9693877551	305.615409599414
3992.34693877551	305.621541423074
3998.72448979592	305.627664500084
4005.10204081633	305.63377889542
4011.47959183673	305.639884673406
4017.85714285714	305.645981897721
4024.23469387755	305.652070631405
4030.61224489796	305.658150936865
4036.98979591837	305.664222875883
4043.36734693878	305.670286509619
4049.74489795918	305.676341898617
4056.12244897959	305.682389102817
4062.5	305.688428181552
4068.87755102041	305.69445919356
4075.25510204082	305.700482196989
4081.63265306122	305.706497249398
4088.01020408163	305.71250440777
4094.38775510204	305.718503728513
4100.76530612245	305.724495267464
4107.14285714286	305.730479079902
4113.52040816327	305.736455220543
4119.89795918367	305.742423743555
4126.27551020408	305.748384702556
4132.65306122449	305.754338150627
4139.0306122449	305.760284140307
4145.40816326531	305.766222723608
4151.78571428571	305.772153952017
4158.16326530612	305.778077876497
4164.54081632653	305.783994547498
4170.91836734694	305.789904014958
4177.29591836735	305.79580632831
4183.67346938776	305.801701536487
4190.05102040816	305.807589687924
4196.42857142857	305.813470830568
4202.80612244898	305.819345011879
4209.18367346939	305.825212278833
4215.5612244898	305.831072677934
4221.9387755102	305.83692625521
4228.31632653061	305.842773056224
4234.69387755102	305.848613126074
4241.07142857143	305.854446509403
4247.44897959184	305.860273250397
4253.82653061224	305.866093392794
4260.20408163265	305.871906979888
4266.58163265306	305.877714054532
4272.95918367347	305.883514659141
4279.33673469388	305.889308835701
4285.71428571429	305.895096625768
4292.09183673469	305.900878070476
4298.4693877551	305.906653210539
4304.84693877551	305.912422086256
4311.22448979592	305.918184737515
4317.60204081633	305.923941203798
4323.97959183673	305.929691524182
4330.35714285714	305.935435737346
4336.73469387755	305.941173881575
4343.11224489796	305.946905994762
4349.48979591837	305.952632114411
4355.86734693878	305.958352277645
4362.24489795918	305.964066521208
4368.62244897959	305.969774881465
4375	305.975477394411
4381.37755102041	305.981174095672
4387.75510204082	305.98686502051
4394.13265306122	305.992550203823
4400.51020408163	305.998229680156
4406.88775510204	306.003903483696
4413.26530612245	306.009571648282
4419.64285714286	306.015234207403
4426.02040816327	306.020891194208
4432.39795918367	306.026542641504
4438.77551020408	306.032188581761
4445.15306122449	306.037829047116
4451.5306122449	306.043464069377
4457.90816326531	306.049093680022
4464.28571428571	306.054717910209
4470.66326530612	306.060336790775
4477.04081632653	306.065950352239
4483.41836734694	306.071558624806
4489.79591836735	306.07716163837
4496.17346938776	306.08275942252
4502.55102040816	306.088352006537
4508.92857142857	306.093939419402
4515.30612244898	306.099521689797
4521.68367346939	306.105098846112
4528.0612244898	306.110670916438
4534.4387755102	306.116237928581
4540.81632653061	306.121799910061
4547.19387755102	306.127356888111
4553.57142857143	306.132908889684
4559.94897959184	306.138455941457
4566.32653061224	306.143998069831
4572.70408163265	306.149535300932
4579.08163265306	306.155067660618
4585.45918367347	306.160595174482
4591.83673469388	306.166117867849
4598.21428571429	306.171635765785
4604.59183673469	306.177148893096
4610.9693877551	306.182657274332
4617.34693877551	306.188160933789
4623.72448979592	306.193659895511
4630.10204081633	306.199154183295
4636.47959183673	306.204643820691
4642.85714285714	306.210128831005
4649.23469387755	306.215609237303
4655.61224489796	306.221085062411
4661.98979591837	306.22655632892
4668.36734693878	306.232023059186
4674.74489795918	306.237485275333
4681.12244897959	306.24294299926
4687.5	306.248396252633
4693.87755102041	306.253845056898
4700.25510204082	306.259289433278
4706.63265306122	306.264729402775
4713.01020408163	306.270164986175
4719.38775510204	306.275596204045
4725.76530612245	306.281023076745
4732.14285714286	306.286445624418
4738.52040816327	306.291863867001
4744.89795918367	306.297277824225
4751.27551020408	306.302687515613
4757.65306122449	306.30809296049
4764.0306122449	306.313494177977
4770.40816326531	306.318891186999
4776.78571428571	306.324284006283
4783.16326530612	306.329672654363
4789.54081632653	306.335057149579
4795.91836734694	306.340437510083
4802.29591836735	306.345813753838
4808.67346938776	306.351185898619
4815.05102040816	306.356553962019
4821.42857142857	306.361917961446
4827.80612244898	306.36727791413
4834.18367346939	306.37263383712
4840.5612244898	306.377985747288
4846.9387755102	306.383333661333
4853.31632653061	306.388677595779
4859.69387755102	306.39401756698
4866.07142857143	306.399353591118
4872.44897959184	306.404685684209
4878.82653061224	306.410013862102
4885.20408163265	306.415338140482
4891.58163265306	306.420658534872
4897.95918367347	306.425975060632
4904.33673469388	306.431287732963
4910.71428571429	306.43659656691
4917.09183673469	306.441901577362
4923.4693877551	306.44720277905
4929.84693877551	306.452500186557
4936.22448979592	306.457793814312
4942.60204081633	306.463083676594
4948.97959183673	306.468369787536
4955.35714285714	306.473652161123
4961.73469387755	306.478930811196
4968.11224489796	306.484205751451
4974.48979591837	306.489476995444
4980.86734693878	306.494744556589
4987.24489795918	306.500008448163
4993.62244897959	306.505268683303
5000	306.510525275013
5006.37755102041	306.515778236159
5012.75510204082	306.521027579476
5019.13265306122	306.526273317567
5025.51020408163	306.531515462904
5031.88775510204	306.536754027832
5038.26530612245	306.541989024564
5044.64285714286	306.547220465192
5051.02040816327	306.55244836168
5057.39795918367	306.557672725868
5063.77551020408	306.562893569476
5070.15306122449	306.568110904101
5076.5306122449	306.573324741221
5082.90816326531	306.578535092196
5089.28571428571	306.583741968268
5095.66326530612	306.588945380564
5102.04081632653	306.594145340095
5108.41836734694	306.599341857761
5114.79591836735	306.604534944346
5121.17346938776	306.609724610527
5127.55102040816	306.614910866867
5133.92857142857	306.620093723825
5140.30612244898	306.625273191749
5146.68367346939	306.630449280882
5153.0612244898	306.635622001361
5159.4387755102	306.64079136322
5165.81632653061	306.645957376388
5172.19387755102	306.651120050696
5178.57142857143	306.656279395869
5184.94897959184	306.661435421537
5191.32653061224	306.66658813723
5197.70408163265	306.671737552378
5204.08163265306	306.676883676318
5210.45918367347	306.682026518289
5216.83673469388	306.687166087438
5223.21428571429	306.692302392817
5229.59183673469	306.697435443384
5235.9693877551	306.70256524801
5242.34693877551	306.707691815472
5248.72448979592	306.712815154458
5255.10204081633	306.717935273569
5261.47959183673	306.723052181319
5267.85714285714	306.728165886132
5274.23469387755	306.73327639635
5280.61224489796	306.738383720229
5286.98979591837	306.743487865942
5293.36734693878	306.748588841577
5299.74489795918	306.753686655143
5306.12244897959	306.758781314566
5312.5	306.763872827692
5318.87755102041	306.76896120229
5325.25510204082	306.774046446047
5331.63265306122	306.779128566575
5338.01020408163	306.78420757141
5344.38775510204	306.789283468009
5350.76530612245	306.794356263756
5357.14285714286	306.799425965962
5363.52040816327	306.804492581863
5369.89795918367	306.809556118623
5376.27551020408	306.814616583327
5382.65306122449	306.819673983057
5389.0306122449	306.82472832449
5395.40816326531	306.829779614698
5401.78571428571	306.834827867163
5408.16326530612	306.839873037587
5414.54081632653	306.844915301315
5420.91836734694	306.849954988037
5427.29591836735	306.854985078301
5433.67346938776	306.860101511516
5440.05102040816	306.865698288391
5446.42857142857	306.872000426697
5452.80612244898	306.879017201503
5459.18367346939	306.886677778291
5465.5612244898	306.894913217853
5471.9387755102	306.903710389782
5478.31632653061	306.913144341057
5484.69387755102	306.923393066456
5491.07142857143	306.934740099672
5497.44897959184	306.947568228348
5503.82653061224	306.962345771224
5510.20408163265	306.979608453029
5516.58163265306	306.999938694534
5522.95918367347	307.02394314951
5529.33673469388	307.052229697036
5535.71428571429	307.085385226556
5542.09183673469	307.123954441427
5548.4693877551	307.168420322071
5554.84693877551	307.219188220424
5561.22448979592	307.276572612984
5567.60204081633	307.340758646817
5573.97959183673	307.412025561226
5580.35714285714	307.489989479042
5586.73469387755	307.574990064699
5593.11224489796	307.667150908849
5599.48979591837	307.766193692332
5605.86734693878	307.871589149663
5612.24489795918	307.982673846286
5618.62244897959	308.098724393541
5625	308.219009470072
5631.37755102041	308.342823616617
5637.75510204082	308.469508377964
5644.13265306122	308.59846370451
5650.51020408163	308.729152878079
5656.88775510204	308.861103321969
5663.26530612245	308.993904387238
5669.64285714286	309.127203045705
5676.02040816327	309.26069889816
5682.39795918367	309.394138913255
5688.77551020408	309.527311783311
5695.15306122449	309.660042525798
5701.5306122449	309.792187594129
5707.90816326531	309.923630408973
5714.28571428571	310.054277160522
5720.66326530612	310.184053207709
5727.04081632653	310.312899987848
5733.41836734694	310.440772274812
5739.79591836735	310.567635796706
5746.17346938776	310.693465266778
5752.55102040816	310.818242734661
5758.92857142857	310.941956153133
5765.30612244898	311.064598203742
5771.68367346939	311.18616534305
5778.0612244898	311.306657012694
5784.4387755102	311.426074978551
5790.81632653061	311.544422808383
5797.19387755102	311.661705454653
5803.57142857143	311.77792891326
5809.94897959184	311.893099952776
5816.32653061224	312.00722590512
5822.70408163265	312.120314501893
5829.08163265306	312.232373745158
5835.45918367347	312.343411810321
5841.83673469388	312.453436973175
5848.21428571429	312.562457555049
5854.59183673469	312.670481882805
5860.9693877551	312.777518260598
5867.34693877551	312.88357495002
5873.72448979592	312.988660157098
5880.10204081633	313.092782024419
5886.47959183673	313.195948626599
5892.85714285714	313.298167968189
5899.23469387755	313.399447983943
5905.61224489796	313.499796540054
5911.98979591837	313.599221435862
5918.36734693878	313.697730406195
5924.74489795918	313.795331124159
5931.12244897959	313.892031203658
5937.5	313.987838201618
5943.87755102041	314.082759620465
5950.25510204082	314.176802910317
5956.63265306122	314.269975470732
5963.01020408163	314.362284652206
5969.38775510204	314.453737757785
5975.76530612245	314.544342044275
5982.14285714286	314.634104723067
5988.52040816327	314.723032960987
5994.89795918367	314.81113388112
6001.27551020408	314.898414563308
6007.65306122449	314.98488204439
6014.0306122449	315.070543318696
6020.40816326531	315.155405338357
6026.78571428571	315.239475013381
6033.16326530612	315.322759211698
6039.54081632653	315.405264759432
6045.91836734694	315.486998440956
6052.29591836735	315.567966998752
6058.67346938776	315.64817713349
6065.05102040816	315.727635504145
6071.42857142857	315.806348727931
6077.80612244898	315.884323380123
6084.18367346939	315.961565994213
6090.5612244898	316.038083061931
6096.9387755102	316.113881033097
6103.31632653061	316.188966315564
6109.69387755102	316.263345275376
6116.07142857143	316.337024236744
6122.44897959184	316.410009481859
6128.82653061224	316.482307251014
6135.20408163265	316.553923742697
6141.58163265306	316.624865113534
6147.95918367347	316.695137478171
6154.33673469388	316.764746909481
6160.71428571429	316.833699438621
6167.09183673469	316.902001054917
6173.4693877551	316.969657705909
6179.84693877551	317.036675297549
6186.22448979592	317.103059694223
6192.60204081633	317.168816718627
6198.97959183673	317.233952151973
6205.35714285714	317.29847173413
6211.73469387755	317.362381163591
6218.11224489796	317.425686097458
6224.48979591837	317.488392151695
6230.86734693878	317.550504901229
6237.24489795918	317.612029879868
6243.62244897959	317.672972580449
6250	317.733338455059
6256.37755102041	317.793132915093
6262.75510204082	317.852361331188
6269.13265306122	317.911029033507
6275.51020408163	317.969141311892
6281.88775510204	318.026703415864
6288.26530612245	318.083720554691
6294.64285714286	318.140197897677
6301.02040816327	318.196140574281
6307.39795918367	318.251553674075
6313.77551020408	318.306442246974
6320.15306122449	318.360811303468
6326.5306122449	318.414665814696
6332.90816326531	318.468010712455
6339.28571428571	318.520850889512
6345.66326530612	318.573191199788
6352.04081632653	318.625036458367
6358.41836734694	318.676391441647
6364.79591836735	318.727260887639
6371.17346938776	318.777649496103
6377.55102040816	318.827561928542
6383.92857142857	318.877002808493
6390.30612244898	318.925976721764
6396.68367346939	318.974488216515
6403.0612244898	319.022541803332
6409.4387755102	319.070141955566
6415.81632653061	319.117293109514
6422.19387755102	319.163999664455
6428.57142857143	319.210265982862
6434.94897959184	319.2560963907
6441.32653061224	319.301495177568
6447.70408163265	319.346466596739
6454.08163265306	319.391014865477
6460.45918367347	319.435144165282
6466.83673469388	319.478858641969
6473.21428571429	319.522162405806
6479.59183673469	319.56505953185
6485.9693877551	319.607554060139
6492.34693877551	319.649649995733
6498.72448979592	319.691351308986
6505.10204081633	319.732661935828
6511.47959183673	319.77358577791
6517.85714285714	319.814126702676
6524.23469387755	319.854288543712
6530.61224489796	319.89407510097
6536.98979591837	319.933490140855
6543.36734693878	319.972537396413
6549.74489795918	320.011220567657
6556.12244897959	320.049543321754
6562.5	320.087509293087
6568.87755102041	320.125122083552
6575.25510204082	320.162385262834
6581.63265306122	320.199302368541
6588.01020408163	320.235876906315
6594.38775510204	320.272112350182
6600.76530612245	320.308012142766
6607.14285714286	320.343579695378
6613.52040816327	320.378818388241
6619.89795918367	320.4137315708
6626.27551020408	320.448322561899
6632.65306122449	320.482594649861
6639.0306122449	320.516551092806
6645.40816326531	320.550195118905
6651.78571428571	320.583529926504
6658.16326530612	320.616558684276
6664.54081632653	320.649284531551
6670.91836734694	320.681710578525
6677.29591836735	320.713839906345
6683.67346938776	320.745675567365
6690.05102040816	320.77722058543
6696.42857142857	320.808477956046
6702.80612244898	320.839450646475
6709.18367346939	320.870141596058
6715.5612244898	320.900553716446
6721.9387755102	320.930689891753
6728.31632653061	320.960552978448
6734.69387755102	320.990145806781
6741.07142857143	321.019471181487
6747.44897959184	321.048531846473
6753.82653061224	321.07733071596
6760.20408163265	321.105870277071
6766.58163265306	321.134150032787
6772.95918367347	321.162201124813
6779.33673469388	321.189917651176
6785.71428571429	321.219587766197
6792.09183673469	321.255298129359
6798.4693877551	321.297251353812
6804.84693877551	321.342839116738
6811.22448979592	321.388237119262
6817.60204081633	321.429599444815
6823.97959183673	321.46679604271
6830.35714285714	321.495709823702
6836.73469387755	321.523880488305
6843.11224489796	321.559385207709
6849.48979591837	321.607337719975
6855.86734693878	321.670563982665
6862.24489795918	321.750257409351
6868.62244897959	321.846421689899
6875	321.958248840882
6881.37755102041	322.0844096273
6887.75510204082	322.223275967416
6894.13265306122	322.373087540581
6900.51020408163	322.532069161323
6906.88775510204	322.698511587255
6913.26530612245	322.87082403491
6919.64285714286	323.047564029764
6926.02040816327	323.227451794154
6932.39795918367	323.409374057273
6938.77551020408	323.592378903915
6945.15306122449	323.775665538583
6951.5306122449	323.958571666294
6957.90816326531	324.140559348351
6964.28571428571	324.321199438857
6970.66326530612	324.500156839533
6977.04081632653	324.677176811221
6983.41836734694	324.852071978132
6989.79591836735	325.024710420215
6996.17346938776	325.195005407531
7002.55102040816	325.362906500067
7008.92857142857	325.528391638313
7015.30612244898	325.691460547338
7021.68367346939	325.852129310663
7028.0612244898	326.010425869261
7034.4387755102	326.166386320689
7040.81632653061	326.320052035031
7047.19387755102	326.4714674061
7053.57142857143	326.620678116237
7059.94897959184	326.767729861573
7066.32653061224	326.912667447387
7072.70408163265	327.055534165237
7079.08163265306	327.196371415397
7085.45918367347	327.335218508131
7091.83673469388	327.472112589721
7098.21428571429	327.607088669814
7104.59183673469	327.740179729641
7110.9693877551	327.871416865005
7117.34693877551	328.000829449091
7123.72448979592	328.12844531855
7130.10204081633	328.254290959879
7136.47959183673	328.378391682999
7142.85714285714	328.500771782941
7149.23469387755	328.621454694211
7155.61224489796	328.740463123963
7161.98979591837	328.857819165741
7168.36734693878	328.973544398955
7174.74489795918	329.08765997383
7181.12244897959	329.200186679129
7187.5	329.311144995972
7193.87755102041	329.42055514225
7200.25510204082	329.528437106259
7206.63265306122	329.63481067087
7213.01020408163	329.7396954307
7219.38775510204	329.843110804783
7225.76530612245	329.945076043884
7232.14285714286	330.045610233607
7238.52040816327	330.144732295568
7244.89795918367	330.242460987105
7251.27551020408	330.338814898994
7257.65306122449	330.433812451785
7264.0306122449	330.527471893022
7270.40816326531	330.619811294049
7276.78571428571	330.710848546145
7283.16326530612	330.80060135701
7289.54081632653	330.889087248769
7295.91836734694	330.976323555645
7302.29591836735	331.062327421266
7308.67346938776	331.14711579752
7315.05102040816	331.230705444101
7321.42857142857	331.313112927648
7327.80612244898	331.39435462079
7334.18367346939	331.474446703064
7340.5612244898	331.553405161538
7346.9387755102	331.631245790868
7353.31632653061	331.707984194018
7359.69387755102	331.783635784086
7366.07142857143	331.858215785457
7372.44897959184	331.931739234326
7378.82653061224	332.004220980628
7385.20408163265	332.075675689961
7391.58163265306	332.146117844783
7397.95918367347	332.215561745441
7404.33673469388	332.28402151258
7410.71428571429	332.351511088889
7417.09183673469	332.418044240094
7423.4693877551	332.483634556661
7429.84693877551	332.548295456075
7436.22448979592	332.61204018435
7442.60204081633	332.674881816969
7448.97959183673	332.736833261114
7455.35714285714	332.797907257601
7461.73469387755	332.858116382105
7468.11224489796	332.917473046431
7474.48979591837	332.975989500846
7480.86734693878	333.033677835733
7487.24489795918	333.090549982567
7493.62244897959	333.146617715749
7500	333.201892654694
7506.37755102041	333.256386265244
7512.75510204082	333.310109860682
7519.13265306122	333.36307460394
7525.51020408163	333.415291509382
7531.88775510204	333.466771443944
7538.26530612245	333.517525128557
7544.64285714286	333.567563140319
7551.02040816327	333.616895914043
7557.39795918367	333.66553374323
7563.77551020408	333.713486781972
7570.15306122449	333.760765046857
7576.5306122449	333.80737841828
7582.90816326531	333.853336641543
7589.28571428571	333.898649328974
7595.66326530612	333.94332596156
7602.04081632653	333.987375890003
7608.41836734694	334.030808336229
7614.79591836735	334.073632395364
7621.17346938776	334.11585703715
7627.55102040816	334.157491106902
7633.92857142857	334.198543327377
7640.30612244898	334.239022300484
7646.68367346939	334.27893650845
7653.0612244898	334.318294314975
7659.4387755102	334.357103967173
7665.81632653061	334.395373597033
7672.19387755102	334.43311122238
7678.57142857143	334.470324748389
7684.94897959184	334.507021969334
7691.32653061224	334.543210569842
7697.70408163265	334.578898125817
7704.08163265306	334.614092106215
7710.45918367347	334.64879987453
7716.83673469388	334.683028689815
7723.21428571429	334.716785707852
7729.59183673469	334.750077982876
7735.9693877551	334.782912468862
7742.34693877551	334.815296020382
7748.72448979592	334.847235394079
7755.10204081633	334.878737250182
7761.47959183673	334.909808153594
7767.85714285714	334.940454574786
7774.23469387755	334.970682891417
7780.61224489796	335.000499389623
7786.98979591837	335.029910264895
7793.36734693878	335.058921623229
7799.74489795918	335.087539482633
7806.12244897959	335.115769774236
7812.5	335.143618343066
7818.87755102041	335.171090949435
7825.25510204082	335.198193270239
7831.63265306122	335.22493089988
7838.01020408163	335.251309351142
7844.38775510204	335.277334056626
7850.76530612245	335.303010369854
7857.14285714286	335.328343566033
7863.52040816327	335.353338843151
7869.89795918367	335.378001323274
7876.27551020408	335.402336053501
7882.65306122449	335.426348006664
7889.0306122449	335.450042082603
7895.40816326531	335.473423109271
7901.78571428571	335.496495843515
7908.16326530612	335.519264971914
7914.54081632653	335.541735112033
7920.91836734694	335.563910813364
7927.29591836735	335.585796557985
7933.67346938776	335.607396761595
7940.05102040816	335.628715774613
7946.42857142857	335.649757882986
7952.80612244898	335.670527308838
7959.18367346939	335.691028211612
7965.5612244898	335.711264689006
7971.9387755102	335.731240777626
7978.31632653061	335.75096045379
7984.69387755102	335.770427634601
7991.07142857143	335.789646178746
7997.44897959184	335.80861988707
8003.82653061224	335.82735250353
8010.20408163265	335.845847716127
8016.58163265306	335.864109157577
8022.95918367347	335.882140405919
8029.33673469388	335.899944985523
8035.71428571429	335.917526367872
8042.09183673469	335.934887972117
8048.4693877551	335.952033165833
8054.84693877551	335.968965265923
8061.22448979592	335.985687539302
8067.60204081633	336.002203203392
8073.97959183673	336.018515426998
8080.35714285714	336.034627331083
8086.73469387755	336.050541989326
8093.11224489796	336.066262428699
8099.48979591837	336.08179163033
8105.86734693878	336.097132530165
8112.24489795918	336.112288019437
8118.62244897959	336.127260945367
8125	336.142054111926
8131.37755102041	336.156670280403
8137.75510204082	336.171112169856
8144.13265306122	336.185382457886
8150.51020408163	336.199483781288
8156.88775510204	336.213418736513
8163.26530612245	336.227189880207
8169.64285714286	336.240799729948
8176.02040816327	336.254250764803
8182.39795918367	336.267545425724
8188.77551020408	336.28068611619
8195.15306122449	336.293675202849
8201.5306122449	336.306515015983
8207.90816326531	336.319207849924
8214.28571428571	336.33175596373
8220.66326530612	336.344161581724
8227.04081632653	336.356426893887
8233.41836734694	336.36855405635
8239.79591836735	336.380545192021
8246.17346938776	336.392402391045
8252.55102040816	336.404127711152
8258.92857142857	336.415723178236
8265.30612244898	336.427190786883
8271.68367346939	336.438532500761
8278.0612244898	336.449750253002
8284.4387755102	336.460845946779
8290.81632653061	336.471821455763
8297.19387755102	336.482678624444
8303.57142857143	336.493419268591
8309.94897959184	336.504045175769
8316.32653061224	336.514558105731
8322.70408163265	336.524959790714
8329.08163265306	336.53525193596
8335.45918367347	336.545436220151
8341.83673469388	336.555514295729
8348.21428571429	336.565487789252
8354.59183673469	336.575358301882
8360.9693877551	336.585127409768
8367.34693877551	336.594796664312
8373.72448979592	336.604367592591
8380.10204081633	336.613841697787
8386.47959183673	336.623220459507
8392.85714285714	336.632505334056
8399.23469387755	336.641697754883
8405.61224489796	336.650799132946
8411.98979591837	336.659810856976
8418.36734693878	336.668734293803
8424.74489795918	336.677570788767
8431.12244897959	336.686321666036
8437.5	336.694988228833
8443.87755102041	336.703571759814
8450.25510204082	336.712073521426
8456.63265306122	336.720494756167
8463.01020408163	336.728836686836
8469.38775510204	336.737100516916
8475.76530612245	336.745287430877
8482.14285714286	336.753398594392
8488.52040816327	336.761435154637
8494.89795918367	336.769398240634
8501.27551020408	336.777288963512
8507.65306122449	336.785108416706
8514.0306122449	336.792857676292
8520.40816326531	336.80053780128
8526.78571428571	336.808149833828
8533.16326530612	336.815694799472
8539.54081632653	336.823173707448
8545.91836734694	336.830587550944
8552.29591836735	336.837937307283
8558.67346938776	336.845223938188
8565.05102040816	336.852448390075
8571.42857142857	336.859611594257
8577.80612244898	336.866714467131
8584.18367346939	336.87375791046
8590.5612244898	336.880742811622
8596.9387755102	336.887670043782
8603.31632653061	336.894540466101
8609.69387755102	336.901354924008
8616.07142857143	336.90811424941
8622.44897959184	336.914819260839
8628.82653061224	336.9214707637
8635.20408163265	336.928069550503
8641.58163265306	336.934616401038
8647.95918367347	336.941112082534
8654.33673469388	336.94755734991
8660.71428571429	336.953952945972
8667.09183673469	336.960299601559
8673.4693877551	336.966598035734
8679.84693877551	336.972848956006
8686.22448979592	336.979053058506
8692.60204081633	336.985211028113
8698.97959183673	336.991323538673
8705.35714285714	336.997391253185
8711.73469387755	337.003414823951
8718.11224489796	337.009394892716
8724.48979591837	337.01533209088
8730.86734693878	337.021227039663
8737.24489795918	337.027080350222
8743.62244897959	337.032892623828
8750	337.038664452044
8756.37755102041	337.044396416874
8762.75510204082	337.05008909087
8769.13265306122	337.055743037324
8775.51020408163	337.061358810421
8781.88775510204	337.066936955359
8788.26530612245	337.07247800848
8794.64285714286	337.077982497444
8801.02040816327	337.083450941366
8807.39795918367	337.088883850916
8813.77551020408	337.094281728472
8820.15306122449	337.099645068274
8826.5306122449	337.104974356533
8832.90816326531	337.110270071541
8839.28571428571	337.115532683825
8845.66326530612	337.120762656277
8852.04081632653	337.125960444252
8858.41836734694	337.131126495682
8864.79591836735	337.136261251228
8871.17346938776	337.141365144388
8877.55102040816	337.14643860158
8883.92857142857	337.151482042281
8890.30612244898	337.156495879149
8896.68367346939	337.16148051812
8903.0612244898	337.166436358492
8909.4387755102	337.171363793068
8915.81632653061	337.176263208258
8922.19387755102	337.181134984156
8928.57142857143	337.185979494652
8934.94897959184	337.190797107547
8941.32653061224	337.195588184646
8947.70408163265	337.200353081832
8954.08163265306	337.205092149183
8960.45918367347	337.209805731073
8966.83673469388	337.214494166249
8973.21428571429	337.219157787912
8979.59183673469	337.223796923832
8985.9693877551	337.228411896433
8992.34693877551	337.233003022856
8998.72448979592	337.23757061506
9005.10204081633	337.242114979916
9011.47959183673	337.246636419282
9017.85714285714	337.251135230069
9024.23469387755	337.255611704337
9030.61224489796	337.260066129384
9036.98979591837	337.264498787804
9043.36734693878	337.268909957563
9049.74489795918	337.273299912092
9056.12244897959	337.277668920355
9062.5	337.282017246907
9068.87755102041	337.286345151981
9075.25510204082	337.290652891558
9081.63265306122	337.29494071744
9088.01020408163	337.299208877295
9094.38775510204	337.303457614751
9100.76530612245	337.307687169461
9107.14285714286	337.31189777715
9113.52040816327	337.316089669687
9119.89795918367	337.320263075159
9126.27551020408	337.324418217927
9132.65306122449	337.328555318677
9139.0306122449	337.332674594489
9145.40816326531	337.336776258906
9151.78571428571	337.340860521978
9158.16326530612	337.344927590317
9164.54081632653	337.348977667167
9170.91836734694	337.353010952458
9177.29591836735	337.357027642851
9183.67346938776	337.361027931792
9190.05102040816	337.36501200958
9196.42857142857	337.368980063408
9202.80612244898	337.372932277409
9209.18367346939	337.376868832717
9215.5612244898	337.380789907517
9221.9387755102	337.38469567709
9228.31632653061	337.388586313853
9234.69387755102	337.39246198742
9241.07142857143	337.396322864651
9247.44897959184	337.400169109679
9253.82653061224	337.404000883969
9260.20408163265	337.407818346364
9266.58163265306	337.411621653126
9272.95918367347	337.41541095797
9279.33673469388	337.419186412117
9285.71428571429	337.422948164339
9292.09183673469	337.426696360988
9298.4693877551	337.430431146039
9304.84693877551	337.434152661137
9311.22448979592	337.437861045637
9317.60204081633	337.441556436627
9323.97959183673	337.445238968978
9330.35714285714	337.448908775383
9336.73469387755	337.452565986392
9343.11224489796	337.456210730435
9349.48979591837	337.459843133875
9355.86734693878	337.463463321037
9362.24489795918	337.46707141424
9368.62244897959	337.470667533825
9375	337.474251798202
9381.37755102041	337.477824323878
9387.75510204082	337.481385225476
9394.13265306122	337.484934615783
9400.51020408163	337.488472605777
9406.88775510204	337.491999304653
9413.26530612245	337.495514819852
9419.64285714286	337.499019257099
9426.02040816327	337.502512720428
9432.39795918367	337.505995312205
9438.77551020408	337.50946713316
9445.15306122449	337.51292828242
9451.5306122449	337.516378857531
9457.90816326531	337.519818954482
9464.28571428571	337.523248667734
9470.66326530612	337.526668090251
9477.04081632653	337.530077313518
9483.41836734694	337.533476427567
9489.79591836735	337.536865521006
9496.17346938776	337.540244681042
9502.55102040816	337.543613993498
9508.92857142857	337.546973542846
9515.30612244898	337.550323412224
9521.68367346939	337.553663683464
9528.0612244898	337.556994437105
9534.4387755102	337.560315752423
9540.81632653061	337.563627707453
9547.19387755102	337.566930379003
9553.57142857143	337.57022384268
9559.94897959184	337.57350817291
9566.32653061224	337.57678344296
9572.70408163265	337.580049724952
9579.08163265306	337.583307089886
9585.45918367347	337.586555607661
9591.83673469388	337.589795347093
9598.21428571429	337.593026375927
9604.59183673469	337.596248760865
9610.9693877551	337.599462567581
9617.34693877551	337.602667860731
9623.72448979592	337.605864703981
9630.10204081633	337.609053160017
9636.47959183673	337.612233290568
9642.85714285714	337.615405156413
9649.23469387755	337.618568817405
9655.61224489796	337.621724332486
9661.98979591837	337.624871759701
9668.36734693878	337.62801115621
9674.74489795918	337.63114257831
9681.12244897959	337.634266081446
9687.5	337.637381720227
9693.87755102041	337.640489548436
9700.25510204082	337.64358961905
9706.63265306122	337.646681984253
9713.01020408163	337.649766695446
9719.38775510204	337.65284380326
9725.76530612245	337.655913357577
9732.14285714286	337.658975407535
9738.52040816327	337.662030001542
9744.89795918367	337.665077187292
9751.27551020408	337.668117011775
9757.65306122449	337.671149521288
9764.0306122449	337.674174761449
9770.40816326531	337.677192777207
9776.78571428571	337.680203612858
9783.16326530612	337.683207312046
9789.54081632653	337.686203917787
9795.91836734694	337.689193472472
9802.29591836735	337.692176017877
9808.67346938776	337.695151595178
9815.05102040816	337.698120244959
9821.42857142857	337.701082007224
9827.80612244898	337.704036921402
9834.18367346939	337.706985026364
9840.5612244898	337.709926360427
9846.9387755102	337.712860961367
9853.31632653061	337.715788866425
9859.69387755102	337.71871011232
9866.07142857143	337.721624735255
9872.44897959184	337.724532770928
9878.82653061224	337.727434254537
9885.20408163265	337.730329220796
9891.58163265306	337.733217703936
9897.95918367347	337.736099737715
9904.33673469388	337.738975355428
9910.71428571429	337.741844589916
9917.09183673469	337.74470747357
9923.4693877551	337.747564038341
9929.84693877551	337.750414315748
9936.22448979592	337.753258336885
9942.60204081633	337.756096132426
9948.97959183673	337.758927732636
9955.35714285714	337.761753167378
9961.73469387755	337.764572466116
9968.11224489796	337.767385657924
9974.48979591837	337.770192771495
9980.86734693878	337.772993835143
9987.24489795918	337.775788876814
9993.62244897959	337.77857792409
10000	337.781361004195
10006.3775510204	337.784138144002
10012.7551020408	337.78690937004
10019.1326530612	337.789674708496
10025.5102040816	337.792434185227
10031.887755102	337.79518782576
10038.2653061224	337.797935655302
10044.6428571429	337.800677698741
10051.0204081633	337.803413980656
10057.3979591837	337.80614452532
10063.7755102041	337.808869356705
10070.1530612245	337.811588498488
10076.5306122449	337.814301974057
10082.9081632653	337.817009806512
10089.2857142857	337.819712018676
10095.6632653061	337.822408633094
10102.0408163265	337.825099672042
10108.4183673469	337.827785157529
10114.7959183673	337.830465111302
10121.1734693878	337.833139554853
10127.5510204082	337.835808509418
10133.9285714286	337.838471995989
10140.306122449	337.841130035309
10146.6836734694	337.843782647886
10153.0612244898	337.846429853988
10159.4387755102	337.849071673655
10165.8163265306	337.851708126695
10172.193877551	337.854339232697
10178.5714285714	337.856965011025
10184.9489795918	337.85958548083
10191.3265306122	337.862200661049
10197.7040816327	337.864810570412
10204.0816326531	337.867415227439
10210.4591836735	337.870014650453
10216.8367346939	337.872608857576
10223.2142857143	337.875197866735
10229.5918367347	337.877781695664
10235.9693877551	337.880360361912
10242.3469387755	337.88293388284
10248.7244897959	337.885502275626
10255.1020408163	337.888065557271
10261.4795918367	337.890623744598
10267.8571428571	337.893176854258
10274.2346938776	337.895724902732
10280.612244898	337.898267906332
10286.9897959184	337.900805881208
10293.3673469388	337.903338843346
10299.7448979592	337.905866808573
10306.1224489796	337.908389792562
10312.5	337.91090781083
10318.8775510204	337.913420878743
10325.2551020408	337.915929011519
10331.6326530612	337.918432224231
10338.0102040816	337.920930531806
10344.387755102	337.92342394903
10350.7653061224	337.925912490552
10357.1428571429	337.928396170884
10363.5204081633	337.930875004401
10369.8979591837	337.933349005349
10376.2755102041	337.935818187843
10382.6530612245	337.938282565869
10389.0306122449	337.94074215329
10395.4081632653	337.943196963843
10401.7857142857	337.945647011144
10408.1632653061	337.948092308691
10414.5408163265	337.950532869862
10420.9183673469	337.952968707923
10427.2959183673	337.955399836022
10433.6734693878	337.957826267198
10440.0510204082	337.960248014379
10446.4285714286	337.962665090385
10452.806122449	337.96507750793
10459.1836734694	337.967485279623
10465.5612244898	337.96988841797
10471.9387755102	337.972286935374
10478.3163265306	337.974680844142
10484.693877551	337.977070156479
10491.0714285714	337.979454884497
10497.4489795918	337.98183504021
10503.8265306122	337.984210635541
10510.2040816327	337.98658168232
10516.5816326531	337.988948192286
10522.9591836735	337.991310177091
10529.3367346939	337.993667648297
10535.7142857143	337.996020617383
10542.0918367347	337.998369095739
10548.4693877551	338.000713094675
10554.8469387755	338.003052625418
10561.2244897959	338.005387699113
10567.6020408163	338.007718326828
10573.9795918367	338.010044519551
10580.3571428571	338.012366288192
10586.7346938776	338.014683643587
10593.112244898	338.016996596496
10599.4897959184	338.019305157608
10605.8673469388	338.021609337536
10612.2448979592	338.023909146825
10618.6224489796	338.026204595947
10625	338.028495695309
10631.3775510204	338.030782455245
10637.7551020408	338.033064886026
10644.1326530612	338.035342997856
10650.5102040816	338.037616800873
10656.887755102	338.039886305152
10663.2653061224	338.042151520706
10669.6428571429	338.044412457485
10676.0204081633	338.046669125377
10682.3979591837	338.048921534212
10688.7755102041	338.05116969376
10695.1530612245	338.053413613732
10701.5306122449	338.055653303781
10707.9081632653	338.057888773506
10714.2857142857	338.060120032448
10720.6632653061	338.062347090094
10727.0408163265	338.064569955877
10733.4183673469	338.066788639175
10739.7959183673	338.069003149317
10746.1734693878	338.071213495575
10752.5510204082	338.073419687176
10758.9285714286	338.075621733292
10765.306122449	338.077819643048
10771.6836734694	338.080013425519
10778.0612244898	338.082203089733
10784.4387755102	338.084388644668
10790.8163265306	338.086570099259
10797.193877551	338.088747462392
10803.5714285714	338.090920742908
10809.9489795918	338.093089949605
10816.3265306122	338.095255091235
10822.7040816327	338.097416176506
10829.0816326531	338.099573214084
10835.4591836735	338.101726212594
10841.8367346939	338.103875180617
10848.2142857143	338.106020126694
10854.5918367347	338.108161059324
10860.9693877551	338.110297986968
10867.3469387755	338.112430918045
10873.7244897959	338.114559860938
10880.1020408163	338.116684823988
10886.4795918367	338.118805815502
10892.8571428571	338.120922843745
10899.2346938776	338.123035916949
10905.612244898	338.125145043308
10911.9897959184	338.12725023098
10918.3673469388	338.129351488086
10924.7448979592	338.131448822714
10931.1224489796	338.133542242918
10937.5	338.135631756715
10943.8775510204	338.137717372091
10950.2551020408	338.139799096996
10956.6326530612	338.141876939351
10963.0102040816	338.14395090704
10969.387755102	338.146021007917
10975.7653061224	338.148087249807
10982.1428571429	338.150149640499
10988.5204081633	338.152208187754
10994.8979591837	338.154262899301
11001.2755102041	338.156313782841
11007.6530612245	338.158360846044
11014.0306122449	338.160404096549
11020.4081632653	338.162443541969
11026.7857142857	338.164479189886
11033.1632653061	338.166511047855
11039.5408163265	338.168539123402
11045.9183673469	338.170563424025
11052.2959183673	338.172583957197
11058.6734693878	338.174600730361
11065.0510204082	338.176613750935
11071.4285714286	338.17862302631
11077.806122449	338.180628563851
11084.1836734694	338.182630370897
11090.5612244898	338.184628454762
11096.9387755102	338.186622822734
11103.3163265306	338.188613482076
11109.693877551	338.190600440026
11116.0714285714	338.192583703799
11122.4489795918	338.194563280585
11128.8265306122	338.196539177551
11135.2040816327	338.198511401837
11141.5816326531	338.200479960563
11147.9591836735	338.202444860826
11154.3367346939	338.204406109697
11160.7142857143	338.206363714228
11167.0918367347	338.208317681445
11173.4693877551	338.210268018354
11179.8469387755	338.21221473194
11186.2244897959	338.214157829163
11192.6020408163	338.216097316964
11198.9795918367	338.218033202262
11205.3571428571	338.219965491955
11211.7346938776	338.221894192919
11218.112244898	338.223819312011
11224.4897959184	338.225740856067
11230.8673469388	338.227658831901
11237.2448979592	338.229573246309
11243.6224489796	338.231484106066
11250	338.233391417928
11256.3775510204	338.235295188631
11262.7551020408	338.237195424892
11269.1326530612	338.239092133407
11275.5102040816	338.240985320856
11281.887755102	338.242874993898
11288.2653061224	338.244761159174
11294.6428571429	338.246643823306
11301.0204081633	338.248522992898
11307.3979591837	338.250398674537
11313.7755102041	338.25227087479
11320.1530612245	338.254139600206
11326.5306122449	338.256004857319
11332.9081632653	338.257866652643
11339.2857142857	338.259724992674
11345.6632653061	338.261579883894
11352.0408163265	338.263431332764
11358.4183673469	338.265279345731
11364.7959183673	338.267123929224
11371.1734693878	338.268965089654
11377.5510204082	338.270802833418
11383.9285714286	338.272637166895
11390.306122449	338.274468096447
11396.6836734694	338.276295628421
11403.0612244898	338.278119769147
11409.4387755102	338.279940524941
11415.8163265306	338.281757902101
11422.193877551	338.28357190691
11428.5714285714	338.285382545635
11434.9489795918	338.287189824529
11441.3265306122	338.288993749828
11447.7040816327	338.290794327754
11454.0816326531	338.292591564512
11460.4591836735	338.294385466294
11466.8367346939	338.296176039276
11473.2142857143	338.29796328962
11479.5918367347	338.299747223471
11485.9693877551	338.301527846963
11492.3469387755	338.303305166213
11498.7244897959	338.305079187323
11505.1020408163	338.306849916383
11511.4795918367	338.308617359466
11517.8571428571	338.310381522635
11524.2346938776	338.312142411934
11530.612244898	338.313900033396
11536.9897959184	338.315654393039
11543.3673469388	338.317405496869
11549.7448979592	338.319153350876
11556.1224489796	338.320897961038
11562.5	338.322639333318
11568.8775510204	338.324377473668
11575.2551020408	338.326112388023
11581.6326530612	338.327844082309
11588.0102040816	338.329572562434
11594.387755102	338.331297834298
11600.7653061224	338.333019903783
11607.1428571429	338.334738776763
11613.5204081633	338.336454459094
11619.8979591837	338.338166956624
11626.2755102041	338.339876275184
11632.6530612245	338.341582420595
11639.0306122449	338.343285398665
11645.4081632653	338.344985215188
11651.7857142857	338.346681875948
11658.1632653061	338.348375386715
11664.5408163265	338.350065753246
11670.9183673469	338.351752981287
11677.2959183673	338.353437076571
11683.6734693878	338.35511804482
11690.0510204082	338.356795891742
11696.4285714286	338.358470623036
11702.806122449	338.360142244385
11709.1836734694	338.361810761463
11715.5612244898	338.363476179932
11721.9387755102	338.365138505441
11728.3163265306	338.366797743628
11734.693877551	338.368453900119
11741.0714285714	338.370106980528
11747.4489795918	338.371756990459
11753.8265306122	338.373403935503
11760.2040816327	338.375047821241
11766.5816326531	338.376688653239
11772.9591836735	338.378326437057
11779.3367346939	338.37996117824
11785.7142857143	338.381592882322
11792.0918367347	338.383221554827
11798.4693877551	338.384847201268
11804.8469387755	338.386469827146
11811.2244897959	338.38808943795
11817.6020408163	338.38970603916
11823.9795918367	338.391319636245
11830.3571428571	338.392930234661
11836.7346938776	338.394537839855
11843.112244898	338.396142457262
11849.4897959184	338.397744092308
11855.8673469388	338.399342750407
11862.2448979592	338.400938436962
11868.6224489796	338.402531157365
11875	338.404120916999
11881.3775510204	338.405707721236
11887.7551020408	338.407291575436
11894.1326530612	338.40887248495
11900.5102040816	338.410450455118
11906.887755102	338.412025491271
11913.2653061224	338.413597598726
11919.6428571429	338.415166782795
11926.0204081633	338.416733048774
11932.3979591837	338.418296401953
11938.7755102041	338.41985684761
11945.1530612245	338.421414391014
11951.5306122449	338.422969037421
11957.9081632653	338.424520792081
11964.2857142857	338.426069660231
11970.6632653061	338.427615647098
11977.0408163265	338.429158757901
11983.4183673469	338.430698997848
11989.7959183673	338.432236372136
11996.1734693878	338.433770885953
12002.5510204082	338.435302544479
12008.9285714286	338.43683135288
12015.306122449	338.438357316316
12021.6836734694	338.439880439936
12028.0612244898	338.441400728878
12034.4387755102	338.442918188272
12040.8163265306	338.444432823239
12047.193877551	338.445944638887
12053.5714285714	338.447453640317
12059.9489795918	338.448959832621
12066.3265306122	338.45046322088
12072.7040816327	338.451963810166
12079.0816326531	338.453461605541
12085.4591836735	338.454956612058
12091.8367346939	338.456448834761
12098.2142857143	338.457938278684
12104.5918367347	338.459424948852
12110.9693877551	338.46090885028
12117.3469387755	338.462389987975
12123.7244897959	338.463868366933
12130.1020408163	338.465343992141
12136.4795918367	338.46681686858
12142.8571428571	338.468287001217
12149.2346938776	338.469754395012
12155.612244898	338.471219054918
12161.9897959184	338.472680985874
12168.3673469388	338.474140192815
12174.7448979592	338.475596680663
12181.1224489796	338.477050454334
12187.5	338.478501518733
12193.8775510204	338.479949878756
12200.2551020408	338.481395539291
12206.6326530612	338.482838505218
12213.0102040816	338.484278781404
12219.387755102	338.485716372712
12225.7653061224	338.487151283994
12232.1428571429	338.488583520092
12238.5204081633	338.490013085841
12244.8979591837	338.491439986067
12251.2755102041	338.492864225586
12257.6530612245	338.494285809206
12264.0306122449	338.495704741727
12270.4081632653	338.497121027938
12276.7857142857	338.498534672623
12283.1632653061	338.499945680554
12289.5408163265	338.501354056496
12295.9183673469	338.502759805205
12302.2959183673	338.504162931429
12308.6734693878	338.505563439905
12315.0510204082	338.506961335365
12321.4285714286	338.508356622529
12327.806122449	338.509749306112
12334.1836734694	338.511139390819
12340.5612244898	338.512526881344
12346.9387755102	338.513911782377
12353.3163265306	338.515294098596
12359.693877551	338.516673834672
12366.0714285714	338.518050995269
12372.4489795918	338.51942558504
12378.8265306122	338.520797608632
12385.2040816327	338.522167070681
12391.5816326531	338.523533975818
12397.9591836735	338.524898328663
12404.3367346939	338.526260133828
12410.7142857143	338.527619395919
12417.0918367347	338.528976119532
12423.4693877551	338.530330309254
12429.8469387755	338.531681969665
12436.2244897959	338.533031105338
12442.6020408163	338.534377720835
12448.9795918367	338.535721820712
12455.3571428571	338.537063409516
12461.7346938776	338.538402491787
12468.112244898	338.539739072055
12474.4897959184	338.541073154845
12480.8673469388	338.542404744669
12487.2448979592	338.543733846036
12493.6224489796	338.545060463445
12500	338.546384601386


==> Figures/dyn-ecco/sig4-9-e-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	286.450363478925
25	304.075
30	329
35	329
40	329
45	329
50	329
55	329
60	329
65	329
70	329
75	329
80	329
85	329
90	329
95	329
100	329
105	329
110	329
115	329
120	329
125	329
130	329
135	329
140	329
145	329
150	329
155	329
160	329
165	329
170	329
175	329
180	329
185	329
190	329
195	329
200	329
205	329
210	329
215	329
220	329
225	329
230	329
235	329
240	329
245	329
250	329
255	329
260	329
265	329
270	329
275	329
280	329
285	329
290	329
295	329
300	329
305	329
310	329
315	329
320	329
325	329
330	329
335	329
340	329
345	329
350	329
355	329
360	329
365	329
370	329
375	329
380	329
385	329
390	329
395	329
400	329
405	329
410	329
415	329
420	329
425	329
430	329
435	329
440	329
445	329
450	329
455	329
460	329
465	329
470	329
475	329
480	329
485	329
490	329
495	329
500	329
505	329
510	329
515	329
520	329
525	329
530	329
535	329
540	329
545	329
550	329
555	329
560	329
565	329
570	329
575	329
580	329
585	329
590	329
595	329
600	329
605	329
610	329
615	329
620	329
625	329
630	329
635	329
640	329
645	329
650	329
655	329
660	329
665	329
670	329
675	329
680	329
685	329
690	329
695	329
700	329
705	329
710	329
715	329
720	329
725	329
730	329
735	329
740	329
745	329
750	329
755	329
760	329
765	329
770	329
775	329
780	329
785	329
790	329
795	329
800	329
805	329
810	329
815	329
820	329
825	329
830	329
835	329
840	329
845	329
850	329
855	329
860	329
865	329
870	329
875	329
880	329
885	329
890	329
895	329
900	329
905	329
910	329
915	329
920	329
925	329
930	329
935	329
940	329
945	329
950	329
955	329
960	329
965	329
970	329
975	329
980	329
985	329
990	329
995	329
1000	329
1005	329
1010	329
1015	329
1020	329
1025	329
1030	329
1035	329
1040	329
1045	329
1050	329
1055	329
1060	329
1065	329
1070	329
1075	329
1080	329
1085	329
1090	329
1095	329
1100	329
1105	329
1110	329
1115	329
1120	329
1125	329
1130	329
1135	329
1140	329
1145	329
1150	329
1155	329
1160	329
1165	329
1170	329
1175	329
1180	329
1185	329
1190	329
1195	329
1200	329
1205	329
1210	329
1215	329
1220	329
1225	329
1230	329
1235	329
1240	329
1245	329
1250	329
1255	329
1260	329
1265	329
1270	329
1275	329
1280	329
1285	329
1290	329
1295	329
1300	329
1305	329
1310	329
1315	329
1320	329
1325	329
1330	329
1335	329
1340	329
1345	329
1350	329
1355	329
1360	329
1365	329
1370	329
1375	329
1380	329
1385	329
1390	329
1395	329
1400	329
1405	329
1410	329
1415	329
1420	329
1425	329
1430	329
1435	329
1440	329
1445	329
1450	329
1455	329
1460	329
1465	329
1470	329
1475	329
1480	329
1485	329
1490	329
1495	329
1500	329
1505	329
1510	329
1515	329
1520	329
1525	329
1530	329
1535	329
1540	329
1545	329
1550	329
1555	329
1560	329
1565	329
1570	329
1575	329
1580	329
1585	329
1590	329
1595	329
1600	329
1605	329
1610	329
1615	329
1620	329
1625	329
1630	329
1635	329
1640	329
1645	329
1650	329
1655	329
1660	329
1665	329
1670	329
1675	329
1680	329
1685	329
1690	329
1695	329
1700	329
1705	329
1710	329
1715	329
1720	329
1725	329
1730	329
1735	329
1740	329
1745	329
1750	329
1755	329
1760	329
1765	329
1770	329
1775	329
1780	329
1785	329
1790	329
1795	329
1800	329
1805	329
1810	329
1815	329
1820	329
1825	329
1830	329
1835	329
1840	329
1845	329
1850	329
1855	329
1860	329
1865	329
1870	329
1875	329
1880	329
1885	329
1890	329
1895	329
1900	329
1905	329
1910	329
1915	329
1920	329
1925	329
1930	329
1935	329
1940	329
1945	329
1950	329
1955	329
1960	329
1965	329
1970	329
1975	329
1980	329
1985	329
1990	329
1995	329
2000	329
2005	329
2010	329
2015	329
2020	329
2025	329
2030	329
2035	329
2040	329
2045	329
2050	329
2055	329
2060	329
2065	329
2070	329
2075	329
2080	329
2085	329
2090	329
2095	329
2100	329
2105	329
2110	329
2115	329
2120	329
2125	329
2130	329
2135	329
2140	329
2145	329
2150	329
2155	329
2160	329
2165	329
2170	329
2175	329
2180	329
2185	329
2190	329
2195	329
2200	329
2205	329
2210	329
2215	329
2220	329
2225	329
2230	329
2235	329
2240	329
2245	329
2250	329
2255	329
2260	329
2265	329
2270	329
2275	329
2280	329
2285	329
2290	329
2295	329
2300	329
2305	329
2310	329
2315	329
2320	329
2325	329
2330	329
2335	329
2340	329
2345	329
2350	329
2355	329
2360	329
2365	329
2370	329
2375	329
2380	329
2385	329
2390	329
2395	329
2400	329
2405	329
2410	329
2415	329
2420	329
2425	329
2430	329
2435	329
2440	329
2445	329
2450	329
2455	329
2460	329
2465	329
2470	329
2475	329
2480	329
2485	329
2490	329
2495	329
2500	329
2505	329
2510	329
2515	329
2520	329
2525	329
2530	329
2535	329
2540	329
2545	329
2550	329
2555	329
2560	329
2565	329
2570	329
2575	329
2580	329
2585	329
2590	329
2595	329
2600	329
2605	329
2610	329
2615	329
2620	329
2625	329
2630	329
2635	329
2640	329
2645	329
2650	329
2655	329
2660	329
2665	329
2670	329
2675	329
2680	329
2685	329
2690	329
2695	329
2700	329
2705	329
2710	329
2715	329
2720	329
2725	329
2730	329
2735	329
2740	329
2745	329
2750	329
2755	329
2760	329
2765	329
2770	329
2775	329
2780	329
2785	329
2790	329
2795	329
2800	329
2805	329
2810	329
2815	329
2820	329
2825	329
2830	329
2835	329
2840	329
2845	329
2850	329
2855	329
2860	329
2865	329
2870	329
2875	329
2880	329
2885	329
2890	329
2895	329
2900	329
2905	329
2910	329
2915	329
2920	329
2925	329
2930	329
2935	329
2940	329
2945	329
2950	329
2955	329
2960	329
2965	329
2970	329
2975	329
2980	329
2985	329
2990	329
2995	329
3000	329
3005	329
3010	329
3015	329
3020	329
3025	329
3030	329
3035	329
3040	329
3045	329
3050	329
3055	329
3060	329
3065	329
3070	329
3075	329
3080	329
3085	329
3090	329
3095	329
3100	329
3105	329
3110	329
3115	329
3120	329
3125	329
3130	329
3135	329
3140	329
3145	329
3150	329
3155	329
3160	329
3165	329
3170	329
3175	329
3180	329
3185	329
3190	329
3195	329
3200	329
3205	329
3210	329
3215	329
3220	329
3225	329
3230	329
3235	329
3240	329
3245	329
3250	329
3255	329
3260	329
3265	329
3270	329
3275	329
3280	329
3285	329
3290	329
3295	329
3300	329
3305	329
3310	329
3315	329
3320	329
3325	329
3330	329
3335	329
3340	329
3345	329
3350	329
3355	329
3360	329
3365	329
3370	329
3375	329
3380	329
3385	329
3390	329
3395	329
3400	329
3405	329
3410	329
3415	329
3420	329
3425	329
3430	329
3435	329
3440	329
3445	329
3450	329
3455	329
3460	329
3465	329
3470	329
3475	329
3480	329
3485	329
3490	329
3495	329
3500	329
3505	329
3510	329
3515	329
3520	329
3525	329
3530	329
3535	329
3540	329
3545	329
3550	329
3555	329
3560	329
3565	329
3570	329
3575	329
3580	329
3585	329
3590	329
3595	329
3600	329
3605	329
3610	329
3615	329
3620	329
3625	329
3630	329
3635	329
3640	329
3645	329
3650	329
3655	329
3660	329
3665	329
3670	329
3675	329
3680	329
3685	329
3690	329
3695	329
3700	329
3705	329
3710	329
3715	329
3720	329
3725	329
3730	329
3735	329
3740	329
3745	329
3750	329
3755	329
3760	329
3765	329
3770	329
3775	329
3780	329
3785	329
3790	329
3795	329
3800	329
3805	329
3810	329
3815	329
3820	329
3825	329
3830	329
3835	329
3840	329
3845	329
3850	329
3855	329
3860	329
3865	329
3870	329
3875	329
3880	329
3885	329
3890	329
3895	329
3900	329
3905	329
3910	329
3915	329
3920	329
3925	329
3930	329
3935	329
3940	329
3945	329
3950	329
3955	329
3960	329
3965	329
3970	329
3975	329
3980	329
3985	329
3990	329
3995	329
4000	329
4005	329
4010	329
4015	329
4020	329
4025	329
4030	329
4035	329
4040	329
4045	329
4050	329
4055	329
4060	329
4065	329
4070	329
4075	329
4080	329
4085	329
4090	329
4095	329
4100	329
4105	329
4110	329
4115	329
4120	329
4125	329
4130	329
4135	329
4140	329
4145	329
4150	329
4155	329
4160	329
4165	329
4170	329
4175	329
4180	329
4185	329
4190	329
4195	329
4200	329
4205	329
4210	329
4215	329
4220	329
4225	329
4230	329
4235	329
4240	329
4245	329
4250	329
4255	329
4260	329
4265	329
4270	329
4275	329
4280	329
4285	329
4290	329
4295	329
4300	329
4305	329
4310	329
4315	329
4320	329
4325	329
4330	329
4335	329
4340	329
4345	329
4350	329
4355	329
4360	329
4365	329
4370	329
4375	329
4380	329
4385	329
4390	329
4395	329
4400	329
4405	329
4410	329
4415	329
4420	329
4425	329
4430	329
4435	329
4440	329
4445	329
4450	329
4455	329
4460	329
4465	329
4470	329
4475	329
4480	329
4485	329
4490	329
4495	329
4500	329
4505	329
4510	329
4515	329
4520	329
4525	329
4530	329
4535	329
4540	329
4545	329
4550	329
4555	329
4560	329
4565	329
4570	329
4575	329
4580	329
4585	329
4590	329
4595	329
4600	329
4605	329
4610	329
4615	329
4620	329
4625	329
4630	329
4635	329
4640	329
4645	329
4650	329
4655	329
4660	329
4665	329
4670	329
4675	329
4680	329
4685	329
4690	329
4695	329
4700	329
4705	329
4710	329
4715	329
4720	329
4725	329
4730	329
4735	329
4740	329
4745	329
4750	329
4755	329
4760	329
4765	329
4770	329
4775	329
4780	329
4785	329
4790	329
4795	329
4800	329
4805	329
4810	329
4815	329
4820	329
4825	329
4830	329
4835	329
4840	329
4845	329
4850	329
4855	329
4860	329
4865	329
4870	329
4875	329
4880	329
4885	329
4890	329
4895	329
4900	329
4905	329
4910	329
4915	329
4920	329
4925	329
4930	329
4935	329
4940	329
4945	329
4950	329
4955	329
4960	329
4965	329
4970	329
4975	329
4980	329
4985	329
4990	329
4995	329
5000	329
5005	329
5010	329
5015	329
5020	329
5025	329
5030	329
5035	329
5040	329
5045	329
5050	329
5055	329
5060	329
5065	329
5070	329
5075	329
5080	329
5085	329
5090	329
5095	329
5100	329
5105	329
5110	329
5115	329
5120	329
5125	329
5130	329
5135	329
5140	329
5145	329
5150	329
5155	329
5160	329
5165	329
5170	329
5175	329
5180	329
5185	329
5190	329
5195	329
5200	329
5205	329
5210	329
5215	329
5220	329
5225	329
5230	329
5235	329
5240	329
5245	329
5250	329
5255	329
5260	329
5265	329
5270	329
5275	329
5280	329
5285	329
5290	329
5295	329
5300	329
5305	329
5310	329
5315	329
5320	329
5325	329
5330	329
5335	329
5340	329
5345	329
5350	329
5355	329
5360	329
5365	329
5370	329
5375	329
5380	329
5385	329
5390	329
5395	329
5400	329
5405	329
5410	329
5415	329
5420	329
5425	329
5430	329
5435	329.098605883371
5440	329.393343186792
5445	329.880982706687
5450	330.556181762433
5455	331.41154273188
5460	332.437694101251
5465	333.623393141407
5470	334.955649085541
5475	336.419865458736
5480	338
5485	339.678740424636
5490	341.437694101251
5495	343.25758956528
5500	345.118487661182
5505	347
5510	348.881512338818
5515	350.74241043472
5520	352.562305898749
5525	354.321259575364
5530	356
5535	357.580134541264
5540	359.044350914459
5545	360.376606858593
5550	361.562305898749
5555	362.58845726812
5560	363.443818237567
5565	364.119017293313
5570	364.606656813208
5575	365
5580	365
5585	365
5590	365
5595	365
5600	365
5605	365
5610	365
5615	365
5620	365
5625	365
5630	365
5635	365
5640	365
5645	365
5650	365
5655	365
5660	365
5665	365
5670	365
5675	365
5680	365
5685	365
5690	365
5695	365
5700	365
5705	365
5710	365
5715	365
5720	365
5725	365
5730	365
5735	365
5740	365
5745	365
5750	365
5755	365
5760	365
5765	365
5770	365
5775	365
5780	365
5785	365
5790	365
5795	365
5800	365
5805	365
5810	365
5815	365
5820	365
5825	365
5830	365
5835	365
5840	365
5845	365
5850	365
5855	365
5860	365
5865	365
5870	365
5875	365
5880	365
5885	365
5890	365
5895	365
5900	365
5905	365
5910	365
5915	365
5920	365
5925	365
5930	365
5935	365
5940	365
5945	365
5950	365
5955	365
5960	365
5965	365
5970	365
5975	365
5980	365
5985	365
5990	365
5995	365
6000	365
6005	365
6010	365
6015	365
6020	365
6025	365
6030	365
6035	365
6040	365
6045	365
6050	365
6055	365
6060	365
6065	365
6070	365
6075	365
6080	365
6085	365
6090	365
6095	365
6100	365
6105	365
6110	365
6115	365
6120	365
6125	365
6130	365
6135	365
6140	365
6145	365
6150	365
6155	365
6160	365
6165	365
6170	365
6175	365
6180	365
6185	365
6190	365
6195	365
6200	365
6205	365
6210	365
6215	365
6220	365
6225	365
6230	365
6235	365
6240	365
6245	365
6250	365
6255	365
6260	365
6265	365
6270	365
6275	365
6280	365
6285	365
6290	365
6295	365
6300	365
6305	365
6310	365
6315	365
6320	365
6325	365
6330	365
6335	365
6340	365
6345	365
6350	365
6355	365
6360	365
6365	365
6370	365
6375	365
6380	365
6385	365
6390	365
6395	365
6400	365
6405	365
6410	365
6415	365
6420	365
6425	365
6430	365
6435	365
6440	365
6445	365
6450	365
6455	365
6460	365
6465	365
6470	365
6475	365
6480	365
6485	365
6490	365
6495	365
6500	365
6505	365
6510	365
6515	365
6520	365
6525	365
6530	365
6535	365
6540	365
6545	365
6550	365
6555	365
6560	365
6565	365
6570	365
6575	365
6580	365
6585	365
6590	365
6595	365
6600	365
6605	365
6610	365
6615	365
6620	365
6625	365
6630	365
6635	365
6640	365
6645	365
6650	365
6655	365
6660	365
6665	365
6670	365
6675	365
6680	365
6685	365
6690	365
6695	365
6700	365
6705	365
6710	365
6715	365
6720	365
6725	365
6730	365
6735	365
6740	365
6745	365
6750	365
6755	365
6760	365
6765	365
6770	365
6775	365
6780	365
6785	366.101228383359
6790	369.297117626564
6795	374.274831823419
6800	380.547117626564
6805	387.5
6810	394.452882373436
6815	400.725168176581
6820	405.702882373436
6825	410
6830	410
6835	410
6840	410
6845	410
6850	410
6855	410
6860	410
6865	410
6870	410
6875	410
6880	410
6885	410
6890	410
6895	410
6900	410
6905	410
6910	410
6915	410
6920	410
6925	410
6930	410
6935	410
6940	410
6945	410
6950	410
6955	410
6960	410
6965	410
6970	410
6975	410
6980	410
6985	410
6990	410
6995	410
7000	410
7005	410
7010	410
7015	410
7020	410
7025	410
7030	410
7035	410
7040	410
7045	410
7050	410
7055	410
7060	410
7065	410
7070	410
7075	410
7080	410
7085	410
7090	410
7095	410
7100	410
7105	410
7110	410
7115	410
7120	410
7125	410
7130	410
7135	410
7140	410
7145	410
7150	410
7155	410
7160	410
7165	410
7170	410
7175	410
7180	410
7185	410
7190	410
7195	410
7200	410
7205	410
7210	410
7215	410
7220	410
7225	410
7230	410
7235	410
7240	410
7245	410
7250	410
7255	410
7260	410
7265	410
7270	410
7275	410
7280	410
7285	410
7290	410
7295	410
7300	410
7305	410
7310	410
7315	410
7320	410
7325	410
7330	410
7335	410
7340	410
7345	410
7350	410
7355	410
7360	410
7365	410
7370	410
7375	410
7380	410
7385	410
7390	410
7395	410
7400	410
7405	410
7410	410
7415	410
7420	410
7425	410
7430	410
7435	410
7440	410
7445	410
7450	410
7455	410
7460	410
7465	410
7470	410
7475	410
7480	410
7485	410
7490	410
7495	410
7500	410
7505	410
7510	410
7515	410
7520	410
7525	410
7530	410
7535	410
7540	410
7545	410
7550	410
7555	410
7560	410
7565	410
7570	410
7575	410
7580	410
7585	410
7590	410
7595	410
7600	410
7605	410
7610	410
7615	410
7620	410
7625	410
7630	410
7635	410
7640	410
7645	410
7650	410
7655	410
7660	410
7665	410
7670	410
7675	410
7680	410
7685	410
7690	410
7695	410
7700	410
7705	410
7710	410
7715	410
7720	410
7725	410
7730	410
7735	410
7740	410
7745	410
7750	410
7755	410
7760	410
7765	410
7770	410
7775	410
7780	410
7785	410
7790	410
7795	410
7800	410
7805	410
7810	410
7815	410
7820	410
7825	410
7830	410
7835	410
7840	410
7845	410
7850	410
7855	410
7860	410
7865	410
7870	410
7875	410
7880	410
7885	410
7890	410
7895	410
7900	410
7905	410
7910	410
7915	410
7920	410
7925	410
7930	410
7935	410
7940	410
7945	410
7950	410
7955	410
7960	410
7965	410
7970	410
7975	410
7980	410
7985	410
7990	410
7995	410
8000	410
8005	410
8010	410
8015	410
8020	410
8025	410
8030	410
8035	410
8040	410
8045	410
8050	410
8055	410
8060	410
8065	410
8070	410
8075	410
8080	410
8085	410
8090	410
8095	410
8100	410
8105	410
8110	410
8115	410
8120	410
8125	410
8130	410
8135	410
8140	410
8145	410
8150	410
8155	410
8160	410
8165	410
8170	410
8175	410
8180	410
8185	410
8190	410
8195	410
8200	410
8205	410
8210	410
8215	410
8220	410
8225	410
8230	410
8235	410
8240	410
8245	410
8250	410
8255	410
8260	410
8265	410
8270	410
8275	410
8280	410
8285	410
8290	410
8295	410
8300	410
8305	410
8310	410
8315	410
8320	410
8325	410
8330	410
8335	410
8340	410
8345	410
8350	410
8355	410
8360	410
8365	410
8370	410
8375	410
8380	410
8385	410
8390	410
8395	410
8400	410
8405	410
8410	410
8415	410
8420	410
8425	410
8430	410
8435	410
8440	410
8445	410
8450	410
8455	410
8460	410
8465	410
8470	410
8475	410
8480	410
8485	410
8490	410
8495	410
8500	410
8505	410
8510	410
8515	410
8520	410
8525	410
8530	410
8535	410
8540	410
8545	410
8550	410
8555	410
8560	410
8565	410
8570	410
8575	410
8580	410
8585	410
8590	410
8595	410
8600	410
8605	410
8610	410
8615	410
8620	410
8625	410
8630	410
8635	410
8640	410
8645	410
8650	410
8655	410
8660	410
8665	410
8670	410
8675	410
8680	410
8685	410
8690	410
8695	410
8700	410
8705	410
8710	410
8715	410
8720	410
8725	410
8730	410
8735	410
8740	410
8745	410
8750	410
8755	410
8760	410
8765	410
8770	410
8775	410
8780	410
8785	410
8790	410
8795	410
8800	410
8805	410
8810	410
8815	410
8820	410
8825	410
8830	410
8835	410
8840	410
8845	410
8850	410
8855	410
8860	410
8865	410
8870	410
8875	410
8880	410
8885	410
8890	410
8895	410
8900	410
8905	410
8910	410
8915	410
8920	410
8925	410
8930	410
8935	410
8940	410
8945	410
8950	410
8955	410
8960	410
8965	410
8970	410
8975	410
8980	410
8985	410
8990	410
8995	410
9000	410
9005	410
9010	410
9015	410
9020	410
9025	410
9030	410
9035	410
9040	410
9045	410
9050	410
9055	410
9060	410
9065	410
9070	410
9075	410
9080	410
9085	410
9090	410
9095	410
9100	410
9105	410
9110	410
9115	410
9120	410
9125	410
9130	410
9135	410
9140	410
9145	410
9150	410
9155	410
9160	410
9165	410
9170	410
9175	410
9180	410
9185	410
9190	410
9195	410
9200	410
9205	410
9210	410
9215	410
9220	410
9225	410
9230	410
9235	410
9240	410
9245	410
9250	410
9255	410
9260	410
9265	410
9270	410
9275	410
9280	410
9285	410
9290	410
9295	410
9300	410
9305	410
9310	410
9315	410
9320	410
9325	410
9330	410
9335	410
9340	410
9345	410
9350	410
9355	410
9360	410
9365	410
9370	410
9375	410
9380	410
9385	410
9390	410
9395	410
9400	410
9405	410
9410	410
9415	410
9420	410
9425	410
9430	410
9435	410
9440	410
9445	410
9450	410
9455	410
9460	410
9465	410
9470	410
9475	410
9480	410
9485	410
9490	410
9495	410
9500	410
9505	410
9510	410
9515	410
9520	410
9525	410
9530	410
9535	410
9540	410
9545	410
9550	410
9555	410
9560	410
9565	410
9570	410
9575	410
9580	410
9585	410
9590	410
9595	410
9600	410
9605	410
9610	410
9615	410
9620	410
9625	410
9630	410
9635	410
9640	410
9645	410
9650	410
9655	410
9660	410
9665	410
9670	410
9675	410
9680	410
9685	410
9690	410
9695	410
9700	410
9705	410
9710	410
9715	410
9720	410
9725	410
9730	410
9735	410
9740	410
9745	410
9750	410
9755	410
9760	410
9765	410
9770	410
9775	410
9780	410
9785	410
9790	410
9795	410
9800	410
9805	410
9810	410
9815	410
9820	410
9825	410
9830	410
9835	410
9840	410
9845	410
9850	410
9855	410
9860	410
9865	410
9870	410
9875	410
9880	410
9885	410
9890	410
9895	410
9900	410
9905	410
9910	410
9915	410
9920	410
9925	410
9930	410
9935	410
9940	410
9945	410
9950	410
9955	410
9960	410
9965	410
9970	410
9975	410
9980	410
9985	410
9990	410
9995	410
10000	410
10005	410
10010	410
10015	410
10020	410
10025	410
10030	410
10035	410
10040	410
10045	410
10050	410
10055	410
10060	410
10065	410
10070	410
10075	410
10080	410
10085	410
10090	410
10095	410
10100	410
10105	410
10110	410
10115	410
10120	410
10125	410
10130	410
10135	410
10140	410
10145	410
10150	410
10155	410
10160	410
10165	410
10170	410
10175	410
10180	410
10185	410
10190	410
10195	410
10200	410
10205	410
10210	410
10215	410
10220	410
10225	410
10230	410
10235	410
10240	410
10245	410
10250	410
10255	410
10260	410
10265	410
10270	410
10275	410
10280	410
10285	410
10290	410
10295	410
10300	410
10305	410
10310	410
10315	410
10320	410
10325	410
10330	410
10335	410
10340	410
10345	410
10350	410
10355	410
10360	410
10365	410
10370	410
10375	410
10380	410
10385	410
10390	410
10395	410
10400	410
10405	410
10410	410
10415	410
10420	410
10425	410
10430	410
10435	410
10440	410
10445	410
10450	410
10455	410
10460	410
10465	410
10470	410
10475	410
10480	410
10485	410
10490	410
10495	410
10500	410
10505	410
10510	410
10515	410
10520	410
10525	410
10530	410
10535	410
10540	410
10545	410
10550	410
10555	410
10560	410
10565	410
10570	410
10575	410
10580	410
10585	410
10590	410
10595	410
10600	410
10605	410
10610	410
10615	410
10620	410
10625	410
10630	410
10635	410
10640	410
10645	410
10650	410
10655	410
10660	410
10665	410
10670	410
10675	410
10680	410
10685	410
10690	410
10695	410
10700	410
10705	410
10710	410
10715	410
10720	410
10725	410
10730	410
10735	410
10740	410
10745	410
10750	410
10755	410
10760	410
10765	410
10770	410
10775	410
10780	410
10785	410
10790	410
10795	410
10800	410
10805	410
10810	410
10815	410
10820	410
10825	410
10830	410
10835	410
10840	410
10845	410
10850	410
10855	410
10860	410
10865	410
10870	410
10875	410
10880	410
10885	410
10890	410
10895	410
10900	410
10905	410
10910	410
10915	410
10920	410
10925	410
10930	410
10935	410
10940	410
10945	410
10950	410
10955	410
10960	410
10965	410
10970	410
10975	410
10980	410
10985	410
10990	410
10995	410
11000	410
11005	410
11010	410
11015	410
11020	410
11025	410
11030	410
11035	410
11040	410
11045	410
11050	410
11055	410
11060	410
11065	410
11070	410
11075	410
11080	410
11085	410
11090	410
11095	410
11100	410
11105	410
11110	410
11115	410
11120	410
11125	410
11130	410
11135	410
11140	410
11145	410
11150	410
11155	410
11160	410
11165	410
11170	410
11175	410
11180	410
11185	410
11190	410
11195	410
11200	410
11205	410
11210	410
11215	410
11220	410
11225	410
11230	410
11235	410
11240	410
11245	410
11250	410
11255	410
11260	410
11265	410
11270	410
11275	410
11280	410
11285	410
11290	410
11295	410
11300	410
11305	410
11310	410
11315	410
11320	410
11325	410
11330	410
11335	410
11340	410
11345	410
11350	410
11355	410
11360	410
11365	410
11370	410
11375	410
11380	410
11385	410
11390	410
11395	410
11400	410
11405	410
11410	410
11415	410
11420	410
11425	410
11430	410
11435	410
11440	410
11445	410
11450	410
11455	410
11460	410
11465	410
11470	410
11475	410
11480	410
11485	410
11490	410
11495	410
11500	410
11505	410
11510	410
11515	410
11520	410
11525	410
11530	410
11535	410
11540	410
11545	410
11550	410
11555	410
11560	410
11565	410
11570	410
11575	410
11580	410
11585	410
11590	410
11595	410
11600	410
11605	410
11610	410
11615	410
11620	410
11625	410
11630	410
11635	410
11640	410
11645	410
11650	410
11655	410
11660	410
11665	410
11670	410
11675	410
11680	410
11685	410
11690	410
11695	410
11700	410
11705	410
11710	410
11715	410
11720	410
11725	410
11730	410
11735	410
11740	410
11745	410
11750	410
11755	410
11760	410
11765	410
11770	410
11775	410
11780	410
11785	410
11790	410
11795	410
11800	410
11805	410
11810	410
11815	410
11820	410
11825	410
11830	410
11835	410
11840	410
11845	410
11850	410
11855	410
11860	410
11865	410
11870	410
11875	410
11880	410
11885	410
11890	410
11895	410
11900	410
11905	410
11910	410
11915	410
11920	410
11925	410
11930	410
11935	410
11940	410
11945	410
11950	410
11955	410
11960	410
11965	410
11970	410
11975	410
11980	410
11985	410
11990	410
11995	410
12000	410
12005	410
12010	410
12015	410
12020	410
12025	410
12030	410
12035	410
12040	410
12045	410
12050	410
12055	410
12060	410
12065	410
12070	410
12075	410
12080	410
12085	410
12090	410
12095	410
12100	410
12105	410
12110	410
12115	410
12120	410
12125	410
12130	410
12135	410
12140	410
12145	410
12150	410
12155	410
12160	410
12165	410
12170	410
12175	410
12180	410
12185	410
12190	410
12195	410
12200	410
12205	410
12210	410
12215	410
12220	410
12225	410
12230	410
12235	410
12240	410
12245	410
12250	410
12255	410
12260	410
12265	410
12270	410
12275	410
12280	410
12285	410
12290	410
12295	410
12300	410
12305	410
12310	410
12315	410
12320	410
12325	410
12330	410
12335	410
12340	410
12345	410
12350	410
12355	410
12360	410
12365	410
12370	410
12375	410
12380	410
12385	410
12390	410
12395	410
12400	410
12405	410
12410	410
12415	410
12420	410
12425	410
12430	410
12435	410
12440	410
12445	410
12450	410
12455	410
12460	410
12465	410
12470	410
12475	410
12480	410
12485	410
12490	410
12495	410
12500	410


==> tiks/datta1d/all-outs-1.tsv <==
0	293.150000000103
4	293.150003372278
8	293.150357340607
12	293.151283223401
16	293.153783155541
20	293.165636588512
24	293.180436530878
28	293.195236473244
32	293.228694437166
36	293.263469187366
40	293.301030679693
44	293.361678380519
48	293.422326081346
52	293.486237057805
56	293.563266222324
60	293.647760086206
64	293.739718649451
68	293.839141912059
72	293.946029874029
76	294.062961053083
80	294.189943950256
84	294.325697633916
88	294.470222104063
92	294.623517360697
96	294.785583403819
100	294.955459330202
104	295.133788765375
108	295.320591889938
112	295.515868703889
116	295.719547332516
120	295.930645799229
124	296.149846032092
128	296.376663283239
132	296.610962627982
136	296.85259687711
140	297.101639873873
144	297.358089494641
148	297.622020056128
152	297.893488783571
156	298.17259336719
160	298.459430538162
164	298.754088650481
168	299.056633442654
172	299.367096513315
176	299.685473306014
180	300.011721678456
184	300.345757859869
188	300.687455392598
192	301.036645514257
196	301.393118269759
200	301.756619808969
204	302.126870169051
208	302.50355394731
212	302.886326122428
216	303.274812120069
220	303.668607177352
224	304.067262266918
228	304.470313204151
232	304.877286308266
236	305.28768925156
240	305.701029505264
244	306.116823926727
248	306.5346064992
252	306.953918871288
256	307.374348899138
260	307.795514414563
264	308.217054565861
268	308.638635951434
272	309.059951650683
276	309.480719935692
280	309.900673205271
284	310.319581293174
288	310.737232492573
292	311.153431372454
296	311.568000243632
300	311.980777864521
304	312.391633583727
308	312.800348013132
312	313.206880997907
316	313.61111518493
320	314.012980713147
324	314.412398772751
328	314.809247729707
332	315.20350886693
336	315.595106444308
340	315.983976563731
344	316.370107951552
348	316.753445984881
352	317.133963959502
356	317.511645505051
360	317.886458168706
364	318.258394816783
368	318.627442258701
372	318.993585664337
376	319.356824900835
380	319.717152925079
384	320.074567620477
388	320.42906914715
392	320.780656821601
396	321.129332043858
400	321.475095271232
404	321.817947496114
408	322.157886918568
412	322.494911965414
416	322.829011831914
420	323.160179273251
424	323.488399804068
428	323.813641985387
432	324.135894108658
436	324.455115880627
440	324.771275928404
444	325.084345628519
448	325.394282498975
452	325.701040352449
456	326.004600981586
460	326.30492760466
464	326.601991342591
468	326.895768894552
472	327.186252725635
476	327.473432832251
480	327.757306394564
484	328.037876979107
488	328.315153563331
492	328.589150457937
496	328.859885749405
500	329.127382655529
504	329.391665936345
508	329.652768420654
512	329.910721572701
516	330.165563540921
520	330.417334617581
524	330.666077413182
528	330.911837779415
532	331.15466392774
536	331.394605110438
540	331.631714022868
544	331.866046221768
548	332.097655324524
552	332.326603869612
556	332.552948046168
560	332.776753728948
564	332.998084289735
568	333.217004964856
572	333.43358521709
576	333.64789444538
580	333.860003905474
584	334.069987966626
588	334.277921514771
592	334.483880673588
596	334.687942120112
600	334.890183108859
604	335.090683030192
608	335.289520639291
612	335.486774381919
616	335.682522831449
620	335.876843983161
624	336.069815569368
628	336.261515492095
632	336.452023054882
636	336.641418178246
640	336.829782243947
644	337.017198861965
648	337.203754448814
652	337.389538992734
656	337.57464592236
660	337.759171678462
664	337.943213749644
668	338.126869098342
672	338.310230609382
676	338.493385463136
680	338.676413741232
684	338.859387766482
688	339.042371305021
692	339.225420029891
696	339.408581579467
700	339.591896010311
704	339.775397156724
708	339.95911270545
712	340.143064848054
716	340.327271020265
720	340.51174460285
724	340.6965540727
728	340.881646461809
732	341.067213005533
736	341.252994325124
740	341.439032691692
744	341.625326439425
748	341.811961572582
752	341.998737126781
756	342.185740801285
760	342.372944050696
764	342.560361754757
768	342.74798692953
772	342.935797418083
776	343.123773590128
780	343.311929560121
784	343.500166859935
788	343.688517732496
792	343.876948038424
796	344.065364318869
800	344.253818593151
804	344.44218847804
808	344.630468453361
812	344.818663996626
816	345.006603282713
820	345.194369388744
824	345.381851764401
828	345.56897843131
832	345.755807699679
836	345.942104894173
840	346.12796497909
844	346.313308649014
848	346.497983470347
852	346.682078795853
856	346.86538156966
860	347.047907061249
864	347.229650404262
868	347.410390067348
872	347.590236685325
876	347.768954626036
880	347.946586984395
884	348.123033755148
888	348.298190732622
892	348.472085252328
896	348.644509286135
900	348.815557171963
904	348.985020217368
908	349.152939106891
912	349.319224560063
916	349.483788022221
920	349.646653550622
924	349.807651621382
928	349.96685944538
932	350.124115014314
936	350.279451838199
940	350.432811009936
944	350.584135148605
948	350.733415460667
952	350.880583008915
956	351.025646051316
960	351.168542609749
964	351.309287757735
968	351.447830115027
972	351.584186594327
976	351.718322649931
980	351.850251278449
984	351.97996038822
988	352.107454434977
992	352.232746890579
996	352.355833737677
1000	352.476747913785
1004	352.595485453636
1008	352.712089089171
1012	352.826563641517
1016	352.938952815604
1020	353.049277313388
1024	353.157574513042
1028	353.26388635548
1032	353.368233714899
1036	353.470677430027
1040	353.571250927263
1044	353.670006104254
1048	353.766995866005
1052	353.862250312112
1056	353.955811799964
1060	354.047684471312
1064	354.137838446092
1068	354.226272988806
1072	354.312796992063
1076	354.397429864205
1080	354.479807746747
1084	354.559948759202
1088	354.637407908979
1092	354.712182478134
1096	354.783876013979
1100	354.852465229323
1104	354.917694916569
1108	354.979548004996
1112	355.037921541391
1116	355.092846044089
1120	355.144312862097
1124	355.192435776228
1128	355.237220430116
1132	355.278880324765
1136	355.317381718467
1140	355.353011813744
1144	355.385709700961
1148	355.415760191662
1152	355.44312615342
1156	355.468053778314
1160	355.490537426472
1164	355.510775282853
1168	355.528796055103
1172	355.544747740445
1176	355.558693726322
1180	355.570732635999
1184	355.580961642243
1188	355.58943207447
1192	355.596273372266
1196	355.601492257094
1200	355.605248569178
1204	355.607512743984
1208	355.60845693183
1212	355.608042515469
1216	355.606422089027
1220	355.603574723709
1224	355.59962524386
1228	355.594570556298
1232	355.588508532756
1236	355.581453724951
1240	355.573478109964
1244	355.564613420175
1248	355.554906983761
1252	355.544407031809
1256	355.533137631009
1260	355.521162660564
1264	355.508484413964
1268	355.49518144269
1272	355.48123873183
1276	355.466739706044
1280	355.451665961575
1284	355.436090971893
1288	355.420004953976
1292	355.40346781326
1296	355.386478424624
1300	355.36908357834
1304	355.351290686488
1308	355.33313398694
1312	355.314629184733
1316	355.29579860804
1320	355.276665916696
1324	355.257242226107
1328	355.237558744156
1332	355.217616102825
1336	355.197452604099
1340	355.177060701697
1344	355.156480623503
1348	355.135703663675
1352	355.114765142923
1356	355.093660532938
1360	355.072418653186
1364	355.051039184795
1368	355.029544649699
1372	355.007938900595
1376	354.98623840932
1380	354.96445110726
1384	354.942587695345
1388	354.920660047904
1392	354.898673396378
1396	354.876643389362
1400	354.854570104907
1404	354.832472772445
1408	354.810347497652
1412	354.788214310643
1416	354.76606896801
1420	354.74392904237
1424	354.721792376117
1428	354.699673341146
1432	354.677571896398
1436	354.655499287718
1440	354.633457584959
1444	354.611455007721
1448	354.589495701158
1452	354.567584978526
1456	354.545729000099
1460	354.523930308546
1464	354.502196999015
1468	354.48052899163
1472	354.458936219869
1476	354.437416616446
1480	354.415980410191
1484	354.394625475829
1488	354.373360743884
1492	354.352185157728
1496	354.331106003719
1500	354.310123307532
1504	354.289242747432
1508	354.268465423858
1512	354.247795459471
1516	354.227235003808
1520	354.206786690401
1524	354.186453676782
1528	354.166237185594
1532	354.146141328291
1536	354.12616600459
1540	354.106316215077
1544	354.086590888298
1548	354.066995072633
1552	354.047527733331
1556	354.028193215582
1560	354.008991014531
1564	353.989924630651
1568	353.970994084066
1572	353.952202061678
1576	353.933549091006
1580	353.915037086487
1584	353.896667054217
1588	353.878440186195
1592	353.860357928299
1596	353.842420808209
1600	353.824630663974
1604	353.806987424331
1608	353.789493264206
1612	353.772147700339
1616	353.754952837008
1620	353.737908240462
1624	353.721015645597
1628	353.704274840218
1632	353.687687156399
1636	353.671252583095
1640	353.654972085333
1644	353.638845824941
1648	353.622874442589
1652	353.607058238034
1656	353.591397576002
1660	353.575892853685
1664	353.560544212887
1668	353.545352103097
1672	353.530316499831
1676	353.515437855758
1680	353.500716059902
1684	353.486151454619
1688	353.471743954832
1692	353.457493747625
1696	353.443400783414
1700	353.429465115725
1704	353.415686701501
1708	353.402065498092
1712	353.388601435188
1716	353.375294415627
1720	353.362144303819
1724	353.349150993559
1728	353.336314242275
1732	353.323633983423
1736	353.311109822644
1740	353.298741784416
1744	353.286529275186
1748	353.274472419622
1752	353.262570508482
1756	353.250823655563
1760	353.239231128726
1764	353.227792964905
1768	353.216508458227
1772	353.205377534047
1776	353.194399553162
1780	353.183574291975
1784	353.172901220602
1788	353.162379926908
1792	353.152010034797
1796	353.141790902214
1800	353.131722352779
1804	353.121803471696
1808	353.11203432932
1812	353.10241369423
1816	353.092941842736
1820	353.083617447835
1824	353.074440734422
1828	353.065410443197
1832	353.056526655098
1836	353.04778823658
1840	353.039195088146
1844	353.030746241982
1848	353.022441380497
1852	353.014279742417
1856	353.006259986613
1860	352.99838118295
1864	352.990643892984
1868	352.983048116715
1872	352.975590451016
1876	352.968272228008
1880	352.961093839686
1884	352.954052628999
1888	352.947146156729
1892	352.94037661805
1896	352.933743572527
1900	352.927240121569
1904	352.920870182551
1908	352.914633755475
1912	352.908525679613
1916	352.902545490047
1920	352.896695060183
1924	352.890972540099
1928	352.885372606843
1932	352.879898788744
1936	352.874551085802
1940	352.869323619832
1944	352.864218505151
1948	352.859236371782
1952	352.854374923538
1956	352.849632121981
1960	352.84500982552
1964	352.840507766329
1968	352.836122058769
1972	352.831854916164
1976	352.827706338513
1980	352.823674035068
1984	352.819757833845
1988	352.815958547005
1992	352.812275355252
1996	352.808705972964
2000	352.80525192332
2004	352.80191320632
2008	352.798686721387
2012	352.795573611599
2016	352.792574193286
2020	352.789686826758
2024	352.786910104943
2028	352.784245327914
2032	352.781692268006
2036	352.779247852565
2040	352.776913837324
2044	352.774690222285
2048	352.772570962304
2052	352.770555692897
2056	352.768646506836
2060	352.766843404119
2064	352.765146384747
2068	352.76355544872
2072	352.762070596038
2076	352.76067738152
2080	352.759384427682
2084	352.758193323008
2088	352.757104067499
2092	352.756116661155
2096	352.755231103976
2100	352.754445180096
2104	352.753734764174
2108	352.753119038142
2112	352.752598002002
2116	352.752171655752
2120	352.751839999393
2124	352.751603032924
2128	352.751454262161
2132	352.751380379773
2136	352.751394912833
2140	352.751497861341
2144	352.751689225297
2148	352.7519690047
2152	352.752337199552
2156	352.752773420952
2160	352.75326872428
2164	352.753841124556
2168	352.754490621779
2172	352.755217215949
2176	352.756020907067
2180	352.756901695132
2184	352.757859580144
2188	352.758894562104
2192	352.760006641012
2196	352.761195816867
2200	352.762462089669
2204	352.763805459418
2208	352.765225926115
2212	352.767814639445
2216	352.770530846833
2220	352.77324705422
2224	352.775963261607
2228	352.778679468994
2232	352.781395676381
2236	352.784111883769
2240	352.786828091156
2244	352.789544298543
2248	352.79226050593
2252	352.794976713318
2256	352.797692920705
2260	352.800409128092
2264	352.803125335479
2268	352.805841542867
2272	352.808557750254
2276	352.811273957641
2280	352.813990165028
2284	352.816706372415
2288	352.819422579803
2292	352.82213878719
2296	352.824854994577
2300	352.827571201964
2304	352.830287409351
2308	352.833003616739
2312	352.835719824126
2316	352.838436031513
2320	352.841855048941
2324	352.845565794697
2328	352.849276540452
2332	352.852987286208
2336	352.856698031964
2340	352.860408777719
2344	352.864119523475
2348	352.867830269231
2352	352.871541014986
2356	352.875251760742
2360	352.878962506498
2364	352.882673252253
2368	352.886383998009
2372	352.890094743765
2376	352.89380548952
2380	352.897516235276
2384	352.901226981032
2388	352.904937726787
2392	352.908648472543
2396	352.912359218299
2400	352.916069964054
2404	352.91978070981
2408	352.923491455566
2412	352.927202201321
2416	352.930912947077
2420	352.934623692833
2424	352.938334438588
2428	352.942842964655
2432	352.948102593027
2436	352.9533622214
2440	352.958621849772
2444	352.963881478144
2448	352.969141106516
2452	352.974400734889
2456	352.979660363261
2460	352.984919991633
2464	352.990179620006
2468	352.995439248378
2472	353.00069887675
2476	353.005958505123
2480	353.011218133495
2484	353.016477761867
2488	353.02173739024
2492	353.026997018612
2496	353.032256646984
2500	353.037516275356
2504	353.042775903729
2508	353.048035532101
2512	353.053295160473
2516	353.058554788846
2520	353.063814417218
2524	353.06907404559
2528	353.074333673963
2532	353.079593302335
2536	353.084852930707
2540	353.09011255908
2544	353.095372187452
2548	353.100631815824
2552	353.105891444196
2556	353.111151072569
2560	353.116410700941
2564	353.121670329313
2568	353.126929957686
2572	353.132189586058
2576	353.13744921443
2580	353.142708842803
2584	353.147968471175
2588	353.153228099547
2592	353.15848772792
2596	353.163747356292
2600	353.169006984664
2604	353.174266613036
2608	353.179526241409
2612	353.184785869781
2616	353.190045498153
2620	353.195305126526
2624	353.200564754898
2628	353.20582438327
2632	353.211084011643
2636	353.216343640015
2640	353.221603268387
2644	353.227030266836
2648	353.233559142358
2652	353.24008801788
2656	353.246616893402
2660	353.253145768924
2664	353.259674644446
2668	353.266203519967
2672	353.272732395489
2676	353.279261271011
2680	353.285790146533
2684	353.292319022055
2688	353.298847897577
2692	353.305376773098
2696	353.31190564862
2700	353.318434524142
2704	353.324963399664
2708	353.331492275186
2712	353.338021150708
2716	353.34455002623
2720	353.351078901751
2724	353.357607777273
2728	353.364136652795
2732	353.370665528317
2736	353.377194403839
2740	353.38372327936
2744	353.390252154882
2748	353.396781030404
2752	353.403309905926
2756	353.409838781448
2760	353.41636765697
2764	353.422896532492
2768	353.429425408013
2772	353.435954283535
2776	353.442483159057
2780	353.449012034579
2784	353.455540910101
2788	353.462069785622
2792	353.468598661144
2796	353.475127536666
2800	353.481656412188
2804	353.48818528771
2808	353.494714163232
2812	353.501243038754
2816	353.507771914275
2820	353.514300789797
2824	353.520829665319
2828	353.527358540841
2832	353.533887416363
2836	353.540416291885
2840	353.547172269737
2844	353.554915705051
2848	353.562659140364
2852	353.570402575678
2856	353.578146010992
2860	353.585889446305
2864	353.593632881619
2868	353.601376316933
2872	353.609119752246
2876	353.61686318756
2880	353.624606622874
2884	353.632350058187
2888	353.640093493501
2892	353.647836928815
2896	353.655580364128
2900	353.663323799442
2904	353.671067234756
2908	353.678810670069
2912	353.686554105383
2916	353.694297540697
2920	353.70204097601
2924	353.709784411324
2928	353.717527846638
2932	353.725271281952
2936	353.733014717265
2940	353.740758152579
2944	353.748501587893
2948	353.756245023206
2952	353.76398845852
2956	353.771731893834
2960	353.779475329147
2964	353.787218764461
2968	353.794962199775
2972	353.802705635088
2976	353.810449070402
2980	353.818192505716
2984	353.825935941029
2988	353.833679376343
2992	353.841422811657
2996	353.84916624697
3000	353.856909682284
3004	353.864653117598
3008	353.872396552911
3012	353.880139988225
3016	353.887883423539
3020	353.895626858852
3024	353.903370294166
3028	353.91111372948
3032	353.918857164793
3036	353.926801126476
3040	353.935372837951
3044	353.943944549426
3048	353.952516260901
3052	353.961087972375
3056	353.96965968385
3060	353.978231395325
3064	353.9868031068
3068	353.995374818275
3072	354.00394652975
3076	354.012518241225
3080	354.0210899527
3084	354.029661664174
3088	354.038233375649
3092	354.046805087124
3096	354.055376798599
3100	354.063948510074
3104	354.072520221549
3108	354.081091933024
3112	354.089663644499
3116	354.098235355973
3120	354.106807067448
3124	354.115378778923
3128	354.123950490398
3132	354.132522201873
3136	354.141093913348
3140	354.149665624823
3144	354.158237336298
3148	354.166809047772
3152	354.175380759247
3156	354.183952470722
3160	354.192524182197
3164	354.201095893672
3168	354.209667605147
3172	354.218239316622
3176	354.226811028097
3180	354.235382739571
3184	354.243954451046
3188	354.252526162521
3192	354.261097873996
3196	354.269669585471
3200	354.278241296946
3204	354.286813008421
3208	354.295384719896
3212	354.30395643137
3216	354.312528142845
3220	354.32109985432
3224	354.329671565795
3228	354.33824327727
3232	354.34682694227
3236	354.35543993121
3240	354.364054553629
3244	354.372670809527
3248	354.381288698904
3252	354.389908221761
3256	354.398529378097
3260	354.407152167912
3264	354.415776591207
3268	354.42440264798
3272	354.433030338233
3276	354.441659661966
3280	354.450290619177
3284	354.458923209868
3288	354.467557434038
3292	354.476193291687
3296	354.484830782816
3300	354.493469907424
3304	354.502110665511
3308	354.510753057077
3312	354.519397082122
3316	354.528042740647
3320	354.536690032651
3324	354.545338958135
3328	354.553989517097
3332	354.562641709539
3336	354.57129553546
3340	354.57995099486
3344	354.58860808774
3348	354.597266814099
3352	354.605927173937
3356	354.614589167254
3360	354.623252794051
3364	354.631918054327
3368	354.640584948082
3372	354.649253475316
3376	354.65792363603
3380	354.666595430223
3384	354.675268857895
3388	354.683943919046
3392	354.692620613677
3396	354.701298941787
3400	354.709978903376
3404	354.718660498444
3408	354.727343726992
3412	354.736028589019
3416	354.744715084525
3420	354.75340321351
3424	354.762092975975
3428	354.770784371919
3432	354.779477401342
3436	354.788172064245
3440	354.796868360626
3444	354.805566290487
3448	354.814265853828
3452	354.822967050647
3456	354.831669880946
3460	354.840374344724
3464	354.849080441981
3468	354.857788172717
3472	354.866497536933
3476	354.875208534628
3480	354.883921165802
3484	354.892635430456
3488	354.901351328589
3492	354.910068860201
3496	354.918788025292
3500	354.927508823862
3504	354.936231255912
3508	354.944955321441
3512	354.953681020449
3516	354.962408352937
3520	354.971137318904
3524	354.97986791835
3528	354.988600151275
3532	354.99733401768
3536	355.006069517564
3540	355.014806650927
3544	355.023545417769
3548	355.03228581809
3552	355.041027851891
3556	355.049771519171
3560	355.058516819931
3564	355.067263754169
3568	355.076012321887
3572	355.084762523084
3576	355.093514357761
3580	355.102267825916
3584	355.111022927551
3588	355.119779662665
3592	355.128538031259
3596	355.137298033331
3600	355.146059668883
3604	355.154822937914
3608	355.163587840425
3612	355.172354376414
3616	355.181122545883
3620	355.189892348831
3624	355.198567592204
3628	355.207101198385
3632	355.215631634584
3636	355.224158900802
3640	355.232682997039
3644	355.241203923295
3648	355.249721679569
3652	355.258236265862
3656	355.266747682174
3660	355.275255928505
3664	355.283761004855
3668	355.292262911223
3672	355.30076164761
3676	355.309257214016
3680	355.317749610441
3684	355.326238836884
3688	355.334724893347
3692	355.343207779828
3696	355.351687496328
3700	355.360164042846
3704	355.368637419384
3708	355.37710762594
3712	355.385574662515
3716	355.394038529108
3720	355.402499225721
3724	355.410956752352
3728	355.419411109002
3732	355.427862295671
3736	355.436310312358
3740	355.444755159065
3744	355.45319683579
3748	355.461635342534
3752	355.470070679297
3756	355.478502846078
3760	355.486931842878
3764	355.495357669697
3768	355.503780326535
3772	355.512199813392
3776	355.520616130267
3780	355.529029277161
3784	355.537439254074
3788	355.545846061006
3792	355.554249697956
3796	355.562650164926
3800	355.571047461914
3804	355.57944158892
3808	355.587832545946
3812	355.59622033299
3816	355.604604950053
3820	355.612986397135
3824	355.621364674236
3828	355.629739781356
3832	355.638111718494
3836	355.646480485651
3840	355.654846082827
3844	355.663208510021
3848	355.671567767235
3852	355.679923854467
3856	355.688276771718
3860	355.696626518987
3864	355.704973096276
3868	355.713316503583
3872	355.721656740909
3876	355.729993808254
3880	355.738327705617
3884	355.746658433
3888	355.754985990401
3892	355.763310377821
3896	355.77163159526
3900	355.779949642717
3904	355.788264520193
3908	355.796576227688
3912	355.804884765202
3916	355.813190132735
3920	355.821492330286
3924	355.829791357856
3928	355.838087215445
3932	355.846379903053
3936	355.854669420679
3940	355.862955768324
3944	355.871238945988
3948	355.879518953671
3952	355.887795791373
3956	355.896069459093
3960	355.904339956832
3964	355.91260728459
3968	355.920871442367
3972	355.929132430162
3976	355.937390247977
3980	355.94564489581
3984	355.953896373661
3988	355.962144681532
3992	355.970389819421
3996	355.978631787329
4000	355.986870585256
4004	355.995106213202
4008	356.003338671166
4012	356.01156795915
4016	356.019782418348
4020	356.027982498173
4024	356.036178950311
4028	356.04437177476
4032	356.052560971522
4036	356.060746540596
4040	356.068928481982
4044	356.077106795681
4048	356.085281481691
4052	356.093452540014
4056	356.10161997065
4060	356.109783773597
4064	356.117943948857
4068	356.126100496429
4072	356.134253416313
4076	356.142402708509
4080	356.150548373018
4084	356.158690409839
4088	356.166828818972
4092	356.174963600417
4096	356.183094754175
4100	356.191222280245
4104	356.199346178627
4108	356.207466449321
4112	356.215583092328
4116	356.223696107647
4120	356.231805495278
4124	356.239911255221
4128	356.248013387476
4132	356.256111892044
4136	356.264206768924
4140	356.272298018116
4144	356.280385639621
4148	356.288469633437
4152	356.296549999566
4156	356.304626738007
4160	356.312699848761
4164	356.320769331826
4168	356.328835187204
4172	356.336897414894
4176	356.344956014897
4180	356.353010987211
4184	356.361062331838
4188	356.369110048777
4192	356.377154138028
4196	356.385194599592
4200	356.393231433468
4204	356.401264639656
4208	356.409294218156
4212	356.417320168968
4216	356.425342492093
4220	356.43336118753
4224	356.441376255279
4228	356.449387695341
4232	356.457395507714
4236	356.4653996924
4240	356.473400249398
4244	356.481397178709
4248	356.489390480331
4252	356.497380154266
4256	356.505366200513
4260	356.513348619072
4264	356.521327409944
4268	356.529302573128
4272	356.537274108624
4276	356.545242016432
4280	356.553206296552
4284	356.561166948985
4288	356.56912397373
4292	356.577077370787
4296	356.585027140157
4300	356.592973281838
4304	356.600915795832
4308	356.608854682138
4312	356.616789940757
4316	356.624721571687
4320	356.63264957493
4324	356.640573950485
4328	356.648494698353
4332	356.656411818532
4336	356.664325311024
4340	356.672235175828
4344	356.680141412944
4348	356.688044022373
4352	356.695943004114
4356	356.703838358167
4360	356.711730084532
4364	356.719618183209
4368	356.727502654199
4372	356.735383497501
4376	356.743260713115
4380	356.751134301041
4384	356.75900426128
4388	356.766870593831
4392	356.774733298694
4396	356.782592375869
4400	356.790447825357
4404	356.798299647157
4408	356.806128416742
4412	356.813941537489
4416	356.821750402548
4420	356.82955501192
4424	356.837355365605
4428	356.845151463604
4432	356.852943305916
4436	356.86073089254
4440	356.868514223478
4444	356.876293298729
4448	356.884068118293
4452	356.891838682171
4456	356.899604990361
4460	356.907367042865
4464	356.915124839681
4468	356.922878380811
4472	356.930627666254
4476	356.93837269601
4480	356.946113470079
4484	356.953849988461
4488	356.961582251156
4492	356.969310258165
4496	356.977034009486
4500	356.984753505121
4504	356.992468745069
4508	357.00017972933
4512	357.007886457904
4516	357.015588930791
4520	357.023287147991
4524	357.030981109505
4528	357.038670815331
4532	357.046356265471
4536	357.054037459924
4540	357.06171439869
4544	357.069387081769
4548	357.077055509161
4552	357.084719680866
4556	357.092379596884
4560	357.100035257216
4564	357.107686661861
4568	357.115333810818
4572	357.122976704089
4576	357.130615341673
4580	357.13824972357
4584	357.14587984978
4588	357.153505720304
4592	357.16112733514
4596	357.16874469429
4600	357.176357797752
4604	357.183966645528
4608	357.191571237617
4612	357.199171574019
4616	357.206767654735
4620	357.214359479763
4624	357.221947049104
4628	357.229530362759
4632	357.237109420727
4636	357.244684223007
4640	357.252254769601
4644	357.259821060508
4648	357.267383095728
4652	357.274940875262
4656	357.282494399108
4660	357.290043667268
4664	357.29758867974
4668	357.305129436526
4672	357.312665937625
4676	357.320198183037
4680	357.327726172762
4684	357.3352499068
4688	357.342769385152
4692	357.350284607816
4696	357.357795574794
4700	357.365302286084
4704	357.372804741688
4708	357.380302941605
4712	357.387796885835
4716	357.395286574378
4720	357.402772007235
4724	357.410253184404
4728	357.417730105887
4732	357.425202771682
4736	357.432671181791
4740	357.440135336213
4744	357.447595234948
4748	357.455050877996
4752	357.462502265358
4756	357.469949397032
4760	357.47739227302
4764	357.48483089332
4768	357.492265257934
4772	357.499695366861
4776	357.507121220101
4780	357.514542817654
4784	357.52196015952
4788	357.5293732457
4792	357.536782076192
4796	357.544186650998
4800	357.551478754791
4804	357.558725633033
4808	357.565965282766
4812	357.573197703992
4816	357.58042289671
4820	357.58764086092
4824	357.594851596623
4828	357.602055103818
4832	357.609251382506
4836	357.616440432685
4840	357.623622254357
4844	357.630796847522
4848	357.637964212178
4852	357.645124348327
4856	357.652277255969
4860	357.659422935102
4864	357.666561385728
4868	357.673692607846
4872	357.680816601457
4876	357.68793336656
4880	357.695042903155
4884	357.702145211242
4888	357.709240290822
4892	357.716328141894
4896	357.723408764458
4900	357.730482158515
4904	357.737548324064
4908	357.744607261106
4912	357.751658969639
4916	357.758703449665
4920	357.765740701183
4924	357.772770724194
4928	357.779793518697
4932	357.786809084692
4936	357.79381742218
4940	357.80081853116
4944	357.807812411632
4948	357.814799063596
4952	357.821778487053
4956	357.828750682002
4960	357.835715648444
4964	357.842673386377
4968	357.849623895803
4972	357.856567176722
4976	357.863503229132
4980	357.870432053035
4984	357.877353648431
4988	357.884268015318
4992	357.891175153698
4996	357.898075063571
5000	357.904967744935
5004	357.911853197792
5008	357.918731422141
5012	357.925602417983
5016	357.932466185317
5020	357.939322724143
5024	357.946172034461
5028	357.953014116272
5032	357.959848969575
5036	357.96667659437
5040	357.973496990658
5044	357.980310158438
5048	357.987116097711
5052	357.993914808475
5056	358.000706290732
5060	358.007490544482
5064	358.014267569723
5068	358.021037366457
5072	358.027799934683
5076	358.034555274402
5080	358.041303385613
5084	358.048044268316
5088	358.054777922511
5092	358.061504348199
5096	358.068223545379
5100	358.074935514052
5104	358.081640254216
5108	358.088337765873
5112	358.095028049023
5116	358.101711103664
5120	358.108386929798
5124	358.115055527425
5128	358.121716896543
5132	358.128371037154
5136	358.135017949258
5140	358.141657632853
5144	358.148290087941
5148	358.154915314521
5152	358.161533312594
5156	358.168144082159
5160	358.174747623216
5164	358.181343935765
5168	358.187933019807
5172	358.194514875341
5176	358.201089502367
5180	358.207656900886
5184	358.214217070897
5188	358.220770012401
5192	358.227238260553
5196	358.233683728185
5200	358.240120117822
5204	358.246547429461
5208	358.252965663104
5212	358.25937481875
5216	358.2657748964
5220	358.272165896054
5224	358.27854781771
5228	358.284920661371
5232	358.291284427034
5236	358.297639114701
5240	358.303984724372
5244	358.310321256046
5248	358.316648709724
5252	358.322967085405
5256	358.329276383089
5260	358.335576602777
5264	358.341867744468
5268	358.348149808163
5272	358.354422793861
5276	358.360686701563
5280	358.366941531268
5284	358.373187282977
5288	358.379423956689
5292	358.385651552404
5296	358.391870070123
5300	358.398079509846
5304	358.404279871572
5308	358.410471155301
5312	358.416653361034
5316	358.42282648877
5320	358.42899053851
5324	358.435145510253
5328	358.441291404
5332	358.44742821975
5336	358.453555957503
5340	358.45967461726
5344	358.465784199021
5348	358.471884702785
5352	358.477976128552
5356	358.484058476323
5360	358.490131746097
5364	358.496195937875
5368	358.502251051656
5372	358.508297087441
5376	358.514334045229
5380	358.520361925021
5384	358.526380726816
5388	358.532390450614
5392	358.538391096416
5396	358.544382664222
5400	358.550365154031
5404	358.556338565843
5408	358.562302899659
5412	358.568258155478
5416	358.574204333301
5420	358.580141433127
5424	358.586069454956
5428	358.59198839879
5432	358.597898264626
5436	358.603799052466
5440	358.609690762309
5444	358.615573394156
5448	358.621446948007
5452	358.627311423861
5456	358.633166821718
5460	358.639013141579
5464	358.644850383443
5468	358.65067854731
5472	358.656497633181
5476	358.662307641056
5480	358.668108570934
5484	358.673900422816
5488	358.6796831967
5492	358.685456892589
5496	358.691221510481
5500	358.696977050376
5504	358.702723512275
5508	358.708460896177
5512	358.714189202082
5516	358.719908429992
5520	358.725618579904
5524	358.73131965182
5528	358.73701164574
5532	358.742694561663
5536	358.748368399589
5540	358.754033159519
5544	358.759688841452
5548	358.765335445389
5552	358.770972971329
5556	358.776601419273
5560	358.78222078922
5564	358.787831081171
5568	358.793432295125
5572	358.799024431082
5576	358.804607489043
5580	358.810181469008
5584	358.822596253838
5588	358.835439155218
5592	358.848417553394
5596	358.861531448369
5600	358.874780840141
5604	358.888165728711
5608	358.901686114078
5612	358.915341996243
5616	358.929133375206
5620	358.943060250967
5624	358.957122623525
5628	358.971320492882
5632	358.985653859035
5636	359.000122721987
5640	359.014727081736
5644	359.029466938283
5648	359.044342291627
5652	359.05935314177
5656	359.07449948871
5660	359.089781332448
5664	359.105198672983
5668	359.120751510316
5672	359.136439844447
5676	359.152263675375
5680	359.168223003102
5684	359.184317827626
5688	359.200548148947
5692	359.216913967067
5696	359.233415281984
5700	359.250052093699
5704	359.266824402211
5708	359.283732207521
5712	359.300775509629
5716	359.317954308535
5720	359.335268604238
5724	359.352718396739
5728	359.370303686038
5732	359.388024472134
5736	359.405880755028
5740	359.42387253472
5744	359.44199981121
5748	359.460262584497
5752	359.478660854582
5756	359.497194621465
5760	359.515863885145
5764	359.534668645623
5768	359.553608902899
5772	359.572684656972
5776	359.591895907843
5780	359.611242655512
5784	359.630724899979
5788	359.650342641243
5792	359.670095879305
5796	359.689984614165
5800	359.710008845822
5804	359.730168574278
5808	359.75046379953
5812	359.770894521581
5816	359.791460740429
5820	359.812162456075
5824	359.832999668519
5828	359.85397237776
5832	359.875080583799
5836	359.896324286636
5840	359.91770348627
5844	359.939218182703
5848	359.960868375933
5852	359.98265406596
5856	360.004575252785
5860	360.026631936408
5864	360.048824116829
5868	360.071151794048
5872	360.093614968064
5876	360.116213638878
5880	360.138947806489
5884	360.161817470898
5888	360.184822632105
5892	360.20796329011
5896	360.231239444912
5900	360.254651096512
5904	360.27819824491
5908	360.301880890106
5912	360.325699032099
5916	360.34965267089
5920	360.373741806478
5924	360.397966438865
5928	360.422326568049
5932	360.44682219403
5936	360.47145331681
5940	360.496219936387
5944	360.521122052762
5948	360.546159665934
5952	360.571332775905
5956	360.596641382672
5960	360.622085486238
5964	360.647665086601
5968	360.673380183763
5972	360.69907335058
5976	360.722748473943
5980	360.746512420857
5984	360.77036519132
5988	360.794306785333
5992	360.818337202897
5996	360.842456444011
6000	360.866664508675
6004	360.890961396889
6008	360.915347108653
6012	360.939821643967
6016	360.964385002831
6020	360.989037185246
6024	361.01377819121
6028	361.038608020725
6032	361.06352667379
6036	361.088534150404
6040	361.113630450569
6044	361.138815574285
6048	361.16408952155
6052	361.189452292365
6056	361.214903886731
6060	361.240444304646
6064	361.266073546112
6068	361.291791611128
6072	361.317598499694
6076	361.34349421181
6080	361.369478747476
6084	361.395552106692
6088	361.421714289458
6092	361.447965295775
6096	361.474305125642
6100	361.500733779058
6104	361.527251256025
6108	361.553857556542
6112	361.580552680609
6116	361.607336628226
6120	361.634209399394
6124	361.661170994111
6128	361.688221412379
6132	361.715360654197
6136	361.742588719564
6140	361.769905608482
6144	361.79731132095
6148	361.824805856968
6152	361.852389216537
6156	361.880061399655
6160	361.907822406323
6164	361.935672236542
6168	361.963610890311
6172	361.99163836763
6176	362.019754668498
6180	362.047959792918
6184	362.076253740887
6188	362.104636512406
6192	362.133108107475
6196	362.161668526095
6200	362.190317768265
6204	362.219055833984
6208	362.247882723254
6212	362.276798436074
6216	362.305802972444
6220	362.334896332365
6224	362.364078515835
6228	362.393349522855
6232	362.422709353426
6236	362.452158007547
6240	362.481695485217
6244	362.511321786438
6248	362.541036911209
6252	362.570840859531
6256	362.600733631402
6260	362.630715226823
6264	362.660785645795
6268	362.690944888316
6272	362.721192954388
6276	362.75152984401
6280	362.781955557182
6284	362.812470093904
6288	362.843073454176
6292	362.873765637998
6296	362.904546645371
6300	362.935416476293
6304	362.966375130766
6308	362.997422608789
6312	363.028558910362
6316	363.059784035485
6320	363.091097984158
6324	363.122500756381
6328	363.149015476863
6332	363.175341307726
6336	363.201640523542
6340	363.22791312431
6344	363.25415911003
6348	363.280378480702
6352	363.306571236327
6356	363.332737376903
6360	363.358876902432
6364	363.384989812913
6368	363.411076108347
6372	363.437135788732
6376	363.46316885407
6380	363.48917530436
6384	363.515155139602
6388	363.541108359797
6392	363.567034964943
6396	363.592934955042
6400	363.618808330093
6404	363.644655090096
6408	363.670475235052
6412	363.696268764959
6416	363.722035679819
6420	363.747775979631
6424	363.773489664395
6428	363.799176734112
6432	363.82483718878
6436	363.850471028401
6440	363.876078252974
6444	363.9016588625
6448	363.927212856977
6452	363.952740236407
6456	363.978241000789
6460	364.003715150123
6464	364.029162684409
6468	364.054583603648
6472	364.079977907839
6476	364.105345596982
6480	364.130686671077
6484	364.156001130124
6488	364.181288974124
6492	364.206550203076
6496	364.23178481698
6500	364.256992815836
6504	364.282174199644
6508	364.307328968405
6512	364.332457122118
6516	364.357558660783
6520	364.3826335844
6524	364.40768189297
6528	364.432703586491
6532	364.457698664965
6536	364.482667128391
6540	364.50760897677
6544	364.5325242101
6548	364.557412828383
6552	364.582274831618
6556	364.607110219805
6560	364.631918992944
6564	364.656701151036
6568	364.68145669408
6572	364.706185622076
6576	364.730887935024
6580	364.755563632924
6584	364.780212715777
6588	364.804835183582
6592	364.829431036339
6596	364.854000274048
6600	364.87854289671
6604	364.903058904323
6608	364.927548296889
6612	364.952011074407
6616	364.976447236878
6620	365.0008567843
6624	365.025239716675
6628	365.049596034002
6632	365.073925736281
6636	365.098228823512
6640	365.122505295696
6644	365.146755152831
6648	365.170978394919
6652	365.19517502196
6656	365.219345033952
6660	365.243488430897
6664	365.267605212793
6668	365.291695379642
6672	365.315758931444
6676	365.339795868197
6680	365.361860788561
6684	365.383554332145
6688	365.405170836199
6692	365.426710300725
6696	365.448172725722
6700	365.469558111191
6704	365.49086645713
6708	365.512097763541
6712	365.533252030423
6716	365.554329257776
6720	365.5753294456
6724	365.596252593896
6728	365.617098702663
6732	365.637867771901
6736	365.65855980161
6740	365.67917479179
6744	365.699712742442
6748	365.720173653564
6752	365.740557525158
6756	365.760864357223
6760	365.781094149759
6764	365.801246902767
6768	365.821322616246
6772	365.841321290196
6776	365.861242924617
6780	365.881087519509
6784	365.900855074872
6788	365.920545590707
6792	365.940159067013
6796	365.95969550379
6800	365.979154901038
6804	365.998537258758
6808	366.017842576948
6812	366.03707085561
6816	366.056222094743
6820	366.075296294347
6824	366.094293454423
6828	366.11321357497
6832	366.132056655987
6836	366.150822697476
6840	366.169511699437
6844	366.188123661868
6848	366.206658584771
6852	366.225116468144
6856	366.243497311989
6860	366.261801116306
6864	366.280027881093
6868	366.298177606352
6872	366.316250292081
6876	366.334245938282
6880	366.352164544954
6884	366.370006112098
6888	366.387770639712
6892	366.405458127798
6896	366.423068576355
6900	366.440601985383
6904	366.458058354883
6908	366.475437684853
6912	366.492739975295
6916	366.509965226208
6920	366.527113437592
6924	366.544184609447
6928	366.561178741774
6932	366.578095834572
6936	366.594935887841
6940	366.611698901581
6944	366.628384875792
6948	366.644993810475
6952	366.661525705628
6956	366.677980561253
6960	366.694358377349
6964	366.710659153917
6968	366.726882890955
6972	366.743029588465
6976	366.759099246446
6980	366.775091864898
6984	366.791007443821
6988	366.806845983215
6992	366.822607483081
6996	366.838291943418
7000	366.853899364226
7004	366.869429745505
7008	366.884883087256
7012	366.900259389477
7016	366.91555865217
7020	366.930780875334
7024	366.94592605897
7028	366.960994203076
7032	366.976144760964
7036	366.991270988937
7040	367.006324859143
7044	367.021306371583
7048	367.036215526257
7052	367.051052323164
7056	367.065816762304
7060	367.080508843678
7064	367.095128567285
7068	367.109675933126
7072	367.1241509412
7076	367.138553591507
7080	367.152883884048
7084	367.167141818822
7088	367.18132739583
7092	367.195440615071
7096	367.209481476546
7100	367.223449980254
7104	367.237346126195
7108	367.25116991437
7112	367.264921344779
7116	367.27860041742
7120	367.292207132296
7124	367.305741489404
7128	367.319203488746
7132	367.332593130322
7136	367.345910414131
7140	367.359155340173
7144	367.372327908449
7148	367.385428118958
7152	367.398455971701
7156	367.411411466677
7160	367.424294603886
7164	367.437105383329
7168	367.449843805006
7172	367.462509868915
7176	367.475103575059
7180	367.487624923435
7184	367.500073914045
7188	367.512450546889
7192	367.524754821966
7196	367.536986739276
7200	367.54914629882
7204	367.561233500597
7208	367.573248344608
7212	367.585190830852
7216	367.59706095933
7220	367.608858730041
7224	367.620584142985
7228	367.632237198163
7232	367.643817895574
7236	367.655326235219
7240	367.666762217097
7244	367.678125841208
7248	367.689417107553
7252	367.700636016132
7256	367.711782566943
7260	367.722856759989
7264	367.733858595267
7268	367.744788072779
7272	367.755645192525
7276	367.766429954504
7280	367.777142358716
7284	367.787782405162
7288	367.798350093842
7292	367.808845424754
7296	367.8192683979
7300	367.82961901328
7304	367.839897270893
7308	367.850103170739
7312	367.860236712819
7316	367.870297897132
7320	367.880286723679
7324	367.890203192459
7328	367.900047303473
7332	367.90981905672
7336	367.9195184522
7340	367.929145489914
7344	367.938700169861
7348	367.948182492042
7352	367.957592456456
7356	367.966930063104
7360	367.976195311985
7364	367.985388203099
7368	367.994508736447
7372	368.003556912029
7376	368.012532729843
7380	368.021436189891
7384	368.030900473004
7388	368.040628199091
7392	368.05030499742
7396	368.059930867992
7400	368.069505810806
7404	368.079029825864
7408	368.088502913164
7412	368.097925072707
7416	368.107296304492
7420	368.11661660852
7424	368.125885984791
7428	368.135104433305
7432	368.144271954061
7436	368.15338854706
7440	368.162454212302
7444	368.171468949786
7448	368.180432759513
7452	368.189345641483
7456	368.198207595696
7460	368.207018622151
7464	368.215778720849
7468	368.22448789179
7472	368.233146134973
7476	368.241753450399
7480	368.250309838068
7484	368.25881529798
7488	368.267269830134
7492	368.275673434531
7496	368.284026111171
7500	368.292327860053
7504	368.300578681178
7508	368.308778574546
7512	368.316927540157
7516	368.32502557801
7520	368.333072688106
7524	368.341068870444
7528	368.349014125026
7532	368.35690845185
7536	368.364751850917
7540	368.372544322226
7544	368.380285865778
7548	368.387976481573
7552	368.395616169611
7556	368.403204929891
7560	368.410742762414
7564	368.41822966718
7568	368.425665644189
7572	368.43305069344
7576	368.440384814934
7580	368.44766800867
7584	368.45490027465
7588	368.462081612872
7592	368.469212023336
7596	368.476291506044
7600	368.483320060994
7604	368.490297688187
7608	368.497224387622
7612	368.504100159301
7616	368.510925003222
7620	368.517698919385
7624	368.524421907792
7628	368.531093968441
7632	368.537715101333
7636	368.544285306467
7640	368.550804583844
7644	368.557272933464
7648	368.563690355327
7652	368.570056849432
7656	368.576372415781
7660	368.582637054371
7664	368.588850765205
7668	368.595013548281
7672	368.6011254036
7676	368.607186331162
7680	368.613196330966
7684	368.619155403013
7688	368.625063547303
7692	368.630920763835
7696	368.636727052611
7700	368.642482413628
7704	368.648186846889
7708	368.653840352392
7712	368.659442930138
7716	368.664994580127
7720	368.670495302359
7724	368.675945096833
7728	368.68134396355
7732	368.686691902509
7736	368.692507358132
7740	368.698687364041
7744	368.704837142977
7748	368.710956694939
7752	368.717046019929
7756	368.723105117946
7760	368.72913398899
7764	368.735132633061
7768	368.741101050159
7772	368.747039240284
7776	368.752947203436
7780	368.758824939615
7784	368.764672448821
7788	368.770489731055
7792	368.776276786315
7796	368.782033614603
7800	368.787760215917
7804	368.793456590259
7808	368.799122737628
7812	368.804758658024
7816	368.810364351447
7820	368.815939817897
7824	368.821485057374
7828	368.827000069878
7832	368.832484855409
7836	368.837939413967
7840	368.843363745552


==> tiks/datta1d/all-outs-10.tsv <==
0	293.150000000103
4	293.150006170603
8	293.150163555424
12	293.151574803645
16	293.15747544731
20	293.166408219941
24	293.183825104605
28	293.207805057988
32	293.243026943205
36	293.282583404256
40	293.332642817573
44	293.394261587268
48	293.470618116067
52	293.560052031641
56	293.662563333989
60	293.778884625397
64	293.908840719127
68	294.052279284989
72	294.208783958541
76	294.377690771995
80	294.559500988421
84	294.754214607819
88	294.956901222387
92	295.170045971237
96	295.393770511481
100	295.624792531845
104	295.86149304736
108	296.105812355229
112	296.357037865629
116	296.610233132694
120	296.868343993201
124	297.131370447149
128	297.396486986976
132	297.663910137589
136	297.934402261753
140	298.206406530439
144	298.479667461966
148	298.75475093661
152	299.030444399349
156	299.307139002662
160	299.584650976057
164	299.862554319766
168	300.141098794254
172	300.419870699753
176	300.699003684027
180	300.978295353097
184	301.2576859329
188	301.53713298067
192	301.816491090497
196	302.095799421421
200	302.374865789946
204	302.653774397538
208	302.932296947476
212	303.210514841628
216	303.488289022431
220	303.765601615559
224	304.042406675788
228	304.318622209124
232	304.594263066214
236	304.86921050807
240	305.143515291323
244	305.417042766402
248	305.689845385607
252	305.961833946403
256	306.233008283932
260	306.503334054123
264	306.772771837037
268	307.041324515142
272	307.308930623938
276	307.575614717902
280	307.841305779319
284	308.106032291867
288	308.369740123293
292	308.632435122484
296	308.894096300283
300	309.154707675727
304	309.414265974338
308	309.672739546508
312	309.930140249105
316	310.186433274688
320	310.441633012243
324	310.69571573801
328	310.948686338473
332	311.20055164813
336	311.451313607039
340	311.701004009414
344	311.949678367588
348	312.197341286083
352	312.444200066941
356	312.69016624744
360	312.935652695055
364	313.180538105604
368	313.425200093473
372	313.669731490157
376	313.914287560151
380	314.159207775529
384	314.40440590667
388	314.650337158206
392	314.896800577275
396	315.144147446019
400	315.392246716541
404	315.641156537341
408	315.890882742925
412	316.141336104084
416	316.392440955392
420	316.644174031072
424	316.896304931599
428	317.148927610387
432	317.401678017885
436	317.654698857231
440	317.907698353318
444	318.160683237765
448	318.413522617861
452	318.666084258392
456	318.918372575129
460	319.17017371378
464	319.421569734699
468	319.672285953477
472	319.922433251905
476	320.17179482521
480	320.420398899994
484	320.668133566246
488	320.91492575241
492	321.160748871099
496	321.405438852555
500	321.649051832785
504	321.891371857784
508	322.132465000606
512	322.372097303497
516	322.610334538438
520	322.846953591046
524	323.082019409225
528	323.3153241819
532	323.546931024522
536	323.776662308703
540	324.004574278253
544	324.230536567295
548	324.454576597309
552	324.676617091144
556	324.896666416719
560	325.114693361946
564	325.330689381242
568	325.544650826739
572	325.7565747414
576	325.966466352981
580	326.17432952639
584	326.380179456467
588	326.58401961567
592	326.785868442397
596	326.985742568492
600	327.183653336131
604	327.379619841124
608	327.573667516062
612	327.765811318581
616	327.956071974712
620	328.144471173052
624	328.331032434216
628	328.515776440973
632	328.69872508012
636	328.879900638846
640	329.059324108343
644	329.237017354518
648	329.413002947573
652	329.587302514129
656	329.759937554534
660	329.930929747009
664	330.100298170578
668	330.26806515835
672	330.434250303539
676	330.59887429343
680	330.761957049934
684	330.923518065753
688	331.083576536992
692	331.242150271161
696	331.399259217213
700	331.554920929974
704	331.709153067897
708	331.861973783008
712	332.013399483775
716	332.163446738786
720	332.312132919232
724	332.459472895723
728	332.60548321477
732	332.750178036041
736	332.893573020913
740	333.035681866893
744	333.176519199177
748	333.316098133813
752	333.454432042465
756	333.591533765189
760	333.727415271133
764	333.862088969694
768	333.995565610453
772	334.127856724297
776	334.258972677481
780	334.388923465983
784	334.517718926626
788	334.645367652506
792	334.771878448928
796	334.897258772824
800	335.021515751662
804	335.144655455335
808	335.26668270975
812	335.387601222912
816	335.50741285173
820	335.626118016962
824	335.743715397578
828	335.860202172615
832	335.975573949074
836	336.089825600873
840	336.202950737436
844	336.314943045911
848	336.425795745849
852	336.535502393204
856	336.644057146277
860	336.75145461675
864	336.857690448674
868	336.962761170634
872	337.066664398918
876	337.169398882842
880	337.270964535835
884	337.371362346011
888	337.470594405341
892	337.56866392777
896	337.665575043741
900	337.76133281661
904	337.855943231898
908	337.9494131822
912	338.041750184363
916	338.132962324037
920	338.223058356481
924	338.312050077698
928	338.399946555084
932	338.486757062378
936	338.572495903481
940	338.657171626389
944	338.740792076185
948	338.823376116035
952	338.904921433645
956	338.98550295267
960	339.065089355802
964	339.143680643042
968	339.221276814389
972	339.297926256899
976	339.373642809736
980	339.448397297805
984	339.522189721108
988	339.595076377675
992	339.667100225027
996	339.73821342446
1000	339.808415975974
1004	339.877748723089
1008	339.946268421114
1012	340.013924678119
1016	340.080717494103
1020	340.146722876524
1024	340.211938919033
1028	340.276340823171
1032	340.339930238853
1036	340.402811610226
1040	340.464924473649
1044	340.526268829121
1048	340.58687467497
1052	340.646800928389
1056	340.706003080691
1060	340.764481131875
1064	340.82229621225
1068	340.879455412122
1072	340.935933708139
1076	340.9917311003
1080	341.046941651538
1084	341.101515349649
1088	341.155449857224
1092	341.208767906192
1096	341.261529295554
1100	341.313691554579
1104	341.365254683266
1108	341.416268242004
1112	341.466746122126
1116	341.516663256394
1120	341.566019644808
1124	341.614893061341
1128	341.663247860565
1132	341.711078684714
1136	341.758401809033
1140	341.805275503839
1144	341.85166046086
1148	341.897556680094
1152	341.943003666521
1156	341.988020151767
1160	342.032581673068
1164	342.076688230424
1168	342.120399002295
1172	342.163691700111
1176	342.206559356233
1180	342.249034454566
1184	342.291134236316
1188	342.332839296523
1192	342.374161233386
1196	342.415142356903
1200	342.455756095326
1204	342.496002448653
1208	342.535932672788
1212	342.575524928301
1216	342.614775980513
1220	342.653716071705
1224	342.692354776339
1228	342.730677604702
1232	342.768697552252
1236	342.806448761032
1240	342.843908626463
1244	342.881077148546
1248	342.918004283777
1252	342.954664698137
1256	342.991057550332
1260	343.027213328111
1264	343.063136222372
1268	343.098814655039
1272	343.134262997537
1276	343.169508940797
1280	343.204532942619
1284	343.239336233462
1288	343.273964665171
1292	343.308393207407
1296	343.342621860168
1300	343.376683094739
1304	343.410576435826
1308	343.444292304627
1312	343.477846407839
1316	343.511260987828
1320	343.544519048808
1324	343.577623758096
1328	343.610616206697
1332	343.643473254991
1336	343.676194902977
1340	343.708814606133
1344	343.741327498583
1348	343.773726162134
1352	343.806028919534
1356	343.838254589145
1360	343.870387235335
1364	343.902432109187
1368	343.934427583882
1372	343.966351280867
1376	343.998203200144
1380	344.030019843621
1384	344.061791750907
1388	344.093513165088
1392	344.125203278593
1396	344.156875922458
1400	344.188517627137
1404	344.220147753901
1408	344.251780086863
1412	344.283402307984
1416	344.31503334348
1420	344.346685212412
1424	344.378346623393
1428	344.410037419504
1432	344.441768764639
1436	344.473529562333
1440	344.505340887242
1444	344.53721315541
1448	344.569135326612
1452	344.601129975519
1456	344.633206800659
1460	344.665354731679
1464	344.697598089221
1468	344.729945833787
1472	344.762386811026
1476	344.794947250596
1480	344.827635294493
1484	344.86043970396
1488	344.893388491505
1492	344.926488809211
1496	344.959729458194
1500	344.993139403354
1504	345.026724522565
1508	345.060474027919
1512	345.094415907104
1516	345.128554443788
1520	345.162879943731
1524	345.197416513023
1528	345.23216669517
1532	345.267122740653
1536	345.302301859704
1540	345.337705087381
1544	345.373327300745
1548	345.409176848835
1552	345.445253871873
1556	345.481556074881
1560	345.518082724808
1564	345.554833839733
1568	345.591809605148
1572	345.629001851996
1576	345.666411105961
1580	345.704039263049
1584	345.741872525882
1588	345.779912307084
1592	345.818161531489
1596	345.856602862783
1600	345.895238708346
1604	345.93407240814
1608	345.973085036594
1612	346.012279884574
1616	346.051660246372
1620	346.091206888394
1624	346.130923802268
1628	346.170813991652
1632	346.21085999917
1636	346.251066012707
1640	346.291432056235
1644	346.331941342252
1648	346.372602259563
1652	346.413407791128
1656	346.45435014168
1660	346.49543468945
1664	346.536649583823
1668	346.577995693624
1672	346.619474177234
1676	346.661071578016
1680	346.702794395536
1684	346.744637678596
1688	346.786593980554
1692	346.828668016834
1696	346.87085043895
1700	346.913140662389
1704	346.955540663739
1708	346.998037232053
1712	347.040636553006
1716	347.083334483446
1720	347.126122664363
1724	347.169006041056
1728	347.211976010887
1732	347.25503067817
1736	347.298172953878
1740	347.34138916641
1744	347.384685365295
1748	347.428058310213
1752	347.471498913585
1756	347.515012259515
1760	347.558591076357
1764	347.602232411116
1768	347.645939381525
1772	347.689700443379
1776	347.733519721596
1780	347.777395419544
1784	347.821318639712
1788	347.865294129783
1792	347.909316180435
1796	347.953381206416
1800	347.997492266959
1804	348.04164007737
1808	348.08582706661
1812	348.130052592521
1816	348.174308323894
1820	348.218598527307
1824	348.262918870862
1828	348.307265465385
1832	348.351641191765
1836	348.396038738725
1840	348.440459226709
1844	348.484902846527
1848	348.52936194333
1852	348.573840297077
1856	348.618334664025
1860	348.662841043841
1864	348.707362110865
1868	348.751892549921
1872	348.796432517793
1876	348.840981216346
1880	348.885534283333
1884	348.930094017905
1888	348.974654946071
1892	349.019218771223
1896	349.063783354667
1900	349.108346446727
1904	349.15290916698
1908	349.197467045147
1912	349.242022041787
1916	349.286571371677
1920	349.331114320522
1924	349.375650865941
1928	349.4201778674
1932	349.464696864611
1936	349.509204403453
1940	349.553701030547
1944	349.598185590008
1948	349.642655771701
1952	349.687112857383
1956	349.731552434396
1960	349.775976349339
1964	349.820382206414
1968	349.864768690671
1972	349.909136244347
1976	349.953481176465
1980	349.99780519172
1984	350.042105201467
1988	350.086381121714
1992	350.130632419687
1996	350.174856453305
2000	350.21905461486
2004	350.26322328072
2008	350.307363577432
2012	350.351474008897
2016	350.395553008885
2020	350.439601343105
2024	350.483615728087
2028	350.527597603739
2032	350.571544834246
2036	350.615456870719
2040	350.659333692676
2044	350.703172875991
2048	350.746975608982
2052	350.790739248614
2056	350.834464212234
2060	350.87814979549
2064	350.921794492532
2068	350.965399137839
2072	351.008960757077
2076	351.052480594823
2080	351.095957211368
2084	351.139389815525
2088	351.182778679854
2092	351.226121621314
2096	351.269419648036
2100	351.312670942352
2104	351.355875454059
2108	351.399032867791
2112	351.442141622383
2116	351.485202540382
2120	351.528213466538
2124	351.571175070271
2128	351.614086537174
2132	351.656947005032
2136	351.699756513075
2140	351.742513747291
2144	351.785219121281
2148	351.827871239108
2152	351.870470673005
2156	351.913015866699
2160	351.955507376739
2164	351.997944292503
2168	352.040326643677
2172	352.08265391996
2176	352.124925819413
2180	352.167142213722
2184	352.209302621565
2188	352.251407061522
2192	352.293454766774
2196	352.335445991054
2200	352.377379770567
2204	352.419256488016
2208	352.461074974371
2212	352.502835553002
2216	352.544537287686
2220	352.5861800922
2224	352.627763409248
2228	352.669286738746
2232	352.710749906096
2236	352.752152043032
2240	352.793493314329
2244	352.834772563224
2248	352.875990221481
2252	352.917144934731
2256	352.958237224529
2260	352.999265914007
2264	353.040231222919
2268	353.081132401153
2272	353.121969259333
2276	353.162741448292
2280	353.203448460204
2284	353.244090259418
2288	353.284666101199
2292	353.325176185419
2296	353.365619601286
2300	353.405996716519
2304	353.44630651475
2308	353.486549375835
2312	353.526724522497
2316	353.566832021887
2320	353.60687142349
2324	353.646842518923
2328	353.686745126809
2332	353.726578826191
2336	353.766343644533
2340	353.806039002962
2344	353.845665085372
2348	353.885221202517
2352	353.924707632379
2356	353.964123666936
2360	354.003469531141
2364	354.042744722726
2368	354.081949228004
2372	354.121082777264
2376	354.160145168239
2380	354.199136315904
2384	354.238055873996
2388	354.276903899586
2392	354.315679942082
2396	354.354384162841
2400	354.393016042153
2404	354.43157578319
2408	354.470062915249
2412	354.508477547726
2416	354.546819372447
2420	354.585088337463
2424	354.623284293221
2428	354.661407064112
2432	354.699456623139
2436	354.737432703973
2440	354.775335370742
2444	354.813164294548
2448	354.8509196038
2452	354.888600930752
2456	354.926208414887
2460	354.963741761215
2464	355.001201010286
2468	355.03858598518
2472	355.07589662368
2476	355.113132850449
2480	355.150294526076
2484	355.187381652705
2488	355.224394036758
2492	355.261331736237
2496	355.298194524456
2500	355.334982494307
2504	355.371695409274
2508	355.408333353752
2512	355.444896164651
2516	355.481383847092
2520	355.51779631858
2524	355.554133528961
2528	355.590395310464
2532	355.626581387461
2536	355.662691906779
2540	355.698726868419
2544	355.734686039102
2548	355.770567377066
2552	355.806372258719
2556	355.842100684058
2560	355.877752653086
2564	355.913323598446
2568	355.948814636146
2572	355.98422688735
2576	356.019560352058
2580	356.054811526965
2584	356.089976500097
2588	356.12505915459
2592	356.160059490444
2596	356.194977004452
2600	356.229803261994
2604	356.264543756748
2608	356.299198488715
2612	356.333767457893
2616	356.3682474595
2620	356.402638912124
2624	356.436942835312
2628	356.471159229063
2632	356.505289167094
2636	356.539334284213
2640	356.573293115591
2644	356.607165661229
2648	356.640951921127
2652	356.674651895285
2656	356.708265583702
2660	356.74179298638
2664	356.775234103317
2668	356.807559888605
2672	356.839355347201
2676	356.871150805797
2680	356.902946264393
2684	356.934741722989
2688	356.966537181585
2692	356.998332640181
2696	357.030128098777
2700	357.061923557373
2704	357.093719015969
2708	357.125514474565
2712	357.157309933161
2716	357.189105391757
2720	357.220900850353
2724	357.252696308949
2728	357.284491767545
2732	357.316287226141
2736	357.34761105054
2740	357.377633182337
2744	357.407655314134
2748	357.43767744593
2752	357.467699577727
2756	357.497721709524
2760	357.52774384132
2764	357.557765973117
2768	357.587788104914
2772	357.61781023671
2776	357.647832368507
2780	357.677854500304
2784	357.7078766321
2788	357.737898763897
2792	357.767920895693
2796	357.79794302749
2800	357.827965159287
2804	357.857987291083
2808	357.885488920536
2812	357.912600058448
2816	357.93971119636
2820	357.966822334272
2824	357.993933472184
2828	358.021044610097
2832	358.048155748009
2836	358.075266885921
2840	358.102378023833
2844	358.129489161745
2848	358.156600299657
2852	358.183711437569
2856	358.210822575481
2860	358.237933713393
2864	358.265044851305
2868	358.292155989217
2872	358.31926712713
2876	358.346378265042
2880	358.373489402954
2884	358.400600540866
2888	358.427711678778
2892	358.45482281669
2896	358.481933954602
2900	358.509045092514
2904	358.536156230426
2908	358.563267368338
2912	358.59037850625
2916	358.617489644163
2920	358.644600782075
2924	358.671711919987
2928	358.698823057899
2932	358.725934195811
2936	358.753045333723
2940	358.780156471635
2944	358.807098760579
2948	358.831637887629
2952	358.856177014678
2956	358.880716141728
2960	358.905255268777
2964	358.929794395827
2968	358.954333522876
2972	358.978872649926
2976	359.003411776975
2980	359.027950904025
2984	359.052490031074
2988	359.077029158124
2992	359.101568285173
2996	359.126107412223
3000	359.150646539272
3004	359.175185666322
3008	359.199724793371
3012	359.224263920421
3016	359.24880304747
3020	359.27334217452
3024	359.297881301569
3028	359.322420428619
3032	359.346959555668
3036	359.371498682718
3040	359.396037809767
3044	359.420576936817
3048	359.445116063866
3052	359.469655190916
3056	359.494194317965
3060	359.518733445015
3064	359.543272572064
3068	359.567811699114
3072	359.592350826163
3076	359.616889953213
3080	359.641429080262
3084	359.665496823832
3088	359.688260100315
3092	359.711023376798
3096	359.733786653282
3100	359.756549929765
3104	359.779313206248
3108	359.802076482731
3112	359.824839759215
3116	359.847603035698
3120	359.870366312181
3124	359.893129588665
3128	359.915892865148
3132	359.938656141631
3136	359.961419418115
3140	359.984182694598
3144	360.006945971081
3148	360.029709247565
3152	360.052472524048
3156	360.075235800531
3160	360.097999077014
3164	360.120762353498
3168	360.143525629981
3172	360.166288906464
3176	360.189052182948
3180	360.211815459431
3184	360.234578735914
3188	360.257342012398
3192	360.280105288881
3196	360.302868565364
3200	360.325631841848
3204	360.348395118331
3208	360.371158394814
3212	360.393921671298
3216	360.416684947781
3220	360.439448224264
3224	360.459728944383
3228	360.476934356971
3232	360.493837141632
3236	360.510437298366
3240	360.526734827174
3244	360.542729728055
3248	360.55842200101
3252	360.573811646038
3256	360.588898663139
3260	360.603683052315
3264	360.618164813563
3268	360.632343946885
3272	360.646220452281
3276	360.65979432975
3280	360.673065579292
3284	360.686034200908
3288	360.698700194597
3292	360.71106356036
3296	360.723124298196
3300	360.734882408106
3304	360.746337890089
3308	360.757490744146
3312	360.768340970276
3316	360.778888568479
3320	360.789133538756
3324	360.799075881107
3328	360.808715595531
3332	360.818052682028
3336	360.827087140599
3340	360.835818971243
3344	360.844248173961
3348	360.852374748752
3352	360.860198695617
3356	360.867720014555
3360	360.874938705567
3364	360.881854768652
3368	360.88846820381
3372	360.894779011042
3376	360.900787190348
3380	360.906492741726
3384	360.911895665179
3388	360.916995960705
3392	360.921793628304
3396	360.926288667977
3400	360.930481079723
3404	360.934370863543
3408	360.937958019436
3412	360.941242547402
3416	360.944224447442
3420	360.946903719556
3424	360.949280363743
3428	360.951354380003
3432	360.953125768337
3436	360.954594528744
3440	360.955760661225
3444	360.95662416578
3448	360.957185042407
3452	360.957443291108
3456	360.957398911883
3460	360.957051904731
3464	360.956402269653
3468	360.955450006648
3472	360.954195115716
3476	360.952637596858
3480	360.950777450074
3484	360.948614675362
3488	360.946149272725
3492	360.943381242161
3496	360.94031058367
3500	360.936937297252
3504	360.935294815917
3508	360.933729783293
3512	360.931928858756
3516	360.929892042306
3520	360.927619333944
3524	360.925110733669
3528	360.92236624148
3532	360.919385857379
3536	360.916169581365
3540	360.912717413439
3544	360.909029353599
3548	360.905105401846
3552	360.900945558181
3556	360.896549822603
3560	360.891918195112
3564	360.887050675708
3568	360.881947264392
3572	360.876607961162
3576	360.87103276602
3580	360.865221678965
3584	360.859174699997
3588	360.852891829116
3592	360.846373066322
3596	360.839618411615
3600	360.832627864996
3604	360.825401426464
3608	360.817939096019
3612	360.810240873661
3616	360.80230675939
3620	360.794136753206
3624	360.78573085511
3628	360.777089065101
3632	360.768211383178
3636	360.759097809343
3640	360.749748343596
3644	360.740162985935
3648	360.730341736362
3652	360.720284594875
3656	360.709991561476
3660	360.699462636164
3664	360.688697818939
3668	360.677697109801
3672	360.666460508751
3676	360.654988015787
3680	360.643279630911
3684	360.631335354122
3688	360.61915518542
3692	360.606739124805
3696	360.594087172278
3700	360.581199327837
3704	360.568075591484
3708	360.554715963218
3712	360.541120443039
3716	360.527289030947
3720	360.513221726942
3724	360.498918531025
3728	360.484379443194
3732	360.469604463451
3736	360.454593591795
3740	360.442739940456
3744	360.431157110405
3748	360.419464673082
3752	360.407662628488
3756	360.395750976623
3760	360.383729717487
3764	360.371598851079
3768	360.3593583774
3772	360.347008296449
3776	360.334548608228
3780	360.321979312734
3784	360.30930040997
3788	360.296511899934
3792	360.283613782627
3796	360.270606058049
3800	360.257488726199
3804	360.244261787077
3808	360.230925240685
3812	360.217479087021
3816	360.203923326086
3820	360.190257957879
3824	360.176482982401
3828	360.162598399652
3832	360.148604209632
3836	360.13450041234
3840	360.120287007776
3844	360.105963995942
3848	360.091531376836
3852	360.076989150459
3856	360.06233731681
3860	360.048694474477
3864	360.036433291376
3868	360.024223871005
3872	360.012066213363
3876	359.999960318451
3880	359.987906186268
3884	359.975903816815
3888	359.969509715727
3892	359.969582809535
3896	359.972365108752
3900	359.977856613378
3904	359.986057323415
3908	359.996967238861
3912	360.010586359717
3916	360.026914685982
3920	360.045952217657
3924	360.067698954742
3928	360.092154897236
3932	360.11932004514
3936	360.149194398454
3940	360.181777957177
3944	360.215768265513
3948	360.253184394724
3952	360.295347275825
3956	360.34371484341
3960	360.397795544512
3964	360.458152375952
3968	360.525820158976
3972	360.600096652555
3976	360.681595585262
3980	360.772289692123
3984	360.870975786366
3988	360.977653867991
3992	361.092323936999
3996	361.214985993389
4000	361.345632727595
4004	361.484147774552
4008	361.630619065509
4012	361.785046600466
4016	361.947430379423
4020	362.11777040238
4024	362.296066669337
4028	362.479986785932
4032	362.67079356035
4036	362.868794830955
4040	363.073990597746
4044	363.286380860725
4048	363.50596561989
4052	363.726908012066
4056	363.950024296708
4060	364.177790835898
4064	364.410207629635
4068	364.647274677919
4072	364.888991980751
4076	365.135359538129
4080	365.386377350055
4084	365.642045416527
4088	365.902363737547
4092	366.167332313114
4096	366.436951143229
4100	366.708467479128
4104	366.976213401273
4108	367.247006421956
4112	367.520846541176
4116	367.797733758934
4120	368.07766807523
4124	368.360649490063
4128	368.646678003433
4132	368.935753615341
4136	369.227876325787
4140	369.52304613477
4144	369.82126304229
4148	370.122527048349
4152	370.413083976312
4156	370.702482537677
4160	370.992556515334
4164	371.283305909283
4168	371.574730719525
4172	371.866830946058
4176	372.159606588883
4180	372.453057648001
4184	372.74718412341
4188	373.041986015111
4192	373.337463323105
4196	373.633616047391
4200	373.930444187968
4204	374.227947744838
4208	374.526126717999
4212	374.824981107453
4216	375.124510913199
4220	375.424716135237
4224	375.725596773566
4228	376.027152828188
4232	376.329384299102
4236	376.632291186308
4240	376.935873489806
4244	377.240131209596
4248	377.544306923622
4252	377.840008227599
4256	378.135621493781
4260	378.431146722167
4264	378.726583912756
4268	379.02193306555
4272	379.317194180547
4276	379.612367257748
4280	379.907452297153
4284	380.202449298762
4288	380.497358262574
4292	380.792179188591
4296	381.086912076811
4300	381.381556927236
4304	381.676113739864
4308	381.970582514696
4312	382.264963251732
4316	382.559255950971
4320	382.853460612415
4324	383.147577236062
4328	383.441605821914
4332	383.735546369969
4336	384.029398880228
4340	384.323163352691
4344	384.616839787358
4348	384.907892301947
4352	385.192057071304
4356	385.475425631201
4360	385.757997981639
4364	386.039774122618
4368	386.320754054138
4372	386.600937776198
4376	386.880325288799
4380	387.158916591941
4384	387.436711685623
4388	387.713710569846
4392	387.98991324461
4396	388.265319709914
4400	388.53992996576
4404	388.813744012145
4408	389.086761849072
4412	389.358983476539
4416	389.630408894547
4420	389.901038103096
4424	390.170871102186
4428	390.439907891816
4432	390.708148471987
4436	390.975592842698
4440	391.242241003951
4444	391.508092955744
4448	391.771110718172
4452	392.030977897604
4456	392.289720797343
4460	392.547339417388
4464	392.80383375774
4468	393.059203818398
4472	393.313449599362
4476	393.566571100633
4480	393.81856832221
4484	394.069441264093
4488	394.319189926282
4492	394.567814308778
4496	394.81531441158
4500	395.061690234689
4504	395.306941778104
4508	395.551069041825
4512	395.794072025852
4516	396.035950730186
4520	396.276705154826
4524	396.516335299772
4528	396.754841165025
4532	396.992222750584
4536	397.228480056449
4540	397.463613082621
4544	397.697621829099
4548	397.930506295883
4552	398.162266482974
4556	398.392902390371
4560	398.622414018074
4564	398.850801366084
4568	399.0780644344
4572	399.304203223022
4576	399.52921773195
4580	399.753107961185
4584	399.975873910726
4588	400.197515580574
4592	400.418032970728
4596	400.637426081188
4600	400.855694911954
4604	401.072839463027
4608	401.288859734406
4612	401.503755726091
4616	401.717527438083
4620	401.930174870381
4624	402.141698022985
4628	402.352096895896
4632	402.561371489113
4636	402.769521802636
4640	402.976547836466
4644	403.182449590602
4648	403.388717839932
4652	403.594084303034
4656	403.798391885505
4660	404.001640587345
4664	404.203830408554
4668	404.404961349133
4672	404.60503340908
4676	404.804046588397
4680	405.002000887083
4684	405.198896305138
4688	405.394732842563
4692	405.589510499356
4696	405.783229275519
4700	405.975889171051
4704	406.167490185952
4708	406.358032320223
4712	406.547515573862
4716	406.735939946871
4720	406.923305439249
4724	407.109612050996
4728	407.294859782112
4732	407.479048632598
4736	407.662178602452
4740	407.844249691676
4744	408.025261900269
4748	408.205215228231
4752	408.384109675563
4756	408.561945242263
4760	408.738721928333
4764	408.914439733772
4768	409.08909865858
4772	409.262698702758
4776	409.435239866304
4780	409.60672214922
4784	409.777145551505
4788	409.946510073159
4792	410.114815714182
4796	410.282062474575
4800	410.448250354336
4804	410.613379353467
4808	410.777449471967
4812	410.940460709837
4816	411.102413067075
4820	411.263306543683
4824	411.42314113966
4828	411.581916855006
4832	411.739633689721
4836	411.896291643805
4840	412.051890717259
4844	412.207435502741
4848	412.36419512189
4852	412.520023875674
4856	412.674921764095
4860	412.828888787152
4864	412.981924944846
4868	413.134030237176
4872	413.285204664142
4876	413.435448225744
4880	413.584760921983
4884	413.733142752858
4888	413.880593718369
4892	414.027113818517
4896	414.1727030533
4900	414.31736142272
4904	414.461088926777
4908	414.60388556547
4912	414.745751338798
4916	414.886686246764
4920	415.026690289365
4924	415.165763466603
4928	415.303905778477
4932	415.441117224988
4936	415.577397806134
4940	415.712747521917
4944	415.847166372336
4948	415.980654357392
4952	416.113211477084
4956	416.244837731412
4960	416.375533120376
4964	416.505297643977
4968	416.634131302214
4972	416.762034095087
4976	416.889006022597
4980	417.015047084743
4984	417.140157281525
4988	417.264336612943
4992	417.387585078998
4996	417.509902679689
5000	417.631289415016
5004	417.75174528498
5008	417.87127028958
5012	417.989864428816
5016	418.107527702688
5020	418.224260111197
5024	418.340061654342
5028	418.454932332123
5032	418.568872144541
5036	418.681881091595
5040	418.793959173285
5044	418.908440652826
5048	419.023406633675
5052	419.137624284728
5056	419.251093605985
5060	419.363814597447
5064	419.475787259112
5068	419.587011590982
5072	419.697487593056
5076	419.807215265334
5080	419.916194607816
5084	420.024425620502
5088	420.131908303393
5092	420.238642656487
5096	420.344628679786
5100	420.449866373289
5104	420.554355736996
5108	420.658096770907
5112	420.761089475022
5116	420.863333849342
5120	420.964829893865
5124	421.065577608593
5128	421.165576993525
5132	421.264828048661
5136	421.363330774001
5140	421.461085169545
5144	421.558091235294
5148	421.654348971246
5152	421.749858377403
5156	421.844619453764
5160	421.938632200329
5164	422.031896617098
5168	422.124412704072
5172	422.216180461249
5176	422.307199888631
5180	422.397470986216
5184	422.486993754006
5188	422.575768192
5192	422.663794300199
5196	422.751072078601
5200	422.837601527207
5204	422.923382646018
5208	423.008415435033
5212	423.092699894252
5216	423.176236023675
5220	423.259023823302
5224	423.341063293133
5228	423.422354433169
5232	423.502897243409
5236	423.582691723852
5240	423.662365350893
5244	423.745325371573
5248	423.82772038356
5252	423.909550386854
5256	423.990815381455
5260	424.071515367362
5264	424.151650344576
5268	424.231220313097
5272	424.310225272924
5276	424.388665224058
5280	424.466540166499
5284	424.543850100247
5288	424.620595025301
5292	424.696774941662
5296	424.77238984933
5300	424.847439748304
5304	424.921924638585
5308	424.995844520173
5312	425.069199393067
5316	425.141989257269
5320	425.214214112777
5324	425.285873959591
5328	425.356968797713
5332	425.427498627141
5336	425.497463447875
5340	425.566863259917
5344	425.635698063265
5348	425.70396785792
5352	425.771672643881
5356	425.83881242115
5360	425.905387189725
5364	425.971396949607
5368	426.036841700795
5372	426.10172144329
5376	426.166036177092
5380	426.2297859022
5384	426.292970618616
5388	426.355590326338
5392	426.417645025366
5396	426.479134715702
5400	426.540059397344
5404	426.600419070293
5408	426.660213734548
5412	426.71944339011
5416	426.778108036979
5420	426.836207675155
5424	426.893742304637
5428	426.950711925426
5432	427.007116537522
5436	427.062956140924
5440	427.12035882686
5444	427.179062699897
5448	427.237356121234
5452	427.295239090871
5456	427.352711608809
5460	427.409773675048
5464	427.466425289588
5468	427.522666452427
5472	427.578497163568
5476	427.633917423009
5480	427.688927230751
5484	427.743526586793
5488	427.797715491136
5492	427.851493943779
5496	427.904861944723
5500	427.957819493968
5504	428.010366591513
5508	428.062503237359
5512	428.114229431505
5516	428.165545173952
5520	428.216450464699
5524	428.266945303747
5528	428.317029691096
5532	428.366703626745
5536	428.415967110695
5540	428.464820142945
5544	428.513262723496
5548	428.561294852347
5552	428.608916529499
5556	428.656127754952
5560	428.702928528705
5564	428.749318850759
5568	428.795298721113
5572	428.840868139768
5576	428.886027106724
5580	428.93077562198
5584	428.975113685536
5588	429.019041297393
5592	429.062558457551
5596	429.10566516601
5600	429.148361422769
5604	429.190647227828
5608	429.232522581188
5612	429.273987482849
5616	429.31504193281
5620	429.355685931072
5624	429.395919477634
5628	429.435742572497
5632	429.475155215661
5636	429.514157407125
5640	429.555531708287
5644	429.596721343012
5648	429.637615107736
5652	429.678213002458
5656	429.718515027179
5660	429.758521181899
5664	429.798231466618
5668	429.837645881335
5672	429.876764426052
5676	429.915587100767
5680	429.954113905481
5684	429.992344840193
5688	430.030279904905
5692	430.067919099615
5696	430.105262424324
5700	430.142309879032
5704	430.179061463739
5708	430.215517178444
5712	430.251677023149
5716	430.287540997852
5720	430.323109102554
5724	430.358381337254
5728	430.393357701954
5732	430.428038196652
5736	430.462422821349
5740	430.496511576045
5744	430.53030446074
5748	430.563801475434
5752	430.597002620126
5756	430.629907894817
5760	430.662517299507
5764	430.694830834196
5768	430.726848498883
5772	430.758570293569
5776	430.789996218255
5780	430.821126272938
5784	430.851960457621
5788	430.882498772303
5792	430.912741216983
5796	430.942687791662
5800	430.97233849634
5804	431.001693331017
5808	431.030752295692
5812	431.059515390367
5816	431.08798261504
5820	431.116153969712
5824	431.144029454382
5828	431.171609069052
5832	431.19889281372
5836	431.226724036313
5840	431.255742843866
5844	431.284556436255
5848	431.31316481348
5852	431.341567975542
5856	431.369765922439
5860	431.397758654173
5864	431.425546170743
5868	431.453128472149
5872	431.480505558391
5876	431.507677429469
5880	431.534644085384
5884	431.561405526134
5888	431.587961751721
5892	431.614312762144
5896	431.640458557404
5900	431.666399137499
5904	431.692134502431
5908	431.717664652199
5912	431.742989586803
5916	431.768109306243
5920	431.793023810519
5924	431.817733099631
5928	431.84223717358
5932	431.866536032365
5936	431.890629675986
5940	431.914518104443
5944	431.938201317737
5948	431.961679315866
5952	431.984952098832
5956	432.008019666634
5960	432.030882019272
5964	432.053539156747
5968	432.075991079057
5972	432.098237786204
5976	432.120279278186
5980	432.142115555005
5984	432.163746616661
5988	432.185172463152
5992	432.206393094479
5996	432.227408510643
6000	432.248218711643
6004	432.268823697479
6008	432.289223468151
6012	432.30941802366
6016	432.329407364004
6020	432.349191489185
6024	432.368770399202
6028	432.388144094055
6032	432.407312573745
6036	432.428091009482
6040	432.449246371423
6044	432.470288446056
6048	432.491217233382
6052	432.512032733399
6056	432.532734946109
6060	432.55332387151
6064	432.573799509604
6068	432.59416186039
6072	432.614410923867
6076	432.634546700037
6080	432.654569188899
6084	432.674478390453
6088	432.694274304699
6092	432.713956931637
6096	432.733526271267
6100	432.752982323589
6104	432.772325088604
6108	432.79155456631
6112	432.810670756708
6116	432.829673659799
6120	432.848563275581
6124	432.867339604055
6128	432.886002645222
6132	432.904552399081
6136	432.922988865631
6140	432.941312044874
6144	432.959521936809
6148	432.977618541436
6152	432.995601858755
6156	433.013471888766
6160	433.031228631469
6164	433.048872086864
6168	433.066402254951
6172	433.08381913573
6176	433.101122729201
6180	433.118313035365
6184	433.13539005422
6188	433.152353785767
6192	433.169204230007
6196	433.185941386938
6200	433.202565256562
6204	433.219075838878
6208	433.235473133885
6212	433.251757141585
6216	433.267927861977
6220	433.283985295061
6224	433.299929440837
6228	433.315760299305
6232	433.331477870465
6236	433.347082154317
6240	433.362573150862
6244	433.377950860098
6248	433.393215282026
6252	433.408366416646
6256	433.423404263959
6260	433.438328823963
6264	433.45314009666
6268	433.467838082049
6272	433.482422780129
6276	433.496894190902
6280	433.511252314367
6284	433.525497150523
6288	433.539628699372
6292	433.553646960913
6296	433.567551935146
6300	433.581343622071
6304	433.595022021689
6308	433.608587133998
6312	433.622038958999
6316	433.635377496692
6320	433.648602747078
6324	433.661714710155
6328	433.674713385925
6332	433.687598774386
6336	433.70037087554
6340	433.713029689385
6344	433.725575215923
6348	433.738007455153
6352	433.750326407075
6356	433.762532071689
6360	433.774624448995
6364	433.786603538993
6368	433.798469341683
6372	433.810221857065
6376	433.821861085139
6380	433.833387025905
6384	433.844799679363
6388	433.856099045514
6392	433.867285124356
6396	433.878357915891
6400	433.889317420117
6404	433.900163637036
6408	433.910896566646
6412	433.921516208949
6416	433.932022563944
6420	433.942415631631
6424	433.95269541201
6428	433.962861905081
6432	433.973872728933
6436	433.985415301521
6440	433.996876200103
6444	434.008255424677
6448	434.019552975244
6452	434.030768851804
6456	434.041903054357
6460	434.052955582903
6464	434.063926437443
6468	434.074815617974
6472	434.085623124499
6476	434.096348957017
6480	434.106993115528
6484	434.117555600032
6488	434.128036410529
6492	434.138435547018
6496	434.148753009501
6500	434.158988797976
6504	434.169142912445
6508	434.179215352906
6512	434.189206119361
6516	434.199115211808
6520	434.208942630248
6524	434.218688374682
6528	434.228352445108
6532	434.237934841527
6536	434.247435563939
6540	434.256854612344
6544	434.266191986742
6548	434.275447687133
6552	434.284621713517
6556	434.293714065894
6560	434.302724744263
6564	434.311653748626
6568	434.320501078982
6572	434.32926673533
6576	434.337950717672
6580	434.346553026006
6584	434.355073660334
6588	434.363512620654
6592	434.371869906968
6596	434.380145519274
6600	434.388339457573
6604	434.396451721865
6608	434.40448231215
6612	434.412431228428
6616	434.420298470699
6620	434.428084038963
6624	434.43578793322
6628	434.44341015347
6632	434.450950699713
6636	434.458409571949
6640	434.465786770177
6644	434.473082294399
6648	434.480296144613
6652	434.487428320821
6656	434.494478823022
6660	434.501447651215
6664	434.508334805401
6668	434.515140285581
6672	434.521864091753
6676	434.528506223918
6680	434.535066682076
6684	434.541545466227
6688	434.547942576371
6692	434.554258012508
6696	434.560491774638
6700	434.566643862761
6704	434.572714276877
6708	434.578703016986
6712	434.584610083088
6716	434.590435475182
6720	434.59617919327
6724	434.60184123735
6728	434.607421607424
6732	434.61292030349
6736	434.61833732555
6740	434.623672673602
6744	434.628926347648
6748	434.634098347686
6752	434.639188673717
6756	434.644197325741
6760	434.649124303758
6764	434.653969607768
6768	434.658733237771
6772	434.663415193767
6776	434.668015475756
6780	434.672534083738
6784	434.676971017713
6788	434.681923902035
6792	434.687940698922
6796	434.693914153029
6800	434.699844264358
6804	434.705731032907
6808	434.711574458677
6812	434.717374541668
6816	434.72313128188
6820	434.728844679313
6824	434.734514733967
6828	434.740141445842
6832	434.745724814937
6836	434.751264841253
6840	434.756761524791
6844	434.762214865549
6848	434.767624863528
6852	434.772991518728
6856	434.778314831149
6860	434.783594800791
6864	434.788831427653
6868	434.794024711737
6872	434.799174653041
6876	434.804281251566
6880	434.809344507312
6884	434.81436442028
6888	434.819340990467
6892	434.824274217876
6896	434.829164102506
6900	434.834010644357
6904	434.838813843428
6908	434.84357369972
6912	434.848290213234
6916	434.852963383968
6920	434.857593211923
6924	434.862179697099
6928	434.866722839495
6932	434.871222639113
6936	434.875679095952
6940	434.880092210011
6944	434.884461981291
6948	434.888788409792
6952	434.893071495514
6956	434.897311238457
6960	434.901507638621
6964	434.905660696006
6968	434.909770410612
6972	434.913836782438
6976	434.917859811485
6980	434.921839497754
6984	434.925775841243
6988	434.929668841953
6992	434.933518499884
6996	434.937324815036
7000	434.941087787408
7004	434.944807417002
7008	434.948483703816
7012	434.952116647852
7016	434.955706249108
7020	434.959252507585
7024	434.962755423283
7028	434.966214996202
7032	434.969631226341
7036	434.973004113702
7040	434.976333658284
7044	434.979619860086
7048	434.982862719109
7052	434.986062235353
7056	434.989218408819
7060	434.992331239504
7064	434.995400727411
7068	434.998426872539
7072	435.001409674888
7076	435.004349134457
7080	435.007245251248
7084	435.010098025259
7088	435.012907456491
7092	435.015673544944
7096	435.018396290618
7100	435.021075693513
7104	435.023711753628
7108	435.026304470965
7112	435.028853845522
7116	435.031359877301
7120	435.0338225663
7124	435.03624191252
7128	435.038617915961
7132	435.040950576623
7136	435.043239894505
7140	435.045485869609
7144	435.047772571072
7148	435.050889799576
7152	435.053984870013
7156	435.057057782383
7160	435.060108536686
7164	435.063137132921
7168	435.06614357109
7172	435.069127851191
7176	435.072089973226
7180	435.075029937193
7184	435.077947743093
7188	435.080843390925
7192	435.083716880691
7196	435.08656821239
7200	435.089397386021
7204	435.092204401585
7208	435.094989259083
7212	435.097751958513
7216	435.100492499876
7220	435.103210883171
7224	435.1059071084
7228	435.108581175562
7232	435.111233084656
7236	435.113862835683
7240	435.116470428643
7244	435.119055863536
7248	435.121619140362
7252	435.124160259121
7256	435.126679219813
7260	435.129176022437
7264	435.131650666995
7268	435.134103153485
7272	435.136533481908
7276	435.138941652264
7280	435.141327664553
7284	435.143691518774
7288	435.146033214929
7292	435.148352753016
7296	435.150650133037
7300	435.15292535499
7304	435.155178418876
7308	435.157409324695
7312	435.159618072447
7316	435.161804662131
7320	435.163969093749
7324	435.166111367299
7328	435.168231482783
7332	435.170329440199
7336	435.172405239548
7340	435.17445888083
7344	435.176490364044
7348	435.178499689192
7352	435.180486856272
7356	435.182451865286
7360	435.184394716232
7364	435.186315409111
7368	435.188213943923
7372	435.190090320668
7376	435.191944539346
7380	435.193776599956
7384	435.1955865025
7388	435.197374246976
7392	435.199139833385
7396	435.200883261727
7400	435.202604532002
7404	435.20430364421
7408	435.20598059835
7412	435.207635394424
7416	435.20926803243
7420	435.21087851237
7424	435.212466834242
7428	435.214032998047
7432	435.215577003785
7436	435.217098851455
7440	435.218598541059
7444	435.220076072596
7448	435.221531446065
7452	435.222964661467
7456	435.224375718802
7460	435.22576461807
7464	435.227131359271
7468	435.228475942405
7472	435.229798367471
7476	435.231098634471
7480	435.232376743403
7484	435.233632694268
7488	435.234866487066
7492	435.236078121797
7496	435.237267598461
7500	435.238434917058
7504	435.239998600634
7508	435.241636291591
7512	435.243263023281
7516	435.244878795705
7520	435.246483608862
7524	435.248077462753
7528	435.249660357378
7532	435.251232292736
7536	435.252793268827
7540	435.254343285652
7544	435.255882343211
7548	435.257410441503
7552	435.258927580528
7556	435.260433760288
7560	435.26192898078
7564	435.263413242006
7568	435.264886543966
7572	435.266348886659
7576	435.267800270086
7580	435.269240694246
7584	435.270670159139
7588	435.272088664767
7592	435.273496211127
7596	435.274892798222
7600	435.276278426049
7604	435.277653094611
7608	435.279016803905
7612	435.280369553934
7616	435.281711344695
7620	435.283042176191
7624	435.28436204842
7628	435.285670961382
7632	435.286968915078
7636	435.288255909507
7640	435.28953194467
7644	435.290797020566
7648	435.292051137196
7652	435.29329429456
7656	435.294526492657
7660	435.295747731487
7664	435.296958011051
7668	435.298157331349
7672	435.29934569238
7676	435.300523094144
7680	435.301689536642
7684	435.302845019874
7688	435.303989543839
7692	435.305123108538
7696	435.30624571397
7700	435.307357360135
7704	435.308458047034
7708	435.309547774667
7712	435.310626543033
7716	435.311694352133
7720	435.312751201966
7724	435.313797092533
7728	435.314832023833
7732	435.315855995867
7736	435.316869008634
7740	435.317871062135
7744	435.318862156369
7748	435.319842291337
7752	435.320811467039
7756	435.321769683473
7760	435.322716940642
7764	435.323653238544
7768	435.324578577179
7772	435.325492956548
7776	435.32639637665
7780	435.327288837486
7784	435.328170339056
7788	435.329040881359
7792	435.329900464395
7796	435.330749088165
7800	435.331586752669
7804	435.332413457906
7808	435.333229203877
7812	435.334033990581
7816	435.334827818018
7820	435.335610686189
7824	435.336382595094
7828	435.337143544732
7832	435.337893535104
7836	435.338632566209
7840	435.339360638048


==> tiks/datta1d/all-outs-11.tsv <==
0	293.150000000103
4	293.150008930885
8	293.150167198153
12	293.152046626972
16	293.157049458887
20	293.167441737904
24	293.18271265068
28	293.210034619452
32	293.241705467546
36	293.283207789181
40	293.333578679083
44	293.399873460649
48	293.479719753059
52	293.573117556313
56	293.681371994968
60	293.805004900582
64	293.943282664087
68	294.097426370193
72	294.267560285636
76	294.45321257959
80	294.653878574857
84	294.869682004646
88	295.099601488159
92	295.342775055702
96	295.598481643922
100	295.86582286874
104	296.143927964118
108	296.431989624645
112	296.729219225686
116	297.034949902903
120	297.348540908606
124	297.669393968282
128	297.996952078886
132	298.330696869893
136	298.670145735338
140	299.014849055608
144	299.364387613056
148	299.718370225528
152	300.076431590891
156	300.438230324594
160	300.80344716915
164	301.171783354513
168	301.54295909
172	301.91671287906
176	302.292806334019
180	302.671002147547
184	303.051081176731
188	303.432838839737
192	303.816082885654
196	304.200631913589
200	304.586314037002
204	304.972965399497
208	305.360428402634
212	305.748549604021
216	306.137177027339
220	306.526157753169
224	306.915336840211
228	307.304553065485
232	307.693637911814
236	308.082414351726
240	308.470696319734
244	308.858288919776
248	309.244989364363
252	309.630588599356
256	310.014873532084
260	310.397629750222
264	310.778644593114
268	311.157710419645
272	311.534531877667
276	311.909014583619
280	312.280960542854
284	312.65035208325
288	313.016876223625
292	313.380585927407
296	313.741230373544
300	314.098846329517
304	314.453282319566
308	314.804541320114
312	315.152550018997
316	315.497301241655
320	315.838774467473
324	316.176954518598
328	316.511840680397
332	316.843423829916
336	317.171707953819
340	317.496695134653
344	317.818388542269
348	318.13679789156
352	318.451930316312
356	318.763797639821
360	319.072416432565
364	319.377794639095
368	319.679964638318
372	319.978925449573
376	320.274726272787
380	320.567361709512
384	320.856883091739
388	321.143295018409
392	321.426642232676
396	321.706944408637
400	321.984233200777
404	322.258548914333
408	322.529903677788
412	322.798363657057
416	323.063921703004
420	323.326656201373
424	323.586560248719
428	323.843704262693
432	324.098095569245
436	324.34978599929
440	324.598801982587
444	324.845174019394
448	325.088970333134
452	325.330191046181
456	325.568890243577
460	325.805110758664
464	326.038875660415
468	326.270226424519
472	326.499205525437
476	326.725832572834
480	326.950147338815
484	327.172189900334
488	327.391983319655
492	327.609562627914
496	327.82496081784
500	328.038212823381
504	328.2493482756
508	328.45839504136
512	328.665380764471
516	328.870334167985
520	329.073285128896
524	329.274260912798
528	329.473287894469
532	329.670391535511
536	329.865596117605
540	330.058926486468
544	330.250406823501
548	330.440058917913
552	330.627904014311
556	330.813963808571
560	330.998258015654
564	331.180806560159
568	331.361629586832
572	331.540744156917
576	331.718167373641
580	331.893915804938
584	332.068004887357
588	332.240449030679
592	332.41126230802
596	332.580457342678
600	332.748044693936
604	332.914034088183
608	333.07843229105
612	333.241244298398
616	333.402472324252
620	333.562115752363
624	333.720171439843
628	333.876634063261
632	334.031496603758
636	334.184750844882
640	334.33638798187
644	334.486399295423
648	334.634776609119
652	334.781512695422
656	334.926601584561
660	335.070038812826
664	335.21182158265
668	335.351948767445
672	335.490421021407
676	335.62724073491
680	335.762411983592
684	335.895940508554
688	336.027833527042
692	336.158099681038
696	336.286748948022
700	336.413792526717
704	336.539242733466
708	336.663112991688
712	336.785417605628
716	336.906171581088
720	337.025390788311
724	337.143091638624
728	337.259291176158
732	337.374006956572
736	337.487257128917
740	337.599059982881
744	337.709434216353
748	337.818398813899
752	337.925972998659
756	338.032176194593
760	338.137028010403
764	338.240548135723
768	338.342756245789
772	338.443672171387
776	338.543315754661
780	338.641706705325
784	338.738866395989
788	338.834814714585
792	338.929572542605
796	339.023156613654
800	339.115590426396
804	339.206879535025
808	339.297100314759
812	339.386242576901
816	339.47430060803
820	339.561290975562
824	339.647294605513
828	339.732258817048
832	339.816183610168
836	339.899132729356
840	339.981159069179
844	340.062209644908
848	340.142284456545
852	340.22149455312
856	340.299819850154
860	340.377234083094
864	340.453743817657
868	340.529488511298
872	340.604385434062
876	340.67843458595
880	340.751679109897
884	340.824199886939
888	340.895934821944
892	340.966883914913
896	341.037130585803
900	341.106689553803
904	341.175523445532
908	341.24363226099
912	341.31114314178
916	341.377997171149
920	341.444185753271
924	341.509731006389
928	341.574727071539
932	341.639111640349
936	341.70288471282
940	341.76614842469
944	341.8288682594
948	341.891032457201
952	341.952693848295
956	342.013886238169
960	342.074574671426
964	342.13477605485
968	342.194576708823
972	342.253924347305
976	342.312818970295
980	342.371350915736
984	342.429493078526
988	342.487233111584
992	342.544620837895
996	342.601693261031
1000	342.658414588507
1004	342.714799851709
1008	342.770938869787
1012	342.826778083506
1016	342.882317492865
1020	342.937646117903
1024	342.992740791912
1028	343.047587338764
1032	343.102234419705
1036	343.15672360705
1040	343.211016950159
1044	343.265128015431
1048	343.319153057862
1052	343.373035526283
1056	343.426775420695
1060	343.480464387191
1064	343.534082410143
1068	343.587612724926
1072	343.641101885069
1076	343.69459532407
1080	343.748053620276
1084	343.801523122253
1088	343.855054591402
1092	343.908609180596
1096	343.962232195669
1100	344.015975102811
1104	344.069798980219
1108	344.123749396946
1112	344.177880027774
1116	344.232150744465
1120	344.286604812387
1124	344.341295057465
1128	344.39618242344
1132	344.451303817018
1136	344.506705936806
1140	344.562354627494
1144	344.618276763784
1148	344.674507577158
1152	344.73102156788
1156	344.787833910523
1160	344.844965211375
1164	344.902400706984
1168	344.960144690217
1172	345.018203198401
1176	345.076571948588
1180	345.135246753624
1184	345.194221515928
1188	345.25350051986
1192	345.313074114065
1196	345.372927747101
1200	345.433071548276
1204	345.493493340733
1208	345.55417411898
1212	345.615126993175
1216	345.676338653298
1220	345.737787596036
1224	345.799488523983
1228	345.861427880142
1232	345.92358299519
1236	345.985969236054
1240	346.048574433132
1244	346.111377525642
1248	346.174392670826
1252	346.237598319612
1256	346.300989595007
1260	346.364573917908
1264	346.428319710373
1268	346.492239926268
1272	346.556329122061
1276	346.620565539489
1280	346.684960973887
1284	346.749501990791
1288	346.814179676469
1292	346.879001514884
1296	346.943946639889
1300	347.009019413705
1304	347.074219827926
1308	347.139527003026
1312	347.204951352157
1316	347.270484147795
1320	347.336113769325
1324	347.401847869632
1328	347.467670988946
1332	347.533582276684
1336	347.599585330723
1340	347.665658828241
1344	347.731812716585
1348	347.798041575745
1352	347.864331949461
1356	347.930691534337
1360	347.997109610306
1364	348.063581698951
1368	348.130112495137
1372	348.196685823125
1376	348.263306843251
1380	348.329974195609
1384	348.39667535477
1388	348.463416823925
1392	348.530188161094
1396	348.596989156679
1400	348.663818561237
1404	348.730668017762
1408	348.797541892647
1412	348.864430061506
1416	348.931335080113
1420	348.998253608078
1424	349.065180463239
1428	349.132118598767
1432	349.199058458988
1436	349.266004096335
1440	349.332950648803
1444	349.399895323377
1448	349.466839265613
1452	349.533774643289
1456	349.600705039259
1460	349.667624319734
1464	349.734531632225
1468	349.801426472051
1472	349.868302234484
1476	349.935162235376
1480	350.001998995302
1484	350.068813753409
1488	350.135604333428
1492	350.202365848721
1496	350.269101091192
1500	350.335801768928
1504	350.402471125714
1508	350.469105442883
1512	350.535701750142
1516	350.602261519083
1520	350.668777879257
1524	350.735253886564
1528	350.801685090233
1532	350.868070272155
1536	350.934409672622
1540	351.000698414987
1544	351.06693865301
1548	351.133124683071
1552	351.199258698504
1556	351.265336436183
1560	351.331358430831
1564	351.397322338253
1568	351.46322710551
1572	351.529071965714
1576	351.594854787197
1580	351.660575889985
1584	351.726232457478
1588	351.791825517784
1592	351.857351755126
1596	351.92281247722
1600	351.988204572452
1604	352.053528684946
1608	352.11878265325
1612	352.183965898823
1616	352.249077347968
1620	352.314115255965
1624	352.379079558547
1628	352.443967366692
1632	352.508779643922
1636	352.573512953296
1640	352.638168685989
1644	352.702742959696
1648	352.767236867135
1652	352.831647925352
1656	352.89597580638
1660	352.960219301801
1664	353.024376979686
1668	353.088448718876
1672	353.152432309368
1676	353.216328360419
1680	353.280133907388
1684	353.343850183101
1688	353.40747419817
1692	353.471006975031
1696	353.534445734936
1700	353.597791338536
1704	353.661041376022
1708	353.724196554339
1712	353.787254748271
1716	353.850216556578
1720	353.913080158696
1724	353.975846044675
1728	354.038512686237
1732	354.101080467176
1736	354.163548069209
1740	354.22591578566
1744	354.28818238128
1748	354.35034808433
1752	354.412411627252
1756	354.474373197846
1760	354.536231438381
1764	354.597986510728
1768	354.659636975564
1772	354.72118297055
1776	354.782623025883
1780	354.843957247684
1784	354.905184195726
1788	354.966303934546
1792	355.027315099544
1796	355.08821770584
1800	355.149010490004
1804	355.209693414043
1808	355.270265325059
1812	355.330726131944
1816	355.391074792661
1820	355.451311165345
1824	355.511434315387
1828	355.571444053689
1832	355.631339548438
1836	355.691120567227
1840	355.750786375983
1844	355.810336702901
1848	355.869770906218
1852	355.929088678431
1856	355.988289464276
1860	356.047372923956
1864	356.106338582654
1868	356.165186071554
1872	356.223914990333
1876	356.282524944514
1880	356.341015602713
1884	356.399386548352
1888	356.457637513872
1892	356.515768064351
1896	356.573777991239
1900	356.631666845032
1904	356.689434471463
1908	356.74708041003
1912	356.804604556013
1916	356.862006441182
1920	356.91928600563
1924	356.976442776352
1928	357.033476733631
1932	357.090387402445
1936	357.147174798818
1940	357.203838448445
1944	357.260378398839
1948	357.316794179138
1952	357.373085864254
1956	357.429252989481
1960	357.48529565318
1964	357.541213399387
1968	357.597006346104
1972	357.652674048488
1976	357.708216639264
1980	357.7636336907
1984	357.818925336937
1988	357.874091188613
1992	357.929131361179
1996	357.984045507916
2000	358.03883372716
2004	358.093495711933
2008	358.148031545005
2012	358.202440956318
2016	358.256724014604
2020	358.310880484029
2024	358.364910420788
2028	358.41881362081
2032	358.472590129207
2036	358.526239771491
2040	358.579762583096
2044	358.633158417194
2048	358.686427300911
2052	358.739569113315
2056	358.792583874585
2060	358.845471488013
2064	358.8982319682
2068	358.950865241006
2072	359.003371316852
2076	359.055750142478
2080	359.108001725548
2084	359.16012603194
2088	359.212123068022
2092	359.263992816994
2096	359.315735285425
2100	359.367350471967
2104	359.418838384923
2108	359.470199036514
2112	359.521432438356
2116	359.572538614368
2120	359.623517581137
2124	359.674369372463
2128	359.72509401167
2132	359.7756915407
2136	359.826161991497
2140	359.876505412439
2144	359.926721846117
2148	359.976811345631
2152	360.026773966421
2156	360.076609764531
2160	360.12631881063
2164	360.175901161818
2168	360.22535690648
2172	360.274686100704
2176	360.323888833486
2180	360.372965150579
2184	360.42191501668
2188	360.470738431787
2192	360.519434544818
2196	360.568003497573
2200	360.616445514912
2204	360.664760596836
2208	360.712945343038
2212	360.7610007168
2216	360.808927373416
2220	360.856725312886
2224	360.904388014014
2228	360.951917988709
2232	360.999316085224
2236	361.046582303559
2240	361.093710400045
2244	361.140703340269
2248	361.18756159061
2252	361.234285151065
2256	361.28086763888
2260	361.327312594606
2264	361.373620180017
2268	361.419790395114
2272	361.465823239895
2276	361.511718714361
2280	361.557476818512
2284	361.602437590363
2288	361.639684857543
2292	361.676932124724
2296	361.714179391904
2300	361.751426659084
2304	361.788673926265
2308	361.825921193445
2312	361.863168460626
2316	361.900415727806
2320	361.937662994986
2324	361.974910262167
2328	362.012157529347
2332	362.049404796528
2336	362.086652063708
2340	362.123899330888
2344	362.161146598069
2348	362.192193231976
2352	362.208766616563
2356	362.225340001149
2360	362.241913385736
2364	362.258486770323
2368	362.27506015491
2372	362.291633539497
2376	362.308206924084
2380	362.32478030867
2384	362.341353693257
2388	362.357927077844
2392	362.374500462431
2396	362.391073847018
2400	362.407647231605
2404	362.424220616191
2408	362.440794000778
2412	362.446811733352
2416	362.443102804415
2420	362.439393875479
2424	362.435684946542
2428	362.431976017606
2432	362.428267088669
2436	362.424558159733
2440	362.420849230796
2444	362.41714030186
2448	362.413431372923
2452	362.409722443987
2456	362.40601351505
2460	362.402304586114
2464	362.398595657177
2468	362.39488672824
2472	362.391177799304
2476	362.377132553985
2480	362.359473475953
2484	362.341814397921
2488	362.324155319889
2492	362.306496241857
2496	362.288837163824
2500	362.271178085792
2504	362.25351900776
2508	362.235859929728
2512	362.218200851696
2516	362.200541773664
2520	362.182882695632
2524	362.165223617599
2528	362.147564539567
2532	362.129905461535
2536	362.112246383503
2540	362.084752665377
2544	362.056864695373
2548	362.02897672537
2552	362.001088755367
2556	361.973200785363
2560	361.94531281536
2564	361.917424845357
2568	361.889536875354
2572	361.86164890535
2576	361.833760935347
2580	361.805872965344
2584	361.777984995341
2588	361.750097025337
2592	361.722209055334
2596	361.694321085331
2600	361.666433115328
2604	361.638545145325
2608	361.610657175321
2612	361.582769205318
2616	361.554881235315
2620	361.526993265311
2624	361.499105295308
2628	361.471217325305
2632	361.443329355302
2636	361.415441385299
2640	361.387553415295
2644	361.359665445292
2648	361.331777475289
2652	361.303889505285
2656	361.276001535282
2660	361.248113565279
2664	361.21963366523
2668	361.190274980342
2672	361.160916295454
2676	361.131557610566
2680	361.102198925678
2684	361.07284024079
2688	361.043481555902
2692	361.014122871014
2696	360.984764186126
2700	360.955405501238
2704	360.92604681635
2708	360.896688131462
2712	360.867329446574
2716	360.837970761686
2720	360.808612076798
2724	360.77925339191
2728	360.749894707022
2732	360.720536022134
2736	360.691177337246
2740	360.661818652358
2744	360.63245996747
2748	360.603101282582
2752	360.573742597694
2756	360.544383912806
2760	360.515025227918
2764	360.48566654303
2768	360.456307858142
2772	360.426949173254
2776	360.397590488366
2780	360.368231803478
2784	360.33887311859
2788	360.309514433702
2792	360.282273184576
2796	360.255424801412
2800	360.228576418249
2804	360.201728035086
2808	360.174879651922
2812	360.148031268759
2816	360.121182885596
2820	360.094334502432
2824	360.067486119269
2828	360.040637736106
2832	360.013789352942
2836	359.986940969779
2840	359.960092586616
2844	359.933244203452
2848	359.906395820289
2852	359.879547437125
2856	359.852699053962
2860	359.825850670799
2864	359.799002287636
2868	359.772153904472
2872	359.745305521309
2876	359.718457138145
2880	359.691608754982
2884	359.664760371819
2888	359.637911988656
2892	359.611063605492
2896	359.584215222329
2900	359.557366839165
2904	359.530518456002
2908	359.503670072839
2912	359.476821689675
2916	359.450413000468
2920	359.425172348791
2924	359.400028758852
2928	359.374982230651
2932	359.350032764187
2936	359.325180359462
2940	359.300425016474
2944	359.275766735224
2948	359.251205515712
2952	359.226741357937
2956	359.202374261901
2960	359.178104227602
2964	359.153931255041
2968	359.129855344217
2972	359.105876495132
2976	359.081994707784
2980	359.058209982174
2984	359.034522318302
2988	359.010931716168
2992	358.987438175772
2996	358.964041697113
3000	358.940742280192
3004	358.917539925009
3008	358.894434631564
3012	358.871426399856
3016	358.848515229886
3020	358.825701121654
3024	358.80298407516
3028	358.780364090404
3032	358.757841167385
3036	358.735415306104
3040	358.713086506561
3044	358.690854768756
3048	358.668720092689
3052	358.646682478359
3056	358.624741925767
3060	358.602898434913
3064	358.581152005797
3068	358.559502638419
3072	358.537950332778
3076	358.516495088875
3080	358.49513690671
3084	358.473875786283
3088	358.452711727594
3092	358.431644730642
3096	358.410674795428
3100	358.389801921952
3104	358.369026110214
3108	358.348347360213
3112	358.32776567195
3116	358.307281045425
3120	358.286893480638
3124	358.266602977589
3128	358.246409536278
3132	358.226313156704
3136	358.206313838868
3140	358.18641158277
3144	358.166606388409
3148	358.146898255787
3152	358.127287184902
3156	358.107773175755
3160	358.088356228346
3164	358.069036342674
3168	358.049907672767
3172	358.031357614244
3176	358.012922482285
3180	357.99460227689
3184	357.976396998059
3188	357.958306645792
3192	357.940331220089
3196	357.92247072095
3200	357.904725148376
3204	357.887094502365
3208	357.869578782918
3212	357.852177990036
3216	357.834892123717
3220	357.817721183963
3224	357.800665170772
3228	357.783724084146
3232	357.766897924084
3236	357.750186690585
3240	357.733590383651
3244	357.717109003281
3248	357.700742549475
3252	357.684491022233
3256	357.668354421555
3260	357.652332747441
3264	357.636425999891
3268	357.620634178905
3272	357.604957284483
3276	357.589395316625
3280	357.573948275331
3284	357.558616160601
3288	357.543398972436
3292	357.528296710834
3296	357.513309375796
3300	357.498436967323
3304	357.483679485413
3308	357.469036930068
3312	357.454509301286
3316	357.440096599069
3320	357.425798823416
3324	357.411615974327
3328	357.397548051801
3332	357.38359505584
3336	357.369756986443
3340	357.35603384361
3344	357.342425627341
3348	357.328932337636
3352	357.315553974495
3356	357.302290537918
3360	357.289142027905
3364	357.276108444456
3368	357.263189787571
3372	357.250386057251
3376	357.237697253494
3380	357.225123376301
3384	357.212664425673
3388	357.200320401608
3392	357.188091304108
3396	357.175977133171
3400	357.163977888799
3404	357.15209357099
3408	357.140324179746
3412	357.128669715066
3416	357.117130176949
3420	357.10569814972
3424	357.094233352797
3428	357.082878651432
3432	357.071634045625
3436	357.060499535375
3440	357.049475120682
3444	357.038560801547
3448	357.02775657797
3452	357.01706244995
3456	357.006478417488
3460	356.996004480584
3464	356.985640639237
3468	356.975386893447
3472	356.965243243215
3476	356.955209688541
3480	356.945286229424
3484	356.935472865865
3488	356.925769597863
3492	356.916176425419
3496	356.906693348532
3500	356.897320367203
3504	356.888057481432
3508	356.878904691218
3512	356.869861996561
3516	356.860929397462
3520	356.852106893921
3524	356.843394485937
3528	356.834792173511
3532	356.826299956643
3536	356.817917835332
3540	356.809645809578
3544	356.801483879382
3548	356.793432044744
3552	356.785490305663
3556	356.77765866214
3560	356.769937114174
3564	356.762325661766
3568	356.754824304915
3572	356.747433043622
3576	356.740151877887
3580	356.732980807709
3584	356.725919833088
3588	356.718968954025
3592	356.71212817052
3596	356.705397482572
3600	356.698776890182
3604	356.69226639335
3608	356.685865992075
3612	356.679575686357
3616	356.673395476197
3620	356.667325361595
3624	356.66136534255
3628	356.655515419062
3632	356.649775591133
3636	356.644145858761
3640	356.638626221946
3644	356.633216680689
3648	356.627917234989
3652	356.622727884847
3656	356.617648630263
3660	356.612679471236
3664	356.607820407767
3668	356.603071439855
3672	356.598432567501
3676	356.592645685892
3680	356.586834389615
3684	356.581090975166
3688	356.575415442545
3692	356.569807791751
3696	356.564268022784
3700	356.558796135645
3704	356.553392130334
3708	356.54805600685
3712	356.542787765194
3716	356.537587405365
3720	356.532454927363
3724	356.527390331189
3728	356.522393616843
3732	356.517464784324
3736	356.512603833633
3740	356.507810764769
3744	356.503085577733
3748	356.498428272524
3752	356.493838849142
3756	356.489317307589
3760	356.484863647862
3764	356.480477869964
3768	356.476159973892
3772	356.471909959649
3776	356.467727827232
3780	356.463613576643
3784	356.459567207882
3788	356.455588720948
3792	356.451678115842
3796	356.447835392563
3800	356.444060551112
3804	356.440353591488
3808	356.436714513692
3812	356.433143317724
3816	356.429640003582
3820	356.426204571269
3824	356.422837020782
3828	356.419537352124
3832	356.416305565293
3836	356.413141660289
3840	356.410045637113
3844	356.407017495764
3848	356.404057236243
3852	356.401164858549
3856	356.398340362683
3860	356.395583748644
3864	356.392895016433
3868	356.39027416605
3872	356.387721197494
3876	356.385236110765
3880	356.382818905864
3884	356.38046958279
3888	356.378188141544
3892	356.375974582126
3896	356.373828904535
3900	356.371751108771
3904	356.369741194835
3908	356.367799162727
3912	356.365925012446
3916	356.364118743992
3920	356.362380357366
3924	356.360709852568
3928	356.359107229597
3932	356.357572488453
3936	356.356105629137
3940	356.354706651649
3944	356.353375555988
3948	356.352112342154
3952	356.350917010148
3956	356.34978955997
3960	356.348729991619
3964	356.347738305095
3968	356.346814500399
3972	356.345958577531
3976	356.34517053649
3980	356.344450377277
3984	356.343798099891
3988	356.343213704332
3992	356.342697190602
3996	356.342248558698
4000	356.341867808622
4004	356.341554940374
4008	356.341309953953
4012	356.34113284936
4016	356.341023626594
4020	356.340982285656
4024	356.341008826545
4028	356.341103249262
4032	356.341265553806
4036	356.341495740177
4040	356.341793808377
4044	356.342159758403
4048	356.342593590258
4052	356.343095303939
4056	356.343664899449
4060	356.344302376785
4064	356.34500773595
4068	356.345780976941
4072	356.346622099761
4076	356.347531104407
4080	356.348507990882
4084	356.349552759184
4088	356.350665409313
4092	356.35184594127
4096	356.353094355054
4100	356.354410650666
4104	356.355794828105
4108	356.357246887372
4112	356.358766828466
4116	356.360354651388
4120	356.362010356138
4124	356.363733942714
4128	356.365525411119
4132	356.367384761351
4136	356.36931199341
4140	356.371307107297
4144	356.373370103011
4148	356.375500980553
4152	356.377699739923
4156	356.37996638112
4160	356.382300904144
4164	356.384703308996
4168	356.387173595676
4172	356.389711764182
4176	356.392317814517
4180	356.393856635757
4184	356.394942738863
4188	356.396070979094
4192	356.397241356451
4196	356.398453870935
4200	356.399708522544
4204	356.401005311279
4208	356.402344237141
4212	356.403725300128
4216	356.405148500241
4220	356.40661383748
4224	356.408121311845
4228	356.409670923337
4232	356.411262671954
4236	356.412896557697
4240	356.414572580566
4244	356.416290740561
4248	356.418051037682
4252	356.419853471929
4256	356.421698043302
4260	356.423584751801
4264	356.425513597426
4268	356.427484580177
4272	356.429497700054
4276	356.431552957057
4280	356.433650351186
4284	356.435789882441
4288	356.437971550821
4292	356.440195356328
4296	356.442461298961
4300	356.44476937872
4304	356.447119595604
4308	356.449511949615
4312	356.451946440752
4316	356.454423069015
4320	356.456941834403
4324	356.459502736918
4328	356.462105776558
4332	356.464750953325
4336	356.467438267218
4340	356.470167718236
4344	356.472939306381
4348	356.475753031651
4352	356.478608894048
4356	356.48150689357
4360	356.484447030219
4364	356.487429303993
4368	356.490453714893
4372	356.49352026292
4376	356.496628948072
4380	356.49977977035
4384	356.502972729755
4388	356.506207826285
4392	356.509485059941
4396	356.512804430723
4400	356.516165938632
4404	356.519569583666
4408	356.523015365826
4412	356.526503285112
4416	356.530033341524
4420	356.533605535062
4424	356.537219865727
4428	356.540876333517
4432	356.544574938433
4436	356.548315680475
4440	356.552098559643
4444	356.555923575937
4448	356.559790729357
4452	356.563700019903
4456	356.567651447575
4460	356.571645012372
4464	356.575680714296
4468	356.579758553346
4472	356.583878529522
4476	356.588040642824
4480	356.592244893252
4484	356.596491280805
4488	356.600779805485
4492	356.605110467291
4496	356.609483266222
4500	356.61389820228
4504	356.618355275464
4508	356.622854485773
4512	356.627395833209
4516	356.631979317771
4520	356.636604939458
4524	356.641272698272
4528	356.645982594211
4532	356.650734627277
4536	356.655528797468
4540	356.660365104786
4544	356.665243549229
4548	356.670164130799
4552	356.675126849494
4556	356.680131705315
4560	356.685178698263
4564	356.690267828336
4568	356.695399095535
4572	356.700572499861
4576	356.705788041312
4580	356.711045719889
4584	356.716345535592
4588	356.721687488422
4592	356.727071578377
4596	356.732497805458
4600	356.737966169665
4604	356.743476670998
4608	356.749029309457
4612	356.754624085042
4616	356.760260997753
4620	356.76594004759
4624	356.771661234553
4628	356.777424558642
4632	356.78290024172
4636	356.784707640624
4640	356.786486775877
4644	356.78823764748
4648	356.789960255434
4652	356.791654599737
4656	356.79332068039
4660	356.794958497394
4664	356.796568050747
4668	356.79814934045
4672	356.799702366503
4676	356.801227128906
4680	356.802723627659
4684	356.804191862762
4688	356.805631834216
4692	356.807043542019
4696	356.808426986172
4700	356.809782166675
4704	356.811109083528
4708	356.812407736731
4712	356.813678126283
4716	356.814920252186
4720	356.816134114439
4724	356.817319713042
4728	356.818477047995
4732	356.819606119298
4736	356.82070692695
4740	356.821779470953
4744	356.822823751306
4748	356.823839768008
4752	356.824827521061
4756	356.825787010464
4760	356.826718236216
4764	356.827621198319
4768	356.828495896772
4772	356.829342331574
4776	356.830160502727
4780	356.830950410229
4784	356.831712054081
4788	356.832445434284
4792	356.833150550836
4796	356.833827403739
4800	356.834475992991
4804	356.835096318593
4808	356.835688380546
4812	356.836252178848
4816	356.8367877135
4820	356.837294984502
4824	356.837773991854
4828	356.838224735557
4832	356.838647215609
4836	356.839041432011
4840	356.839407384763
4844	356.839745073865
4848	356.840054499317
4852	356.840335661119
4856	356.840588559271
4860	356.840813193773
4864	356.841009564625
4868	356.841177671827
4872	356.841317515379
4876	356.84142909528
4880	356.841512411532
4884	356.841567464134
4888	356.841594253086
4892	356.841592778388
4896	356.841563040039
4900	356.841505038041
4904	356.841418772393
4908	356.841304243094
4912	356.841161450146
4916	356.840990393547
4920	356.840791073299
4924	356.8405634894
4928	356.840307641852
4932	356.840023530654
4936	356.839711155805
4940	356.839370517306
4944	356.839001615158
4948	356.838604449359
4952	356.838179019911
4956	356.837725326812
4960	356.837243370063
4964	356.836733149664
4968	356.836194665616
4972	356.835627917917
4976	356.835032906568
4980	356.834409631569
4984	356.83375809292
4988	356.833078290621
4992	356.832370224673
4996	356.831633895074
5000	356.830869301825
5004	356.830076444926
5008	356.829255324377
5012	356.828405940178
5016	356.827528292328
5020	356.826622380829
5024	356.82568820568
5028	356.824725766881
5032	356.823735064432
5036	356.822716098333
5040	356.821668868584
5044	356.820593375184
5048	356.819489618135
5052	356.818357597436
5056	356.817197313086
5060	356.816008765087
5064	356.814791953438
5068	356.813546878138
5072	356.812273539189
5076	356.810971936589
5080	356.80964207034
5084	356.80828394044
5088	356.807105995095
5092	356.806140487184
5096	356.805154489567
5100	356.804148002246
5104	356.803121025219
5108	356.802073558487
5112	356.80100560205
5116	356.799917155908
5120	356.79880822006
5124	356.797678794507
5128	356.796528879249
5132	356.795358474285
5136	356.794167579617
5140	356.792956195243
5144	356.791724321164
5148	356.790471957379
5152	356.78919910389
5156	356.787905760695
5160	356.786591927794
5164	356.785257605189
5168	356.783902792878
5172	356.782527490862
5176	356.781131699141
5180	356.779715417715
5184	356.778278646583
5188	356.776821385746
5192	356.775343635204
5196	356.773845394957
5200	356.772326665004
5204	356.770787445346
5208	356.769227735983
5212	356.767647536915
5216	356.766046848141
5220	356.764425669662
5224	356.762784001478
5228	356.761121843588
5232	356.759439195994
5236	356.757736058694
5240	356.756012431689
5244	356.754268314978
5248	356.752503708563
5252	356.750718612442
5256	356.748913026616
5260	356.747086951084
5264	356.745240385848
5268	356.743373330906
5272	356.741485786259
5276	356.739577751906
5280	356.737649227849
5284	356.735700214086
5288	356.733730710618
5292	356.731740717444
5296	356.729730234566
5300	356.727699261982
5304	356.725647799693
5308	356.723575847698
5312	356.721483405999
5316	356.719370474594
5320	356.717237053484
5324	356.715083142668
5328	356.712908742148
5332	356.710713851922
5336	356.708498471991
5340	356.706262602354
5344	356.704006243013
5348	356.701729393966
5352	356.699432055214
5356	356.697114226756
5360	356.694775908594
5364	356.692417100726
5368	356.690037803153
5372	356.687638015874
5376	356.685217738891
5380	356.682776972202
5384	356.680315715808
5388	356.677833969709
5392	356.675331733904
5396	356.672809008394
5400	356.670265793179
5404	356.667702088259
5408	356.665117893633
5412	356.662513209302
5416	356.659888035266
5420	356.657242371525
5424	356.654576218078
5428	356.651889574926
5432	356.649182442069
5436	356.646454819507
5440	356.64370670724
5444	356.640938105267
5448	356.638149013589
5452	356.635339432205
5456	356.632509361117
5460	356.629658800323
5464	356.626787749824
5468	356.62389620962
5472	356.62098417971
5476	356.618051660095
5480	356.615098650775
5484	356.61212515175
5488	356.609131163019
5492	356.606116684583
5496	356.603081716442
5500	356.600026258596
5504	356.596950311045
5508	356.593853873788
5512	356.590736946826
5516	356.587599530158
5520	356.584441623786
5524	356.581263227708
5528	356.578064341925
5532	356.574844966437
5536	356.571605101243
5540	356.568344746344
5544	356.566391727248
5548	356.564663548266
5552	356.56294192651
5556	356.561226861978
5560	356.559518354673
5564	356.557816404592
5568	356.556121011737
5572	356.554432176107
5576	356.552749897703
5580	356.551074176524
5584	356.54940501257
5588	356.547742405842
5592	356.546086356339
5596	356.544436864061
5600	356.542793929009
5604	356.541157551182
5608	356.539527730581
5612	356.537904467204
5616	356.536287761054
5620	356.534677612128
5624	356.533074020428
5628	356.531476985954
5632	356.529886508705
5636	356.528302588681
5640	356.526725225882
5644	356.525154420309
5648	356.523590171961
5652	356.522032480839
5656	356.520481346942
5660	356.51893677027
5664	356.517398750824
5668	356.515867288603
5672	356.514342383607
5676	356.512824035837
5680	356.511312245292
5684	356.509807011972
5688	356.508308335878
5692	356.50681621701
5696	356.505330655366
5700	356.503851650948
5704	356.502379203756
5708	356.500913313788
5712	356.499453981046
5716	356.49800120553
5720	356.496554987239
5724	356.495115326173
5728	356.493682222332
5732	356.492255675717
5736	356.490835686328
5740	356.489422254163
5744	356.488015379224
5748	356.486615061511
5752	356.485221301022
5756	356.483834097759
5760	356.482453451722
5764	356.48107936291
5768	356.479711831323
5772	356.478350856962
5776	356.476996439825
5780	356.475648579915
5784	356.47430727723
5788	356.47297253177
5792	356.471644343535
5796	356.470322712526
5800	356.469007638742
5804	356.467699122183
5808	356.46639716285
5812	356.465101760743
5816	356.46381291586
5820	356.462530628203
5824	356.461254897772
5828	356.459985724565
5832	356.458723108584
5836	356.457467049829
5840	356.456217548299
5844	356.454974603994
5848	356.453738216914
5852	356.45250838706
5856	356.451285114432
5860	356.450068399028
5864	356.44885824085
5868	356.447654639898
5872	356.44645759617
5876	356.445267109669
5880	356.444083180392
5884	356.442905808341
5888	356.441734993515
5892	356.440570735915
5896	356.43941303554
5900	356.43826189239
5904	356.437117306466
5908	356.435979277767
5912	356.434847806293
5916	356.433722892045
5920	356.432604535022
5924	356.431492735225
5928	356.430387492653
5932	356.429288807306
5936	356.428196679185
5940	356.427111108289
5944	356.426032094618
5948	356.424959638173
5952	356.424278357878
5956	356.42386291551
5960	356.423466358004
5964	356.42308868536
5968	356.422729897577
5972	356.422389994657
5976	356.422068976598
5980	356.421766843401
5984	356.421483595066
5988	356.421219231593
5992	356.420973752982
5996	356.420747159232
6000	356.420539450345
6004	356.420350626319
6008	356.420180687155
6012	356.420029632853
6016	356.419897463413
6020	356.419784178835
6024	356.419689779118
6028	356.419614264264
6032	356.419557634271
6036	356.41951988914
6040	356.419501028871
6044	356.419501053464
6048	356.419519962918
6052	356.419557757235
6056	356.419614436413
6060	356.419690000453
6064	356.419784449355
6068	356.419897783119
6072	356.420030001745
6076	356.420181105233
6080	356.420351093582
6084	356.420539966794
6088	356.420747724867
6092	356.420974367802
6096	356.421219895599
6100	356.421484308257
6104	356.421767605778
6108	356.42206978816
6112	356.422390855405
6116	356.422730807511
6120	356.423089644479
6124	356.423467366309
6128	356.423863973
6132	356.424279464554
6136	356.424713840969
6140	356.425167102247
6144	356.425639248386
6148	356.426130279387
6152	356.42664019525
6156	356.427168995974
6160	356.427716681561
6164	356.428283252009
6168	356.428868707319
6172	356.429473047492
6176	356.430096272525
6180	356.430738382421
6184	356.431399377179
6188	356.432079256798
6192	356.43277802128
6196	356.433495670623
6200	356.434232204828
6204	356.434987623895
6208	356.435761927824
6212	356.436555116614
6216	356.437367190267
6220	356.438198148781
6224	356.439047992157
6228	356.439916720395
6232	356.440804333495
6236	356.441710831457
6240	356.442636214281
6244	356.443580481966
6248	356.444543634513
6252	356.445525671923
6256	356.446526594194
6260	356.447546401326
6264	356.448585093321
6268	356.449642670178
6272	356.450719131896
6276	356.451814478476
6280	356.452928709919
6284	356.454061826222
6288	356.455213827388
6292	356.456384713416
6296	356.457574484305
6300	356.458783140057
6304	356.46001068067
6308	356.461257106145
6312	356.462522416482
6316	356.463806611681
6320	356.465109691742
6324	356.466431656664
6328	356.467772506449
6332	356.469132241095
6336	356.470510860603
6340	356.471908364973
6344	356.473324754204
6348	356.474760028298
6352	356.476214187254
6356	356.477687231071
6360	356.479087752153
6364	356.480338092353
6368	356.481602306492
6372	356.48288039457
6376	356.484172356587
6380	356.485478192543
6384	356.486797902438
6388	356.488131486272
6392	356.489478944045
6396	356.490840275756
6400	356.492215481407
6404	356.493604560997
6408	356.495007514526
6412	356.496424341993
6416	356.4978550434
6420	356.499299618746
6424	356.50075806803
6428	356.502230391254
6432	356.503716588416
6436	356.505216659518
6440	356.506730604558
6444	356.508258423538
6448	356.509800116456
6452	356.511355683314
6456	356.51292512411
6460	356.514508438845
6464	356.51610562752
6468	356.517716690133
6472	356.519341626685
6476	356.520980437176
6480	356.522633121606
6484	356.524299679975
6488	356.525980112283
6492	356.52767441853
6496	356.529382598716
6500	356.531104652841
6504	356.532840580905
6508	356.534590382908
6512	356.53635405885
6516	356.538131608731
6520	356.539923032551
6524	356.541728330309
6528	356.543547502007
6532	356.545380547644
6536	356.54722746722
6540	356.549088260734
6544	356.550962928188
6548	356.55285146958
6552	356.554753884912
6556	356.556670174182
6560	356.558600337392
6564	356.56054437454
6568	356.562502285628
6572	356.564474070654
6576	356.566459729619
6580	356.568459262524
6584	356.570472669367
6588	356.572499950149
6592	356.57454110487
6596	356.57659613353
6600	356.578665036129
6604	356.580747812667
6608	356.582844463145
6612	356.584954987561
6616	356.587079385916
6620	356.589217658209
6624	356.591369804442
6628	356.593535824614
6632	356.595715718725
6636	356.597909486775
6640	356.600117128764
6644	356.602338644691
6648	356.604574034558
6652	356.606823298364
6656	356.609086436108
6660	356.611363447792
6664	356.613654333415
6668	356.615959092976
6672	356.618277726477
6676	356.620610233916
6680	356.622956615294
6684	356.625316870612
6688	356.627690999868
6692	356.630079003064
6696	356.632480880198
6700	356.634896631271
6704	356.637326256283
6708	356.639769755235
6712	356.642227128125
6716	356.644698374954
6720	356.647183495722
6724	356.649682490429
6728	356.652195359075
6732	356.65472210166
6736	356.657262718184
6740	356.659817208647
6744	356.662385573049
6748	356.66496781139
6752	356.667563923669
6756	356.670173909888
6760	356.672797770046
6764	356.675435504143
6768	356.678042289271
6772	356.680274100242
6776	356.682511401798
6780	356.68475419394
6784	356.687002476669
6788	356.689256249984
6792	356.691515513884
6796	356.693780268371
6800	356.696050513443
6804	356.698326249102
6808	356.700607475346
6812	356.702894192177
6816	356.705186399594
6820	356.707484097596
6824	356.709787286185
6828	356.712095965359
6832	356.71441013512
6836	356.716729795467
6840	356.7190549464
6844	356.721385587918
6848	356.723721720023
6852	356.726063342714
6856	356.728410455991
6860	356.730763059853
6864	356.733121154302
6868	356.735484739337
6872	356.737853814958
6876	356.740228381165
6880	356.742608437958
6884	356.744993985336
6888	356.747385023301
6892	356.749781551852
6896	356.752183570989
6900	356.754591080712
6904	356.757004081021
6908	356.759422571916
6912	356.761846553397
6916	356.764276025464
6920	356.766710988117
6924	356.769151441356
6928	356.771597385181
6932	356.774048819592
6936	356.776505744589
6940	356.778968160172
6944	356.781436066342
6948	356.783909463097
6952	356.786388350438
6956	356.788872728365
6960	356.791362596878
6964	356.793857955977
6968	356.796358805663
6972	356.798865145934
6976	356.801376976791
6980	356.803894298234
6984	356.806417110264
6988	356.808945412879
6992	356.81147920608
6996	356.814018489868
7000	356.816563264241
7004	356.8191135292
7008	356.821669284746
7012	356.824230530877
7016	356.826797267594
7020	356.829369494898
7024	356.831947212787
7028	356.834530421263
7032	356.837119120324
7036	356.839713309972
7040	356.842312990205
7044	356.844918161025
7048	356.84752882243
7052	356.850144974422
7056	356.852766616999
7060	356.855393750163
7064	356.858026373912
7068	356.860664488248
7072	356.86330809317
7076	356.865957188677
7080	356.868611774771
7084	356.871271851451
7088	356.873937418716
7092	356.876608476568
7096	356.879285025006
7100	356.881967064029
7104	356.884654593639
7108	356.887347613835
7112	356.890046124617
7116	356.892750125984
7120	356.895459617938
7124	356.898174600478
7128	356.900895073604
7132	356.903621037316
7136	356.906352491614
7140	356.909089436497
7144	356.911831871967
7148	356.914579798023
7152	356.917333214665
7156	356.920092121893
7160	356.922856519707
7164	356.925626408107
7168	356.928401787093
7172	356.931182656665
7176	356.933969016823
7180	356.936544038617
7184	356.939082729917
7188	356.941621983157
7192	356.944161798337
7196	356.946702175457
7200	356.949243114518
7204	356.951784615519
7208	356.95432667846
7212	356.956869303342
7216	356.959412490164
7220	356.961956238927
7224	356.964500549629
7228	356.967045422272
7232	356.969590856856
7236	356.97213685338
7240	356.974683411844
7244	356.977230532248
7248	356.979778214593
7252	356.982326458878
7256	356.984875265104
7260	356.98742463327
7264	356.989974563376
7268	356.992525055423
7272	356.99507610941
7276	356.997627725337
7280	357.000179903204
7284	357.002732643012
7288	357.005285944761
7292	357.007839808449
7296	357.010394234078
7300	357.012949221647
7304	357.015504771157
7308	357.018060882607
7312	357.020617555997
7316	357.023174791328
7320	357.025732588599
7324	357.02829094781
7328	357.030849868962
7332	357.033409352054
7336	357.035969397086
7340	357.038530004059
7344	357.041091172972
7348	357.043652903825
7352	357.046215196619
7356	357.048778051353
7360	357.051341468028
7364	357.053905446642
7368	357.056469987197
7372	357.059035089693
7376	357.061600754129
7380	357.064166980505
7384	357.066733768821
7388	357.069301119078
7392	357.071869031275
7396	357.074437505413
7400	357.077006541491
7404	357.079576139509
7408	357.082146299467
7412	357.084717021366
7416	357.087288305205
7420	357.089860150985
7424	357.092432558705
7428	357.095005528365
7432	357.097579059966
7436	357.100153153506
7440	357.102727808988
7444	357.105303026409
7448	357.107878805771
7452	357.110455147073
7456	357.113032050316
7460	357.115609515499
7464	357.118187542622
7468	357.120766131686
7472	357.12334528269
7476	357.125924995634
7480	357.128505270519
7484	357.131086107344
7488	357.133667506109
7492	357.136249466815
7496	357.138831989461
7500	357.141415074047
7504	357.143998720574
7508	357.146582929041
7512	357.149167699449
7516	357.151753031796
7520	357.154338926084
7524	357.156925382313
7528	357.159512400482
7532	357.162099980591
7536	357.16468812264
7540	357.16727682663
7544	357.16986609256
7548	357.17245592043
7552	357.175046310241
7556	357.177637261992
7560	357.180228775684
7564	357.182820851316
7568	357.185413488888
7572	357.1880066884
7576	357.190600449853
7580	357.193194773247
7584	357.19578965858
7588	357.198337628658
7592	357.200853581614
7596	357.203368563682
7600	357.205882574863
7604	357.208395615157
7608	357.210907684564
7612	357.213418783084
7616	357.215928910717
7620	357.218438067462
7624	357.220946253321
7628	357.223453468292
7632	357.225959712376
7636	357.228464985572
7640	357.230969287882
7644	357.233472619304
7648	357.23597497984
7652	357.238476369488
7656	357.240976788249
7660	357.243476236123
7664	357.24597471311
7668	357.248472219209
7672	357.250968754422
7676	357.253464318747
7680	357.255958912185
7684	357.258452534736
7688	357.260945186399
7692	357.263436867176
7696	357.265927577065
7700	357.268417316068
7704	357.270906084183
7708	357.273393881411
7712	357.275880707752
7716	357.278366563205
7720	357.280851447772
7724	357.283335361451
7728	357.285818304243
7732	357.288300276148
7736	357.290781277166
7740	357.293261307297
7744	357.29574036654
7748	357.298218454897
7752	357.300695572366
7756	357.303171718948
7760	357.305646894643
7764	357.308121099451
7768	357.310594333371
7772	357.313066596405
7776	357.315537888551
7780	357.31800820981
7784	357.320477560182
7788	357.322945939667
7792	357.325413348265
7796	357.327879785975
7800	357.330345252798
7804	357.332809748735
7808	357.335273273784
7812	357.337735827945
7816	357.34019741122
7820	357.342658023608
7824	357.345117665108
7828	357.347576335721
7832	357.350034035447
7836	357.352490764286
7840	357.354946522238


==> tiks/datta1d/all-outs-12.tsv <==
0	293.150000000103
4	293.150009065511
8	293.150166817025
12	293.152076432859
16	293.157005095474
20	293.16748129849
24	293.182547519039
28	293.210009368236
32	293.241255398013
36	293.282839076204
40	293.333282603324
44	293.399370532304
48	293.478833830668
52	293.571672498416
56	293.679333399812
60	293.802058147884
64	293.939230987882
68	294.091810371219
72	294.260006006736
76	294.443452642811
80	294.64120260893
84	294.853645340969
88	295.079803389549
92	295.319080109015
96	295.570428793533
100	295.833006572814
104	296.106117277278
108	296.388883576655
112	296.680549824158
116	296.980457632668
120	297.287977026548
124	297.602521563579
128	297.923546536042
132	298.25054596051
136	298.583049464348
140	298.920619331478
144	299.262831477842
148	299.609324300625
152	299.959745650781
156	300.313762979309
160	300.671065427285
164	301.031362192627
168	301.394381046865
172	301.759866979784
176	302.127582437705
180	302.497310187246
184	302.868832737812
188	303.241949283231
192	303.616466756568
196	303.992220354162
200	304.369044777497
204	304.74678413898
208	305.125291162189
212	305.50442645859
216	305.884057844859
220	306.264059688653
224	306.644312276956
228	307.024701203026
232	307.405116767616
236	307.785451363
240	308.165602317555
244	308.545474108461
248	308.92496928548
252	309.303991211554
256	309.682442349987
260	310.06022194375
264	310.437223234684
268	310.813330702289
272	311.188418069466
276	311.56234782428
280	311.934972656346
284	312.306133423615
288	312.675677440223
292	313.043454209283
296	313.409315512181
300	313.773121593297
304	314.134743151897
308	314.494062397413
312	314.850973366297
316	315.205381738865
320	315.557204358065
324	315.906368592009
328	316.252811627635
332	316.596477650695
336	316.937324321735
340	317.275313925475
344	317.610415534228
348	317.942604697295
352	318.2718628754
356	318.598176915776
360	318.921538575366
364	319.241944088857
368	319.559393767507
372	319.873891617561
376	320.185445074485
380	320.49406495636
384	320.799763807948
388	321.102556941608
392	321.402461815938
396	321.6994977655
400	321.993685962807
404	322.285047956006
408	322.573601038892
412	322.859352497725
416	323.142287875102
420	323.422357728364
424	323.699461254027
428	323.973447889028
432	324.244137046084
436	324.511325851023
440	324.774816200708
444	325.034438006986
448	325.290066042348
452	325.541627395705
456	325.789099956005
460	326.032505031216
464	326.271898223857
468	326.507354594176
472	326.738973305397
476	326.966850421106
480	327.191087212018
484	327.41178807023
488	327.629056646714
492	327.842994306945
496	328.05369918066
500	328.261265624148
504	328.465783967004
508	328.667340448823
512	328.866017309671
516	329.06189343675
520	329.255046459407
524	329.445537235472
528	329.633439116896
532	329.818814626594
536	330.001729593897
540	330.182242044704
544	330.360408530782
548	330.536283143491
552	330.709917707372
556	330.881361955493
560	331.050662182179
564	331.217867682322
568	331.383020877902
572	331.546163544238
576	331.707336641962
580	331.866581865871
584	332.023935871378
588	332.179438433518
592	332.333122743383
596	332.485023825737
600	332.635175377658
604	332.783609129867
608	332.930356319099
612	333.075446993129
616	333.218909331301
620	333.360772460667
624	333.501063490726
628	333.63980826394
632	333.777032091044
636	333.912759687072
640	334.047014906039
644	334.179820810656
648	334.311199142234
652	334.441171200072
656	334.569758166354
660	334.696979942863
664	334.822855812982
668	334.947404382551
672	335.070643589498
676	335.192590707988
680	335.313262346778
684	335.43267447448
688	335.550842373689
692	335.667780489693
696	335.783502544211
700	335.898021382143
704	336.011348847045
708	336.123495630964
712	336.234471125921
716	336.344283323786
720	336.452938747153
724	336.560442449394
728	336.666798200716
732	336.772008637334
736	336.876075488905
740	336.978999830329
744	337.080782338599
748	337.181423539427
752	337.280924029863
756	337.379284664803
760	337.476506719142
764	337.572592009289
768	337.667542984759
772	337.761362790181
776	337.854055301613
780	337.945625154688
784	338.03607774061
788	338.125419137338
792	338.213656141665
796	338.300796489948
800	338.386849312433
804	338.471822207434
808	338.555726373149
812	338.63857387361
816	338.72037048465
820	338.801123493073
824	338.880862074537
828	338.959601859693
832	339.037332937351
836	339.114055307511
840	339.189830642762
844	339.264631727717
848	339.33845336451
852	339.411307138085
856	339.483277916252
860	339.554312104428
864	339.624409702612
868	339.693605937996
872	339.76195585313
876	339.829414710893
880	339.895982511285
884	339.961720641451
888	340.026644153461
892	340.090722679565
896	340.153956219762
900	340.216434048927
904	340.278125611823
908	340.339018050758
912	340.399118310325
916	340.458523658984
920	340.517175026851
924	340.575072413926
928	340.632244122997
932	340.688752213941
936	340.744550311486
940	340.799638415632
944	340.854067020987
948	340.907859761362
952	340.960984996924
956	341.013442727672
960	341.065305896003
964	341.116557816753
968	341.167183009307
972	341.21718306307
976	341.266648487038
980	341.315526156832
984	341.363816072453
988	341.411537432098
992	341.458749918168
996	341.505411811938
1000	341.551523113406
1004	341.597120894722
1008	341.642232713914
1012	341.686829320313
1016	341.730910713921
1020	341.774527751422
1024	341.817675486604
1028	341.860339123934
1032	341.902538444917
1036	341.944313086007
1040	341.985634888896
1044	342.026503853584
1048	342.066977536269
1052	342.107028527872
1056	342.146654563946
1060	342.185885009175
1064	342.224733899515
1068	342.263184224555
1072	342.301243842708
1076	342.338956735588
1080	342.376296261696
1084	342.413262421032
1088	342.449894740131
1092	342.486185896235
1096	342.522127748346
1100	342.557737631055
1104	342.593040407875
1108	342.628016841418
1112	342.662667325233
1116	342.697039382298
1120	342.731107008916
1124	342.764870205088
1128	342.798355091858
1132	342.831568372041
1136	342.864498150282
1140	342.897152564027
1144	342.92956191273
1148	342.961706939067
1152	342.993587643037
1156	343.025228188342
1160	343.05662125828
1164	343.087763495453
1168	343.118650831432
1172	343.149279150988
1176	343.179652017859
1180	343.209765504963
1184	343.23955377231
1188	343.269054034453
1192	343.298266291394
1196	343.32709640212
1200	343.355537465857
1204	343.383622651141
1208	343.411307513522
1212	343.438476281626
1216	343.465206897004
1220	343.491499359655
1224	343.517203523345
1228	343.542380227705
1232	343.567041520987
1236	343.591142872676
1240	343.614653782651
1244	343.637605182881
1248	343.659996695598
1252	343.681825207313
1256	343.703092543798
1260	343.723798705051
1264	343.743993076806
1268	343.763671656986
1272	343.782821352415
1276	343.801474466074
1280	343.819691110234
1284	343.837427841303
1288	343.854684659281
1292	343.871567586562
1296	343.888024115032
1300	343.90405123933
1304	343.919699784185
1308	343.934991347948
1312	343.949897994498
1316	343.964432364144
1320	343.978658660811
1324	343.992537603037
1328	344.006069190821
1332	344.019308206233
1336	344.032242989993
1340	344.044863118486
1344	344.05719025183
1348	344.069253198779
1352	344.081029169046
1356	344.092535194556
1360	344.103802954439
1364	344.114811277444
1368	344.125573027167
1372	344.136119590666
1376	344.146431147475
1380	344.15651766325
1384	344.166411386295
1388	344.176092903317
1392	344.185569646064
1396	344.19487429056
1400	344.203987959902
1404	344.212915855025
1408	344.221690479753
1412	344.230293722515
1416	344.23872887227
1420	344.247027761533
1424	344.25517321357
1428	344.263166921112
1432	344.271039681305
1436	344.27877535066
1440	344.286374318877
1444	344.293866107307
1448	344.301235645125
1452	344.308482932332
1456	344.315634112301
1460	344.322677144522
1464	344.329611375367
1468	344.336458998576
1472	344.343211474919
1476	344.349867330273
1480	344.35644534595
1484	344.362939877471
1488	344.369348817956
1492	344.375688008874
1496	344.381954180878
1500	344.388144751061
1504	344.39427303336
1508	344.400337691277
1512	344.406335795892
1516	344.412278492788
1520	344.418166003428
1524	344.423995159874
1528	344.429775252175
1532	344.435507743637
1536	344.441189314304
1540	344.446827670521
1544	344.452425252661
1548	344.457978658505
1552	344.463494245733
1556	344.468975211526
1560	344.47441812662
1564	344.479828202095
1568	344.485209209669
1572	344.490557736332
1576	344.495878019629
1580	344.501174255526
1584	344.506443080907
1588	344.511687907826
1592	344.51691323305
1596	344.522115769118
1600	344.527298229261
1604	344.5324653103
1608	344.537613819618
1612	344.542745880036
1616	344.547866307057
1620	344.552972016527
1624	344.558064633471
1628	344.563149026996
1632	344.568222230501
1636	344.573285450102
1640	344.578343556791
1644	344.583393707125
1648	344.588436755394
1652	344.593477533526
1656	344.598513324254
1660	344.603544687044
1664	344.60857638246
1668	344.613605820517
1672	344.618633314342
1676	344.623663527924
1680	344.62869399818
1684	344.633724833174
1688	344.638760581056
1692	344.643798904061
1696	344.648839802191
1700	344.65388750789
1704	344.658939991759
1708	344.663997191919
1712	344.669062780586
1716	344.674135267884
1720	344.67921445187
1724	344.68430351423
1728	344.689401424506
1732	344.694507866033
1736	344.699625591019
1740	344.704753959497
1744	344.70989256153
1748	344.715043773333
1752	344.720207286242
1756	344.725382615116
1760	344.730571807006
1764	344.735774833838
1768	344.740991150431
1772	344.746222515578
1776	344.751469138473
1780	344.756730426558
1784	344.762007886062
1788	344.76730192652
1792	344.772611918536
1796	344.777939146857
1800	344.783284189947
1804	344.788646390315
1808	344.794026838251
1812	344.799426254459
1816	344.80484396059
1820	344.810280875927
1824	344.815737840702
1828	344.821214161729
1832	344.826710607595
1836	344.832228118633
1840	344.837765991882
1844	344.843324862817
1848	344.848905755082
1852	344.854507960299
1856	344.860131996095
1860	344.865778954733
1864	344.871448126235
1868	344.877139923678
1872	344.882855494734
1876	344.888594131354
1880	344.894356153734
1884	344.900142752801
1888	344.905953225798
1892	344.911787810411
1896	344.917647729274
1900	344.923532288277
1904	344.929441651915
1908	344.935377063086
1912	344.941337839849
1916	344.947324082059
1920	344.953337040931
1924	344.959376050625
1928	344.965441154413
1932	344.9715335988
1936	344.97765273859
1940	344.983798573784
1944	344.989972315271
1948	344.996173360116
1952	345.002401702883
1956	345.008658396465
1960	345.014942992221
1964	345.021255443975
1968	345.027596653172
1972	345.03396630743
1976	345.040364328124
1980	345.04679147186
1984	345.053247543525
1988	345.05973244078
1992	345.066246782977
1996	345.072790471976
2000	345.079363390824
2004	345.085966030962
2008	345.092598369717
2012	345.099260284714
2016	345.105952151008
2020	345.112673999282
2024	345.119425710571
2028	345.126207557222
2032	345.133019601577
2036	345.139861736018
2040	345.146734145516
2044	345.153636904044
2048	345.160569921834
2052	345.167533312702
2056	345.17452714508
2060	345.181551351711
2064	345.188605991441
2068	345.195691113804
2072	345.20280667664
2076	345.209952699053
2080	345.217129202714
2084	345.224336171033
2088	345.231573596919
2092	345.238841469752
2096	345.246139797021
2100	345.253468556806
2104	345.26082770606
2108	345.268217273202
2112	345.275637230401
2116	345.283087505874
2120	345.290568144489
2124	345.298079118963
2128	345.305620335633
2132	345.313191850392
2136	345.320793640616
2140	345.328425600023
2144	345.336087789545
2148	345.343780193216
2152	345.351502703032
2156	345.359255378769
2160	345.367038211319
2164	345.374851102732
2168	345.382694105542
2172	345.390567216254
2176	345.398470359001
2180	345.406403573333
2184	345.41436685902
2188	345.422360174199
2192	345.430383540134
2196	345.438436956824
2200	345.446520427789
2204	345.45463395146
2208	345.462777527721
2212	345.470951206494
2216	345.47915496938
2220	345.487388812623
2224	345.4956528314
2228	345.503946998827
2232	345.512271303294
2236	345.520625882891
2240	345.529010711918
2244	345.537425766354
2248	345.545871223974
2252	345.554347071008
2256	345.562853266164
2260	345.571390023146
2264	345.579957351789
2268	345.588555188374
2272	345.597183778429
2276	345.605843168019
2280	345.614533265486
2284	345.623254343628
2288	345.632006498388
2292	345.640789604297
2296	345.649603956082
2300	345.658449714134
2304	345.667326713096
2308	345.676235263151
2312	345.685175604145
2316	345.694147524921
2320	345.703151343367
2324	345.712187393418
2328	345.721255412832
2332	345.73035571842
2336	345.739488751524
2340	345.748654194592
2344	345.757852354088
2348	345.767083790068
2352	345.776348126712
2356	345.785645651012
2360	345.79497705076
2364	345.804341890143
2368	345.813740428133
2372	345.823173486942
2376	345.832640570162
2380	345.842141900966
2384	345.851678440073
2388	345.861249631072
2392	345.870855654441
2396	345.880497610231
2400	345.890174884111
2404	345.899887608056
2408	345.909637018361
2412	345.919422446592
2416	345.929243971817
2420	345.939102959457
2424	345.948998692476
2428	345.958931194259
2432	345.968901948708
2436	345.978910197023
2440	345.988955939201
2444	345.999040663568
2448	346.009163677677
2452	346.019324948148
2456	346.029525881188
2460	346.039765928431
2464	346.050045000465
2468	346.060364403423
2472	346.070723737196
2476	346.081122859363
2480	346.091562953927
2484	346.102043768842
2488	346.112565115204
2492	346.123128026925
2496	346.133732392629
2500	346.144377988932
2504	346.155065665167
2508	346.165795431111
2512	346.17656704914
2516	346.187381143905
2520	346.198237807797
2524	346.209136820765
2528	346.2200785402
2532	346.231063075285
2536	346.242090270343
2540	346.25316017642
2544	346.264272818514
2548	346.275428169445
2552	346.286625947843
2556	346.297865954476
2560	346.30914837132
2564	346.320472584613
2568	346.331837998334
2572	346.343245093504
2576	346.354692963349
2580	346.366180434343
2584	346.37770836902
2588	346.389275651672
2592	346.400880384725
2596	346.412523863602
2600	346.42420488211
2604	346.435920752368
2608	346.44767320202
2612	346.459461062041
2616	346.47128089444
2620	346.483134800232
2624	346.495021755472
2628	346.506937708613
2632	346.518885030944
2636	346.530862912492
2640	346.542866879411
2644	346.554899453395
2648	346.566960065124
2652	346.579044013457
2656	346.59115386131
2660	346.603289274035
2664	346.615445484691
2668	346.62762501541
2672	346.639827741562
2676	346.652048944551
2680	346.664291053878
2684	346.676554069542
2688	346.688833554021
2692	346.701131655342
2696	346.713448427238
2700	346.725780033287
2704	346.738128049393
2708	346.750492675937
2712	346.762870613895
2716	346.775262950292
2720	346.787670003397
2724	346.800088948133
2728	346.812520459207
2732	346.824964947806
2736	346.837420003665
2740	346.849885956984
2744	346.862363290674
2748	346.874849955789
2752	346.887345996961
2756	346.899851951053
2760	346.912366082926
2764	346.924888202252
2768	346.937418885099
2772	346.949956668417
2776	346.962501170094
2780	346.975052993203
2784	346.987610910427
2788	347.000174384584
2792	347.012744035674
2796	347.025318018492
2800	347.037895140909
2804	347.050476536542
2808	347.06306220539
2812	347.075652147455
2816	347.088246362736
2820	347.100842166337
2824	347.113437504499
2828	347.126035255678
2832	347.138635419872
2836	347.151237997082
2840	347.163842987307
2844	347.176447029169
2848	347.189044992237
2852	347.201642322826
2856	347.214239020936
2860	347.226835086567
2864	347.239430519718
2868	347.252022808901
2872	347.264604665887
2876	347.277182644927
2880	347.28975674602
2884	347.302326969168
2888	347.314893314368
2892	347.327454671389
2896	347.34000421975
2900	347.352547443139
2904	347.365084341556
2908	347.377614915002
2912	347.390139163476
2916	347.402656936596
2920	347.415164761632
2924	347.427665212333
2928	347.440158288699
2932	347.452643990729
2936	347.465122318423
2940	347.477593271782
2944	347.490057417929
2948	347.50251438626
2952	347.514964150055
2956	347.527406709315
2960	347.53984206404
2964	347.55227021423
2968	347.564691568775
2972	347.577105919503
2976	347.589513204286
2980	347.601913423125
2984	347.61430657602
2988	347.626692662971
2992	347.639071683977
2996	347.65144363904
3000	347.663808528158
3004	347.676166351332
3008	347.688517108562
3012	347.700860799848
3016	347.713114911439
3020	347.72532373211
3024	347.737532552782
3028	347.749741373454
3032	347.761950194125
3036	347.774159014797
3040	347.786367835468
3044	347.79857665614
3048	347.810785476811
3052	347.822994297483
3056	347.835203118154
3060	347.847411938826
3064	347.859446242553
3068	347.871271109095
3072	347.883095975638
3076	347.894920842181
3080	347.906745708723
3084	347.918570575266
3088	347.930395441809
3092	347.942220308352
3096	347.954045174894
3100	347.965870041437
3104	347.97769490798
3108	347.989519774522
3112	348.001344641065
3116	348.013169507608
3120	348.02499437415
3124	348.036819240693
3128	348.048644107236
3132	348.060468973779
3136	348.072293840321
3140	348.084118706864
3144	348.095943573407
3148	348.107768439949
3152	348.119593306492
3156	348.131418173035
3160	348.143182649572
3164	348.153997355222
3168	348.164812060871
3172	348.17562676652
3176	348.18644147217
3180	348.197256177819
3184	348.208070883468
3188	348.218885589118
3192	348.229700294767
3196	348.240515000416
3200	348.251329706065
3204	348.262144411715
3208	348.272959117364
3212	348.283773823013
3216	348.294588528663
3220	348.305403234312
3224	348.316217939961
3228	348.327032645611
3232	348.33784735126
3236	348.348662056909
3240	348.359476762559
3244	348.370291468208
3248	348.381106173857
3252	348.391920879507
3256	348.402735585156
3260	348.413550290805
3264	348.424364996455
3268	348.435179702104
3272	348.445994407753
3276	348.456809113402
3280	348.467623819052
3284	348.478438524701
3288	348.48925323035
3292	348.500067936
3296	348.510882641649
3300	348.521697347298
3304	348.532512052948
3308	348.543326758597
3312	348.554141464246
3316	348.564956169896
3320	348.575770875545
3324	348.586585581194
3328	348.597400286844
3332	348.608214992493
3336	348.619029698142
3340	348.629844403791
3344	348.640659109441
3348	348.65147381509
3352	348.662288520739
3356	348.672936075329
3360	348.683132382464
3364	348.693328689599
3368	348.703524996734
3372	348.71372130387
3376	348.723917611005
3380	348.73411391814
3384	348.744310225275
3388	348.75450653241
3392	348.764702839545
3396	348.774899146681
3400	348.785095453816
3404	348.795291760951
3408	348.805488068086
3412	348.815684375221
3416	348.825880682357
3420	348.836076989492
3424	348.846273296627
3428	348.856469603762
3432	348.866665910897
3436	348.876862218032
3440	348.887058525168
3444	348.897254832303
3448	348.907451139438
3452	348.917647446573
3456	348.927843753708
3460	348.938040060843
3464	348.948236367979
3468	348.958432675114
3472	348.968628982249
3476	348.978825289384
3480	348.989021596519
3484	348.999217903655
3488	349.00941421079
3492	349.019610517925
3496	349.02980682506
3500	349.040003132195
3504	349.05019943933
3508	349.060395746466
3512	349.070592053601
3516	349.080788360736
3520	349.090984667871
3524	349.101180975006
3528	349.111377282141
3532	349.121573589277
3536	349.131769896412
3540	349.141966203547
3544	349.152162510682
3548	349.162358817817
3552	349.172470148047
3556	349.182489718494
3560	349.192509288941
3564	349.202528859388
3568	349.212548429835
3572	349.222568000282
3576	349.232587570729
3580	349.242607141176
3584	349.252626711623
3588	349.26264628207
3592	349.272665852517
3596	349.282685422964
3600	349.292704993411
3604	349.302724563858
3608	349.312744134305
3612	349.322763704752
3616	349.332783275198
3620	349.342802845645
3624	349.352822416092
3628	349.362841986539
3632	349.372861556986
3636	349.382881127433
3640	349.39290069788
3644	349.402920268327
3648	349.412939838774
3652	349.422959409221
3656	349.432978979668
3660	349.442998550115
3664	349.453018120562
3668	349.463037691009
3672	349.473057261456
3676	349.483076831903
3680	349.49309640235
3684	349.503115972797
3688	349.513135543243
3692	349.52315511369
3696	349.533174684137
3700	349.543194254584
3704	349.553213825031
3708	349.563233395478
3712	349.573252965925
3716	349.583272536372
3720	349.593292106819
3724	349.603311677266
3728	349.613331247713
3732	349.62335081816
3736	349.633370388607
3740	349.643389959054
3744	349.653409529501
3748	349.663343750419
3752	349.673235642984
3756	349.683122545417
3760	349.693004457716
3764	349.702881379883
3768	349.712753311917
3772	349.722620253817
3776	349.732482205585
3780	349.742339167219
3784	349.75219113872
3788	349.762038120089
3792	349.771880111325
3796	349.781717112427
3800	349.791549123397
3804	349.801376144233
3808	349.811198174937
3812	349.821015215507
3816	349.830827265945
3820	349.840634326249
3824	349.850436396421
3828	349.860233476459
3832	349.870025566365
3836	349.879812666137
3840	349.889594775777
3844	349.899371895283
3848	349.909144024657
3852	349.918911163897
3856	349.928673313005
3860	349.938430471979
3864	349.948182640821
3868	349.957929819529
3872	349.967672008105
3876	349.977409206547
3880	349.987141414857
3884	349.996868633033
3888	350.006590861077
3892	350.016308098987
3896	350.026020346765
3900	350.035727604409
3904	350.045429871921
3908	350.0551271493
3912	350.064819436545
3916	350.074506733658
3920	350.084189040637
3924	350.093866357484
3928	350.103538684197
3932	350.113206020778
3936	350.122868367225
3940	350.13252572354
3944	350.142178089721
3948	350.15182546577
3952	350.161467851685
3956	350.171105247468
3960	350.180737653117
3964	350.190365068634
3968	350.199987494017
3972	350.209604929268
3976	350.219217374386
3980	350.22882482937
3984	350.238427294222
3988	350.24802476894
3992	350.257617253526
3996	350.267204747978
4000	350.276787252298
4004	350.286364766484
4008	350.295937290538
4012	350.305504824458
4016	350.315067368246
4020	350.3246249219
4024	350.334177485422
4028	350.34372505881
4032	350.353267642066
4036	350.362805235189
4040	350.372337838178
4044	350.381865451035
4048	350.391388073758
4052	350.400905706349
4056	350.410418348806
4060	350.419926001131
4064	350.429428663322
4068	350.438926335381
4072	350.448419017306
4076	350.457906709099
4080	350.467389410759
4084	350.476867122285
4088	350.486339843679
4092	350.495807574939
4096	350.505270316067
4100	350.514728067061
4104	350.524180827923
4108	350.533628598651
4112	350.543071379247
4116	350.55250916971
4120	350.561941970039
4124	350.571369780236
4128	350.580792600299
4132	350.59021043023
4136	350.599605026286
4140	350.608848648437
4144	350.618083956135
4148	350.62731094938
4152	350.636529628172
4156	350.645739992512
4160	350.654942042399
4164	350.664135777833
4168	350.673321198814
4172	350.682498305342
4176	350.691667097417
4180	350.70082757504
4184	350.70997973821
4188	350.719123586927
4192	350.728259121191
4196	350.737386341002
4200	350.74650524636
4204	350.755615837266
4208	350.764718113718
4212	350.773812075718
4216	350.782897723265
4220	350.791975056359
4224	350.801044075001
4228	350.810104779189
4232	350.819157168925
4236	350.828201244207
4240	350.837237005037
4244	350.846264451414
4248	350.855283583339
4252	350.86429440081
4256	350.873296903829
4260	350.882291092394
4264	350.891276966507
4268	350.900254526167
4272	350.909223771375
4276	350.918184702129
4280	350.92713731843
4284	350.936081620279
4288	350.945017607675
4292	350.953945280618
4296	350.962864639108
4300	350.971775683146
4304	350.98067841273
4308	350.989572827862
4312	350.99845892854
4316	351.007336714766
4320	351.01620618654
4324	351.02506734386
4328	351.033920186727
4332	351.042764715142
4336	351.051600929104
4340	351.060428828613
4344	351.069248413669
4348	351.078059684272
4352	351.086862640422
4356	351.09565728212
4360	351.104443609365
4364	351.113221622156
4368	351.121991320495
4372	351.130752704382
4376	351.139505773815
4380	351.148250528796
4384	351.156986969323
4388	351.165715095398
4392	351.17443490702
4396	351.183146404189
4400	351.191849586905
4404	351.200544455169
4408	351.20923100898
4412	351.217909248337
4416	351.226579173242
4420	351.235240783694
4424	351.243894079694
4428	351.25253906124
4432	351.261175728334
4436	351.269804080974
4440	351.278424119162
4444	351.287035842897
4448	351.29563925218
4452	351.304234347009
4456	351.312821127385
4460	351.321399593309
4464	351.32996974478
4468	351.338531581798
4472	351.347085104363
4476	351.355630312475
4480	351.364167206135
4484	351.372695785342
4488	351.381216050095
4492	351.389728000396
4496	351.398231636244
4500	351.40672695764
4504	351.415213964582
4508	351.423692657072
4512	351.432163035109
4516	351.440625098693
4520	351.449078847824
4524	351.457524282502
4528	351.465984197212
4532	351.474456406708
4536	351.482921172913
4540	351.491378495825
4544	351.499828375445
4548	351.508270811772
4552	351.516705804808
4556	351.525133354552
4560	351.533553461003
4564	351.541966124162
4568	351.550371344029
4572	351.558769120604
4576	351.567159453887
4580	351.575542343878
4584	351.583917790576
4588	351.592285793982
4592	351.600646354097
4596	351.608999470919
4600	351.617345144449
4604	351.625683374686
4608	351.634014161632
4612	351.642337505286
4616	351.650653405647
4620	351.658961862716
4624	351.667262876493
4628	351.675556446978
4632	351.683842574171
4636	351.692121258072
4640	351.70039249868
4644	351.708656295996
4648	351.716912650021
4652	351.725161560753
4656	351.733403028193
4660	351.741637052341
4664	351.749863633196
4668	351.75808277076
4672	351.766294465031
4676	351.77449871601
4680	351.782695523697
4684	351.790884888092
4688	351.799066809195
4692	351.807241287006
4696	351.815408321524
4700	351.823567912751
4704	351.831720060685
4708	351.839864765327
4712	351.848002026677
4716	351.856131844735
4720	351.8642542195
4724	351.872369150974
4728	351.880476639155
4732	351.888576684044
4736	351.896669285642
4740	351.904754443946
4744	351.912832158959
4748	351.92090243068
4752	351.928965259108
4756	351.937020644245
4760	351.945068586089
4764	351.953109084641
4768	351.961142139901
4772	351.969167751869
4776	351.977185920545
4780	351.985196645928
4784	351.993199928019
4788	352.001195766819
4792	352.009184162326
4796	352.017165114541
4800	352.025138623463
4804	352.033104689094
4808	352.041063311433
4812	352.049014490479
4816	352.056958226233
4820	352.064894518695
4824	352.072823367865
4828	352.080744773743
4832	352.088658736329
4836	352.096565255622
4840	352.104464331624
4844	352.112355964333
4848	352.12024015375
4852	352.128116899875
4856	352.135986202708
4860	352.143848062248
4864	352.151702478497
4868	352.159549451453
4872	352.167388981118
4876	352.17522106749
4880	352.18304571057
4884	352.190862910357
4888	352.198672666853
4892	352.206474980057
4896	352.214269849968
4900	352.222057276587
4904	352.229837259914
4908	352.237609799949
4912	352.245374896692
4916	352.253132550143
4920	352.260923157202
4924	352.268709090205
4928	352.276488439048
4932	352.284261203731
4936	352.292027384254
4940	352.299786980617
4944	352.307539992819
4948	352.315286420861
4952	352.323026264743
4956	352.330759524465
4960	352.338486200027
4964	352.346206291428
4968	352.353919798669
4972	352.361626721751
4976	352.369327060672
4980	352.377020815433
4984	352.384707986033
4988	352.392388572474
4992	352.400062574754
4996	352.407729992874
5000	352.415390826834
5004	352.423045076634
5008	352.430692742273
5012	352.438333823753
5016	352.445968321072
5020	352.453596234231
5024	352.46121756323
5028	352.468832308069
5032	352.476440468747
5036	352.484042045266
5040	352.491637037624
5044	352.499225445822
5048	352.50680726986
5052	352.514382509738
5056	352.521951165455
5060	352.529513237012
5064	352.53706872441
5068	352.544617627647
5072	352.552159946723
5076	352.55969568164
5080	352.567224832397
5084	352.574747398993
5088	352.582263381429
5092	352.589772779705
5096	352.597275593821
5100	352.604771823776
5104	352.612261469572
5108	352.619744531207
5112	352.627221008682
5116	352.634690901997
5120	352.642154211152
5124	352.649610936147
5128	352.657061076981
5132	352.664504633655
5136	352.671941606169
5140	352.679371994523
5144	352.686795798717
5148	352.69421301875
5152	352.701623654624
5156	352.709027706337
5160	352.71642517389
5164	352.723816057283
5168	352.731200356516
5172	352.738578071588
5176	352.7459492025
5180	352.753313749253
5184	352.760671711845
5188	352.768023090276
5192	352.775367884548
5196	352.78270609466
5200	352.790037720611
5204	352.797362762402
5208	352.804681220033
5212	352.811993093504
5216	352.819298382814
5220	352.826597087965
5224	352.833889208955
5228	352.841174745785
5232	352.848453698455
5236	352.855726066965
5240	352.862991851314
5244	352.870251051504
5248	352.877503667533
5252	352.884749699402
5256	352.891989147111
5260	352.89922201066
5264	352.906448290048
5268	352.913667985276
5272	352.920881096345
5276	352.928087623253
5280	352.935287566001
5284	352.942480924588
5288	352.949667699016
5292	352.956847889283
5296	352.96402149539
5300	352.971188517337
5304	352.978348955124
5308	352.985484631952
5312	352.99258280665
5316	352.999673408669
5320	353.006756438007
5324	353.013831894665
5328	353.020899778643
5332	353.027960089941
5336	353.035012828559
5340	353.042057994496
5344	353.049095587754
5348	353.056125608331
5352	353.063148056229
5356	353.070162931446
5360	353.077170233983
5364	353.08416996384
5368	353.091162121017
5372	353.098146705513
5376	353.10512371733
5380	353.112093156466
5384	353.119055022922
5388	353.126009316699
5392	353.132956037795
5396	353.139895186211
5400	353.146826761946
5404	353.153750765002
5408	353.160667195378
5412	353.167576053073
5416	353.174477338088
5420	353.181371050423
5424	353.188257190078
5428	353.195135757053
5432	353.202006751348
5436	353.208870172963
5440	353.215726021897
5444	353.222574298152
5448	353.229415001726
5452	353.23624813262
5456	353.243073690834
5460	353.249891676368
5464	353.256702089222
5468	353.263504929396
5472	353.270300196889
5476	353.277087891703
5480	353.283868013836
5484	353.290640563289
5488	353.297405540062
5492	353.304162944155
5496	353.310912775568
5500	353.317655034301
5504	353.324389720353
5508	353.331116833725
5512	353.337836374418
5516	353.34454834243
5520	353.351252737762
5524	353.357949560414
5528	353.364638810386
5532	353.371320487677
5536	353.377994592289
5540	353.38466112422
5544	353.391320083472
5548	353.397971470043
5552	353.404615283934
5556	353.411251525145
5560	353.417880193676
5564	353.424501289526
5568	353.431114812697
5572	353.437720763187
5576	353.444319140998
5580	353.450909946128
5584	353.457493178578
5588	353.464068838348
5592	353.470636925438
5596	353.477197439847
5600	353.483750381577
5604	353.490295750626
5608	353.496833546996
5612	353.503363770685
5616	353.509886421694
5620	353.516401500023
5624	353.522909005672
5628	353.52940893864
5632	353.535901298929
5636	353.542386086537
5640	353.548863301465
5644	353.555332943714
5648	353.561795013282
5652	353.56824951017
5656	353.574696434378
5660	353.581135785905
5664	353.587567564753
5668	353.59399177092
5672	353.600408404408
5676	353.606817465215
5680	353.613218953342
5684	353.619612868789
5688	353.625999211556
5692	353.632377981642
5696	353.638749179049
5700	353.645081129413
5704	353.6513966866
5708	353.6577038626
5712	353.664002657412
5716	353.670293071036
5720	353.676575103474
5724	353.682848754724
5728	353.689114024786
5732	353.695370913661
5736	353.701619421348
5740	353.707859547848
5744	353.714091293161
5748	353.720314657286
5752	353.726529640223
5756	353.732736241974
5760	353.738934462536
5764	353.745124301912
5768	353.751305760099
5772	353.7574788371
5776	353.763643532913
5780	353.769799847538
5784	353.775947780976
5788	353.782087333227
5792	353.78821850429
5796	353.794341294165
5800	353.800455702853
5804	353.806561730354
5808	353.812659376667
5812	353.818748641793
5816	353.824829525732
5820	353.830902028482
5824	353.836966150046
5828	353.843021890422
5832	353.84906924961
5836	353.855108227611
5840	353.861138824425
5844	353.867161040051
5848	353.87317487449
5852	353.879180327741
5856	353.885177399805
5860	353.891166090681
5864	353.89714640037
5868	353.903118328872
5872	353.909081876186
5876	353.915037042312
5880	353.920983827251
5884	353.926922231003
5888	353.932852253567
5892	353.938773894944
5896	353.944687155133
5900	353.950592034135
5904	353.956488531949
5908	353.962376648576
5912	353.968256384015
5916	353.974127738267
5920	353.979990711332
5924	353.985845303209
5928	353.991691513899
5932	353.997529343401
5936	354.003358791715
5940	354.009179858843
5944	354.014992544782
5948	354.020796849535
5952	354.0265927731
5956	354.032380315477
5960	354.038159476667
5964	354.04393025667
5968	354.049692655485
5972	354.055446673112
5976	354.061192309553
5980	354.066929564805
5984	354.07265843887
5988	354.078378931748
5992	354.084091043439
5996	354.089794773941
6000	354.095490123257
6004	354.101177091385
6008	354.106855678325
6012	354.112525884078
6016	354.118187708644
6020	354.123841152022
6024	354.129486214213
6028	354.135122895216
6032	354.140751195032
6036	354.14637111366
6040	354.151982651101
6044	354.157585807355
6048	354.163180582421
6052	354.168766976299
6056	354.17434498899
6060	354.179914620494
6064	354.18547587081
6068	354.191028739939
6072	354.19657322788
6076	354.202109334634
6080	354.2076370602
6084	354.213156404579
6088	354.218672357655
6092	354.224198167886
6096	354.229716066121
6100	354.23522605236
6104	354.240728126601
6108	354.246222288847
6112	354.251708539096
6116	354.257186877348
6120	354.262657303604
6124	354.268119817863
6128	354.273574420126
6132	354.279021110393
6136	354.284459888662
6140	354.289890754936
6144	354.295313709213
6148	354.300728751493
6152	354.306135881777
6156	354.311535100064
6160	354.316926406355
6164	354.32230980065
6168	354.327685282948
6172	354.333052853249
6176	354.338412511554
6180	354.343764257862
6184	354.349108092174
6188	354.35444401449
6192	354.359772024809
6196	354.365092123131
6200	354.370404309457
6204	354.375708583786
6208	354.381004946119
6212	354.386293396456
6216	354.391573934796
6220	354.396846561139
6224	354.402111275486
6228	354.407368077837
6232	354.41261696819
6236	354.417857946548
6240	354.423091012909
6244	354.428316167273
6248	354.433533409641
6252	354.438742740013
6256	354.443944158388
6260	354.449137664766
6264	354.454323259148
6268	354.459500941534
6272	354.464670711923
6276	354.469832570315
6280	354.474986516711
6284	354.480132551111
6288	354.485270673514
6292	354.49040088392
6296	354.49552318233
6300	354.500637568744
6304	354.505744043161
6308	354.510842605581
6312	354.515933256005
6316	354.521015994433
6320	354.526090820864
6324	354.531157735298
6328	354.536216737736
6332	354.541267828178
6336	354.546311006623
6340	354.551346273071
6344	354.556373627523
6348	354.561393069979
6352	354.566404600438
6356	354.5714082189
6360	354.576403925366
6364	354.581391719836
6368	354.586371602309
6372	354.591343572785
6376	354.596307631266
6380	354.601263777749
6384	354.606212012236
6388	354.611152334727
6392	354.616084745221
6396	354.621009243718
6400	354.625925830219
6404	354.630834504724
6408	354.635735267232
6412	354.640628117744
6416	354.645513056259
6420	354.650390082777
6424	354.655259197299
6428	354.660120399825
6432	354.664973690354
6436	354.669819068886
6440	354.674656535423
6444	354.679486089962
6448	354.684307732505
6452	354.689121463052
6456	354.693927281602
6460	354.698725188156
6464	354.703515182713
6468	354.708297265273
6472	354.713071435837
6476	354.717837694405
6480	354.722632368734
6484	354.727440645909
6488	354.732242169609
6492	354.737036939832
6496	354.741824956579
6500	354.746606219849
6504	354.751380729643
6508	354.756148485961
6512	354.760909488802
6516	354.765663738167
6520	354.770411234055
6524	354.775151976467
6528	354.779885965403
6532	354.784613200862
6536	354.789333682845
6540	354.794047411351
6544	354.798754386381
6548	354.803454607935
6552	354.808148076012
6556	354.812834790613
6560	354.817514751737
6564	354.822187959385
6568	354.826854413557
6572	354.831514114252
6576	354.836167061471
6580	354.840813255213
6584	354.845452695479
6588	354.850085382269
6592	354.854711315582
6596	354.859330495419
6600	354.86394292178
6604	354.868548594664
6608	354.873147514071
6612	354.877739680003
6616	354.882325092458
6620	354.886903751436
6624	354.891475656938
6628	354.896040808964
6632	354.900599207513
6636	354.905150852586
6640	354.909695744183
6644	354.914233882303
6648	354.918765266947
6652	354.923289898114
6656	354.927807775805
6660	354.932318900019
6664	354.936823270757
6668	354.941320888019
6672	354.945811751805
6676	354.950295862114
6680	354.954773218946
6684	354.959243822302
6688	354.963707672182
6692	354.968164768586
6696	354.972615111512
6700	354.977058700963
6704	354.981495536937
6708	354.985925619435
6712	354.990348948457
6716	354.994765524002
6720	354.99917534607
6724	355.003578414662
6728	355.007974729778
6732	355.012364291418
6736	355.016747099581
6740	355.021123154267
6744	355.025492455478
6748	355.029855003212
6752	355.034210797469
6756	355.03855983825
6760	355.042902125555
6764	355.047237659383
6768	355.051566439735
6772	355.05588846661
6776	355.060203740009
6780	355.064512259932
6784	355.068814026379
6788	355.073109039348
6792	355.077397298842
6796	355.081678804859
6800	355.0859535574
6804	355.090221556464
6808	355.094482802052
6812	355.098737294164
6816	355.102985032799
6820	355.107226017957
6824	355.11146024964
6828	355.115687727846
6832	355.119908452575
6836	355.124122423828
6840	355.128329641605
6844	355.132530105906
6848	355.13672381673
6852	355.140910774077
6856	355.145090977948
6860	355.149264428343
6864	355.153431125262
6868	355.157594331926
6872	355.161802913972
6876	355.166005864997
6880	355.170203185001
6884	355.174394873983
6888	355.178580931944
6892	355.182761358884
6896	355.186936154802
6900	355.191105319699
6904	355.195268853575
6908	355.19942675643
6912	355.203579028264
6916	355.207725669076
6920	355.211866678867
6924	355.216002057637
6928	355.220131805385
6932	355.224255922113
6936	355.228374407819
6940	355.232487262504
6944	355.236594486167
6948	355.24069607881
6952	355.244792040431
6956	355.248882371031
6960	355.252967070609
6964	355.257046139166
6968	355.261119576703
6972	355.265187383217
6976	355.269249558711
6980	355.273306103184
6984	355.277357016635
6988	355.281402299065
6992	355.285441950473
6996	355.289475970861
7000	355.293504360227
7004	355.297527118572
7008	355.301544245896
7012	355.305555742198
7016	355.309561607479
7020	355.313561841739
7024	355.317556444978
7028	355.321545417196
7032	355.325528758392
7036	355.329506468567
7040	355.333478547721
7044	355.337444995853
7048	355.341405812964
7052	355.345360999054
7056	355.349310554123
7060	355.353254478171
7064	355.357192771197
7068	355.361125433202
7072	355.365052464186
7076	355.368973864149
7080	355.37288963309
7084	355.37679977101
7088	355.380704277909
7092	355.384603153786
7096	355.388496398643
7100	355.392384012478
7104	355.396265995292
7108	355.400142347085
7112	355.404013067856
7116	355.407878157606
7120	355.411737616335
7124	355.415591444043
7128	355.419439640729
7132	355.423282206394
7136	355.427119141038
7140	355.430950444661
7144	355.434776117262
7148	355.438596158843
7152	355.442410569402
7156	355.446219348939
7160	355.450022497456
7164	355.453820014951
7168	355.457611901425
7172	355.461398156878
7176	355.465178781309
7180	355.46895377472
7184	355.472723137109
7188	355.476486868477
7192	355.480244968823
7196	355.483997438148
7200	355.487744276452
7204	355.491485483735
7208	355.495221059997
7212	355.498951005237
7216	355.502675319456
7220	355.506394002654
7224	355.510107054831
7228	355.513814475986
7232	355.51751626612
7236	355.521212425233
7240	355.524902953325
7244	355.528587850395
7248	355.532267116444
7252	355.535940751472
7256	355.539608755479
7260	355.543291936289
7264	355.546992629409
7268	355.550688574593
7272	355.554379771839
7276	355.558066221148
7280	355.56174792252
7284	355.565424875955
7288	355.569097081453
7292	355.572764539013
7296	355.576427248637
7300	355.580085210324
7304	355.583738424073
7308	355.587386889886
7312	355.591030607761
7316	355.5946695777
7320	355.598303799701
7324	355.601933273765
7328	355.605557999892
7332	355.609177978082
7336	355.612793208335
7340	355.616403690651
7344	355.62000942503
7348	355.623610411472
7352	355.627206649976
7356	355.630798140544
7360	355.634384883174
7364	355.637966877868
7368	355.641544124624
7372	355.645116623443
7376	355.648684374326
7380	355.652247377271
7384	355.655805632279
7388	355.65935913935
7392	355.662907898484
7396	355.66645190968
7400	355.66999117294
7404	355.673525688263
7408	355.677055455648
7412	355.680580475097
7416	355.684100746608
7420	355.687616270183
7424	355.69112704582
7428	355.69463307352
7432	355.698134353283
7436	355.701630885109
7440	355.705122668998
7444	355.70860970495
7448	355.712091992965
7452	355.715569533043
7456	355.719042325183
7460	355.722510369387
7464	355.725973665653
7468	355.729432213983
7472	355.732886014375
7476	355.736335066831
7480	355.739779371349
7484	355.74321892793
7488	355.746653736574
7492	355.750083797281
7496	355.753509110051
7500	355.756929674884
7504	355.760345491779
7508	355.763756560738
7512	355.76716288176
7516	355.770564454844
7520	355.773961279992
7524	355.777353357202
7528	355.780740686475
7532	355.784123267811
7536	355.787501101211
7540	355.790874186673
7544	355.794242524198
7548	355.797606113786
7552	355.800964955436
7556	355.80431904915
7560	355.807668394927
7564	355.811012992766
7568	355.814352842669
7572	355.817687944634
7576	355.821018298663
7580	355.824343904754
7584	355.827664762908
7588	355.830980873125
7592	355.834292235405
7596	355.837598849748
7600	355.840900716154
7604	355.844197834623
7608	355.847490205155
7612	355.85077782775
7616	355.854060702407
7620	355.857338829128
7624	355.860612207911
7628	355.863880838758
7632	355.867144721667
7636	355.870403856639
7640	355.873658243674
7644	355.876907882772
7648	355.880152773933
7652	355.883424509382
7656	355.886695621172
7660	355.889962696636
7664	355.893225735774
7668	355.896484738584
7672	355.899739705068
7676	355.902990635225
7680	355.906237529056
7684	355.90948038656
7688	355.912719207737
7692	355.915953992587
7696	355.919184741111
7700	355.922411453308
7704	355.925634129179
7708	355.928852768723
7712	355.93206737194
7716	355.93527793883
7720	355.938484469394
7724	355.941686963631
7728	355.944885421542
7732	355.948079843126
7736	355.951270228383
7740	355.954456577313
7744	355.957638889917
7748	355.960817166194
7752	355.963991406144
7756	355.967161609768
7760	355.970327777065
7764	355.973489908035
7768	355.976648002679
7772	355.979802060996
7776	355.982952082986
7780	355.98609806865
7784	355.989240017987
7788	355.992377930997
7792	355.995511807681
7796	355.998641648038
7800	356.001767452068
7804	356.004889219772
7808	356.008006951149
7812	356.011120646199
7816	356.014230304923
7820	356.01733592732
7824	356.02043751339
7828	356.023535063133
7832	356.02662857655
7836	356.02971805364
7840	356.032803494404


==> tiks/datta1d/all-outs-13.tsv <==
0	293.150000000103
4	293.150009461477
8	293.15016444157
12	293.152177712511
16	293.156821085061
20	293.167644179837
24	293.182027918117
28	293.210426715404
32	293.24160316494
36	293.28322460862
40	293.335012633253
44	293.402624885261
48	293.483942289236
52	293.578964845178
56	293.690013739085
60	293.816128781141
64	293.957344375128
68	294.11563824814
72	294.290011694383
76	294.480255994683
80	294.686351114845
84	294.907672832216
88	295.143499857056
92	295.392889237545
96	295.654986075336
100	295.928871187999
104	296.213695364196
108	296.508612461602
112	296.812895657355
116	297.125848483533
120	297.446819457844
124	297.775201378405
128	298.110428842859
132	298.451975369756
136	298.799350521511
140	299.152097171804
144	299.509788951986
148	299.872027772526
152	300.238440957705
156	300.608676940479
160	300.982406528484
164	301.359275197081
168	301.738958644033
172	302.121082370937
176	302.505280228535
180	302.891151131552
184	303.27829584529
188	303.666333160247
192	304.054915087341
196	304.443737256862
200	304.832542642444
204	305.221119447571
208	305.609295353527
212	305.996930370974
216	306.383881172346
220	306.770063756122
224	307.1554115196
228	307.539898296938
232	307.923385248557
236	308.305885588404
240	308.687290005944
244	309.067575916061
248	309.446681939191
252	309.824543769018
256	310.201146364598
260	310.576385167165
264	310.950250800054
268	311.322647230819
272	311.693509878836
276	312.062786116915
280	312.430315552684
284	312.796093923033
288	313.15993239417
292	313.521788127218
296	313.881525976728
300	314.239016783719
304	314.59421867026
308	314.946932684166
312	315.297166916911
316	315.644768082951
320	315.989695805782
324	316.331884783244
328	316.671245658927
332	317.007776924175
336	317.341395268266
340	317.672101294017
344	317.999851695112
348	318.324631812614
352	318.646432197892
356	318.965235406398
360	319.281046769944
364	319.593862491133
368	319.90368861822
372	320.210529328105
376	320.514402237612
380	320.815310623096
384	321.11328454394
388	321.408329317045
392	321.700473446312
396	321.989738724008
400	322.27613870966
404	322.559723621226
408	322.840491368776
412	323.118490996964
416	323.393735723656
420	323.666257909435
424	323.9360960218
428	324.203259357227
432	324.467806531166
436	324.729739540889
440	324.989107322309
444	325.245930332873
448	325.500234976871
452	325.752071067852
456	326.001449606897
460	326.248404757364
464	326.492976091511
468	326.735188219759
472	326.975066970397
476	327.212643448374
480	327.447950946915
484	327.681010658605
488	327.911851492789
492	328.140500223399
496	328.366983474781
500	328.591326296264
504	328.81355106605
508	329.03367947227
512	329.251734629732
516	329.467738799786
520	329.681711852013
524	329.893671572286
528	330.103635534796
532	330.311619631986
536	330.517637727319
540	330.721700805245
544	330.923816947192
548	331.123991417243
552	331.322226158952
556	331.518518991018
560	331.712864523496
564	331.905253950789
568	332.095676712207
572	332.284120348432
576	332.47057190241
580	332.655018688104
584	332.837448623369
588	333.017851002827
592	333.196217438701
596	333.372541678009
600	333.546819579616
604	333.719049573272
608	333.889232595074
612	334.057371911966
616	334.223473012174
620	334.387543664408
624	334.54959362192
628	334.709634539561
632	334.867679823301
636	335.023744416127
640	335.177844729485
644	335.32999832852
648	335.480224244276
652	335.628542484255
656	335.774973973926
660	335.919540476844
664	336.062264499244
668	336.203169201677
672	336.342278318254
676	336.479616082816
680	336.615207162407
684	336.749076670359
688	336.881249974418
692	337.01175275121
696	337.140610743773
700	337.26785004928
704	337.393496771397
708	337.517577206611
712	337.64011773871
716	337.761144813183
720	337.880684914192
724	337.998764550764
728	338.115410183401
732	338.230648004635
736	338.344504755275
740	338.457007092677
744	338.568181186253
748	338.678053321704
752	338.786650048181
756	338.893997195897
760	339.000123201629
764	339.105053803793
768	339.208811807673
772	339.311431946598
776	339.412945394651
780	339.513413708778
784	339.612813246678
788	339.71114400835
792	339.808525714981
796	339.904905158864
800	340.000274545632
804	340.094702116292
808	340.188270792631
812	340.280911488187
816	340.372624202961
820	340.463582491321
824	340.553708391299
828	340.642991088711
832	340.731501945919
836	340.819326097702
840	340.906392187796
844	340.992700216201
848	341.078427922217
852	341.163494620359
856	341.247889729214
860	341.331688368626
864	341.41497851678
868	341.497685984105
872	341.5798107706
876	341.661542632119
880	341.74279453344
884	341.823555701367
888	341.903907375543
892	341.983942953898
896	342.063583187945
900	342.142828077684
904	342.221866977103
908	342.30061214823
912	342.379053359918
916	342.457346965457
920	342.535469416968
924	342.613388996609
928	342.691227299958
932	342.769014341658
936	342.846699255885
940	342.924374932794
944	343.002123328581
948	343.079874048275
952	343.157688445548
956	343.23569332894
960	343.313803870079
964	343.392049787932
968	343.470581930064
972	343.54931252814
976	343.62824656249
980	343.707527242081
984	343.787078714616
988	343.866900980096
992	343.947077120014
996	344.027577368241
1000	344.108394352246
1004	344.18954507818
1008	344.271028553034
1012	344.352840471671
1016	344.434942460512
1020	344.517319630002
1024	344.599990943295
1028	344.682828000431
1032	344.765837007437
1036	344.849046668745
1040	344.93220217912
1044	345.015398600027
1048	345.098626080116
1052	345.181589753491
1056	345.264438156476
1060	345.347109975518
1064	345.429398827211
1068	345.511421431701
1072	345.593107917475
1076	345.674363612954
1080	345.755253117524
1084	345.83574906279
1088	345.915838774836
1092	345.995535457514
1096	346.074862587537
1100	346.153819168355
1104	346.232399880861
1108	346.310673466703
1112	346.388614554789
1116	346.466225052026
1120	346.543579225079
1124	346.620639716437
1128	346.69742298364
1132	346.77398523433
1136	346.850294746585
1140	346.926373246519
1144	347.00225057325
1148	347.077906442644
1152	347.153380531118
1156	347.228663595833
1160	347.303760969088
1164	347.378695852492
1168	347.45345564375
1172	347.528061794026
1176	347.602513853978
1180	347.676811979263
1184	347.750976089406
1188	347.82499622595
1192	347.898886134743
1196	347.972649295456
1200	348.046282926234
1204	348.119804056604
1208	348.193204719933
1212	348.266493049546
1216	348.339674103459
1220	348.412743989965
1224	348.485715569095
1228	348.558583156601
1232	348.631350994874
1236	348.704023943973
1240	348.776598837863
1244	348.84908329311
1248	348.921474904796
1252	348.993775295191
1256	349.065988517057
1260	349.13811226257
1264	349.210150782165
1268	349.282103542504
1272	349.3539708228
1276	349.425755729398
1280	349.49745665277
1284	349.569075785269
1288	349.640613383025
1292	349.712069155753
1296	349.783445012614
1300	349.854740033989
1304	349.92595559482
1308	349.997091445347
1312	350.068148018885
1316	350.139125696841
1320	350.210024421669
1324	350.280844880834
1328	350.35158675005
1332	350.422250929761
1336	350.492837080622
1340	350.563345722195
1344	350.6337769902
1348	350.704130910447
1352	350.774407809685
1356	350.844607518785
1360	350.914730062142
1364	350.984775429581
1368	351.054743132941
1372	351.124633192267
1376	351.194445124301
1380	351.264178365955
1384	351.333832966102
1388	351.403407497553
1392	351.472902600805
1396	351.542316392524
1400	351.611649376043
1404	351.680900410622
1408	351.750068890209
1412	351.819154672698
1416	351.888156145591
1420	351.957074043457
1424	352.025906211303
1428	352.094653513499
1432	352.163314278986
1436	352.231888299604
1440	352.30037518856
1444	352.368773830766
1448	352.437084221969
1452	352.505305043778
1456	352.573436455823
1460	352.641477157963
1464	352.709427408864
1468	352.777285941924
1472	352.845053093
1476	352.912727697592
1480	352.980310114286
1484	353.047799280346
1488	353.115195555575
1492	353.182497889024
1496	353.249706657881
1500	353.3168207544
1504	353.383840537026
1508	353.450764787594
1512	353.517593766708
1516	353.584326238716
1520	353.650962312711
1524	353.717500791893
1528	353.783941587363
1532	353.850283622566
1536	353.9165265794
1540	353.982669567666
1544	354.048712036504
1548	354.114653314562
1552	354.180492637893
1556	354.246229556032
1560	354.311863123492
1564	354.377393093841
1568	354.442818373571
1572	354.508138895386
1576	354.573353447726
1580	354.638462116402
1584	354.703463596421
1588	354.76835810284
1592	354.833144256915
1596	354.897822401181
1600	354.962391210061
1604	355.026850824034
1608	355.091200176569
1612	355.155439175559
1616	355.21956710326
1620	355.283583667001
1624	355.347488453975
1628	355.411281034175
1632	355.474961273226
1636	355.538528661379
1640	355.601983260976
1644	355.665324549792
1648	355.728552634599
1652	355.791667048959
1656	355.854667803203
1660	355.917554448424
1664	355.980326868212
1668	356.042984623154
1672	356.105527414541
1676	356.167954880759
1680	356.230266478129
1684	356.292462025961
1688	356.354540686016
1692	356.416502530454
1696	356.478346459289
1700	356.540072694913
1704	356.601680188901
1708	356.663169028827
1712	356.724538348664
1716	356.785788074861
1720	356.846917552453
1724	356.907926529204
1728	356.968814577774
1732	357.029581256366
1736	357.090226374276
1740	357.150749294634
1744	357.211150060569
1748	357.271427857821
1752	357.331582866181
1756	357.391614334578
1760	357.4515223419
1764	357.511306284949
1768	357.570966132241
1772	357.630501434205
1776	357.689912042934
1780	357.749197664889
1784	357.808358032694
1788	357.867393008592
1792	357.926302205465
1796	357.985085638762
1800	358.043742803989
1804	358.102273815313
1808	358.160678204384
1812	358.21895602764
1816	358.277106910543
1820	358.335130843143
1824	358.393027547388
1828	358.450796944867
1832	358.508438853104
1836	358.565953125066
1840	358.623339671359
1844	358.68059827783
1848	358.73772894437
1852	358.79473139271
1856	358.851605682262
1860	358.908351549245
1864	358.964969029641
1868	359.021457912003
1872	359.07781819601
1876	359.134049725905
1880	359.190152465172
1884	359.246126311912
1888	359.301971194986
1892	359.357687063296
1896	359.413273814104
1900	359.468731442842
1904	359.524059819682
1908	359.579258971052
1912	359.63432877587
1916	359.689269253752
1920	359.744080312769
1924	359.798761957333
1928	359.853314125489
1932	359.907736809386
1936	359.962029973027
1940	360.016193600736
1944	360.070227677012
1948	360.124132184321
1952	360.177907120814
1956	360.23155247465
1960	360.285068249469
1964	360.338454447987
1968	360.391711073233
1972	360.444838143125
1976	360.497835663401
1980	360.550703662087
1984	360.603442154102
1988	360.65605117018
1992	360.708530742412
1996	360.76088089519
2000	360.813101687169
2004	360.865193125919
2008	360.917155307425
2012	360.96898821792
2016	361.020691981302
2020	361.072266581143
2024	361.123712145675
2028	361.175028677728
2032	361.226216296439
2036	361.277275033552
2040	361.328204988626
2044	361.379006233362
2048	361.429678835675
2052	361.480222918008
2056	361.530638503012
2060	361.580925562778
2064	361.63108405049
2068	361.681113123825
2072	361.731013285692
2076	361.780784536092
2080	361.830425794233
2084	361.879935059549
2088	361.929313874636
2092	361.978562239496
2096	362.027676218363
2100	362.076655058066
2104	362.125500559577
2108	362.174212722897
2112	362.22278451819
2116	362.271219078568
2120	362.319516957243
2124	362.367677201835
2128	362.415695189366
2132	362.463573934842
2136	362.511313438264
2140	362.558913699631
2144	362.606374718945
2148	362.653696496203
2152	362.700879031408
2156	362.746372708064
2160	362.791342126507
2164	362.83631154495
2168	362.881280963393
2172	362.926250381837
2176	362.97121980028
2180	363.016189218723
2184	363.061158637166
2188	363.10612805561
2192	363.151097474053
2196	363.196066892496
2200	363.241036310939
2204	363.286005729383
2208	363.330975147826
2212	363.375944566269
2216	363.416861321153
2220	363.457223762788
2224	363.497586204423
2228	363.537948646058
2232	363.578311087693
2236	363.618673529328
2240	363.659035970963
2244	363.699398412598
2248	363.739760854233
2252	363.780123295868
2256	363.820485737503
2260	363.860848179138
2264	363.901210620773
2268	363.941573062408
2272	363.981935504043
2276	364.022297945678
2280	364.062660387313
2284	364.103022828948
2288	364.143385270583
2292	364.183747712218
2296	364.224110153853
2300	364.264472595488
2304	364.304835037123
2308	364.345197478758
2312	364.385559920393
2316	364.425922362028
2320	364.466284803663
2324	364.506647245298
2328	364.547009686933
2332	364.586838959697
2336	364.623166816508
2340	364.659494673318
2344	364.695822530129
2348	364.732150386939
2352	364.76847824375
2356	364.80480610056
2360	364.84113395737
2364	364.877461814181
2368	364.913789670991
2372	364.950117527802
2376	364.986445384612
2380	365.022773241423
2384	365.059101098233
2388	365.095428955043
2392	365.131756811854
2396	365.168084668664
2400	365.204412525475
2404	365.240740382285
2408	365.277068239096
2412	365.313396095906
2416	365.349723952716
2420	365.386051809527
2424	365.422379666337
2428	365.458707523148
2432	365.495035379958
2436	365.531363236769
2440	365.567691093579
2444	365.604018950389
2448	365.6403468072
2452	365.675646856711
2456	365.709302444109
2460	365.742958031507
2464	365.776613618905
2468	365.810269206303
2472	365.843924793701
2476	365.877580381099
2480	365.911235968497
2484	365.944891555895
2488	365.978547143293
2492	366.012202730691
2496	366.045858318089
2500	366.079513905487
2504	366.113169492886
2508	366.146825080284
2512	366.180480667682
2516	366.21413625508
2520	366.247791842478
2524	366.281447429876
2528	366.315103017274
2532	366.348758604672
2536	366.38241419207
2540	366.416069779468
2544	366.449725366866
2548	366.483380954264
2552	366.517036541662
2556	366.55069212906
2560	366.584347716458
2564	366.618003303856
2568	366.651658891254
2572	366.684760755572
2576	366.717500369745
2580	366.750182774403
2584	366.782807969547
2588	366.815375955176
2592	366.847886731289
2596	366.880340297889
2600	366.912736654973
2604	366.945075802543
2608	366.977357740598
2612	367.009582469138
2616	367.041749988163
2620	367.073860297674
2624	367.10591339767
2628	367.137909288151
2632	367.169847969117
2636	367.201729440569
2640	367.233553702506
2644	367.265320754928
2648	367.297030597835
2652	367.328683231228
2656	367.360278655106
2660	367.391816869469
2664	367.423297874317
2668	367.454721669651
2672	367.48608825547
2676	367.517397631774
2680	367.548649798563
2684	367.579844755838
2688	367.610982503598
2692	367.642063041843
2696	367.673086370573
2700	367.704052489789
2704	367.73496139949
2708	367.76449090219
2712	367.788434578288
2716	367.811938710525
2720	367.8350032989
2724	367.857628343414
2728	367.879813844067
2732	367.901559800859
2736	367.922866213789
2740	367.943733082858
2744	367.964160408066
2748	367.984148189413
2752	368.003696426898
2756	368.022805120522
2760	368.041474270285
2764	368.059703876186
2768	368.077493938226
2772	368.094844456405
2776	368.111755430723
2780	368.128226861179
2784	368.144258747774
2788	368.159851090508
2792	368.17500388938
2796	368.189717144391
2800	368.203990855541
2804	368.21782502283
2808	368.231219646257
2812	368.244174725823
2816	368.256690261528
2820	368.268766253372
2824	368.280402701354
2828	368.291599605475
2832	368.302356965734
2836	368.312674782133
2840	368.32255305467
2844	368.331991783346
2848	368.338423896329
2852	368.343447298822
2856	368.347839812707
2860	368.351601437982
2864	368.354732174649
2868	368.357232022707
2872	368.359100982156
2876	368.360339052996
2880	368.360946235227
2884	368.360922528849
2888	368.360267933863
2892	368.358982450267
2896	368.357066078063
2900	368.35451881725
2904	368.351340667828
2908	368.347531629796
2912	368.343091703157
2916	368.338020887908
2920	368.33231918405
2924	368.325986591583
2928	368.319023110508
2932	368.311428740824
2936	368.30320348253
2940	368.294347335628
2944	368.284860300117
2948	368.274742375997
2952	368.263993563268
2956	368.252613861931
2960	368.240603271984
2964	368.227961793429
2968	368.214689426264
2972	368.200786170491
2976	368.186252026109
2980	368.171086993118
2984	368.156363448808
2988	368.143363383624
2992	368.129922344815
2996	368.116040332384
3000	368.101717346329
3004	368.086953386651
3008	368.07174845335
3012	368.056102546426
3016	368.040015665878
3020	368.023487811707
3024	368.006518983913
3028	367.989109182495
3032	367.971258407454
3036	367.95296665879
3040	367.934233936503
3044	367.915060240592
3048	367.895445571058
3052	367.875389927901
3056	367.854893311121
3060	367.833955720717
3064	367.81257715669
3068	367.79075761904
3072	367.768497107766
3076	367.74579562287
3080	367.72265316435
3084	367.699069732206
3088	367.67504532644
3092	367.65057994705
3096	367.625673594037
3100	367.6003262674
3104	367.574537967141
3108	367.548308693258
3112	367.521638445752
3116	367.494527224622
3120	367.466975029869
3124	367.443614121435
3128	367.420678533733
3132	367.397597495619
3136	367.374371007093
3140	367.350999068157
3144	367.32748167881
3148	367.303818839051
3152	367.280010548881
3156	367.2560568083
3160	367.231957617308
3164	367.207712975905
3168	367.18332288409
3172	367.158787341865
3176	367.134106349228
3180	367.10927990618
3184	367.084308012721
3188	367.059190668851
3192	367.033927874569
3196	367.008519629877
3200	366.982965934773
3204	366.957266789258
3208	366.931422193332
3212	366.905432146995
3216	366.879296650247
3220	366.853015703087
3224	366.826589305516
3228	366.800017457534
3232	366.773300159141
3236	366.746437410337
3240	366.719429211122
3244	366.692275561495
3248	366.664976461458
3252	366.637531911009
3256	366.609941910149
3260	366.583293278514
3264	366.557927592897
3268	366.532554893173
3272	366.507175179339
3276	366.481788451398
3280	366.456394709347
3284	366.430993953188
3288	366.405586182921
3292	366.380171398545
3296	366.35474960006
3300	366.329320787467
3304	366.303884960765
3308	366.278442119955
3312	366.252992265036
3316	366.227535396009
3320	366.202071512873
3324	366.176600615629
3328	366.15145895345
3332	366.127529980548
3336	366.103760571155
3340	366.080150725273
3344	366.056700442901
3348	366.033409724039
3352	366.010278568688
3356	365.987306976847
3360	365.964494948515
3364	365.941842483695
3368	365.919349582384
3372	365.897016244584
3376	365.874842470294
3380	365.852828259514
3384	365.830973612244
3388	365.809278528484
3392	365.787743008235
3396	365.766367051496
3400	365.745150658267
3404	365.724093828549
3408	365.70319656234
3412	365.682458859642
3416	365.661880720454
3420	365.641462144777
3424	365.621203132609
3428	365.601103683952
3432	365.581163798805
3436	365.561383477168
3440	365.541762719042
3444	365.522301524425
3448	365.502999893319
3452	365.483857825723
3456	365.464875321638
3460	365.446052381062
3464	365.427389003997
3468	365.408383994131
3472	365.389376329364
3476	365.370492392357
3480	365.351732183112
3484	365.333095701627
3488	365.314582947904
3492	365.296193921942
3496	365.277928623741
3500	365.259787053301
3504	365.241769210622
3508	365.223875095704
3512	365.206104708547
3516	365.188458049152
3520	365.170935117517
3524	365.153535913644
3528	365.136260437531
3532	365.11910868918
3536	365.10208066859
3540	365.085176375761
3544	365.068395810692
3548	365.051738973386
3552	365.03520586384
3556	365.018796482055
3560	365.002510828031
3564	364.986348901769
3568	364.970310703267
3572	364.954396232527
3576	364.938605489547
3580	364.922938474329
3584	364.907395186872
3588	364.891975627176
3592	364.876679795241
3596	364.861507691067
3600	364.846459314655
3604	364.831368624611
3608	364.816083847084
3612	364.800896028295
3616	364.785805168245
3620	364.770811266934
3624	364.75591432436
3628	364.741114340526
3632	364.726411315429
3636	364.711805249071
3640	364.697296141452
3644	364.68288399257
3648	364.668568802428
3652	364.654350571023
3656	364.640229298357
3660	364.62620498443
3664	364.612277629241
3668	364.59844723279
3672	364.584713795078
3676	364.571077316104
3680	364.557537795869
3684	364.544095234372
3688	364.530749631614
3692	364.517500987594
3696	364.504349302312
3700	364.491294575769
3704	364.478336807964
3708	364.465475998897
3712	364.452712148569
3716	364.44004525698
3720	364.427475324129
3724	364.415002350016
3728	364.402626334642
3732	364.390347278006
3736	364.378165180108
3740	364.366080040949
3744	364.354091860529
3748	364.342200638847
3752	364.330406375903
3756	364.318709071698
3760	364.307108726231
3764	364.295605339502
3768	364.284198911512
3772	364.272889442261
3776	364.261676931748
3780	364.250561379973
3784	364.239542786936
3788	364.228621152638
3792	364.217796477079
3796	364.207068760258
3800	364.196438002175
3804	364.185904202831
3808	364.175467362225
3812	364.165127480358
3816	364.154884557229
3820	364.144738592838
3824	364.134689587186
3828	364.124737540272
3832	364.114882452097
3836	364.10512432266
3840	364.095463151962
3844	364.085898940002
3848	364.07643168678
3852	364.067061392297
3856	364.057788056552
3860	364.048611679546
3864	364.039532261278
3868	364.030549801748
3872	364.021664300957
3876	364.012875758905
3880	364.003896037473
3884	363.994690500829
3888	363.985564674844
3892	363.976518559518
3896	363.96755215485
3900	363.958665460841
3904	363.949858477491
3908	363.941131204799
3912	363.932483642766
3916	363.923915791392
3920	363.915427650676
3924	363.907019220619
3928	363.89869050122
3932	363.890441492481
3936	363.882272194399
3940	363.874182606977
3944	363.866172730213
3948	363.858242564108
3952	363.850392108661
3956	363.842621363874
3960	363.834930329744
3964	363.827319006274
3968	363.819787393462
3972	363.812335491309
3976	363.804963299814
3980	363.797670818978
3984	363.790458048801
3988	363.783324989283
3992	363.776271640423
3996	363.769298002221
4000	363.762404074679
4004	363.755589857795
4008	363.74885535157
4012	363.742200556003
4016	363.735625471095
4020	363.729130096846
4024	363.722714433255
4028	363.716378480323
4032	363.71012223805
4036	363.703945706435
4040	363.697848885479
4044	363.691831775181
4048	363.685894375543
4052	363.680036686563
4056	363.674258708241
4060	363.668560440579
4064	363.662941883574
4068	363.657403037229
4072	363.651943901542
4076	363.646564476514
4080	363.641264762145
4084	363.636044758434
4088	363.630904465382
4092	363.625843882988
4096	363.620863011253
4100	363.615961850177
4104	363.61114039976
4108	363.606398660001
4112	363.6017366309
4116	363.597154312459
4120	363.592651704676
4124	363.588228807552
4128	363.583885621086
4132	363.579622145279
4136	363.575438380131
4140	363.571334325641
4144	363.56730998181
4148	363.563365348638
4152	363.559500426124
4156	363.555466890319
4160	363.551342769361
4164	363.547286581659
4168	363.543298327214
4172	363.539378006026
4176	363.535525618095
4180	363.531741163421
4184	363.528024642004
4188	363.524376053844
4192	363.52079539894
4196	363.517282677294
4200	363.513837888905
4204	363.510461033772
4208	363.507152111897
4212	363.503911123278
4216	363.500738067917
4220	363.497632945812
4224	363.494595756964
4228	363.491626501373
4232	363.48872517904
4236	363.485891789963
4240	363.483126334143
4244	363.48042881158
4248	363.477799222273
4252	363.475237566224
4256	363.472743843432
4260	363.470318053897
4264	363.467960197619
4268	363.465670274597
4272	363.463448284833
4276	363.461294228325
4280	363.459208105075
4284	363.457189915081
4288	363.455239658344
4292	363.453357334865
4296	363.451542944642
4300	363.449796487676
4304	363.448117963967
4308	363.446507373515
4312	363.44496471632
4316	363.443489992382
4320	363.442083201701
4324	363.440744344276
4328	363.439473420109
4332	363.438270429199
4336	363.437135371545
4340	363.436068247149
4344	363.435069056009
4348	363.434137798127
4352	363.433274473501
4356	363.432479082132
4360	363.43175162402
4364	363.431092099166
4368	363.430500507568
4372	363.429976849227
4376	363.429521124143
4380	363.429133332316
4384	363.428813473745
4388	363.428561548432
4392	363.428377556376
4396	363.428261497577
4400	363.428213372034
4404	363.428233179749
4408	363.42832092072
4412	363.428476594949
4416	363.428700202434
4420	363.428991743176
4424	363.429351217176
4428	363.429778624432
4432	363.42986791683
4436	363.42986275663
4440	363.429909593555
4444	363.430008427606
4448	363.430159258783
4452	363.430362087087
4456	363.430616912516
4460	363.430923735072
4464	363.431282554754
4468	363.431693371561
4472	363.432156185495
4476	363.432670996555
4480	363.433237804741
4484	363.433856610053
4488	363.434527412491
4492	363.435250212055
4496	363.436025008745
4500	363.436851802562
4504	363.437730593504
4508	363.438661381572
4512	363.439644166767
4516	363.440678949087
4520	363.441765728534
4524	363.442904505107
4528	363.444095278805
4532	363.44533804963
4536	363.446632817581
4540	363.447979582658
4544	363.449378344861
4548	363.45082910419
4552	363.452331860645
4556	363.453886614227
4560	363.455493364934
4564	363.457152112767
4568	363.458862857727
4572	363.460625599812
4576	363.462440339024
4580	363.464307075361
4584	363.466225808825
4588	363.468196539415
4592	363.470219267131
4596	363.472293991973
4600	363.474420713941
4604	363.476599433035
4608	363.478830149255
4612	363.481112862601
4616	363.483447573073
4620	363.485834280672
4624	363.488272985396
4628	363.490763687246
4632	363.493306386223
4636	363.495901082326
4640	363.498547775554
4644	363.501246465909
4648	363.50399715339
4652	363.506799837997
4656	363.50965451973
4660	363.512561198589
4664	363.515519874574
4668	363.518530547685
4672	363.521593217922
4676	363.524707885285
4680	363.527874549775
4684	363.53109321139
4688	363.534363870132
4692	363.537686525999
4696	363.541061178993
4700	363.544487829113
4704	363.547966476358
4708	363.550816857019
4712	363.553584859222
4716	363.556382099893
4720	363.55920857903
4724	363.562064296634
4728	363.564949252706
4732	363.567863447244
4736	363.57080688025
4740	363.573779551723
4744	363.576781461662
4748	363.579812610069
4752	363.582872996943
4756	363.585962622284
4760	363.589081486092
4764	363.592229588367
4768	363.59540692911
4772	363.598613508319
4776	363.601849325995
4780	363.605114382138
4784	363.608408676749
4788	363.611732209826
4792	363.615084981371
4796	363.618466991383
4800	363.621878239861
4804	363.625318726807
4808	363.62878845222
4812	363.6322874161
4816	363.635815618447
4820	363.639373059261
4824	363.642959738542
4828	363.64657565629
4832	363.650220812506
4836	363.653895207188
4840	363.657598840337
4844	363.661331711954
4848	363.665093822037
4852	363.668885170588
4856	363.672705757606
4860	363.67655558309
4864	363.680434647042
4868	363.684342949461
4872	363.688280490347
4876	363.6922472697
4880	363.69624328752
4884	363.700268543807
4888	363.704323038561
4892	363.708406771783
4896	363.712519743471
4900	363.716661953627
4904	363.720833402249
4908	363.725034089339
4912	363.729264014895
4916	363.733523178919
4920	363.73781158141
4924	363.742129222368
4928	363.746476101792
4932	363.750852219684
4936	363.755257576043
4940	363.75969217087
4944	363.764156004163
4948	363.768649075923
4952	363.77317138615
4956	363.777722934845
4960	363.782303722006
4964	363.786913747635
4968	363.79155301173
4972	363.796221514293
4976	363.800919255322
4980	363.805646234819
4984	363.809711986208
4988	363.813774717302
4992	363.817846566383
4996	363.821927533449
5000	363.826017618502
5004	363.83011682154
5008	363.834225142565
5012	363.838342581576
5016	363.842469138574
5020	363.846604813557
5024	363.850749606526
5028	363.854903517482
5032	363.859066546424
5036	363.863238693352
5040	363.867419958266
5044	363.871610341166
5048	363.875809842052
5052	363.880018460925
5056	363.884236197784
5060	363.888463052628
5064	363.892699025459
5068	363.896944116276
5072	363.90119832508
5076	363.905461651869
5080	363.909734096644
5084	363.914015659406
5088	363.918306340154
5092	363.922606138888
5096	363.926915055608
5100	363.931233090314
5104	363.935560243007
5108	363.939896513685
5112	363.94424190235
5116	363.948596409001
5120	363.952960033638
5124	363.957332776261
5128	363.96171463687
5132	363.966105615466
5136	363.970505712047
5140	363.974914926615
5144	363.979333259169
5148	363.983760709709
5152	363.988197278235
5156	363.992642964747
5160	363.997097769246
5164	364.00156169173
5168	364.006034732201
5172	364.010516890658
5176	364.015008167101
5180	364.01950856153
5184	364.024018073945
5188	364.028536704347
5192	364.033064452734
5196	364.037601319108
5200	364.042147303468
5204	364.046702405814
5208	364.051266626146
5212	364.055839964465
5216	364.060422420769
5220	364.06501399506
5224	364.069614687337
5228	364.0742244976
5232	364.078843425849
5236	364.083471472084
5240	364.088108636305
5244	364.092754918513
5248	364.097410318706
5252	364.102074836886
5256	364.106712891269
5260	364.111059851283
5264	364.115406347504
5268	364.119752379931
5272	364.124097948565
5276	364.128443053406
5280	364.132787694454
5284	364.137131871709
5288	364.14147558517
5292	364.145818834838
5296	364.150161620713
5300	364.154503942795
5304	364.158845801083
5308	364.163187195579
5312	364.167528126281
5316	364.171868593189
5320	364.176208596305
5324	364.180548135627
5328	364.184887211156
5332	364.189225822892
5336	364.193563970835
5340	364.197901654984
5344	364.20223887534
5348	364.206575631903
5352	364.210911924673
5356	364.21524775365
5360	364.219583118833
5364	364.223918020223
5368	364.22825245782
5372	364.232586431623
5376	364.236919941634
5380	364.241252987851
5384	364.245585570275
5388	364.249917688905
5392	364.254249343743
5396	364.258580534787
5400	364.262911262038
5404	364.267241525496
5408	364.271571325161
5412	364.275900661032
5416	364.28022953311
5420	364.284557941395
5424	364.288885885887
5428	364.293213366585
5432	364.29754038349
5436	364.301866936602
5440	364.306193025921
5444	364.310518651446
5448	364.314843813179
5452	364.319168511118
5456	364.323492745263
5460	364.327816515616
5464	364.332139822175
5468	364.336462664942
5472	364.340785043915
5476	364.345106959094
5480	364.349428410481
5484	364.353749398074
5488	364.358069921874
5492	364.362389981881
5496	364.366709578094
5500	364.371028710515
5504	364.375347379142
5508	364.379665583976
5512	364.383983325016
5516	364.388300602264
5520	364.392617415718
5524	364.396933765379
5528	364.401249651247
5532	364.405556093666
5536	364.40983180015
5540	364.41410592679
5544	364.418378473586
5548	364.422649440538
5552	364.426918827646
5556	364.43118663491
5560	364.435452862329
5564	364.439717509905
5568	364.443980577636
5572	364.448242065524
5576	364.452501973567
5580	364.456760301766
5584	364.461017050121
5588	364.465272218632
5592	364.469525807299
5596	364.473777816122
5600	364.478028245101
5604	364.482277094235
5608	364.486524363526
5612	364.490770052972
5616	364.495014162575
5620	364.499256692333
5624	364.503497642247
5628	364.507737012317
5632	364.511974802543
5636	364.516211012925
5640	364.520445643463
5644	364.524678694156
5648	364.528910165006
5652	364.533140056011
5656	364.537368367173
5660	364.54159509849
5664	364.545820249963
5668	364.550043821592
5672	364.554265813377
5676	364.558486225318
5680	364.562705057415
5684	364.566922309668
5688	364.571137982077
5692	364.575352074641
5696	364.579564587362
5700	364.583775520238
5704	364.58798487327
5708	364.592192646458
5712	364.596398839803
5716	364.600603453302
5720	364.604806486958
5724	364.60900794077
5728	364.613207814738
5732	364.617406108862
5736	364.621602823141
5740	364.625797957577
5744	364.629991512168
5748	364.634183486915
5752	364.638373881818
5756	364.642562696877
5760	364.646749932092
5764	364.650935587463
5768	364.65511966299
5772	364.659302158673
5776	364.663483074511
5780	364.667662410506
5784	364.671840166656
5788	364.676016342962
5792	364.680190939425
5796	364.684363956043
5800	364.688535392817
5804	364.692705249747
5808	364.696882381379
5812	364.701074294408
5816	364.705265342014
5820	364.709455524196
5824	364.713644840955
5828	364.71783329229
5832	364.722020878201
5836	364.726207598689
5840	364.730393453753
5844	364.734578443393
5848	364.73876256761
5852	364.742945826403
5856	364.747128219772
5860	364.751309747718
5864	364.75549041024
5868	364.759670207339
5872	364.763849139014
5876	364.768027205265
5880	364.772204406092
5884	364.776380741496
5888	364.780556211477
5892	364.784730816033
5896	364.788904555166
5900	364.793077428875
5904	364.797249437161
5908	364.801420580023
5912	364.805590857461
5916	364.809760269476
5920	364.813928816067
5924	364.818096497235
5928	364.822263312978
5932	364.826429263299
5936	364.830594348195
5940	364.834758567668
5944	364.838921921717
5948	364.843084410343
5952	364.847246033544
5956	364.851406791323
5960	364.855566683677
5964	364.859725710608
5968	364.863883872116
5972	364.868041168199
5976	364.872197598859
5980	364.876353164096
5984	364.880507863908
5988	364.884661698297
5992	364.888814667263
5996	364.892966770804
6000	364.897118008923
6004	364.901268381617
6008	364.905417888888
6012	364.909566530735
6016	364.913714307159
6020	364.917861218159
6024	364.922007263735
6028	364.926152443887
6032	364.930296758616
6036	364.934440207922
6040	364.938582791803
6044	364.942724510261
6048	364.946865363296
6052	364.951005350906
6056	364.955144473093
6060	364.959282729857
6064	364.963420121197
6068	364.967556647113
6072	364.971692307605
6076	364.975827102674
6080	364.979961032319
6084	364.984077837602
6088	364.988175670214
6092	364.992271667171
6096	364.996365828473
6100	365.000458154122
6104	365.004548644116
6108	365.008637298455
6112	365.012724117141
6116	365.016809100171
6120	365.020892247548
6124	365.02497355927
6128	365.029053035338
6132	365.033130675751
6136	365.03720648051
6140	365.041280449614
6144	365.045352583064
6148	365.04942288086
6152	365.053491343001
6156	365.057557969488
6160	365.061622760321
6164	365.065685715499
6168	365.069746835023
6172	365.073806118892
6176	365.077863567107
6180	365.081919179668
6184	365.085972956574
6188	365.090024897826
6192	365.094075003424
6196	365.098123273367
6200	365.102169707655
6204	365.10621430629
6208	365.11025706927
6212	365.114297996595
6216	365.118337088266
6220	365.122374344283
6224	365.126409764646
6228	365.130443349354
6232	365.134475098407
6236	365.138505011807
6240	365.142533089552
6244	365.146559331642
6248	365.150583738078
6252	365.15460630886
6256	365.158627043987
6260	365.16264594346
6264	365.166663007279
6268	365.170678235443
6272	365.174691627953
6276	365.178703184808
6280	365.182712906009
6284	365.186720791556
6288	365.190726841448
6292	365.194731055686
6296	365.198733434269
6300	365.202733977198
6304	365.206732684473
6308	365.210729556093
6312	365.214724592059
6316	365.218717792371
6320	365.222709157028
6324	365.226698686031
6328	365.230686379379
6332	365.234672237073
6336	365.238656259113
6340	365.242638445498
6344	365.246618796229
6348	365.250597311306
6352	365.254573990728
6356	365.258548834495
6360	365.262483424622
6364	365.266389990835
6368	365.270292903846
6372	365.274192163654
6376	365.278087770259
6380	365.281979723661
6384	365.285868023861
6388	365.289752670858
6392	365.293633664652
6396	365.297511005243
6400	365.301384692632
6404	365.305254726818
6408	365.309121107801
6412	365.312983835582
6416	365.316842910159
6420	365.320698331535
6424	365.324550099707
6428	365.328398214676
6432	365.332242676443
6436	365.336083485007
6440	365.339920640369
6444	365.343754142528
6448	365.347583991483
6452	365.351410187237
6456	365.355232729787
6460	365.359051619135
6464	365.36286685528
6468	365.366678438222
6472	365.370486367962
6476	365.374290644499
6480	365.378091267833
6484	365.381888237964
6488	365.385681554893
6492	365.389471218619
6496	365.393257229142
6500	365.397039586462
6504	365.40081829058
6508	365.404593341495
6512	365.408364739207
6516	365.412132483717
6520	365.415896575024
6524	365.419657013128
6528	365.423413798029
6532	365.427166929728
6536	365.430916408224
6540	365.434662233517
6544	365.438404405607
6548	365.442142924495
6552	365.44587779018
6556	365.449609002662
6560	365.453336561942
6564	365.457060468018
6568	365.460780720892
6572	365.464497320564
6576	365.468210267032
6580	365.471919560298
6584	365.475625200361
6588	365.479327187222
6592	365.483025520879
6596	365.486720201334
6600	365.490411228587
6604	365.494098602636
6608	365.497782323483
6612	365.501462391127
6616	365.505138805568
6620	365.508811566807
6624	365.512480674843
6628	365.516146129676
6632	365.519807931306
6636	365.523444319472
6640	365.527068413674
6644	365.530688002413
6648	365.534303085687
6652	365.537913663498
6656	365.541519735844
6660	365.545121302726
6664	365.548718364144
6668	365.552310920097
6672	365.555898970587
6676	365.559482515612
6680	365.563061555174
6684	365.566636089271
6688	365.570206117904
6692	365.573771641073
6696	365.577332658778
6700	365.580889171019
6704	365.584441177795
6708	365.587988679108
6712	365.591531674956
6716	365.59507016534
6720	365.59860415026
6724	365.602133629716
6728	365.605658603708
6732	365.609179072235
6736	365.612695035299
6740	365.616206492898
6744	365.619713445034
6748	365.623215891705
6752	365.626713832912
6756	365.630207268655
6760	365.633696198933
6764	365.637180623748
6768	365.640660543098
6772	365.644135956985
6776	365.647606865407
6780	365.651073268365
6784	365.654535165859
6788	365.657992557889
6792	365.661445444454
6796	365.664893825556
6800	365.668337701193
6804	365.671777071366
6808	365.675211936076
6812	365.678642295321
6816	365.682068149102
6820	365.685489497418
6824	365.688906340271
6828	365.692318677659
6832	365.695726509584
6836	365.699129836044
6840	365.70252865704
6844	365.705922972572
6848	365.70931278264
6852	365.712698087244
6856	365.716078886383
6860	365.719455180059
6864	365.72282696827
6868	365.726194251017
6872	365.7295570283
6876	365.732915300119
6880	365.736269066474
6884	365.739618327365
6888	365.742963082791
6892	365.746303332754
6896	365.749639077252
6900	365.752970316286
6904	365.756297049856
6908	365.759619277962
6912	365.762948877272
6916	365.766276292662
6920	365.769599599228
6924	365.77291879697
6928	365.776233885889
6932	365.779544865983
6936	365.782851737254
6940	365.7861544997
6944	365.789453153323
6948	365.792747698122
6952	365.796038134097
6956	365.799324461248
6960	365.802606679576
6964	365.805884789079
6968	365.809158789759
6972	365.812428681615
6976	365.815694464647
6980	365.818956138855
6984	365.822213704239
6988	365.825467160799
6992	365.828716508536
6996	365.831961747449
7000	365.835202877537
7004	365.838439898802
7008	365.841672811244
7012	365.844901614861
7016	365.848126309654
7020	365.851346895624
7024	365.854563372769
7028	365.857775741091
7032	365.860984000589
7036	365.864188151263
7040	365.867388193113
7044	365.87058412614
7048	365.873775950342
7052	365.876963665721
7056	365.880147272276
7060	365.883326770007
7064	365.886502158914
7068	365.889673438997
7072	365.892840610257
7076	365.896003672692
7080	365.899162626304
7084	365.902317471092
7088	365.905468207056
7092	365.908614834196
7096	365.911757352512
7100	365.914895762004
7104	365.918030062673
7108	365.921160254518
7112	365.924286337538
7116	365.927408311735
7120	365.930526177109
7124	365.933639933658
7128	365.936749581383
7132	365.939855120285
7136	365.942956550362
7140	365.946053871616
7144	365.949147084046
7148	365.952236187652
7152	365.955321182435
7156	365.958402068393
7160	365.961478845527
7164	365.964551513838
7168	365.967620073325
7172	365.970684523988
7176	365.973744865827
7180	365.976801098842
7184	365.979853223034
7188	365.982926547623
7192	365.985996906064
7196	365.989063892064
7200	365.992127505623
7204	365.995187746741
7208	365.998244615418
7212	366.001298111655
7216	366.004348235451
7220	366.007394986806
7224	366.01043836572
7228	366.013478372194
7232	366.016515006227
7236	366.019548267819
7240	366.02257815697
7244	366.02560467368
7248	366.02862781795
7252	366.031647589779
7256	366.034663989167
7260	366.037677016114
7264	366.04068667062
7268	366.043692952686
7272	366.046695862311
7276	366.049695399495
7280	366.052691564238
7284	366.055684356541
7288	366.058673776403
7292	366.061659823824
7296	366.064642498804
7300	366.067621801343
7304	366.070597731442
7308	366.0735702891
7312	366.076539474317
7316	366.079505287093
7320	366.082467727428
7324	366.085426795323
7328	366.088382490777
7332	366.09133481379
7336	366.094283764362
7340	366.097229342494
7344	366.100171548184
7348	366.103110381434
7352	366.106045842243
7356	366.108977930612
7360	366.111906646539
7364	366.114831990026
7368	366.117753961072
7372	366.120672559677
7376	366.123587785842
7380	366.126499639565
7384	366.129408120848
7388	366.13231322969
7392	366.135214966092
7396	366.138113330052
7400	366.141008321572
7404	366.143899940651
7408	366.146788187289
7412	366.149673061486
7416	366.152554563243
7420	366.155432692559
7424	366.158307449434
7428	366.161178833868
7432	366.164046845861
7436	366.166911485414
7440	366.169772752526
7444	366.172630647197
7448	366.175485169427
7452	366.178336319216
7456	366.181184096565
7460	366.184029928612
7464	366.186884244884
7468	366.189735567747
7472	366.192583897203
7476	366.195429233251
7480	366.198271575892
7484	366.201110925124
7488	366.203947280949
7492	366.206780643365
7496	366.209611012374
7500	366.212438387975
7504	366.215262770169
7508	366.218084158954
7512	366.220902554332
7516	366.223717956301
7520	366.226530364863
7524	366.229339780018
7528	366.232146201764
7532	366.234949630102
7536	366.237750065033
7540	366.240547506556
7544	366.243341954671
7548	366.246133409378
7552	366.248921870677
7556	366.251707338569
7560	366.254489813052
7564	366.257269294128
7568	366.260045781796
7572	366.262819276056
7576	366.265589776909
7580	366.268357284353
7584	366.27112179839
7588	366.273883319019
7592	366.27664184624
7596	366.279397380053
7600	366.282149920458
7604	366.284899467456
7608	366.287646021045
7612	366.290389581227
7616	366.293130148001
7620	366.295867721367
7624	366.298602301326
7628	366.301333887876
7632	366.304062481019
7636	366.306788080754
7640	366.309510687081
7644	366.3122303
7648	366.314946919512
7652	366.317660545615
7656	366.320371178311
7660	366.323078817599
7664	366.325783463479
7668	366.328485115951
7672	366.331183775016
7676	366.333879440672
7680	366.336572112921
7684	366.339261791762
7688	366.341948477195
7692	366.34463216922
7696	366.347312867838
7700	366.349990573047
7704	366.352665284849
7708	366.355337003243
7712	366.358005728229
7716	366.360671459808
7720	366.363334197978
7724	366.365993942741
7728	366.368650694095
7732	366.371304452042
7736	366.373955809649
7740	366.376606156679
7744	366.379253583539
7748	366.38189809023
7752	366.38453967675
7756	366.3871783431
7760	366.38981408928
7764	366.39244691529
7768	366.395076821129
7772	366.397703806799
7776	366.400327872298
7780	366.402949017628
7784	366.405567242787
7788	366.408182547776
7792	366.410794932595
7796	366.413404397244
7800	366.416010941723
7804	366.418614566032
7808	366.42121527017
7812	366.423813054139
7816	366.426407917937
7820	366.428999861566
7824	366.431588885024
7828	366.434174988312
7832	366.43675817143
7836	366.439338434378
7840	366.441915777155


==> tiks/datta1d/all-outs-14.tsv <==
0	293.150000000103
4	293.150009707903
8	293.150158856195
12	293.15228249448
16	293.156530220485
20	293.167714983435
24	293.182045035929
28	293.210484252264
32	293.241753956252
36	293.283039877364
40	293.335954611759
44	293.40275732374
48	293.483164590765
52	293.580115557071
56	293.69217085357
60	293.821622337495
64	293.967947768189
68	294.131329644752
72	294.311832564194
76	294.508799279606
80	294.722099064424
84	294.950641975014
88	295.193915293197
92	295.451011220182
96	295.721014832852
100	296.002985151353
104	296.296038408292
108	296.599374689812
112	296.91226098766
116	297.233996731607
120	297.563925227197
124	297.901423206965
128	298.245920746105
132	298.596890852024
136	298.953835333442
140	299.316289290375
144	299.68381867289
148	300.056017763838
152	300.432506149499
156	300.812924357406
160	301.196932016487
164	301.584185319692
168	301.974333669679
172	302.367003170611
176	302.761793899103
180	303.158261393832
184	303.555902157513
188	303.954216657201
192	304.352690225022
196	304.750827867503
200	305.148136117086
204	305.544121709465
208	305.938678502269
212	306.331549803238
216	306.722525587214
220	307.111509709754
224	307.498294772618
228	307.882912053764
232	308.265267874636
236	308.645366694204
240	309.023196527971
244	309.398769760368
248	309.77209272837
252	310.143187889315
256	310.512067692885
260	310.878744317773
264	311.243242966283
268	311.605562570434
272	311.965722711847
276	312.323724605492
280	312.679574694907
284	313.03327161565
288	313.384812474984
292	313.734183313645
296	314.081369816653
300	314.426351608808
304	314.769079143554
308	315.109539418689
312	315.447647646456
316	315.783379586328
320	316.116662768319
324	316.447418733185
328	316.77562133059
332	317.101153820327
336	317.424008565161
340	317.744103420445
344	318.061393830784
348	318.375855205446
352	318.687422818296
356	318.996101276808
360	319.301851211556
364	319.604665957302
368	319.904536273052
372	320.20145574711
376	320.495428391168
380	320.786457296249
384	321.074552631724
388	321.359721527016
392	321.641991509542
396	321.921365350082
400	322.197876560838
404	322.471539719956
408	322.742376974167
412	323.01042896075
416	323.275701462919
420	323.538246299469
424	323.798075892255
428	324.055223655483
432	324.309731981824
436	324.561610665296
440	324.810917976737
444	325.057663730789
448	325.30189017754
452	325.54363125892
456	325.782908548116
460	326.0197703061
464	326.254244708145
468	326.486355233836
472	326.716142370006
476	326.943640347277
480	327.168873771943
484	327.391875375247
488	327.612682189584
492	327.831317238702
496	328.047810125574
500	328.262191552786
504	328.474489873548
508	328.684735187843
512	328.892950576779
516	329.099162982081
520	329.303396725777
524	329.505677317552
528	329.706030270093
532	329.904478980746
536	330.101044996583
540	330.295750625205
544	330.48861729985
548	330.679666414006
552	330.868915623872
556	331.056383707035
560	331.242088271313
564	331.426046453181
568	331.608273981206
572	331.788785266378
576	331.967594526764
580	332.144713749222
584	332.320153327828
588	332.493922338908
592	332.666026824164
596	332.836470380924
600	333.005253841472
604	333.172374953141
608	333.337828860377
612	333.501608414908
616	333.663704927376
620	333.824108705652
624	333.982809813289
628	334.1397986176
632	334.295066261325
636	334.448605340904
640	334.600409774381
644	334.750475215999
648	334.89879919563
652	335.045381130195
656	335.190222322488
660	335.333325977382
664	335.474697112922
668	335.614342421377
672	335.752270210279
676	335.888490279295
680	336.023013805266
684	336.155853227305
688	336.287022134012
692	336.416535154906
696	336.544407857116
700	336.670656703567
704	336.795298858186
708	336.918352102814
712	337.03983486759
716	337.159765847465
720	337.278163692709
724	337.395046628206
728	337.510431792448
732	337.624334581945
736	337.736768152737
740	337.847743236244
744	337.957268178822
748	338.065349548235
752	338.171992958121
756	338.27720408307
760	338.380989735461
764	338.483358814271
768	338.58432296316
772	338.683896708223
776	338.782099278952
780	338.878951062663
784	338.974475426878
788	339.068694051265
792	339.161631592218
796	339.25330165466
800	339.343781271986
804	339.433085878984
808	339.521198737095
812	339.608119846319
816	339.6939791403
820	339.778708539271
824	339.86230328821
828	339.944786769754
832	340.026314145158
836	340.106785977159
840	340.186202265757
844	340.264618326341
848	340.342136897556
852	340.418677618632
856	340.49424048957
860	340.568910969636
864	340.642733643589
868	340.715651767248
872	340.787665340611
876	340.858889372529
880	340.929311308721
884	340.998898088775
888	341.067649712691
892	341.135699971934
896	341.202984909207
900	341.269495885838
904	341.335293519606
908	341.400424557198
912	341.464843586067
916	341.528557737716
920	341.591680377925
924	341.65414684392
928	341.715957135701
932	341.777181735549
936	341.837832591126
940	341.897880734799
944	341.957347100259
948	342.016315867163
952	342.074733696767
956	342.132600589072
960	342.190001126032
964	342.246917598152
968	342.303333468769
972	342.359283261382
976	342.414824782646
980	342.469914809058
984	342.524553340616
988	342.578839688156
992	342.632727124871
996	342.686211171654
1000	342.739340292564
1004	342.792146875499
1008	342.844597403698
1012	342.896699565918
1016	342.948545836269
1020	343.000082816455
1024	343.051310506476
1028	343.102292237854
1032	343.153034825007
1036	343.203514458449
1040	343.253749972066
1044	343.303807822689
1048	343.35364513355
1052	343.403273379875
1056	343.452767554491
1060	343.502085697067
1064	343.551232829274
1068	343.600287535151
1072	343.649208063659
1076	343.697994414796
1080	343.746731703538
1084	343.795377340393
1088	343.843930864151
1092	343.892470562159
1096	343.94096706813
1100	343.989414563109
1104	344.037885265385
1108	344.086362910783
1112	344.134836231982
1116	344.183371653328
1120	344.231966354654
1124	344.280603418126
1128	344.329342895432
1132	344.378195925843
1136	344.427139889674
1140	344.47622658029
1144	344.52548075997
1148	344.574874880409
1152	344.62444973055
1156	344.674240710022
1160	344.724217759083
1164	344.774408675776
1168	344.824852755887
1172	344.875521592758
1176	344.926430916741
1180	344.97761586404
1184	345.029053671482
1188	345.080749436828
1192	345.132721546507
1196	345.18495901596
1200	345.237462179679
1204	345.290233172934
1208	345.343270798579
1212	345.39657412625
1216	345.450129202294
1220	345.503943452688
1224	345.558016877434
1228	345.612325322643
1232	345.666880972509
1236	345.721678716338
1240	345.776695895541
1244	345.831944688781
1248	345.88741348836
1252	345.943087819334
1256	345.998977613513
1260	346.055063938686
1264	346.111342789616
1268	346.16782074118
1272	346.224472196506
1276	346.281305056885
1280	346.338318659183
1284	346.39548666047
1288	346.452822306253
1292	346.510317370453
1296	346.567954383231
1300	346.625743859691
1304	346.683671888725
1308	346.74173057035
1312	346.79992719297
1316	346.858241950544
1320	346.916677127022
1324	346.975235919778
1328	347.033893895246
1332	347.092662675998
1336	347.151537579478
1340	347.210501296654
1344	347.269563327791
1348	347.328714673431
1352	347.387945690483
1356	347.447263311931
1360	347.506654269101
1364	347.566116812727
1368	347.625655021773
1372	347.685251442498
1376	347.744912258401
1380	347.804636596035
1384	347.864410293903
1388	347.924240593293
1392	347.984118531697
1396	348.044041065414
1400	348.104009913121
1404	348.16401374601
1408	348.224057860499
1412	348.284135108602
1416	348.344243191377
1420	348.404383323259
1424	348.464546172026
1428	348.524736115632
1432	348.584947083751
1436	348.645177231444
1440	348.705427461097
1444	348.765689641474
1448	348.82596760033
1452	348.886255600743
1456	348.946551998993
1460	349.006857509454
1464	349.06716416238
1468	349.127475722619
1472	349.187786385684
1476	349.248094587966
1480	349.308401002067
1484	349.368697855698
1488	349.428988833384
1492	349.489268382237
1496	349.549535100086
1500	349.609789598029
1504	349.670024792476
1508	349.73024405343
1512	349.790442330599
1516	349.850618432592
1520	349.910772858812
1524	349.970899309629
1528	350.03100079286
1532	350.091072735232
1536	350.151114132653
1540	350.211125377881
1544	350.271100840715
1548	350.331043219114
1552	350.390948345509
1556	350.45081537198
1560	350.51064467686
1564	350.570431589841
1568	350.630178357123
1572	350.689879966308
1576	350.749537947645
1580	350.809149499636
1584	350.868713890055
1588	350.928230357903
1592	350.987696695523
1596	351.047113519428
1600	351.106477765045
1604	351.165790768816
1608	351.225049327115
1612	351.284254469008
1616	351.343404223199
1620	351.402498142269
1624	351.461535537775
1628	351.520514777123
1632	351.579436208649
1636	351.638297120749
1640	351.697098703867
1644	351.755837523925
1648	351.814514737634
1652	351.873127968066
1656	351.931676752229
1660	351.990160178333
1664	352.048576321602
1668	352.106925659998
1672	352.165205427844
1676	352.223416847592
1680	352.281556297078
1684	352.339625051829
1688	352.397620913568
1692	352.455543518324
1696	352.51339209378
1700	352.571165068659
1704	352.628862772736
1708	352.686482761952
1712	352.744026124078
1716	352.801489919134
1720	352.85887522657
1724	352.916180338366
1728	352.97340502058
1732	353.030548033249
1736	353.087608941855
1740	353.144586791801
1744	353.201481127167
1748	353.258291166325
1752	353.315016435533
1756	353.37165633304
1760	353.428210391809
1764	353.484678160962
1768	353.541059196941
1772	353.597353137989
1776	353.653559553021
1780	353.709678103366
1784	353.765708329541
1788	353.821649877586
1792	353.877502207198
1796	353.933264950369
1800	353.988937447981
1804	354.044519346201
1808	354.100009859466
1812	354.155408680329
1816	354.210714917358
1820	354.26592832935
1824	354.321047953302
1828	354.376073618573
1832	354.431004323563
1836	354.485839962539
1840	354.540579519182
1844	354.595222943829
1848	354.649769219962
1852	354.704218345771
1856	354.758569312974
1860	354.81282216084
1864	354.866975894752
1868	354.921030589318
1872	354.974985267646
1876	355.028840034563
1880	355.082593934182
1884	355.136247096905
1888	355.189798590614
1892	355.243248567041
1896	355.296596120185
1900	355.349841419206
1904	355.40298358611
1908	355.456022803933
1912	355.508958224035
1916	355.56179004016
1920	355.614517433829
1924	355.667140606757
1928	355.719658771109
1932	355.772072134202
1936	355.824379939337
1940	355.876582397274
1944	355.928678783037
1948	355.98066930882
1952	356.032553282033
1956	356.084330914416
1960	356.136001546334
1964	356.187565387348
1968	356.239021811083
1972	356.29037102342
1976	356.341612431148
1980	356.392746235245
1984	356.443771875169
1988	356.494689541978
1992	356.54549871924
1996	356.596199572264
2000	356.64679164069
2004	356.697275055991
2008	356.747649412488
2012	356.797914811994
2016	356.848070898526
2020	356.898117748015
2024	356.948055049657
2028	356.997882856954
2032	357.047600900097
2036	357.097209213353
2040	357.146707563994
2044	357.196095969999
2048	357.245374232118
2052	357.294542354768
2056	357.343600168921
2060	357.392547667947
2064	357.441384710141
2068	357.490111280177
2072	357.538727261032
2076	357.587232630911
2080	357.635627294966
2084	357.683911227038
2088	357.732084352011
2092	357.780146641338
2096	357.828098037248
2100	357.87593851064
2104	357.923668018808
2108	357.971286533771
2112	358.018794025762
2116	358.066190469466
2120	358.113475846112
2124	358.160650134496
2128	358.207713325108
2132	358.254665402243
2136	358.301506542401
2140	358.348236876052
2144	358.39485854697
2148	358.441373528409
2152	358.487792711926
2156	358.534128156618
2160	358.580413853359
2164	358.626695624783
2168	358.67304804681
2172	358.719596100068
2176	358.766461729841
2180	358.813907801528
2184	358.86208530795
2188	358.911438430649
2192	358.962103853372
2196	359.014699159889
2200	359.069298484184
2204	359.12661633773
2208	359.186754766014
2212	359.250657319421
2216	359.31790750374
2220	359.388505318972
2224	359.462655420459
2228	359.540764914679
2232	359.622508546904
2236	359.707886317132
2240	359.796892341036
2244	359.889511256973
2248	359.985754635085
2252	360.085622475371
2256	360.188917022992
2260	360.294951651621
2264	360.404218422105
2268	360.516717334446
2272	360.632219438392
2276	360.749637940036
2280	360.869719146453
2284	360.992463057644
2288	361.117608787495
2292	361.243375264208
2296	361.370941000449
2300	361.500305996218
2304	361.631470251515
2308	361.764433766341
2312	361.899196540694
2316	362.035758574575
2320	362.174546661913
2324	362.321817018049
2328	362.469087374184
2332	362.61635773032
2336	362.763628086455
2340	362.910898442591
2344	363.058168798727
2348	363.205439154862
2352	363.352709510998
2356	363.499979867134
2360	363.647250223269
2364	363.794520579405
2368	363.94179093554
2372	364.089061291676
2376	364.236331647812
2380	364.383602003947
2384	364.530872360083
2388	364.679374192957
2392	364.828059292638
2396	364.97674439232
2400	365.125429492001
2404	365.274114591682
2408	365.422799691364
2412	365.571484791045
2416	365.720169890726
2420	365.868854990408
2424	366.017540090089
2428	366.16622518977
2432	366.314910289451
2436	366.463595389133
2440	366.612280488814
2444	366.760965588495
2448	366.909650688177
2452	367.053223809917
2456	367.194478141496
2460	367.335732473076
2464	367.476986804656
2468	367.618241136235
2472	367.759495467815
2476	367.900749799395
2480	368.042004130974
2484	368.183258462554
2488	368.324512794133
2492	368.465767125713
2496	368.607021457293
2500	368.748275788872
2504	368.889530120452
2508	369.030784452032
2512	369.172038783611
2516	369.313293115191
2520	369.45454744677
2524	369.59580177835
2528	369.73705610993
2532	369.878310441509
2536	370.019564773089
2540	370.160819104669
2544	370.302073436248
2548	370.443327767828
2552	370.584582099408
2556	370.725836430987
2560	370.867090762567
2564	371.008345094147
2568	371.149599425726
2572	371.290853757306
2576	371.432108088885
2580	371.569636506007
2584	371.699352771407
2588	371.829069036806
2592	371.958785302206
2596	372.088501567606
2600	372.218217833006
2604	372.347934098405
2608	372.477650363805
2612	372.607366629205
2616	372.737082894605
2620	372.866799160004
2624	372.996515425404
2628	373.126231690804
2632	373.255947956203
2636	373.385664221603
2640	373.515380487003
2644	373.645096752403
2648	373.774813017802
2652	373.904529283202
2656	374.034245548602
2660	374.163961814002
2664	374.293678079401
2668	374.423394344801
2672	374.553110610201
2676	374.682826875601
2680	374.812543141
2684	374.9422594064
2688	375.0719756718
2692	375.201691937199
2696	375.331408202599
2700	375.461124467999
2704	375.590840733399
2708	375.720556998798
2712	375.838183105806
2716	375.955277844729
2720	376.072372583653
2724	376.189467322576
2728	376.306562061499
2732	376.423656800422
2736	376.540751539345
2740	376.657846278268
2744	376.774941017192
2748	376.892035756115
2752	377.009130495038
2756	377.126225233961
2760	377.243319972884
2764	377.360414711807
2768	377.47750945073
2772	377.594604189654
2776	377.711698928577
2780	377.8287936675
2784	377.945888406423
2788	378.062983145346
2792	378.18007788427
2796	378.297172623193
2800	378.414267362116
2804	378.531362101039
2808	378.648456839962
2812	378.765551578885
2816	378.882646317809
2820	378.999741056732
2824	379.116835795655
2828	379.233930534578
2832	379.351025273501
2836	379.468120012424
2840	379.57970378019
2844	379.687053953173
2848	379.793840053966
2852	379.900062082567
2856	380.005720038977
2860	380.110813923195
2864	380.215343735223
2868	380.319309475059
2872	380.422711142704
2876	380.525548738157
2880	380.62782226142
2884	380.729531712491
2888	380.830677091371
2892	380.93125839806
2896	381.031275632558
2900	381.130728794864
2904	381.229617884979
2908	381.327942902903
2912	381.425703848636
2916	381.522900722178
2920	381.619533523528
2924	381.715602252687
2928	381.811106909655
2932	381.906047494432
2936	382.000424007017
2940	382.094236447411
2944	382.187484815614
2948	382.280169111626
2952	382.372289335447
2956	382.463845487076
2960	382.554837566514
2964	382.645265573761
2968	382.735129508817
2972	382.824429371682
2976	382.913165162355
2980	383.001336880837
2984	383.088944527128
2988	383.175988101227
2992	383.262467603136
2996	383.348383032853
3000	383.433734390379
3004	383.518521675714
3008	383.602744888857
3012	383.686404029809
3016	383.76949909857
3020	383.85203009514
3024	383.933997019519
3028	384.015399871706
3032	384.096238651703
3036	384.176513359508
3040	384.256223995121
3044	384.335370558544
3048	384.413953049775
3052	384.491971468815
3056	384.569425815664
3060	384.646316090322
3064	384.722642292788
3068	384.798404423064
3072	384.873602481148
3076	384.948236467041
3080	385.022306380742
3084	385.095812222253
3088	385.168753991572
3092	385.2411316887
3096	385.312945313636
3100	385.384800497972
3104	385.456207827033
3108	385.527072486051
3112	385.597394475027
3116	385.66717379396
3120	385.736410442851
3124	385.805104421699
3128	385.873255730504
3132	385.940864369267
3136	386.007930337987
3140	386.074453636665
3144	386.1404342653
3148	386.205872223892
3152	386.270767512442
3156	386.335120130949
3160	386.398930079414
3164	386.462197357836
3168	386.524921966215
3172	386.587103904552
3176	386.648743172846
3180	386.709839771097
3184	386.770393699306
3188	386.830404957473
3192	386.889873545596
3196	386.948799463677
3200	387.007182711716
3204	387.065023289712
3208	387.122321197665
3212	387.179076435576
3216	387.235289003444
3220	387.29095890127
3224	387.346086129052
3228	387.400670686793
3232	387.45471257449
3236	387.508211792146
3240	387.561168339758
3244	387.613582217328
3248	387.665453424855
3252	387.71678196234
3256	387.767567829782
3260	387.817811027182
3264	387.867511554539
3268	387.916669411853
3272	387.965284599125
3276	388.013357116354
3280	388.06088696354
3284	388.107874140684
3288	388.154318647785
3292	388.200220484844
3296	388.24557965186
3300	388.290396148834
3304	388.334669975764
3308	388.378401132653
3312	388.421589619498
3316	388.464235436301
3320	388.506338583062
3324	388.54789905978
3328	388.588916866455
3332	388.629392003088
3336	388.669324469678
3340	388.708714266225
3344	388.74756139273
3348	388.785865849192
3352	388.823627635612
3356	388.861557608595
3360	388.903681158397
3364	388.945427112878
3368	388.986795472041
3372	389.027786235883
3376	389.068399404406
3380	389.10863497761
3384	389.148492955493
3388	389.187973338058
3392	389.227076125302
3396	389.265801317227
3400	389.304148913833
3404	389.342118915119
3408	389.379711321085
3412	389.416926131732
3416	389.453763347059
3420	389.490222967067
3424	389.526304991755
3428	389.562009421123
3432	389.597336255172
3436	389.632285493902
3440	389.666857137311
3444	389.701051185401
3448	389.734867638172
3452	389.768306495623
3456	389.801367757754
3460	389.834051424566
3464	389.866357496058
3468	389.898285972231
3472	389.929836853084
3476	389.961010138617
3480	389.991805828831
3484	390.022223923726
3488	390.0522644233
3492	390.081927327555
3496	390.111212636491
3500	390.140120350107
3504	390.168650468403
3508	390.19680299138
3512	390.224577919037
3516	390.251975251375
3520	390.278994988393
3524	390.305637130092
3528	390.331901676471
3532	390.35778862753
3536	390.38329798327
3540	390.40842974369
3544	390.43318390879
3548	390.457560478571
3552	390.481559453033
3556	390.505180832175
3560	390.528424615997
3564	390.5512908045
3568	390.573779397683
3572	390.595890395546
3576	390.61762379809
3580	390.638979605314
3584	390.659957817219
3588	390.680558433804
3592	390.705491839416
3596	390.730886643324
3600	390.756085773325
3604	390.781089229419
3608	390.805897011606
3612	390.830509119885
3616	390.854925554257
3620	390.879146314721
3624	390.903171401278
3628	390.927000813928
3632	390.950634552671
3636	390.974072617507
3640	390.997315008435
3644	391.020361725456
3648	391.043212768569
3652	391.065868137775
3656	391.088327833074
3660	391.110591854466
3664	391.13266020195
3668	391.154532875527
3672	391.176209875197
3676	391.19769120096
3680	391.218976852815
3684	391.240066830763
3688	391.260961134803
3692	391.281659764937
3696	391.302162721163
3700	391.322470003481
3704	391.342581611893
3708	391.362497546397
3712	391.382217806994
3716	391.401742393683
3720	391.421071306465
3724	391.44020454534
3728	391.459142110308
3732	391.477884001368
3736	391.496430218522
3740	391.514780761767
3744	391.532935631106
3748	391.550894826537
3752	391.568658348061
3756	391.586226195678
3760	391.603598369387
3764	391.620774869189
3768	391.637755695084
3772	391.654540847071
3776	391.671130325151
3780	391.687524129324
3784	391.70372225959
3788	391.719724715948
3792	391.735531498399
3796	391.751142606942
3800	391.766558041579
3804	391.781777802308
3808	391.79680188913
3812	391.811630302044
3816	391.826263041051
3820	391.840700106151
3824	391.856660995217
3828	391.873562355638
3832	391.890362452264
3836	391.907061285095
3840	391.923658854132
3844	391.940155159375
3848	391.956550200823
3852	391.972843978477
3856	391.989036492336
3860	392.005127742401
3864	392.021117728671
3868	392.037006451147
3872	392.052793909828
3876	392.068480104715
3880	392.084065035807
3884	392.099548703105
3888	392.114931106609
3892	392.130212246318
3896	392.145392122233
3900	392.160470734353
3904	392.175448082679
3908	392.19032416721
3912	392.205098987947
3916	392.219772544889
3920	392.234344838037
3924	392.24881586739
3928	392.263185632949
3932	392.277454134714
3936	392.291621372684
3940	392.305687346859
3944	392.319652057241
3948	392.333515503827
3952	392.347277686619
3956	392.360938605617
3960	392.37449826082
3964	392.387956652229
3968	392.401313779844
3972	392.414569643664
3976	392.427724243689
3980	392.44077757992
3984	392.453729652357
3988	392.466580460999
3992	392.479330005846
3996	392.491978286899
4000	392.504525304158
4004	392.516971057622
4008	392.529315547292
4012	392.541558773167
4016	392.553700735248
4020	392.565741433535
4024	392.577680868027
4028	392.589519038724
4032	392.601255945627
4036	392.612891588736
4040	392.62442596805
4044	392.63585908357
4048	392.647190935295
4052	392.658421523225
4056	392.669930786615
4060	392.682033815273
4064	392.694071424153
4068	392.706043613257
4072	392.717950382584
4076	392.729791732134
4080	392.741567661907
4084	392.753278171903
4088	392.764923262122
4092	392.776502932564
4096	392.788017183229
4100	392.799466014117
4104	392.810849425229
4108	392.822167416563
4112	392.833419988121
4116	392.844607139901
4120	392.855728871905
4124	392.866785184132
4128	392.877776076582
4132	392.888701549255
4136	392.899561602151
4140	392.91035623527
4144	392.921085448612
4148	392.931749242177
4152	392.942347615966
4156	392.952880569977
4160	392.963348104212
4164	392.973750218669
4168	392.98408691335
4172	392.994358188254
4176	393.004564043381
4180	393.01470447873
4184	393.024779494303
4188	393.0347890901
4192	393.044733266119
4196	393.054612022361
4200	393.064425358826
4204	393.074173275515
4208	393.083855772426
4212	393.093472849561
4216	393.103024506918
4220	393.112510744499
4224	393.121931562303
4228	393.13128696033
4232	393.14057693858
4236	393.149801497053
4240	393.158960635749
4244	393.168054354668
4248	393.17708265381
4252	393.186045533176
4256	393.194942992764
4260	393.203775032576
4264	393.21254165261
4268	393.221242852868
4272	393.229878633349
4276	393.238448994053
4280	393.24695393498
4284	393.25539345613
4288	393.263829580394
4292	393.272742382696
4296	393.28161008332
4300	393.290432682266
4304	393.299210179535
4308	393.307942575126
4312	393.31662986904
4316	393.325272061275
4320	393.333869151833
4324	393.342421140714
4328	393.350928027916
4332	393.359389813441
4336	393.367806497289
4340	393.376178079458
4344	393.38450455995
4348	393.392785938765
4352	393.401022215901
4356	393.40921339136
4360	393.417359465141
4364	393.425460437245
4368	393.433516307671
4372	393.441527076419
4376	393.44949274349
4380	393.457413308882
4384	393.465288772598
4388	393.473119134635
4392	393.480904394995
4396	393.488644553677
4400	393.496339610681
4404	393.503989566008
4408	393.511594419657
4412	393.519154171629
4416	393.526668821922
4420	393.534138370538
4424	393.541562817477
4428	393.548942162737
4432	393.55627640632
4436	393.563565548226
4440	393.570809588453
4444	393.578008527003
4448	393.585162363875
4452	393.59227109907
4456	393.599334732587
4460	393.606353264426
4464	393.613326694588
4468	393.620255023071
4472	393.627138249878
4476	393.633976375006
4480	393.640769398457
4484	393.64751732023
4488	393.654220140325
4492	393.660877858743
4496	393.667490475483
4500	393.674057990546
4504	393.68058040393
4508	393.687057715637
4512	393.693489925667
4516	393.699877034018
4520	393.706219040692
4524	393.712951337353
4528	393.719732894468
4532	393.726486732511
4536	393.73321285148
4540	393.739911251377
4544	393.746581932201
4548	393.753224893952
4552	393.75984013663
4556	393.766427660235
4560	393.772987464767
4564	393.779519550227
4568	393.786023916614
4572	393.792500563928
4576	393.798949492168
4580	393.805370701337
4584	393.811764191432
4588	393.818129962454
4592	393.824468014404
4596	393.830778347281
4600	393.837060961084
4604	393.843315855815
4608	393.849543031473
4612	393.855742488059
4616	393.861914225571
4620	393.868058244011
4624	393.874174543377
4628	393.880263123671
4632	393.886323984892
4636	393.89235712704
4640	393.898362550115
4644	393.904340254118
4648	393.910290239047
4652	393.916212504904
4656	393.922107051688
4660	393.927973879399
4664	393.933812988037
4668	393.939624377602
4672	393.945408048094
4676	393.951163999514
4680	393.956892231861
4684	393.962592745134
4688	393.968265539335
4692	393.973910614464
4696	393.979527970519
4700	393.985117607501
4704	393.990679525411
4708	393.996213724247
4712	394.001720204011
4716	394.007198964702
4720	394.01265000632
4724	394.018073328865
4728	394.023468932338
4732	394.028836816737
4736	394.034176982064
4740	394.039489428318
4744	394.044774155499
4748	394.050031163607
4752	394.055260452642
4756	394.060640205659
4760	394.066123949112
4764	394.071590228368
4768	394.077039043428
4772	394.082470394291
4776	394.087884280956
4780	394.093280703425
4784	394.098659661697
4788	394.104021155773
4792	394.109365185651
4796	394.114691751333
4800	394.120000852818
4804	394.125292490106
4808	394.130566663197
4812	394.135823372092
4816	394.141062616789
4820	394.14628439729
4824	394.151488713594
4828	394.156675565701
4832	394.161844953611
4836	394.166996877325
4840	394.172131336841
4844	394.177248332161
4848	394.182347863284
4852	394.18742993021
4856	394.19249453294
4860	394.197541671472
4864	394.202571345808
4868	394.207583555947
4872	394.212578301889
4876	394.217555583634
4880	394.222515401183
4884	394.227457754534
4888	394.232382643689
4892	394.237290068647
4896	394.242180029408
4900	394.247052525973
4904	394.25190755834
4908	394.256745126511
4912	394.261565230485
4916	394.266367870262
4920	394.271153045842
4924	394.275920757226
4928	394.280671004412
4932	394.285403787402
4936	394.290119106195
4940	394.294816960791
4944	394.299497351191
4948	394.304160277393
4952	394.308805739399
4956	394.313433737208
4960	394.31804427082
4964	394.322637340235
4968	394.327212945453
4972	394.331771086475
4976	394.3363117633
4980	394.340834975928
4984	394.345340724359
4988	394.349864088464
4992	394.354442495617
4996	394.359007029359
5000	394.363557689689
5004	394.368094476607
5008	394.372617390114
5012	394.377126430209
5016	394.381621596893
5020	394.386102890165
5024	394.390570310025
5028	394.395023856474
5032	394.399463529511
5036	394.403889329137
5040	394.408301255351
5044	394.412699308153
5048	394.417083487544
5052	394.421453793523
5056	394.425810226091
5060	394.430152785247
5064	394.434481470991
5068	394.438796283324
5072	394.443097222246
5076	394.447384287755
5080	394.451657479853
5084	394.45591679854
5088	394.460162243815
5092	394.464393815678
5096	394.46861151413
5100	394.47281533917
5104	394.477005290798
5108	394.481181369015
5112	394.48534357382
5116	394.489491905214
5120	394.493626363196
5124	394.497746947767
5128	394.501853658925
5132	394.505946496673
5136	394.510025461008
5140	394.514090551932
5144	394.518141769445
5148	394.522179113546
5152	394.526202584235
5156	394.530212181513
5160	394.534207905379
5164	394.538189755834
5168	394.542157732876
5172	394.546111836508
5176	394.550052066727
5180	394.553978423536
5184	394.557890906932
5188	394.561789516917
5192	394.56567425349
5196	394.569545116652
5200	394.573402106402
5204	394.577245222741
5208	394.581074465668
5212	394.584889835183
5216	394.588691331287
5220	394.592483297924
5224	394.596314925372
5228	394.600134627842
5232	394.603942405336
5236	394.607738257853
5240	394.611522185392
5244	394.615294187955
5248	394.61905426554
5252	394.622802418148
5256	394.626538645779
5260	394.630262948433
5264	394.633975326109
5268	394.637675778809
5272	394.641364306531
5276	394.645040909277
5280	394.648705587045
5284	394.652358339836
5288	394.65599916765
5292	394.659628070487
5296	394.663245048347
5300	394.666850101229
5304	394.670443229135
5308	394.674024432063
5312	394.677593710014
5316	394.681151062988
5320	394.684696490986
5324	394.688229994005
5328	394.691751572048
5332	394.695261225114
5336	394.698758953202
5340	394.702244756314
5344	394.705718634448
5348	394.709180587605
5352	394.712630615785
5356	394.716068718988
5360	394.719494897214
5364	394.722909150462
5368	394.726311478734
5372	394.729701882028
5376	394.733080360345
5380	394.736446913685
5384	394.739801542048
5388	394.743144245434
5392	394.746475023843
5396	394.749793877275
5400	394.753100805729
5404	394.756395809207
5408	394.759678887707
5412	394.76295004123
5416	394.766209269776
5420	394.769456573345
5424	394.772691951937
5428	394.775915405551
5432	394.779126934189
5436	394.782326537849
5440	394.785514216533
5444	394.788689970239
5448	394.791853798968
5452	394.79500570272
5456	394.798210551117
5460	394.801420210734
5464	394.804620625552
5468	394.807811795569
5472	394.810993720787
5476	394.814166401206
5480	394.817329836824
5484	394.820484027643
5488	394.823628973663
5492	394.826764674882
5496	394.829891131302
5500	394.833008342922
5504	394.836116309743
5508	394.839215031763
5512	394.842304508985
5516	394.845384741406
5520	394.848455729028
5524	394.85151747185
5528	394.854569969872
5532	394.857613223095
5536	394.860647231518
5540	394.863671995141
5544	394.866687513964
5548	394.869693787988
5552	394.872690817213
5556	394.875678601637
5560	394.878657141262
5564	394.881626436087
5568	394.884586486112
5572	394.887537291338
5576	394.890478851764
5580	394.89341116739
5584	394.896334238217
5588	394.899248064244
5592	394.902152645471
5596	394.905047981899
5600	394.907934073526
5604	394.910810920355
5608	394.913678522383
5612	394.916536879612
5616	394.919385992041
5620	394.92222585967
5624	394.9250564825
5628	394.92787786053
5632	394.93068999376
5636	394.933492882191
5640	394.936286525822
5644	394.939070924653
5648	394.941846078685
5652	394.944611987916
5656	394.947368652349
5660	394.950116071981
5664	394.952854246814
5668	394.955583176847
5672	394.95830286208
5676	394.961013302514
5680	394.963714498148
5684	394.966406448982
5688	394.969131641863
5692	394.971882661872
5696	394.974627006029
5700	394.977364674335
5704	394.980095666788
5708	394.982819983389
5712	394.985537624138
5716	394.988248589035
5720	394.99095287808
5724	394.993650491273
5728	394.996341428614
5732	394.999025690103
5736	395.00170327574
5740	395.004374185525
5744	395.007038419457
5748	395.009695977538
5752	395.012346859766
5756	395.014991066143
5760	395.017628596667
5764	395.02025945134
5768	395.02288363016
5772	395.025501133129
5776	395.028111960245
5780	395.030716111509
5784	395.033313586921
5788	395.035904386481
5792	395.038488510189
5796	395.041065958045
5800	395.043636730049
5804	395.046200826201
5808	395.048758246501
5812	395.051308990949
5816	395.053853059545
5820	395.056390452288
5824	395.05892116918
5828	395.06144521022
5832	395.063962575407
5836	395.066473264743
5840	395.068977278226
5844	395.071474615857
5848	395.073965277637
5852	395.076449263564
5856	395.078926573639
5860	395.081397207862
5864	395.083861166233
5868	395.086318448752
5872	395.088769055419
5876	395.091212986234
5880	395.093650241197
5884	395.096080820308
5888	395.098504723567
5892	395.100921950974
5896	395.103332502528
5900	395.105736378231
5904	395.108133578082
5908	395.11052410208
5912	395.112907950227
5916	395.115285122521
5920	395.117669891217
5924	395.120081500559
5928	395.122488030528
5932	395.124889481125
5936	395.12728585235
5940	395.129677144202
5944	395.132063356682
5948	395.134444489789
5952	395.136820543524
5956	395.139191517887
5960	395.141557412877
5964	395.143918228494
5968	395.14627396474
5972	395.148624621612
5976	395.150970199113
5980	395.153310697241
5984	395.155646115996
5988	395.157976455379
5992	395.16030171539
5996	395.162621896028
6000	395.164936997294
6004	395.167247019188
6008	395.169551961709
6012	395.171851824857
6016	395.174146608633
6020	395.176436313037
6024	395.178720938068
6028	395.181000483727
6032	395.183274950014
6036	395.185544336928
6040	395.187808644469
6044	395.190067872638
6048	395.192322021435
6052	395.194571090859
6056	395.196815080911
6060	395.199053991591
6064	395.201287822898
6068	395.203516574832
6072	395.205740247395
6076	395.207958840584
6080	395.210172354402
6084	395.212380788847
6088	395.214584143919
6092	395.216782419619
6096	395.218975615947
6100	395.221163732902
6104	395.223346770485
6108	395.225524728695
6112	395.227697607533
6116	395.229865406998
6120	395.232028127092
6124	395.234185767812
6128	395.23633832916
6132	395.238485811136
6136	395.24062821374
6140	395.242765536971
6144	395.244897780829
6148	395.247024945315
6152	395.249148301518
6156	395.251292115315
6160	395.253431753074
6164	395.255567214795
6168	395.257698500477
6172	395.259825610121
6176	395.261948543727
6180	395.264067301295
6184	395.266181882824
6188	395.268292288315
6192	395.270398517767
6196	395.272500571182
6200	395.274598448558
6204	395.276692149896
6208	395.278781675195
6212	395.280867024456
6216	395.282948197679
6220	395.285025194864
6224	395.28709801601
6228	395.289166661118
6232	395.291231130188
6236	395.29329142322
6240	395.295347540213
6244	395.297399481168
6248	395.299447246085
6252	395.301490834963
6256	395.303530247803
6260	395.305565484605
6264	395.307596545368
6268	395.309623430094
6272	395.31164613878
6276	395.313664671429
6280	395.315679028039
6284	395.317689208612
6288	395.319695213145
6292	395.321697041641
6296	395.323694694098
6300	395.325688170517
6304	395.327677470898
6308	395.32966259524
6312	395.331643543544
6316	395.33362031581
6320	395.335592912037
6324	395.337561332226
6328	395.339525576377
6332	395.34148564449
6336	395.343441536564
6340	395.3453932526
6344	395.347340792598
6348	395.349284156558
6352	395.351223344479
6356	395.353158356362
6360	395.355089192206
6364	395.357015852013
6368	395.358938335781
6372	395.36085664351
6376	395.362770775202
6380	395.364680730855
6384	395.36658651047
6388	395.368505148923
6392	395.370424759339
6396	395.372340922944
6400	395.374253639737
6404	395.376162909718
6408	395.378068732887
6412	395.379971109244
6416	395.381870038789
6420	395.383765521522
6424	395.385657557443
6428	395.387546146552
6432	395.389431288849
6436	395.391312984334
6440	395.393191233007
6444	395.395066034868
6448	395.396937389917
6452	395.398805298154
6456	395.400669759579
6460	395.402530774193
6464	395.404388341994
6468	395.406242462983
6472	395.40809313716
6476	395.409940364525
6480	395.411784145078
6484	395.41362447882
6488	395.415461365749
6492	395.417294805866
6496	395.419124799172
6500	395.420951345665
6504	395.422774445346
6508	395.424594098215
6512	395.426410304273
6516	395.428223063518
6520	395.430032375952
6524	395.431838241573
6528	395.433640660382
6532	395.43543963238
6536	395.437235157565
6540	395.439027235939
6544	395.4408158675
6548	395.44260105225
6552	395.444382790187
6556	395.446161081313
6560	395.447935925626
6564	395.449707323128
6568	395.451475273818
6572	395.453239777695
6576	395.455000834761
6580	395.456758445014
6584	395.458512608456
6588	395.460263325086
6592	395.462010594903
6596	395.463754417909
6600	395.465494794103
6604	395.467231723484
6608	395.468965206054
6612	395.470695241812
6616	395.472421830758
6620	395.474155542262
6624	395.475895540022
6628	395.477632764069
6632	395.479367214401
6636	395.481098891018
6640	395.482827793921
6644	395.484553923109
6648	395.486277278583
6652	395.487997860342
6656	395.489715668387
6660	395.491430702718
6664	395.493142963334
6668	395.494852450235
6672	395.496559163422
6676	395.498263102894
6680	395.499964268652
6684	395.501662660695
6688	395.503358279024
6692	395.505051123638
6696	395.506741194538
6700	395.508428491723
6704	395.510113015194
6708	395.51179476495
6712	395.513473740992
6716	395.515149943319
6720	395.516823371932
6724	395.51849402683
6728	395.520161908014
6732	395.521827015483
6736	395.523489349238
6740	395.525148909278
6744	395.526805695604
6748	395.528459708215
6752	395.530110947112
6756	395.531759412294
6760	395.533405103762
6764	395.535048021515
6768	395.536688165554
6772	395.538325535878
6776	395.539960132487
6780	395.541591955383
6784	395.543221004563
6788	395.544847280029
6792	395.546470781781
6796	395.548091509818
6800	395.549709464141
6804	395.551324644749
6808	395.552937051642
6812	395.554546684822
6816	395.556153544286
6820	395.557757630036
6824	395.559358942072
6828	395.560957480393
6832	395.562553244999
6836	395.564146235892
6840	395.565736453069
6844	395.567323896532
6848	395.568908566281
6852	395.570494705713
6856	395.572089473585
6860	395.573681990905
6864	395.575272257675
6868	395.576860273894
6872	395.578446039562
6876	395.580029554679
6880	395.581610819246
6884	395.583189833261
6888	395.584766596725
6892	395.586341109639
6896	395.587913372001
6900	395.589483383813
6904	395.591051145074
6908	395.592616655783
6912	395.594179915942
6916	395.59574092555
6920	395.597299684607
6924	395.598856193113
6928	395.600410451068
6932	395.601962458473
6936	395.603512215326
6940	395.605059721628
6944	395.60660497738
6948	395.60814798258
6952	395.60968873723
6956	395.611227241329
6960	395.612763494877
6964	395.614297497874
6968	395.615829250319
6972	395.617358752214
6976	395.618886003559
6980	395.620411004352
6984	395.621933754594
6988	395.623454254285
6992	395.624972503426
6996	395.626488502015
7000	395.628002250054
7004	395.629513747542
7008	395.631022994478
7012	395.632529990864
7016	395.634034736699
7020	395.635537231983
7024	395.637037476716
7028	395.638535470898
7032	395.640031214529
7036	395.64152470761
7040	395.643015950139
7044	395.644504942118
7048	395.645991683545
7052	395.647476174422
7056	395.648958414747
7060	395.650438404522
7064	395.651916143746
7068	395.653391632419
7072	395.654864870541
7076	395.656335858112
7080	395.657804595132
7084	395.65927129051
7088	395.660746104138
7092	395.662219023985
7096	395.663690050049
7100	395.665159182332
7104	395.666626420833
7108	395.668091765552
7112	395.66955521649
7116	395.671016773645
7120	395.672476437019
7124	395.673934206611
7128	395.675390082421
7132	395.676844064449
7136	395.678296152695
7140	395.67974634716
7144	395.681194647842
7148	395.682641054743
7152	395.684085567862
7156	395.685528187199
7160	395.686968912755
7164	395.688407744528
7168	395.68984468252
7172	395.69127972673
7176	395.692712877158
7180	395.694144133804
7184	395.695573496668
7188	395.697000965751
7192	395.698426541051
7196	395.69985022257
7200	395.701272010307
7204	395.702691904262
7208	395.704109904436
7212	395.705526010827
7216	395.706940223437
7220	395.708352542264
7224	395.70976296731
7228	395.711171498575
7232	395.712578136057
7236	395.713982879757
7240	395.715385729676
7244	395.716786685813
7248	395.718185748168
7252	395.719582916741
7256	395.720978191532
7260	395.722371572542
7264	395.723763059769
7268	395.725152653215
7272	395.726540352879
7276	395.727926158761
7280	395.729310070862
7284	395.73069208918
7288	395.732072213717
7292	395.733450444472
7296	395.734826781445
7300	395.736201224636
7304	395.737573774045
7308	395.738944429673
7312	395.740313191518
7316	395.741680059582
7320	395.743050850381
7324	395.74442178128
7328	395.745791076705
7332	395.747158736657
7336	395.748524761136
7340	395.749889150141
7344	395.751251903672
7348	395.752613021731
7352	395.753972504315
7356	395.755330351427
7360	395.756686563065
7364	395.758041139229
7368	395.75939407992
7372	395.760745385138
7376	395.762095054882
7380	395.763443089152
7384	395.76478948795
7388	395.766134251273
7392	395.767477379124
7396	395.768818871501
7400	395.770158728404
7404	395.771496949834
7408	395.772833535791
7412	395.774168486274
7416	395.775501801284
7420	395.77683348082
7424	395.778163524883
7428	395.779491933472
7432	395.780818706588
7436	395.782143844231
7440	395.7834673464
7444	395.784789213096
7448	395.786109444318
7452	395.787428040067
7456	395.788745000342
7460	395.790060325144
7464	395.791374014472
7468	395.792686068327
7472	395.793996486709
7476	395.795305269617
7480	395.796612417052
7484	395.797917929013
7488	395.799221805501
7492	395.800524046515
7496	395.801824652056
7500	395.803123622124
7504	395.804420956718
7508	395.805716655838
7512	395.807010719485
7516	395.808303147659
7520	395.809593940359
7524	395.810883097586
7528	395.81217061934
7532	395.81345650562
7536	395.814740756426
7540	395.816023371759
7544	395.817304351619
7548	395.818583696005
7552	395.81986244473
7556	395.821140625759
7560	395.822417241254
7564	395.823692291215
7568	395.824965775642
7572	395.826237694535
7576	395.827508047894
7580	395.828776835718
7584	395.830044058009
7588	395.831309714766
7592	395.832573805988
7596	395.833836331676
7600	395.83509729183
7604	395.836356686451
7608	395.837614515537
7612	395.838910429523
7616	395.840212502876
7620	395.841518441229
7624	395.842828244584
7628	395.84414191294
7632	395.845459446296
7636	395.846780844654
7640	395.848106108013
7644	395.849435236373
7648	395.850768229734
7652	395.852105088097
7656	395.85344581146
7660	395.854790399824
7664	395.856138853189
7668	395.857491171556
7672	395.858847354923
7676	395.860207403292
7680	395.861571316662
7684	395.862939095032
7688	395.864310738404
7692	395.865686246777
7696	395.867065620151
7700	395.868448858526
7704	395.869835961902
7708	395.871226930279
7712	395.872621763658
7716	395.874020462037
7720	395.875423025417
7724	395.876829453799
7728	395.878159501445
7732	395.879469008586
7736	395.880775789556
7740	395.882079844357
7744	395.883381172988
7748	395.884679775449
7752	395.885975651739
7756	395.88726880186
7760	395.888559225811
7764	395.889846923591
7768	395.891131895202
7772	395.892414140643
7776	395.893693659913
7780	395.894970453014
7784	395.896244519945
7788	395.897515860705
7792	395.898784475296
7796	395.900050363717
7800	395.901313525968
7804	395.902573962048
7808	395.903831671959
7812	395.9050866557
7816	395.90633891327
7820	395.907588444671
7824	395.908835249901
7828	395.910079328962
7832	395.911320681853
7836	395.912559308573
7840	395.913795209124


==> tiks/datta1d/all-outs-15.tsv <==
0	293.150000000103
4	293.150009492903
8	293.150146162576
12	293.152358576837
16	293.156023914139
20	293.167503003932
24	293.183993882833
28	293.209759633429
32	293.241632503707
36	293.282599915018
40	293.336574956783
44	293.403667581984
48	293.486257060458
52	293.585918130834
56	293.703011165025
60	293.838537328926
64	293.992295176225
68	294.164417380162
72	294.354360909382
76	294.561857146033
80	294.786161725503
84	295.026413045677
88	295.281733712009
92	295.551214458857
96	295.83389921849
100	296.128883307775
104	296.435302825185
108	296.752371126588
112	297.079380287309
116	297.415675211633
120	297.760583874418
124	298.113320942244
128	298.473024780413
132	298.838588904168
136	299.208016503832
140	299.580278425395
144	299.953960767699
148	300.327624285915
152	300.700526478685
156	301.071191839944
160	301.439135505851
164	301.803853050486
168	302.164755658397
172	302.521808644348
176	302.874842225227
180	303.223822312956
184	303.568813024413
188	303.909858689419
192	304.24712435183
196	304.580662048898
200	304.910607267984
204	305.237142531191
208	305.560362686666
212	305.880529049843
216	306.197555820969
220	306.511556101735
224	306.822762376673
228	307.131021576221
232	307.436581309401
236	307.739581980576
240	308.039894159658
244	308.337828413128
248	308.633346011797
252	308.926400032375
256	309.217328682476
260	309.505970540026
264	309.792381802835
268	310.076754850357
272	310.358983100323
276	310.639163028524
280	310.917388258747
284	311.193589313747
288	311.467893368241
292	311.740309758057
296	312.010803186277
300	312.279522412302
304	312.546408720633
308	312.811474677368
312	313.074827319361
316	313.336410896156
320	313.596262714153
324	313.854440030055
328	314.110905777355
332	314.365709944114
336	314.618868615069
340	314.870361719535
344	315.120247773582
348	315.368511868939
352	315.615151586078
356	315.860217258616
360	316.103683988344
364	316.345563437064
368	316.585883380293
372	316.824627489626
376	317.06181244933
380	317.297448981404
384	317.531527744602
388	317.764067759426
392	317.995067387555
396	318.224523117848
400	318.452457249296
404	318.67885923479
408	318.90373243087
412	319.127089584038
416	319.34892373175
420	319.569245621387
424	319.788055815682
428	320.005354533384
432	320.221151684372
436	320.435442300789
440	320.648236808012
444	320.859535413298
448	321.069339428002
452	321.277660983692
456	321.484493936567
460	321.689852246104
464	321.893735751308
468	322.096146178145
472	322.297097878894
476	322.496584118183
480	322.694626779524
484	322.891217283082
488	323.086373595085
492	323.28009576173
496	323.47239327268
500	323.663276550824
504	323.852745396732
508	324.040818717811
512	324.227493899732
516	324.412792452439
520	324.596710838045
524	324.779269317916
528	324.96046956234
532	325.140327874839
536	325.318852096081
540	325.496051589285
544	325.671942149039
548	325.846525390004
552	326.019826245962
556	326.191839965066
560	326.36258827848
564	326.532075722348
568	326.700315890809
572	326.867322804177
576	327.033102112468
580	327.197666831342
584	327.361029903023
588	327.523195575381
592	327.684173705258
596	327.843975046943
600	328.002600620314
604	328.160055624662
608	328.316341611467
612	328.471454619141
616	328.625389452984
620	328.778135448589
624	328.929677092968
628	329.079995110423
632	329.229065231192
636	329.376869578874
640	329.523383720144
644	329.668585779666
648	329.812457170213
652	329.954982399008
656	330.096149524151
660	330.235950464685
664	330.374380345457
668	330.511436680782
672	330.647120375398
676	330.781434939033
680	330.914385809783
684	331.045980432999
688	331.176228016075
692	331.305139189505
696	331.432725826998
700	331.559000127257
704	331.683975473321
708	331.807665561085
712	331.930084489105
716	332.051247924418
720	332.171170287557
724	332.289867586756
728	332.407355384129
732	332.523648934655
736	332.638764778832
740	332.752717648376
744	332.865524211805
748	332.977199397612
752	333.087758882667
756	333.197218170934
760	333.305592115022
764	333.412896602796
768	333.519147481139
772	333.624361217189
776	333.728558033892
780	333.831759877829
784	333.933997669012
788	334.035309063252
792	334.135743571411
796	334.23536544103
800	334.334249946127
804	334.432496232443
808	334.53021095602
812	334.627526496386
816	334.72458628309
820	334.821549530945
824	334.918593173231
828	335.015889403378
832	335.113631433889
836	335.211987914006
840	335.311123712441
844	335.411171903029
848	335.512231712206
852	335.614368684314
856	335.717607403046
860	335.821942880668
864	335.927343185586
868	336.033756315162
872	336.141112875954
876	336.249336278234
880	336.358336181086
884	336.4680269562
888	336.578312897227
892	336.689103456714
896	336.800308725153
900	336.911837242833
904	337.023605828759
908	337.13553458538
912	337.247549281275
916	337.359581237233
920	337.471571078353
924	337.583464804989
928	337.69521518417
932	337.80678139983
936	337.91813066875
940	338.029232859374
944	338.140070783467
948	338.250633338617
952	338.360909797315
956	338.470904730776
960	338.58063088793
964	338.690082718563
968	338.799403282734
972	338.90856046976
976	339.017543319521
980	339.126351832017
984	339.235095320699
988	339.343969203977
992	339.452801552597
996	339.561592366559
1000	339.670491445745
1004	339.779860377218
1008	339.889422645975
1012	339.999178252014
1016	340.109259865797
1020	340.220081173581
1024	340.331340665325
1028	340.443038341027
1032	340.555494256213
1036	340.668786648543
1040	340.782762098674
1044	340.897420606607
1048	341.013162017081
1052	341.129771183329
1056	341.247240761445
1060	341.36573288809
1064	341.485252595715
1068	341.605748661735
1072	341.727267266446
1076	341.849865125772
1080	341.973497434049
1084	342.098169300932
1088	342.223914447565
1092	342.350713211
1096	342.478565591236
1100	342.607453763608
1104	342.737384003716
1108	342.868358129487
1112	343.00034458738
1116	343.13333305785
1120	343.267338661399
1124	343.4023125193
1128	343.538244430299
1132	343.675152495167
1136	343.812975955629
1140	343.951711508142
1144	344.091376778276
1148	344.231900206474
1152	344.373287428558
1156	344.515554219362
1160	344.658629313547
1164	344.802526594468
1168	344.947244946281
1172	345.092705499967
1176	345.238947582173
1180	345.385931329572
1184	345.533622678851
1188	345.68204701174
1192	345.831131887658
1196	345.980894202223
1200	346.131327552514
1204	346.282365088312
1208	346.434041180407
1212	346.586313890244
1216	346.739156309912
1220	346.892590903204
1224	347.046542937767
1228	347.201035811957
1232	347.356058895242
1236	347.511556018322
1240	347.667557055378
1244	347.823999668331
1248	347.980896006648
1252	348.138224559911
1256	348.295954024614
1260	348.454098979987
1264	348.612601028554
1268	348.77148544658
1272	348.930712923326
1276	349.090276396565
1280	349.250171744403
1284	349.410360706215
1288	349.570862731686
1292	349.731631300643
1296	349.892681024325
1300	350.053977425248
1304	350.21551923538
1308	350.377289402101
1312	350.539276895567
1316	350.701471898253
1320	350.863853286267
1324	351.026421850344
1328	351.189151438689
1332	351.352048615409
1336	351.515082445261
1340	351.678264438163
1344	351.841560381063
1348	352.004983140468
1352	352.168502713457
1356	352.332125159238
1360	352.49583134661
1364	352.659618612473
1368	352.823469464861
1372	352.987383434236
1376	353.151340245517
1380	353.315342734135
1384	353.479368765394
1388	353.643423866991
1392	353.807485183216
1396	353.971558953663
1400	354.135624062129
1404	354.299685277563
1408	354.463723660335
1412	354.627742528861
1416	354.791724787375
1420	354.955672667656
1424	355.11957192605
1428	355.283419753297
1432	355.447207355786
1436	355.610925993073
1440	355.774573521567
1444	355.938136387931
1448	356.10161519548
1452	356.264998636772
1456	356.428283475468
1460	356.591463567854
1464	356.754530814019
1468	356.917484059178
1472	357.080312275113
1476	357.243015415976
1480	357.405584497581
1484	357.568015837535
1488	357.730304730782
1492	357.892443509464
1496	358.05443013155
1500	358.216256465626
1504	358.377917918063
1508	358.539410848002
1512	358.700727530026
1516	358.861865145722
1520	359.022819248346
1524	359.183582481205
1528	359.344153333173
1532	359.504526389785
1536	359.664696062761
1540	359.824660799945
1544	359.984414893629
1548	360.143954435813
1552	360.303276986716
1556	360.462376859775
1560	360.621250202195
1564	360.779893685056
1568	360.938303039511
1572	361.09647298155
1576	361.254401451997
1580	361.412084428866
1584	361.569517364659
1588	361.726697335529
1592	361.883621410019
1596	362.040285914777
1600	362.196686859587
1604	362.35282233324
1608	362.508688973734
1612	362.664282776264
1616	362.81960135859
1620	362.974641969331
1624	363.129401234749
1628	363.283875461748
1632	363.438062176513
1636	363.591958461084
1640	363.74556134671
1644	363.898867905903
1648	364.051875038697
1652	364.204580736605
1656	364.356982429571
1660	364.509077661991
1664	364.660863918891
1668	364.812338933946
1672	364.963500809743
1676	365.114347317302
1680	365.264876245429
1684	365.415085136615
1688	365.564972059724
1692	365.714535017522
1696	365.863771842694
1700	366.01268039437
1704	366.161258249414
1708	366.309503751436
1712	366.457414998091
1716	366.6049900099
1720	366.752226830771
1724	366.899123697617
1728	367.045678617873
1732	367.19189002587
1736	367.337756342029
1740	367.48327597716
1744	367.628447439548
1748	367.773269323719
1752	367.917740296554
1756	368.061859080587
1760	368.20562438507
1764	368.349035004364
1768	368.492089785612
1772	368.634787514607
1776	368.777126977235
1780	368.919106961282
1784	369.060726261499
1788	369.201983686155
1792	369.342878022857
1796	369.483408129143
1800	369.623572956199
1804	369.763371418202
1808	369.902802462805
1812	370.041865071802
1816	370.180558261033
1820	370.318881079972
1824	370.456832584907
1828	370.594411885349
1832	370.731618190549
1836	370.868450685304
1840	371.004908591854
1844	371.140991171526
1848	371.276697726304
1852	371.412027600198
1856	371.546980166424
1860	371.68155484687
1864	371.81575115912
1868	371.949568620511
1872	372.083006792804
1876	372.216065281199
1880	372.348743732576
1884	372.481041832964
1888	372.61295929978
1892	372.744495881349
1896	372.875651251472
1900	373.006425307494
1904	373.136817822087
1908	373.266828577738
1912	373.396457494821
1916	373.525703759919
1920	373.654567748178
1924	373.783047688297
1928	373.911144217359
1932	374.038855941095
1936	374.166182499751
1940	374.293122300349
1944	374.419671962134
1948	374.545833274243
1952	374.671606236678
1956	374.796990849437
1960	374.919195484158
1964	375.040867300627
1968	375.162539117095
1972	375.284210933564
1976	375.405882750033
1980	375.527554566502
1984	375.649226382971
1988	375.770898199439
1992	375.892570015908
1996	376.007910160467
2000	376.12072711339
2004	376.233544066313
2008	376.346361019235
2012	376.459177972158
2016	376.571994925081
2020	376.684811878003
2024	376.797628830926
2028	376.910445783849
2032	377.023262736771
2036	377.136079689694
2040	377.248896642617
2044	377.36171359554
2048	377.474530548462
2052	377.587347501385
2056	377.700164454308
2060	377.81298140723
2064	377.925798360153
2068	378.034214362729
2072	378.137264033912
2076	378.240313705094
2080	378.343363376277
2084	378.446413047459
2088	378.549462718642
2092	378.652512389824
2096	378.755562061007
2100	378.858611732189
2104	378.961661403372
2108	379.064711074554
2112	379.167760745737
2116	379.270810416919
2120	379.373860088102
2124	379.476909759284
2128	379.579959430467
2132	379.683009101649
2136	379.786058772832
2140	379.88609962492
2144	379.972982545343
2148	380.059865465767
2152	380.14674838619
2156	380.233631306614
2160	380.320514227037
2164	380.40739714746
2168	380.494280067884
2172	380.581162988307
2176	380.668045908731
2180	380.754928829154
2184	380.841811749578
2188	380.928694670001
2192	381.015577590424
2196	381.102460510848
2200	381.189343431271
2204	381.276226351695
2208	381.363109272118
2212	381.449992192541
2216	381.536875112965
2220	381.623758033388
2224	381.710640953812
2228	381.797523874235
2232	381.884406794658
2236	381.971289715082
2240	382.058172635505
2244	382.145055555929
2248	382.231938476352
2252	382.318821396775
2256	382.405704317199
2260	382.492587237622
2264	382.579470158046
2268	382.666353078469
2272	382.753235998893
2276	382.840118919316
2280	382.927001839739
2284	383.013884760163
2288	383.092776231421
2292	383.167498807082
2296	383.242221382744
2300	383.316943958405
2304	383.391666534066
2308	383.466389109727
2312	383.541111685388
2316	383.615834261049
2320	383.690556836711
2324	383.765279412372
2328	383.840001988033
2332	383.914724563694
2336	383.989447139355
2340	384.064169715016
2344	384.138892290677
2348	384.213614866339
2352	384.288337442
2356	384.363060017661
2360	384.437782593322
2364	384.512505168983
2368	384.587227744644
2372	384.661950320305
2376	384.736672895967
2380	384.811395471628
2384	384.886118047289
2388	384.96084062295
2392	385.035563198611
2396	385.110285774272
2400	385.185008349934
2404	385.259730925595
2408	385.334453501256
2412	385.409176076917
2416	385.483898652578
2420	385.558621228239
2424	385.633343803901
2428	385.708066379562
2432	385.781616120922
2436	385.847192667886
2440	385.91276921485
2444	385.978345761814
2448	386.043922308778
2452	386.109498855742
2456	386.175075402706
2460	386.24065194967
2464	386.306228496634
2468	386.371805043598
2472	386.437381590562
2476	386.502958137526
2480	386.56853468449
2484	386.634111231454
2488	386.699687778418
2492	386.765264325382
2496	386.830840872346
2500	386.89641741931
2504	386.961993966274
2508	387.027570513238
2512	387.093147060202
2516	387.158723607166
2520	387.22430015413
2524	387.289876701093
2528	387.355453248057
2532	387.421029795021
2536	387.486606341985
2540	387.552182888949
2544	387.617759435913
2548	387.683335982877
2552	387.748912529841
2556	387.814489076805
2560	387.880065623769
2564	387.945642170733
2568	388.011218717697
2572	388.076795264661
2576	388.142371811625
2580	388.205799916002
2584	388.267637095488
2588	388.329281163383
2592	388.390732119685
2596	388.451989964395
2600	388.513054697513
2604	388.57392631904
2608	388.634604828974
2612	388.695090227316
2616	388.755382514066
2620	388.815481689223
2624	388.875387752789
2628	388.935100704763
2632	388.994620545145
2636	389.053947273934
2640	389.113080891132
2644	389.172021396737
2648	389.230768790751
2652	389.289323073172
2656	389.347684244001
2660	389.405852303238
2664	389.463827250883
2668	389.521609086936
2672	389.579197811397
2676	389.636593424266
2680	389.693795925543
2684	389.750805315228
2688	389.80762159332
2692	389.864244759821
2696	389.920674814729
2700	389.976911758046
2704	390.03295558977
2708	390.088806309902
2712	390.144463918443
2716	390.199928415391
2720	390.255199800747
2724	390.310278074511
2728	390.365163236683
2732	390.419855287263
2736	390.474354226251
2740	390.528660053646
2744	390.58277276945
2748	390.636692373662
2752	390.690418866281
2756	390.743952247309
2760	390.797292516744
2764	390.850439674587
2768	390.903393720839
2772	390.956154655498
2776	391.008722478565
2780	391.06109719004
2784	391.113278789923
2788	391.165267278214
2792	391.217062654913
2796	391.26866492002
2800	391.320074073534
2804	391.371290115457
2808	391.422313045787
2812	391.473142864526
2816	391.523779571672
2820	391.574223167227
2824	391.624473651189
2828	391.674531023559
2832	391.724395284337
2836	391.774066433523
2840	391.823544471117
2844	391.872829397119
2848	391.921921211529
2852	391.970819914347
2856	392.019525505573
2860	392.068037985206
2864	392.116357353248
2868	392.164483609697
2872	392.212248029372
2876	392.259669900423
2880	392.306890191445
2884	392.353908902437
2888	392.400726033399
2892	392.447341584333
2896	392.493755555236
2900	392.539967946111
2904	392.585978756956
2908	392.631787987771
2912	392.677395638557
2916	392.722801709314
2920	392.768006200041
2924	392.813009110739
2928	392.857810441407
2932	392.902410192046
2936	392.946808362655
2940	392.991004953235
2944	393.034999963786
2948	393.078793394307
2952	393.122385244799
2956	393.165775515261
2960	393.208964205694
2964	393.251951316098
2968	393.294736846472
2972	393.337320796817
2976	393.379703167132
2980	393.421883957418
2984	393.463863167674
2988	393.505640797901
2992	393.547216848099
2996	393.588591318267
3000	393.629764208406
3004	393.670735518515
3008	393.711505248595
3012	393.752073398645
3016	393.792439968666
3020	393.832604958658
3024	393.87256836862
3028	393.912330198553
3032	393.951890448456
3036	393.99124911833
3040	394.030406208174
3044	394.069361717989
3048	394.108115647775
3052	394.146667997531
3056	394.185018767258
3060	394.223167956955
3064	394.261115566623
3068	394.298861596262
3072	394.336406045871
3076	394.37374891545
3080	394.410890205
3084	394.447829914521
3088	394.484568044013
3092	394.521104593475
3096	394.557439562907
3100	394.59357295231
3104	394.629504761684
3108	394.665234991028
3112	394.700763640343
3116	394.736090709628
3120	394.771216198884
3124	394.806140108111
3128	394.840862437308
3132	394.875383186476
3136	394.910649825521
3140	394.946000041411
3144	394.981184755519
3148	395.016203967844
3152	395.051057678387
3156	395.085745887147
3160	395.120268594124
3164	395.154625799319
3168	395.188817502732
3172	395.222843704362
3176	395.256704404209
3180	395.290399602274
3184	395.323929298556
3188	395.357293493055
3192	395.390492185772
3196	395.423525376707
3200	395.456393065859
3204	395.489095253228
3208	395.521631938815
3212	395.554003122619
3216	395.586208804641
3220	395.61824898488
3224	395.650123663336
3228	395.68183284001
3232	395.713376514902
3236	395.744754688011
3240	395.775967359337
3244	395.807014528881
3248	395.837896196642
3252	395.86861236262
3256	395.899163026816
3260	395.92954818923
3264	395.959767849861
3268	395.989822008709
3272	396.019710665775
3276	396.049433821058
3280	396.078991474559
3284	396.108383626277
3288	396.137610276212
3292	396.166671424365
3296	396.195567070735
3300	396.224297215323
3304	396.252861858129
3308	396.281260999151
3312	396.309494638391
3316	396.337562775849
3320	396.365465411524
3324	396.393202545416
3328	396.420774177526
3332	396.448180307853
3336	396.475420936398
3340	396.50249606316
3344	396.52940568814
3348	396.556149811337
3352	396.582728432752
3356	396.609141552383
3360	396.635389170233
3364	396.6614712863
3368	396.687387900584
3372	396.713139013086
3376	396.738724623805
3380	396.764144732741
3384	396.789399339895
3388	396.814488445267
3392	396.839412048855
3396	396.864223569053
3400	396.890273250513
3404	396.916201038039
3408	396.942006931632
3412	396.96769093129
3416	396.993253037015
3420	397.018693248806
3424	397.044011566663
3428	397.069207990587
3432	397.094282520576
3436	397.119235156632
3440	397.144065898754
3444	397.168774746942
3448	397.193361701197
3452	397.217826761518
3456	397.242169927905
3460	397.266391200358
3464	397.290490578877
3468	397.314468063463
3472	397.338323654115
3476	397.362057350833
3480	397.385669153617
3484	397.409159062467
3488	397.432527077384
3492	397.455773198367
3496	397.478897425416
3500	397.501899758531
3504	397.524780197713
3508	397.54753874296
3512	397.570175394274
3516	397.592690151654
3520	397.615083015101
3524	397.637353984613
3528	397.659503060192
3532	397.681530241837
3536	397.703435529548
3540	397.725218923326
3544	397.74688042317
3548	397.768420029079
3552	397.789837741055
3556	397.811133559098
3560	397.832307483206
3564	397.853359513381
3568	397.874289649622
3572	397.895097891929
3576	397.915784240303
3580	397.936348694742
3584	397.956791255248
3588	397.97711192182
3592	397.997310694458
3596	398.017387573163
3600	398.037342557933
3604	398.05717564877
3608	398.076886845673
3612	398.096476148643
3616	398.115943557678
3620	398.13528907278
3624	398.154512693948
3628	398.173614421182
3632	398.192594254483
3636	398.211452193849
3640	398.230188239282
3644	398.248802390781
3648	398.267294648346
3652	398.285665011978
3656	398.303913481675
3660	398.322374871329
3664	398.341576572583
3668	398.360691940715
3672	398.379720975726
3676	398.398663677616
3680	398.417520046385
3684	398.436290082032
3688	398.454973784558
3692	398.473571153962
3696	398.492082190246
3700	398.510506893408
3704	398.528845263448
3708	398.547097300368
3712	398.565263004166
3716	398.583342374842
3720	398.601335412398
3724	398.619242116832
3728	398.637062488145
3732	398.654796526336
3736	398.672444231406
3740	398.690005603355
3744	398.707480642183
3748	398.724869347889
3752	398.742171720474
3756	398.759387759938
3760	398.77651746628
3764	398.793560839501
3768	398.810517879601
3772	398.827388586579
3776	398.844172960437
3780	398.860871001172
3784	398.877482708787
3788	398.89400808328
3792	398.910447124652
3796	398.926799832903
3800	398.943066208032
3804	398.95924625004
3808	398.975339958926
3812	398.991347334692
3816	399.007268377336
3820	399.023103086859
3824	399.03885146326
3828	399.05451350654
3832	399.070089216699
3836	399.085578593737
3840	399.100981637653
3844	399.116298348448
3848	399.131528726121
3852	399.146672770674
3856	399.161730482105
3860	399.176701860414
3864	399.191586905603
3868	399.20638561767
3872	399.221097996615
3876	399.23572404244
3880	399.250263755143
3884	399.264717134725
3888	399.279084181185
3892	399.293364894524
3896	399.307559274742
3900	399.321667321839
3904	399.335689035814
3908	399.349624416668
3912	399.363473464401
3916	399.377236179012
3920	399.390912560502
3924	399.404885918569
3928	399.419125338799
3932	399.433300122292
3936	399.447410269048
3940	399.461455779068
3944	399.475436652351
3948	399.489352888897
3952	399.503204488707
3956	399.51699145178
3960	399.530713778117
3964	399.544371467716
3968	399.557964520579
3972	399.571492936706
3976	399.584956716095
3980	399.598355858748
3984	399.611690364665
3988	399.624960233844
3992	399.638165466287
3996	399.651306061994
4000	399.664382020963
4004	399.677393343196
4008	399.690340028692
4012	399.703222077452
4016	399.716039489475
4020	399.728792264761
4024	399.741480403311
4028	399.754103905124
4032	399.7666627702
4036	399.779156998539
4040	399.791586590142
4044	399.803951545009
4048	399.816251863138
4052	399.828487544531
4056	399.840658589187
4060	399.852764997107
4064	399.864806768289
4068	399.876783902736
4072	399.888696400445
4076	399.900544261418
4080	399.912327485654
4084	399.924046073153
4088	399.935700023916
4092	399.947289337942
4096	399.958814015232
4100	399.970274055784
4104	399.981669459601
4108	399.99300022668
4112	400.004266357023
4116	400.015467850629
4120	400.026604707498
4124	400.037676927631
4128	400.048684511027
4132	400.059627457686
4136	400.070505767609
4140	400.081319440795
4144	400.092068477244
4148	400.102752876957
4152	400.113372639933
4156	400.123927766172
4160	400.134418255675
4164	400.144844108441
4168	400.15520532447
4172	400.165501903762
4176	400.175733846318
4180	400.185901152138
4184	400.19600382122
4188	400.206478555474
4192	400.217026097737
4196	400.227525812303
4200	400.237977699174
4204	400.248381758348
4208	400.258737989826
4212	400.269046393608
4216	400.279306969693
4220	400.289519718083
4224	400.299684638776
4228	400.309801731773
4232	400.319870997074
4236	400.329892434679
4240	400.339866044587
4244	400.349791826799
4248	400.359669781315
4252	400.369499908135
4256	400.379282207259
4260	400.389016678686
4264	400.398703322418
4268	400.408342138453
4272	400.417933126792
4276	400.427476287434
4280	400.436971620381
4284	400.446419125631
4288	400.455818803185
4292	400.465170653043
4296	400.474474675205
4300	400.48373086967
4304	400.49293923644
4308	400.502099775513
4312	400.51121248689
4316	400.520277370571
4320	400.529294426555
4324	400.538263654844
4328	400.547185055436
4332	400.556058628332
4336	400.564884373532
4340	400.573662291035
4344	400.582392380843
4348	400.591074642954
4352	400.599709077369
4356	400.608295684088
4360	400.61683446311
4364	400.625325414437
4368	400.633768538067
4372	400.642163834001
4376	400.650511302239
4380	400.658810942781
4384	400.667062755626
4388	400.675266740775
4392	400.683422898228
4396	400.691531227985
4400	400.699591730046
4404	400.70760440441
4408	400.715569251079
4412	400.723486270051
4416	400.731355461327
4420	400.739176824907
4424	400.74695036079
4428	400.754676068977
4432	400.762353949468
4436	400.769984002263
4440	400.777566227362
4444	400.785100624765
4448	400.792599936984
4452	400.800486787315
4456	400.808339224389
4460	400.816157248205
4464	400.823940858763
4468	400.831690056064
4472	400.839404840106
4476	400.847085210891
4480	400.854731168419
4484	400.862342712688
4488	400.8699198437
4492	400.877462561454
4496	400.884970865951
4500	400.892444757189
4504	400.89988423517
4508	400.907289299893
4512	400.914659951359
4516	400.921996189566
4520	400.929298014516
4524	400.936565426209
4528	400.943798424643
4532	400.95099700982
4536	400.958161181739
4540	400.9652909404
4544	400.972386285804
4548	400.97944721795
4552	400.986473736838
4556	400.993465842468
4560	401.000423534841
4564	401.007346813956
4568	401.014235679813
4572	401.021090132413
4576	401.027910171754
4580	401.034695797838
4584	401.041447010665
4588	401.048163810233
4592	401.054846196544
4596	401.061494169597
4600	401.068107729393
4604	401.07468687593
4608	401.08123160921
4612	401.087741929232
4616	401.094217835997
4620	401.100659329503
4624	401.107066409752
4628	401.113439076744
4632	401.119777330477
4636	401.126081170953
4640	401.132350598171
4644	401.138585612131
4648	401.144786212834
4652	401.150952400279
4656	401.157084174466
4660	401.163181535395
4664	401.169244483067
4668	401.175273017481
4672	401.181267138637
4676	401.187226846535
4680	401.193152141176
4684	401.199043022559
4688	401.204899490684
4692	401.210721545552
4696	401.216509187162
4700	401.222262415514
4704	401.227981230608
4708	401.233665632445
4712	401.239407019579
4716	401.24535918737
4720	401.251286943807
4724	401.257190288892
4728	401.263069222624
4732	401.268923745004
4736	401.27475385603
4740	401.280559555704
4744	401.286340844025
4748	401.292097720993
4752	401.297830186609
4756	401.303538240871
4760	401.309221883781
4764	401.314881115338
4768	401.320515935543
4772	401.326126344394
4776	401.331712341893
4780	401.337273928039
4784	401.342811102832
4788	401.348323866273
4792	401.35381221836
4796	401.359276159095
4800	401.364715688477
4804	401.370130806506
4808	401.375521513183
4812	401.380887808507
4816	401.386229692478
4820	401.391547165096
4824	401.396840226361
4828	401.402108876274
4832	401.407353114834
4836	401.412572942041
4840	401.417768357895
4844	401.422939362397
4848	401.428085955546
4852	401.433208137342
4856	401.438305907785
4860	401.443379266875
4864	401.448428214613
4868	401.453452750998
4872	401.45845287603
4876	401.463428589709
4880	401.468379892036
4884	401.473306783009
4888	401.47820926263
4892	401.483087330898
4896	401.487940987814
4900	401.492770233376
4904	401.497575067586
4908	401.502355490443
4912	401.507111501948
4916	401.511843102099
4920	401.516550290898
4924	401.521233068344
4928	401.525891434437
4932	401.530525389177
4936	401.535134932565
4940	401.5397200646
4944	401.544280785282
4948	401.548817094611
4952	401.553328992587
4956	401.557816479211
4960	401.562279554482
4964	401.5667182184
4968	401.571132470966
4972	401.575522312178
4976	401.580005045003
4980	401.584574767711
4984	401.589126825355
4988	401.593661217933
4992	401.598177945447
4996	401.602677007897
5000	401.607158405281
5004	401.611622137601
5008	401.616068204856
5012	401.620496607046
5016	401.624907344171
5020	401.629300416232
5024	401.633675823228
5028	401.638033565159
5032	401.642373642025
5036	401.646696053827
5040	401.651000800564
5044	401.655287882236
5048	401.659557298844
5052	401.663809050386
5056	401.668043136864
5060	401.672259558277
5064	401.676458314626
5068	401.680639405909
5072	401.684802832128
5076	401.688948593282
5080	401.693076689371
5084	401.697187120396
5088	401.701279886356
5092	401.705354987251
5096	401.709412423081
5100	401.713452193847
5104	401.717474299547
5108	401.721478740183
5112	401.725465515755
5116	401.729434626261
5120	401.733386071703
5124	401.73731985208
5128	401.741235967392
5132	401.74513441764
5136	401.749015202823
5140	401.752878322941
5144	401.756723777994
5148	401.760551567982
5152	401.764361692906
5156	401.768154152765
5160	401.771928947559
5164	401.775686077289
5168	401.779425541953
5172	401.783147341553
5176	401.786851476088
5180	401.790537945559
5184	401.794206749964
5188	401.797857889305
5192	401.801491363581
5196	401.805107172793
5200	401.808705316939
5204	401.812285796021
5208	401.815848610038
5212	401.819393758991
5216	401.822921242878
5220	401.826431061701
5224	401.829923215459
5228	401.833397704153
5232	401.836854527781
5236	401.840293686345
5240	401.843849098891
5244	401.847430878722
5248	401.851000204569
5252	401.854557076431
5256	401.858101494309
5260	401.861633458203
5264	401.865152968112
5268	401.868660024036
5272	401.872154625977
5276	401.875636773933
5280	401.879106467904
5284	401.882563707891
5288	401.886008493894
5292	401.889440825912
5296	401.892860703946
5300	401.896268127996
5304	401.899663098061
5308	401.903045614142
5312	401.906415676238
5316	401.90977328435
5320	401.913118438478
5324	401.916451138621
5328	401.91977138478
5332	401.923079176955
5336	401.926374515145
5340	401.92965739935
5344	401.932927829572
5348	401.936185805809
5352	401.939431328061
5356	401.942664396329
5360	401.945885010613
5364	401.949093170913
5368	401.952288877227
5372	401.955472129558
5376	401.958642927904
5380	401.961801272266
5384	401.964947162644
5388	401.968080599037
5392	401.971201581445
5396	401.97431010987
5400	401.977406184309
5404	401.980489804765
5408	401.983560971236
5412	401.986619683723
5416	401.989665942225
5420	401.992699746743
5424	401.995721097277
5428	401.998729993826
5432	402.001726436391
5436	402.004710424971
5440	402.007681959567
5444	402.010641040179
5448	402.013587666806
5452	402.016521839449
5456	402.019443558107
5460	402.022352822781
5464	402.025249633471
5468	402.028133990176
5472	402.031005892897
5476	402.033865341634
5480	402.036712336386
5484	402.039546877153
5488	402.042368963937
5492	402.045178596736
5496	402.04797577555
5500	402.050763004043
5504	402.053659162061
5508	402.056546575673
5512	402.059425244878
5516	402.062295169677
5520	402.06515635007
5524	402.068008786056
5528	402.070852477636
5532	402.073687424809
5536	402.076513627576
5540	402.079331085937
5544	402.082139799891
5548	402.084939769439
5552	402.087730994581
5556	402.090513475316
5560	402.093287211645
5564	402.096052203567
5568	402.098808451083
5572	402.101555954192
5576	402.104294712895
5580	402.107024727192
5584	402.109745997083
5588	402.112458522567
5592	402.115162303644
5596	402.117857340315
5600	402.12054363258
5604	402.123221180439
5608	402.125889983891
5612	402.128550042937
5616	402.131201357576
5620	402.133843927809
5624	402.136477753635
5628	402.139102835055
5632	402.141719172069
5636	402.144326764677
5640	402.146925612878
5644	402.149515716672
5648	402.15209707606
5652	402.154669691042
5656	402.157233561618
5660	402.159788687787
5664	402.162335069549
5668	402.164872706906
5672	402.167401599856
5676	402.169921748399
5680	402.172433152536
5684	402.174935812267
5688	402.177429727591
5692	402.179914898509
5696	402.182391325021
5700	402.184859007126
5704	402.187317944825
5708	402.189768138117
5712	402.192209587003
5716	402.194642291483
5720	402.197066251556
5724	402.199481467223
5728	402.201887938483
5732	402.204285665337
5736	402.206674647785
5740	402.209054885826
5744	402.211426379461
5748	402.21378912869
5752	402.216143133512
5756	402.218488393928
5760	402.220824909937
5764	402.223175194097
5768	402.225579699105
5772	402.227978000325
5776	402.230370097758
5780	402.232755991404
5784	402.235135681264
5788	402.237509167336
5792	402.239876449621
5796	402.242237528118
5800	402.244592402829
5804	402.246941073753
5808	402.24928354089
5812	402.251619804239
5816	402.253949863802
5820	402.256273719577
5824	402.258591371566
5828	402.260902819767
5832	402.263208064182
5836	402.265507104809
5840	402.267799941649
5844	402.270086574702
5848	402.272367003968
5852	402.274641229447
5856	402.276909251139
5860	402.279171069044
5864	402.281426683161
5868	402.283676093492
5872	402.285919300036
5876	402.288156302792
5880	402.290387101762
5884	402.292611696944
5888	402.294830088339
5892	402.297042275948
5896	402.299248259769
5900	402.301448039803
5904	402.30364161605
5908	402.30582898851
5912	402.308010157183
5916	402.310185122069
5920	402.312353883168
5924	402.314516440479
5928	402.316672794004
5932	402.318822943742
5936	402.320966889692
5940	402.323104631856
5944	402.325236170232
5948	402.327361504821
5952	402.329480635624
5956	402.331593562639
5960	402.333700285867
5964	402.335800805308
5968	402.337895120962
5972	402.339983232829
5976	402.342065140909
5980	402.344140845201
5984	402.346210345707
5988	402.348273642426
5992	402.350330735357
5996	402.352381624502
6000	402.354426309859
6004	402.35646479143
6008	402.358497069213
6012	402.360523143209
6016	402.362543013418
6020	402.36455667984
6024	402.366564142475
6028	402.368593210224
6032	402.370643354988
6036	402.372688921395
6040	402.374729909445
6044	402.376766319138
6048	402.378798150474
6052	402.380825403452
6056	402.382848078074
6060	402.384866174338
6064	402.386879692246
6068	402.388888631796
6072	402.390892992989
6076	402.392892775825
6080	402.394887980304
6084	402.396878606426
6088	402.39886465419
6092	402.400846123598
6096	402.402823014648
6100	402.404795327341
6104	402.406763061677
6108	402.408726217656
6112	402.410684795278
6116	402.412638794543
6120	402.414588215451
6124	402.416533058001
6128	402.418473322195
6132	402.420409008031
6136	402.42234011551
6140	402.424266644632
6144	402.426188595397
6148	402.428105967805
6152	402.430018761856
6156	402.43192697755
6160	402.433830614886
6164	402.435729673865
6168	402.437624154488
6172	402.439514056753
6176	402.441399380661
6180	402.443280126212
6184	402.445156293406
6188	402.447027882243
6192	402.448894892722
6196	402.450757324845
6200	402.45261517861
6204	402.454468454018
6208	402.456317151069
6212	402.458161269763
6216	402.4600008101
6220	402.46183577208
6224	402.463666155703
6228	402.465491960968
6232	402.467313187877
6236	402.469129836428
6240	402.470941906622
6244	402.472749398459
6248	402.474552311939
6252	402.476350647062
6256	402.478144403828
6260	402.479933582236
6264	402.481718182288
6268	402.483498203982
6272	402.48527364732
6276	402.4870445123
6280	402.488810798923
6284	402.490572507189
6288	402.492329637097
6292	402.494108887067
6296	402.495892720789
6300	402.497673026542
6304	402.499449804324
6308	402.501223054137
6312	402.502992775979
6316	402.504758969852
6320	402.506521635754
6324	402.508280773686
6328	402.510036383649
6332	402.511788465641
6336	402.513537019663
6340	402.515282045715
6344	402.517023543797
6348	402.518761513909
6352	402.52049595605
6356	402.522226870222
6360	402.523954256424
6364	402.525678114656
6368	402.527398444917
6372	402.529115247209
6376	402.53082852153
6380	402.532538267882
6384	402.534244486263
6388	402.535947176675
6392	402.537646339116
6396	402.539341973587
6400	402.541034080088
6404	402.542722658619
6408	402.54440770918
6412	402.546089231771
6416	402.547767226392
6420	402.549441693043
6424	402.551112631724
6428	402.552780042435
6432	402.554443925175
6436	402.556104279946
6440	402.557761106746
6444	402.559414405577
6448	402.561064176437
6452	402.562710419328
6456	402.564353134248
6460	402.565992321198
6464	402.567627980179
6468	402.569260111189
6472	402.570888714229
6476	402.572513789299
6480	402.574135336399
6484	402.575753355529
6488	402.577367846689
6492	402.578978809879
6496	402.580586245098
6500	402.582190152348
6504	402.583790531628
6508	402.585387382937
6512	402.586980706277
6516	402.588570501646
6520	402.590156769046
6524	402.591739508475
6528	402.593318719934
6532	402.594894403423
6536	402.596466558943
6540	402.598035186492
6544	402.599600286071
6548	402.60116185768
6552	402.602720206325
6556	402.604300181235
6560	402.605877390696
6564	402.60745183471
6568	402.609023513276
6572	402.610592426393
6576	402.612158574063
6580	402.613721956284
6584	402.615282573057
6588	402.616840424381
6592	402.618395510258
6596	402.619947830687
6600	402.621497385667
6604	402.623044175199
6608	402.624588199283
6612	402.626129457919
6616	402.627667951107
6620	402.629203678846
6624	402.630736641138
6628	402.632266837981
6632	402.633794269376
6636	402.635318935323
6640	402.636840835822
6644	402.638359970873
6648	402.639876340476
6652	402.64138994463
6656	402.642900783336
6660	402.644408856594
6664	402.645914164404
6668	402.647416706766
6672	402.64891648368
6676	402.650413495145
6680	402.651907741163
6684	402.653399221732
6688	402.654887936853
6692	402.656373886526
6696	402.657857070751
6700	402.659337489528
6704	402.660815142856
6708	402.662290030736
6712	402.663762153169
6716	402.665231510153
6720	402.666698101688
6724	402.668161927776
6728	402.669622988416
6732	402.671081283607
6736	402.672536813351
6740	402.673989577646
6744	402.675439576493
6748	402.676886809892
6752	402.678331277842
6756	402.679772980345
6760	402.681211917399
6764	402.682648089006
6768	402.684081495164
6772	402.685512135874
6776	402.686940011135
6780	402.688365120949
6784	402.689787465314
6788	402.691207044232
6792	402.692623857701
6796	402.694037905722
6800	402.695449188295
6804	402.69685770542
6808	402.698263457096
6812	402.699666443325
6816	402.701071722616
6820	402.702488999424
6824	402.703904100076
6828	402.705317024571
6832	402.706727772909
6836	402.70813634509
6840	402.709542741114
6844	402.710946960982
6848	402.712349004693
6852	402.713748872247
6856	402.715146563645
6860	402.716542078886
6864	402.71793541797
6868	402.719326580897
6872	402.720715567667
6876	402.722102378281
6880	402.723487012738
6884	402.724869471039
6888	402.726249753182
6892	402.727627859169
6896	402.729003788999
6900	402.730377542672
6904	402.731749120189
6908	402.733118521548
6912	402.734485746751
6916	402.735850795798
6920	402.737213668687
6924	402.73857436542
6928	402.739932885996
6932	402.741289230415
6936	402.742643398678
6940	402.743995390784
6944	402.745345206733
6948	402.746692846525
6952	402.74803831016
6956	402.749381597639
6960	402.750722708961
6964	402.752061644126
6968	402.753398403135
6972	402.754732985987
6976	402.756065392682
6980	402.75739562322
6984	402.758723677602
6988	402.760049555826
6992	402.761373257894
6996	402.762694783806
7000	402.76401413356
7004	402.765331307158
7008	402.766646304599
7012	402.767959125883
7016	402.769269771011
7020	402.770578239982
7024	402.771884532796
7028	402.773188649453
7032	402.774490589953
7036	402.775790354297
7040	402.777087942484
7044	402.778383354514
7048	402.779676590388
7052	402.780967650105
7056	402.782256533665
7060	402.783543241068
7064	402.784827772315
7068	402.786110127404
7072	402.787390306337
7076	402.788668309114
7080	402.789951433953
7084	402.791239778374
7088	402.792526380293
7092	402.79381123971
7096	402.795094356624
7100	402.796375731036
7104	402.797655362946
7108	402.798933252353
7112	402.800209399258
7116	402.80148380366
7120	402.80275646556
7124	402.804027384958
7128	402.805296561853
7132	402.806563996246
7136	402.807829688137
7140	402.809093637525
7144	402.810355844411
7148	402.811616308795
7152	402.812875030676
7156	402.814132010055
7160	402.815387246932
7164	402.816640741306
7168	402.817892493178
7172	402.819142502547
7176	402.820390769414
7180	402.821637293779
7184	402.822882075641
7188	402.824125115001
7192	402.825366411859
7196	402.826605966214
7200	402.827843778067
7204	402.829079847418
7208	402.830314174266
7212	402.831546758612
7216	402.832777600456
7220	402.834006699797
7224	402.835234056636
7228	402.836459670972
7232	402.837683542806
7236	402.838905672138
7240	402.840126058967
7244	402.841344703294
7248	402.842561605119
7252	402.843776764441
7256	402.844990181261
7260	402.846201855579
7264	402.847411787394
7268	402.848619976707
7272	402.849826423518
7276	402.851031127826
7280	402.852234089632
7284	402.853435308935
7288	402.854634785736
7292	402.855832520035
7296	402.857028511831
7300	402.858222761125
7304	402.859415267917
7308	402.860606032206
7312	402.861795053993
7316	402.862982333278
7320	402.86416787006
7324	402.86535166434
7328	402.866533716117
7332	402.867714025393
7336	402.868892592165
7340	402.870069416436
7344	402.871252162769
7348	402.872435909445
7352	402.873618218537
7356	402.874799090043
7360	402.875978523964
7364	402.877156520299
7368	402.878333079049
7372	402.879508200214
7376	402.880681883794
7380	402.881854129788
7384	402.883024938197
7388	402.884194309021
7392	402.885362242259
7396	402.886528737913
7400	402.88769379598
7404	402.888857416463
7408	402.89001959936
7412	402.891180344672
7416	402.892339652399
7420	402.89349752254
7424	402.894653955096
7428	402.895808950067
7432	402.896962507452
7436	402.898114627252
7440	402.899265309467
7444	402.900414554097
7448	402.901562361141
7452	402.9027087306
7456	402.903853662473
7460	402.904997156762
7464	402.906139213465
7468	402.907279832583
7472	402.908419014115
7476	402.909556758062
7480	402.910693064424
7484	402.9118279332
7488	402.912961364392
7492	402.914093357998
7496	402.915223914018
7500	402.916353032454
7504	402.917480713304
7508	402.918606956568
7512	402.919731762248
7516	402.920855130342
7520	402.921977060851
7524	402.923097553774
7528	402.924216609113
7532	402.925334226866
7536	402.926450407033
7540	402.927565149616
7544	402.928678454613
7548	402.929790322024
7552	402.930900751851
7556	402.932009744092
7560	402.933117298748
7564	402.934223415819
7568	402.935328095304
7572	402.936431337204
7576	402.937533141518
7580	402.938633508248
7584	402.939732437392
7588	402.940829928951
7592	402.941925982924
7596	402.943020599312
7600	402.944113778115
7604	402.945205547412
7608	402.946303340692
7612	402.947399920762
7616	402.948495287623
7620	402.949589441276
7624	402.950682381719
7628	402.951774108953
7632	402.952864622979
7636	402.953953923795
7640	402.955042011402
7644	402.956128885801
7648	402.95721454699
7652	402.95829899497
7656	402.959382229742
7660	402.960464251304
7664	402.961545059657
7668	402.962624654801
7672	402.963703036737
7676	402.964780205463
7680	402.96585616098
7684	402.966930903288
7688	402.968004432388
7692	402.969076748278
7696	402.970147850959
7700	402.971217740431
7704	402.972286416694
7708	402.973353879748
7712	402.974420129594
7716	402.97548516623
7720	402.976548989657
7724	402.977611599875
7728	402.978672996884
7732	402.979733180684
7736	402.980792151275
7740	402.981849908657
7744	402.98290645283
7748	402.983961783794
7752	402.985015901549
7756	402.986068806095
7760	402.987120497432
7764	402.98817097556
7768	402.989220240479
7772	402.99026829219
7776	402.991315130691
7780	402.992360755982
7784	402.993405168065
7788	402.994448366939
7792	402.995490352604
7796	402.99653112506
7800	402.997570684307
7804	402.998609030345
7808	402.999646163174
7812	403.000682082794
7816	403.001716789205
7820	403.002750282407
7824	403.0037825624
7828	403.004813629183
7832	403.005843482758
7836	403.006872123124
7840	403.007899550281


==> tiks/datta1d/all-outs-16.tsv <==
0	293.150000000103
4	293.150009441846
8	293.150144750745
12	293.152360757853
16	293.155972696779
20	293.167463421223
24	293.184128156822
28	293.209639040126
32	293.241593490518
36	293.28264082257
40	293.336675470138
44	293.403983746434
48	293.486706961045
52	293.586613431433
56	293.703801737636
60	293.839117312929
64	293.992228359689
68	294.163068364931
72	294.350543678672
76	294.554239158678
80	294.772980093461
84	295.005470805349
88	295.251235956861
92	295.508597794723
96	295.776845836284
100	296.055125063898
104	296.342510775681
108	296.638263823433
112	296.941776292465
116	297.252458113582
120	297.569783766701
124	297.893283271711
128	298.222509696477
132	298.557037402779
136	298.896464156081
140	299.24040986988
144	299.588515473945
148	299.940449697249
152	300.295898474598
156	300.65455169059
160	301.016124952233
164	301.38035276631
168	301.746986087346
172	302.115790988184
176	302.486547627352
180	302.859049311581
184	303.233101606232
188	303.608521483861
192	303.985134471909
196	304.362777689719
200	304.741300895118
204	305.120558750984
208	305.500413619702
212	305.880734905788
216	306.261398420647
220	306.642285766444
224	307.023283736442
228	307.404283727562
232	307.785181155837
236	308.165874854813
240	308.546266410993
244	308.926259334934
248	309.305757891003
252	309.684665368294
256	310.062881674619
260	310.440300426916
264	310.816805881736
268	311.192267672781
272	311.566551698867
276	311.939510554899
280	312.310990115426
284	312.680832997426
288	313.048881531406
292	313.414979375036
296	313.778971413614
300	314.140702241228
304	314.500014081395
308	314.856745301385
312	315.210730593783
316	315.561803453955
320	315.909800912075
324	316.254569791083
328	316.595973281776
332	316.933894984067
336	317.268208917846
340	317.598923245652
344	317.925974165414
348	318.249379226667
352	318.569111306846
356	318.885184161715
360	319.197634168116
364	319.506465864868
368	319.811754401872
372	320.113503011575
376	320.411794159454
380	320.706640101024
384	320.998116403099
388	321.286248759605
392	321.571098231978
396	321.852706368117
400	322.131116053269
404	322.406386105385
408	322.67853955022
412	322.947654115502
416	323.213732080656
420	323.476860218722
424	323.737037011419
428	323.994350638325
432	324.248811980145
436	324.500477098742
440	324.749393733124
444	324.995579518254
448	325.239107501573
452	325.479990809802
456	325.718277640196
460	325.954027805094
464	326.187253562731
468	326.418004718081
472	326.646324016687
476	326.872237375611
480	327.095786255359
484	327.317009047631
488	327.535941516198
492	327.752616676524
496	327.967069581714
500	328.179334116097
504	328.389446025074
508	328.59743556691
512	328.803329724975
516	329.007161283595
520	329.208959150991
524	329.40875158543
528	329.60656735444
532	329.802433405478
536	329.9963755089
540	330.188418762422
544	330.378588587062
548	330.566908827655
552	330.753401641316
556	330.938090116553
560	331.120996591195
564	331.302139842132
568	331.481540542014
572	331.659219311013
576	331.835193233768
580	332.009479802813
584	332.182096223675
588	332.353056858467
592	332.522377659785
596	332.690071129856
600	332.856150010059
604	333.020623821738
608	333.183501379459
612	333.344788703491
616	333.504489200628
620	333.662603814879
624	333.819130827873
628	333.974066283189
632	334.127404491938
636	334.279138618989
640	334.429261092844
644	334.57776418121
648	334.724640599926
652	334.869883948083
656	335.013489038996
660	335.155452036996
664	335.295770658816
668	335.434444308065
672	335.571474031024
676	335.706862588868
680	335.840614339935
684	335.97273518042
688	336.103232537764
692	336.232115263462
696	336.359393371447
700	336.485078110324
704	336.60918201267
708	336.731718306108
712	336.852701207108
716	336.972145885622
720	337.090068112225
724	337.206484207343
728	337.321411174436
732	337.43486663442
736	337.546868331641
740	337.657434497531
744	337.766583942993
748	337.874335379222
752	337.98070781881
756	338.085720618764
760	338.189393227828
764	338.291745012186
768	338.39279554799
772	338.492564680683
776	338.591071868807
780	338.688337795485
784	338.784383283463
788	338.879225509421
792	338.972882132753
796	339.065380525536
800	339.156729719831
804	339.246958795296
808	339.336087284804
812	339.424167020174
816	339.511177885571
820	339.597119880995
824	339.682080843766
828	339.766017780371
832	339.84892736766
836	339.930864368863
840	340.011879343286
844	340.091926011739
848	340.171004374221
852	340.249246527281
856	340.326581950442
860	340.403009081945
864	340.478586417088
868	340.553357764924
872	340.62727944531
876	340.700353118029
880	340.772704797953
884	340.844264071772
888	340.915030939484
892	340.985065407014
896	341.054403187048
900	341.123004689045
904	341.190874591349
908	341.258129602833
912	341.324703381182
916	341.390595926396
920	341.455868772244
924	341.520550128972
928	341.584604164581
932	341.648038375517
936	341.710960346774
940	341.773307791395
944	341.83508070938
948	341.896342058778
952	341.957113000823
956	342.017361248291
960	342.077097026922
964	342.136420214842
968	342.195271839261
972	342.253651900182
976	342.311625779787
980	342.369208253199
984	342.426369888994
988	342.483123790967
992	342.539564420765
996	342.595634809761
1000	342.651334957954
1004	342.706734029073
1008	342.761840758035
1012	342.816627945143
1016	342.871110565593
1020	342.925372117709
1024	342.979361075898
1028	343.033080492546
1032	343.086629285234
1036	343.139955340991
1040	343.193058659817
1044	343.246025699897
1048	343.298824435833
1052	343.351447862102
1056	343.403967924452
1060	343.456377005158
1064	343.508658846622
1068	343.560872360169
1072	343.613033474076
1076	343.665116902996
1080	343.717169102914
1084	343.769229558651
1088	343.821263980649
1092	343.873306512475
1096	343.925420752056
1100	343.977563287783
1104	344.029755566747
1108	344.08208543997
1112	344.134500661225
1116	344.187009486214
1120	344.239720888593
1124	344.292575844629
1128	344.345574354323
1132	344.398824288106
1136	344.452277289961
1140	344.50592926917
1144	344.559856129797
1148	344.614041768073
1152	344.668473433055
1156	344.72319477748
1160	344.77821087842
1164	344.833506618039
1168	344.889099896709
1172	344.945001560482
1176	345.001200716772
1180	345.057700097114
1184	345.114503571449
1188	345.171608306311
1192	345.229007796324
1196	345.286698805516
1200	345.344684571082
1204	345.402947307136
1208	345.461487878649
1212	345.52031023534
1216	345.579385530796
1220	345.638725052994
1224	345.698326971546
1228	345.758161611145
1232	345.818244085792
1236	345.878565641283
1240	345.939102178475
1244	345.999867715505
1248	346.060848597726
1252	346.122030586314
1256	346.183424167378
1260	346.245007693299
1264	346.30677557391
1268	346.368735985354
1272	346.430863161111
1276	346.493162100947
1280	346.555636380469
1284	346.618253042026
1288	346.681027869996
1292	346.74395625316
1296	346.80701299865
1300	346.87021150625
1304	346.933542861907
1308	346.99698997745
1312	347.060563512187
1316	347.124250382961
1320	347.188041577808
1324	347.251944853904
1328	347.315944395087
1332	347.380039207999
1336	347.444230709294
1340	347.508501063315
1344	347.572858883625
1348	347.637293403634
1352	347.701800664952
1356	347.766383544532
1360	347.831026607846
1364	347.89573694827
1368	347.960506945585
1372	348.025331391906
1376	348.090214130289
1380	348.155141066333
1384	348.220118396789
1388	348.285140542288
1392	348.350201348635
1396	348.415304855466
1400	348.480438767142
1404	348.545607306755
1408	348.610806648323
1412	348.676029390562
1416	348.741279868151
1420	348.806547320859
1424	348.871833917132
1428	348.937137611876
1432	349.002449996244
1436	349.067775597695
1440	349.133105528247
1444	349.198440064539
1448	349.263778782133
1452	349.329112943036
1456	349.39444694955
1460	349.459773821351
1464	349.525092319881
1468	349.590403252405
1472	349.65569790645
1476	349.720980435334
1480	349.786245439914
1484	349.851490550743
1488	349.916717520072
1492	349.981918433696
1496	350.047096887386
1500	350.112246996839
1504	350.177368806589
1508	350.242460365369
1512	350.307518604603
1516	350.372544314251
1520	350.437532512894
1524	350.502485434629
1528	350.567397893494
1532	350.632271394066
1536	350.697103190374
1540	350.761892080324
1544	350.826637693382
1548	350.891336941591
1552	350.95599110636
1556	351.020595649907
1560	351.085152429467
1564	351.149657729377
1568	351.214111560582
1572	351.278512350261
1576	351.342857777234
1580	351.407148351379
1584	351.471379863326
1588	351.535554198316
1592	351.599666560845
1596	351.663718326151
1600	351.727706678187
1604	351.791630370182
1608	351.855489143241
1612	351.919280056409
1616	351.983004319056
1620	352.046657345353
1624	352.110241010028
1628	352.173752068819
1632	352.23719051621
1636	352.300555119742
1640	352.363843971876
1644	352.427057595089
1648	352.490193002504
1652	352.55325111991
1656	352.616228885445
1660	352.679127250014
1664	352.741943399741
1668	352.80467828664
1672	352.867329243754
1676	352.92989722091
1680	352.992379807251
1684	353.054777794249
1688	353.117089218046
1692	353.17931453939
1696	353.241452219377
1700	353.303502461331
1704	353.365463858105
1708	353.427336411642
1712	353.489118885101
1716	353.550811073278
1720	353.612411865493
1724	353.673920833063
1728	353.735337011933
1732	353.796659733687
1736	353.857888220362
1740	353.919021567192
1744	353.980059208708
1748	354.041000028822
1752	354.101843677935
1756	354.1625888665
1760	354.223235445465
1764	354.28378199207
1768	354.344228532763
1772	354.404573547372
1776	354.464817210512
1780	354.524957933604
1784	354.584996013864
1788	354.644929817044
1792	354.704759740492
1796	354.764484122257
1800	354.824103440411
1804	354.883616019857
1808	354.94302240263
1812	355.002320912573
1816	355.061512142261
1820	355.120594552026
1824	355.179568514036
1828	355.238432747523
1832	355.297187389363
1836	355.355831502633
1840	355.41436503157
1844	355.472787339047
1848	355.531098221569
1852	355.589297332198
1856	355.647384362109
1860	355.705359204375
1864	355.763221471277
1868	355.820971208015
1872	355.87860797161
1876	355.936131833688
1880	355.993542341753
1884	356.050839479653
1888	356.108022792529
1892	356.165092138518
1896	356.222047104425
1900	356.278887372669
1904	356.335612655172
1908	356.392222414194
1912	356.448716568305
1916	356.505094332488
1920	356.561355827595
1924	356.617500188741
1928	356.673527543449
1932	356.729437140756
1936	356.785228984883
1940	356.840902499623
1944	356.896457552756
1948	356.951893754795
1952	357.007210831226
1956	357.062408582461
1960	357.11748659148
1964	357.172444845445
1968	357.227282788939
1972	357.2820005356
1976	357.336597556311
1980	357.391073916277
1984	357.445429194077
1988	357.499663377007
1992	357.553776159809
1996	357.607767450501
2000	357.661637057334
2004	357.715384810355
2008	357.769010626394
2012	357.822514261062
2016	357.875895728981
2020	357.929154728727
2024	357.982291324914
2028	358.035305252512
2032	358.088196536561
2036	358.140964977035
2040	358.193610559263
2044	358.246133145898
2048	358.298532684532
2052	358.350809096412
2056	358.402962295373
2060	358.454992255422
2064	358.506898862557
2068	358.558682130907
2072	358.610341941492
2076	358.661878318207
2080	358.713291169367
2084	358.764580503795
2088	358.815746262384
2092	358.86678844283
2096	358.91770701308
2100	358.968501965455
2104	359.019173287704
2108	359.069720974209
2112	359.120145023659
2116	359.170445441525
2120	359.220622228652
2124	359.270675407536
2128	359.320604978838
2132	359.370410978553
2136	359.420093413646
2140	359.46965232648
2144	359.519087738301
2148	359.568399689098
2152	359.617588224358
2156	359.666653371035
2160	359.715595210942
2164	359.764413745227
2168	359.813109106379
2172	359.861681268217
2176	359.910130361604
2180	359.95845634292
2184	360.006659212166
2188	360.0547386234
2192	360.102694186023
2196	360.150526247447
2200	360.198234807673
2204	360.245817475749
2208	360.293274461842
2212	360.340606461681
2216	360.3878133536
2220	360.434888789322
2224	360.481836463591
2228	360.528656376406
2232	360.575346442218
2236	360.621902182064
2240	360.668326923001
2244	360.714620665028
2248	360.760780928439
2252	360.80680714862
2256	360.852700509047
2260	360.898461009718
2264	360.944088420528
2268	360.989582845423
2272	361.034944301454
2276	361.080172788622
2280	361.125268306926
2284	361.170230856366
2288	361.215060436942
2292	361.258771544647
2296	361.301491425396
2300	361.344211306144
2304	361.386931186892
2308	361.429651067641
2312	361.472370948389
2316	361.515090829137
2320	361.557810709886
2324	361.600530590634
2328	361.643250471382
2332	361.685970352131
2336	361.728690232879
2340	361.771410113627
2344	361.814129994376
2348	361.856849875124
2352	361.896539398895
2356	361.934890912495
2360	361.973242426094
2364	362.011593939693
2368	362.049945453292
2372	362.088296966891
2376	362.126648480491
2380	362.16499999409
2384	362.203351507689
2388	362.241703021288
2392	362.280054534887
2396	362.318406048486
2400	362.356757562086
2404	362.395109075685
2408	362.433460589284
2412	362.471812102883
2416	362.510163616482
2420	362.548515130081
2424	362.586866643681
2428	362.62521815728
2432	362.663569670879
2436	362.701921184478
2440	362.740272698077
2444	362.778624211676
2448	362.816975725276
2452	362.855327238875
2456	362.893678752474
2460	362.932030266073
2464	362.970381779672
2468	363.00847515666
2472	363.042985114915
2476	363.07749507317
2480	363.112005031425
2484	363.14651498968
2488	363.181024947935
2492	363.21553490619
2496	363.250044864445
2500	363.2845548227
2504	363.319064780954
2508	363.353574739209
2512	363.388084697464
2516	363.422594655719
2520	363.457104613974
2524	363.491614572229
2528	363.526124530484
2532	363.560634488739
2536	363.595144446994
2540	363.629654405249
2544	363.664164363503
2548	363.698674321758
2552	363.733184280013
2556	363.767694238268
2560	363.802204196523
2564	363.836714154778
2568	363.871224113033
2572	363.905734071288
2576	363.940244029543
2580	363.974753987798
2584	364.009263946052
2588	364.042653395043
2592	364.074620711223
2596	364.106588027403
2600	364.138555343583
2604	364.170522659763
2608	364.202489975943
2612	364.234457292122
2616	364.266424608302
2620	364.298391924482
2624	364.330359240662
2628	364.362326556842
2632	364.394293873022
2636	364.426261189202
2640	364.458228505381
2644	364.490195821561
2648	364.522163137741
2652	364.554130453921
2656	364.586097770101
2660	364.618065086281
2664	364.650032402461
2668	364.681999718641
2672	364.71396703482
2676	364.745934351
2680	364.77790166718
2684	364.80986898336
2688	364.84183629954
2692	364.87380361572
2696	364.9057709319
2700	364.937738248079
2704	364.969705564259
2708	365.00087824696
2712	365.031811401989
2716	365.062680432667
2720	365.093485338994
2724	365.124226120969
2728	365.154902778592
2732	365.185515311865
2736	365.216063720786
2740	365.246548005356
2744	365.276968165574
2748	365.307324201441
2752	365.337616112957
2756	365.367843900121
2760	365.398007562934
2764	365.428107101396
2768	365.458142515506
2772	365.488113805265
2776	365.518020970673
2780	365.547864011729
2784	365.577642928434
2788	365.607357720788
2792	365.63700838879
2796	365.666594932441
2800	365.69611735174
2804	365.725575646689
2808	365.754969817286
2812	365.784299863531
2816	365.813565785425
2820	365.842767582968
2824	365.87190525616
2828	365.900978805
2832	365.929988229489
2836	365.958933529626
2840	365.987814705413
2844	366.016631756847
2848	366.045384683931
2852	366.074073486663
2856	366.102698165044
2860	366.131258719073
2864	366.159755148751
2868	366.188187454078
2872	366.216555635054
2876	366.244859691678
2880	366.27309962395
2884	366.301275431872
2888	366.329387115442
2892	366.35743467466
2896	366.385418109528
2900	366.413337420044
2904	366.441192606209
2908	366.468983668022
2912	366.496710605484
2916	366.524373418594
2920	366.551972107354
2924	366.579506671762
2928	366.606977111818
2932	366.634383427524
2936	366.661725618878
2940	366.68900368588
2944	366.71607379008
2948	366.74296059504
2952	366.769774704995
2956	366.796516119947
2960	366.823184839896
2964	366.84978086484
2968	366.876304194782
2972	366.902754829719
2976	366.929132769654
2980	366.955438014584
2984	366.981670564511
2988	367.007830419434
2992	367.033917579354
2996	367.05993204427
3000	367.085873814183
3004	367.111742889092
3008	367.137539268998
3012	367.1632629539
3016	367.188913943798
3020	367.214492238693
3024	367.239997838584
3028	367.265430743472
3032	367.290790953356
3036	367.316078468236
3040	367.341293288113
3044	367.366435412986
3048	367.391504842856
3052	367.416501577722
3056	367.441425617585
3060	367.466276962444
3064	367.4910556123
3068	367.515761567151
3072	367.540394827
3076	367.564955391844
3080	367.589443261686
3084	367.613858436523
3088	367.638200916357
3092	367.662470701188
3096	367.686667791015
3100	367.710792185838
3104	367.734843885658
3108	367.758822890474
3112	367.782729200286
3116	367.806562815096
3120	367.830323734901
3124	367.854011959703
3128	367.877627489501
3132	367.901170324296
3136	367.924640464087
3140	367.948037908874
3144	367.971362658658
3148	367.994614713439
3152	368.017794073216
3156	368.040900737989
3160	368.063934707759
3164	368.086895982525
3168	368.109784562287
3172	368.132600447046
3176	368.155343636802
3180	368.178139180432
3184	368.201151708063
3188	368.224105167522
3192	368.246999558811
3196	368.269834881927
3200	368.292611136872
3204	368.315328323645
3208	368.337986442247
3212	368.360585492677
3216	368.383125474936
3220	368.405606389023
3224	368.428028234939
3228	368.450391012683
3232	368.472694722255
3236	368.494939363656
3240	368.517124936885
3244	368.539251441943
3248	368.561318878829
3252	368.583327247543
3256	368.605276548087
3260	368.627166780458
3264	368.648997944658
3268	368.670770040686
3272	368.692483068543
3276	368.714137028228
3280	368.735731919742
3284	368.757267743084
3288	368.778744498254
3292	368.800162185253
3296	368.82152080408
3300	368.842820354736
3304	368.864060837221
3308	368.885242251533
3312	368.906364597674
3316	368.927427875644
3320	368.948432085442
3324	368.969377227068
3328	368.990263300523
3332	369.011090305806
3336	369.031858242918
3340	369.052567111858
3344	369.073216912627
3348	369.093807645224
3352	369.114339309649
3356	369.134811905903
3360	369.155225433985
3364	369.175579893896
3368	369.195875285635
3372	369.216111609203
3376	369.236288864599
3380	369.256407051823
3384	369.276466170876
3388	369.296466221758
3392	369.316407204468
3396	369.336289119006
3400	369.356111965372
3404	369.375875743567
3408	369.395580453591
3412	369.415226095443
3416	369.434839716834
3420	369.454866614276
3424	369.474850989765
3428	369.494792843302
3432	369.514692174888
3436	369.53454898452
3440	369.554363272201
3444	369.57413503793
3448	369.593864281706
3452	369.61355100353
3456	369.633195203402
3460	369.652796881322
3464	369.672356037289
3468	369.691872671305
3472	369.711346783368
3476	369.730778373479
3480	369.750167441638
3484	369.769513987844
3488	369.788818012099
3492	369.808079514401
3496	369.827298494751
3500	369.846474953149
3504	369.865608889594
3508	369.884700304088
3512	369.903749196629
3516	369.922755567218
3520	369.941719415855
3524	369.96064074254
3528	369.979519547273
3532	369.998355830053
3536	370.017149590881
3540	370.035900829757
3544	370.054609546681
3548	370.073275741653
3552	370.091899414672
3556	370.110480565739
3560	370.129019194854
3564	370.147515302017
3568	370.165968887228
3572	370.184379950486
3576	370.202748491793
3580	370.221074511147
3584	370.239358008549
3588	370.257598983998
3592	370.275797437496
3596	370.293953369041
3600	370.312066778635
3604	370.330137666276
3608	370.348166031964
3612	370.366151875701
3616	370.384095197485
3620	370.401995997318
3624	370.419854275198
3628	370.437670031125
3632	370.455443265101
3636	370.473173977125
3640	370.490862167196
3644	370.508507835315
3648	370.526110981482
3652	370.543671605697
3656	370.561189707959
3660	370.57866528827
3664	370.596098346628
3668	370.613488883034
3672	370.630836897488
3676	370.648142389989
3680	370.665405360539
3684	370.682625809136
3688	370.699803735781
3692	370.716939140474
3696	370.734032023215
3700	370.751082384003
3704	370.768090222839
3708	370.785055539723
3712	370.801978334655
3716	370.818858607635
3720	370.835696358663
3724	370.852491587738
3728	370.869244294861
3732	370.885954480032
3736	370.902622143251
3740	370.919247284518
3744	370.935829903832
3748	370.952370001194
3752	370.968867576604
3756	370.985322630062
3760	371.001735161568
3764	371.018105171121
3768	371.034432658723
3772	371.050717624372
3776	371.066960068069
3780	371.083159989813
3784	371.099317389606
3788	371.115432267446
3792	371.131504623334
3796	371.14753445727
3800	371.163521769254
3804	371.179466559286
3808	371.195368827365
3812	371.211228573492
3816	371.227045797668
3820	371.24282049989
3824	371.258552680161
3828	371.27424233848
3832	371.289889474846
3836	371.30549408926
3840	371.321056181722
3844	371.336575752232
3848	371.352052800789
3852	371.367487327395
3856	371.382879332048
3860	371.398228814749
3864	371.413535775498
3868	371.428800214294
3872	371.444022131138
3876	371.459201526031
3880	371.474338398971
3884	371.489432749959
3888	371.504484578994
3892	371.519543684975
3896	371.534602343785
3900	371.549620004199
3904	371.564596666217
3908	371.57953232984
3912	371.594426995068
3916	371.6092806619
3920	371.624093330336
3924	371.638865000377
3928	371.653595672022
3932	371.668285345272
3936	371.682934020127
3940	371.697541696586
3944	371.712108374649
3948	371.726634054317
3952	371.741118735589
3956	371.755562418466
3960	371.769965102947
3964	371.784326789033
3968	371.798647476724
3972	371.812927166018
3976	371.827165856918
3980	371.841363549422
3984	371.85552024353
3988	371.869635939243
3992	371.88371063656
3996	371.897744335482
4000	371.911737036008
4004	371.925688738139
4008	371.939599441874
4012	371.953469147214
4016	371.967297854158
4020	371.981085562707
4024	371.99483227286
4028	372.008537984618
4032	372.02220269798
4036	372.035826412947
4040	372.049409129518
4044	372.062950847694
4048	372.076451567474
4052	372.089911288859
4056	372.103330011848
4060	372.116707736442
4064	372.13004446264
4068	372.143340190443
4072	372.15659491985
4076	372.169808650862
4080	372.182981383478
4084	372.196113117699
4088	372.209203853524
4092	372.222253590953
4096	372.235262329987
4100	372.248230070626
4104	372.261156812869
4108	372.274042556717
4112	372.286887302169
4116	372.299691049226
4120	372.312453797887
4124	372.325175548152
4128	372.337856300022
4132	372.350496053497
4136	372.363094808576
4140	372.37565256526
4144	372.388169323548
4148	372.40064508344
4152	372.413079844937
4156	372.425473608039
4160	372.437826372745
4164	372.450138139056
4168	372.462408906971
4172	372.47463867649
4176	372.486827447614
4180	372.498975220343
4184	372.511081994676
4188	372.523147770613
4192	372.535172548155
4196	372.547156327302
4200	372.559099108053
4204	372.571000890408
4208	372.582861674368
4212	372.594681459933
4216	372.606460247102
4220	372.618198035875
4224	372.629894826253
4228	372.641550618235
4232	372.653165411822
4236	372.664739207014
4240	372.67627200381
4244	372.68776380221
4248	372.699214602215
4252	372.710624403824
4256	372.721993207038
4260	372.733321011857
4264	372.74460781828
4268	372.755853626307
4272	372.767058435939
4276	372.778222247175
4280	372.789345060016
4284	372.800426874461
4288	372.811467690511
4292	372.822467508166
4296	372.833426327424
4300	372.844344148288
4304	372.855220970756
4308	372.866056794828
4312	372.876851620505
4316	372.887605447786
4320	372.898856480083
4324	372.910141162623
4328	372.921396046268
4332	372.932621131018
4336	372.943816416872
4340	372.954981903832
4344	372.966117591897
4348	372.977223481067
4352	372.988299571342
4356	372.999345862722
4360	373.010362355206
4364	373.021349048796
4368	373.032305943491
4372	373.043233039291
4376	373.054130336196
4380	373.064997834206
4384	373.075835533321
4388	373.086643433541
4392	373.097421534866
4396	373.108169837296
4400	373.118888340831
4404	373.129577045471
4408	373.140235951216
4412	373.150865058066
4416	373.161464366021
4420	373.172033875081
4424	373.182573585246
4428	373.193083496516
4432	373.203563608892
4436	373.214013922372
4440	373.224434436957
4444	373.234825152647
4448	373.245186069442
4452	373.255517187342
4456	373.265818506348
4460	373.276090026458
4464	373.286331747673
4468	373.296543669993
4472	373.306725793419
4476	373.316878117949
4480	373.327000643584
4484	373.337093370324
4488	373.34715629817
4492	373.35718942712
4496	373.367192757175
4500	373.377166288336
4504	373.387110020601
4508	373.397023953971
4512	373.406908088447
4516	373.416762424027
4520	373.426586960713
4524	373.436381698503
4528	373.446146637399
4532	373.455881777399
4536	373.465587118505
4540	373.475262660715
4544	373.484908404031
4548	373.494524348451
4552	373.504110493977
4556	373.513666840607
4560	373.523193388343
4564	373.532690137183
4568	373.542157087129
4572	373.55159423818
4576	373.561001590335
4580	373.570379143596
4584	373.579726897961
4588	373.589044853432
4592	373.598333010008
4596	373.607591367688
4600	373.616819926474
4604	373.626018686365
4608	373.635187647361
4612	373.644326809461
4616	373.653436172667
4620	373.662515736978
4624	373.671565502394
4628	373.680585468914
4632	373.68957563654
4636	373.698536005271
4640	373.707466575107
4644	373.716367346048
4648	373.725238318094
4652	373.734079491244
4656	373.7428908655
4660	373.751672440861
4664	373.760424217327
4668	373.769146194898
4672	373.777838373574
4676	373.786500753355
4680	373.795133334241
4684	373.803736116232
4688	373.812309099328
4692	373.820852283529
4696	373.829365668835
4700	373.837849255246
4704	373.846303042762
4708	373.854727031383
4712	373.863121221109
4716	373.87148561194
4720	373.879820203876
4724	373.888124996918
4728	373.896399991064
4732	373.904645186315
4736	373.912860582671
4740	373.921046180132
4744	373.929662259621
4748	373.939742763804
4752	373.949829619474
4756	373.959922826634
4760	373.970022385281
4764	373.980128295418
4768	373.990240557042
4772	374.000359170155
4776	374.010484134757
4780	374.020615450846
4784	374.030753118425
4788	374.040897137491
4792	374.051047508046
4796	374.06120423009
4800	374.072681004258
4804	374.100960203974
4808	374.131610533023
4812	374.164631991403
4816	374.200024579115
4820	374.237788296159
4824	374.277923142536
4828	374.320429118243
4832	374.365306223283
4836	374.412554457655
4840	374.462173821359
4844	374.514164314395
4848	374.568525936762
4852	374.625258688462
4856	374.684362569493
4860	374.745837579857
4864	374.809683719552
4868	374.875900988579
4872	374.944489386938
4876	375.015448914629
4880	375.088779571652
4884	375.164481358007
4888	375.242392945139
4892	375.321796209403
4896	375.404108860023
4900	375.490830301847
4904	375.583086721734
4908	375.680732616046
4912	375.800347618418
4916	375.931333919743
4920	376.062320221068
4924	376.193306522393
4928	376.324292823718
4932	376.464223412699
4936	376.608264562052
4940	376.758546533624
4944	376.930992525378
4948	377.103438517132
4952	377.275884508886
4956	377.448330500639
4960	377.631149009563
4964	377.839502664871
4968	378.047856320179
4972	378.256209975487
4976	378.464563630794
4980	378.672917286103
4984	378.881270941411
4988	379.089624596719
4992	379.297978252027
4996	379.506331907334
5000	379.71938794121
5004	379.938749563322
5008	380.158111185433
5012	380.377472807545
5016	380.596834429657
5020	380.824938795229
5024	381.061914977939
5028	381.298891160649
5032	381.535867343359
5036	381.772843526069
5040	382.009819708779
5044	382.246795891488
5048	382.483772074198
5052	382.720748256908
5056	382.957724439618
5060	383.198616668122
5064	383.441763259426
5068	383.68490985073
5072	383.928056442035
5076	384.171203033339
5080	384.414349624644
5084	384.657496215948
5088	384.900642807252
5092	385.143789398557
5096	385.386935989861
5100	385.630082581166
5104	385.87322917247
5108	386.116375763774
5112	386.359522355079
5116	386.602668946383
5120	386.845815537688
5124	387.088962128992
5128	387.332108720297
5132	387.575255311601
5136	387.818401902905
5140	388.054944577289
5144	388.290844276336
5148	388.526743975383
5152	388.76264367443
5156	388.998543373476
5160	389.234443072523
5164	389.47034277157
5168	389.706242470617
5172	389.942142169663
5176	390.17804186871
5180	390.413941567757
5184	390.649841266804
5188	390.885740965851
5192	391.121640664897
5196	391.357540363944
5200	391.593440062991
5204	391.829339762038
5208	392.065239461084
5212	392.301139160131
5216	392.534530041552
5220	392.757078011783
5224	392.979625982014
5228	393.202173952245
5232	393.424721922476
5236	393.647269892707
5240	393.869817862938
5244	394.09236583317
5248	394.314913803401
5252	394.537461773632
5256	394.760009743863
5260	394.982557714094
5264	395.205105684325
5268	395.427653654556
5272	395.650201624787
5276	395.872749595018
5280	396.095297565249
5284	396.31784553548
5288	396.540393505711
5292	396.762941475942
5296	396.982431167885
5300	397.197917911472
5304	397.412752420971
5308	397.626934696381
5312	397.840464737703
5316	398.053342544936
5320	398.265568118081
5324	398.477141457137
5328	398.688062562105
5332	398.898331432985
5336	399.107948069776
5340	399.316912472479
5344	399.525224641093
5348	399.732884575618
5352	399.939892276056
5356	400.146247742405
5360	400.351950974665
5364	400.557001972837
5368	400.76140073692
5372	400.965147266915
5376	401.168241562822
5380	401.37068362464
5384	401.57247345237
5388	401.773611046011
5392	401.974096405564
5396	402.173929531028
5400	402.373110422404
5404	402.571639079691
5408	402.76951550289
5412	402.966739692001
5416	403.163311647023
5420	403.359231367957
5424	403.554498854802
5428	403.749114107559
5432	403.943077126227
5436	404.136387910807
5440	404.329046461298
5444	404.521052777701
5448	404.712406860015
5452	404.903051903668
5456	405.089824482592
5460	405.275782927811
5464	405.460927239324
5468	405.645257417132
5472	405.828773461234
5476	406.011475371631
5480	406.193363148322
5484	406.374436791308
5488	406.554696300588
5492	406.734141676163
5496	406.912772918032
5500	407.090590026196
5504	407.267593000654
5508	407.443781841407
5512	407.619156548453
5516	407.793717121795
5520	407.967463561431
5524	408.140395867362
5528	408.312514039587
5532	408.483818078106
5536	408.65430798292
5540	408.823983754029
5544	408.992845391432
5548	409.160892895129
5552	409.328126265121
5556	409.494545501407
5560	409.660150603988
5564	409.824941572863
5568	409.988918408033
5572	410.152081109498
5576	410.314429677256
5580	410.47596411131
5584	410.636684411657
5588	410.7965905783
5592	410.955682611236
5596	411.113960510468
5600	411.271424275993
5604	411.428073907813
5608	411.583909405928
5612	411.739602889301
5616	411.895033349068
5620	412.049708500036
5624	412.203628342203
5628	412.356792875571
5632	412.509202100139
5636	412.660856015907
5640	412.811754622875
5644	412.961897921043
5648	413.111285910412
5652	413.259918590981
5656	413.40779596275
5660	413.554918025719
5664	413.701284779889
5668	413.846896225259
5672	413.991752361828
5676	414.135853189599
5680	414.279198708569
5684	414.421788918739
5688	414.56362382011
5692	414.704703412681
5696	414.845027696452
5700	414.984596671424
5704	415.123410337595
5708	415.261468694967
5712	415.398771743539
5716	415.535319483311
5720	415.671111914283
5724	415.806149036456
5728	415.940430849829
5732	416.073957354402
5736	416.206728550175
5740	416.338744437148
5744	416.470005015322
5748	416.600510284696
5752	416.73026024527
5756	416.859254897044
5760	416.987494240018
5764	417.114978274193
5768	417.241706999568
5772	417.367680416143
5776	417.492898523918
5780	417.617361322893
5784	417.741068813069
5788	417.864020994445
5792	417.986217867021
5796	418.107659430797
5800	418.228345685774
5804	418.34827663195
5808	418.467452269327
5812	418.585872597904
5816	418.703537617682
5820	418.820447328659
5824	418.936601730837
5828	419.052000824215
5832	419.166644608793
5836	419.280533084571
5840	419.39366625155
5844	419.506044109728
5848	419.617666659107
5852	419.728533899687
5856	419.838645831466
5860	419.948002454445
5864	420.056603768625
5868	420.164449774005
5872	420.271540470585
5876	420.377875858366
5880	420.483455937346
5884	420.588280707527
5888	420.692350168908
5892	420.795664321489
5896	420.898223165271
5900	421.000026700252
5904	421.101074926434
5908	421.201367843816
5912	421.300905452398
5916	421.399687752181
5920	421.497714743163
5924	421.594986425346
5928	421.695469060196
5932	421.797207459043
5936	421.898337686057
5940	421.998859741236
5944	422.098773624582
5948	422.198079336093
5952	422.296776875769
5956	422.394866243612
5960	422.49234743962
5964	422.589220463794
5968	422.685485316134
5972	422.781141996639
5976	422.87619050531
5980	422.970630842147
5984	423.06446300715
5988	423.157687000319
5992	423.250302821653
5996	423.342310471153
6000	423.433709948819
6004	423.52450125465
6008	423.614684388648
6012	423.704259350811
6016	423.79322614114
6020	423.881584759634
6024	423.969335206295
6028	424.056477481121
6032	424.143011584113
6036	424.228937515271
6040	424.314255274594
6044	424.398964862083
6048	424.483066277738
6052	424.566559521559
6056	424.649444593545
6060	424.731721493698
6064	424.813390222016
6068	424.894450778499
6072	424.974903163149
6076	425.054747375964
6080	425.133983416945
6084	425.212611286092
6088	425.290630983404
6092	425.368042508883
6096	425.444845862527
6100	425.521041044337
6104	425.596628054312
6108	425.671606892454
6112	425.745977558761
6116	425.819740053234
6120	425.892894375872
6124	425.965440526677
6128	426.037378505647
6132	426.108708312783
6136	426.179429948084
6140	426.249543411552
6144	426.319048703185
6148	426.387945822984
6152	426.456234770949
6156	426.523915547079
6160	426.590988151376
6164	426.657452583838
6168	426.723308844465
6172	426.788556933259
6176	426.853196850218
6180	426.917228595343
6184	426.980652168634
6188	427.043467570091
6192	427.105674799713
6196	427.167273857501
6200	427.228264743455
6204	427.288647457575
6208	427.34842199986
6212	427.407588370311
6216	427.466146568928
6220	427.524096595711
6224	427.581438450659
6228	427.638172133773
6232	427.694297645053
6236	427.749814984499
6240	427.80472415211
6244	427.86495180849
6248	427.926372970193
6252	427.987375701958
6256	428.047960003785
6260	428.108125875676
6264	428.167873317629
6268	428.227202329645
6272	428.286112911723
6276	428.344605063865
6280	428.402678786069
6284	428.460334078335
6288	428.517570940665
6292	428.574389373057
6296	428.630789375512
6300	428.686770948029
6304	428.74233409061
6308	428.797478803253
6312	428.852205085959
6316	428.906512938727
6320	428.960402361558
6324	429.013873354452
6328	429.066925917409
6332	429.119560050428
6336	429.17177575351
6340	429.223573026655
6344	429.274951869862
6348	429.325912283133
6352	429.376454266465
6356	429.426577819861
6360	429.47628294332
6364	429.525569636841
6368	429.574437900424
6372	429.622887734071
6376	429.67091913778
6380	429.718532111552
6384	429.765726655387
6388	429.812502769284
6392	429.858860453244
6396	429.904799707267
6400	429.950320531353
6404	429.995422925501
6408	430.040106889712
6412	430.084372423986
6416	430.128219528322
6420	430.171648202721
6424	430.214658447183
6428	430.257250261708
6432	430.299423646295
6436	430.341178600945
6440	430.382515125658
6444	430.423433220433
6448	430.463932885272
6452	430.504014120172
6456	430.543676925136
6460	430.582921300162
6464	430.621747245251
6468	430.660154760403
6472	430.698143845618
6476	430.735714500895
6480	430.772866726235
6484	430.809600521637
6488	430.845915887103
6492	430.881812822631
6496	430.917291328222
6500	430.952351403875
6504	430.986993049592
6508	431.02121626537
6512	431.055021051212
6516	431.088407407117
6520	431.121375333084
6524	431.153924829113
6528	431.186055895206
6532	431.217768531361
6536	431.249062737579
6540	431.27993851386
6544	431.310395860203
6548	431.34043477661
6552	431.370055263078
6556	431.39925731961
6560	431.433699806941
6564	431.468569916552
6568	431.503180884753
6572	431.537532711543
6576	431.571625396922
6580	431.605458940891
6584	431.639033343448
6588	431.672348604595
6592	431.705404724331
6596	431.738201702656
6600	431.77073953957
6604	431.803018235073
6608	431.835037789166
6612	431.866798201847
6616	431.898299473118
6620	431.929541602978
6624	431.960524591428
6628	431.991248438466
6632	432.021713144094
6636	432.05191870831
6640	432.081865131116
6644	432.111552412511
6648	432.140980552496
6652	432.170149551069
6656	432.199059408231
6660	432.227710123983
6664	432.256101698324
6668	432.284234131254
6672	432.312107422773
6676	432.339721572882
6680	432.367076581579
6684	432.394172448866
6688	432.421009174742
6692	432.447586759207
6696	432.473905202261
6700	432.499964503905
6704	432.525764664137
6708	432.551305682959
6712	432.57658756037
6716	432.60161029637
6720	432.626373890959
6724	432.650878344138
6728	432.675123655906
6732	432.699109826262
6736	432.722836855208
6740	432.746304742743
6744	432.769513488868
6748	432.792463093581
6752	432.815153556884
6756	432.837584878775
6760	432.859757059256
6764	432.881670098327
6768	432.903323995986
6772	432.924718752234
6776	432.945854367072
6780	432.966730840499
6784	432.987348172515
6788	433.00770636312
6792	433.027805412314
6796	433.047645320098
6800	433.06722608647
6804	433.086547711432
6808	433.105610194983
6812	433.124413537123
6816	433.142957737852
6820	433.161242797171
6824	433.179268715079
6828	433.197035491575
6832	433.214543126661
6836	433.231791620337
6840	433.248780972601
6844	433.265511183455
6848	433.281982252897
6852	433.298194180929
6856	433.31414696755
6860	433.32984061276
6864	433.345275116559
6868	433.360450478948
6872	433.375366699926
6876	433.394241685338
6880	433.412975732505
6884	433.431556542177
6888	433.449984114352
6892	433.46825844903
6896	433.486379546212
6900	433.504347405898
6904	433.522162028087
6908	433.53982341278
6912	433.557331559976
6916	433.574686469676
6920	433.591888141879
6924	433.608936576586
6928	433.625831773797
6932	433.642573733511
6936	433.659162455728
6940	433.675597940449
6944	433.691880187674
6948	433.708009197402
6952	433.723984969634
6956	433.73980750437
6960	433.755476801609
6964	433.770992861351
6968	433.786355683597
6972	433.801565268347
6976	433.8166216156
6980	433.831524725357
6984	433.846274597617
6988	433.860871232381
6992	433.875314629649
6996	433.88960478942
7000	433.903741711694
7004	433.917725396472
7008	433.931555843754
7012	433.945233053539
7016	433.958757025828
7020	433.97212776062
7024	433.985345257916
7028	433.998409517716
7032	434.011320540019
7036	434.024078324825
7040	434.036682872136
7044	434.049134181949
7048	434.061432254267
7052	434.073577089087
7056	434.085568686412
7060	434.09740704624
7064	434.109092168571
7068	434.120624053406
7072	434.132002700745
7076	434.143228110587
7080	434.154300282933
7084	434.165219217782
7088	434.175984915135
7092	434.186597374992
7096	434.197056597352
7100	434.207362582215
7104	434.217515329582
7108	434.227514839453
7112	434.237361111827
7116	434.247054146705
7120	434.256593944086
7124	434.265980503971
7128	434.27521382636
7132	434.284293911252
7136	434.293220758647
7140	434.301994368547
7144	434.310614740949
7148	434.319081875856
7152	434.327395773265
7156	434.335556433179
7160	434.343563855596
7164	434.351418040516
7168	434.35911898794
7172	434.366666697868
7176	434.374061170299
7180	434.381302405234
7184	434.388390402672
7188	434.395626691542
7192	434.405360488374
7196	434.415014761859
7200	434.424589511995
7204	434.434084738784
7208	434.443500442225
7212	434.452836622317
7216	434.462093279062
7220	434.471270412459
7224	434.480368022508
7228	434.489386109208
7232	434.498324672561
7236	434.507183712566
7240	434.515963229223
7244	434.524663222532
7248	434.533283692493
7252	434.541824639106
7256	434.550286062371
7260	434.558667962288
7264	434.566970338857
7268	434.575193192078
7272	434.583336521951
7276	434.591400328476
7280	434.599384611653
7284	434.607289371483
7288	434.615114607964
7292	434.622860321097
7296	434.630526510882
7300	434.63811317732
7304	434.645620320409
7308	434.65304794015
7312	434.660396036544
7316	434.667664609589
7320	434.674853659286
7324	434.681963185636
7328	434.688993188637
7332	434.695943668291
7336	434.702814624596
7340	434.709606057554
7344	434.716317967164
7348	434.722950353425
7352	434.729503216339
7356	434.735976555905
7360	434.742370372122
7364	434.748684664992
7368	434.754919434514
7372	434.761074680687
7376	434.767150403513
7380	434.773146602991
7384	434.779063279121
7388	434.784900431903
7392	434.790658061337
7396	434.796336167423
7400	434.801934750161
7404	434.807453809551
7408	434.812893345593
7412	434.818253358287
7416	434.823533847633
7420	434.828734813631
7424	434.833856256281
7428	434.838898175583
7432	434.843860571538
7436	434.848743444144
7440	434.853546793402
7444	434.858270619312
7448	434.862914921875
7452	434.867479701089
7456	434.871964956955
7460	434.876370689474
7464	434.880696898644
7468	434.884943584466
7472	434.889110746941
7476	434.893198386067
7480	434.897206501846
7484	434.901135094276
7488	434.904984163359
7492	434.908753709094
7496	434.91244373148
7500	434.916054230519
7504	434.9199190326
7508	434.924983939223
7512	434.930009501339
7516	434.93499571895
7520	434.939942592054
7524	434.944850120653
7528	434.949718304745
7532	434.954547144331
7536	434.959336639411
7540	434.964086789985
7544	434.968797596053
7548	434.973469057615
7552	434.978101174671
7556	434.982693947221
7560	434.987247375265
7564	434.991761458802
7568	434.996236197834
7572	435.00067159236
7576	435.005067642379
7580	435.009424347892
7584	435.0137417089
7588	435.018019725401
7592	435.022258397396
7596	435.026457724886
7600	435.030617707869
7604	435.034738346346
7608	435.038819640317
7612	435.042861589782
7616	435.04686419474
7620	435.050827455193
7624	435.05475137114
7628	435.05863594258
7632	435.062481169515
7636	435.066287051944
7640	435.070053589866
7644	435.073780783282
7648	435.077468632193
7652	435.081117136597
7656	435.084726296495
7660	435.088296111887
7664	435.091826582773
7668	435.095317709153
7672	435.098769491027
7676	435.102181928395
7680	435.105555021257
7684	435.108888769613
7688	435.112183173462
7692	435.115438232806
7696	435.118653947643
7700	435.121830317975
7704	435.1249673438
7708	435.128065025119
7712	435.131123361933
7716	435.13414235424
7720	435.137122002041
7724	435.140062305336
7728	435.142963264125
7732	435.145824878408
7736	435.148647148185
7740	435.151430073456
7744	435.15417365422
7748	435.156877890479
7752	435.159542782232
7756	435.162168329478
7760	435.164754532219
7764	435.167301390453
7768	435.169808904182
7772	435.172277073404
7776	435.17470589812
7780	435.17709537833
7784	435.179445514034
7788	435.181756305232
7792	435.184027751924
7796	435.18625985411
7800	435.18845261179
7804	435.190606024964
7808	435.192720093632
7812	435.194794817793
7816	435.196830197449
7820	435.199075587956
7824	435.201833043765
7828	435.204571043274
7832	435.207289586482
7836	435.209988673389
7840	435.212668303995


==> tiks/datta1d/all-outs-17.tsv <==
0	293.150000000103
4	293.150009265728
8	293.150140422274
12	293.152362433058
16	293.156006227355
20	293.167328231574
24	293.184474803797
28	293.209239019155
32	293.241467644353
36	293.282795985772
40	293.33706188343
44	293.405283799579
48	293.489079864789
52	293.590566749554
56	293.709702869302
60	293.847499518196
64	294.003994533012
68	294.179154298288
72	294.372754364743
76	294.584169949152
80	294.812665378576
84	295.057350802931
88	295.317362718872
92	295.591845647078
96	295.879918487194
100	296.18089356585
104	296.494172868597
108	296.819223726154
112	297.155660662363
116	297.503146574766
120	297.861352881377
124	298.229967400825
128	298.608643722155
132	298.996948739484
136	299.394426078802
140	299.800552411195
144	300.214693257557
148	300.636228440552
152	301.064503950158
156	301.498796208208
160	301.938455482027
164	302.382839834339
168	302.831278952091
172	303.283197682992
176	303.738045553273
180	304.195262564053
184	304.654377280193
188	305.114944829827
192	305.576517589367
196	306.038734347667
200	306.501153959035
204	306.96346816554
208	307.425426502106
212	307.886739887933
216	308.347195754286
220	308.806536907059
224	309.264492734085
228	309.72090351837
232	310.175610779965
236	310.628438890015
240	311.079205903659
244	311.527809319452
248	311.974131987463
252	312.418056489112
256	312.859462182077
260	313.298293790294
264	313.734472560972
268	314.167921913846
272	314.598566186251
276	315.026374344948
280	315.451295440479
284	315.873284275859
288	316.292299021427
292	316.708316797956
296	317.121303653075
300	317.531224324667
304	317.938041078795
308	318.341725711142
312	318.742237565888
316	319.13951991113
320	319.533516875029
324	319.924177715973
328	320.311435070671
332	320.695205802041
336	321.075428973249
340	321.452044391815
344	321.824983942396
348	322.194176309875
352	322.559582947617
356	322.92116184316
360	323.278877836663
364	323.632702119099
368	323.982628583859
372	324.32864827198
376	324.6707607179
380	325.008982009319
384	325.343328544974
388	325.673826188335
392	326.000512683593
396	326.323441975465
400	326.642647460053
404	326.958188706279
408	327.270130794902
412	327.578544938888
416	327.883501762392
420	328.185079195837
424	328.483356889563
428	328.778427097629
432	329.070383732021
436	329.359315809581
440	329.645325955903
444	329.928517801718
448	330.20898958429
452	330.486843085326
456	330.762176597036
460	331.035089206958
464	331.305687604428
468	331.574073998708
472	331.840348247453
476	332.104615859645
480	332.366980413748
484	332.627545585938
488	332.886420451327
492	333.143712156798
496	333.399539714439
500	333.654027391851
504	333.907304366927
508	334.159502875435
512	334.410757676826
516	334.661206036183
520	334.910979913501
524	335.160205362952
528	335.408996624582
532	335.657458420122
536	335.905684706553
540	336.153757959387
544	336.401750236715
548	336.649724603883
552	336.897734485409
556	337.145825102018
560	337.394034250947
564	337.642393432284
568	337.890928356056
572	338.139659636411
576	338.388603427593
580	338.637771953095
584	338.887173974916
588	339.136815172585
592	339.386698574781
596	339.636824903822
600	339.887192857118
604	340.137799365396
608	340.388639818721
612	340.639708267699
616	340.890997617778
620	341.14249966977
624	341.394204432281
628	341.646098093757
632	341.898157164687
636	342.150338743616
640	342.402547117159
644	342.654705554015
648	342.906651843246
652	343.158199610412
656	343.409380610434
660	343.659883296634
664	343.909845234318
668	344.15905934675
672	344.407417520025
676	344.654986260933
680	344.901539517696
684	345.147180489206
688	345.391844739635
692	345.635511764616
696	345.878205172906
700	346.119930738975
704	346.36068572933
708	346.600520565934
712	346.839442620939
716	347.077458976515
720	347.314651547349
724	347.550979967229
728	347.786521135369
732	348.021274981177
736	348.255272851021
740	348.488554056626
744	348.721115431754
748	348.953014484156
752	349.184229366793
756	349.414826984401
760	349.64478038539
764	349.874143435213
768	350.102907114476
772	350.331098881855
776	350.558732332606
780	350.785812086173
784	351.01236379795
788	351.238387458768
792	351.463906265799
796	351.688920198099
800	351.913447852703
804	352.13748968881
808	352.361061570964
812	352.584163987914
816	352.806810751215
820	353.029002292861
824	353.250750742293
828	353.472056383553
832	353.692929778219
836	353.913370676462
840	354.133387432279
844	354.352982105617
848	354.572158955212
852	354.790921995834
856	355.009271826291
860	355.22721395916
864	355.444747319509
868	355.661876364694
872	355.878600986504
876	356.094924027331
880	356.310846274377
884	356.52636918926
888	356.7414938117
892	356.956220536796
896	357.170550493881
900	357.384483569156
904	357.598020065114
908	357.811159771177
912	358.023902564525
916	358.236248001041
920	358.448195646967
924	358.659745159017
928	358.870895516217
932	359.08164648535
936	359.291997119481
940	359.501946318957
944	359.7114936276
948	359.920637416843
952	360.129376587919
956	360.337709966702
960	360.545635722926
964	360.753152301824
968	360.960258569043
972	361.166952664251
976	361.373232770933
980	361.579097988786
984	361.784546675154
988	361.98957680608
992	362.194187782749
996	362.398377888989
1000	362.602145361448
1004	362.805488502328
1008	363.008405820908
1012	363.210895181642
1016	363.412953681567
1020	363.614575383285
1024	363.815752653105
1028	364.016471630073
1032	364.216709025625
1036	364.416410579489
1040	364.615520582819
1044	364.813951854187
1048	365.011580450744
1052	365.208207809681
1056	365.40366399205
1060	365.597685775509
1064	365.789957776381
1068	365.980126824842
1072	366.167796680475
1076	366.35249781756
1080	366.533819586599
1084	366.711315752653
1088	366.884527362454
1092	367.053008323788
1096	367.216338968876
1100	367.374127037546
1104	367.526042848369
1108	367.671861046044
1112	367.811344882292
1116	367.944340170529
1120	368.070765964588
1124	368.190601799736
1128	368.303882092367
1132	368.410688756422
1136	368.511142849965
1140	368.605396117245
1144	368.693623101136
1148	368.776014250858
1152	368.852770205342
1156	368.92409759355
1160	368.990211138326
1164	369.051310978973
1168	369.107602428981
1172	369.159287006105
1176	369.206561390078
1180	369.249616703626
1184	369.288638036381
1188	369.323804150327
1192	369.355287320543
1196	369.383253276709
1200	369.407861219737
1204	369.429263894509
1208	369.447607704591
1212	369.463032858195
1216	369.475673537091
1220	369.485658081919
1224	369.493110877503
1228	369.498149322198
1232	369.500882800212
1236	369.501418392396
1240	369.49985835108
1244	369.496300302536
1248	369.490837445321
1252	369.483558743623
1256	369.474549115074
1260	369.463889612638
1264	369.451657600356
1268	369.437926922805
1272	369.422768068217
1276	369.406248325244
1280	369.388431933417
1284	369.369380227361
1288	369.349151774877
1292	369.327803926043
1296	369.305388763428
1300	369.281956893667
1304	369.257557121058
1308	369.232236082737
1312	369.206038353516
1316	369.17900654578
1320	369.151181404612
1324	369.122601898358
1328	369.09330530478
1332	369.063327293004
1336	369.032702001396
1340	369.00146211157
1344	368.969638918688
1348	368.937262398235
1352	368.904361269442
1356	368.870963179028
1360	368.83709510364
1364	368.80278144919
1368	368.768046501453
1372	368.732913560265
1376	368.697415619544
1380	368.661568112305
1384	368.625388533931
1388	368.588890138172
1392	368.552097542821
1396	368.515023471918
1400	368.477694310485
1404	368.440114835208
1408	368.402315728058
1412	368.364294632078
1416	368.326086015906
1420	368.287682024627
1424	368.249118123495
1428	368.210384854585
1432	368.171508856602
1436	368.132490402254
1440	368.093383278238
1444	368.054168019059
1448	368.014844624718
1452	367.97535200275
1456	367.93572235484
1460	367.89609270693
1464	367.85646305902
1468	367.816789249254
1472	367.777078111565
1476	367.737366973877
1480	367.697655836188
1484	367.658033999874
1488	367.618448332145
1492	367.578862664417
1496	367.539276996688
1500	367.49969132896
1504	367.460105661231
1508	367.420519993503
1512	367.380985044217
1516	367.342387215105
1520	367.303789385993
1524	367.265191556881
1528	367.226593727769
1532	367.187995898658
1536	367.149398069546
1540	367.110800240434
1544	367.072202411322
1548	367.03360458221
1552	366.995006753098
1556	366.956408923987
1560	366.917811094875
1564	366.879213265763
1568	366.840615436651
1572	366.802017607539
1576	366.765906700053
1580	366.73071300927
1584	366.695519318488
1588	366.660325627706
1592	366.625131936923
1596	366.589938246141
1600	366.554744555359
1604	366.519550864576
1608	366.484357173794
1612	366.449163483012
1616	366.413969792229
1620	366.378776101447
1624	366.343582410665
1628	366.308388719882
1632	366.2731950291
1636	366.238001338318
1640	366.202807647536
1644	366.167613956753
1648	366.132420265971
1652	366.097226575189
1656	366.062032884406
1660	366.026839193624
1664	365.991645502842
1668	365.956451812059
1672	365.921258121277
1676	365.886064430495
1680	365.850870739712
1684	365.81567704893
1688	365.780483358148
1692	365.745289667365
1696	365.710522477801
1700	365.680121510903
1704	365.649720544006
1708	365.619319577108
1712	365.588918610211
1716	365.558517643314
1720	365.528116676416
1724	365.497715709519
1728	365.467314742621
1732	365.436913775724
1736	365.406512808826
1740	365.376111841929
1744	365.345710875031
1748	365.315309908134
1752	365.284908941236
1756	365.254507974339
1760	365.224107007441
1764	365.193706040544
1768	365.163305073646
1772	365.132904106749
1776	365.102503139851
1780	365.072102172954
1784	365.041701206056
1788	365.011300239159
1792	364.980899272261
1796	364.950498305364
1800	364.920097338466
1804	364.889696371569
1808	364.859295404671
1812	364.828894437774
1816	364.798493470876
1820	364.77068632693
1824	364.746082644972
1828	364.721478963013
1832	364.696875281055
1836	364.672271599096
1840	364.647667917137
1844	364.623064235179
1848	364.59846055322
1852	364.573856871261
1856	364.549253189303
1860	364.524649507344
1864	364.500045825386
1868	364.475442143427
1872	364.450838461468
1876	364.42623477951
1880	364.401631097551
1884	364.377027415592
1888	364.352423733634
1892	364.327820051675
1896	364.303216369717
1900	364.278612687758
1904	364.254009005799
1908	364.229405323841
1912	364.204801641882
1916	364.180197959923
1920	364.155594277965
1924	364.130990596006
1928	364.106386914048
1932	364.081783232089
1936	364.05717955013
1940	364.032575868172
1944	364.009689166802
1948	363.987338477831
1952	363.965123293901
1956	363.943043615014
1960	363.921099441169
1964	363.899290772367
1968	363.877617608607
1972	363.856079949889
1976	363.834677796214
1980	363.813411147581
1984	363.79228000399
1988	363.771284365442
1992	363.750424231936
1996	363.729699603473
2000	363.709110480051
2004	363.688656861673
2008	363.668338748336
2012	363.648156140042
2016	363.62810903679
2020	363.608197438581
2024	363.588421345414
2028	363.568780757289
2032	363.549275674207
2036	363.529906096167
2040	363.51067202317
2044	363.491573455214
2048	363.472610392301
2052	363.453782834431
2056	363.435090781603
2060	363.416534233817
2064	363.398113191074
2068	363.379827653373
2072	363.361677620714
2076	363.343663093098
2080	363.325784070524
2084	363.308040552992
2088	363.290432540503
2092	363.272960033056
2096	363.255623030651
2100	363.238421533289
2104	363.221355540969
2108	363.204425053692
2112	363.187630071457
2116	363.170970594264
2120	363.154446622114
2124	363.138058155006
2128	363.12180519294
2132	363.105687735917
2136	363.089705783936
2140	363.073859336997
2144	363.058148395101
2148	363.042572958247
2152	363.027133026436
2156	363.011828599666
2160	362.99665967794
2164	362.981626261255
2168	362.966728349613
2172	362.951965943013
2176	362.937339041456
2180	362.922847644941
2184	362.908491753468
2188	362.894335352703
2192	362.880375897797
2196	362.866555909067
2200	362.852875386514
2204	362.839334330138
2208	362.825932739939
2212	362.812670615917
2216	362.799547958071
2220	362.786564766403
2224	362.773721040911
2228	362.761016781596
2232	362.748451988458
2236	362.736026661497
2240	362.723740800713
2244	362.711594406105
2248	362.699587477675
2252	362.687720015421
2256	362.675992019345
2260	362.664403489445
2264	362.652954425722
2268	362.641644828176
2272	362.630474696807
2276	362.619444031614
2280	362.608552832599
2284	362.59780109976
2288	362.587188833098
2292	362.576716032613
2296	362.566382698305
2300	362.556188830174
2304	362.54613442822
2308	362.536219492443
2312	362.526444022842
2316	362.516808019418
2320	362.507311482172
2324	362.497954411102
2328	362.488736806209
2332	362.479658667493
2336	362.470719994953
2340	362.461920788591
2344	362.453261048405
2348	362.444740774397
2352	362.436359966565
2356	362.42811862491
2360	362.420016749432
2364	362.412054340131
2368	362.404231397006
2372	362.396547920059
2376	362.389003909288
2380	362.381599364695
2384	362.374334286278
2388	362.367208674038
2392	362.360222527975
2396	362.353375848088
2400	362.346668634379
2404	362.340100886847
2408	362.333672605491
2412	362.327383790312
2416	362.32123444131
2420	362.315224558485
2424	362.309354141837
2428	362.303623191366
2432	362.297882432981
2436	362.29179478272
2440	362.28582634341
2444	362.279977115051
2448	362.274247097644
2452	362.268636291189
2456	362.263144695686
2460	362.257772311134
2464	362.252519137534
2468	362.247385174885
2472	362.242370423188
2476	362.237474882443
2480	362.232698552649
2484	362.228041433807
2488	362.223503525917
2492	362.219084828978
2496	362.214785342991
2500	362.210605067956
2504	362.206544003872
2508	362.20260215074
2512	362.19877950856
2516	362.195076077331
2520	362.191491857054
2524	362.188026847728
2528	362.184681049354
2532	362.181454461932
2536	362.178347085461
2540	362.175358919942
2544	362.172489965375
2548	362.169740221759
2552	362.167109689095
2556	362.164598367383
2560	362.162206256622
2564	362.159933356813
2568	362.157779667956
2572	362.15574519005
2576	362.153829923095
2580	362.152033867093
2584	362.150357022042
2588	362.148799387943
2592	362.147360964795
2596	362.146041752599
2600	362.144841751355
2604	362.143760961062
2608	362.142799381721
2612	362.141957013332
2616	362.141233855894
2620	362.140629909408
2624	362.140145173873
2628	362.139779649291
2632	362.13953333566
2636	362.13940623298
2640	362.139398341252
2644	362.139509660476
2648	362.139740190651
2652	362.140089931778
2656	362.140558883857
2660	362.141147046887
2664	362.141854420869
2668	362.142681005803
2672	362.143626801688
2676	362.144691808525
2680	362.144316266095
2684	362.143937629635
2688	362.143625800087
2692	362.143380777451
2696	362.143202561726
2700	362.143091152913
2704	362.143046551012
2708	362.143068756022
2712	362.143157767944
2716	362.143313586778
2720	362.143536212523
2724	362.14382564518
2728	362.144181884748
2732	362.144604931229
2736	362.14509478462
2740	362.145651444924
2744	362.146274912139
2748	362.146965186266
2752	362.147722267305
2756	362.148546155255
2760	362.149436850117
2764	362.15039435189
2768	362.151418660575
2772	362.152509776172
2776	362.15366769868
2780	362.1548924281
2784	362.156183964432
2788	362.157542307676
2792	362.158967457831
2796	362.160459414898
2800	362.162018178876
2804	362.163643749766
2808	362.165336127568
2812	362.167095312281
2816	362.168921303906
2820	362.170814102443
2824	362.172773707891
2828	362.174800120251
2832	362.176893339523
2836	362.179053365706
2840	362.181280198801
2844	362.183573838807
2848	362.185934285726
2852	362.188361539556
2856	362.190855600297
2860	362.19341646795
2864	362.196044142515
2868	362.198738623992
2872	362.20149991238
2876	362.20432800768
2880	362.207222909891
2884	362.210184619015
2888	362.213213135049
2892	362.216308457996
2896	362.219470587854
2900	362.222699524624
2904	362.225995268305
2908	362.229357818898
2912	362.232787176403
2916	362.23628334082
2920	362.239846312148
2924	362.243476090387
2928	362.247172675539
2932	362.250936067602
2936	362.254766266576
2940	362.258663272463
2944	362.262627085261
2948	362.26665770497
2952	362.270755131592
2956	362.274919365125
2960	362.279150405569
2964	362.283448252926
2968	362.287812907194
2972	362.292244368373
2976	362.296742636464
2980	362.301307711467
2984	362.305939593382
2988	362.310638282208
2992	362.315403777946
2996	362.320236080596
3000	362.325135190157
3004	362.33010110663
3008	362.335133830014
3012	362.34023336031
3016	362.345399697518
3020	362.350632841638
3024	362.355932792669
3028	362.361299550611
3032	362.366733115466
3036	362.372233487232
3040	362.37780066591
3044	362.383434651499
3048	362.389135444
3052	362.394903043413
3056	362.400737449737
3060	362.406638662973
3064	362.412606683121
3068	362.41864151018
3072	362.424743144151
3076	362.430911585034
3080	362.437146832828
3084	362.443448887534
3088	362.449817749152
3092	362.456253417681
3096	362.462755893122
3100	362.469325175475
3104	362.475961264739
3108	362.482664160915
3112	362.489433864002
3116	362.496270374002
3120	362.503173690913
3124	362.510143814735
3128	362.517180745469
3132	362.524284483115
3136	362.531455027673
3140	362.538692379142
3144	362.545996537523
3148	362.553367502815
3152	362.560805275019
3156	362.568309854135
3160	362.575881240162
3164	362.583519433101
3168	362.59052404448
3172	362.596480428955
3176	362.602474420954
3180	362.608506020477
3184	362.614575227523
3188	362.620682042093
3192	362.626826464186
3196	362.633008493804
3200	362.639228130944
3204	362.645485375609
3208	362.651780227797
3212	362.658112687508
3216	362.664482754743
3220	362.670890429502
3224	362.677335711785
3228	362.683818601591
3232	362.69033909892
3236	362.696897203774
3240	362.703492916151
3244	362.710126236051
3248	362.716797163475
3252	362.723505698423
3256	362.730251840894
3260	362.73703559089
3264	362.743856948408
3268	362.75071591345
3272	362.757612486016
3276	362.764546666106
3280	362.771518453719
3284	362.778527848856
3288	362.785574851516
3292	362.7926594617
3296	362.799781679407
3300	362.806941504639
3304	362.814138937393
3308	362.821373977672
3312	362.828646625474
3316	362.8359568808
3320	362.843304743649
3324	362.850690214022
3328	362.858113291918
3332	362.865573977338
3336	362.873072270282
3340	362.88060817075
3344	362.888181678741
3348	362.895792794255
3352	362.903441517293
3356	362.911127847855
3360	362.918851785941
3364	362.92661333155
3368	362.934412484683
3372	362.942249245339
3376	362.950123613519
3380	362.958035589222
3384	362.96598517245
3388	362.9739723632
3392	362.981997161475
3396	362.990059567273
3400	362.998159580594
3404	363.00629720144
3408	363.014472429809
3412	363.022685265701
3416	363.030935709117
3420	363.039223760057
3424	363.04754941852
3428	363.055912684507
3432	363.064313558018
3436	363.072752039052
3440	363.08122812761
3444	363.089741823691
3448	363.098293127297
3452	363.106882038425
3456	363.115508557078
3460	363.124172683254
3464	363.132874416953
3468	363.141613758176
3472	363.150390706923
3476	363.159205263193
3480	363.168057426987
3484	363.176947198305
3488	363.185874577146
3492	363.194839563511
3496	363.2038421574
3500	363.212882358812
3504	363.221960167748
3508	363.231075584207
3512	363.24022860819
3516	363.249419239697
3520	363.258647478727
3524	363.267913325281
3528	363.277216779358
3532	363.286557840959
3536	363.295936510084
3540	363.305352786732
3544	363.314806670904
3548	363.3242981626
3552	363.333827261819
3556	363.343393968562
3560	363.352998282828
3564	363.362640204618
3568	363.372319733932
3572	363.382036870769
3576	363.39179161513
3580	363.401583967014
3584	363.411413926422
3588	363.421281493354
3592	363.431186667809
3596	363.441129449788
3600	363.451109839291
3604	363.461127836317
3608	363.484489045677
3612	363.52289267942
3616	363.561840067529
3620	363.601331210003
3624	363.641366106843
3628	363.68194475805
3632	363.723067163621
3636	363.764733323559
3640	363.806943237862
3644	363.849696906532
3648	363.892994329567
3652	363.936835506967
3656	363.981220438734
3660	364.026149124866
3664	364.071621565365
3668	364.117637760229
3672	364.164197709458
3676	364.211301413054
3680	364.258948871015
3684	364.307140083342
3688	364.355875050035
3692	364.405153771094
3696	364.454976246519
3700	364.505342476309
3704	364.556252460465
3708	364.607706198987
3712	364.659703691875
3716	364.712244939128
3720	364.765329940748
3724	364.818958696733
3728	364.873131207084
3732	364.927847471801
3736	364.983107490883
3740	365.038911264331
3744	365.095258792145
3748	365.152150074325
3752	365.209585110871
3756	365.267563901783
3760	365.32608644706
3764	365.385152746703
3768	365.444762800712
3772	365.504916609086
3776	365.565614171827
3780	365.626855488933
3784	365.688640560405
3788	365.750969386243
3792	365.813841966447
3796	365.877258301016
3800	365.941218389952
3804	366.005722233253
3808	366.070769830919
3812	366.136361182952
3816	366.202496289351
3820	366.269175150115
3824	366.336397765245
3828	366.404164134741
3832	366.472474258602
3836	366.54132813683
3840	366.610725769423
3844	366.680667156382
3848	366.751152297707
3852	366.822181193397
3856	366.899834216956
3860	366.978320231586
3864	367.057547626774
3868	367.139096437544
3872	367.223960557837
3876	367.311073589768
3880	367.400435533335
3884	367.49204638854
3888	367.585906155382
3892	367.682014833861
3896	367.780258915766
3900	367.880638926202
3904	367.983218256796
3908	368.087996907547
3912	368.194974878456
3916	368.304152169522
3920	368.415528780745
3924	368.529104712126
3928	368.644879963663
3932	368.762854535359
3936	368.883028427211
3940	369.005401639221
3944	369.129974171388
3948	369.256746023712
3952	369.406378448583
3956	369.562338682486
3960	369.718298916389
3964	369.874259150292
3968	370.030219384195
3972	370.186179618098
3976	370.342139852001
3980	370.498100085905
3984	370.654060319808
3988	370.810020553711
3992	370.965980787614
3996	371.121941021517
4000	371.27790125542
4004	371.433861489323
4008	371.605419864072
4012	371.778024454672
4016	371.950629045272
4020	372.123233635872
4024	372.295838226473
4028	372.468442817073
4032	372.641047407673
4036	372.813651998273
4040	372.986256588873
4044	373.158861179473
4048	373.331465770073
4052	373.504070360673
4056	373.676674951274
4060	373.849835268689
4064	374.027910264019
4068	374.205985259349
4072	374.384060254679
4076	374.562135250008
4080	374.740210245338
4084	374.918285240668
4088	375.097234900419
4092	375.280068410989
4096	375.46290192156
4100	375.64573543213
4104	375.8285689427
4108	376.01140245327
4112	376.19423596384
4116	376.37706947441
4120	376.55990298498
4124	376.742736495551
4128	376.925570006121
4132	377.108403516691
4136	377.291237027261
4140	377.474070537831
4144	377.65376919877
4148	377.827601125406
4152	378.001433052042
4156	378.175264978678
4160	378.349096905314
4164	378.522928831951
4168	378.696760758587
4172	378.870592685223
4176	379.044424611859
4180	379.218256538495
4184	379.392088465131
4188	379.565920391767
4192	379.739752318403
4196	379.91358424504
4200	380.087416171676
4204	380.261248098312
4208	380.435080024948
4212	380.608911951584
4216	380.78274387822
4220	380.956575804856
4224	381.130407731492
4228	381.304239658128
4232	381.478071584765
4236	381.651903511401
4240	381.825735438037
4244	381.999567364673
4248	382.173399291309
4252	382.347231217945
4256	382.510574795432
4260	382.668917654198
4264	382.827260512964
4268	382.98560337173
4272	383.143946230496
4276	383.302289089262
4280	383.460631948028
4284	383.618974806794
4288	383.77731766556
4292	383.935660524327
4296	384.094003383093
4300	384.252346241859
4304	384.410689100625
4308	384.569031959391
4312	384.727374818157
4316	384.885717676923
4320	385.044060535689
4324	385.202403394455
4328	385.360746253221
4332	385.519089111987
4336	385.677431970753
4340	385.835774829519
4344	385.994117688285
4348	386.152460547051
4352	386.310803405817
4356	386.469146264584
4360	386.62748912335
4364	386.785727713351
4368	386.926793853608
4372	387.067859993866
4376	387.208926134123
4380	387.349992274381
4384	387.491058414638
4388	387.632124554896
4392	387.773190695153
4396	387.914256835411
4400	388.055322975668
4404	388.196389115926
4408	388.337455256184
4412	388.478521396441
4416	388.619587536699
4420	388.760653676956
4424	388.901719817214
4428	389.042785957471
4432	389.183852097729
4436	389.324918237986
4440	389.465984378244
4444	389.607050518502
4448	389.748116658759
4452	389.889182799017
4456	390.030248939274
4460	390.171315079532
4464	390.312381219789
4468	390.453447360047
4472	390.594513500304
4476	390.733344547142
4480	390.867419183548
4484	391.001017250423
4488	391.134138747768
4492	391.266783675583
4496	391.398952033868
4500	391.530643822622
4504	391.661859041846
4508	391.79259769154
4512	391.922859771704
4516	392.052645282337
4520	392.181954223441
4524	392.310786595014
4528	392.439142397056
4532	392.567021629569
4536	392.694424292551
4540	392.821350386003
4544	392.947799909925
4548	393.073772864316
4552	393.199269249177
4556	393.324289064508
4560	393.448832310309
4564	393.57289898658
4568	393.69648909332
4572	393.81960263053
4576	393.94223959821
4580	394.06439999636
4584	394.186083824979
4588	394.307291084068
4592	394.428021773627
4596	394.548275893656
4600	394.668053444154
4604	394.787354425122
4608	394.90617883656
4612	395.024526678468
4616	395.142397950845
4620	395.259792653693
4624	395.37671078701
4628	395.493152350796
4632	395.609117345053
4636	395.724605769779
4640	395.839617624975
4644	395.954152910641
4648	396.068211626776
4652	396.181793773382
4656	396.294899350457
4660	396.407528358002
4664	396.519680796016
4668	396.6313566645
4672	396.742555963455
4676	396.853278692878
4680	396.963524852772
4684	397.073294443135
4688	397.182587463969
4692	397.291403915272
4696	397.399743797044
4700	397.50622343739
4704	397.612167036652
4708	397.717584582341
4712	397.822476074459
4716	397.926841513004
4720	398.030680897978
4724	398.133994229379
4728	398.236781507208
4732	398.339042731464
4736	398.440777902149
4740	398.541987019261
4744	398.642670082801
4748	398.742827092769
4752	398.842458049164
4756	398.941562951988
4760	399.040141801239
4764	399.138194596918
4768	399.235721339025
4772	399.33272202756
4776	399.429196662522
4780	399.525145243912
4784	399.62056777173
4788	399.715464245976
4792	399.80983466665
4796	399.903679033751
4800	399.996997347281
4804	400.089789607238
4808	400.182055813623
4812	400.273795966435
4816	400.365010065676
4820	400.455698111344
4824	400.54586010344
4828	400.635496041964
4832	400.724605926916
4836	400.813189758295
4840	400.901247536102
4844	400.988779260337
4848	401.075784931
4852	401.162264548091
4856	401.248218111609
4860	401.333645621556
4864	401.41854707793
4868	401.502922480732
4872	401.586771829961
4876	401.670095125619
4880	401.752892367704
4884	401.835163556217
4888	401.916908691158
4892	401.998127772527
4896	402.078820800323
4900	402.158987774547
4904	402.2386286952
4908	402.317743562279
4912	402.396332375787
4916	402.474395135723
4920	402.553229079461
4924	402.632292778696
4928	402.710901657282
4932	402.789055715218
4936	402.866754952504
4940	402.94399936914
4944	403.020788965127
4948	403.097123740465
4952	403.173003695152
4956	403.248428829191
4960	403.323399142579
4964	403.397914635318
4968	403.471975307407
4972	403.545581158847
4976	403.618732189637
4980	403.691428399777
4984	403.763669789268
4988	403.835456358109
4992	403.9067881063
4996	403.977665033842
5000	404.048087140734
5004	404.118054426977
5008	404.18756689257
5012	404.256624537513
5016	404.325227361807
5020	404.393375365451
5024	404.461068548446
5028	404.52830691079
5032	404.595090452486
5036	404.661419173531
5040	404.727293073927
5044	404.792712153674
5048	404.85767641277
5052	404.922185851218
5056	404.986240469015
5060	405.049840266163
5064	405.112985242661
5068	405.17567539851
5072	405.237910733709
5076	405.299691248258
5080	405.361016942158
5084	405.421887815408
5088	405.482303868009
5092	405.54226509996
5096	405.601771511261
5100	405.660823101912
5104	405.719419871914
5108	405.777561821267
5112	405.83524894997
5116	405.892481258023
5120	405.949258745426
5124	406.00558141218
5128	406.061449258285
5132	406.116862283739
5136	406.171820488544
5140	406.227139124517
5144	406.283894507687
5148	406.340290115119
5152	406.396325946812
5156	406.452002002768
5160	406.507318282985
5164	406.562274787464
5168	406.616871516205
5172	406.671108469208
5176	406.724985646473
5180	406.778503048
5184	406.831660673788
5188	406.884458523839
5192	406.936896598151
5196	406.988974896725
5200	407.040693419561
5204	407.092052166659
5208	407.143051138019
5212	407.193690333641
5216	407.243969753525
5220	407.29388939767
5224	407.343449266078
5228	407.392649358747
5232	407.441489675678
5236	407.489970216871
5240	407.538090982326
5244	407.585851972043
5248	407.633253186022
5252	407.680294624262
5256	407.726976286765
5260	407.773298173529
5264	407.819260284555
5268	407.864862619844
5272	407.910105179394
5276	407.954987963205
5280	407.999510971279
5284	408.043674203615
5288	408.087477660212
5292	408.130921341072
5296	408.174005246193
5300	408.216729375576
5304	408.259093729222
5308	408.301098307128
5312	408.342743109297
5316	408.384028135728
5320	408.424953386421
5324	408.465518861375
5328	408.505724560592
5332	408.54557048407
5336	408.58505663181
5340	408.624183003812
5344	408.662949600076
5348	408.701356420602
5352	408.739403465389
5356	408.777090734439
5360	408.81441822775
5364	408.854001516582
5368	408.893411498415
5372	408.932557871757
5376	408.97144063661
5380	409.010059792973
5384	409.048415340846
5388	409.08650728023
5392	409.124335611124
5396	409.161900333527
5400	409.199201447442
5404	409.236238952866
5408	409.273012849801
5412	409.309523138246
5416	409.345769818201
5420	409.381752889666
5424	409.417472352642
5428	409.452928207128
5432	409.488120453124
5436	409.52304909063
5440	409.557714119646
5444	409.592115540173
5448	409.62625335221
5452	409.660127555758
5456	409.693738150815
5460	409.727085137383
5464	409.760168515461
5468	409.792988285049
5472	409.825544446147
5476	409.857836998756
5480	409.889865942875
5484	409.921631278504
5488	409.953133005644
5492	409.984371124293
5496	410.015345634453
5500	410.046056536123
5504	410.076503829303
5508	410.106687513994
5512	410.136607590195
5516	410.166264057906
5520	410.195656917127
5524	410.224786167859
5528	410.2536518101
5532	410.282253843852
5536	410.310592269114
5540	410.338667085887
5544	410.36647829417
5548	410.394025893963
5552	410.421309885266
5556	410.448330268079
5560	410.475087042403
5564	410.501580208237
5568	410.527809765581
5572	410.553775714435
5576	410.5794780548
5580	410.604916786674
5584	410.631467175963
5588	410.658647226856
5592	410.685642451727
5596	410.712452850576
5600	410.739078423401
5604	410.765519170205
5608	410.791775090986
5612	410.817846185745
5616	410.843732454481
5620	410.869433897195
5624	410.894950513887
5628	410.920282304556
5632	410.945429269203
5636	410.970391407827
5640	410.995168720429
5644	411.019761207008
5648	411.044168867565
5652	411.0683917021
5656	411.092429710613
5660	411.116282893102
5664	411.13995124957
5668	411.163434780015
5672	411.186733484438
5676	411.209847362838
5680	411.232776415216
5684	411.255520641571
5688	411.278080041905
5692	411.300454616215
5696	411.322644364504
5700	411.344649286769
5704	411.366469383013
5708	411.388104653234
5712	411.409555097433
5716	411.430820715609
5720	411.451901507763
5724	411.472797473895
5728	411.493508614004
5732	411.51403492809
5736	411.534376416155
5740	411.554533078196
5744	411.574504914216
5748	411.594291924213
5752	411.613894108188
5756	411.63331146614
5760	411.65254399807
5764	411.671591703977
5768	411.690454583862
5772	411.709132637725
5776	411.727625865565
5780	411.745934267383
5784	411.764057843179
5788	411.781996592952
5792	411.799750516702
5796	411.817319614431
5800	411.834703886137
5804	411.85237599373
5808	411.871107746403
5812	411.889715023463
5816	411.908197824913
5820	411.926556150751
5824	411.944790000977
5828	411.962899375592
5832	411.980884274595
5836	411.998744697987
5840	412.016480645767
5844	412.034092117936
5848	412.051579114493
5852	412.068941635439
5856	412.086179680773
5860	412.103293250496
5864	412.120282344607
5868	412.137146963106
5872	412.153887105994
5876	412.170502773271
5880	412.186993964936
5884	412.203360680989
5888	412.219602921431
5892	412.235720686261
5896	412.25171397548
5900	412.267582789088
5904	412.283327127083
5908	412.298946989468
5912	412.31444237624
5916	412.329813287402
5920	412.345059722951
5924	412.360181682889
5928	412.375179167216
5932	412.390052175931
5936	412.404800709035
5940	412.419424766527
5944	412.433924348407
5948	412.448299454676
5952	412.462550085334
5956	412.476676240379
5960	412.490677919814
5964	412.504555123637
5968	412.518307851848
5972	412.531936104448
5976	412.545439881436
5980	412.558819182813
5984	412.572074008578
5988	412.585204358732
5992	412.598210233274
5996	412.611091632204
6000	412.623848555523
6004	412.636481003231
6008	412.648988975327
6012	412.661372471811
6016	412.673631492684
6020	412.685766037946
6024	412.697776107596
6028	412.710672071655
6032	412.723545818744
6036	412.7363333111
6040	412.749034548722
6044	412.761649531611
6048	412.774178259767
6052	412.78662073319
6056	412.798976951879
6060	412.811246915835
6064	412.823430625057
6068	412.835528079547
6072	412.847539279303
6076	412.859464224325
6080	412.871302914615
6084	412.883055350171
6088	412.894721530994
6092	412.906301457084
6096	412.91779512844
6100	412.929202545063
6104	412.940523706953
6108	412.951758614109
6112	412.962907266533
6116	412.973969664222
6120	412.984945807179
6124	412.995835695402
6128	413.006639328893
6132	413.017356707649
6136	413.027987831673
6140	413.038532700963
6144	413.04899131552
6148	413.059363675344
6152	413.069649780434
6156	413.079849630791
6160	413.089963226415
6164	413.099990567305
6168	413.109931653463
6172	413.119786484887
6176	413.129555061577
6180	413.139237383535
6184	413.148833450759
6188	413.15834326325
6192	413.167766821007
6196	413.177104124031
6200	413.186355172322
6204	413.19551996588
6208	413.204598504705
6212	413.213590788796
6216	413.222496818154
6220	413.231316592778
6224	413.240050112669
6228	413.248697377827
6232	413.257258388252
6236	413.265733143943
6240	413.274121644902
6244	413.282423891126
6248	413.291091081676
6252	413.299997960699
6256	413.308845598854
6260	413.31763399614
6264	413.326363152556
6268	413.335033068105
6272	413.343643742784
6276	413.352195176595
6280	413.360687369537
6284	413.36912032161
6288	413.377494032815
6292	413.385808503151
6296	413.394063732618
6300	413.402259721216
6304	413.410396468946
6308	413.418473975807
6312	413.426492241799
6316	413.434451266923
6320	413.442351051177
6324	413.450191594563
6328	413.457972897081
6332	413.465694958729
6336	413.473357779509
6340	413.48096135942
6344	413.488505698463
6348	413.495990796636
6352	413.503416653941
6356	413.510783270377
6360	413.518090645945
6364	413.525338780643
6368	413.532527674473
6372	413.539657327435
6376	413.546727739527
6380	413.553738910751
6384	413.560690841106
6388	413.567583530592
6392	413.57441697921
6396	413.581191186959
6400	413.587906153839
6404	413.594561879851
6408	413.601158364993
6412	413.607695609267
6416	413.614173612672
6420	413.620592375209
6424	413.626951896877
6428	413.633252177676
6432	413.639493217606
6436	413.645675016668
6440	413.65179757486
6444	413.657860892185
6448	413.66386496864
6452	413.669809804227
6456	413.675695398945
6460	413.681521752794
6464	413.687288865774
6468	413.69313023035
6472	413.699314295304
6476	413.705457955408
6480	413.711561210664
6484	413.717624061069
6488	413.723646506626
6492	413.729628547334
6496	413.735570183192
6500	413.741471414201
6504	413.747332240361
6508	413.753152661671
6512	413.758932678133
6516	413.764672289745
6520	413.770371496507
6524	413.776030298421
6528	413.781648695486
6532	413.787226687701
6536	413.792764275067
6540	413.798261457583
6544	413.803718235251
6548	413.809134608069
6552	413.814510576038
6556	413.819846139158
6560	413.825141297429
6564	413.83039605085
6568	413.835610399422
6572	413.840784343145
6576	413.845917882019
6580	413.851011016043
6584	413.856063745218
6588	413.861076069544
6592	413.866047989021
6596	413.870979503649
6600	413.875870613427
6604	413.880721318356
6608	413.885531618436
6612	413.890301513667
6616	413.895031004048
6620	413.89972008958
6624	413.904368770263
6628	413.908977046097
6632	413.913544917081
6636	413.918072383217
6640	413.922559444503
6644	413.927006100939
6648	413.931412352527
6652	413.935778199265
6656	413.940103641154
6660	413.944388678194
6664	413.948633310385
6668	413.952837537726
6672	413.957001360219
6676	413.961124777862
6680	413.965207790655
6684	413.9692503986
6688	413.973252601695
6692	413.977547398471
6696	413.981846037142
6700	413.986117241924
6704	413.990361012818
6708	413.994577349823
6712	413.998766252941
6716	414.002927722169
6720	414.00706175751
6724	414.011168358962
6728	414.015247526526
6732	414.019299260201
6736	414.023323559988
6740	414.027320425887
6744	414.031289857898
6748	414.03523185602
6752	414.039146420254
6756	414.043033550599
6760	414.046893247056
6764	414.050725509625
6768	414.054530338305
6772	414.058307733097
6776	414.062057694001
6780	414.065780221016
6784	414.069475314143
6788	414.073142973382
6792	414.076783198732
6796	414.080395990194
6800	414.083981347768
6804	414.087539271453
6808	414.09106976125
6812	414.094572817158
6816	414.098048439179
6820	414.10149662731
6824	414.104917381554
6828	414.108310701909
6832	414.111676588376
6836	414.115015040955
6840	414.118326059645
6844	414.121609644446
6848	414.12486579536
6852	414.128094512385
6856	414.131295795522
6860	414.13446964477
6864	414.13761606013
6868	414.140735041602
6872	414.143826589185
6876	414.146890702881
6880	414.149927382687
6884	414.152936628606
6888	414.155918440636
6892	414.158872818777
6896	414.161799763031
6900	414.164699273396
6904	414.167571349872
6908	414.170415992461
6912	414.17337468814
6916	414.176419432536
6920	414.179445614138
6924	414.182453232947
6928	414.185442288963
6932	414.188412782185
6936	414.191364712614
6940	414.194298080249
6944	414.197212885091
6948	414.200109127139
6952	414.202986806394
6956	414.205845922855
6960	414.208686476523
6964	414.211508467398
6968	414.214311895479
6972	414.217096760766
6976	414.21986306326
6980	414.222610802961
6984	414.225339979868
6988	414.228050593982
6992	414.230742645302
6996	414.233416133829
7000	414.236071059562
7004	414.238707422502
7008	414.241325222649
7012	414.243924460001
7016	414.246505134561
7020	414.249067246327
7024	414.2516107953
7028	414.254135781479
7032	414.256642204864
7036	414.259130065457
7040	414.261599363255
7044	414.264050098261
7048	414.266482270473
7052	414.268895879891
7056	414.271290926516
7060	414.273667410347
7064	414.276025331385
7068	414.27836468963
7072	414.280685485081
7076	414.282987717739
7080	414.285271387603
7084	414.287536494674
7088	414.289783038951
7092	414.292011020435
7096	414.294220439125
7100	414.296411295022
7104	414.298583588125
7108	414.300737318435
7112	414.302872485952
7116	414.304989090675
7120	414.307087132604
7124	414.30916661174
7128	414.311227528083
7132	414.31330675047
7136	414.315495615416
7140	414.317671730164
7144	414.319835094715
7148	414.321985709067
7152	414.324123573222
7156	414.326248687178
7160	414.328361050937
7164	414.330460664497
7168	414.33254752786
7172	414.334621641025
7176	414.336683003992
7180	414.338731616761
7184	414.340767479333
7188	414.342790591706
7192	414.344800953882
7196	414.346798565859
7200	414.348783427639
7204	414.35075553922
7208	414.352714900604
7212	414.35466151179
7216	414.356595372778
7220	414.358516483568
7224	414.360424844161
7228	414.362320454555
7232	414.364203314751
7236	414.36607342475
7240	414.367930784551
7244	414.369775394153
7248	414.371607253558
7252	414.373426362765
7256	414.375232721774
7260	414.377026330585
7264	414.378807189198
7268	414.380575297614
7272	414.382330655831
7276	414.384073263851
7280	414.385803121672
7284	414.387520229296
7288	414.389224586722
7292	414.39091619395
7296	414.39259505098
7300	414.394261157812
7304	414.395914514446
7308	414.397555120882
7312	414.399182977121
7316	414.400798083161
7320	414.402400439004
7324	414.403990044648
7328	414.405566900095
7332	414.407131005344
7336	414.408682360395
7340	414.410220965248
7344	414.411746819903
7348	414.413259924361
7352	414.41476027862
7356	414.416354049657
7360	414.417952741274
7364	414.419542944559
7368	414.421124659511
7372	414.42269788613
7376	414.424262624416
7380	414.42581887437
7384	414.42736663599
7388	414.428905909278
7392	414.430436694233
7396	414.431958990856
7400	414.433472799145
7404	414.434978119102
7408	414.436474950725
7412	414.437963294016
7416	414.439443148974
7420	414.4409145156
7424	414.442377393892
7428	414.443831783852
7432	414.445277685479
7436	414.446715098773
7440	414.448144023734
7444	414.449564460362
7448	414.450976408658
7452	414.452379868621
7456	414.453774840251
7460	414.455161323548
7464	414.456539318512
7468	414.457908825144
7472	414.459269843442
7476	414.460622373408
7480	414.461966415041
7484	414.463301968341
7488	414.464629033309
7492	414.465947609943
7496	414.467257698245
7500	414.468559298214
7504	414.46985240985
7508	414.471137033154
7512	414.472413168124
7516	414.473680814762
7520	414.474939973067
7524	414.476190643039
7528	414.477432824678
7532	414.478666517984
7536	414.479891722958
7540	414.481108439599
7544	414.482316667907
7548	414.483516407882
7552	414.484707659524
7556	414.485890422834
7560	414.48706469781
7564	414.488230484454
7568	414.489387782765
7572	414.490536592744
7576	414.491718905601
7580	414.49293008382
7584	414.494135536898
7588	414.495335264833
7592	414.496529267627
7596	414.497717545279
7600	414.49890009779
7604	414.500076925159
7608	414.501248027386
7612	414.502413404472
7616	414.503573056416
7620	414.504726983218
7624	414.505875184879
7628	414.507017661398
7632	414.508154412776
7636	414.509285439011
7640	414.510410740106
7644	414.511530316058
7648	414.512644166869
7652	414.513752292538
7656	414.514854693066
7660	414.515951368452
7664	414.517042318696
7668	414.518127543799
7672	414.51920704376
7676	414.520280818579
7680	414.521348868257
7684	414.522411192793
7688	414.523467792187
7692	414.52451866644
7696	414.525563815551
7700	414.52660323952
7704	414.527636938348
7708	414.528664912034
7712	414.529687160579
7716	414.530703683982
7720	414.531714482243
7724	414.532719555363
7728	414.533718903341
7732	414.534712526177
7736	414.535700423872
7740	414.536682596425
7744	414.537659043836
7748	414.538629766106
7752	414.539594763234
7756	414.54055403522
7760	414.541507582065
7764	414.542455403768
7768	414.54339750033
7772	414.54433387175
7776	414.545264518028
7780	414.546189439165
7784	414.547108635159
7788	414.548022106013
7792	414.548929851724
7796	414.549841932405
7800	414.550789202816
7804	414.551732544703
7808	414.552671958067
7812	414.553607442909
7816	414.554538999227
7820	414.555466627022
7824	414.556390326295
7828	414.557310097044
7832	414.558225939271
7836	414.559137852974
7840	414.560045838154


==> tiks/datta1d/all-outs-18.tsv <==
0	293.150000000103
4	293.150008987119
8	293.150134499414
12	293.152354285807
16	293.156318680171
20	293.16711157825
24	293.184807969663
28	293.208605719464
32	293.241233390793
36	293.282968268835
40	293.337475257953
44	293.406814927407
48	293.491907164504
52	293.594842386718
56	293.716070111497
60	293.856168025926
64	294.015440247256
68	294.193701078048
72	294.390708159069
76	294.60583555872
80	294.838295423326
84	295.087232081022
88	295.35170552551
92	295.630663587901
96	295.923203862424
100	296.228429929034
104	296.545449857115
108	296.87341643039
112	297.211578509739
116	297.559215121224
120	297.915611760355
124	298.280101459867
128	298.652106712537
132	299.031038956678
136	299.416303576425
140	299.807388302232
144	300.203786019551
148	300.604992700101
152	301.010493355906
156	301.419831337099
160	301.832535332946
164	302.248118313992
168	302.666105296337
172	303.086044693933
176	303.507315660635
180	303.929567416378
184	304.352330958021
188	304.775182240625
192	305.197722498954
196	305.619436997929
200	306.039780934154
204	306.458484972429
208	306.875085600967
212	307.289040725757
216	307.700072492985
220	308.107812559814
224	308.511823359832
228	308.911751824888
232	309.307366510228
236	309.698337909505
240	310.084304267823
244	310.465133995958
248	310.840589999528
252	311.210433526848
256	311.574534997409
260	311.932782563924
264	312.285053016643
268	312.631261899029
272	312.97139582892
276	313.305423372403
280	313.633360630279
284	313.955250708299
288	314.27114341031
292	314.581132912698
296	314.88534574604
300	315.183870428591
304	315.476849635736
308	315.764489204286
312	316.046897558384
316	316.324240482095
320	316.596730181787
324	316.864532980649
328	317.127785531893
332	317.386672228394
336	317.641414698506
340	317.892096234316
344	318.138883557893
348	318.381962287735
352	318.621439796834
356	318.857433586286
360	319.090087098501
364	319.319533975821
368	319.545844542176
372	319.769132783583
376	319.989526844195
380	320.207085950266
384	320.421896534473
388	320.634058007471
392	320.843645724606
396	321.050714885885
400	321.255340881519
404	321.457611045251
408	321.657558153563
412	321.855245184692
416	322.050741864504
420	322.244091569821
424	322.435337369592
428	322.624533201998
432	322.811733783691
436	322.996964955788
440	323.180271672736
444	323.361705020743
448	323.541292449142
452	323.719068484915
456	323.895071170237
460	324.069337994345
464	324.241891149511
468	324.412762175561
472	324.581993726819
476	324.749601555701
480	324.915613846199
484	325.080062511851
488	325.242971694277
492	325.404362507555
496	325.564262329539
500	325.722701757004
504	325.879693897692
508	326.035263221526
512	326.189438037694
516	326.342234441585
520	326.493671658821
524	326.643773547501
528	326.792562171172
532	326.940050820244
536	327.086260066646
540	327.231214615014
544	327.374925908775
548	327.517411873661
552	327.658693879989
556	327.798788852642
560	327.937709921541
564	328.075474221749
568	328.212103345808
572	328.347604553582
576	328.481995637824
580	328.615292904434
584	328.747513584244
588	328.878669189802
592	329.008773225265
596	329.137840390263
600	329.26588499213
604	329.392920370089
608	329.518960388232
612	329.644017309521
616	329.768102417313
620	329.891228863024
624	330.013409022591
628	330.134654586091
632	330.254977082548
636	330.374387788138
640	330.492897727326
644	330.610517282689
648	330.727257059522
652	330.843127581729
656	330.95813874415
660	331.072300125791
664	331.185620895033
668	331.298109888391
672	331.40977464264
676	331.520622836932
680	331.63066104577
684	331.739894487005
688	331.848326685561
692	331.955958699811
696	332.062788541803
700	332.168810726811
704	332.274015121976
708	332.378388741455
712	332.481916474055
716	332.584580884127
720	332.686365982447
724	332.787256639744
728	332.887239528661
732	332.986304315623
736	333.084442473666
740	333.181648514963
744	333.277918768263
748	333.373251929946
752	333.467648400764
756	333.561110481998
760	333.653641724926
764	333.745247135283
768	333.835932825244
772	333.925705573856
776	334.014573325338
780	334.102544399022
784	334.1896275024
788	334.275832417689
792	334.361168678842
796	334.445646282608
800	334.529275847204
804	334.612067393321
808	334.694031549184
812	334.775179191744
816	334.855520553782
820	334.935066499917
824	335.01382770656
828	335.091814480208
832	335.169037609323
836	335.245507388304
840	335.321234009424
844	335.396228015279
848	335.470499228565
852	335.54405760233
856	335.616913324178
860	335.689075721631
864	335.760554527932
868	335.831359325526
872	335.901499027519
876	335.970983006489
880	336.03982020147
884	336.108019213108
888	336.175588940793
892	336.242537767929
896	336.308873951571
900	336.374605955818
904	336.439741594311
908	336.504288761087
912	336.568255480524
916	336.631649039483
920	336.694477003273
924	336.75674683907
928	336.818465471945
932	336.87964006099
936	336.940277547225
940	337.000385729697
944	337.059971007122
948	337.119038690683
952	337.177595351559
956	337.235647982625
960	337.29320093293
964	337.350262362844
968	337.406838796106
972	337.462930768506
976	337.518552934563
980	337.573698486469
984	337.628395564156
988	337.682646348665
992	337.736444251813
996	337.789789273599
1000	337.842681414024
1004	337.89515492225
1008	337.947193263437
1012	337.998792362784
1016	338.049952220293
1020	338.10069739142
1024	338.151044214985
1028	338.200972365608
1032	338.250481843288
1036	338.299580362534
1040	338.348343509582
1044	338.396720515306
1048	338.444711379707
1052	338.492316102786
1056	338.539698855994
1060	338.586835596157
1064	338.633675340467
1068	338.680218088925
1072	338.726606784873
1076	338.773099552182
1080	338.819474907156
1084	338.865732849795
1088	338.912134873783
1092	338.959040484492
1096	339.00613678646
1100	339.053423779685
1104	339.101232346702
1108	339.149887793473
1112	339.199072147089
1116	339.248785407549
1120	339.299340606929
1124	339.350949359536
1128	339.403368813111
1132	339.456598967652
1136	339.510815375474
1140	339.566093282176
1144	339.622322745673
1148	339.679503765965
1152	339.737614872673
1156	339.796651234762
1160	339.856623648609
1164	339.917532114212
1168	339.979190603254
1172	340.041588988385
1176	340.104801525986
1180	340.168828216058
1184	340.233396116961
1188	340.298529950336
1192	340.364314533842
1196	340.430749867479
1200	340.497589143135
1204	340.564885527592
1208	340.632696873221
1212	340.701023180024
1216	340.769754707804
1220	340.838927018612
1224	340.908558521029
1228	340.978649215056
1232	341.049298572011
1236	341.120464865374
1240	341.19213725224
1244	341.264396837822
1248	341.33741343816
1252	341.411063662559
1256	341.485347511019
1260	341.560543691313
1264	341.63660095269
1268	341.713457669836
1272	341.791184135598
1276	341.870052736231
1280	341.949885911751
1284	342.030683662157
1288	342.112611392004
1292	342.195680825314
1296	342.279830953147
1300	342.365061139437
1304	342.451365904037
1308	342.538748548074
1312	342.627209071548
1316	342.716538111267
1320	342.806648633621
1324	342.89765941242
1328	342.989274550425
1332	343.080994808287
1336	343.173174271877
1340	343.265607488017
1344	343.357161348873
1348	343.448496506357
1352	343.53961296047
1356	343.628807047569
1360	343.716931684212
1364	343.804008669681
1368	343.888898869334
1372	343.971784602621
1376	344.052896288144
1380	344.131107201247
1384	344.206809700081
1388	344.280068023906
1392	344.350249228137
1396	344.41766515723
1400	344.482303041369
1404	344.544076672056
1408	344.603031715829
1412	344.659238127336
1416	344.71290548321
1420	344.763911704349
1424	344.812434030215
1428	344.858743140773
1432	344.902657920518
1436	344.944437648189
1440	344.984274712394
1444	345.022005669428
1448	345.057928073594
1452	345.09211694345
1456	345.124458427014
1460	345.155255479973
1464	345.184482835161
1468	345.212076774734
1472	345.23833399614
1476	345.263157172714
1480	345.286526574909
1484	345.308721773406
1488	345.329605882494
1492	345.349207539918
1496	345.367740100963
1500	345.385091422273
1504	345.401311484209
1508	345.416560668502
1512	345.430746538186
1516	345.443938898465
1520	345.456251465791
1524	345.467609386497
1528	345.478100724225
1532	345.487796075067
1536	345.496637289565
1540	345.504728833172
1544	345.512101137885
1548	345.518712146785
1552	345.524680626188
1556	345.529999968213
1560	345.534643487563
1564	345.538741989126
1568	345.542255275863
1572	345.545172193243
1576	345.547629991854
1580	345.549561880097
1584	345.550980973841
1588	345.551995790857
1592	345.552549723335
1596	345.55266652315
1600	345.552427934327
1604	345.551787323574
1608	345.550777638377
1612	345.549456116824
1616	345.547785664845
1620	345.545806998506
1624	345.543555299653
1628	345.541002408821
1632	345.538195441427
1636	345.535150038688
1640	345.531846257778
1644	345.528336332237
1648	345.52461885146
1652	345.520681306551
1656	345.51657987415
1660	345.512298486441
1664	345.507831259802
1668	345.503237254448
1672	345.498488000195
1676	345.493588409922
1680	345.488584556955
1684	345.483452584669
1688	345.478201769069
1692	345.472866401911
1696	345.467427113357
1700	345.461896788313
1704	345.456299294886
1708	345.450619393285
1712	345.444872941525
1716	345.439074679716
1720	345.433213120965
1724	345.427306517294
1728	345.421361698566
1732	345.415370547733
1736	345.409353187572
1740	345.403309669104
1744	345.39723486667
1748	345.391150303515
1752	345.385050293978
1756	345.378932337188
1760	345.372818935811
1764	345.36669962158
1768	345.360575885362
1772	345.354465682247
1776	345.348359782163
1780	345.342261535143
1784	345.336184267898
1788	345.330120524649
1792	345.324074999048
1796	345.318056962095
1800	345.312060577764
1804	345.306091615551
1808	345.300155834304
1812	345.294248856826
1816	345.288377281847
1820	345.282543868074
1824	345.276745534101
1828	345.270989481714
1832	345.26527594879
1836	345.259602987779
1840	345.253978196796
1844	345.248399739352
1848	345.242866643267
1852	345.237386714565
1856	345.231956456573
1860	345.226576243884
1864	345.221252344923
1868	345.215981560026
1872	345.210764948853
1876	345.205607056869
1880	345.20050536459
1884	345.19546133426
1888	345.190478046074
1892	345.185553587255
1896	345.180689698445
1900	345.175888242603
1904	345.171147836465
1908	345.166470383138
1912	345.16185676506
1916	345.157306049572
1920	345.152820194491
1924	345.14839932615
1928	345.14404288339
1932	345.139752779023
1936	345.135528594878
1940	345.131370063131
1944	345.127278959799
1948	345.123254520711
1952	345.119296787358
1956	345.115407038174
1960	345.111584625093
1964	345.107829713
1968	345.104143066371
1972	345.100524265272
1976	345.096973480324
1980	345.093491094933
1984	345.090076874089
1988	345.086730931559
1992	345.083453397734
1996	345.080244177902
2000	345.077103270815
2004	345.074030675837
2008	345.071026393608
2012	345.068090254204
2016	345.065222241129
2020	345.062422405927
2024	345.059690360813
2028	345.057026181355
2032	345.054429926653
2036	345.051900946305
2040	345.049439508382
2044	345.0470455885
2048	345.044718381044
2052	345.042458291639
2056	345.040265159252
2060	345.038138174685
2064	345.036077778566
2068	345.034083662865
2072	345.032155088889
2076	345.030292503798
2080	345.028495420036
2084	345.026763239855
2088	345.025096388545
2092	345.02349416935
2096	345.02195619167
2100	345.020482831088
2104	345.019073154922
2108	345.017727041241
2112	345.016444789056
2116	345.015225206032
2120	345.014068495405
2124	345.012974854059
2128	345.01194280929
2132	345.010972940762
2136	345.010065241691
2140	345.009218173964
2144	345.008432506894
2148	345.007707994293
2152	345.007043291116
2156	345.006439123568
2160	345.005895058552
2164	345.005409987019
2168	345.0049845723
2172	345.004618178179
2176	345.004309971028
2180	345.004060532483
2184	345.003869009068
2188	345.003734878338
2192	345.003658622538
2196	345.003639158903
2200	345.003676308179
2204	345.003770436795
2208	345.003920222812
2212	345.004125858326
2216	345.00438757891
2220	345.004703815721
2224	345.005075156416
2228	345.005501627002
2232	345.005981601637
2236	345.006515888241
2240	345.007104255008
2244	345.007745319927
2248	345.008439823014
2252	345.009187357176
2256	345.009986808453
2260	345.010838835457
2264	345.011742848744
2268	345.012698023503
2272	345.013704924673
2276	345.014762774904
2280	345.015871056544
2284	345.017030229878
2288	345.018239325459
2292	345.019498147849
2296	345.020807042991
2300	345.022164846347
2304	345.023571697003
2308	345.025027818134
2312	345.026531848109
2316	345.028084270399
2320	345.029685135118
2324	345.031333011489
2328	345.033028605973
2332	345.034771734103
2336	345.036561190587
2340	345.038397615637
2344	345.040280678951
2348	345.042209413859
2352	345.044184385561
2356	345.046205114157
2360	345.048270882926
2364	345.050382174242
2368	345.052538355251
2372	345.054738968981
2376	345.056984408031
2380	345.059273883346
2384	345.06160720639
2388	345.063984673774
2392	345.066405336729
2396	345.068869283276
2400	345.071376708356
2404	345.073926499288
2408	345.076519028878
2412	345.079154360332
2416	345.081831285717
2420	345.084550397736
2424	345.087311553414
2428	345.090113723814
2432	345.092957451204
2436	345.095842467844
2440	345.098767934797
2444	345.10173433734
2448	345.104741275671
2452	345.107788112797
2456	345.11087527035
2460	345.114002208233
2464	345.117168504737
2468	345.120374510846
2472	345.12361953704
2476	345.126903391879
2480	345.130226348158
2484	345.133587557134
2488	345.136987074229
2492	345.140425085905
2496	345.143900574078
2500	345.147413858945
2504	345.150965019095
2508	345.15455289562
2512	345.158178053674
2516	345.161840366991
2520	345.165538828719
2524	345.16927396544
2528	345.173045528447
2532	345.176852682325
2536	345.180695905328
2540	345.184574818082
2544	345.188488775947
2548	345.192438198907
2552	345.196422569934
2556	345.200441453569
2560	345.204495201732
2564	345.208583154446
2568	345.212705101971
2572	345.216861318904
2576	345.221050999072
2580	345.225274172282
2584	345.229531027446
2588	345.233820611243
2592	345.238143203396
2596	345.242498897882
2600	345.246886602107
2604	345.251306845672
2608	345.255759524249
2612	345.260243709541
2616	345.264759883436
2620	345.26930783737
2624	345.273886819227
2628	345.278497255282
2632	345.283138832382
2636	345.287810983128
2640	345.292514071638
2644	345.29724768151
2648	345.302011435228
2652	345.306805629648
2656	345.311629748065
2660	345.316483604739
2664	345.321367425596
2668	345.326280598118
2672	345.33122312705
2676	345.336195165165
2680	345.341196010062
2684	345.346225852627
2688	345.351284771678
2692	345.356371982206
2696	345.361487853991
2700	345.366632326479
2704	345.371804738632
2708	345.377005431109
2712	345.382234269687
2716	345.387490733852
2720	345.392775115765
2724	345.398087217527
2728	345.403426656799
2732	345.408793675425
2736	345.4141880177
2740	345.419609434538
2744	345.425058116865
2748	345.430533758374
2752	345.436036235698
2756	345.441565689496
2760	345.447121771374
2764	345.452704473523
2768	345.458313888254
2772	345.463949634891
2776	345.469611808417
2780	345.475300455985
2784	345.481015175729
2788	345.48675615007
2792	345.492523356927
2796	345.498316471217
2800	345.504135659277
2804	345.509980864566
2808	345.515851850821
2812	345.521748749415
2816	345.52767148399
2820	345.533619897231
2824	345.539594087282
2828	345.545593967286
2832	345.551619446477
2836	345.557670592785
2840	345.563747319143
2844	345.569849586567
2848	345.575977437025
2852	345.58213079433
2856	345.588309654403
2860	345.594514038649
2864	345.60074378985
2868	345.606998943637
2872	345.613279521366
2876	345.619585523036
2880	345.625916948648
2884	345.632274176277
2888	345.638661414866
2892	345.64507550956
2896	345.651516460359
2900	345.657984267264
2904	345.664478930274
2908	345.671105654246
2912	345.677805501975
2916	345.684570059622
2920	345.691399327187
2924	345.69829330467
2928	345.705687518945
2932	345.713477363368
2936	345.721532357546
2940	345.729852501478
2944	345.738437795166
2948	345.748209708133
2952	345.759427751475
2956	345.771487568133
2960	345.784389158105
2964	345.798132521393
2968	345.812920329252
2972	345.829091842033
2976	345.84785849118
2980	345.868989298624
2984	345.892933816731
2988	345.92013795032
2992	345.950293385933
2996	345.985041686909
3000	346.023895478619
3004	346.067305045228
3008	346.116729743904
3012	346.171370357791
3016	346.232563535156
3020	346.300422109188
3024	346.374880360735
3028	346.458194744876
3032	346.549284042634
3036	346.648148254009
3040	346.754787379002
3044	346.869201417611
3048	346.992206274846
3052	347.123287930891
3056	347.262420353081
3060	347.409603541415
3064	347.564837495894
3068	347.727724334588
3072	347.898401699487
3076	348.076959968224
3080	348.263399140799
3084	348.457719217213
3088	348.658448475383
3092	348.865436601507
3096	349.079468747129
3100	349.300544912249
3104	349.528665096867
3108	349.761340979169
3112	349.996290397223
3116	350.236221129449
3120	350.481133175845
3124	350.731026536411
3128	350.985901211148
3132	351.245757200056
3136	351.510594503135
3140	351.780413120384
3144	352.055213051803
3148	352.33446230842
3152	352.611385521657
3156	352.891927286674
3160	353.176087603471
3164	353.463866472048
3168	353.755263892405
3172	354.050279864543
3176	354.348914388461
3180	354.651167464159
3184	354.957039091637
3188	355.266529270896
3192	355.573673145194
3196	355.880822757925
3200	356.19009374905
3204	356.501486118568
3208	356.814999866481
3212	357.130634992788
3216	357.448391497488
3220	357.768269380583
3224	358.090268642071
3228	358.414389281953
3232	358.737420134332
3236	359.05584199862
3240	359.374739781389
3244	359.694113482638
3248	360.013963102368
3252	360.334288640578
3256	360.655090097268
3260	360.976367472439
3264	361.298120766091
3268	361.620349978222
3272	361.943055108835
3276	362.266236157927
3280	362.589893125501
3284	362.914026011554
3288	363.238634816088
3292	363.563719539103
3296	363.889280180598
3300	364.215316740573
3304	364.541829219029
3308	364.868817615965
3312	365.196281931382
3316	365.520531816257
3320	365.842862622742
3324	366.165140588888
3328	366.487365714696
3332	366.809538000167
3336	367.131657445299
3340	367.453724050094
3344	367.77573781455
3348	368.097698738668
3352	368.419606822449
3356	368.741462065891
3360	369.063264468995
3364	369.385014031762
3368	369.70671075419
3372	370.02835463628
3376	370.349945678032
3380	370.671483879447
3384	370.992969240523
3388	371.314401761261
3392	371.635781441661
3396	371.957108281723
3400	372.271015975396
3404	372.583721312605
3408	372.89565200674
3412	373.206808057803
3416	373.517189465792
3420	373.826796230709
3424	374.135628352552
3428	374.443685831323
3432	374.750968667021
3436	375.057476859646
3440	375.363210409198
3444	375.668169315677
3448	375.972353579083
3452	376.275763199416
3456	376.578398176676
3460	376.880258510863
3464	377.181344201977
3468	377.481655250018
3472	377.781191654987
3476	378.079953416882
3480	378.377940535705
3484	378.675153011454
3488	378.971590844131
3492	379.267254033734
3496	379.562142580265
3500	379.856256483723
3504	380.149595744108
3508	380.442160361419
3512	380.733950335658
3516	381.024965666824
3520	381.315206354917
3524	381.604672399937
3528	381.893363801885
3532	382.181280560759
3536	382.46842267656
3540	382.754790149288
3544	383.040382978944
3548	383.325201165526
3552	383.609244709036
3556	383.892513609472
3560	384.175007866836
3564	384.454810625683
3568	384.731943911215
3572	385.008127157576
3576	385.283360364766
3580	385.557643532786
3584	385.830976661636
3588	386.103359751315
3592	386.374792801824
3596	386.645275813162
3600	386.91480878533
3604	387.183391718328
3608	387.451024612155
3612	387.717707466811
3616	387.983440282298
3620	388.248223058613
3624	388.512055795759
3628	388.774938493734
3632	389.036871152538
3636	389.297853772172
3640	389.557886352636
3644	389.816968893929
3648	390.075101396051
3652	390.332283859003
3656	390.588516282785
3660	390.843798667397
3664	391.098131012838
3668	391.351513319108
3672	391.603945586208
3676	391.855427814138
3680	392.105960002897
3684	392.355542152486
3688	392.604174262904
3692	392.851856334152
3696	393.098588366229
3700	393.344370359136
3704	393.589202312873
3708	393.833084227439
3712	394.076016102834
3716	394.31799793906
3720	394.559029736114
3724	394.799111493999
3728	395.037970757713
3732	395.273345527215
3736	395.507638541932
3740	395.740849801865
3744	395.972979307014
3748	396.204027057378
3752	396.433993052957
3756	396.662877293752
3760	396.890679779763
3764	397.117400510989
3768	397.343039487431
3772	397.567596709088
3776	397.79107217596
3780	398.013465888049
3784	398.234777845352
3788	398.455008047872
3792	398.674156495606
3796	398.892223188557
3800	399.109208126722
3804	399.325111310104
3808	399.539932738701
3812	399.753672412513
3816	399.966330331541
3820	400.177906495784
3824	400.388400905243
3828	400.597813559918
3832	400.806144459808
3836	401.013393604913
3840	401.219560995234
3844	401.424646630771
3848	401.628650511523
3852	401.83157263749
3856	402.033413008674
3860	402.234171625072
3864	402.433848486686
3868	402.632443593516
3872	402.829956945561
3876	403.026388542822
3880	403.221738385298
3884	403.41600647299
3888	403.609192805897
3892	403.80129738402
3896	403.992832938689
3900	404.183560224062
3904	404.373241673182
3908	404.561877286049
3912	404.749467062663
3916	404.936011003024
3920	405.121509107131
3924	405.305961374986
3928	405.489367806587
3932	405.671728401935
3936	405.85304316103
3940	406.033312083872
3944	406.212535170461
3948	406.390712420797
3952	406.56784383488
3956	406.743929412709
3960	406.918969154286
3964	407.092963059609
3968	407.26591112868
3972	407.437813361497
3976	407.608669758061
3980	407.778480318372
3984	407.94724504243
3988	408.114963930234
3992	408.281636981786
3996	408.447264197085
4000	408.61184557613
4004	408.775381118922
4008	408.937870825462
4012	409.099314695748
4016	409.259712729781
4020	409.419064927561
4024	409.577371289088
4028	409.734631814361
4032	409.890846503382
4036	410.04601535615
4040	410.200138372664
4044	410.353215552925
4048	410.505246896933
4052	410.656232404689
4056	410.806172076191
4060	410.955781036512
4064	411.106499379064
4068	411.256305592452
4072	411.405199676674
4076	411.553181631731
4080	411.700251457623
4084	411.846409154349
4088	411.991654721911
4092	412.135988160307
4096	412.279409469538
4100	412.421918649604
4104	412.563515700505
4108	412.70420062224
4112	412.843973414811
4116	412.982834078216
4120	413.120782612456
4124	413.257819017531
4128	413.393943293441
4132	413.529155440186
4136	413.663455457765
4140	413.796843346179
4144	413.929319105428
4148	414.060882735512
4152	414.191534236431
4156	414.321273608185
4160	414.450100850773
4164	414.578015964196
4168	414.705018948454
4172	414.831109803548
4176	414.956288529475
4180	415.080555126238
4184	415.203909593835
4188	415.326351932267
4192	415.447882141535
4196	415.568500221636
4200	415.688206172573
4204	415.806999994345
4208	415.924881686951
4212	416.041851250392
4216	416.157908684669
4220	416.273053989779
4224	416.387287165725
4228	416.503559761178
4232	416.619656256651
4236	416.735007891083
4240	416.849614664473
4244	416.96347657682
4248	417.076593628126
4252	417.18896581839
4256	417.300593147611
4260	417.41147561579
4264	417.521613222928
4268	417.631005969023
4272	417.739653854076
4276	417.847556878087
4280	417.954715041056
4284	418.061128342983
4288	418.166796783868
4292	418.271720363711
4296	418.375899082512
4300	418.47933294027
4304	418.582021936987
4308	418.683966072662
4312	418.785165347294
4316	418.885619760885
4320	418.985329313433
4324	419.084294004939
4328	419.182513835404
4332	419.279988804826
4336	419.376718913206
4340	419.472704160544
4344	419.56794454684
4348	419.662440072094
4352	419.756190736306
4356	419.849196539476
4360	419.941457481604
4364	420.03297356269
4368	420.123744782733
4372	420.213771141735
4376	420.303052639694
4380	420.391589276612
4384	420.479381052487
4388	420.566427967321
4392	420.654113818741
4396	420.743129198663
4400	420.831559638015
4404	420.919405136796
4408	421.006665695007
4412	421.093341312646
4416	421.179431989716
4420	421.264937726214
4424	421.349858522142
4428	421.4341943775
4432	421.517945292287
4436	421.601111266503
4440	421.683692300149
4444	421.765688393223
4448	421.847099545728
4452	421.927925757662
4456	422.008167029025
4460	422.087823359817
4464	422.166894750039
4468	422.24538119969
4472	422.323282708771
4476	422.400599277281
4480	422.47733090522
4484	422.553477592589
4488	422.629039339387
4492	422.704016145615
4496	422.778408011272
4500	422.852214936358
4504	422.925436920874
4508	422.998073964819
4512	423.070126068194
4516	423.141593230997
4520	423.212475453231
4524	423.282772734893
4528	423.352485075985
4532	423.421612476507
4536	423.490154936457
4540	423.558112455838
4544	423.625485034647
4548	423.692272672886
4552	423.758475370554
4556	423.824093127652
4560	423.891878963815
4564	423.9592318812
4568	424.026130698484
4572	424.092575415665
4576	424.158566032744
4580	424.224102549721
4584	424.289184966596
4588	424.353813283369
4592	424.41798750004
4596	424.481707616609
4600	424.544973633076
4604	424.607785549441
4608	424.670143365705
4612	424.732047081866
4616	424.793496697925
4620	424.854492213882
4624	424.915033629737
4628	424.97512094549
4632	425.034754161141
4636	425.09393327669
4640	425.152658292137
4644	425.210929207482
4648	425.268746022725
4652	425.326108737866
4656	425.383017352906
4660	425.439471867843
4664	425.495472282678
4668	425.551018597411
4672	425.606110812042
4676	425.660748926571
4680	425.714932940998
4684	425.768662855323
4688	425.821938669546
4692	425.874760383668
4696	425.927127997687
4700	425.979041511604
4704	426.030500925419
4708	426.081506239132
4712	426.132057452743
4716	426.182154566252
4720	426.231797579659
4724	426.283042501503
4728	426.335514734746
4732	426.387704455286
4736	426.439611663124
4740	426.491236358258
4744	426.54257854069
4748	426.593638210418
4752	426.644415367444
4756	426.694910011767
4760	426.745122143386
4764	426.795051762303
4768	426.844698868517
4772	426.894063462028
4776	426.943145542836
4780	426.991945110941
4784	427.040462166343
4788	427.088696709042
4792	427.136648739039
4796	427.184318256332
4800	427.231705260922
4804	427.278809752809
4808	427.325631731994
4812	427.372171198475
4816	427.418428152254
4820	427.464402593329
4824	427.510094521702
4828	427.555503937372
4832	427.600630840339
4836	427.645475230602
4840	427.690037108163
4844	427.734316473021
4848	427.778313325176
4852	427.822027664628
4856	427.865459491377
4860	427.908608805423
4864	427.951475606767
4868	427.994059895407
4872	428.036361671344
4876	428.078380934578
4880	428.12011768511
4884	428.161571922938
4888	428.202743648064
4892	428.243632860486
4896	428.284239560206
4900	428.324563747223
4904	428.364605421536
4908	428.404364583147
4912	428.443841232055
4916	428.48303536826
4920	428.521946991762
4924	428.560576102561
4928	428.598922700657
4932	428.63698678605
4936	428.67476835874
4940	428.712267418728
4944	428.749483966012
4948	428.786418000593
4952	428.823069522472
4956	428.859438531647
4960	428.895525028119
4964	428.931329011889
4968	428.966850482956
4972	429.002089441319
4976	429.03704588698
4980	429.071719819938
4984	429.106111240193
4988	429.140220147745
4992	429.174046542593
4996	429.20759042474
5000	429.240851794183
5004	429.273830650923
5008	429.30652699496
5012	429.338940826294
5016	429.371072144925
5020	429.402920950854
5024	429.434487244079
5028	429.465771024601
5032	429.496772292421
5036	429.527491047537
5040	429.557927289951
5044	429.588081019662
5048	429.617952236669
5052	429.647540940974
5056	429.679051650486
5060	429.711167351703
5064	429.743073039168
5068	429.774768712883
5072	429.806254372847
5076	429.83753001906
5080	429.868595651522
5084	429.899451270233
5088	429.930096875193
5092	429.960532466402
5096	429.99075804386
5100	430.020773607568
5104	430.050579157524
5108	430.08017469373
5112	430.109560216185
5116	430.138735724889
5120	430.167701219842
5124	430.196456701044
5128	430.225002168495
5132	430.253337622195
5136	430.281463062144
5140	430.309378488343
5144	430.33708390079
5148	430.364579299487
5152	430.391864684433
5156	430.418940055627
5160	430.445805413071
5164	430.472460756764
5168	430.498906086706
5172	430.525141402898
5176	430.551166705338
5180	430.576981994027
5184	430.602587268966
5188	430.627982530153
5192	430.65316777759
5196	430.678143011276
5200	430.702908231211
5204	430.727463437395
5208	430.751808629828
5212	430.77594380851
5216	430.799868973441
5220	430.823584124622
5224	430.847089262051
5228	430.87038438573
5232	430.893469495657
5236	430.916344591834
5240	430.93900967426
5244	430.961464742935
5248	430.983709797859
5252	431.005744839032
5256	431.027569866454
5260	431.049184880126
5264	431.070589880046
5268	431.091784866216
5272	431.112769838634
5276	431.133544797302
5280	431.154109742219
5284	431.174464673385
5288	431.1946095908
5292	431.214544494464
5296	431.234269384377
5300	431.253784260539
5304	431.273089122951
5308	431.292183971611
5312	431.311068806521
5316	431.32974362768
5320	431.348208435087
5324	431.366463228744
5328	431.38450800865
5332	431.402342774805
5336	431.41996752721
5340	431.437382265863
5344	431.454586990765
5348	431.471581701917
5352	431.488366399317
5356	431.504941082967
5360	431.521305752866
5364	431.537460409014
5368	431.553405051411
5372	431.569139680057
5376	431.584664294952
5380	431.599978896096
5384	431.615083483489
5388	431.633107489938
5392	431.651408843816
5396	431.6695846762
5400	431.687634987089
5404	431.705559776484
5408	431.723359044385
5412	431.741032790792
5416	431.758581015704
5420	431.776003719122
5424	431.793300901045
5428	431.810472561474
5432	431.827518700409
5436	431.84443931785
5440	431.861234413797
5444	431.877903988249
5448	431.894448041206
5452	431.91086657267
5456	431.927159582639
5460	431.943327071114
5464	431.959369038095
5468	431.975285483581
5472	431.991076407573
5476	432.006741810071
5480	432.022281691074
5484	432.037696050583
5488	432.052984888598
5492	432.068148205119
5496	432.083186000145
5500	432.098098273677
5504	432.112885025715
5508	432.127546256258
5512	432.142081965307
5516	432.156492152862
5520	432.170776818922
5524	432.184935963489
5528	432.198969586561
5532	432.212877688138
5536	432.226660268221
5540	432.24031732681
5544	432.253848863905
5548	432.267254879506
5552	432.280535373612
5556	432.293690346223
5560	432.306719797341
5564	432.319623726964
5568	432.332402135093
5572	432.345055021728
5576	432.357582386868
5580	432.369984230514
5584	432.382260552666
5588	432.394411353323
5592	432.406436632487
5596	432.418336390155
5600	432.43011062633
5604	432.44175934101
5608	432.453282534196
5612	432.464680205888
5616	432.475952356085
5620	432.487098984788
5624	432.498120091997
5628	432.509015677712
5632	432.519785741932
5636	432.530430284658
5640	432.54094930589
5644	432.551342805627
5648	432.56161078387
5652	432.571753240619
5656	432.581770175873
5660	432.591661589633
5664	432.601427481899
5668	432.61106785267
5672	432.620582701948
5676	432.629972029731
5680	432.639235836019
5684	432.648374120814
5688	432.657386884114
5692	432.66627412592
5696	432.675035846231
5700	432.683672045048
5704	432.692182722371
5708	432.7005678782
5712	432.708827512534
5716	432.717052592222
5720	432.727267644747
5724	432.737409756594
5728	432.747478927761
5732	432.757475158249
5736	432.767398448058
5740	432.777248797187
5744	432.787026205638
5748	432.796730673408
5752	432.8063622005
5756	432.815920786913
5760	432.825406432646
5764	432.8348191377
5768	432.844158902075
5772	432.85342572577
5776	432.862619608786
5780	432.871740551123
5784	432.880788552781
5788	432.889763613759
5792	432.898665734058
5796	432.907494913678
5800	432.916251152619
5804	432.92493445088
5808	432.933544808462
5812	432.942082225365
5816	432.950546701589
5820	432.958938237133
5824	432.967256831998
5828	432.975502486184
5832	432.98367519969
5836	432.991774972518
5840	432.999801804666
5844	433.007755696135
5848	433.015636646924
5852	433.023444657035
5856	433.031179726466
5860	433.038841855218
5864	433.04643104329
5868	433.053947290683
5872	433.061390597397
5876	433.068760963432
5880	433.076058388788
5884	433.083282873464
5888	433.090434417461
5892	433.097513020779
5896	433.104518683417
5900	433.111451405376
5904	433.118311186656
5908	433.125098027257
5912	433.131811927179
5916	433.138452886421
5920	433.145020904984
5924	433.151515982868
5928	433.157938120072
5932	433.164287316597
5936	433.170563572443
5940	433.17676688761
5944	433.182897262097
5948	433.188954695905
5952	433.194939189034
5956	433.200850741484
5960	433.206689353254
5964	433.212455024346
5968	433.218147754757
5972	433.22376754449
5976	433.229314393544
5980	433.234788301918
5984	433.240189269613
5988	433.245517296628
5992	433.250772382965
5996	433.255954528622
6000	433.2610637336
6004	433.266099997898
6008	433.271063321517
6012	433.275953704458
6016	433.280771146718
6020	433.2855156483
6024	433.290187209202
6028	433.294785829425
6032	433.299311508969
6036	433.303764247834
6040	433.308144046019
6044	433.312450903525
6048	433.316969485537
6052	433.322583313969
6056	433.328158694682
6060	433.333695627677
6064	433.339194112952
6068	433.34465415051
6072	433.350075740348
6076	433.355458882468
6080	433.360803576868
6084	433.36610982355
6088	433.371377622514
6092	433.376606973758
6096	433.381797877284
6100	433.386950333091
6104	433.39206434118
6108	433.39713990155
6112	433.402177014201
6116	433.407175679133
6120	433.412135896346
6124	433.417057665841
6128	433.421940987617
6132	433.426785861674
6136	433.431592288013
6140	433.436360266633
6144	433.441089797534
6148	433.445780880716
6152	433.45043351618
6156	433.455047703925
6160	433.459623443951
6164	433.464160736258
6168	433.468659580847
6172	433.473119977717
6176	433.477541926868
6180	433.4819254283
6184	433.486270482014
6188	433.490577088009
6192	433.494845246285
6196	433.499074956843
6200	433.503266219682
6204	433.507419034802
6208	433.511533402203
6212	433.515609321886
6216	433.51964679385
6220	433.523645818095
6224	433.527606394621
6228	433.531528523429
6232	433.535412204518
6236	433.539257437888
6240	433.543064223539
6244	433.546832561472
6248	433.550562451686
6252	433.554253894181
6256	433.557906888958
6260	433.561521436015
6264	433.565097535355
6268	433.568635186975
6272	433.572134390876
6276	433.575595147059
6280	433.579017455523
6284	433.582401316269
6288	433.585746729295
6292	433.589053694603
6296	433.592322212192
6300	433.595552282063
6304	433.598743904215
6308	433.601897078647
6312	433.605011805362
6316	433.608088084357
6320	433.611125915634
6324	433.614125299192
6328	433.617086235031
6332	433.620008723152
6336	433.622892763554
6340	433.625738356237
6344	433.628545501201
6348	433.631314198447
6352	433.634044447974
6356	433.636736249782
6360	433.639389603871
6364	433.642004510242
6368	433.644580968894
6372	433.647118979827
6376	433.649618543041
6380	433.65235415609
6384	433.655560929424
6388	433.658747801777
6392	433.661914773151
6396	433.665061843546
6400	433.668189012961
6404	433.671296281397
6408	433.674383648853
6412	433.677451115329
6416	433.680498680826
6420	433.683526345344
6424	433.686534108882
6428	433.689521971441
6432	433.69248993302
6436	433.695437993619
6440	433.698366153239
6444	433.701274411879
6448	433.70416276954
6452	433.707031226222
6456	433.709879781923
6460	433.712708436646
6464	433.715517190389
6468	433.718306043152
6472	433.721074994936
6476	433.72382404574
6480	433.726553195565
6484	433.72926244441
6488	433.731951792276
6492	433.734621239162
6496	433.737270785069
6500	433.739900429996
6504	433.742510173943
6508	433.745100016912
6512	433.7476699589
6516	433.750219999909
6520	433.752750139939
6524	433.755260378989
6528	433.75775071706
6532	433.760221154151
6536	433.762671690262
6540	433.765102325394
6544	433.767513059546
6548	433.769903892719
6552	433.772274824913
6556	433.774625856127
6560	433.776956986361
6564	433.779268215616
6568	433.781559543891
6572	433.783830971187
6576	433.786082497503
6580	433.78831412284
6584	433.790525847198
6588	433.792717670575
6592	433.794889592973
6596	433.797041614392
6600	433.799173734831
6604	433.801285954291
6608	433.803378272771
6612	433.805450690272
6616	433.807503206793
6620	433.809535822335
6624	433.811548536897
6628	433.813541350479
6632	433.815514263082
6636	433.817467274706
6640	433.81940038535
6644	433.821313595014
6648	433.823206903699
6652	433.825080311405
6656	433.826933818131
6660	433.828767423877
6664	433.830581128644
6668	433.832374932431
6672	433.834148835239
6676	433.835902837067
6680	433.837636937916
6684	433.839351137786
6688	433.841045436675
6692	433.842719834586
6696	433.844374331516
6700	433.846008927468
6704	433.847623622439
6708	433.849218416431
6712	433.85099390405
6716	433.852947170346
6720	433.854889921333
6724	433.856822157011
6728	433.858743877379
6732	433.860655082438
6736	433.862555772188
6740	433.864445946628
6744	433.866325605759
6748	433.868194749581
6752	433.870053378094
6756	433.871901491297
6760	433.873739089191
6764	433.875566171775
6768	433.877382739051
6772	433.879188791017
6776	433.880984327673
6780	433.882769349021
6784	433.884543855059
6788	433.886307845788
6792	433.888061321207
6796	433.889804281318
6800	433.891536726119
6804	433.89325865561
6808	433.894970069793
6812	433.896670968666
6816	433.89836135223
6820	433.900041220484
6824	433.901710573429
6828	433.903369411065
6832	433.905017733392
6836	433.906655540409
6840	433.908282832117
6844	433.909899608516
6848	433.911505869605
6852	433.913101615386
6856	433.914686845856
6860	433.916261561018
6864	433.91782576087
6868	433.919379445413
6872	433.920922614647
6876	433.922455268571
6880	433.923977407186
6884	433.925489030492
6888	433.926990138489
6892	433.928480731176
6896	433.929960808554
6900	433.931430370623
6904	433.932889417382
6908	433.934337948832
6912	433.935775964973
6916	433.937203465804
6920	433.938620451327
6924	433.940026921539
6928	433.941422876443
6932	433.942808316037
6936	433.944183240322
6940	433.945547649298
6944	433.946901542964
6948	433.948244921322
6952	433.949577784369
6956	433.950900132108
6960	433.952211964537
6964	433.953513281657
6968	433.954804083468
6972	433.956084369969
6976	433.957354141161
6980	433.958613397044
6984	433.959862137618
6988	433.961100362882
6992	433.962328072837
6996	433.963545267482
7000	433.964751946819
7004	433.965948110846
7008	433.967133759563
7012	433.968308892972
7016	433.969473511071
7020	433.970627613861
7024	433.971771201341
7028	433.972904273513
7032	433.974026830375
7036	433.975138871927
7040	433.976240398171
7044	433.977462371545
7048	433.978742295843
7052	433.98001638721
7056	433.981284645648
7060	433.982547071156
7064	433.983803663735
7068	433.985054423383
7072	433.986299350102
7076	433.98753844389
7080	433.988771704749
7084	433.989999132679
7088	433.991220727678
7092	433.992436489747
7096	433.993646418887
7100	433.994850515097
7104	433.996048778377
7108	433.997241208727
7112	433.998427806148
7116	433.999608570639
7120	434.000783502199
7124	434.00195260083
7128	434.003115866531
7132	434.004273299303
7136	434.005424899144
7140	434.006570666056
7144	434.007710600038
7148	434.00884470109
7152	434.009972969212
7156	434.011095404405
7160	434.012212006668
7164	434.013322776
7168	434.014427712403
7172	434.015526815877
7176	434.01662008642
7180	434.017707524033
7184	434.018789128717
7188	434.019864900471
7192	434.020934839295
7196	434.02199894519
7200	434.023057218154
7204	434.024109658189
7208	434.025156265293
7212	434.026197039468
7216	434.027231980714
7220	434.028261089029
7224	434.029284364415
7228	434.03030180687
7232	434.031313416396
7236	434.032319192992
7240	434.033319136659
7244	434.034313247395
7248	434.035301525202
7252	434.036283970079
7256	434.037260582026
7260	434.038231361043
7264	434.03919630713
7268	434.040155420288
7272	434.041108700516
7276	434.042056147814
7280	434.042997762182
7284	434.04393354362
7288	434.044863492128
7292	434.045787607707
7296	434.046705890356
7300	434.047618340075
7304	434.048524956864
7308	434.049425740724
7312	434.050320691653
7316	434.051209809653
7320	434.052093094723
7324	434.052970546863
7328	434.053842166073
7332	434.054707952354
7336	434.055567905705
7340	434.056422026125
7344	434.057270313616
7348	434.058112768178
7352	434.058949389809
7356	434.059780178511
7360	434.060605134282
7364	434.061424257124
7368	434.062237547036
7372	434.063045004019
7376	434.063930593621
7380	434.064830152331
7384	434.065726305518
7388	434.066619053182
7392	434.067508395324
7396	434.068394331942
7400	434.069276863038
7404	434.070155988611
7408	434.071031708661
7412	434.071904023188
7416	434.072772932192
7420	434.073638435674
7424	434.074500533632
7428	434.075359226068
7432	434.076214512981
7436	434.077066394371
7440	434.077914870238
7444	434.078759940582
7448	434.079601605403
7452	434.080439864702
7456	434.081274718477
7460	434.08210616673
7464	434.08293420946
7468	434.083758846667
7472	434.084580078351
7476	434.085397904512
7480	434.08621232515
7484	434.087023340266
7488	434.087830949859
7492	434.088635153928
7496	434.089435952475
7500	434.090233345499
7504	434.091027333
7508	434.091817914979
7512	434.092605091434
7516	434.093388862367
7520	434.094169227776
7524	434.094946187663
7528	434.095719742027
7532	434.096489890868
7536	434.097256634187
7540	434.098019971982
7544	434.098779904254
7548	434.099536431004
7552	434.100289552231
7556	434.101039267935
7560	434.101785578116
7564	434.102528482774
7568	434.103267981909
7572	434.104004075522
7576	434.104736763611
7580	434.105466046178
7584	434.106191923222
7588	434.106914394743
7592	434.107633460741
7596	434.108349121216
7600	434.109061376168
7604	434.109770225598
7608	434.110475669504
7612	434.111177707888
7616	434.111876340749
7620	434.112571568087
7624	434.113263389902
7628	434.113951806194
7632	434.114636816964
7636	434.11531842221
7640	434.115996621934
7644	434.116671416135
7648	434.117342804813
7652	434.118010787968
7656	434.1186753656
7660	434.119336537709
7664	434.119994304296
7668	434.12064866536
7672	434.1212996209
7676	434.121947170918
7680	434.122591315413
7684	434.123232054385
7688	434.123869387835
7692	434.124503315761
7696	434.125133838164
7700	434.125760955045
7704	434.126384666403
7708	434.127060742266
7712	434.127735669317
7716	434.128408543282
7720	434.129079364159
7724	434.12974813195
7728	434.130414846654
7732	434.131079508271
7736	434.131742116802
7740	434.132402672246
7744	434.133061174603
7748	434.133717623873
7752	434.134372020056
7756	434.135024363153
7760	434.135674653163
7764	434.136322890086
7768	434.136969073923
7772	434.137613204673
7776	434.138255282336
7780	434.138895306912
7784	434.139533278401
7788	434.140169196804
7792	434.14080306212
7796	434.141434874349
7800	434.142064633492
7804	434.142692339547
7808	434.143317992516
7812	434.143941592399
7816	434.144563139194
7820	434.145182632903
7824	434.145800073525
7828	434.14641546106
7832	434.147028795508
7836	434.14764007687
7840	434.148249305145


==> tiks/datta1d/all-outs-19.tsv <==
0	293.150000000103
4	293.15000669492
8	293.150096654373
12	293.152117718513
16	293.157153818614
20	293.166004111077
24	293.184338991112
28	293.207445439787
32	293.239372324359
36	293.283353746714
40	293.341976637166
44	293.416840630584
48	293.510113853827
52	293.623440587857
56	293.7575018069
60	293.913005196416
64	294.090154907965
68	294.288728299458
72	294.508134946157
76	294.747596549949
80	295.006099506969
84	295.282631734394
88	295.5761367222
92	295.885557375561
96	296.209893262523
100	296.548111256451
104	296.899319868387
108	297.262562860277
112	297.637055994303
116	298.021951633548
120	298.416519000852
124	298.820035207147
128	299.231789851051
132	299.651110483121
136	300.077288821563
140	300.509687044246
144	300.947596176892
148	301.390414044569
152	301.837479675003
156	302.288224011671
160	302.742072434383
164	303.198424480535
168	303.656801632427
172	304.116797952029
176	304.57800031095
180	305.040040868516
184	305.502538927358
188	305.965144267664
192	306.427499203823
196	306.889336806528
200	307.350417098377
204	307.810480946341
208	308.26928383219
212	308.726577771082
216	309.182138340501
220	309.635770252959
224	310.087248248571
228	310.536344819155
232	310.982815333963
236	311.426414834473
240	311.866936393153
244	312.304134082924
248	312.737759385038
252	313.167554459653
256	313.593263110163
260	314.014691430854
264	314.431614086745
268	314.84382079898
272	315.251116703394
276	315.653326051501
280	316.050341652628
284	316.442048343217
288	316.828362800891
292	317.209236475723
296	317.584650125782
300	317.954619866171
304	318.319179323958
308	318.678389731565
312	319.032335110696
316	319.381133774172
320	319.724876049347
324	320.063679191718
328	320.397666207859
332	320.726961653102
336	321.051705401549
340	321.371992732178
344	321.687938013231
348	321.999653279753
352	322.307245596676
356	322.610829581999
360	322.910484415035
364	323.206300486758
368	323.498366998188
372	323.786769100537
376	324.071600988099
380	324.35292311253
384	324.630807699547
388	324.905329923985
392	325.176557016594
396	325.444562610892
400	325.709402758273
404	325.971135881192
408	326.229822504284
412	326.485521036876
416	326.738293246156
420	326.988187977261
424	327.235253848624
428	327.479542024652
432	327.721101242179
436	327.959982661493
440	328.196228255624
444	328.429874896669
448	328.6609670463
452	328.889545235737
456	329.115647206687
460	329.339310922156
464	329.560571245939
468	329.779461972535
472	329.996015403075
476	330.210263714611
480	330.422239489934
484	330.631976004526
488	330.839511177306
492	331.044883793732
496	331.248132003493
500	331.449296423719
504	331.648417519108
508	331.845539850844
512	332.040700081073
516	332.233940381814
520	332.425294973259
524	332.614800660118
528	332.802488087017
532	332.988388874147
536	333.172531480963
540	333.354940988969
544	333.535641959509
548	333.714655896719
552	333.892001857261
556	334.067696497527
560	334.241754321312
564	334.414187659173
568	334.585007063013
572	334.754221582151
576	334.921839579145
580	335.087869367457
584	335.252319929729
588	335.415201395034
592	335.576525684451
596	335.736307246783
600	335.894562800855
604	336.051311705898
608	336.20657622545
612	336.360380873745
616	336.512753277571
620	336.663722800392
624	336.81332189841
628	336.961584652887
632	337.108547752799
636	337.254249693256
640	337.398730899515
644	337.54203406629
648	337.684203001743
652	337.82528429581
656	337.965325125211
660	338.104375399267
664	338.242485842565
668	338.379709273682
672	338.516099857897
676	338.651712926993
680	338.78660592669
684	338.92083641503
688	339.054464589526
692	339.187550546126
696	339.32015691887
700	339.452346890332
704	339.584194928188
708	339.715760935419
712	339.847138544887
716	339.97838072645
720	340.109554190588
724	340.240782924945
728	340.372165213526
732	340.503658688588
736	340.635374039848
740	340.767389111971
744	340.89963101212
748	341.032191076963
752	341.165207046265
756	341.298580025775
760	341.432348952745
764	341.566632759627
768	341.701357861628
772	341.836532979432
776	341.97222151096
780	342.10838793679
784	342.245032333412
788	342.38215976767
792	342.519767602716
796	342.657855838551
800	342.796394175998
804	342.935393311464
808	343.074855967735
812	343.214743078539
816	343.355058717436
820	343.495811708186
824	343.636968393766
828	343.778520672174
832	343.920482409673
836	344.062806200503
840	344.205500770864
844	344.348572730239
848	344.491964376641
852	344.635703338366
856	344.779780401953
860	344.924149519345
864	345.068835345975
868	345.213819199344
872	345.359069108003
876	345.504605487384
880	345.65039941812
884	345.796434772401
888	345.942726764512
892	346.089235209019
896	346.235961456813
900	346.382914699644
904	346.530044963244
908	346.677371971645
912	346.82488099287
916	346.972545354295
920	347.120380874561
924	347.268349524929
928	347.41646039459
932	347.564705486948
936	347.713059060068
940	347.861535313666
944	348.010102719747
948	348.158764759386
952	348.307517773062
956	348.456334758844
960	348.605229759084
964	348.754179251753
968	348.903182300535
972	349.052231614348
976	349.201311356467
980	349.35042629822
984	349.499552447056
988	349.648700321696
992	349.797845500491
996	349.946994118699
1000	350.096133287656
1004	350.245256413806
1008	350.394362125722
1012	350.543435104284
1016	350.692481729756
1020	350.841480994799
1024	350.990441466132
1028	351.13934684783
1032	351.288197397445
1036	351.436987131212
1040	351.585707550281
1044	351.734356482559
1048	351.882923747542
1052	352.031408556508
1056	352.17980055345
1060	352.328099895513
1064	352.476295896749
1068	352.624389670023
1072	352.772370470766
1076	352.920240129369
1080	353.067987994124
1084	353.215616331509
1088	353.363114138809
1092	353.510484343316
1096	353.657716320002
1100	353.804813167131
1104	353.951763596611
1108	354.09857127272
1112	354.245224310887
1116	354.391726902794
1120	354.53806811035
1124	354.684250430759
1128	354.830263878546
1132	354.976109367439
1136	355.121779377661
1140	355.26727311629
1144	355.412585230109
1148	355.557713265871
1152	355.702654092542
1156	355.847403563787
1160	355.991960765397
1164	356.136319773838
1168	356.28048141807
1172	356.424439075666
1176	356.568193663399
1180	356.711739207147
1184	356.855075714308
1188	356.998198709246
1192	357.14110551237
1196	357.28379424807
1200	357.426259753156
1204	357.568501694007
1208	357.710515949792
1212	357.852300026358
1216	357.993852403215
1220	358.135168676408
1224	358.276248549607
1228	358.417088708209
1232	358.557686984256
1236	358.698042180868
1240	358.838150464622
1244	358.978011398127
1248	359.117621972351
1252	359.256979835802
1256	359.396083882885
1260	359.534930500716
1264	359.673518497469
1268	359.811845567133
1272	359.949908613848
1276	360.087706407199
1280	360.225236924877
1284	360.362497347158
1288	360.499486574376
1292	360.636202849492
1296	360.772643754573
1300	360.908808304619
1304	361.044694977639
1308	361.180301508784
1312	361.315626962407
1316	361.450669940934
1320	361.58542827301
1324	361.719900947912
1328	361.854086558645
1332	361.987982820201
1336	362.121588773966
1340	362.254902796762
1344	362.387923152739
1348	362.520647968002
1352	362.653076285684
1356	362.785206609724
1360	362.917037464243
1364	363.04856739104
1368	363.179795567955
1372	363.31072081496
1376	363.441341974431
1380	363.571657997687
1384	363.701668165152
1388	363.831371498393
1392	363.960766928994
1396	364.089853488846
1400	364.218630396868
1404	364.347096635951
1408	364.475251047013
1412	364.60309269376
1416	364.730620784724
1420	364.857834255459
1424	364.984732094427
1428	365.111313280632
1432	365.237576994159
1436	365.363522415434
1440	365.489148723288
1444	365.614455156773
1448	365.739441023078
1452	365.864105631446
1456	365.988448518857
1460	366.112469159204
1464	366.236167050833
1468	366.359541705122
1472	366.482592615534
1476	366.605319243234
1480	366.727721138039
1484	366.849797766977
1488	366.971548586457
1492	367.092973047913
1496	367.214070569853
1500	367.334840630237
1504	367.455282752916
1508	367.575396427456
1512	367.695181163396
1516	367.814636493662
1520	367.933761937178
1524	368.052557129434
1528	368.171021698906
1532	368.289155281018
1536	368.406957537279
1540	368.524428153671
1544	368.641566804908
1548	368.75837327195
1552	368.874847299533
1556	368.990988650133
1560	369.106797103758
1564	369.222272450841
1568	369.337414501747
1572	369.452223112886
1576	369.56669813227
1580	369.680839427161
1584	369.794646884966
1588	369.908120409165
1592	370.02125993784
1596	370.134065427913
1600	370.246536851802
1604	370.358674205767
1608	370.47047751037
1612	370.581946817956
1616	370.69308219476
1620	370.803883728205
1624	370.914351530891
1628	371.024485738502
1632	371.134286510219
1636	371.243754048458
1640	371.352888522823
1644	371.461690148971
1648	371.570159223308
1652	371.678296165633
1656	371.78610088179
1660	371.893573907713
1664	372.000715075025
1668	372.107524523863
1672	372.214002413114
1676	372.320148603439
1680	372.425962607348
1684	372.531444637863
1688	372.636593889244
1692	372.741410115823
1696	372.845892874121
1700	372.950039327958
1704	373.053850848415
1708	373.157327435493
1712	373.260469089193
1716	373.362039130819
1720	373.461661563212
1724	373.561283995605
1728	373.660906427997
1732	373.76052886039
1736	373.860151292783
1740	373.959773725176
1744	374.059396157569
1748	374.159018589962
1752	374.258641022355
1756	374.353517507962
1760	374.44647076896
1764	374.539424029958
1768	374.632377290956
1772	374.725330551953
1776	374.818283812951
1780	374.911237073949
1784	375.004190334947
1788	375.097143595944
1792	375.190096856942
1796	375.28305011794
1800	375.376003378938
1804	375.468956639935
1808	375.561909900933
1812	375.654863161931
1816	375.747816422929
1820	375.840769683926
1824	375.933722944924
1828	376.026676205922
1832	376.117478774986
1836	376.203970999949
1840	376.290463224912
1844	376.376955449875
1848	376.463447674838
1852	376.549939899801
1856	376.636432124765
1860	376.722924349728
1864	376.809416574691
1868	376.895908799654
1872	376.982401024617
1876	377.06889324958
1880	377.155385474543
1884	377.241877699506
1888	377.328369924469
1892	377.414862149432
1896	377.501354374395
1900	377.587846599358
1904	377.674338824321
1908	377.760831049285
1912	377.862403205359
1916	377.964700539807
1920	378.066997874256
1924	378.169295208704
1928	378.271592543153
1932	378.373889877601
1936	378.476187212049
1940	378.578484546498
1944	378.680781880946
1948	378.783079215395
1952	378.885376549843
1956	378.987673884291
1960	379.08997121874
1964	379.192268553188
1968	379.294565887636
1972	379.396863222085
1976	379.499160556533
1980	379.601457890982
1984	379.70375522543
1988	379.806052559879
1992	379.908349894327
1996	380.010647228775
2000	380.112944563224
2004	380.215241897672
2008	380.31753923212
2012	380.419836566569
2016	380.522133901017
2020	380.624431235466
2024	380.726728569914
2028	380.829025904362
2032	380.931323238811
2036	381.033620573259
2040	381.135917907708
2044	381.238215242156
2048	381.340512576604
2052	381.442809911053
2056	381.545107245501
2060	381.64740457995
2064	381.758402754445
2068	381.904954334249
2072	382.051505914053
2076	382.198057493857
2080	382.344609073661
2084	382.491160653465
2088	382.637712233269
2092	382.784263813073
2096	382.930815392877
2100	383.077366972681
2104	383.223918552485
2108	383.370470132289
2112	383.517021712093
2116	383.663573291897
2120	383.810124871701
2124	383.956676451505
2128	384.103228031309
2132	384.249779611113
2136	384.396331190917
2140	384.542882770721
2144	384.689434350525
2148	384.835985930329
2152	384.982537510133
2156	385.129089089937
2160	385.275640669741
2164	385.422192249545
2168	385.568743829349
2172	385.715295409153
2176	385.861846988957
2180	386.008398568761
2184	386.154950148565
2188	386.30473714464
2192	386.461278449799
2196	386.617819754959
2200	386.774361060118
2204	386.930902365278
2208	387.087443670437
2212	387.243984975597
2216	387.402197588087
2220	387.563166093993
2224	387.724134599899
2228	387.885103105804
2232	388.054511271402
2236	388.224812318219
2240	388.395113365036
2244	388.565414411853
2248	388.73571545867
2252	388.906016505487
2256	389.076317552304
2260	389.254527534461
2264	389.433084595701
2268	389.611641656941
2272	389.790198718181
2276	389.968755779421
2280	390.147312840661
2284	390.325869901901
2288	390.504426963141
2292	390.682984024381
2296	390.861541085621
2300	391.040098146861
2304	391.2186552081
2308	391.39721226934
2312	391.575517839766
2316	391.750219412737
2320	391.924920985708
2324	392.099622558679
2328	392.274324131651
2332	392.449025704622
2336	392.623727277593
2340	392.798428850565
2344	392.973130423536
2348	393.147831996507
2352	393.322533569479
2356	393.49723514245
2360	393.671936715421
2364	393.846638288393
2368	394.021339861364
2372	394.196041434335
2376	394.370743007306
2380	394.545444580278
2384	394.720146153249
2388	394.89484772622
2392	395.069549299192
2396	395.244250872163
2400	395.418952445134
2404	395.593654018106
2408	395.768355591077
2412	395.943057164048
2416	396.117758737019
2420	396.292460309991
2424	396.463490103723
2428	396.625067257958
2432	396.786644412193
2436	396.948221566428
2440	397.109798720663
2444	397.271375874898
2448	397.432953029134
2452	397.594530183369
2456	397.756107337604
2460	397.917684491839
2464	398.079261646074
2468	398.240838800309
2472	398.402415954544
2476	398.56399310878
2480	398.725570263015
2484	398.88714741725
2488	399.048724571485
2492	399.21030172572
2496	399.371878879955
2500	399.53345603419
2504	399.695033188426
2508	399.856610342661
2512	400.018187496896
2516	400.179764651131
2520	400.341341805366
2524	400.502918959601
2528	400.664496113837
2532	400.826073268072
2536	400.979636615442
2540	401.125001488136
2544	401.270366360829
2548	401.415731233522
2552	401.561096106215
2556	401.706460978908
2560	401.851825851601
2564	401.997190724294
2568	402.142555596987
2572	402.28792046968
2576	402.433285342373
2580	402.578650215066
2584	402.724015087759
2588	402.869379960452
2592	403.014744833146
2596	403.160109705839
2600	403.305474578532
2604	403.450839451225
2608	403.596204323918
2612	403.741569196611
2616	403.886934069304
2620	404.032298941997
2624	404.17766381469
2628	404.323028687383
2632	404.468393560076
2636	404.613758432769
2640	404.759123305463
2644	404.904488178156
2648	405.045167995639
2652	405.183527045247
2656	405.321422181405
2660	405.458853404112
2664	405.595820713369
2668	405.732324109176
2672	405.868363591533
2676	406.00393916044
2680	406.139050815897
2684	406.273698557903
2688	406.407882386459
2692	406.541602301565
2696	406.674858303221
2700	406.807650391426
2704	406.939978566181
2708	407.071842827486
2712	407.203243175341
2716	407.334179609746
2720	407.4646521307
2724	407.594660738204
2728	407.724205432258
2732	407.853286212862
2736	407.981903080016
2740	408.110056033719
2744	408.237745073973
2748	408.364970200776
2752	408.491731414128
2756	408.618028714031
2760	408.743862100483
2764	408.869231573485
2768	408.994137133037
2772	409.118578779139
2776	409.242556511791
2780	409.366070330992
2784	409.489120236743
2788	409.611706229044
2792	409.733828307895
2796	409.855486473295
2800	409.976680725246
2804	410.097411063746
2808	410.217677488796
2812	410.337480000395
2816	410.456818598545
2820	410.575693283244
2824	410.694104054493
2828	410.812050912292
2832	410.929533856641
2836	411.046552887539
2840	411.163108004988
2844	411.279199208986
2848	411.394826499534
2852	411.509989876631
2856	411.624689340279
2860	411.738924890476
2864	411.852696527223
2868	411.965778954118
2872	412.076955840788
2876	412.18761016781
2880	412.297741935184
2884	412.40735114291
2888	412.516437790988
2892	412.625001879418
2896	412.733043408199
2900	412.840562377332
2904	412.947558786817
2908	413.054032636653
2912	413.159983926842
2916	413.265412657382
2920	413.370318828274
2924	413.474702439518
2928	413.578563491114
2932	413.681901983061
2936	413.784717915361
2940	413.887011288012
2944	413.988782101015
2948	414.090030354369
2952	414.190756048076
2956	414.290959182134
2960	414.390639756544
2964	414.489797771306
2968	414.58843322642
2972	414.686546121885
2976	414.784136457703
2980	414.881204233872
2984	414.977749450393
2988	415.073772107265
2992	415.16927220449
2996	415.264249742066
3000	415.358704719994
3004	415.452637138274
3008	415.546046996906
3012	415.638934295889
3016	415.731299035224
3020	415.823141214911
3024	415.91446083495
3028	416.005257895341
3032	416.095532396083
3036	416.185284337178
3040	416.274513718624
3044	416.363220540422
3048	416.451404802571
3052	416.539066505073
3056	416.626205647926
3060	416.712822231131
3064	416.798916254688
3068	416.884487718597
3072	416.969536622857
3076	417.054062967469
3080	417.138066752433
3084	417.221547977749
3088	417.304506643417
3092	417.387935533894
3096	417.471648919097
3100	417.554902125438
3104	417.637695152915
3108	417.72002800153
3112	417.801900671281
3116	417.88331316217
3120	417.964265474196
3124	418.04475760736
3128	418.12478956166
3132	418.204361337097
3136	418.283472933672
3140	418.362124351384
3144	418.440315590233
3148	418.518046650219
3152	418.595317531342
3156	418.672128233603
3160	418.748478757
3164	418.824369101535
3168	418.899799267207
3172	418.974769254016
3176	419.049279061962
3180	419.123328691046
3184	419.196918141266
3188	419.270047412624
3192	419.342716505119
3196	419.414925418751
3200	419.48667415352
3204	419.557962709426
3208	419.628791086469
3212	419.69915928465
3216	419.769067303968
3220	419.838515144423
3224	419.907502806015
3228	419.976030288744
3232	420.04409759261
3236	420.111704717614
3240	420.178851663754
3244	420.245538431032
3248	420.311765019447
3252	420.377531428999
3256	420.442837659689
3260	420.507683711515
3264	420.572069584479
3268	420.635995278579
3272	420.699460793817
3276	420.762466130192
3280	420.825011287704
3284	420.887096266354
3288	420.94872106614
3292	421.009885687064
3296	421.070590129125
3300	421.130834392323
3304	421.190618476658
3308	421.24994238213
3312	421.308806108739
3316	421.369787237953
3320	421.430409675521
3324	421.490663427689
3328	421.550548494459
3332	421.610064875829
3336	421.669212571801
3340	421.727991582373
3344	421.786401907547
3348	421.844443547321
3352	421.902116501697
3356	421.959420770673
3360	422.01635635425
3364	422.072923252428
3368	422.129121465207
3372	422.184950992587
3376	422.240411834568
3380	422.29550399115
3384	422.350227462333
3388	422.404582248117
3392	422.458568348502
3396	422.512185763487
3400	422.565434493074
3404	422.618314537262
3408	422.67082589605
3412	422.72296856944
3416	422.77474255743
3420	422.826147860022
3424	422.877184477214
3428	422.927852409007
3432	422.978151655401
3436	423.028082216397
3440	423.077644091993
3444	423.12683728219
3448	423.175661786988
3452	423.224117606387
3456	423.272204740387
3460	423.319923188988
3464	423.367272952189
3468	423.414254029992
3472	423.460866422396
3476	423.507110129401
3480	423.552985151006
3484	423.598491487213
3488	423.64362913802
3492	423.688398103429
3496	423.732798383438
3500	423.776829978048
3504	423.82049288726
3508	423.863787111072
3512	423.906712649485
3516	423.949269502499
3520	423.991457670114
3524	424.03327715233
3528	424.074727949147
3532	424.115810060565
3536	424.157661940576
3540	424.200752641806
3544	424.243570300361
3548	424.286114916241
3552	424.328386489447
3556	424.370385019979
3560	424.412110507837
3564	424.45356295302
3568	424.494742355529
3572	424.535648715363
3576	424.576282032523
3580	424.616642307009
3584	424.65672953882
3588	424.696543727957
3592	424.73608487442
3596	424.775352978208
3600	424.814348039322
3604	424.853070057761
3608	424.891519033526
3612	424.929694966617
3616	424.967597857034
3620	425.005227704775
3624	425.042584509843
3628	425.079668272236
3632	425.116478991955
3636	425.153016669
3640	425.18928130337
3644	425.225272895066
3648	425.260991444087
3652	425.296436950434
3656	425.331609414107
3660	425.366508835105
3664	425.401135213429
3668	425.435488549078
3672	425.469568842054
3676	425.503376092354
3680	425.536910299981
3684	425.570171464933
3688	425.603159587211
3692	425.635874666814
3696	425.668316703743
3700	425.700485697998
3704	425.732381649578
3708	425.764004558484
3712	425.795354424715
3716	425.826431248272
3720	425.857235029155
3724	425.887765767363
3728	425.918023462897
3732	425.948008115757
3736	425.977719725942
3740	426.007158293453
3744	426.03632381829
3748	426.065216300452
3752	426.09383573994
3756	426.122182136753
3760	426.15216921046
3764	426.182283456205
3768	426.212204067634
3772	426.241931044747
3776	426.271464387544
3780	426.300804096025
3784	426.329950170189
3788	426.358902610038
3792	426.38766141557
3796	426.416226586787
3800	426.444598123687
3804	426.472776026271
3808	426.500760294539
3812	426.528550928491
3816	426.556147928127
3820	426.583551293447
3824	426.610761024451
3828	426.637777121139
3832	426.66459958351
3836	426.691228411566
3840	426.717663605305
3844	426.743905164728
3848	426.769953089836
3852	426.795807380627
3856	426.821468037102
3860	426.846935059261
3864	426.872208447104
3868	426.897288200631
3872	426.922174319842
3876	426.946866804736
3880	426.971365655315
3884	426.995670871577
3888	427.019782453524
3892	427.043700401154
3896	427.067424714468
3900	427.090955393466
3904	427.114292438148
3908	427.137435848514
3912	427.160385624564
3916	427.183141766298
3920	427.205704273716
3924	427.228073146817
3928	427.250248385603
3932	427.272229990072
3936	427.294017960226
3940	427.315612296063
3944	427.337012997584
3948	427.35822006479
3952	427.379233497678
3956	427.400053296251
3960	427.420679460508
3964	427.441111990449
3968	427.461350886074
3972	427.481396147382
3976	427.501247774375
3980	427.521372366349
3984	427.542521612326
3988	427.563536200568
3992	427.584416131076
3996	427.605161403848
4000	427.625772018886
4004	427.646247976188
4008	427.666589275756
4012	427.686795917589
4016	427.706867901686
4020	427.726805228049
4024	427.746607896677
4028	427.76627590757
4032	427.785809260727
4036	427.80520795615
4040	427.824471993838
4044	427.843601373791
4048	427.862596096009
4052	427.881456160492
4056	427.90018156724
4060	427.918772316254
4064	427.937228407532
4068	427.955549841075
4072	427.973736616883
4076	427.991788734957
4080	428.009706195295
4084	428.027488997898
4088	428.045137142767
4092	428.0626506299
4096	428.080029459299
4100	428.097273630962
4104	428.114383144891
4108	428.131358001085
4112	428.148198199543
4116	428.164903740267
4120	428.181474623256
4124	428.197910848509
4128	428.214212416028
4132	428.230379325812
4136	428.246411577861
4140	428.262309172175
4144	428.278072108754
4148	428.293700387598
4152	428.309194008707
4156	428.324552972081
4160	428.33977727772
4164	428.354866925625
4168	428.369821915794
4172	428.384642248228
4176	428.399327922928
4180	428.413878939892
4184	428.428295299121
4188	428.442577000616
4192	428.456724044375
4196	428.4707364304
4200	428.484614158689
4204	428.499216381354
4208	428.51406753448
4212	428.528826886189
4216	428.543494436481
4220	428.558070185354
4224	428.57255413281
4228	428.586946278848
4232	428.601246623469
4236	428.615455166672
4240	428.629571908457
4244	428.643596848824
4248	428.657529987774
4252	428.671371325306
4256	428.685120861421
4260	428.698778596118
4264	428.712344529397
4268	428.725818661258
4272	428.739200991702
4276	428.752491520728
4280	428.765690248336
4284	428.778797174527
4288	428.7918122993
4292	428.804735622656
4296	428.817567144593
4300	428.830306865113
4304	428.842954784216
4308	428.8555109019
4312	428.867975218167
4316	428.880347733017
4320	428.892628446448
4324	428.904817358462
4328	428.916914469059
4332	428.928919778237
4336	428.940833285998
4340	428.952654992341
4344	428.964384897267
4348	428.976023000775
4352	428.987569302865
4356	428.999023803538
4360	429.010386502793
4364	429.02165740063
4368	429.032836497049
4372	429.043923792051
4376	429.054919285635
4380	429.065822977802
4384	429.07663486855
4388	429.087354957882
4392	429.097983245795
4396	429.108519732291
4400	429.118964417369
4404	429.129317301029
4408	429.139578383272
4412	429.149747664097
4416	429.159825143505
4420	429.169810821494
4424	429.179807108284
4428	429.190348043347
4432	429.200823168561
4436	429.211232483924
4440	429.221575989438
4444	429.231853685103
4448	429.242065570917
4452	429.252211646883
4456	429.262291912998
4460	429.272306369264
4464	429.28225501568
4468	429.292137852247
4472	429.301954878964
4476	429.311706095831
4480	429.321391502849
4484	429.331011100017
4488	429.340564887335
4492	429.350052864804
4496	429.359475032423
4500	429.368831390192
4504	429.378121938112
4508	429.387346676182
4512	429.396505604403
4516	429.405598722774
4520	429.414626031295
4524	429.423587529967
4528	429.432483218789
4532	429.441313097761
4536	429.450077166884
4540	429.458775426157
4544	429.46740787558
4548	429.475974515154
4552	429.484475344878
4556	429.492910364753
4560	429.501279574778
4564	429.509582974953
4568	429.517820565278
4572	429.525992345754
4576	429.534098316381
4580	429.542138477157
4584	429.550112828084
4588	429.558021369162
4592	429.56586410039
4596	429.573641021768
4600	429.581352133296
4604	429.588997434975
4608	429.596576926804
4612	429.604090608784
4616	429.611538480914
4620	429.618920543194
4624	429.626236795625
4628	429.633487238206
4632	429.640671870937
4636	429.647790693819
4640	429.654843706851
4644	429.661830910033
4648	429.669078780357
4652	429.676522615689
4656	429.683921026956
4660	429.691274014157
4664	429.698581577293
4668	429.705843716364
4672	429.713060431369
4676	429.720231722309
4680	429.727357589183
4684	429.734438031992
4688	429.741473050736
4692	429.748462645414
4696	429.755406816027
4700	429.762305562575
4704	429.769158885057
4708	429.775966783474
4712	429.782729257826
4716	429.789446308112
4720	429.796117934333
4724	429.802744136488
4728	429.809324914578
4732	429.815860268603
4736	429.822350198562
4740	429.828794704456
4744	429.835193786285
4748	429.841547444048
4752	429.847855677746
4756	429.854118487379
4760	429.860335872946
4764	429.866507834448
4768	429.872634371885
4772	429.878715485256
4776	429.884751174561
4780	429.890741439802
4784	429.896686280977
4788	429.902585698087
4792	429.908439691131
4796	429.91424826011
4800	429.920011405024
4804	429.925729125872
4808	429.931401422655
4812	429.937028295372
4816	429.942609744025
4820	429.948145768611
4824	429.953636369133
4828	429.959081545589
4832	429.96448129798
4836	429.969835626305
4840	429.975144530565
4844	429.98040801076
4848	429.985626066889
4852	429.990798698953
4856	429.995925906952
4860	430.001007690885
4864	430.006044050753
4868	430.011034986555
4872	430.016378279355
4876	430.021690374775
4880	430.026971115001
4884	430.032220500034
4888	430.037438529874
4892	430.042625204521
4896	430.047780523975
4900	430.052904488236
4904	430.057997097303
4908	430.063058351178
4912	430.068088249859
4916	430.073086793347
4920	430.078053981642
4924	430.082989814744
4928	430.087894292653
4932	430.092767415368
4936	430.097609182891
4940	430.10241959522
4944	430.107198652357
4948	430.1119463543
4952	430.11666270105
4956	430.121347692606
4960	430.12600132897
4964	430.130623610141
4968	430.135214536118
4972	430.139774106903
4976	430.144302322494
4980	430.148799182892
4984	430.153264688097
4988	430.157698838108
4992	430.162101632927
4996	430.166473072553
5000	430.170813156985
5004	430.175121886224
5008	430.179399260271
5012	430.183645279124
5016	430.187859942784
5020	430.19204325125
5024	430.196195204524
5028	430.200315802604
5032	430.204405045492
5036	430.208462933186
5040	430.212489465687
5044	430.216484642995
5048	430.22044846511
5052	430.224380932032
5056	430.22828204376
5060	430.232151800296
5064	430.235990201638
5068	430.239797247787
5072	430.243572938743
5076	430.247317274506
5080	430.251030255076
5084	430.254711880453
5088	430.258362150636
5092	430.262096435136
5096	430.265959993654
5100	430.269801808926
5104	430.273621880951
5108	430.27742020973
5112	430.281196795262
5116	430.284951637548
5120	430.288684736587
5124	430.29239609238
5128	430.296085704926
5132	430.299753574225
5136	430.303399700278
5140	430.307024083084
5144	430.310626722644
5148	430.314207618957
5152	430.317766772023
5156	430.321304181843
5160	430.324819848416
5164	430.328313771743
5168	430.331785951823
5172	430.335236388657
5176	430.338665082244
5180	430.342072032584
5184	430.345457239678
5188	430.348820703525
5192	430.352162424126
5196	430.35548240148
5200	430.358780635588
5204	430.362057126449
5208	430.365311874063
5212	430.368544878431
5216	430.371756139552
5220	430.374945657427
5224	430.378113432055
5228	430.381259463437
5232	430.384383751572
5236	430.38748629646
5240	430.390567098102
5244	430.393626156497
5248	430.396663471646
5252	430.399679043548
5256	430.402672872203
5260	430.405644957612
5264	430.408595299775
5268	430.41152389869
5272	430.41443075436
5276	430.417315866782
5280	430.420179235958
5284	430.423020861888
5288	430.425840744571
5292	430.428638884007
5296	430.431415280197
5300	430.43416993314
5304	430.436902842836
5308	430.439614009286
5312	430.44230343249
5316	430.44513160428
5320	430.447970809563
5324	430.450794903283
5328	430.453603885442
5332	430.456397756039
5336	430.459176515073
5340	430.461940162546
5344	430.464688698457
5348	430.467422122805
5352	430.470140435592
5356	430.472843636816
5360	430.475531726479
5364	430.47820470458
5368	430.480862571119
5372	430.483505326095
5376	430.48613296951
5380	430.488745501363
5384	430.491342921653
5388	430.493925230382
5392	430.496492427549
5396	430.499044513154
5400	430.501581487196
5404	430.504103349677
5408	430.506610100596
5412	430.509101739953
5416	430.511578267747
5420	430.51403968398
5424	430.516485988651
5428	430.51891718176
5432	430.521333263306
5436	430.523734233291
5440	430.526120091714
5444	430.528490838575
5448	430.530846473874
5452	430.533186997611
5456	430.535512409785
5460	430.537822710398
5464	430.540117899449
5468	430.542397976938
5472	430.544662942865
5476	430.54691279723
5480	430.549147540033
5484	430.551367171273
5488	430.553571690952
5492	430.555761099069
5496	430.557935395624
5500	430.560094580617
5504	430.562238654048
5508	430.564367615917
5512	430.566481466224
5516	430.568580204969
5520	430.570663832152
5524	430.572732347773
5528	430.574785751832
5532	430.576824044329
5536	430.57888375708
5540	430.581022128027
5544	430.58314994783
5548	430.585267216489
5552	430.587373934005
5556	430.589470100377
5560	430.591555715606
5564	430.593630779691
5568	430.595695292632
5572	430.59774925443
5576	430.599792665084
5580	430.601825524595
5584	430.603847832962
5588	430.605859590185
5592	430.607860796265
5596	430.609851451202
5600	430.611831554994
5604	430.613801107644
5608	430.615760109149
5612	430.617708559511
5616	430.61964645873
5620	430.621573806805
5624	430.623490603736
5628	430.625396849523
5632	430.627292544167
5636	430.629177687668
5640	430.631052280025
5644	430.632916321238
5648	430.634769811308
5652	430.636612750234
5656	430.638445138017
5660	430.640266974656
5664	430.642078260151
5668	430.643878994503
5672	430.645669177712
5676	430.647448809776
5680	430.649217890697
5684	430.650976420475
5688	430.652724399109
5692	430.654461826599
5696	430.656188702946
5700	430.657905028149
5704	430.659610802209
5708	430.661306025125
5712	430.662990696897
5716	430.664664817526
5720	430.666328387012
5724	430.667981405353
5728	430.669623872551
5732	430.671255788606
5736	430.672877153517
5740	430.674487967284
5744	430.676088229908
5748	430.677677941388
5752	430.679257101725
5756	430.680825710918
5760	430.682446425844
5764	430.684084122941
5768	430.685714378756
5772	430.687337193288
5776	430.688952566537
5780	430.690560498503
5784	430.692160989186
5788	430.693754038587
5792	430.695339646705
5796	430.696917813539
5800	430.698488539091
5804	430.700051823361
5808	430.701607666347
5812	430.70315606805
5816	430.704697028471
5820	430.706230547609
5824	430.707756625464
5828	430.709275262036
5832	430.710786457326
5836	430.712290211332
5840	430.713786524056
5844	430.715275395496
5848	430.716756825654
5852	430.71823081453
5856	430.719697362122
5860	430.721156468431
5864	430.722608133458
5868	430.724052357202
5872	430.725489139663
5876	430.726918480841
5880	430.728340380736
5884	430.729754839349
5888	430.731161856679
5892	430.732561432725
5896	430.733953567489
5900	430.735338260971
5904	430.736715513169
5908	430.738085324084
5912	430.739447693717
5916	430.740802622067
5920	430.742150109134
5924	430.743490154918
5928	430.744822759419
5932	430.746147922638
5936	430.747465644574
5940	430.748775925226
5944	430.750078764596
5948	430.751374162684
5952	430.752662119488
5956	430.753942635009
5960	430.755215709248
5964	430.756481342204
5968	430.757739533877
5972	430.758990284267
5976	430.760233593374
5980	430.761478081756
5984	430.762767193367
5988	430.764050998205
5992	430.765329496271
5996	430.766602687566
6000	430.767870572088
6004	430.769133149838
6008	430.770390420816
6012	430.771642385021
6016	430.772889042455
6020	430.774130393116
6024	430.775366437006
6028	430.776597174123
6032	430.777822604468
6036	430.779042728041
6040	430.780257544842
6044	430.78146705487
6048	430.782671258127
6052	430.783870154611
6056	430.785063744324
6060	430.786252027264
6064	430.787435003432
6068	430.788612672828
6072	430.789785035451
6076	430.790952091303
6080	430.792113840382
6084	430.79327028269
6088	430.794421418225
6092	430.795567246988
6096	430.796707768979
6100	430.797842984198
6104	430.798972892645
6108	430.800097494319
6112	430.801216789222
6116	430.802330777352
6120	430.80343945871
6124	430.804542833296
6128	430.80564090111
6132	430.806733662152
6136	430.807821116422
6140	430.808903263919
6144	430.809980104645
6148	430.811051638598
6152	430.812117865779
6156	430.813178786188
6160	430.814234399825
6164	430.81528470669
6168	430.816329706782
6172	430.817369400103
6176	430.818403786651
6180	430.819432866427
6184	430.820456639431
6188	430.821475105663
6192	430.822488265123
6196	430.823496117811
6200	430.824498663727
6204	430.825519977447
6208	430.826555023792
6212	430.827586257292
6216	430.828613677945
6220	430.829637285753
6224	430.830657080714
6228	430.831673062829
6232	430.832685232098
6236	430.833693588521
6240	430.834698132097
6244	430.835698862828
6248	430.836695780713
6252	430.837688885751
6256	430.838678177943
6260	430.839663657289
6264	430.840645323789
6268	430.841623177443
6272	430.842597218251
6276	430.843567446213
6280	430.844533861329
6284	430.845496463598
6288	430.846455253021
6292	430.847410229599
6296	430.84836139333
6300	430.849308744215
6304	430.850252282254
6308	430.851192007447
6312	430.852127919793
6316	430.853060019294
6320	430.853988305949
6324	430.854912779757
6328	430.855833440719
6332	430.856750288835
6336	430.857663324105
6340	430.858572546529
6344	430.859477956107
6348	430.860379552839
6352	430.861277336725
6356	430.862171307764
6360	430.863061465957
6364	430.863947811305
6368	430.864830343806
6372	430.865709063461
6376	430.86658397027
6380	430.867455064233
6384	430.86832234535
6388	430.86918581362
6392	430.870045469045
6396	430.870901311623
6400	430.871753341355
6404	430.872601558242
6408	430.873445962282
6412	430.874286553476
6416	430.875123331823
6420	430.875956297325
6424	430.876785541545
6428	430.877640719968
6432	430.878493140339
6436	430.879342802658
6440	430.880189706923
6444	430.881033853136
6448	430.881875241296
6452	430.882713871404
6456	430.883549743459
6460	430.884382857461
6464	430.88521321341
6468	430.886040811307
6472	430.886865651151
6476	430.887687732942
6480	430.88850705668
6484	430.889323622366
6488	430.890137429999
6492	430.89094847958
6496	430.891756771107
6500	430.892562304582
6504	430.893365080005
6508	430.894165097374
6512	430.894962356691
6516	430.895756857955
6520	430.896548601167
6524	430.897337586325
6528	430.898123813431
6532	430.898907282485
6536	430.899687993485
6540	430.900465946433
6544	430.901241141329
6548	430.902013578171
6552	430.902783256961
6556	430.903550177698
6560	430.904314340382
6564	430.905075745014
6568	430.905834391593
6572	430.906590280119
6576	430.907343410593
6580	430.908093783013
6584	430.908841397381
6588	430.909586253697
6592	430.91032835196
6596	430.91106769217
6600	430.911804274327
6604	430.912538098431
6608	430.913269164483
6612	430.913997472482
6616	430.914723022429
6620	430.915445814323
6624	430.916165848164
6628	430.916883123952
6632	430.917597641688
6636	430.91830940137
6640	430.919018403001
6644	430.919724646578
6648	430.92043708358
6652	430.921159052169
6656	430.92187900236
6660	430.92259693415
6664	430.923312847542
6668	430.924026742534
6672	430.924738619127
6676	430.92544847732
6680	430.926156317115
6684	430.92686213851
6688	430.927565941506
6692	430.928267726102
6696	430.928967492299
6700	430.929665240097
6704	430.930360969496
6708	430.931054680496
6712	430.931746373096
6716	430.932436047297
6720	430.933123703098
6724	430.933809340501
6728	430.934492959504
6732	430.935174560108
6736	430.935854142312
6740	430.936531706117
6744	430.937207251523
6748	430.93788077853
6752	430.938552287138
6756	430.939221777346
6760	430.939889249155
6764	430.940554702564
6768	430.941218137575
6772	430.941879554186
6776	430.942538952398
6780	430.94319633221
6784	430.943851693624
6788	430.944505036638
6792	430.945156361252
6796	430.945805667468
6800	430.946452955284
6804	430.947098224701
6808	430.947741475719
6812	430.948382708337
6816	430.949021922556
6820	430.949659118376
6824	430.950294295797
6828	430.950927454818
6832	430.95155859544
6836	430.952187717663
6840	430.952814821486
6844	430.953439906911
6848	430.954062973936
6852	430.954684022561
6856	430.955303052788
6860	430.955920064615
6864	430.956535058043
6868	430.957148033071
6872	430.957776460905
6876	430.958406353478
6880	430.959034946578
6884	430.959662240205
6888	430.960288234358
6892	430.960912929038
6896	430.961536324244
6900	430.962158419977
6904	430.962779216237
6908	430.963398713023
6912	430.964016910336
6916	430.964633808175
6920	430.965249406541
6924	430.965863705434
6928	430.966476704853
6932	430.967088404799
6936	430.967698805271
6940	430.96830790627
6944	430.968915707796
6948	430.969522209848
6952	430.970127412427
6956	430.970731315532
6960	430.971333919164
6964	430.971935223323
6968	430.972535228008
6972	430.973133933219
6976	430.973731338958
6980	430.974327445223
6984	430.974922252014
6988	430.975515759333
6992	430.976107967177
6996	430.976698875549
7000	430.977288484447
7004	430.977876793871
7008	430.978463803822
7012	430.9790495143
7016	430.979633925305
7020	430.980217036836
7024	430.980798848893
7028	430.981379361477
7032	430.981958574588
7036	430.982536488225
7040	430.983113102389
7044	430.98368841708
7048	430.984262432297
7052	430.984835148041
7056	430.985406564311
7060	430.985976681108
7064	430.986545498432
7068	430.987113016282
7072	430.987679234659
7076	430.988244153562
7080	430.988807772992
7084	430.989370092949
7088	430.989931113432
7092	430.990490834441
7096	430.991049255978
7100	430.991606378041
7104	430.99216220063
7108	430.992716723747
7112	430.993269947389
7116	430.993821871559
7120	430.994372496255
7124	430.994921821477
7128	430.995469847226
7132	430.996016573502
7136	430.996562000304
7140	430.997106127633
7144	430.997648955489
7148	430.998190483871
7152	430.99873071278
7156	430.999269642215
7160	430.999807272177
7164	431.000343602665
7168	431.000878633681
7172	431.001412365222
7176	431.001944797291
7180	431.002475929886
7184	431.003005763007
7188	431.003534296655
7192	431.00406153083
7196	431.004587465531
7200	431.005112100759
7204	431.005635436514
7208	431.006157472795
7212	431.006678209603
7216	431.007197646937
7220	431.007715784798
7224	431.008232623185
7228	431.0087481621
7232	431.00926240154
7236	431.009775341508
7240	431.010286982002
7244	431.010797323022
7248	431.011306364569
7252	431.011814106643
7256	431.012320549243
7260	431.01282569237
7264	431.013329536024
7268	431.013832080204
7272	431.014333324911
7276	431.014833270144
7280	431.015331915904
7284	431.01582926219
7288	431.016325309003
7292	431.016820056343
7296	431.017313504209
7300	431.017805652602
7304	431.018296501522
7308	431.018786050968
7312	431.019274300941
7316	431.019774520554
7320	431.020278899123
7324	431.020782307986
7328	431.021284747141
7332	431.021786216589
7336	431.022286716331
7340	431.022786246365
7344	431.023284806692
7348	431.023782397312
7352	431.024279018224
7356	431.02477466943
7360	431.025269350929
7364	431.02576306272
7368	431.026255804805
7372	431.026747577182
7376	431.027238379852
7380	431.027728212815
7384	431.028217076071
7388	431.02870496962
7392	431.029191893462
7396	431.029677847597
7400	431.030162832024
7404	431.030646846745
7408	431.031129891758
7412	431.031611967064
7416	431.032093072664
7420	431.032573208556
7424	431.033052374741
7428	431.033530571219
7432	431.034007797989
7436	431.034484055053
7440	431.03495934241
7444	431.035433660059
7448	431.035907008002
7452	431.036379386237
7456	431.036850794765
7460	431.037321233586
7464	431.0377907027
7468	431.038259202107
7472	431.038726731807
7476	431.0391932918
7480	431.039658882085
7484	431.040123502664
7488	431.040587153535
7492	431.041049834699
7496	431.041511546156
7500	431.041972287907
7504	431.04243205995
7508	431.042890862285
7512	431.043348694914
7516	431.043805557836
7520	431.04426145105
7524	431.044716374558
7528	431.045170328358
7532	431.045623312452
7536	431.046075326838
7540	431.046526371517
7544	431.046976446489
7548	431.047425551754
7552	431.047873687312
7556	431.048320853162
7560	431.048767049306
7564	431.049212275742
7568	431.049656532472
7572	431.050099819494
7576	431.050542136809
7580	431.050983484417
7584	431.051423862318
7588	431.051863270512
7592	431.052301708999
7596	431.052739177779
7600	431.053175676851
7604	431.053611206217
7608	431.054045765875
7612	431.054479355826
7616	431.054911976071
7620	431.055343626608
7624	431.055774307438
7628	431.05620401856
7632	431.056632759976
7636	431.057060531685
7640	431.057487333687
7644	431.057913165981
7648	431.058338028568
7652	431.058761921449
7656	431.059184844622
7660	431.059606798088
7664	431.060027781847
7668	431.060447795899
7672	431.060866840244
7676	431.061284914881
7680	431.061702019812
7684	431.062118155035
7688	431.062533320552
7692	431.062947516361
7696	431.063360742463
7700	431.063772998858
7704	431.064184285546
7708	431.064594602527
7712	431.065003949801
7716	431.065424896747
7720	431.065850779917
7724	431.066276054186
7728	431.066700719554
7732	431.067124776022
7736	431.067548223589
7740	431.067971062256
7744	431.068393292022
7748	431.068814912887
7752	431.069235924852
7756	431.069656327916
7760	431.07007612208
7764	431.070495307343
7768	431.070913883705
7772	431.071331851167
7776	431.071749209728
7780	431.072165959388
7784	431.072582100148
7788	431.072997632007
7792	431.073412554966
7796	431.073826869024
7800	431.074240574181
7804	431.074653670438
7808	431.075066157794
7812	431.075478036249
7816	431.075889305804
7820	431.076299966459
7824	431.076710018212
7828	431.077119461065
7832	431.077528295018
7836	431.07793652007
7840	431.078344136221


==> tiks/datta1d/all-outs-2.tsv <==
0	293.150000000103
4	293.150002389188
8	293.150302891409
12	293.15132645441
16	293.154532827958
20	293.166840697277
24	293.179148566595
28	293.201700996773
32	293.232691861036
36	293.263682725299
40	293.318093697394
44	293.373287124786
48	293.43315774038
52	293.506085236137
56	293.58715757212
60	293.676374748328
64	293.773736764763
68	293.880121617856
72	293.998549063555
76	294.126565771289
80	294.264171741057
84	294.41136697286
88	294.568023486338
92	294.732003083519
96	294.904810686029
100	295.086446293868
104	295.276909907037
108	295.476201525534
112	295.679853614545
116	295.890301369151
120	296.107945502285
124	296.332786013946
128	296.56367820614
132	296.797332416209
136	297.0363718648
140	297.280796551913
144	297.530059880191
148	297.781067819895
152	298.035917067668
156	298.294607623511
160	298.556259045094
164	298.820164853281
168	299.086862514758
172	299.354873584537
176	299.624842397488
180	299.896196308939
184	300.168950685604
188	300.442770111628
192	300.717510154652
196	300.992980832977
200	301.268946121288
204	301.545329156889
208	301.821831059481
212	302.098451966304
216	302.37483706511
220	302.651060981416
224	302.926762595472
228	303.202056556943
232	303.476623080868
236	303.750581068957
240	304.023678968138
244	304.2960083166
248	304.567413987658
252	304.837931575119
256	305.107483821572
260	305.376071466325
264	305.643659538955
268	305.91023466267
272	306.175781834279
276	306.440282306357
280	306.703730941992
284	306.966106602003
288	307.22740984248
292	307.487618232299
296	307.746736068087
300	308.004740430603
304	308.261638067279
308	308.517406405614
312	308.77205357895
316	309.025558134903
320	309.277927962077
324	309.529145567221
328	309.779215486077
332	310.028125860171
336	310.275877278251
340	310.522462552438
344	310.76787965012
348	311.012124675714
352	311.255193957124
356	311.497085842374
360	311.737795692027
364	311.977323344229
368	312.215663601322
372	312.452817287778
376	312.688778845993
380	312.923549783038
384	313.15712422165
388	313.389504198239
392	313.620683448279
396	313.850664299763
400	314.079440734718
404	314.307014486828
408	314.533380172094
412	314.7585382541
416	314.982484524243
420	315.20521810242
424	315.426735874151
428	315.647035576641
432	315.866115214322
436	316.083971085167
440	316.300602372992
444	316.5160039346
448	316.730176157124
452	316.943112553536
456	317.154814661102
460	317.365274862384
464	317.574495699767
468	317.782468752936
472	317.989197184274
476	318.194672646267
480	318.398897775911
484	318.601866095246
488	318.803578389554
492	319.004030397454
496	319.203221452107
500	319.401149187632
504	319.597811996063
508	319.793208977136
512	319.987338160108
516	320.180199625504
520	320.37179165514
524	320.562114784141
528	320.751168139186
532	320.938952250157
536	321.125467873164
540	321.310714910522
544	321.494696090236
548	321.677410376794
552	321.85886284903
556	322.039051765983
560	322.217983387631
564	322.395656755674
568	322.572078293573
572	322.74724863509
576	322.921173603111
580	323.093856151196
584	323.265300816435
588	323.435513487658
592	323.604496838815
596	323.772260176719
600	323.938803888628
604	324.104141110188
608	324.268269524421
612	324.431206073834
616	324.592945526012
620	324.753506892165
624	324.912886295032
628	325.071101502056
632	325.228151603652
636	325.384053045862
640	325.53880725245
644	325.692428522055
648	325.844920411827
652	325.996293654821
656	326.146560087017
660	326.295722968204
664	326.443798478623
668	326.590790908981
672	326.736710843424
676	326.881572390909
680	327.025378924404
684	327.168141517093
688	327.309873934818
692	327.450579875372
696	327.590271698838
700	327.728959750612
704	327.866650990505
708	328.003356216381
712	328.139087373456
716	328.27385165699
720	328.407657618969
724	328.540515334459
728	328.672435580156
732	328.803426844648
736	328.933497624162
740	329.062656663507
744	329.190912758313
748	329.318275432772
752	329.44475351836
756	329.570356243425
760	329.695091412596
764	329.818967430077
768	329.941992178947
772	330.064174100163
776	330.185521405021
780	330.306041863095
784	330.425743031503
788	330.544632287322
792	330.66271632738
796	330.780001405472
800	330.896493238282
804	331.012196286369
808	331.127113422467
812	331.241245026882
816	331.354588524831
820	331.467137529654
824	331.578881544369
828	331.689805869913
832	331.799892127631
836	331.909121754133
840	332.017475293386
844	332.124934139978
848	332.231480630269
852	332.337101148843
856	332.441783705785
860	332.545518565774
864	332.648299393808
868	332.750122103841
872	332.850984539753
876	332.950886776239
880	333.049830427337
884	333.147818795468
888	333.244856183051
892	333.340948343201
896	333.436102207291
900	333.530325142095
904	333.623626251703
908	333.716015432314
912	333.807503473558
916	333.898104060282
920	333.98783148017
924	334.076702088277
928	334.164736347243
932	334.251955228115
936	334.338383732492
940	334.424051345695
944	334.508987690549
948	334.59322844544
952	334.676812483421
956	334.759779750848
960	334.84217787686
964	334.924054777032
968	335.005460870865
972	335.086455973808
976	335.167095388868
980	335.247440492981
984	335.327559779436
988	335.407516333668
992	335.487380595788
996	335.567226224721
1000	335.647122734212
1004	335.727147598321
1008	335.807376423133
1012	335.8878824521
1016	335.968746790668
1020	336.050041730988
1024	336.131838339365
1028	336.214208384739
1032	336.297204834963
1036	336.38087647361
1040	336.465257152759
1044	336.550362666228
1048	336.636192318156
1052	336.722729687837
1056	336.809947026238
1060	336.897804997868
1064	336.986260196973
1068	337.075261740096
1072	337.164760657678
1076	337.254703931386
1080	337.345035093627
1084	337.435702645612
1088	337.526671957605
1092	337.617845539604
1096	337.709236228347
1100	337.800810855101
1104	337.892493971883
1108	337.984328785489
1112	338.0762200851
1116	338.168151746346
1120	338.260148529743
1124	338.352085074988
1128	338.444019422393
1132	338.535916139779
1136	338.627716673042
1140	338.719456798889
1144	338.811079936286
1148	338.902585222212
1152	338.993981563505
1156	339.085220180965
1160	339.176324396237
1164	339.26728465997
1168	339.358089353786
1172	339.448746176316
1176	339.539263819057
1180	339.629641261743
1184	339.719884248658
1188	339.810041366491
1192	339.900088553704
1196	339.990078434729
1200	340.080057168957
1204	340.169990737825
1208	340.260036673406
1212	340.350158301982
1216	340.440382417999
1220	340.530908349954
1224	340.62163343192
1228	340.712711051554
1232	340.804234019433
1236	340.896122976166
1240	340.988664665832
1244	341.081763263903
1248	341.175466576794
1252	341.269982391414
1256	341.365198788079
1260	341.461252447851
1264	341.558195588443
1268	341.655972077159
1272	341.754756476688
1276	341.854474777548
1280	341.955156197325
1284	342.056874932444
1288	342.159588875392
1292	342.263336732997
1296	342.3681260839
1300	342.47394500985
1304	342.580810662503
1308	342.688715138958
1312	342.797653239244
1316	342.907615955104
1320	343.018608730025
1324	343.130603338948
1328	343.243598713368
1332	343.357597546724
1336	343.472546734648
1340	343.588471534614
1344	343.70534527423
1348	343.823133875149
1352	343.941859602677
1356	344.061463806481
1360	344.181952224534
1364	344.303325682509
1368	344.425514803981
1372	344.548553749067
1376	344.672406034825
1380	344.797037903196
1384	344.922473767918
1388	345.048644429114
1392	345.17556481421
1396	345.303229422114
1400	345.431572621847
1404	345.560627999134
1408	345.690354763095
1412	345.820726640937
1416	345.951765494605
1420	346.083398851604
1424	346.21564983907
1428	346.348506317821
1432	346.481910971063
1436	346.61589444216
1440	346.750413433432
1444	346.885450006653
1448	347.021022614172
1452	347.157063417634
1456	347.293600270379
1460	347.430599988738
1464	347.56804163375
1468	347.705931692294
1472	347.844221516764
1476	347.982933606002
1480	348.122023413012
1484	348.261495167498
1488	348.401335547357
1492	348.541516153247
1496	348.682051149701
1500	348.822891590452
1504	348.964058132036
1508	349.105520512455
1512	349.247269861666
1516	349.389304797971
1520	349.531590898758
1524	349.674145139832
1528	349.816928694864
1532	349.9599517543
1536	350.103187286978
1540	350.246632297405
1544	350.390272096473
1548	350.534095155794
1552	350.678095411116
1556	350.82225466067
1560	350.966573519508
1564	351.111028114025
1568	351.255625074956
1572	351.400338578919
1576	351.545178344662
1580	351.690116511197
1584	351.835163479814
1588	351.980293548713
1592	352.125511621523
1596	352.270801310331
1600	352.416160199168
1604	352.561572670851
1608	352.707038334817
1612	352.85254009157
1616	352.998080489663
1620	353.143640274266
1624	353.289224324805
1628	353.434812907837
1632	353.580411217802
1636	353.726001166991
1640	353.871586637118
1644	354.017151556445
1648	354.162698483479
1652	354.308213094978
1656	354.453696624668
1660	354.599136292451
1664	354.744531993316
1668	354.889872442696
1672	355.035156652125
1676	355.18037567005
1680	355.325523892808
1684	355.470597687843
1688	355.61558609124
1692	355.760489926555
1696	355.90529866239
1700	356.0500107558
1704	356.194619546927
1708	356.339119685432
1712	356.483509139556
1716	356.627778609818
1720	356.771928787479
1724	356.915951441155
1728	357.059844403372
1732	357.203602587799
1736	357.347220543837
1740	357.490697015117
1744	357.634023316895
1748	357.777199580362
1752	357.920218358601
1756	358.063077473125
1760	358.205772926358
1764	358.348297643099
1768	358.490650531376
1772	358.632826594521
1776	358.774820604708
1780	358.916631049966
1784	359.058252725315
1788	359.199682390123
1792	359.340917823161
1796	359.481953875003
1800	359.62278844115
1804	359.763418746132
1808	359.903839903618
1812	360.044050664541
1816	360.184047709465
1820	360.32382682367
1824	360.463386361908
1828	360.602722854564
1832	360.741832474532
1836	360.880712831602
1840	361.019361297493
1844	361.15777462748
1848	361.295949534176
1852	361.433884340727
1856	361.571576265186
1860	361.709022122124
1864	361.846220156957
1868	361.983168148322
1872	362.119863394013
1876	362.256303293657
1880	362.392486232896
1884	362.528409724676
1888	362.664070712291
1892	362.799467612306
1896	362.934598174978
1900	363.069459690115
1904	363.204049834691
1908	363.338367077106
1912	363.472408983372
1916	363.606173178262
1920	363.739657514183
1924	363.872860319633
1928	364.005779612391
1932	364.138413491583
1936	364.270759985939
1940	364.402817540453
1944	364.534584721779
1948	364.666059984476
1952	364.797241861504
1956	364.928128753709
1960	365.058719512784
1964	365.189012827282
1968	365.319007316829
1972	365.448701594874
1976	365.57809404615
1980	365.707183633899
1984	365.835968977747
1988	365.964448709149
1992	366.092621412981
1996	366.220485714881
2000	366.348040560223
2004	366.475284679262
2008	366.6022168364
2012	366.728835724307
2016	366.855140266468
2020	366.981129468828
2024	367.106802234713
2028	367.232157505489
2032	367.357194130966
2036	367.48191129563
2040	367.606308097022
2044	367.730383608831
2048	367.854136938251
2052	367.977567089367
2056	368.100673448025
2060	368.223455208494
2064	368.345911593352
2068	368.468041822221
2072	368.58984514765
2076	368.71132101512
2080	368.832468760269
2084	368.953287750494
2088	369.073777335065
2092	369.19393698917
2096	369.313766245135
2100	369.433264596619
2104	369.552431572507
2108	369.671266684477
2112	369.789769599539
2116	369.907939960892
2120	370.025777413767
2124	370.143281629767
2128	370.260452258662
2132	370.377289091782
2136	370.4937917685
2140	370.609959908898
2144	370.725793619054
2148	370.841292070211
2152	370.956455549911
2156	371.071283477503
2160	371.18577486468
2164	371.299930295785
2168	371.413747242881
2172	371.527226296369
2176	371.64036673102
2180	371.753166353853
2184	371.865626370666
2188	371.977740682869
2192	372.089509914445
2196	372.200935052194
2200	372.312016096117
2204	372.422753046212
2208	372.530686750472
2212	372.637744714392
2216	372.744802678312
2220	372.851860642233
2224	372.958918606153
2228	373.065976570074
2232	373.173034533994
2236	373.280092497914
2240	373.387150461835
2244	373.494208425755
2248	373.596782896993
2252	373.696568223749
2256	373.796353550505
2260	373.896138877261
2264	373.995924204018
2268	374.095709530774
2272	374.19549485753
2276	374.295280184286
2280	374.395065511042
2284	374.494850837798
2288	374.594636164555
2292	374.694421491311
2296	374.794206818067
2300	374.893992144823
2304	374.993777471579
2308	375.093562798335
2312	375.193348125092
2316	375.293133451848
2320	375.392918778604
2324	375.49270410536
2328	375.589990294695
2332	375.682739160105
2336	375.775488025515
2340	375.868236890925
2344	375.960985756335
2348	376.053734621745
2352	376.146483487156
2356	376.239232352566
2360	376.331981217976
2364	376.424730083386
2368	376.517478948796
2372	376.610227814206
2376	376.702976679616
2380	376.795725545026
2384	376.888474410436
2388	376.981223275847
2392	377.073972141257
2396	377.166721006667
2400	377.259469872077
2404	377.352218737487
2408	377.443839338964
2412	377.524566390823
2416	377.605293442681
2420	377.68602049454
2424	377.766747546398
2428	377.847474598257
2432	377.928201650115
2436	378.008928701974
2440	378.089655753832
2444	378.170382805691
2448	378.251109857549
2452	378.331836909408
2456	378.412563961266
2460	378.493291013125
2464	378.574018064984
2468	378.654745116842
2472	378.735472168701
2476	378.816199220559
2480	378.896926272418
2484	378.977653324276
2488	379.058380376135
2492	379.139107427993
2496	379.219834479852
2500	379.30056153171
2504	379.381288583569
2508	379.462015635427
2512	379.542742687286
2516	379.623469739144
2520	379.704196791003
2524	379.784923842862
2528	379.86565089472
2532	379.946377946579
2536	380.027104998437
2540	380.107832050296
2544	380.188559102154
2548	380.269286154013
2552	380.350013205871
2556	380.43074025773
2560	380.511467309588
2564	380.592194361447
2568	380.672921413305
2572	380.748273637441
2576	380.819591222372
2580	380.890908807303
2584	380.962226392234
2588	381.033543977165
2592	381.104861562096
2596	381.176179147027
2600	381.247496731958
2604	381.318814316889
2608	381.390131901819
2612	381.46144948675
2616	381.532767071681
2620	381.604084656612
2624	381.675402241543
2628	381.746719826474
2632	381.818037411405
2636	381.889354996336
2640	381.960672581267
2644	382.031990166198
2648	382.103307751129
2652	382.17462533606
2656	382.245942920991
2660	382.317260505922
2664	382.388578090853
2668	382.459895675784
2672	382.531213260714
2676	382.602530845645
2680	382.673848430576
2684	382.745166015507
2688	382.816483600438
2692	382.887801185369
2696	382.9591187703
2700	383.030436355231
2704	383.101753940162
2708	383.173071525093
2712	383.244389110024
2716	383.314870894639
2720	383.377900268125
2724	383.440929641611
2728	383.503959015097
2732	383.566988388582
2736	383.630017762068
2740	383.693047135554
2744	383.75607650904
2748	383.819105882526
2752	383.882135256012
2756	383.945164629498
2760	384.008194002984
2764	384.071223376469
2768	384.134252749955
2772	384.197282123441
2776	384.260311496927
2780	384.323340870413
2784	384.386370243899
2788	384.449399617385
2792	384.512428990871
2796	384.575458364356
2800	384.638487737842
2804	384.701517111328
2808	384.764546484814
2812	384.8275758583
2816	384.890605231786
2820	384.953634605272
2824	385.016663978758
2828	385.079693352243
2832	385.142722725729
2836	385.205752099215
2840	385.268781472701
2844	385.331810846187
2848	385.394840219673
2852	385.457869593159
2856	385.520898966645
2860	385.58392834013
2864	385.642090392484
2868	385.697399609318
2872	385.752708826151
2876	385.808018042985
2880	385.863327259819
2884	385.918636476652
2888	385.973945693486
2892	386.02925491032
2896	386.084564127153
2900	386.139873343987
2904	386.195182560821
2908	386.250491777654
2912	386.305800994488
2916	386.361110211322
2920	386.416419428155
2924	386.471728644989
2928	386.527037861823
2932	386.582347078656
2936	386.63765629549
2940	386.692965512324
2944	386.748274729157
2948	386.803583945991
2952	386.858893162825
2956	386.914202379658
2960	386.969511596492
2964	387.024820813326
2968	387.08013003016
2972	387.135439246993
2976	387.190748463827
2980	387.246057680661
2984	387.301366897494
2988	387.356676114328
2992	387.411985331162
2996	387.467294547995
3000	387.522603764829
3004	387.577912981663
3008	387.63278575247
3012	387.685282486022
3016	387.737630373786
3020	387.78982941576
3024	387.841879611945
3028	387.89378096234
3032	387.945533466947
3036	387.997137125764
3040	388.048591938792
3044	388.09989790603
3048	388.15105502748
3052	388.20206330314
3056	388.252922733011
3060	388.303633317093
3064	388.354195055385
3068	388.404607947888
3072	388.454871994602
3076	388.504987195527
3080	388.554953550662
3084	388.604771060008
3088	388.654439723565
3092	388.703959541333
3096	388.753330513312
3100	388.802552639501
3104	388.851625919901
3108	388.900550354512
3112	388.949325943333
3116	388.997952686365
3120	389.046430583608
3124	389.094759635062
3128	389.142939840727
3132	389.190971200602
3136	389.238853714688
3140	389.286587382985
3144	389.334172205492
3148	389.381608182211
3152	389.42889531314
3156	389.47603359828
3160	389.52302303763
3164	389.569863631191
3168	389.616555378964
3172	389.663098280946
3176	389.70949233714
3180	389.755737547544
3184	389.801833912159
3188	389.847781430985
3192	389.893580104022
3196	389.939229931269
3200	389.972861406403
3204	390.003314513278
3208	390.03302265798
3212	390.061985840509
3216	390.090204060865
3220	390.117677319048
3224	390.144405615058
3228	390.170388948895
3232	390.195627320559
3236	390.22012073005
3240	390.243869177368
3244	390.266872662513
3248	390.289131185485
3252	390.310644746284
3256	390.33141334491
3260	390.351436981363
3264	390.370715655643
3268	390.38924936775
3272	390.407038117684
3276	390.424081905446
3280	390.440380731034
3284	390.455934594449
3288	390.470743495691
3292	390.48480743476
3296	390.498126411657
3300	390.51070042638
3304	390.52252947893
3308	390.533613569307
3312	390.543952697512
3316	390.553546863543
3320	390.562396067401
3324	390.570500309087
3328	390.577859588599
3332	390.584473905939
3336	390.590343261105
3340	390.595467654099
3344	390.599847084919
3348	390.603481553566
3352	390.606371060041
3356	390.608515604342
3360	390.609915186471
3364	390.610569806427
3368	390.610479464209
3372	390.609644159819
3376	390.608063893255
3380	390.605738664519
3384	390.60266847361
3388	390.59701061315
3392	390.588601255862
3396	390.579290845613
3400	390.569079382404
3404	390.557966866234
3408	390.545953297103
3412	390.533038675012
3416	390.519222999961
3420	390.504506271948
3424	390.488888490976
3428	390.472369657042
3432	390.454949770148
3436	390.436628830294
3440	390.417406837479
3444	390.397283791703
3448	390.376259692967
3452	390.35433454127
3456	390.331508336613
3460	390.307781078995
3464	390.283152768417
3468	390.257623404878
3472	390.231192988378
3476	390.203861518918
3480	390.175628996497
3484	390.146495421116
3488	390.116460792774
3492	390.085525111472
3496	390.053688377209
3500	390.020950589985
3504	389.987311749801
3508	389.952771856657
3512	389.917330910552
3516	389.880988911486
3520	389.843745859459
3524	389.805601754473
3528	389.766556596525
3532	389.726610385617
3536	389.685763121749
3540	389.644014804919
3544	389.60136543513
3548	389.55781501238
3552	389.513363536669
3556	389.468011007997
3560	389.428425856693
3564	389.38905702462
3568	389.349130221329
3572	389.308645446819
3576	389.267602701091
3580	389.226001984145
3584	389.183843295979
3588	389.141126636596
3592	389.097852005994
3596	389.054019404173
3600	389.009628831134
3604	388.964680286876
3608	388.919173771399
3612	388.873109284705
3616	388.826486826791
3620	388.779306397659
3624	388.731567997309
3628	388.68327162574
3632	388.634417282953
3636	388.585004968947
3640	388.535034683722
3644	388.484506427279
3648	388.433420199618
3652	388.381776000738
3656	388.329573830639
3660	388.276813689322
3664	388.223495576786
3668	388.169619493032
3672	388.115185438059
3676	388.060193411868
3680	388.004643414459
3684	387.94853544583
3688	387.891869505984
3692	387.834645594918
3696	387.776863712635
3700	387.718523859132
3704	387.659626034411
3708	387.600170238472
3712	387.545044999404
3716	387.493651909617
3720	387.442154701804
3724	387.390553375965
3728	387.3388479321
3732	387.287038370208
3736	387.23512469029
3740	387.183106892346
3744	387.130984976376
3748	387.07875894238
3752	387.026428790358
3756	386.973994520309
3760	386.921456132234
3764	386.868813626134
3768	386.816067002007
3772	386.763216259853
3776	386.710261399674
3780	386.657202421469
3784	386.604039325237
3788	386.550772110979
3792	386.497400778695
3796	386.443925328385
3800	386.390345760049
3804	386.336662073686
3808	386.282874269298
3812	386.228982346883
3816	386.174986306442
3820	386.120886147975
3824	386.066681871482
3828	386.012373476962
3832	385.957960964417
3836	385.903444333845
3840	385.848823585247
3844	385.794098718623
3848	385.739269733973
3852	385.684336631296
3856	385.629299410594
3860	385.574158071865
3864	385.518951069374
3868	385.4637868685
3872	385.408527872402
3876	385.353174081081
3880	385.297725494536
3884	385.242182112767
3888	385.186543935776
3892	385.13081096356
3896	385.074983196121
3900	385.019060633459
3904	384.963043275573
3908	384.906931122464
3912	384.850724174131
3916	384.794422430574
3920	384.738025891794
3924	384.681534557791
3928	384.624948428564
3932	384.568267504113
3936	384.511491784439
3940	384.454621269542
3944	384.397655959421
3948	384.340595854077
3952	384.283440953509
3956	384.226191257717
3960	384.168846766702
3964	384.111407480464
3968	384.053873399002
3972	383.996244522316
3976	383.938520850408
3980	383.880702383275
3984	383.822789120919
3988	383.76478106334
3992	383.706678210537
3996	383.64848056251
4000	383.59018811926
4004	383.531800880787
4008	383.47331884709
4012	383.414742018169
4016	383.356070394025
4020	383.294248274436
4024	383.231724044921
4028	383.168926719415
4032	383.105856297918
4036	383.04251278043
4040	382.978896166951
4044	382.915006457482
4048	382.850843652021
4052	382.78640775057
4056	382.721698753128
4060	382.656716659695
4064	382.591461470271
4068	382.525933184857
4072	382.460131803451
4076	382.394057326055
4080	382.327709752668
4084	382.26108908329
4088	382.194195317921
4092	382.127028456561
4096	382.059588499211
4100	381.991875445869
4104	381.923889296537
4108	381.855630051214
4112	381.7870977099
4116	381.718292272595
4120	381.6492137393
4124	381.579862110013
4128	381.510237384736
4132	381.440339563468
4136	381.370168646209
4140	381.299724632959
4144	381.229007523718
4148	381.158017318487
4152	381.086754017264
4156	381.015217620051
4160	380.943408126847
4164	380.871325537652
4168	380.798969852466
4172	380.727109643551
4176	380.655703369752
4180	380.584098024637
4184	380.512293608204
4188	380.440290120455
4192	380.368087561388
4196	380.295685931005
4200	380.223085229305
4204	380.150285456287
4208	380.077286611953
4212	380.004088696302
4216	379.930691709334
4220	379.857095651049
4224	379.783300521447
4228	379.709306320528
4232	379.635113048292
4236	379.560720704739
4240	379.486129289869
4244	379.411338803682
4248	379.336349246178
4252	379.261160617358
4256	379.18577291722
4260	379.110186145765
4264	379.034400302994
4268	378.958415388905
4272	378.8822314035
4276	378.805848346777
4280	378.729266218738
4284	378.652485019381
4288	378.575504748708
4292	378.498325406718
4296	378.42094699341
4300	378.343369508786
4304	378.265592952845
4308	378.187617325587
4312	378.109442627012
4316	378.03106885712
4320	377.952496015911
4324	377.874644140519
4328	377.800555905729
4332	377.726514405889
4336	377.652519640999
4340	377.57857161106
4344	377.50467031607
4348	377.430815756031
4352	377.357007930941
4356	377.283246840802
4360	377.209532485612
4364	377.135864865373
4368	377.062243980084
4372	376.988669829745
4376	376.915142414355
4380	376.841661733916
4384	376.768227788427
4388	376.694840577888
4392	376.621500102299
4396	376.54820636166
4400	376.474959355971
4404	376.401759085233
4408	376.328605549444
4412	376.255498748605
4416	376.182438682717
4420	376.109425351778
4424	376.036458755789
4428	375.963538894751
4432	375.890665768662
4436	375.817839377524
4440	375.745059721336
4444	375.672326800097
4448	375.599640613809
4452	375.527001162471
4456	375.454408446083
4460	375.381862464645
4464	375.309363218157
4468	375.236910706619
4472	375.164504930031
4476	375.092145888393
4480	375.023127901181
4484	374.954900635839
4488	374.886916862634
4492	374.819176581566
4496	374.751679792635
4500	374.684426495842
4504	374.617416691185
4508	374.550650378665
4512	374.484127558282
4516	374.417848230037
4520	374.351812393928
4524	374.286020049957
4528	374.220471198122
4532	374.155165838425
4536	374.090103970864
4540	374.025285595441
4544	373.960710712155
4548	373.896379321006
4552	373.832291421993
4556	373.768447015118
4560	373.70484610038
4564	373.641488677779
4568	373.578374747315
4572	373.515504308988
4576	373.452877362798
4580	373.390493908745
4584	373.32835394683
4588	373.266457477051
4592	373.204804499409
4596	373.143395013904
4600	373.082229020537
4604	373.021306519306
4608	372.960627510213
4612	372.900191993256
4616	372.839999968437
4620	372.780051435754
4624	372.720346395209
4628	372.660884846801
4632	372.602116687012
4636	372.544050710212
4640	372.486273239857
4644	372.428784275947
4648	372.371583818482
4652	372.314671867462
4656	372.258048422886
4660	372.201713484756
4664	372.14566705307
4668	372.089909127829
4672	372.034439709033
4676	371.979258796682
4680	371.924366390776
4684	371.869762491314
4688	371.815447098297
4692	371.761420211726
4696	371.707681831599
4700	371.654231957917
4704	371.601070590679
4708	371.548197729887
4712	371.49561337554
4716	371.443317527637
4720	371.391310186179
4724	371.339591351166
4728	371.288161022598
4732	371.237019200475
4736	371.186165884796
4740	371.135601075563
4744	371.085324772774
4748	371.03533697643
4752	370.985637686531
4756	370.936226903077
4760	370.887104626068
4764	370.838270855504
4768	370.789725591384
4772	370.741468833709
4776	370.693500582479
4780	370.645820837694
4784	370.598429599354
4788	370.551326867459
4792	370.504512642008
4796	370.457986923003
4800	370.411749710442
4804	370.365801004326
4808	370.320140804655
4812	370.274769111429
4816	370.229685924648
4820	370.184891244311
4824	370.14038507042
4828	370.096167402973
4832	370.052238241971
4836	370.008597587414
4840	369.965245439302
4844	369.922181797634
4848	369.879406662412
4852	369.836920033634
4856	369.794721911301
4860	369.752812295413
4864	369.71119118597
4868	369.669858582972
4872	369.628814486419
4876	369.58805889631
4880	369.547591812646
4884	369.507413235428
4888	369.467523164654
4892	369.427921600324
4896	369.38860854244
4900	369.349583991001
4904	369.310847946006
4908	369.272400407456
4912	369.234241375352
4916	369.196370849692
4920	369.158788830476
4924	369.121495317706
4928	369.084490311381
4932	369.0477738115
4936	369.011345818064
4940	368.974777157989
4944	368.938399815449
4948	368.902297712362
4952	368.86647084873
4956	368.830919224552
4960	368.795642839829
4964	368.760641694559
4968	368.725915788743
4972	368.691465122382
4976	368.657289695475
4980	368.623389508022
4984	368.589764560023
4988	368.556414851478
4992	368.523340382387
4996	368.490541152751
5000	368.458017162568
5004	368.42576841184
5008	368.393794900566
5012	368.362096628746
5016	368.330337919407
5020	368.298642740217
5024	368.267171879312
5028	368.235925336691
5032	368.204903112355
5036	368.174105206304
5040	368.143531618536
5044	368.113182349054
5048	368.083057397856
5052	368.053156764942
5056	368.023480450312
5060	367.994028453968
5064	367.964800775907
5068	367.935797416131
5072	367.90701837464
5076	367.878463651433
5080	367.850133246511
5084	367.822027159873
5088	367.794145391519
5092	367.76648794145
5096	367.739054809666
5100	367.711845996166
5104	367.68486150095
5108	367.658101324019
5112	367.631565465372
5116	367.60525392501
5120	367.579166702932
5124	367.553303799139
5128	367.52766521363
5132	367.502250946406
5136	367.477060997466
5140	367.452095366811
5144	367.42735405444
5148	367.402837060354
5152	367.378544384552
5156	367.354476027034
5160	367.330631987801
5164	367.307012266853
5168	367.283390358474
5172	367.259498013662
5176	367.235793914651
5180	367.212278061438
5184	367.188950454025
5188	367.165811092412
5192	367.142859976597
5196	367.120097106582
5200	367.097522482367
5204	367.075136103951
5208	367.052937971334
5212	367.030928084517
5216	367.009106443499
5220	366.98747304828
5224	366.966027898861
5228	366.944770995241
5232	366.923702337421
5236	366.9028219254
5240	366.882129759178
5244	366.861625838756
5248	366.841310164133
5252	366.821182735309
5256	366.801243552285
5260	366.78149261506
5264	366.761929923635
5268	366.742555478009
5272	366.723369278182
5276	366.704371324155
5280	366.685561615927
5284	366.666940153499
5288	366.64850693687
5292	366.63026196604
5296	366.61220524101
5300	366.594336761779
5304	366.576656528347
5308	366.559164540715
5312	366.541860798882
5316	366.524745302849
5320	366.507818052615
5324	366.490266865152
5328	366.472849847792
5332	366.455579136507
5336	366.438454731297
5340	366.421476632164
5344	366.404644839106
5348	366.387959352123
5352	366.371420171216
5356	366.355027296385
5360	366.338780727629
5364	366.322680464949
5368	366.306726508344
5372	366.290918857815
5376	366.275257513362
5380	366.259742474984
5384	366.244373742682
5388	366.229151316455
5392	366.214075196304
5396	366.199145382229
5400	366.184361874229
5404	366.169724672305
5408	366.155233776456
5412	366.140889186683
5416	366.126690902986
5420	366.112638925364
5424	366.098733253817
5428	366.084973888347
5432	366.071360828952
5436	366.057894075632
5440	366.044573628388
5444	366.03139948722
5448	366.018371652127
5452	366.00549012311
5456	365.992754900168
5460	365.980165983302
5464	365.967723372512
5468	365.955427067797
5472	365.943277069158
5476	365.930661751235
5480	365.917816090904
5484	365.905068089029
5488	365.892417745611
5492	365.87986506065
5496	365.867410034146
5500	365.855052666098
5504	365.842792956508
5508	365.830630905374
5512	365.818566512697
5516	365.806599778477
5520	365.794730702713
5524	365.782959285407
5528	365.771285526557
5532	365.759709426164
5536	365.748230984228
5540	365.736850200749
5544	365.725567075726
5548	365.714381609161
5552	365.703293801052
5556	365.6923036514
5560	365.681411160204
5564	365.670616327466
5568	365.659919153184
5572	365.64931963736
5576	365.638817779992
5580	365.62841358108
5584	365.618107040626
5588	365.607898158629
5592	365.597786935088
5596	365.587773370004
5600	365.577857463377
5604	365.568039215207
5608	365.558318625493
5612	365.548695694236
5616	365.539170421437
5620	365.529742807093
5624	365.520412851207
5628	365.511180553778
5632	365.502045914805
5636	365.49300893429
5640	365.484069612231
5644	365.475227948628
5648	365.466483943483
5652	365.457837596795
5656	365.449288908563
5660	365.440837878788
5664	365.43248450747
5668	365.424228794609
5672	365.416070740204
5676	365.408010344256
5680	365.400047606766
5684	365.392182527732
5688	365.384415107154
5692	365.376745345034
5696	365.36917324137
5700	365.361698796164
5704	365.354322009414
5708	365.347042881121
5712	365.339861411284
5716	365.332777599905
5720	365.325791446982
5724	365.318902952516
5728	365.312112116507
5732	365.305418938955
5736	365.298823419859
5740	365.292325559221
5744	365.285925357039
5748	365.279622813314
5752	365.273417928046
5756	365.267310701234
5760	365.26130113288
5764	365.255389222982
5768	365.249574971541
5772	365.243858378557
5776	365.23823944403
5780	365.232718167959
5784	365.226285577777
5788	365.219887800698
5792	365.213560755424
5796	365.207304441954
5800	365.201118860289
5804	365.195004010429
5808	365.188959892374
5812	365.182986506123
5816	365.177083851677
5820	365.171251929036
5824	365.165490738199
5828	365.159800279167
5832	365.15418055194
5836	365.148631556517
5840	365.143153292899
5844	365.137745761086
5848	365.132408961077
5852	365.127142892874
5856	365.121947556475
5860	365.11682295188
5864	365.11176907909
5868	365.106785938105
5872	365.101873528925
5876	365.097031851549
5880	365.092260905978
5884	365.087560692212
5888	365.08293121025
5892	365.078372460094
5896	365.073884441741
5900	365.069467155194
5904	365.065120600451
5908	365.060844777513
5912	365.05663968638
5916	365.052505327051
5920	365.048441699527
5924	365.044448803807
5928	365.040526639893
5932	365.036675207783
5936	365.032894507478
5940	365.029184538977
5944	365.025545302281
5948	365.02197679739
5952	365.018479024303
5956	365.015051983022
5960	365.011695673545
5964	365.008410095872
5968	365.005195250004
5972	365.002051135941
5976	364.998977753683
5980	364.99597510323
5984	364.993043184581
5988	364.990181997736
5992	364.987391542697
5996	364.984671819462
6000	364.982022828032
6004	364.979444568406
6008	364.976937040585
6012	364.974500244569
6016	364.972134180358
6020	364.969838847951
6024	364.967614247349
6028	364.965460378552
6032	364.963377241559
6036	364.961364836371
6040	364.959423162988
6044	364.95755222141
6048	364.955752011636
6052	364.954022533667
6056	364.952363787502
6060	364.950775773142
6064	364.949258490587
6068	364.947811939837
6072	364.946436120891
6076	364.94513103375
6080	364.943896678414
6084	364.942733054882
6088	364.941382841765
6092	364.939443963919
6096	364.937552387562
6100	364.935708112692
6104	364.93391113931
6108	364.932161467416
6112	364.93045909701
6116	364.928804028091
6120	364.92719626066
6124	364.925635794717
6128	364.924122630261
6132	364.922656767293
6136	364.921238205813
6140	364.919866945821
6144	364.918542987316
6148	364.917266330299
6152	364.91603697477
6156	364.914854920729
6160	364.913720168175
6164	364.912632717109
6168	364.911592567531
6172	364.91059971944
6176	364.909654172838
6180	364.908755927722
6184	364.907904984095
6188	364.907101341955
6192	364.906345001304
6196	364.90563596214
6200	364.904974224463
6204	364.904359788274
6208	364.903792653573
6212	364.90327282036
6216	364.902800288635
6220	364.902375058397
6224	364.901997129647
6228	364.901666502385
6232	364.90138317661
6236	364.901147152323
6240	364.900958429524
6244	364.900817008213
6248	364.900722888389
6252	364.900676070053
6256	364.900676553205
6260	364.900724337845
6264	364.900819423972
6268	364.900961811587
6272	364.90115150069
6276	364.90138849128
6280	364.901672783358
6284	364.902004376924
6288	364.902383271978
6292	364.902809468519
6296	364.903282966548
6300	364.903803766065
6304	364.90437186707
6308	364.904987269562
6312	364.905649973542
6316	364.90635997901
6320	364.907117285965
6324	364.907921894409
6328	364.90877380434
6332	364.909673015758
6336	364.910619528665
6340	364.911613343059
6344	364.912654458941
6348	364.91374287631
6352	364.914878595168
6356	364.916061615513
6360	364.917291937345
6364	364.918569560666
6368	364.919894485474
6372	364.92126671177
6376	364.922686239554
6380	364.924153068825
6384	364.925667199585
6388	364.927228631832
6392	364.928837365566
6396	364.930069736704
6400	364.931058940494
6404	364.93207734147
6408	364.933124939632
6412	364.934201734982
6416	364.935307727517
6420	364.936442917239
6424	364.937607304148
6428	364.938800888244
6432	364.940023669525
6436	364.941275647994
6440	364.942556823649
6444	364.94386719649
6448	364.945206766519
6452	364.946575533733
6456	364.947973498135
6460	364.949400659722
6464	364.950857018497
6468	364.952342574458
6472	364.953857327605
6476	364.955401277939
6480	364.95697442546
6484	364.958576770167
6488	364.96020831206
6492	364.961869051141
6496	364.963558987407
6500	364.965278120861
6504	364.967026451501
6508	364.968803979327
6512	364.97061070434
6516	364.97244662654
6520	364.974311745926
6524	364.976206062498
6528	364.978129576258
6532	364.980082287203
6536	364.982064195336
6540	364.984075300655
6544	364.98611560316
6548	364.988185102852
6552	364.990283799731
6556	364.992411693796
6560	364.994568785047
6564	364.996755073486
6568	364.99897055911
6572	365.001215241922
6576	365.00348912192
6580	365.005792199104
6584	365.008124473475
6588	365.010485945033
6592	365.012876613777
6596	365.015296479708
6600	365.017745542825
6604	365.020223803129
6608	365.022731260619
6612	365.025267915296
6616	365.027833767159
6620	365.030428816209
6624	365.033053062446
6628	365.035706505869
6632	365.038389146479
6636	365.041100984275
6640	365.043842019258
6644	365.046612251427
6648	365.049411680783
6652	365.052240307325
6656	365.055098131054
6660	365.05798515197
6664	365.060901370072
6668	365.063846785361
6672	365.066821397836
6676	365.069825207498
6680	365.072858214346
6684	365.075920418381
6688	365.079011819602
6692	365.08213241801
6696	365.085282213605
6700	365.088461206386
6704	365.091147719905
6708	365.093807622155
6712	365.096482199398
6716	365.099171451633
6720	365.101875378861
6724	365.104593981081
6728	365.107327258293
6732	365.110075210498
6736	365.112837837696
6740	365.115615139886
6744	365.118407117069
6748	365.121213769244
6752	365.124035096412
6756	365.126871098572
6760	365.129721775725
6764	365.13258712787
6768	365.135467155008
6772	365.138361857138
6776	365.14127123426
6780	365.144195286376
6784	365.147134013483
6788	365.150087415584
6792	365.153055492676
6796	365.156038244762
6800	365.159035671839
6804	365.16204777391
6808	365.165074550972
6812	365.168116003028
6816	365.171172130075
6820	365.174242932116
6824	365.177328409148
6828	365.180428561174
6832	365.183543388191
6836	365.186672890202
6840	365.189817067205
6844	365.1929759192
6848	365.196149446188
6852	365.199337648168
6856	365.202540525141
6860	365.205758077106
6864	365.208990304064
6868	365.212237206014
6872	365.215498782957
6876	365.218775034892
6880	365.22206596182
6884	365.225371563741
6888	365.228691840653
6892	365.232026792559
6896	365.235376419457
6900	365.238740721347
6904	365.24211969823
6908	365.245513350105
6912	365.248921676973
6916	365.252344678834
6920	365.255782355686
6924	365.259234707532
6928	365.26270173437
6932	365.2661834362
6936	365.269679813023
6940	365.273190864838
6944	365.276716591646
6948	365.280256993447
6952	365.28381207024
6956	365.287381822025
6960	365.290966248803
6964	365.294565350574
6968	365.298179127336
6972	365.301807579092
6976	365.30545070584
6980	365.30910850758
6984	365.312780984313
6988	365.316468136039
6992	365.320169962757
6996	365.323886464467
7000	365.32761764117
7004	365.331363492866
7008	365.335023554486
7012	365.338383698103
7016	365.341747897579
7020	365.345116152915
7024	365.348488464112
7028	365.351864831169
7032	365.355245254086
7036	365.358629732863
7040	365.362018267501
7044	365.365410857999
7048	365.368807504356
7052	365.372208206574
7056	365.375612964653
7060	365.379021778591
7064	365.38243464839
7068	365.385851574049
7072	365.389272555568
7076	365.392697592947
7080	365.396126686186
7084	365.399559835286
7088	365.402997040246
7092	365.406438301066
7096	365.409883617746
7100	365.413332990286
7104	365.416786418687
7108	365.420243902948
7112	365.423705443068
7116	365.42717103905
7120	365.430640690891
7124	365.434114398592
7128	365.437592162154
7132	365.441073981576
7136	365.444559856858
7140	365.448049788
7144	365.451543775003
7148	365.455041817865
7152	365.458543916588
7156	365.462050071171
7160	365.465560281615
7164	365.469074547918
7168	365.472592870082
7172	365.476115248105
7176	365.479641681989
7180	365.483172171734
7184	365.486706717338
7188	365.490245318802
7192	365.493787976127
7196	365.497334689312
7200	365.500885458357
7204	365.504440283263
7208	365.507999164028
7212	365.511562100654
7216	365.51512909314
7220	365.518700141486
7224	365.522275245692
7228	365.525854405759
7232	365.529437621685
7236	365.533024893472
7240	365.536616221119
7244	365.540211604627
7248	365.543811043994
7252	365.547414539222
7256	365.55102209031
7260	365.554633697257
7264	365.558249360066
7268	365.561869078734
7272	365.565492853263
7276	365.569120683651
7280	365.5727525699
7284	365.57638851201
7288	365.580028509979
7292	365.583672563808
7296	365.587320673498
7300	365.590972839048
7304	365.594629060458
7308	365.598289337729
7312	365.601953670859
7316	365.605511014974
7320	365.608983348358
7324	365.612454659412
7328	365.615924948137
7332	365.619394214534
7336	365.622862458602
7340	365.62632968034
7344	365.62979587975
7348	365.633261056831
7352	365.636725211583
7356	365.640188344006
7360	365.643650454101
7364	365.647111541866
7368	365.650571607302
7372	365.65403065041
7376	365.657488671189
7380	365.660945669638
7384	365.664401645759
7388	365.667856599551
7392	365.671310531014
7396	365.674763440148
7400	365.678215326954
7404	365.68166619143
7408	365.685116033578
7412	365.688564853396
7416	365.692012650886
7420	365.695459426047
7424	365.698905178878
7428	365.702349909381
7432	365.705793617555
7436	365.709236303401
7440	365.712677966917
7444	365.716118608104
7448	365.719558226963
7452	365.722996823492
7456	365.726434397693
7460	365.729870949565
7464	365.733306479107
7468	365.736740986321
7472	365.740174471207
7476	365.743606933763
7480	365.74703837399
7484	365.750468791888
7488	365.753898187458
7492	365.757326560698
7496	365.76075391161
7500	365.764180240193
7504	365.767605546447
7508	365.771029830372
7512	365.774453091968
7516	365.777875331235
7520	365.781296548173
7524	365.784716742782
7528	365.788135915063
7532	365.791554065014
7536	365.794971192637
7540	365.798387297931
7544	365.801802380896
7548	365.805216441532
7552	365.808629479839
7556	365.812041495817
7560	365.815452489466
7564	365.818862460787
7568	365.822271409778
7572	365.825679336441
7576	365.829086240774
7580	365.832492122779
7584	365.835896982455
7588	365.839300819802
7592	365.84270363482
7596	365.846105427509
7600	365.849506197869
7604	365.852905945901
7608	365.856304671603
7612	365.859702374977
7616	365.863099056022
7620	365.866494714737
7624	365.86985767306
7628	365.873214678494
7632	365.876569740076
7636	365.879922857808
7640	365.883274031688
7644	365.886623261718
7648	365.889970547897
7652	365.893315890225
7656	365.896659288702
7660	365.900000743329
7664	365.903340254104
7668	365.906677821029
7672	365.910013444102
7676	365.913347123325
7680	365.916678858697
7684	365.920008650218
7688	365.923336497889
7692	365.926662401708
7696	365.929986361676
7700	365.933308377794
7704	365.936628450061
7708	365.939946578477
7712	365.943262763042
7716	365.946577003756
7720	365.949889300619
7724	365.953199653631
7728	365.956508062793
7732	365.959814528103
7736	365.963119049563
7740	365.966421627172
7744	365.96972226093
7748	365.973020950837
7752	365.976317696893
7756	365.979612499099
7760	365.982905357453
7764	365.986196271957
7768	365.98948524261
7772	365.992772269412
7776	365.996057352363
7780	365.999340491463
7784	366.002621686712
7788	366.00590093811
7792	366.009178245658
7796	366.012453609355
7800	366.0157270292
7804	366.018998505195
7808	366.022268037339
7812	366.025535625633
7816	366.028801270075
7820	366.032064970666
7824	366.035326727407
7828	366.038586540297
7832	366.041844409335
7836	366.045100334523
7840	366.04835431586


==> tiks/datta1d/all-outs-20.tsv <==
0	293.150000000103
4	293.150006515904
8	293.150093992862
12	293.152091769636
16	293.157156261012
20	293.166196893162
24	293.184166229457
28	293.207305244849
32	293.239320109956
36	293.283314274378
40	293.342315342959
44	293.417671362765
48	293.511528882824
52	293.625425325231
56	293.760441029033
60	293.916961991207
64	294.095157636472
68	294.294754051621
72	294.515086822856
76	294.755227191106
80	295.01409201337
84	295.290418475755
88	295.583029247085
92	295.890589749466
96	296.211857916747
100	296.545603883423
104	296.890545521772
108	297.245575564651
112	297.609501591724
116	297.981269794731
120	298.359868742987
124	298.744284389898
128	299.133668517183
132	299.526891017277
136	299.923444653985
140	300.322743218926
144	300.724048247995
148	301.126743075433
152	301.530435217591
156	301.934656627344
160	302.339010319728
164	302.743130218805
168	303.146803519167
172	303.549818874805
176	303.951989196774
180	304.353166663957
184	304.753238336745
188	305.152142715727
192	305.549808414733
196	305.946182175215
200	306.34121851037
204	306.734890129435
208	307.127169152614
212	307.518028084927
216	307.907439875762
220	308.295379312006
224	308.681826065689
228	309.066754129546
232	309.450138017513
236	309.831943247222
240	310.212143387941
244	310.590706410447
248	310.967592568051
252	311.342757953758
256	311.716136246012
260	312.087678237374
264	312.457312481244
268	312.824953904587
272	313.190496100994
276	313.553848531087
280	313.914919419724
284	314.27360604503
288	314.629807026992
292	314.983418188579
296	315.334378951879
300	315.68261143962
304	316.028047535004
308	316.370623645573
312	316.710298618381
316	317.047035824009
320	317.380800551715
324	317.711565683194
328	318.039309497536
332	318.3640233299
336	318.685696942522
340	319.004325543719
344	319.319909622606
348	319.632454166565
352	319.941965815329
356	320.248454810704
360	320.551934702729
364	320.852425118289
368	321.14994032957
372	321.444500548035
376	321.736128133414
380	322.024849918359
384	322.310690103912
388	322.593672786199
392	322.873826148732
396	323.151177256502
400	323.425763489814
404	323.697606541037
408	323.966736845105
412	324.233185652642
416	324.496987737825
420	324.758173123273
424	325.016769533656
428	325.272809133253
432	325.526324123825
436	325.777352162185
440	326.025915762695
444	326.272046152397
448	326.515775709743
452	326.757138620237
456	326.996163989275
460	327.232877639828
464	327.467309310564
468	327.69948807007
472	327.929446876448
476	328.157206908205
480	328.382793701434
484	328.606233085385
488	328.827550376904
492	329.046768445736
496	329.263910612736
500	329.478998501537
504	329.692052809821
508	329.903091532039
512	330.112133802659
516	330.319195559387
520	330.524292141613
524	330.727436449461
528	330.928638926766
532	331.127907229593
536	331.325245494014
540	331.520654693914
544	331.714132312393
548	331.905671875991
552	332.095265179581
556	332.282900875539
560	332.468567087958
564	332.652251203742
568	332.833941551408
572	333.013626966904
576	333.191298591779
580	333.366949132127
584	333.540573353285
588	333.712168518961
592	333.881734257251
596	334.049272540528
600	334.214787671927
604	334.378286069079
608	334.53977623348
612	334.699268722322
616	334.85677582722
620	335.012311482065
624	335.165891340201
628	335.317532098115
632	335.467251799743
636	335.61506959645
640	335.761005813625
644	335.905081472125
648	336.047318325153
652	336.187738871419
656	336.326366325548
660	336.463224454314
664	336.59833722479
668	336.731729121171
672	336.863424995041
676	336.993450231406
680	337.121829992545
684	337.248589819977
688	337.373755412184
692	337.497352856849
696	337.619407982199
700	337.739946725996
704	337.858995113822
708	337.976579353286
712	338.092725576252
716	338.207459739123
720	338.320807917912
724	338.432796147343
728	338.543450481803
732	338.652796594805
736	338.760860126355
740	338.86766684183
744	338.973244757881
748	339.077619595039
752	339.180814189745
756	339.282851259953
760	339.383768168737
764	339.483574078329
768	339.582309448818
772	339.67999459826
776	339.776707486464
780	339.872418364171
784	339.967127231381
788	340.060932691339
792	340.153812298614
796	340.245746505249
800	340.336768093254
804	340.427015003227
808	340.51639778209
812	340.604916429844
816	340.692682603953
820	340.779718974697
824	340.865975426225
828	340.95145911196
832	341.036354078697
836	341.120553965836
840	341.204058773377
844	341.286949515948
848	341.369302207957
852	341.451046226473
856	341.532181571496
860	341.61288310533
864	341.693083402642
868	341.772764026599
872	341.851973841256
876	341.930834404825
880	342.00925999906
884	342.087261699261
888	342.165019550379
892	342.24243497176
896	342.319507963401
900	342.396395712628
904	342.473053357902
908	342.549459618287
912	342.625729208046
916	342.701894453552
920	342.777904002845
924	342.853830941537
928	342.92978336492
932	343.005681363408
936	343.081555592481
940	343.15758226193
944	343.233658408524
948	343.309784032261
952	343.386155129555
956	343.462682709328
960	343.539358745421
964	343.616303070427
968	343.693513748162
972	343.770956692054
976	343.848687703323
980	343.926751897058
984	344.005108360836
988	344.083772523778
992	344.162790159225
996	344.242132167755
1000	344.321805473347
1004	344.401822612009
1008	344.482175478784
1012	344.562859110825
1016	344.64386827631
1020	344.725206909792
1024	344.806859437732
1028	344.888817192901
1032	344.971088610582
1036	345.053649454954
1040	345.136494788879
1044	345.219633374993
1048	345.303032890802
1052	345.386695269632
1056	345.470627798079
1060	345.554793766889
1064	345.639202881112
1068	345.723859489049
1072	345.808720890563
1076	345.893805359058
1080	345.979112337741
1084	346.064599697008
1088	346.150288589715
1092	346.236173770224
1096	346.322218893481
1100	346.408443304664
1104	346.494839225844
1108	346.581379102154
1112	346.668078698738
1116	346.754917553228
1120	346.841888493655
1124	346.928998881747
1128	347.016219652245
1132	347.103563966998
1136	347.191021710744
1140	347.278577420852
1144	347.36624061121
1148	347.45399122332
1152	347.541831245177
1156	347.629760501204
1160	347.717759249615
1164	347.805837346812
1168	347.893982900756
1172	347.982189033165
1176	348.070461662434
1180	348.158779219046
1184	348.247150302544
1188	348.33556903179
1192	348.424021998491
1196	348.512516887166
1200	348.601039084163
1204	348.689587955783
1208	348.778165172005
1212	348.86675444563
1216	348.955363598247
1220	349.043980062092
1224	349.132603724004
1228	349.221231645938
1232	349.309855702931
1236	349.39847964885
1240	349.487090822817
1244	349.575694560705
1248	349.664282612815
1252	349.75285379337
1256	349.841406704766
1260	349.929934441723
1264	350.018440433128
1268	350.106914211738
1272	350.195360059619
1276	350.283771555266
1280	350.37214677849
1284	350.460485044863
1288	350.548779209051
1292	350.637032844935
1296	350.725235654189
1300	350.813391384878
1304	350.901494389584
1308	350.989541865498
1312	351.077533967512
1316	351.165463148156
1320	351.253333021663
1324	351.34113474639
1328	351.4288707787
1332	351.516537341514
1336	351.604131451752
1340	351.691652221317
1344	351.779095305242
1348	351.866461027226
1352	351.953744578262
1356	352.040947051845
1360	352.128063256081
1364	352.215094888184
1368	352.30203661896
1372	352.388890488268
1376	352.475651263467
1380	352.562320754243
1384	352.648894816983
1388	352.735374049106
1392	352.821755408455
1396	352.908038484027
1400	352.994221012254
1404	353.080301582962
1408	353.166278930796
1412	353.252150786396
1416	353.337916635186
1420	353.423573300912
1424	353.509121081411
1428	353.594556045637
1432	353.679879198905
1436	353.765086044192
1440	353.85017815728
1444	353.935150814205
1448	354.020005776661
1452	354.104738677881
1456	354.189350598668
1460	354.273837480736
1464	354.358200299619
1468	354.442435642443
1472	354.526544076569
1476	354.61052278453
1480	354.694372005875
1484	354.77808951562
1488	354.861675246379
1492	354.945127529812
1496	355.028445993935
1500	355.111629436381
1504	355.194677152058
1508	355.277588312453
1512	355.360361814436
1516	355.442997171063
1520	355.525492797594
1524	355.607848592659
1528	355.690062419923
1532	355.772134640631
1536	355.854062559989
1540	355.935846869329
1544	356.017484883621
1548	356.098977098006
1552	356.180321093636
1556	356.261517128346
1560	356.342563111117
1564	356.423459036105
1568	356.504203171461
1572	356.584795309216
1576	356.665234193252
1580	356.745518857956
1584	356.825648886302
1588	356.905622693684
1592	356.985440343629
1596	357.065100560021
1600	357.144602958524
1604	357.223946960435
1608	357.303131694182
1612	357.382157130403
1616	357.461022381212
1620	357.539727352921
1624	357.618271482509
1628	357.696654299806
1632	357.774875614282
1636	357.852934526843
1640	357.930831012647
1644	358.00856421518
1648	358.086133733208
1652	358.163539088229
1656	358.24077930772
1660	358.317854333732
1664	358.394763043254
1668	358.47150526233
1672	358.548080218902
1676	358.624487273754
1680	358.700726179555
1684	358.77679586932
1688	358.852696362566
1692	358.928426777577
1696	359.003986791633
1700	359.079375982525
1704	359.154593590512
1708	359.229639586849
1712	359.304513153355
1716	359.379214182203
1720	359.453742144778
1724	359.528096623036
1728	359.602277458089
1732	359.676283972186
1736	359.750116181102
1740	359.823773539776
1744	359.897255853595
1748	359.970562870091
1752	360.043694136563
1756	360.116649640499
1760	360.189428906804
1764	360.262031875293
1768	360.334458247301
1772	360.406707790313
1776	360.478780418357
1780	360.55067576598
1784	360.622393843795
1788	360.693934366855
1792	360.765297237883
1796	360.836482330469
1800	360.907489422843
1804	360.978318511874
1808	361.048969373944
1812	361.119441983767
1816	361.189736207041
1820	361.259851944221
1824	361.329789159377
1828	361.399547703923
1832	361.469127584792
1836	361.538528693669
1840	361.607750999793
1844	361.676794459996
1848	361.745659009482
1852	361.814344650158
1856	361.882851327743
1860	361.951179042887
1864	362.019327772198
1868	362.087297512085
1872	362.155088260718
1876	362.222700026595
1880	362.29013281668
1884	362.35738665332
1888	362.424461560495
1892	362.491357557684
1896	362.558074709359
1900	362.624613021087
1904	362.690972579606
1908	362.757153411136
1912	362.823155586614
1916	362.88897919188
1920	362.954624254714
1924	363.020090929948
1928	363.085379227093
1932	363.150489292079
1936	363.215421205006
1940	363.28017504465
1944	363.344751005474
1948	363.409149094991
1952	363.473369537553
1956	363.537412383792
1960	363.601277792836
1964	363.664965931881
1968	363.728476853836
1972	363.791810837168
1976	363.854967930474
1980	363.917948472104
1984	363.980752341044
1988	364.043379537294
1992	364.105829797151
1996	364.168103244525
2000	364.230199891437
2004	364.292118673952
2008	364.353858868896
2012	364.415421219203
2016	364.476805361982
2020	364.538006691988
2024	364.599027862452
2028	364.659868873373
2032	364.720526412575
2036	364.78100006417
2040	364.841291107781
2044	364.901398145362
2048	364.961315988901
2052	365.021047962814
2056	365.080594067102
2060	365.139954301764
2064	365.199128666801
2068	365.258117162212
2072	365.315973353196
2076	365.372221654722
2080	365.428469956249
2084	365.484718257775
2088	365.540966559301
2092	365.597214860827
2096	365.653463162354
2100	365.70971146388
2104	365.765959765406
2108	365.822208066932
2112	365.878456368459
2116	365.934704669985
2120	365.990952971511
2124	366.047201273038
2128	366.099804545313
2132	366.150604522421
2136	366.201404499529
2140	366.252204476637
2144	366.303004453746
2148	366.353804430854
2152	366.404604407962
2156	366.45540438507
2160	366.506204362178
2164	366.557004339287
2168	366.607804316395
2172	366.658604293503
2176	366.709404270611
2180	366.760204247719
2184	366.811004224827
2188	366.861804201936
2192	366.912604179044
2196	366.963404156152
2200	367.01420413326
2204	367.065004110368
2208	367.115804087477
2212	367.166604064585
2216	367.217404041693
2220	367.268204018801
2224	367.319003995909
2228	367.369803973017
2232	367.420603950126
2236	367.470184814824
2240	367.516086441229
2244	367.561988067634
2248	367.607889694039
2252	367.653791320443
2256	367.699692946848
2260	367.745594573253
2264	367.791496199658
2268	367.837397826063
2272	367.883299452468
2276	367.929201078873
2280	367.975102705278
2284	368.021004331682
2288	368.066905958087
2292	368.112807584492
2296	368.158709210897
2300	368.204610837302
2304	368.250512463707
2308	368.296414090112
2312	368.342315716517
2316	368.388217342922
2320	368.434118969326
2324	368.480020595731
2328	368.525922222136
2332	368.571823848541
2336	368.617725474946
2340	368.663627101351
2344	368.709528727756
2348	368.752382920467
2352	368.794607384624
2356	368.836831848781
2360	368.879056312937
2364	368.921280777094
2368	368.963505241251
2372	369.005729705407
2376	369.047954169564
2380	369.090178633721
2384	369.132403097878
2388	369.174627562034
2392	369.216852026191
2396	369.259076490348
2400	369.301300954504
2404	369.343525418661
2408	369.385749882818
2412	369.427974346974
2416	369.470198811131
2420	369.512423275288
2424	369.554647739445
2428	369.596872203601
2432	369.639096667758
2436	369.681321131915
2440	369.723545596071
2444	369.765770060228
2448	369.807994524385
2452	369.850218988541
2456	369.891915902549
2460	369.932783930593
2464	369.973559170758
2468	370.014241623045
2472	370.054831287454
2476	370.095328163984
2480	370.135732252636
2484	370.17604355341
2488	370.216262066305
2492	370.256387791322
2496	370.29642072846
2500	370.336360877721
2504	370.376208239102
2508	370.415962812606
2512	370.455624598231
2516	370.495193595978
2520	370.534669805846
2524	370.574053227836
2528	370.613343861947
2532	370.652541708181
2536	370.691646766536
2540	370.730659037012
2544	370.76957851961
2548	370.80840521433
2552	370.847139121171
2556	370.885780240135
2560	370.924328571219
2564	370.962784114426
2568	371.001146869753
2572	371.039416837203
2576	371.077594016774
2580	371.115678408467
2584	371.153670012282
2588	371.191568828218
2592	371.229374856276
2596	371.267088096455
2600	371.304708548756
2604	371.342236213179
2608	371.379671089723
2612	371.417013178389
2616	371.454262479177
2620	371.491418992086
2624	371.528482717117
2628	371.565453654269
2632	371.602331803544
2636	371.639117164939
2640	371.675809738457
2644	371.712409524096
2648	371.748916521857
2652	371.785330731739
2656	371.821652153743
2660	371.857880787868
2664	371.894016634116
2668	371.930059692485
2672	371.966009962975
2676	371.999509052062
2680	372.031006656277
2684	372.062261689561
2688	372.093274151916
2692	372.124044043341
2696	372.154571363836
2700	372.184856113402
2704	372.214898292038
2708	372.244697899745
2712	372.274254936521
2716	372.303569402368
2720	372.332641297286
2724	372.361470621273
2728	372.390057374331
2732	372.418401556459
2736	372.446503167658
2740	372.474362207927
2744	372.501978677266
2748	372.529352575676
2752	372.556483903155
2756	372.583372659706
2760	372.610018845326
2764	372.636422460017
2768	372.662583503778
2772	372.688501976609
2776	372.714177878511
2780	372.739611209483
2784	372.764801969525
2788	372.789750158638
2792	372.814455776821
2796	372.838918824074
2800	372.863139300398
2804	372.887117205792
2808	372.910852540256
2812	372.93434530379
2816	372.957595496395
2820	372.98060311807
2824	373.003368168816
2828	373.025890648632
2832	373.048170557518
2836	373.070207895474
2840	373.092002662501
2844	373.113554858598
2848	373.134864483765
2852	373.155931538003
2856	373.176756021311
2860	373.197337933689
2864	373.217677275138
2868	373.237774045657
2872	373.257628245246
2876	373.277239873906
2880	373.296608931636
2884	373.315735418436
2888	373.334619334306
2892	373.353260679247
2896	373.38829040266
2900	373.429999632432
2904	373.472288438062
2908	373.515156819548
2912	373.558604776891
2916	373.60263231009
2920	373.647239419147
2924	373.69242610406
2928	373.73819236483
2932	373.784538201457
2936	373.83146361394
2940	373.87896860228
2944	373.927053166478
2948	373.975717306531
2952	374.024961022442
2956	374.074784314209
2960	374.125187181833
2964	374.176169625314
2968	374.227731644652
2972	374.279873239846
2976	374.332594410898
2980	374.385895157806
2984	374.43977548057
2988	374.494235379192
2992	374.54927485367
2996	374.604893904005
3000	374.661092530197
3004	374.717870732246
3008	374.775228510151
3012	374.833165863913
3016	374.891682793532
3020	374.950779299008
3024	375.01045538034
3028	375.070711037529
3032	375.131546270575
3036	375.194679245653
3040	375.260564508552
3044	375.32853247577
3048	375.400346572754
3052	375.475160794644
3056	375.552975141439
3060	375.633549698451
3064	375.716732992901
3068	375.802705410593
3072	375.891466951527
3076	375.983017615704
3080	376.077357403123
3084	376.174486313784
3088	376.274404347688
3092	376.376997171285
3096	376.48225690224
3100	376.590258825574
3104	376.701002941288
3108	376.814489249383
3112	376.930717749857
3116	377.049688442711
3120	377.171401327944
3124	377.293246585201
3128	377.415566490139
3132	377.539673174855
3136	377.665566639348
3140	377.793246883618
3144	377.922713907666
3148	378.053967711491
3152	378.187008295094
3156	378.321835658474
3160	378.458449801631
3164	378.596850724566
3168	378.737038427278
3172	378.879012909768
3176	379.022774172035
3180	379.16832221408
3184	379.315657035902
3188	379.460172044743
3192	379.604432301745
3196	379.749756864393
3200	379.896145732687
3204	380.043598906627
3208	380.192116386213
3212	380.341698171445
3216	380.492344262324
3220	380.644054658848
3224	380.796829361019
3228	380.950668368835
3232	381.105571682298
3236	381.261539301407
3240	381.418571226161
3244	381.576667456562
3248	381.735827992609
3252	381.887825323286
3256	382.038890244776
3260	382.189923755703
3264	382.340925856067
3268	382.491896545867
3272	382.642835825103
3276	382.793743693775
3280	382.944620151884
3284	383.095465199429
3288	383.246278836411
3292	383.397061062829
3296	383.547811878683
3300	383.698531283973
3304	383.8492192787
3308	383.999875862863
3312	384.150501036463
3316	384.301094799499
3320	384.451657151971
3324	384.60218809388
3328	384.752687625224
3332	384.903155746006
3336	385.053592456223
3340	385.203997755877
3344	385.354371644967
3348	385.504714123494
3352	385.655025191457
3356	385.805304848856
3360	385.955553095692
3364	386.105769931964
3368	386.255955357672
3372	386.406109372817
3376	386.555565925841
3380	386.701178479148
3384	386.846488598036
3388	386.991496282505
3392	387.136201532554
3396	387.280604348184
3400	387.424704729394
3404	387.568502676185
3408	387.711998188556
3412	387.855191266508
3416	387.99808191004
3420	388.140670119153
3424	388.282955893846
3428	388.42493923412
3432	388.566620139975
3436	388.70799861141
3440	388.849074648425
3444	388.989848251021
3448	389.130319419198
3452	389.270488152955
3456	389.410354452292
3460	389.54991831721
3464	389.689179747709
3468	389.828138743788
3472	389.966795305448
3476	390.105149432688
3480	390.243201125509
3484	390.38095038391
3488	390.518397207892
3492	390.655541597454
3496	390.792383552597
3500	390.92892307332
3504	391.063639716734
3508	391.195726580339
3512	391.327281746638
3516	391.458305215632
3520	391.58879698732
3524	391.718757061703
3528	391.84818543878
3532	391.977082118552
3536	392.105447101018
3540	392.233280386178
3544	392.360581974033
3548	392.487351864583
3552	392.613590057826
3556	392.739296553765
3560	392.864471352398
3564	392.989114453725
3568	393.113225857747
3572	393.236805564463
3576	393.359853573873
3580	393.482369885978
3584	393.604354500778
3588	393.725807418272
3592	393.84672863846
3596	393.967118161343
3600	394.086975986921
3604	394.206302115193
3608	394.325096546159
3612	394.44335927982
3616	394.561090316175
3620	394.678289655225
3624	394.794957296969
3628	394.911093241407
3632	395.02669748854
3636	395.141770038368
3640	395.25631089089
3644	395.370320046106
3648	395.483797504017
3652	395.596743264623
3656	395.709157327923
3660	395.821039693917
3664	395.932390362605
3668	396.043209333989
3672	396.153496608066
3676	396.263252184838
3680	396.372476064305
3684	396.481168246466
3688	396.589328731321
3692	396.696957518871
3696	396.804054609116
3700	396.910620002055
3704	397.016653697688
3708	397.122155696016
3712	397.227125997038
3716	397.331564600755
3720	397.435471507166
3724	397.538846716272
3728	397.641690228072
3732	397.744002042566
3736	397.845782159755
3740	397.947030579639
3744	398.047747302217
3748	398.147932327489
3752	398.247585655456
3756	398.346707286117
3760	398.446574053032
3764	398.546047385623
3768	398.645031681674
3772	398.743526941185
3776	398.841533164155
3780	398.939050350586
3784	399.036078500476
3788	399.132617613827
3792	399.228667690637
3796	399.324228730907
3800	399.419300734637
3804	399.513883701827
3808	399.607977632477
3812	399.701582526587
3816	399.794698384156
3820	399.887325205186
3824	399.979462989675
3828	400.071111737624
3832	400.162271449034
3836	400.252942123903
3840	400.343123762232
3844	400.43281636402
3848	400.522019929269
3852	400.610734457978
3856	400.698959950146
3860	400.786696405775
3864	400.873943824863
3868	400.960702207411
3872	401.046971553419
3876	401.132751862887
3880	401.218043135815
3884	401.302845372202
3888	401.38715857205
3892	401.470982735357
3896	401.554317862125
3900	401.637163952352
3904	401.719521006039
3908	401.801389023186
3912	401.882768003793
3916	401.96365794786
3920	402.044058855387
3924	402.123970726373
3928	402.20339356082
3932	402.282327358726
3936	402.360772120092
3940	402.438727844918
3944	402.516194533204
3948	402.59317218495
3952	402.669660800156
3956	402.745660378822
3960	402.821170920947
3964	402.896192426533
3968	402.970724895578
3972	403.044768328083
3976	403.118322724048
3980	403.191388083473
3984	403.263964406358
3988	403.336051692703
3992	403.407649942508
3996	403.478759155772
4000	403.549379332497
4004	403.619510472681
4008	403.689152576325
4012	403.759455441197
4016	403.830755013289
4020	403.901646176701
4024	403.972128931432
4028	404.042203277483
4032	404.111869214854
4036	404.181126743545
4040	404.249975863556
4044	404.318416574887
4048	404.386448877537
4052	404.454072771508
4056	404.521288256798
4060	404.588095333408
4064	404.654494001338
4068	404.720484260588
4072	404.786066111158
4076	404.851239553048
4080	404.916004586257
4084	404.980361210787
4088	405.044309426636
4092	405.107849233805
4096	405.170980632294
4100	405.233703622103
4104	405.296018203232
4108	405.357924375681
4112	405.419422139449
4116	405.480511494537
4120	405.541192440946
4124	405.601464978674
4128	405.661329107722
4132	405.72078482809
4136	405.779832139777
4140	405.838471042785
4144	405.896701537112
4148	405.95452362276
4152	406.011937299727
4156	406.068942568014
4160	406.125539427621
4164	406.181727878548
4168	406.237507920795
4172	406.292879554361
4176	406.347842779248
4180	406.402397595454
4184	406.45654400298
4188	406.510282001826
4192	406.563611591992
4196	406.616532773478
4200	406.669045546283
4204	406.721149910409
4208	406.772845865854
4212	406.82413341262
4216	406.875012550705
4220	406.92548328011
4224	406.975545600835
4228	407.025199512879
4232	407.074445016244
4236	407.123282110929
4240	407.171710796933
4244	407.219731074257
4248	407.267342942901
4252	407.314546402865
4256	407.361341454149
4260	407.407728096753
4264	407.453706330676
4268	407.502464858155
4272	407.551038526406
4276	407.599306550583
4280	407.647268930686
4284	407.694925666714
4288	407.742276758668
4292	407.789322206547
4296	407.836062010352
4300	407.882496170082
4304	407.928624685738
4308	407.97444755732
4312	408.019964784826
4316	408.065176368259
4320	408.110082307616
4324	408.1546826029
4328	408.198977254109
4332	408.242966261243
4336	408.286649624303
4340	408.330027343289
4344	408.373099418199
4348	408.415865849036
4352	408.458326635798
4356	408.500481778485
4360	408.542331277098
4364	408.583875131637
4368	408.625113342101
4372	408.66604590849
4376	408.706672830805
4380	408.746994109046
4384	408.787009743212
4388	408.826719733304
4392	408.866124079321
4396	408.905222781263
4400	408.944015839132
4404	408.982503252925
4408	409.020685022645
4412	409.058561148289
4416	409.096131629859
4420	409.133396467355
4424	409.170355660776
4428	409.207009210123
4432	409.243357115395
4436	409.279399376593
4440	409.315135993716
4444	409.350566966765
4448	409.38569229574
4452	409.42051198064
4456	409.455026021465
4460	409.489234418216
4464	409.523137170892
4468	409.556734279494
4472	409.590025744021
4476	409.623011564474
4480	409.655691740853
4484	409.688066273157
4488	409.720135161386
4492	409.751898405541
4496	409.783356005622
4500	409.814507961628
4504	409.845354273559
4508	409.875894941416
4512	409.906129965199
4516	409.936059344907
4520	409.967111380484
4524	409.999475433969
4528	410.031626931266
4532	410.063565872374
4536	410.095292257293
4540	410.126806086023
4544	410.158107358565
4548	410.189196074917
4552	410.220072235082
4556	410.250735839057
4560	410.281186886844
4564	410.311425378442
4568	410.341451313851
4572	410.371264693071
4576	410.400865516103
4580	410.430253782946
4584	410.459429493601
4588	410.488392648066
4592	410.517143246343
4596	410.545681288431
4600	410.574006774331
4604	410.602119704041
4608	410.630020077564
4612	410.657707894897
4616	410.685183156041
4620	410.712445860997
4624	410.739496009764
4628	410.766333602343
4632	410.792958638732
4636	410.819371118933
4640	410.845571042945
4644	410.871558410769
4648	410.897333222404
4652	410.92289547785
4656	410.948245177107
4660	410.973382320176
4664	410.998306907055
4668	411.023018937747
4672	411.047518412249
4676	411.071805330563
4680	411.095879692688
4684	411.119741498624
4688	411.143390748371
4692	411.16682744193
4696	411.1900515793
4700	411.213063160482
4704	411.235862185474
4708	411.258448654278
4712	411.280822566893
4716	411.30298392332
4720	411.324932723557
4724	411.346668967606
4728	411.368192655467
4732	411.389503787138
4736	411.410602362621
4740	411.431488381915
4744	411.452161845021
4748	411.472622751937
4752	411.492871102665
4756	411.512906897204
4760	411.532730135555
4764	411.552340817717
4768	411.57173894369
4772	411.590924513474
4776	411.612100805499
4780	411.633140562725
4784	411.654036338528
4788	411.674788132907
4792	411.695395945864
4796	411.715859777397
4800	411.736179627508
4804	411.756355496196
4808	411.77638738346
4812	411.796275289302
4816	411.816019213721
4820	411.835619156717
4824	411.855075118289
4828	411.874387098439
4832	411.893555097166
4836	411.91257911447
4840	411.931459150351
4844	411.950195204809
4848	411.968787277843
4852	411.987235369455
4856	412.005539479644
4860	412.02369960841
4864	412.041715755753
4868	412.059587921673
4872	412.07731610617
4876	412.094900309245
4880	412.112340530896
4884	412.129636771124
4888	412.146789029929
4892	412.163797307311
4896	412.18066160327
4900	412.197381917806
4904	412.21395825092
4908	412.23039060261
4912	412.246678972877
4916	412.262823361721
4920	412.278823769143
4924	412.294680195141
4928	412.310392639716
4932	412.325961102869
4936	412.341385584598
4940	412.356666084905
4944	412.371802603788
4948	412.386795141249
4952	412.401643697286
4956	412.416348271901
4960	412.430908865092
4964	412.445325476861
4968	412.459598107206
4972	412.473726756129
4976	412.487711423628
4980	412.501552109705
4984	412.515248814359
4988	412.528801537589
4992	412.542210279397
4996	412.555475039782
5000	412.568595818744
5004	412.581572616282
5008	412.594405432398
5012	412.607094267091
5016	412.619639120361
5020	412.632039992208
5024	412.644296882631
5028	412.657270763451
5032	412.670956371216
5036	412.684550407294
5040	412.698052871686
5044	412.711463764392
5048	412.724783085411
5052	412.738010834744
5056	412.751147012391
5060	412.764191618351
5064	412.777144652624
5068	412.790006115211
5072	412.802776006112
5076	412.815454325326
5080	412.828041072854
5084	412.840536248695
5088	412.85293985285
5092	412.865251885319
5096	412.877472346101
5100	412.889601235197
5104	412.901638552606
5108	412.913584298329
5112	412.925438472365
5116	412.937201074715
5120	412.948872105378
5124	412.960451564356
5128	412.971939451646
5132	412.98333576725
5136	412.994640511168
5140	413.005853683399
5144	413.016975283944
5148	413.028005312803
5152	413.038943769975
5156	413.04979065546
5160	413.06054596926
5164	413.071209711372
5168	413.081781881799
5172	413.092262480538
5176	413.102651507592
5180	413.112948962959
5184	413.123154846639
5188	413.133269158633
5192	413.143291898941
5196	413.153223067562
5200	413.163062664497
5204	413.172810689746
5208	413.182467143307
5212	413.192032025183
5216	413.201505335372
5220	413.210887073875
5224	413.220177240691
5228	413.229375835821
5232	413.238482859264
5236	413.247498311021
5240	413.256422191091
5244	413.265254499475
5248	413.273995236173
5252	413.282644401184
5256	413.291201994509
5260	413.299668016147
5264	413.308042466099
5268	413.316325344364
5272	413.324516650943
5276	413.332616385836
5280	413.340657156247
5284	413.349670683096
5288	413.35862662878
5292	413.367524993298
5296	413.376365776652
5300	413.38514897884
5304	413.393874599864
5308	413.402542639723
5312	413.411153098416
5316	413.419705975945
5320	413.428201272308
5324	413.436638987506
5328	413.44501912154
5332	413.453341674408
5336	413.461606646112
5340	413.46981403665
5344	413.477963846023
5348	413.486056074231
5352	413.494090721275
5356	413.502067787153
5360	413.509987271866
5364	413.517849175414
5368	413.525653497797
5372	413.533400239015
5376	413.541089399068
5380	413.548720977957
5384	413.55629497568
5388	413.563811392237
5392	413.57127022763
5396	413.578671481858
5400	413.586015154921
5404	413.593301246819
5408	413.600529757552
5412	413.60770068712
5416	413.614814035523
5420	413.62186980276
5424	413.628867988833
5428	413.635808593741
5432	413.642691617484
5436	413.649517060061
5440	413.656284921474
5444	413.662995201721
5448	413.669647900804
5452	413.676243018721
5456	413.682780555474
5460	413.689260511061
5464	413.695682885484
5468	413.702047678741
5472	413.708354890834
5476	413.714604521761
5480	413.720796571523
5484	413.726931040121
5488	413.733007927553
5492	413.73902723382
5496	413.744988958922
5500	413.75089310286
5504	413.756739665632
5508	413.762528647239
5512	413.768260047681
5516	413.773933866958
5520	413.77955010507
5524	413.785108762017
5528	413.790609837799
5532	413.796053332416
5536	413.8018084154
5540	413.807827923977
5544	413.813810931155
5548	413.819757436932
5552	413.825667441308
5556	413.831540944284
5560	413.83737794586
5564	413.843178446035
5568	413.84894244481
5572	413.854669942185
5576	413.860360938159
5580	413.866015432733
5584	413.871633425906
5588	413.877214917679
5592	413.882759908052
5596	413.888268397024
5600	413.893740384596
5604	413.899175870767
5608	413.904574855538
5612	413.909937338909
5616	413.915263320879
5620	413.920552801449
5624	413.925805780618
5628	413.931022258387
5632	413.936202234756
5636	413.941345709724
5640	413.946452683292
5644	413.951523155459
5648	413.956557126226
5652	413.961554595593
5656	413.966515563559
5660	413.971440030125
5664	413.97632799529
5668	413.981179459055
5672	413.98599442142
5676	413.990772882384
5680	413.995514841948
5684	414.000220300112
5688	414.004889256875
5692	414.009521712238
5696	414.0141176662
5700	414.018677118762
5704	414.023200069923
5708	414.027686519684
5712	414.032136468045
5716	414.036549915006
5720	414.040926860565
5724	414.045267304725
5728	414.049571247484
5732	414.053838688843
5736	414.058069628801
5740	414.062264067359
5744	414.066422004517
5748	414.070543440274
5752	414.074628374631
5756	414.078676807587
5760	414.082688739143
5764	414.086664169299
5768	414.090603098054
5772	414.094505525409
5776	414.098371451363
5780	414.102200875917
5784	414.105993799071
5788	414.109776503414
5792	414.113915029825
5796	414.118030012597
5800	414.12212145173
5804	414.126189347225
5808	414.13023369908
5812	414.134254507297
5816	414.138251771875
5820	414.142225492814
5824	414.146175670115
5828	414.150102303777
5832	414.154005393799
5836	414.157884940184
5840	414.161740942929
5844	414.165573402035
5848	414.169382317503
5852	414.173167689332
5856	414.176929517523
5860	414.180667802074
5864	414.184382542987
5868	414.188073740261
5872	414.191741393896
5876	414.195385503892
5880	414.199006070249
5884	414.202603092968
5888	414.206176572048
5892	414.209726507489
5896	414.213252899292
5900	414.216755747456
5904	414.22023505198
5908	414.223690812866
5912	414.227123030114
5916	414.230531703722
5920	414.233916833692
5924	414.237278420023
5928	414.240616462715
5932	414.243930961768
5936	414.247221917183
5940	414.250489328959
5944	414.253733197096
5948	414.256953521594
5952	414.260150302454
5956	414.263323539674
5960	414.266473233256
5964	414.269599383199
5968	414.272701989504
5972	414.275781052169
5976	414.278836571196
5980	414.281868546584
5984	414.284876978334
5988	414.287861866444
5992	414.290823210916
5996	414.293761011749
6000	414.296675268943
6004	414.299565982498
6008	414.302433152414
6012	414.305276778692
6016	414.308096861331
6020	414.310893400331
6024	414.313666395693
6028	414.316415847415
6032	414.319141755499
6036	414.321844119944
6040	414.324522940751
6044	414.327329127492
6048	414.330227170386
6052	414.333109783327
6056	414.335976966314
6060	414.338828719348
6064	414.341665042428
6068	414.344485935556
6072	414.34729139873
6076	414.35008143195
6080	414.352856035217
6084	414.355615208531
6088	414.358358951891
6092	414.361087265298
6096	414.363800148752
6100	414.366497602252
6104	414.369179625799
6108	414.371846219393
6112	414.374497383033
6116	414.37713311672
6120	414.379753420453
6124	414.382358294233
6128	414.38494773806
6132	414.387521751933
6136	414.390080335853
6140	414.39262348982
6144	414.395151213833
6148	414.397663507893
6152	414.400160371999
6156	414.402641806152
6160	414.405107810352
6164	414.407558384598
6168	414.409993528891
6172	414.412413243231
6176	414.414817527617
6180	414.41720638205
6184	414.41957980653
6188	414.421937801056
6192	414.424280365629
6196	414.426607500248
6200	414.428919204914
6204	414.431215479627
6208	414.433496324386
6212	414.435761739192
6216	414.438011724045
6220	414.440246278944
6224	414.44246540389
6228	414.444669098882
6232	414.446857363921
6236	414.449030199007
6240	414.451187604139
6244	414.453329579318
6248	414.455456124544
6252	414.457567239816
6256	414.459662925135
6260	414.461743180501
6264	414.463808005913
6268	414.465857401372
6272	414.467891366877
6276	414.469909902429
6280	414.471913008028
6284	414.473900683673
6288	414.475872929365
6292	414.477829745104
6296	414.479787320876
6300	414.481882252558
6304	414.483966979417
6308	414.486041501456
6312	414.488105818672
6316	414.490159931068
6320	414.492203838642
6324	414.494237541394
6328	414.496261039325
6332	414.498274332435
6336	414.500277420723
6340	414.502270304189
6344	414.504252982835
6348	414.506225456659
6352	414.508187725661
6356	414.510139789842
6360	414.512081649201
6364	414.514013303739
6368	414.515934753456
6372	414.517845998351
6376	414.519747038424
6380	414.521637873677
6384	414.523518504107
6388	414.525388929717
6392	414.527249150505
6396	414.529099166471
6400	414.530938977616
6404	414.53276858394
6408	414.534587985442
6412	414.536397182122
6416	414.538196173981
6420	414.539984961019
6424	414.541763543236
6428	414.54353192063
6432	414.545290093204
6436	414.547038060956
6440	414.548775823886
6444	414.550503381995
6448	414.552220735283
6452	414.553927883749
6456	414.555624827394
6460	414.557311566217
6464	414.558988100219
6468	414.560654429399
6472	414.562310553758
6476	414.563956473296
6480	414.565592188012
6484	414.567217697906
6488	414.56883300298
6492	414.570438103231
6496	414.572032998662
6500	414.573617689271
6504	414.575192175058
6508	414.576756456024
6512	414.578310532168
6516	414.579854403491
6520	414.581388069993
6524	414.582911531673
6528	414.584424788532
6532	414.585927840569
6536	414.587420687785
6540	414.588903330179
6544	414.590375767752
6548	414.591838000503
6552	414.593357273641
6556	414.594911323533
6560	414.596458584334
6564	414.597999056043
6568	414.59953273866
6572	414.601059632185
6576	414.602579736618
6580	414.60409305196
6584	414.60559957821
6588	414.607099315369
6592	414.608592263436
6596	414.61007842241
6600	414.611557792294
6604	414.613030373085
6608	414.614496164785
6612	414.615955167393
6616	414.617407380909
6620	414.618852805334
6624	414.620291440667
6628	414.621723286908
6632	414.623148344057
6636	414.624566612115
6640	414.625978091081
6644	414.627382780955
6648	414.628780681737
6652	414.630171793428
6656	414.631556116027
6660	414.632933649534
6664	414.63430439395
6668	414.635668349273
6672	414.637025515505
6676	414.638375892646
6680	414.639719480695
6684	414.641056279651
6688	414.642386289517
6692	414.64370951029
6696	414.645025941972
6700	414.646335584562
6704	414.64763843806
6708	414.648934502466
6712	414.650223777781
6716	414.651506264004
6720	414.652781961135
6724	414.654050869175
6728	414.655312988123
6732	414.656568317979
6736	414.657816858743
6740	414.659058610416
6744	414.660293572997
6748	414.661521746486
6752	414.662743130884
6756	414.663957726189
6760	414.665165532404
6764	414.666366549526
6768	414.667560777556
6772	414.668748216495
6776	414.669928866342
6780	414.671102727098
6784	414.672269798761
6788	414.673430081333
6792	414.674583574813
6796	414.675730279202
6800	414.676870194499
6804	414.678012620574
6808	414.679211158731
6812	414.680405138104
6816	414.681594558693
6820	414.682779420496
6824	414.683959723516
6828	414.685135467751
6832	414.686306653202
6836	414.687473279868
6840	414.68863534775
6844	414.689792856848
6848	414.690945807161
6852	414.69209419869
6856	414.693238031434
6860	414.694377305394
6864	414.69551202057
6868	414.696642176961
6872	414.697767774568
6876	414.69888881339
6880	414.700005293428
6884	414.701117214682
6888	414.702224577151
6892	414.703327380836
6896	414.704425625736
6900	414.705519311852
6904	414.706608439184
6908	414.707693007731
6912	414.708773017494
6916	414.709848468473
6920	414.710919360667
6924	414.711985694076
6928	414.713047468702
6932	414.714104684543
6936	414.715157341599
6940	414.716205439871
6944	414.717248979359
6948	414.718287960062
6952	414.719322381981
6956	414.720352245116
6960	414.721377549466
6964	414.722398295032
6968	414.723414481813
6972	414.72442610981
6976	414.725433179023
6980	414.726435689451
6984	414.727433641095
6988	414.728427033954
6992	414.729415868029
6996	414.73040014332
7000	414.731379859826
7004	414.732355017548
7008	414.733325616485
7012	414.734291656638
7016	414.735253138007
7020	414.736210060591
7024	414.737162424391
7028	414.738110229406
7032	414.739053475637
7036	414.739992163084
7040	414.740926291746
7044	414.741855861624
7048	414.742780872718
7052	414.743701325027
7056	414.744617218552
7060	414.745558753017
7064	414.746513337673
7068	414.74746481716
7072	414.748413191479
7076	414.749358460628
7080	414.75030062461
7084	414.751239683423
7088	414.752175637067
7092	414.753108485542
7096	414.754038228849
7100	414.754964866987
7104	414.755888399957
7108	414.756808827757
7112	414.75772615039
7116	414.758640367854
7120	414.759551480149
7124	414.760459487275
7128	414.761364389233
7132	414.762266186022
7136	414.763164877643
7140	414.764060464095
7144	414.764952945378
7148	414.765842321493
7152	414.766728592439
7156	414.767611758216
7160	414.768491818825
7164	414.769368774265
7168	414.770242624537
7172	414.77111336964
7176	414.771981009574
7180	414.77284554434
7184	414.773706973937
7188	414.774565298366
7192	414.775420517626
7196	414.776272631717
7200	414.777121640639
7204	414.777967544393
7208	414.778810342979
7212	414.779650036396
7216	414.780486624644
7220	414.781320107723
7224	414.782150485634
7228	414.782977758376
7232	414.78380192595
7236	414.784622988355
7240	414.785440945592
7244	414.786255797659
7248	414.787067544558
7252	414.787876186289
7256	414.788681722851
7260	414.789484154244
7264	414.790283480469
7268	414.791079701525
7272	414.791872817412
7276	414.792662828131
7280	414.793449733681
7284	414.794233534063
7288	414.795014229276
7292	414.79579181932
7296	414.796566304196
7300	414.797337683903
7304	414.798105958441
7308	414.798871127811
7312	414.799638186508
7316	414.80042802066
7320	414.801215702394
7324	414.80200123171
7328	414.802784608607
7332	414.803565833085
7336	414.804344905145
7340	414.805121824786
7344	414.805896592008
7348	414.806669206812
7352	414.807439669197
7356	414.808207979164
7360	414.808974136712
7364	414.809738141842
7368	414.810499994553
7372	414.811259694845
7376	414.812017242719
7380	414.812772638174
7384	414.813525881211
7388	414.814276971829
7392	414.815025910028
7396	414.815772695809
7400	414.816517329172
7404	414.817259810115
7408	414.81800013864
7412	414.818738314747
7416	414.819474338435
7420	414.820208209704
7424	414.820939928555
7428	414.821669494987
7432	414.822396909001
7436	414.823122170596
7440	414.823845279772
7444	414.82456623653
7448	414.825285040869
7452	414.82600169279
7456	414.826716192292
7460	414.827428539376
7464	414.828138734041
7468	414.828846776287
7472	414.829552666115
7476	414.830256403524
7480	414.830957988514
7484	414.831657421086
7488	414.83235470124
7492	414.833049828975
7496	414.833742804291
7500	414.834433627189
7504	414.835122297668
7508	414.835808815728
7512	414.83649318137
7516	414.837175394593
7520	414.837855455398
7524	414.838533363784
7528	414.839209119752
7532	414.839882723301
7536	414.840554174431
7540	414.841223473143
7544	414.841890619436
7548	414.842555613311
7552	414.843218454767
7556	414.843879143804
7560	414.844537680423
7564	414.845194064623
7568	414.845862057934
7572	414.846534858294
7576	414.847206135611
7580	414.847875889884
7584	414.848544121113
7588	414.849210829299
7592	414.849876014441
7596	414.85053967654
7600	414.851201815595
7604	414.851862431607
7608	414.852521524575
7612	414.8531790945
7616	414.853835141381
7620	414.854489665218
7624	414.855142666012
7628	414.855794143762
7632	414.856444098469
7636	414.857092530132
7640	414.857739438752
7644	414.858384824328
7648	414.85902868686
7652	414.859671026349
7656	414.860311842795
7660	414.860951136196
7664	414.861588906555
7668	414.86222515387
7672	414.862859878141
7676	414.863493079368
7680	414.864124757552
7684	414.864754912693
7688	414.86538354479
7692	414.866010653843
7696	414.866636239853
7700	414.867260302819
7704	414.867882842742
7708	414.868503859621
7712	414.869123353456
7716	414.869741324248
7720	414.870357771997
7724	414.870972696702
7728	414.871586098363
7732	414.872197976981
7736	414.872808332555
7740	414.873417165086
7744	414.874024474573
7748	414.874630261016
7752	414.875234524416
7756	414.875837264773
7760	414.876438482086
7764	414.877038176355
7768	414.877636347581
7772	414.878232995763
7776	414.878828120901
7780	414.879421722996
7784	414.880013802048
7788	414.880604358056
7792	414.88119339102
7796	414.881780900941
7800	414.882366887818
7804	414.882951351652
7808	414.883534292442
7812	414.884115710189
7816	414.884695604892
7820	414.885276713956
7824	414.885867622886
7828	414.886457442199
7832	414.887046171894
7836	414.887633811972
7840	414.888220362432


==> tiks/datta1d/all-outs-21.tsv <==
0	293.150000000103
4	293.150006410796
8	293.150092447245
12	293.152078651687
16	293.157167772664
20	293.16633874122
24	293.184135348388
28	293.207366372212
32	293.239544156288
36	293.283705414655
40	293.343226686987
44	293.419281050991
48	293.514030852286
52	293.629191535306
56	293.765652997821
60	293.924364102253
64	294.105482435653
68	294.308748746476
72	294.533621263923
76	294.779331571299
80	295.044980466135
84	295.329631774436
88	295.632323069907
92	295.952082546869
96	296.287940719473
100	296.639003224132
104	297.004375517048
108	297.383160690564
112	297.774464426372
116	298.177410430498
120	298.591099629754
124	299.014621019927
128	299.44710676985
132	299.887692232311
136	300.335557201733
140	300.789886963932
144	301.249857604485
148	301.714490229399
152	302.182941979226
156	302.654211681368
160	303.127318025866
164	303.60118797883
168	304.074808691097
172	304.547332040137
176	305.018030699548
180	305.486339037231
184	305.951821049464
188	306.41425593545
192	306.873510460843
196	307.329570393865
200	307.782504587528
204	308.232428433573
208	308.679471539414
212	309.123762681097
216	309.565384561328
220	310.004411415137
224	310.4408949097
228	310.874865431863
232	311.306334483454
236	311.735307494406
240	312.161780758169
244	312.585748365477
248	313.007203250856
252	313.426137826317
256	313.84254544134
260	314.256421379376
264	314.667763481256
268	315.076572651342
272	315.482853000248
276	315.886610798381
280	316.287854971179
284	316.686596704615
288	317.082848889165
292	317.476625346017
296	317.867939956828
300	318.256804573362
304	318.643225090225
308	319.027202069553
312	319.408726465323
316	319.787776734716
320	320.164316664138
324	320.538294607944
328	320.909637824237
332	321.278276226203
336	321.644127270821
340	322.007104097329
344	322.367120246495
348	322.72409358706
352	323.077949502938
356	323.428619715259
360	323.77605595176
364	324.120218343394
368	324.461077264378
372	324.798616060561
376	325.132831221172
380	325.463732405912
384	325.791343944423
388	326.115703248272
392	326.436856317796
396	326.754863212591
400	327.069796333987
404	327.381739889045
408	327.690789095708
412	327.997051151366
416	328.300650965695
420	328.601686576673
424	328.900290947171
428	329.196590043067
432	329.490722830716
436	329.782822895483
440	330.073047941105
444	330.361538674099
448	330.648454877416
452	330.933958350958
456	331.218230121719
460	331.501463803828
464	331.783845411293
468	332.065585968185
472	332.34686872574
476	332.627892670157
480	332.908829499772
484	333.189851109318
488	333.471108930071
492	333.752735776692
496	334.034845255209
500	334.317542333101
504	334.600913577046
508	334.885030777395
512	335.169953469758
516	335.455729582286
520	335.742396212423
524	336.029979557628
528	336.318487133507
532	336.607896360908
536	336.898142061801
540	337.189118165606
544	337.480689742957
548	337.772717973096
552	338.065073642165
556	338.357647047058
560	338.650349936162
564	338.943114052579
568	339.235889395223
572	339.528640081863
576	339.821341672081
580	340.113978306797
584	340.40654028637
588	340.699022400567
592	340.99142238035
596	341.283739891415
600	341.575975708187
604	341.868131159209
608	342.160207728465
612	342.452206770856
616	342.744109294945
620	343.035922390219
624	343.327658108984
628	343.619315741169
632	343.9109058665
636	344.202421777235
640	344.49386293183
644	344.785218536447
648	345.076481521502
652	345.367641016121
656	345.658690709395
660	345.949624330438
664	346.240428627047
668	346.531099518391
672	346.821618276223
676	347.111984673573
680	347.402176137886
684	347.692196972164
688	347.982024346793
692	348.271664692972
696	348.561101350062
700	348.850338358316
704	349.139365906095
708	349.428186012374
712	349.716793165642
716	350.005187880607
720	350.293366409063
724	350.581328108102
728	350.869069621995
732	351.156589244744
736	351.443883818631
740	351.730950487315
744	352.017786654523
748	352.304388109023
752	352.590753223885
756	352.876876124469
760	353.162756481117
764	353.448386358386
768	353.733767060358
772	354.018889095161
776	354.303753363627
780	354.588351326776
784	354.872680904171
788	355.156736991476
792	355.440513284331
796	355.724008433398
800	356.007213253445
804	356.29012732289
808	356.572743184624
812	356.855056901936
816	357.137065061337
820	357.418759217242
824	357.700138088999
828	357.981194811717
832	358.261922888527
836	358.542319296798
840	358.822376200073
844	359.102088397002
848	359.381451885421
852	359.660458381499
856	359.939104050403
860	360.217384152427
864	360.495290995838
868	360.77282039518
872	361.049966890221
876	361.326724200317
880	361.60308539218
884	361.879046705994
888	362.154602027333
892	362.429744214737
896	362.704468600869
900	362.978770437699
904	363.25264371328
908	363.526082171202
912	363.79908072195
916	364.071634441922
920	364.3437378616
924	364.615385502714
928	364.886571149213
932	365.157290067143
936	365.427537583886
940	365.697308533601
944	365.966597568587
948	366.235399459995
952	366.5037088684
956	366.771520992075
960	367.03883075568
964	367.305633124096
968	367.571923108141
972	367.837695789518
976	368.102946343537
980	368.367670052722
984	368.631862148817
988	368.895518160297
992	369.158634169587
996	369.421205516489
1000	369.683227789406
1004	369.944696723112
1008	370.205608082499
1012	370.465957674932
1016	370.725741364511
1020	370.984955086898
1024	371.243594782439
1028	371.50165672348
1032	371.759137100736
1036	372.016032128885
1040	372.272338145426
1044	372.528051498301
1048	372.78316878242
1052	373.037686577814
1056	373.291601573821
1060	373.544910595616
1064	373.797610436289
1068	374.049698141656
1072	374.301170747282
1076	374.552025189396
1080	374.80225881685
1084	375.051868979948
1088	375.300853086709
1092	375.549208585979
1096	375.796932940728
1100	376.044023909343
1104	376.290479239396
1108	376.536296755212
1112	376.781474260815
1116	377.026009699455
1120	377.269901111329
1124	377.513146533551
1128	377.755744041274
1132	377.997691613925
1136	378.238987497081
1140	378.479629893042
1144	378.719617049439
1148	378.958947223183
1152	379.197618703059
1156	379.435629939568
1160	379.67297937175
1164	379.909665480675
1168	380.14568671189
1172	380.381041635276
1176	380.615728854502
1180	380.849746970782
1184	381.083094590004
1188	381.315770244591
1192	381.547772614743
1196	381.779100314744
1200	382.009751950368
1204	382.239726073217
1208	382.469021234814
1212	382.697636051316
1216	382.925569092317
1220	383.152818923335
1224	383.379384021856
1228	383.605262984588
1232	383.830454385266
1236	384.054956329461
1240	384.278767684247
1244	384.501886475252
1248	384.724312306629
1252	384.946043026991
1256	385.167077495375
1260	385.387414630246
1264	385.607048015841
1268	385.825979478701
1272	386.044209018825
1276	386.258309859044
1280	386.471555637257
1284	386.684801415469
1288	386.898047193682
1292	387.111292971895
1296	387.324538750108
1300	387.535543336416
1304	387.739194027509
1308	387.942844718602
1312	388.146495409696
1316	388.350146100789
1320	388.553796791883
1324	388.757447482976
1328	388.96109817407
1332	389.164748865163
1336	389.368399556256
1340	389.57205024735
1344	389.775700938443
1348	389.979351629536
1352	390.181499073005
1356	390.36515334785
1360	390.548807622695
1364	390.73246189754
1368	390.916116172385
1372	391.09977044723
1376	391.283424722076
1380	391.467078996921
1384	391.650733271766
1388	391.834387546611
1392	392.018041821456
1396	392.201696096301
1400	392.385350371146
1404	392.569004645992
1408	392.752658920837
1412	392.936313195682
1416	393.119967470527
1420	393.303621745372
1424	393.487276020217
1428	393.670930295062
1432	393.854584569908
1436	394.038238844753
1440	394.221893119598
1444	394.405547394443
1448	394.589201669288
1452	394.772855944133
1456	394.956510218979
1460	395.125487611076
1464	395.289788780039
1468	395.454089949001
1472	395.618391117963
1476	395.782692286926
1480	395.946993455888
1484	396.111294624851
1488	396.275595793813
1492	396.439896962776
1496	396.604198131738
1500	396.768499300701
1504	396.932800469663
1508	397.097101638626
1512	397.261402807588
1516	397.425703976551
1520	397.590005145513
1524	397.754306314476
1528	397.918607483438
1532	398.0829086524
1536	398.247209821363
1540	398.411510990325
1544	398.575812159288
1548	398.74011332825
1552	398.904414497213
1556	399.068715666175
1560	399.233016835138
1564	399.389158422688
1568	399.534981071829
1572	399.68080372097
1576	399.826626370111
1580	399.972449019252
1584	400.118271668393
1588	400.264094317534
1592	400.409916966675
1596	400.555739615815
1600	400.701562264956
1604	400.847384914097
1608	400.993207563238
1612	401.139030212379
1616	401.28485286152
1620	401.430675510661
1624	401.576498159802
1628	401.722320808943
1632	401.868143458083
1636	402.013966107224
1640	402.159788756365
1644	402.305611405506
1648	402.451434054647
1652	402.597256703788
1656	402.743079352929
1660	402.88890200207
1664	403.03472465121
1668	403.179714319162
1672	403.31857677977
1676	403.456934263036
1680	403.594786768962
1684	403.732134297546
1688	403.868976848789
1692	404.005314422691
1696	404.141147019252
1700	404.276474638471
1704	404.411297280349
1708	404.545614944886
1712	404.679427632082
1716	404.812735341937
1720	404.94553807445
1724	405.077835829622
1728	405.209628607453
1732	405.340916407943
1736	405.471699231091
1740	405.601977076898
1744	405.731749945365
1748	405.861017836489
1752	405.989780750273
1756	406.118038686715
1760	406.245791645816
1764	406.373039627576
1768	406.499782631995
1772	406.626020659073
1776	406.751753708809
1780	406.876981781204
1784	407.001704876258
1788	407.12592299397
1792	407.249636134342
1796	407.372844297372
1800	407.495547483061
1804	407.617745691408
1808	407.739438922415
1812	407.86062717608
1816	407.981310452404
1820	408.101488751387
1824	408.221162073029
1828	408.340330417329
1832	408.458993784288
1836	408.577152173906
1840	408.694805586183
1844	408.811954021119
1848	408.928597478713
1852	409.044735958966
1856	409.160369461878
1860	409.275497987449
1864	409.390121535678
1868	409.504240106566
1872	409.617853700113
1876	409.730962316319
1880	409.843063654065
1884	409.954110935335
1888	410.064614738401
1892	410.174575063265
1896	410.283991909925
1900	410.392865278381
1904	410.501195168634
1908	410.608981580684
1912	410.716224514531
1916	410.822923970174
1920	410.929079947613
1924	411.034692446849
1928	411.139761467882
1932	411.244287010712
1936	411.348269075338
1940	411.45170766176
1944	411.554602769979
1948	411.656954399995
1952	411.758762551808
1956	411.860027225417
1960	411.960748420822
1964	412.060926138024
1968	412.160560377023
1972	412.259651137819
1976	412.358198420411
1980	412.4562022248
1984	412.553662550985
1988	412.650579398967
1992	412.746952768745
1996	412.84278266032
2000	412.938069073692
2004	413.03281200886
2008	413.127011465825
2012	413.220667444587
2016	413.313779945145
2020	413.406348967499
2024	413.498374511651
2028	413.589856577599
2032	413.680795165343
2036	413.771190274884
2040	413.861041906222
2044	413.950350059356
2048	414.039114734287
2052	414.127335931015
2056	414.215013649539
2060	414.30214788986
2064	414.388738651977
2068	414.474785935891
2072	414.560289741602
2076	414.645250069109
2080	414.729666918413
2084	414.813540289513
2088	414.89687018241
2092	414.981535354315
2096	415.066045188889
2100	415.150093458553
2104	415.233680163305
2108	415.316805303146
2112	415.399468878076
2116	415.481670888095
2120	415.563411333203
2124	415.6446902134
2128	415.725507528685
2132	415.80586327906
2136	415.885757464523
2140	415.965190085076
2144	416.044161140717
2148	416.122670631447
2152	416.200718557265
2156	416.278304918173
2160	416.35542971417
2164	416.432092945255
2168	416.50829461143
2172	416.584034712693
2176	416.659313249045
2180	416.734130220486
2184	416.808485627016
2188	416.882379468635
2192	416.955811745343
2196	417.028782457139
2200	417.101291604024
2204	417.173339185999
2208	417.244925203062
2212	417.316049655214
2216	417.386712542455
2220	417.456913864785
2224	417.526653622203
2228	417.595931814711
2232	417.664748442307
2236	417.733103504993
2240	417.800997002767
2244	417.86842893563
2248	417.935399303582
2252	418.001908106623
2256	418.067955344752
2260	418.133541017971
2264	418.198665126278
2268	418.263327669675
2272	418.32752864816
2276	418.391268061734
2280	418.454545910397
2284	418.517362194149
2288	418.57971691299
2292	418.641610066919
2296	418.703041655938
2300	418.764569271364
2304	418.827625132604
2308	418.890313634952
2312	418.952634778406
2316	419.014588562967
2320	419.076174988634
2324	419.137394055409
2328	419.19824576329
2332	419.258730112278
2336	419.318847102372
2340	419.378596733574
2344	419.437979005882
2348	419.496993919297
2352	419.555641473818
2356	419.613921669446
2360	419.671834506181
2364	419.729379984023
2368	419.786558102972
2372	419.843368863027
2376	419.899812264189
2380	419.955888306458
2384	420.011596989833
2388	420.066938314315
2392	420.121912279904
2396	420.1765188866
2400	420.230758134402
2404	420.284630023312
2408	420.338134553327
2412	420.39127172445
2416	420.444041536679
2420	420.496443990016
2424	420.548479084458
2428	420.600146820008
2432	420.651447196664
2436	420.702380214427
2440	420.752945873297
2444	420.803144173274
2448	420.852975114357
2452	420.902438696547
2456	420.951534919844
2460	421.000263784247
2464	421.048625289758
2468	421.096619436375
2472	421.144246224098
2476	421.191505652929
2480	421.238397722866
2484	421.28492243391
2488	421.331079786061
2492	421.376869779318
2496	421.422292413682
2500	421.467347689153
2504	421.512035605731
2508	421.556356163415
2512	421.60174061801
2516	421.647823319291
2520	421.693629764225
2524	421.739159952814
2528	421.784413885055
2532	421.82939156095
2536	421.874092980499
2540	421.918518143701
2544	421.962667050557
2548	422.006539701066
2552	422.050136095229
2556	422.093456233046
2560	422.136500114516
2564	422.179267739639
2568	422.221759108416
2572	422.263974220847
2576	422.305913076931
2580	422.347575676669
2584	422.38896202006
2588	422.430072107105
2592	422.470905937803
2596	422.511463512155
2600	422.55174483016
2604	422.591749891819
2608	422.631478697132
2612	422.670931246098
2616	422.710107538717
2620	422.74900757499
2624	422.787631354917
2628	422.825978878497
2632	422.864050145731
2636	422.901845156618
2640	422.939363911159
2644	422.976606409354
2648	423.013572651202
2652	423.050262636703
2656	423.086676365858
2660	423.122813838667
2664	423.158675055129
2668	423.194260015244
2672	423.229568719014
2676	423.264601166436
2680	423.299357357513
2684	423.333837292242
2688	423.368040970626
2692	423.401968392663
2696	423.435619558353
2700	423.468994467697
2704	423.502093120695
2708	423.534915517346
2712	423.56746165765
2716	423.599731541609
2720	423.63172516922
2724	423.665344221834
2728	423.698845568848
2732	423.732144839167
2736	423.765242032792
2740	423.798137149721
2744	423.830830189956
2748	423.863321153496
2752	423.895610040342
2756	423.927696850493
2760	423.959581583949
2764	423.99126424071
2768	424.022744820776
2772	424.054023324148
2776	424.085099750825
2780	424.115974100807
2784	424.146646374095
2788	424.177116570688
2792	424.207384690586
2796	424.237450733789
2800	424.267314700298
2804	424.296976590112
2808	424.326436403231
2812	424.355694139655
2816	424.384749799385
2820	424.41360338242
2824	424.44225488876
2828	424.470704318406
2832	424.498951671357
2836	424.526996947613
2840	424.554840147174
2844	424.58248127004
2848	424.609920316212
2852	424.637157285689
2856	424.664192178472
2860	424.691024994559
2864	424.717655733952
2868	424.744084396651
2872	424.770310982654
2876	424.796335491963
2880	424.822157924576
2884	424.847778280496
2888	424.87319655972
2892	424.89841276225
2896	424.923426888085
2900	424.948238937225
2904	424.972848909671
2908	424.997256805422
2912	425.021462624478
2916	425.045466366839
2920	425.069268032506
2924	425.092867621478
2928	425.116265133755
2932	425.13994745932
2936	425.16448520785
2940	425.188877784361
2944	425.213125188852
2948	425.237227421324
2952	425.261184481776
2956	425.284996370209
2960	425.308663086622
2964	425.332184631016
2968	425.35556100339
2972	425.378792203745
2976	425.40187823208
2980	425.424819088395
2984	425.447614772692
2988	425.470265284968
2992	425.492770625226
2996	425.515130793463
3000	425.537345789682
3004	425.55941561388
3008	425.581340266059
3012	425.603119746219
3016	425.624754054359
3020	425.64624319048
3024	425.667587154581
3028	425.688785946663
3032	425.709839566725
3036	425.730748014768
3040	425.751511290792
3044	425.772129394795
3048	425.79260232678
3052	425.812930086744
3056	425.83311267469
3060	425.853150090616
3064	425.873042334522
3068	425.892789406409
3072	425.912391306276
3076	425.931848034124
3080	425.951159589952
3084	425.970325973761
3088	425.98934718555
3092	426.00822322532
3096	426.02695409307
3100	426.045539788801
3104	426.063980312513
3108	426.082275664205
3112	426.100425843877
3116	426.11843085153
3120	426.136290687163
3124	426.154005350777
3128	426.171574842371
3132	426.188999161946
3136	426.206278309502
3140	426.223412285038
3144	426.241156918446
3148	426.259131423886
3152	426.27700187052
3156	426.294768258348
3160	426.312430587368
3164	426.329988857582
3168	426.34744306899
3172	426.364793221591
3176	426.382039315385
3180	426.399181350373
3184	426.416219326555
3188	426.433153243929
3192	426.449983102498
3196	426.466708902259
3200	426.483330643214
3204	426.499848325363
3208	426.516261948704
3212	426.53257151324
3216	426.548777018968
3220	426.564878465891
3224	426.580875854006
3228	426.596769183315
3232	426.612558453817
3236	426.628243665513
3240	426.643824818403
3244	426.659301912485
3248	426.674674947761
3252	426.689943924231
3256	426.705108841894
3260	426.72016970075
3264	426.7351265008
3268	426.749979242043
3272	426.76472792448
3276	426.77937254811
3280	426.793913112934
3284	426.808349618951
3288	426.822682066161
3292	426.836910454565
3296	426.851034784162
3300	426.865055054953
3304	426.878971266937
3308	426.892783420114
3312	426.906491514485
3316	426.92009555005
3320	426.933595526807
3324	426.946991444759
3328	426.960283303903
3332	426.973471104241
3336	426.986554845773
3340	426.999534528498
3344	427.012410152416
3348	427.025181717528
3352	427.037891494438
3356	427.051225847645
3360	427.064484829327
3364	427.077668439486
3368	427.090776678121
3372	427.103809545232
3376	427.11676704082
3380	427.129649164883
3384	427.142455917423
3388	427.155187298439
3392	427.167843307931
3396	427.1804239459
3400	427.192929212344
3404	427.205359107265
3408	427.217713630662
3412	427.229992782535
3416	427.242196562884
3420	427.25432497171
3424	427.266378009011
3428	427.278355674789
3432	427.290257969043
3436	427.302084891774
3440	427.31383644298
3444	427.325512622663
3448	427.337113430821
3452	427.348638867456
3456	427.360088932568
3460	427.371463626155
3464	427.382762948218
3468	427.393986898758
3472	427.405135477774
3476	427.416208685266
3480	427.427206521235
3484	427.438128985679
3488	427.4489760786
3492	427.459747799997
3496	427.47044414987
3500	427.481065128219
3504	427.491610735045
3508	427.502080970346
3512	427.512475834124
3516	427.522795326378
3520	427.533039447108
3524	427.543208196315
3528	427.553301573997
3532	427.563319580156
3536	427.573262214791
3540	427.583129477902
3544	427.59292136949
3548	427.602637889553
3552	427.612279038093
3556	427.621844815109
3560	427.631335220601
3564	427.640978262522
3568	427.650872283648
3572	427.660711284808
3576	427.670495266
3580	427.680224227225
3584	427.689898168484
3588	427.699517089775
3592	427.7090809911
3596	427.718589872458
3600	427.728043733849
3604	427.737442575273
3608	427.746786396729
3612	427.756075198219
3616	427.765308979743
3620	427.774487741299
3624	427.783611482888
3628	427.79268020451
3632	427.801693906166
3636	427.810652587854
3640	427.819556249576
3644	427.82840489133
3648	427.837198513118
3652	427.845937114939
3656	427.854620696792
3660	427.863249258679
3664	427.871822800599
3668	427.880341322552
3672	427.888804824538
3676	427.897213306557
3680	427.90556676861
3684	427.913865210695
3688	427.922108632813
3692	427.930297034965
3696	427.938430417149
3700	427.946508779367
3704	427.954532121618
3708	427.962500443901
3712	427.970413746218
3716	427.978272028568
3720	427.986075290951
3724	427.993823533367
3728	428.001516755816
3732	428.009154958298
3736	428.016738140814
3740	428.024266303362
3744	428.031739445943
3748	428.039157568558
3752	428.046520671205
3756	428.053828753886
3760	428.0610818166
3764	428.068279859347
3768	428.075422882126
3772	428.082510884939
3776	428.089858998116
3780	428.097249884411
3784	428.104600708738
3788	428.111911471098
3792	428.119182171491
3796	428.126412809916
3800	428.133603386373
3804	428.140753900863
3808	428.147864353386
3812	428.154934743941
3816	428.161965072528
3820	428.168955339148
3824	428.175905543801
3828	428.182815686486
3832	428.189685767204
3836	428.196515785954
3840	428.203305742736
3844	428.210055637551
3848	428.216765470399
3852	428.223435241279
3856	428.230064950192
3860	428.236654597137
3864	428.243204182115
3868	428.249713705125
3872	428.256183166167
3876	428.262612565243
3880	428.26900190235
3884	428.27535117749
3888	428.281660390663
3892	428.287929541868
3896	428.294158631106
3900	428.300347658376
3904	428.306496623679
3908	428.312605527014
3912	428.318674368382
3916	428.324703147782
3920	428.330691865215
3924	428.336640520681
3928	428.342549114178
3932	428.348417645709
3936	428.354246115272
3940	428.360034522867
3944	428.365782868495
3948	428.371491152155
3952	428.377159373848
3956	428.382787533573
3960	428.388375631331
3964	428.393923667122
3968	428.399431640945
3972	428.4048995528
3976	428.410327402688
3980	428.415715190608
3984	428.421108023562
3988	428.426712843699
3992	428.432288619111
3996	428.437835349796
4000	428.443353035755
4004	428.448841676989
4008	428.454301273496
4012	428.459731825278
4016	428.465133332333
4020	428.470505794663
4024	428.475849212267
4028	428.481163585144
4032	428.486448913296
4036	428.491705196722
4040	428.496932435421
4044	428.502130629395
4048	428.507299778643
4052	428.512439883165
4056	428.517550942961
4060	428.522632958031
4064	428.527685928375
4068	428.532709853993
4072	428.537704734885
4076	428.542670571051
4080	428.547607362491
4084	428.552515109205
4088	428.557393811193
4092	428.562243468455
4096	428.567064080992
4100	428.571855648802
4104	428.576618171886
4108	428.581351650244
4112	428.586056083877
4116	428.590731472783
4120	428.595377816964
4124	428.599995116418
4128	428.604583371147
4132	428.609142581149
4136	428.613672746426
4140	428.618173866976
4144	428.622645942801
4148	428.627088973899
4152	428.631502960272
4156	428.635887901919
4160	428.64024379884
4164	428.644570651034
4168	428.648868458503
4172	428.653137221246
4176	428.657376939263
4180	428.661587612554
4184	428.665769241119
4188	428.669921824958
4192	428.674045364071
4196	428.678249785828
4200	428.682532054709
4204	428.686793209829
4208	428.691033251187
4212	428.695252178785
4216	428.699449992622
4220	428.703626692698
4224	428.707782279013
4228	428.711916751568
4232	428.716030110361
4236	428.720122355393
4240	428.724193486665
4244	428.728243504175
4248	428.732272407925
4252	428.736280197913
4256	428.740266874141
4260	428.744232436608
4264	428.748176885314
4268	428.752100220259
4272	428.756002441443
4276	428.759883548866
4280	428.763743542528
4284	428.76758242243
4288	428.77140018857
4292	428.77519684095
4296	428.778972379568
4300	428.782726804426
4304	428.786460115523
4308	428.790172312858
4312	428.793863396433
4316	428.797533366247
4320	428.8011822223
4324	428.804809964593
4328	428.808416593124
4332	428.812002107894
4336	428.815566508904
4340	428.819109796152
4344	428.82263196964
4348	428.826133029366
4352	428.829612975332
4356	428.833071807537
4360	428.836509525981
4364	428.839926130664
4368	428.843321621586
4372	428.846695998747
4376	428.850049262147
4380	428.853381411787
4384	428.856692447665
4388	428.859982369782
4392	428.863251178139
4396	428.866498872735
4400	428.869725453569
4404	428.872930920643
4408	428.876249691519
4412	428.879569657908
4416	428.882874167584
4420	428.886163220545
4424	428.889436816792
4428	428.892694956325
4432	428.895937639143
4436	428.899164865247
4440	428.902376634637
4444	428.905572947313
4448	428.908753803275
4452	428.911919202522
4456	428.915069145055
4460	428.918203630873
4464	428.921322659978
4468	428.924426232368
4472	428.927514348044
4476	428.930587007005
4480	428.933644209252
4484	428.936685954785
4488	428.939712243604
4492	428.942723075709
4496	428.945718451099
4500	428.948698369775
4504	428.951662831737
4508	428.954611836984
4512	428.957545385517
4516	428.960463477336
4520	428.963366112441
4524	428.966253290831
4528	428.969125012507
4532	428.971981277469
4536	428.974822085717
4540	428.97764743725
4544	428.980457332069
4548	428.983251770174
4552	428.986030751565
4556	428.988794276241
4560	428.991542344203
4564	428.994274955451
4568	428.996992109984
4572	428.999693807803
4576	429.002380048908
4580	429.005050833299
4584	429.007706160975
4588	429.010346031938
4592	429.012970446186
4596	429.015579403719
4600	429.018172904538
4604	429.020750948644
4608	429.023313536034
4612	429.025860666711
4616	429.028419802458
4620	429.031046569178
4624	429.033661962855
4628	429.036265983488
4632	429.038858631077
4636	429.041439905623
4640	429.044009807124
4644	429.046568335582
4648	429.049115490996
4652	429.051651273366
4656	429.054175682692
4660	429.056688718974
4664	429.059190382213
4668	429.061680672407
4672	429.064159589558
4676	429.066627133665
4680	429.069083304728
4684	429.071528102747
4688	429.073961527723
4692	429.076383579654
4696	429.078794258542
4700	429.081193564386
4704	429.083581497186
4708	429.085958056942
4712	429.088323243655
4716	429.090677057323
4720	429.093019497948
4724	429.095350565529
4728	429.097670260066
4732	429.099978581559
4736	429.102275530008
4740	429.104561105414
4744	429.106835307776
4748	429.109098137093
4752	429.111349593367
4756	429.113589676597
4760	429.115818386784
4764	429.118035723926
4768	429.120241688025
4772	429.12243627908
4776	429.12461949709
4780	429.126791342057
4784	429.128951813981
4788	429.13110091286
4792	429.133238638696
4796	429.135364991487
4800	429.137479971235
4804	429.139583577939
4808	429.1416758116
4812	429.143756672216
4816	429.145826159788
4820	429.147884274317
4824	429.149931015802
4828	429.152015559537
4832	429.15412119177
4836	429.156218426333
4840	429.158307263227
4844	429.160387702452
4848	429.162459744007
4852	429.164523387893
4856	429.166578634109
4860	429.168625482655
4864	429.170663933533
4868	429.17269398674
4872	429.174715642278
4876	429.176728900147
4880	429.178733760346
4884	429.180730222876
4888	429.182718287736
4892	429.184697954927
4896	429.186669224448
4900	429.1886320963
4904	429.190586570482
4908	429.192532646994
4912	429.194470325838
4916	429.196399607011
4920	429.198320490516
4924	429.20023297635
4928	429.202137064515
4932	429.204032755011
4936	429.205920047837
4940	429.207798942994
4944	429.209669440481
4948	429.211531540299
4952	429.213385242447
4956	429.215230546926
4960	429.217067453735
4964	429.218895962875
4968	429.220716074345
4972	429.222527788146
4976	429.224331104278
4980	429.226126022739
4984	429.227912543532
4988	429.229690666655
4992	429.231460392108
4996	429.233221719892
5000	429.234974650006
5004	429.236719182451
5008	429.238455317226
5012	429.240183054332
5016	429.241902393768
5020	429.243613335535
5024	429.245315879633
5028	429.247010026061
5032	429.248695774819
5036	429.250373125908
5040	429.252099221936
5044	429.253819812734
5048	429.255534165094
5052	429.257242279016
5056	429.2589441545
5060	429.260639791546
5064	429.262329190153
5068	429.264012350323
5072	429.265689272055
5076	429.267359955349
5080	429.269024400205
5084	429.270682606622
5088	429.272334574602
5092	429.273980304144
5096	429.275619795248
5100	429.277253047914
5104	429.278880062141
5108	429.280500837931
5112	429.282115375283
5116	429.283723674197
5120	429.285325734672
5124	429.28692155671
5128	429.28851114031
5132	429.290094485472
5136	429.291671592196
5140	429.293242460481
5144	429.294807090329
5148	429.296365481739
5152	429.29791763471
5156	429.299463549244
5160	429.30100322534
5164	429.302536662998
5168	429.304063862217
5172	429.305584822999
5176	429.307099545343
5180	429.308608029248
5184	429.310110274716
5188	429.311606281746
5192	429.313096050338
5196	429.314579580491
5200	429.316056872207
5204	429.317527925485
5208	429.318992740324
5212	429.320451316726
5216	429.32190365469
5220	429.323349754215
5224	429.324789615303
5228	429.326223237953
5232	429.327650622164
5236	429.329071767938
5240	429.330486675274
5244	429.331895344171
5248	429.333312386838
5252	429.334750971852
5256	429.336184878698
5260	429.337614107376
5264	429.339038657886
5268	429.340458530228
5272	429.341873724403
5276	429.343284240409
5280	429.344690078248
5284	429.346091237918
5288	429.347487719421
5292	429.348879522755
5296	429.350266647922
5300	429.351649094921
5304	429.353026863751
5308	429.354399954414
5312	429.355768366909
5316	429.357132101236
5320	429.358491157395
5324	429.359845535386
5328	429.361195235209
5332	429.362540256865
5336	429.363880600352
5340	429.365216265671
5344	429.366547252823
5348	429.367873561806
5352	429.369195192622
5356	429.370512145269
5360	429.371824419749
5364	429.373132016061
5368	429.374434934204
5372	429.37573317418
5376	429.377026735988
5380	429.378315619628
5384	429.3795998251
5388	429.380879352404
5392	429.38215420154
5396	429.383424372509
5400	429.384689865309
5404	429.385950679941
5408	429.387206816406
5412	429.388458274702
5416	429.389705054831
5420	429.390947156791
5424	429.392184580584
5428	429.393417326209
5432	429.394645393666
5436	429.395868782954
5440	429.397087494075
5444	429.398301527028
5448	429.399510881813
5452	429.40071555843
5456	429.40191555688
5460	429.403132636198
5464	429.404354478398
5468	429.405572775467
5472	429.406787527405
5476	429.407998734213
5480	429.409206395889
5484	429.410410512435
5488	429.41161108385
5492	429.412808110134
5496	429.414001591287
5500	429.415191527309
5504	429.4163779182
5508	429.41756076396
5512	429.41874006459
5516	429.419915820089
5520	429.421088030456
5524	429.422256695693
5528	429.423421815799
5532	429.424583390775
5536	429.425741420619
5540	429.426895905332
5544	429.428046844915
5548	429.429194239367
5552	429.430338088688
5556	429.431478392877
5560	429.432615151937
5564	429.433748365865
5568	429.434878034662
5572	429.436004158329
5576	429.437126736864
5580	429.438245770269
5584	429.439361258543
5588	429.440473201686
5592	429.441581599698
5596	429.442686452579
5600	429.44378776033
5604	429.444885522949
5608	429.445979740438
5612	429.447070412796
5616	429.448157540023
5620	429.449241122118
5624	429.450321159084
5628	429.451397650918
5632	429.452470597621
5636	429.453539999194
5640	429.454605855636
5644	429.455668166946
5648	429.456726933126
5652	429.457782154175
5656	429.458833830094
5660	429.459881960881
5664	429.460926546537
5668	429.46196947396
5672	429.463029289523
5676	429.464086389605
5680	429.465140774208
5684	429.466192443331
5688	429.467241396974
5692	429.468287635137
5696	429.469331157821
5700	429.470371965024
5704	429.471410056747
5708	429.472445432991
5712	429.473478093754
5716	429.474508039038
5720	429.475535268842
5724	429.476559783166
5728	429.47758158201
5732	429.478600665374
5736	429.479617033258
5740	429.480630685662
5744	429.481641622587
5748	429.482649844031
5752	429.483655349996
5756	429.48465814048
5760	429.485658215485
5764	429.48665557501
5768	429.487650219055
5772	429.48864214762
5776	429.489631360705
5780	429.49061785831
5784	429.491601640435
5788	429.492582707081
5792	429.493561058246
5796	429.494536693932
5800	429.495509614138
5804	429.496479818863
5808	429.497447308109
5812	429.498412081875
5816	429.499374140161
5820	429.500333482967
5824	429.501290110294
5828	429.50224402214
5832	429.503195218506
5836	429.504143699393
5840	429.505089464799
5844	429.506032514726
5848	429.506972849173
5852	429.50791046814
5856	429.508845371627
5860	429.509777559634
5864	429.510707032161
5868	429.511633789209
5872	429.512557830776
5876	429.513479156863
5880	429.514405098452
5884	429.515337631541
5888	429.516268059282
5892	429.517196381675
5896	429.518122598719
5900	429.519046710414
5904	429.519968716761
5908	429.520888617759
5912	429.521806413409
5916	429.52272210371
5920	429.523635688662
5924	429.524547168266
5928	429.525456542521
5932	429.526363811428
5936	429.527268974986
5940	429.528172033196
5944	429.529072986056
5948	429.529971833569
5952	429.530868575732
5956	429.531763212547
5960	429.532655744014
5964	429.533546170132
5968	429.534434490901
5972	429.535320706322
5976	429.536204816394
5980	429.537086821118
5984	429.537966720493
5988	429.538844514519
5992	429.539720203197
5996	429.540593786526
6000	429.541465264507
6004	429.542334637139
6008	429.543201904422
6012	429.544067066357
6016	429.544930122943
6020	429.545791074181
6024	429.54664992007
6028	429.54750666061
6032	429.548361295802
6036	429.549213825646
6040	429.55006425014
6044	429.550912569286
6048	429.551758783084
6052	429.552602891533
6056	429.553444894633
6060	429.554284792385
6064	429.555122584788
6068	429.555958271843
6072	429.556791853549
6076	429.557623329906
6080	429.558452700915
6084	429.559279966575
6088	429.560105126887
6092	429.560941756784
6096	429.561779844011
6100	429.562616446012
6104	429.563451562785
6108	429.564285194333
6112	429.565117340653
6116	429.565948001747
6120	429.566777177614
6124	429.567604868255
6128	429.568431073669
6132	429.569255793857
6136	429.570079028818
6140	429.570900778552
6144	429.57172104306
6148	429.572539822341
6152	429.573357116396
6156	429.574172925224
6160	429.574987248825
6164	429.5758000872
6168	429.576611440348
6172	429.57742130827
6176	429.578229690965
6180	429.579036588434
6184	429.579842000675
6188	429.580645927691
6192	429.581448369479
6196	429.582249326041
6200	429.583048797377
6204	429.583846783486
6208	429.584643284368
6212	429.585438300024
6216	429.586231830453
6220	429.587023875655
6224	429.587814435631
6228	429.58860351038
6232	429.589391099903
6236	429.590177204199
6240	429.590961823269
6244	429.591744957112
6248	429.592526605728
6252	429.593306769118
6256	429.594085447281
6260	429.594862640218
6264	429.595638347928
6268	429.596412570411
6272	429.597185307668
6276	429.597956559698
6280	429.598726326501
6284	429.599494608079
6288	429.600261404429
6292	429.601026715553
6296	429.60179054145
6300	429.602552882121
6304	429.603313737565
6308	429.604073107782
6312	429.604830992773
6316	429.605587392537
6320	429.606342307075
6324	429.607095736386
6328	429.60784768047
6332	429.608598139328
6336	429.609347112959
6340	429.610094601364
6344	429.610840604542
6348	429.611585122494
6352	429.612328155218
6356	429.613069702717
6360	429.613809764988
6364	429.614548342034
6368	429.615285433852
6372	429.616021040444
6376	429.616755161809
6380	429.617487797948
6384	429.61821894886
6388	429.618948614546
6392	429.619676795005
6396	429.620403490237
6400	429.621128700243
6404	429.621852425022
6408	429.622574664575
6412	429.6232954189
6416	429.624014688
6420	429.624732471873
6424	429.625448770519
6428	429.626163583938
6432	429.626876912131
6436	429.627588755098
6440	429.628299112838
6444	429.629007985351
6448	429.629715372638
6452	429.630421274698
6456	429.631125691531
6460	429.631828623138
6464	429.632530069518
6468	429.633230030672
6472	429.633928506599
6476	429.634625497299
6480	429.635321002773
6484	429.63601502302
6488	429.636707558041
6492	429.637398607835
6496	429.638088172403
6500	429.638776251744
6504	429.639462845858
6508	429.640147954746
6512	429.64084053654
6516	429.641539145623
6520	429.642236576278
6524	429.642932828506
6528	429.643627902306
6532	429.644321797678
6536	429.645014514623
6540	429.64570605314
6544	429.64639641323
6548	429.647085594892
6552	429.647773598127
6556	429.648460422934
6560	429.649146069313
6564	429.649830537265
6568	429.65051382679
6572	429.651195937886
6576	429.651876870555
6580	429.652556624797
6584	429.653235200611
6588	429.653912597997
6592	429.654588816956
6596	429.655263857488
6600	429.655937719591
6604	429.656610403268
6608	429.657281908516
6612	429.657952235337
6616	429.658621383731
6620	429.659289353696
6624	429.659956145235
6628	429.660621758345
6632	429.661286193028
6636	429.661949449284
6640	429.662611527112
6644	429.663272426512
6648	429.663932147485
6652	429.66459069003
6656	429.665248054148
6660	429.665904239838
6664	429.666559247101
6668	429.667213075936
6672	429.667865726343
6676	429.668517198323
6680	429.669167491875
6684	429.669816607
6688	429.670464543697
6692	429.671111301967
6696	429.671756881808
6700	429.672401283223
6704	429.67304450621
6708	429.673686550769
6712	429.6743274169
6716	429.674967104605
6720	429.675605613881
6724	429.67624294473
6728	429.676879097151
6732	429.677514071145
6736	429.678147866711
6740	429.67878048385
6744	429.679411922561
6748	429.680042182845
6752	429.6806712647
6756	429.681299168129
6760	429.68192589313
6764	429.682551439703
6768	429.683175807848
6772	429.683798997566
6776	429.684421008857
6780	429.68504184172
6784	429.685661496155
6788	429.686279972163
6792	429.686897269743
6796	429.687513388896
6800	429.688128329621
6804	429.688742091918
6808	429.689354675788
6812	429.68996608123
6816	429.690576308245
6820	429.691185356832
6824	429.691793226992
6828	429.692399918724
6832	429.693005432028
6836	429.693609766905
6840	429.694212923354
6844	429.694814901376
6848	429.69541570097
6852	429.696015322137
6856	429.696613764876
6860	429.697211029187
6864	429.697807115071
6868	429.698402022527
6872	429.698995751556
6876	429.699588302157
6880	429.700179674331
6884	429.700769868077
6888	429.701358883395
6892	429.701961549978
6896	429.702566832217
6900	429.703171318591
6904	429.7037750091
6908	429.704377903744
6912	429.704980002524
6916	429.705581305439
6920	429.706181812489
6924	429.706781523674
6928	429.707380438995
6932	429.707978558451
6936	429.708575882041
6940	429.709172409768
6944	429.709768141629
6948	429.710363077626
6952	429.710957217758
6956	429.711550562025
6960	429.712143110427
6964	429.712734862965
6968	429.713325819637
6972	429.713915980445
6976	429.714505345389
6980	429.715093914467
6984	429.715681687681
6988	429.71626866503
6992	429.716854846514
6996	429.717440232133
7000	429.718024821888
7004	429.718608615777
7008	429.719191613802
7012	429.719773815963
7016	429.720355222258
7020	429.720935832689
7024	429.721515647255
7028	429.722094665956
7032	429.722672888792
7036	429.723250315764
7040	429.723826946871
7044	429.724402782113
7048	429.72497782149
7052	429.725552065002
7056	429.72612551265
7060	429.726698164433
7064	429.727270020351
7068	429.727841080405
7072	429.728411344593
7076	429.728980812917
7080	429.729549485376
7084	429.73011736197
7088	429.7306844427
7092	429.731250727565
7096	429.731816216565
7100	429.7323809097
7104	429.73294480697
7108	429.733507908376
7112	429.734070213917
7116	429.734631723593
7120	429.735192437404
7124	429.73575235535
7128	429.736311477432
7132	429.736869803649
7136	429.737427334001
7140	429.737984068489
7144	429.738540007111
7148	429.739095149869
7152	429.739649496762
7156	429.740203047791
7160	429.740755802954
7164	429.741307762253
7168	429.741858925687
7172	429.742409293256
7176	429.742958864961
7180	429.7435076408
7184	429.744055620775
7188	429.744602804885
7192	429.745149193131
7196	429.745694785511
7200	429.746239582027
7204	429.746783582678
7208	429.747326787464
7212	429.747869196386
7216	429.748410809442
7220	429.748951626634
7224	429.749491647961
7228	429.750030873424
7232	429.750569303021
7236	429.751106936754
7240	429.751643774622
7244	429.752179816625
7248	429.752715062764
7252	429.753249513038
7256	429.753783167446
7260	429.754316025991
7264	429.75484808867
7268	429.755380113375
7272	429.75592139708
7276	429.756462110463
7280	429.757002253523
7284	429.75754182626
7288	429.758080828675
7292	429.758619260768
7296	429.759157122538
7300	429.759694413986
7304	429.760231135112
7308	429.760767285915
7312	429.761302866396
7316	429.761837876554
7320	429.76237231639
7324	429.762906185903
7328	429.763439485094
7332	429.763972213963
7336	429.764504372509
7340	429.765035960732
7344	429.765566978634
7348	429.766097426213
7352	429.766627303469
7356	429.767156610403
7360	429.767685347015
7364	429.768213513304
7368	429.768741109271
7372	429.769268134915
7376	429.769794590237
7380	429.770320475236
7384	429.770845789913
7388	429.771370534268
7392	429.7718947083
7396	429.77241831201
7400	429.772941345398
7404	429.773463808463
7408	429.773985701205
7412	429.774507023625
7416	429.775027775723
7420	429.775547957498
7424	429.776067568951
7428	429.776586610082
7432	429.77710508089
7436	429.777622981376
7440	429.778140311539
7444	429.77865707138
7448	429.779173260898
7452	429.779688880094
7456	429.780203928968
7460	429.780718407519
7464	429.781232315747
7468	429.781745653654
7472	429.782258421238
7476	429.782770618499
7480	429.783282245438
7484	429.783793302055
7488	429.784303788349
7492	429.784813704321
7496	429.78532304997
7500	429.785831825297
7504	429.786340030301
7508	429.786847664983
7512	429.787354729343
7516	429.78786122338
7520	429.788367147095
7524	429.788872500488
7528	429.789377283558
7532	429.789881496305
7536	429.79038513873
7540	429.790888210833
7544	429.791390712613
7548	429.791892644071
7552	429.792394005207
7556	429.79289479602
7560	429.79339501651
7564	429.793894666679
7568	429.794393746525
7572	429.794892256048
7576	429.795390195249
7580	429.795887564127
7584	429.796384362684
7588	429.796880590917
7592	429.797376248829
7596	429.797871336417
7600	429.798365853684
7604	429.798859800628
7608	429.799353177249
7612	429.799845983549
7616	429.800338219525
7620	429.80082988518
7624	429.801320980512
7628	429.801811505521
7632	429.802301460208
7636	429.802790844573
7640	429.803279658615
7644	429.803767902335
7648	429.804257468063
7652	429.804750378755
7656	429.805242839613
7660	429.805734850637
7664	429.806226411827
7668	429.806717523182
7672	429.807208184704
7676	429.807698396392
7680	429.808188158246
7684	429.808677470266
7688	429.809166332452
7692	429.809654744803
7696	429.810142707321
7700	429.810630220004
7704	429.811117282854
7708	429.81160389587
7712	429.812090059051
7716	429.812575772399
7720	429.813061035912
7724	429.813545849591
7728	429.814030213437
7732	429.814514127448
7736	429.814997591625
7740	429.815480605969
7744	429.815963170478
7748	429.816445285153
7752	429.816926949994
7756	429.817408165001
7760	429.817888930174
7764	429.818369245513
7768	429.818849111018
7772	429.819328526689
7776	429.819807492526
7780	429.820286008529
7784	429.820764074698
7788	429.821241691033
7792	429.821718857533
7796	429.8221955742
7800	429.822671841033
7804	429.823147658031
7808	429.823623025196
7812	429.824097942527
7816	429.824572410023
7820	429.825046427686
7824	429.825519995514
7828	429.825993113508
7832	429.826465781669
7836	429.826937999995
7840	429.827409768487


==> tiks/datta1d/all-outs-22.tsv <==
0	293.150000000103
4	293.15000837266
8	293.150123224742
12	293.152290037177
16	293.156636828374
20	293.16641834939
24	293.184521057752
28	293.207347058494
32	293.239047640517
36	293.282361452089
40	293.340451902554
44	293.412006440003
48	293.499310145772
52	293.603058288487
56	293.722463225925
60	293.860876384489
64	294.016772945094
68	294.190716627723
72	294.382540590891
76	294.591584867732
80	294.817003365255
84	295.057860835775
88	295.312949276018
92	295.581114474724
96	295.861246748643
100	296.152189293758
104	296.452893375281
108	296.76237411378
112	297.079709044627
116	297.40403629315
120	297.734551884022
124	298.070506570609
128	298.411202496556
132	298.755989877212
136	299.104263805703
140	299.455461238075
144	299.809056137062
148	300.164557636231
152	300.521518160127
156	300.879516066008
160	301.238159534617
164	301.597084714286
168	301.955929248179
172	302.314234798887
176	302.671939167313
180	303.028685828249
184	303.384346263336
188	303.738626637191
192	304.091273169811
196	304.44221709616
200	304.791093131048
204	305.137931276962
208	305.48245269685
212	305.824600831363
216	306.164239645351
220	306.501227209518
224	306.835542748389
228	307.167015743445
232	307.495657846068
236	307.821355172034
240	308.144083949554
244	308.463799108885
248	308.780452623732
252	309.094044008243
256	309.404534739089
260	309.711932435396
264	310.016225178286
268	310.317422884037
272	310.615528406594
276	310.910570527186
280	311.202552111557
284	311.491519274757
288	311.777483425011
292	312.060488757616
296	312.34057433854
300	312.617761640959
304	312.892134622122
308	313.163689934923
312	313.432518073243
316	313.698636545086
320	313.962110330338
324	314.222996721926
328	314.481318218102
332	314.737180745648
336	314.990575913012
340	315.241600620628
344	315.490275373068
348	315.736659088343
352	315.9808101943
356	316.22274432081
360	316.462551061553
364	316.700225081276
368	316.935840006643
372	317.169414414383
376	317.400987573065
380	317.630606281781
384	317.858277772435
388	318.084063730865
392	318.307963145458
396	318.530024637471
400	318.750261163447
404	318.968693990107
408	319.185361344059
412	319.400264983395
416	319.613443733048
420	319.824899940108
424	320.034665141707
428	320.242750924818
432	320.449169705328
436	320.653950677105
440	320.857093483813
444	321.058628490829
448	321.2585580593
452	321.456903134743
456	321.653676408793
460	321.848885887447
464	322.042556945543
468	322.234687889325
472	322.425303654165
476	322.614408006038
480	322.80201748734
484	322.988145592637
488	323.17279777664
492	323.355999056882
496	323.537747466126
500	323.718066121175
504	323.896960278712
508	324.074444444462
512	324.250534050147
516	324.425233244429
520	324.598567163725
524	324.770535130938
528	324.941160175015
532	325.110448675204
536	325.278413461975
540	325.445072333836
544	325.610428177129
548	325.774506472558
552	325.937307387244
556	326.098852284935
560	326.259149781617
564	326.418211297826
568	326.576054771033
572	326.732685254067
576	326.888122275211
580	327.042376962639
584	327.195458011561
588	327.347382599233
592	327.498161433282
596	327.647805488435
600	327.796328239126
604	327.943745024417
608	328.090062990357
612	328.235294721287
616	328.379453643683
620	328.522551066821
624	328.664597208858
628	328.805603348119
632	328.94558046512
636	329.084540376311
640	329.222491468198
644	329.359442297343
648	329.495402396571
652	329.630380608686
656	329.764385055166
660	329.897425317279
664	330.029511120669
668	330.160652484055
672	330.290858837332
676	330.420137507079
680	330.548492093754
684	330.675921447556
688	330.802419118309
692	330.927973843311
696	331.052570949911
700	331.176193860729
704	331.298826098318
708	331.420452337483
712	331.541058222194
716	331.660631529825
720	331.779163492307
724	331.896647159769
728	332.013077955367
732	332.128453143578
736	332.242772330597
740	332.35603680146
744	332.468249640517
748	332.579414957558
752	332.689538446494
756	332.798626780549
760	332.906687404375
764	333.013728733478
768	333.119759489449
772	333.224789166443
776	333.328827329276
780	333.431884354602
784	333.533971065174
788	333.635097816125
792	333.735275442844
796	333.834515256695
800	333.932827816326
804	334.030224260027
808	334.126715890277
812	334.222313282013
816	334.317027569247
820	334.41086973241
824	334.503850239165
828	334.595980001427
832	334.687269545557
836	334.777729097208
840	334.867369226105
844	334.956199938101
848	335.04423113194
852	335.131472963667
856	335.217934893595
860	335.303626442777
864	335.388557313909
868	335.472736422444
872	335.556172882827
876	335.638875925641
880	335.720853936839
884	335.802115656794
888	335.882669707311
892	335.9625241024
896	336.041687153073
900	336.120166898957
904	336.197970987979
908	336.27510730388
912	336.35158334098
916	336.427406382434
920	336.502583891115
924	336.577122850918
928	336.651030183148
932	336.724312938983
936	336.796977625534
940	336.869030805948
944	336.940479127531
948	337.011328649456
952	337.081585588994
956	337.151256162578
960	337.22034603651
964	337.288861088926
968	337.356808312516
972	337.424192385459
976	337.491017866918
980	337.557289866252
984	337.623012890384
988	337.68819664526
992	337.752839712748
996	337.816951098652
1000	337.880533163959
1004	337.943589578136
1008	338.006144775251
1012	338.06818683867
1016	338.129715768393
1020	338.190731564419
1024	338.251245200132
1028	338.311269116953
1032	338.37079022685
1036	338.429808529821
1040	338.488325228468
1044	338.546376786268
1048	338.603939820258
1052	338.661014330439
1056	338.71760031681
1060	338.773716406375
1064	338.829362257973
1068	338.884530587561
1072	338.939221395138
1076	338.993439371944
1080	339.047194754397
1084	339.100479178481
1088	339.153292644196
1092	339.205637526182
1096	339.257517399909
1100	339.308929245284
1104	339.359873062307
1108	339.410348357749
1112	339.460354649542
1116	339.509892408624
1120	339.558961634996
1124	339.607560195907
1128	339.655686828103
1132	339.703343073637
1136	339.750528932509
1140	339.797242990408
1144	339.843484824434
1148	339.889255206641
1152	339.934554137029
1156	339.979383857395
1160	340.023744520258
1164	340.067635215763
1168	340.111055943908
1172	340.154015199884
1176	340.19651197541
1180	340.238543788032
1184	340.28011063775
1188	340.321228885516
1192	340.361894067345
1196	340.40210294359
1200	340.441855514249
1204	340.481176516261
1208	340.520055997128
1212	340.558491024584
1216	340.59648159863
1220	340.634060506174
1224	340.671210937649
1228	340.707931237075
1232	340.744221743066
1236	340.780121487063
1240	340.815607139826
1244	340.850678701355
1248	340.885338957516
1252	340.919625899079
1256	340.953515859899
1260	340.987008839977
1264	341.02011030672
1268	341.05285554683
1272	341.085221472079
1276	341.117208082468
1280	341.148823601845
1284	341.180099501084
1288	341.211013919583
1292	341.241566857341
1296	341.271768412594
1300	341.30164346415
1304	341.331173382105
1308	341.360358166461
1312	341.389225322744
1316	341.417771103483
1320	341.445988701004
1324	341.473884509426
1328	341.501484333179
1332	341.528771486732
1336	341.555745970085
1340	341.582429320659
1344	341.608822580376
1348	341.634918118706
1352	341.660719831829
1356	341.686254840765
1360	341.711506587495
1364	341.736475072021
1368	341.761177917899
1372	341.785620001543
1376	341.809792764228
1380	341.833697975716
1384	341.85736346706
1388	341.880773035241
1392	341.90392668026
1396	341.926838441344
1400	341.949516272468
1404	341.971951026669
1408	341.994142704889
1412	342.016119207858
1416	342.037864934859
1420	342.059379885892
1424	342.080674970287
1428	342.101760519499
1432	342.122627061767
1436	342.143274597089
1440	342.163726400708
1444	342.183971873458
1448	342.204009590978
1452	342.223847790513
1456	342.243498572686
1460	342.262952347753
1464	342.282209115716
1468	342.30128810054
1472	342.320182878696
1476	342.338890907265
1480	342.357418163452
1484	342.375777978373
1488	342.393960823564
1492	342.411966699024
1496	342.429811301632
1500	342.447491639718
1504	342.465004323598
1508	342.482353442861
1512	342.499553090458
1516	342.516593948989
1520	342.533476018456
1524	342.55021237571
1528	342.566802787562
1532	342.583243120918
1536	342.599535767244
1540	342.61569435672
1544	342.631710416586
1548	342.647583946842
1552	342.663325478065
1556	342.678937055366
1560	342.694414063567
1564	342.709757721559
1568	342.724981826926
1572	342.740078225026
1576	342.755046915861
1580	342.769896180197
1584	342.784629834251
1588	342.799242983014
1592	342.813735907135
1596	342.828122730533
1600	342.842395453301
1604	342.856554075438
1608	342.87060464391
1612	342.884552036298
1616	342.898391485357
1620	342.912122991086
1624	342.925759119395
1628	342.939293687915
1632	342.952726198482
1636	342.96606125111
1640	342.979304702949
1644	342.992451708527
1648	343.005502267843
1652	343.01846675027
1656	343.031341245778
1660	343.044124643234
1664	343.056820321125
1668	343.069434828433
1672	343.081963335684
1676	343.094405842881
1680	343.1067708468
1684	343.119056294053
1688	343.131260602268
1692	343.143386142651
1696	343.155439943679
1700	343.167417245553
1704	343.179318048273
1708	343.191150343767
1712	343.202913495455
1716	343.2146052632
1720	343.226229246379
1724	343.237802559503
1728	343.249314357087
1732	343.26076463913
1736	343.27219014564
1740	343.28359520467
1744	343.294965329424
1748	343.306314683208
1752	343.317766245976
1756	343.329246166627
1760	343.340754445158
1764	343.352438222045
1768	343.364351047984
1772	343.376414105514
1776	343.388642884456
1780	343.401413559
1784	343.414510154701
1788	343.42793267156
1792	343.442157133019
1796	343.457034278093
1800	343.472508764992
1804	343.489075742898
1808	343.506784992212
1812	343.525466413017
1816	343.545608039895
1820	343.567606294848
1824	343.591106254428
1828	343.616494724233
1832	343.644674834725
1836	343.67505268946
1840	343.707809145007
1844	343.744385650618
1848	343.783969924703
1852	343.826561967264
1856	343.873613107317
1860	343.924465551988
1864	343.979063444422
1868	344.037908649197
1872	344.100942447824
1876	344.168052090893
1880	344.238822596485
1884	344.313393059634
1888	344.391748802465
1892	344.472369215622
1896	344.556003073984
1900	344.642339414186
1904	344.729535013532
1908	344.818574196851
1912	344.908886421902
1916	344.999015108537
1920	345.089829047826
1924	345.180700374383
1928	345.270860696019
1932	345.360855072056
1936	345.45023881938
1940	345.53878480313
1944	345.626720612264
1948	345.713901655884
1952	345.800318552259
1956	345.886012554197
1960	345.971082084531
1964	346.055503420872
1968	346.139313998878
1972	346.22267800408
1976	346.30550932945
1980	346.387941187257
1984	346.469997900632
1988	346.551653066608
1992	346.633048609225
1996	346.714117743984
2000	346.794913858859
2004	346.875478093509
2008	346.9557794518
2012	347.035895538328
2016	347.11579664457
2020	347.195500060991
2024	347.275041606969
2028	347.354400407856
2032	347.433613976925
2036	347.512678778273
2040	347.591595661055
2044	347.670396191546
2048	347.749064408445
2052	347.827620499828
2056	347.906071135335
2060	347.984410277327
2064	348.062665271837
2068	348.140823595809
2072	348.218895653312
2076	348.296892058099
2080	348.374805567242
2084	348.452653329086
2088	348.530430096084
2092	348.608142935812
2096	348.685796832766
2100	348.76339069028
2104	348.84093350401
2108	348.918421020906
2112	348.995862655717
2116	349.073255354946
2120	349.150603441416
2124	349.22790903019
2128	349.305171963942
2132	349.382396802998
2136	349.459581322077
2140	349.536730277251
2144	349.613841835621
2148	349.690917739025
2152	349.767958556088
2156	349.84496401898
2160	349.921934833904
2164	349.998870628288
2168	350.075770696443
2172	350.152635323838
2176	350.229463199836
2180	350.306254059633
2184	350.383007290665
2188	350.459721069767
2192	350.536396168775
2196	350.613029100381
2200	350.689621306963
2204	350.766169690167
2208	350.842673955899
2212	350.919133047938
2216	350.995544259682
2220	351.071908690323
2224	351.148221929972
2228	351.224485775564
2232	351.300695316156
2236	351.376852304468
2240	351.45295239428
2244	351.528996632216
2248	351.604981495113
2252	351.680907242753
2256	351.756771220711
2260	351.832572990898
2264	351.908310667812
2268	351.983983221256
2272	352.059589374439
2276	352.135127563949
2280	352.210596993589
2284	352.285995541049
2288	352.36132285361
2292	352.43657617436
2296	352.511755628798
2300	352.586857777121
2304	352.661883263009
2308	352.73682799838
2312	352.811693137002
2316	352.88647405751
2320	352.961172359704
2324	353.03578304013
2328	353.110307916654
2332	353.184742145453
2336	353.259087129517
2340	353.333338839194
2344	353.407497810278
2348	353.481560923212
2352	353.555527939642
2356	353.629396556533
2360	353.703165855517
2364	353.776834257371
2368	353.850400253628
2372	353.923862900699
2376	353.997220184807
2380	354.070471714723
2384	354.143615050705
2388	354.216650275774
2392	354.28957459788
2396	354.362388501644
2400	354.435088910881
2404	354.507676644524
2408	354.580148405448
2412	354.652505284572
2416	354.724743822324
2420	354.796865298364
2424	354.868866221215
2428	354.940747763033
2432	355.012506973904
2436	355.084144401866
2440	355.155657755944
2444	355.227047037357
2448	355.29831053729
2452	355.369447781712
2456	355.44045757311
2460	355.511339028357
2464	355.582091395956
2468	355.65271344506
2472	355.723204809778
2476	355.793563968727
2480	355.863790885467
2484	355.933883801354
2488	356.003842957167
2492	356.073666406477
2496	356.14335461885
2500	356.212905505851
2504	356.282319721084
2508	356.35159507631
2512	356.420732367999
2516	356.489729346783
2520	356.558586814189
2524	356.627302795179
2528	356.695877756483
2532	356.764310144654
2536	356.832600065661
2540	356.900746358853
2544	356.968748822502
2548	357.036606636263
2552	357.104319339608
2556	357.171886404138
2560	357.239307155324
2564	357.306581312388
2568	357.37370802769
2572	357.440687227629
2576	357.507517928676
2580	357.574200227631
2584	357.640733038942
2588	357.707116596382
2592	357.773349743027
2596	357.839432819373
2600	357.905364624512
2604	357.97114557856
2608	358.036774460632
2612	358.102251713596
2616	358.167576216159
2620	358.232748288344
2624	358.297767036805
2628	358.362632576015
2632	358.42734424263
2636	358.49190198079
2640	358.556305322691
2644	358.620554074111
2648	358.684647437405
2652	358.748584793729
2656	358.812366541171
2660	358.875992679732
2664	358.93946147514
2668	359.0027710901
2672	359.065923337269
2676	359.128918216647
2680	359.191753537948
2684	359.254422516624
2688	359.316930196031
2692	359.379276576169
2696	359.441460763522
2700	359.503469619019
2704	359.565311570903
2708	359.626986619172
2712	359.688494763827
2716	359.749823763689
2720	359.810979378295
2724	359.871962719487
2728	359.932773787264
2732	359.993407607401
2736	360.05386481408
2740	360.114146933424
2744	360.174253965433
2748	360.234185910106
2752	360.293942767444
2756	360.353524537446
2760	360.412931220113
2764	360.471087186848
2768	360.527344691191
2772	360.583602195533
2776	360.639859699876
2780	360.696117204219
2784	360.752374708561
2788	360.808632212904
2792	360.864889717247
2796	360.921147221589
2800	360.977404725932
2804	361.033662230275
2808	361.089919734617
2812	361.14617723896
2816	361.202434743303
2820	361.258692247646
2824	361.314949751988
2828	361.371207256331
2832	361.425332827403
2836	361.478370053778
2840	361.531407280153
2844	361.584444506529
2848	361.637481732904
2852	361.690518959279
2856	361.743556185654
2860	361.796593412029
2864	361.849630638404
2868	361.902667864779
2872	361.955705091154
2876	362.008742317529
2880	362.061779543904
2884	362.114816770279
2888	362.167853996654
2892	362.220891223029
2896	362.273928449404
2900	362.321445510509
2904	362.36870579544
2908	362.415966080371
2912	362.463226365302
2916	362.510486650232
2920	362.557746935163
2924	362.605007220094
2928	362.652267505025
2932	362.699527789956
2936	362.746788074887
2940	362.794048359818
2944	362.841308644748
2948	362.888568929679
2952	362.93582921461
2956	362.983089499541
2960	363.030349784472
2964	363.077610069403
2968	363.124870354334
2972	363.172130639265
2976	363.219390924195
2980	363.266651209126
2984	363.313911494057
2988	363.361171778988
2992	363.408432063919
2996	363.45569234885
3000	363.502952633781
3004	363.550212918711
3008	363.597473203642
3012	363.644733488573
3016	363.691993773504
3020	363.739254058435
3024	363.786514343366
3028	363.833774628297
3032	363.878444664793
3036	363.920931061642
3040	363.96341745849
3044	364.005903855339
3048	364.048390252187
3052	364.090876649036
3056	364.133363045884
3060	364.175849442733
3064	364.218335839581
3068	364.26082223643
3072	364.303308633279
3076	364.345795030127
3080	364.388281426976
3084	364.430767823824
3088	364.473254220673
3092	364.515740617521
3096	364.55822701437
3100	364.600713411218
3104	364.643199808067
3108	364.685686204915
3112	364.728172601764
3116	364.770658998612
3120	364.813145395461
3124	364.855631792309
3128	364.898118189158
3132	364.940604586007
3136	364.983090982855
3140	365.025577379704
3144	365.068063776552
3148	365.110550173401
3152	365.153036570249
3156	365.195522967098
3160	365.238009363946
3164	365.280039738004
3168	365.319008036884
3172	365.357976335763
3176	365.396944634642
3180	365.435912933522
3184	365.474881232401
3188	365.51384953128
3192	365.552817830159
3196	365.591786129039
3200	365.630754427918
3204	365.669722726797
3208	365.708691025677
3212	365.747659324556
3216	365.786627623435
3220	365.825595922315
3224	365.864564221194
3228	365.903532520073
3232	365.942500818952
3236	365.981469117832
3240	366.020437416711
3244	366.05940571559
3248	366.09837401447
3252	366.137342313349
3256	366.176310612228
3260	366.215278911107
3264	366.254247209987
3268	366.293215508866
3272	366.332183807745
3276	366.371152106625
3280	366.410120405504
3284	366.449088704383
3288	366.488057003262
3292	366.527025302142
3296	366.565993601021
3300	366.603927982386
3304	366.641381021694
3308	366.678749518918
3312	366.716033474059
3316	366.753232887115
3320	366.790347758087
3324	366.827378086975
3328	366.86432387378
3332	366.9011851185
3336	366.937961821136
3340	366.974653981689
3344	367.011261600157
3348	367.047784676542
3352	367.084223210842
3356	367.120577203059
3360	367.156846653191
3364	367.19303156124
3368	367.229131927205
3372	367.265147751085
3376	367.301079032882
3380	367.336925772595
3384	367.372687970224
3388	367.408365625768
3392	367.443958739229
3396	367.479467310606
3400	367.514891339899
3404	367.550230827108
3408	367.585485772233
3412	367.620656175274
3416	367.655742036231
3420	367.690743355104
3424	367.725660131893
3428	367.760492366598
3432	367.79524005922
3436	367.829903209757
3440	367.86448181821
3444	367.898975884579
3448	367.933385408865
3452	367.967710391066
3456	368.001950831184
3460	368.036106729217
3464	368.070178085166
3468	368.104164899032
3472	368.138067170813
3476	368.171884900511
3480	368.205618088125
3484	368.239266733654
3488	368.2728308371
3492	368.306310398462
3496	368.339705417739
3500	368.373015894933
3504	368.406241830043
3508	368.439383223069
3512	368.472440074011
3516	368.505412382869
3520	368.538300149643
3524	368.571103374333
3528	368.603822056939
3532	368.636456197461
3536	368.669005795899
3540	368.701470852253
3544	368.733851366523
3548	368.766147338709
3552	368.798358768812
3556	368.83048565683
3560	368.862528002764
3564	368.894485806614
3568	368.926075393201
3572	368.957536744884
3576	368.988904148355
3580	369.020177603613
3584	369.051357110659
3588	369.082442669493
3592	369.113434280114
3596	369.144331942523
3600	369.17513565672
3604	369.205845422704
3608	369.236461240476
3612	369.266983110035
3616	369.297411031382
3620	369.327745004517
3624	369.35798502944
3628	369.38813110615
3632	369.418183234647
3636	369.448141414933
3640	369.478005647005
3644	369.507775930866
3648	369.537452266514
3652	369.56703465395
3656	369.596523093174
3660	369.625917584185
3664	369.655218126984
3668	369.68442472157
3672	369.713537367944
3676	369.742556066106
3680	369.771480816055
3684	369.800311617792
3688	369.829048471317
3692	369.857691376629
3696	369.886240333729
3700	369.914695342617
3704	369.943056403292
3708	369.971323515755
3712	369.999496680005
3716	370.027575896043
3720	370.055561163869
3724	370.083452483482
3728	370.111249854883
3732	370.138953278072
3736	370.166562753048
3740	370.194078279812
3744	370.221499858364
3748	370.248827488703
3752	370.27606117083
3756	370.303200904745
3760	370.330246690447
3764	370.357198527937
3768	370.384056417214
3772	370.410820358279
3776	370.437490351132
3780	370.464066395772
3784	370.4905484922
3788	370.516936640416
3792	370.543230840419
3796	370.56943109221
3800	370.595537395789
3804	370.621549751155
3808	370.647468158309
3812	370.67329261725
3816	370.699023127979
3820	370.724659690496
3824	370.7502023048
3828	370.775650970892
3832	370.801044053495
3836	370.826906313897
3840	370.852692328569
3844	370.87840209751
3848	370.904035620721
3852	370.929592898202
3856	370.955073929952
3860	370.980478715972
3864	371.005807256261
3868	371.031059550821
3872	371.056235599649
3876	371.081335402748
3880	371.106358960116
3884	371.131306271754
3888	371.156177337661
3892	371.180972157838
3896	371.205690732284
3900	371.230333061001
3904	371.254899143986
3908	371.279388981242
3912	371.303802572767
3916	371.328139918562
3920	371.352401018626
3924	371.37658587296
3928	371.400694481564
3932	371.424726844437
3936	371.44868296158
3940	371.472562832993
3944	371.496366458675
3948	371.520093838627
3952	371.543744972848
3956	371.567319861339
3960	371.5908185041
3964	371.61424090113
3968	371.63758705243
3972	371.660856958
3976	371.684050617839
3980	371.707168031948
3984	371.730209200326
3988	371.753174122975
3992	371.776062799892
3996	371.79887523108
4000	371.821611416537
4004	371.844271356263
4008	371.86685505026
4012	371.889362498526
4016	371.911793701061
4020	371.934148657866
4024	371.956427368941
4028	371.978629834286
4032	372.0007560539
4036	372.022806027783
4040	372.044779755937
4044	372.06667723836
4048	372.088498475052
4052	372.110243466015
4056	372.131912211246
4060	372.153504710748
4064	372.175020964519
4068	372.19646097256
4072	372.21782473487
4076	372.23911225145
4080	372.2603235223
4084	372.281458547419
4088	372.302517326808
4092	372.323499860467
4096	372.344406148395
4100	372.365421153343
4104	372.386963582557
4108	372.408452858
4112	372.429888979672
4116	372.451271947573
4120	372.472601761703
4124	372.493878422062
4128	372.51510192865
4132	372.536272281467
4136	372.557389480513
4140	372.578453525789
4144	372.599464417292
4148	372.620422155026
4152	372.641326738988
4156	372.662178169179
4160	372.682976445599
4164	372.703721568248
4168	372.724413537126
4172	372.745052352233
4176	372.765638013569
4180	372.786170521134
4184	372.806649874928
4188	372.827076074951
4192	372.847449121203
4196	372.867769013685
4200	372.888035752395
4204	372.908249337334
4208	372.928409768502
4212	372.948517045899
4216	372.968571169525
4220	372.98857213938
4224	373.008519955465
4228	373.028414617778
4232	373.04825612632
4236	373.068044481091
4240	373.087779682091
4244	373.10746172932
4248	373.127090622779
4252	373.146666362466
4256	373.166188948382
4260	373.185658380527
4264	373.205074658902
4268	373.224437783505
4272	373.243747754337
4276	373.263004571398
4280	373.282208234689
4284	373.301358744208
4288	373.320456099956
4292	373.339500301933
4296	373.35849135014
4300	373.377429244575
4304	373.396313985239
4308	373.415145572133
4312	373.433924005255
4316	373.452649284606
4320	373.471321410187
4324	373.489940381996
4328	373.508506200034
4332	373.527018864302
4336	373.545478374798
4340	373.563884731523
4344	373.582237934478
4348	373.600537983661
4352	373.618784879073
4356	373.636978620715
4360	373.655119208585
4364	373.673206642685
4368	373.691240923013
4372	373.70922204957
4376	373.727150022357
4380	373.745024841372
4384	373.762846506617
4388	373.78061501809
4392	373.798330375792
4396	373.815992579724
4400	373.833601629884
4404	373.851157526274
4408	373.868660268892
4412	373.88610985774
4416	373.903506292816
4420	373.920849574122
4424	373.938139701656
4428	373.95537667542
4432	373.972560495412
4436	373.989691161634
4440	374.006768674084
4444	374.023793032764
4448	374.040764237672
4452	374.05768228881
4456	374.074547186176
4460	374.091358929772
4464	374.108117519597
4468	374.12482295565
4472	374.141475237933
4476	374.158074366444
4480	374.174620341185
4484	374.191113162154
4488	374.207552829353
4492	374.223939342781
4496	374.240272702437
4500	374.256552908323
4504	374.272779960437
4508	374.288953858781
4512	374.305074603354
4516	374.321142194155
4520	374.337156631186
4524	374.353117914446
4528	374.369026043934
4532	374.384881019652
4536	374.400682841599
4540	374.416431509774
4544	374.432127024179
4548	374.447769384813
4552	374.463358591675
4556	374.478894644767
4560	374.494377544088
4564	374.509807289638
4568	374.525183881416
4572	374.540507319424
4576	374.555777603661
4580	374.570994734127
4584	374.586158710821
4588	374.601269533745
4592	374.616327202898
4596	374.63133171828
4600	374.64628307989
4604	374.66118128773
4608	374.676026341799
4612	374.690818242097
4616	374.705556988624
4620	374.720242581379
4624	374.734875020364
4628	374.749454305578
4632	374.763980437021
4636	374.778669188468
4640	374.793460939511
4644	374.808205013311
4648	374.822901409869
4652	374.837550129184
4656	374.852151171256
4660	374.866704536086
4664	374.881210223673
4668	374.895668234018
4672	374.91007856712
4676	374.92444122298
4680	374.938756201597
4684	374.953023502972
4688	374.967243127104
4692	374.981415073994
4696	374.995539343641
4700	375.009615936045
4704	375.023644851207
4708	375.037626089126
4712	375.051559649803
4716	375.065445533237
4720	375.079283739429
4724	375.093074268378
4728	375.106817120085
4732	375.120512294549
4736	375.134159791771
4740	375.14775961175
4744	375.161311754486
4748	375.17481621998
4752	375.188273008231
4756	375.20168211924
4760	375.215043553006
4764	375.22835730953
4768	375.241623388811
4772	375.25484179085
4776	375.268012515646
4780	375.281135563199
4784	375.29421093351
4788	375.307238626578
4792	375.320218642404
4796	375.333150980988
4800	375.346035642328
4804	375.358872626427
4808	375.371661933282
4812	375.384403562895
4816	375.397097515266
4820	375.409743790394
4824	375.422342388279
4828	375.434893308922
4832	375.447396552323
4836	375.459852118481
4840	375.472260007396
4844	375.484620219068
4848	375.496932753499
4852	375.509197610686
4856	375.521414790631
4860	375.533584293334
4864	375.545706118794
4868	375.557780267011
4872	375.569806737986
4876	375.581785531718
4880	375.593716648208
4884	375.605600087456
4888	375.61743584946
4892	375.629223934222
4896	375.640964341742
4900	375.652657072019
4904	375.664302125054
4908	375.675899500846
4912	375.687449199395
4916	375.698951220702
4920	375.710405564766
4924	375.721812231588
4928	375.733171221167
4932	375.744482533504
4936	375.755746168598
4940	375.766962126449
4944	375.778130407058
4948	375.789251010425
4952	375.800323936549
4956	375.81134918543
4960	375.822326757069
4964	375.833256651465
4968	375.844138868619
4972	375.85497340853
4976	375.865760271199
4980	375.876499456625
4984	375.887190964808
4988	375.897834795749
4992	375.908430949448
4996	375.918979425904
5000	375.929480225117
5004	375.939933347088
5008	375.950338791816
5012	375.960696559302
5016	375.971006649545
5020	375.981269062546
5024	375.991483798304
5028	376.001650856819
5032	376.011770238092
5036	376.021841942123
5040	376.03186596891
5044	376.041842318456
5048	376.051770990759
5052	376.061651985819
5056	376.071485303636
5060	376.081270944212
5064	376.091008907544
5068	376.101150526143
5072	376.11167046227
5076	376.122158656818
5080	376.132615109787
5084	376.143039821177
5088	376.153432790989
5092	376.163794019221
5096	376.174123505875
5100	376.18442125095
5104	376.194687254446
5108	376.204921516364
5112	376.215124036702
5116	376.225294815462
5120	376.235433852643
5124	376.245541148245
5128	376.255616702269
5132	376.265660514713
5136	376.275672585579
5140	376.285652914866
5144	376.295601502574
5148	376.305518348703
5152	376.315403453254
5156	376.325256816225
5160	376.335078437618
5164	376.344868317432
5168	376.354626455668
5172	376.364352852324
5176	376.374047507402
5180	376.383710420901
5184	376.393341592821
5188	376.402941023162
5192	376.412508711924
5196	376.422044659108
5200	376.431548864713
5204	376.441021328739
5208	376.450462051186
5212	376.459871032054
5216	376.469248271344
5220	376.478593769055
5224	376.487907525187
5228	376.49718953974
5232	376.506439812714
5236	376.51565834411
5240	376.524845133926
5244	376.534000182164
5248	376.543123488823
5252	376.552215053904
5256	376.561274877405
5260	376.570302959328
5264	376.579299299672
5268	376.588263898437
5272	376.597196755623
5276	376.606097871231
5280	376.614967245259
5284	376.623804877709
5288	376.63261076858
5292	376.641384917872
5296	376.650127325586
5300	376.65883799172
5304	376.667516916276
5308	376.676164099253
5312	376.684779540651
5316	376.693363240471
5320	376.701915198711
5324	376.710435415373
5328	376.718923890456
5332	376.72738062396
5336	376.735805615886
5340	376.744198866232
5344	376.752560375
5348	376.760890142189
5352	376.769188167799
5356	376.77745445183
5360	376.785688994283
5364	376.793891795156
5368	376.802062854451
5372	376.810202172167
5376	376.818309748305
5380	376.826385582863
5384	376.834429675843
5388	376.842442027243
5392	376.850422637065
5396	376.858371505309
5400	376.866288631973
5404	376.874174017059
5408	376.882027660566
5412	376.889849562494
5416	376.897639722843
5420	376.905398141613
5424	376.913124818805
5428	376.920819754417
5432	376.928482948451
5436	376.936114400906
5440	376.943714111783
5444	376.95128208108
5448	376.958818308799
5452	376.966322794939
5456	376.9737955395
5460	376.981236542482
5464	376.988645803886
5468	376.99602332371
5472	377.003369101956
5476	377.010683138623
5480	377.017965433712
5484	377.025215987221
5488	377.032434799152
5492	377.039621869504
5496	377.046777198277
5500	377.054186001949
5504	377.061911314102
5508	377.06961640456
5512	377.077301273323
5516	377.084965920392
5520	377.092610345765
5524	377.100234549443
5528	377.107838531427
5532	377.115422291715
5536	377.122985830309
5540	377.130529147207
5544	377.138052242411
5548	377.145555115919
5552	377.153037767733
5556	377.160500197851
5560	377.167942406275
5564	377.175364393004
5568	377.182766158038
5572	377.190147701376
5576	377.19750902302
5580	377.204850122969
5584	377.212171001223
5588	377.219471657782
5592	377.226752092646
5596	377.234012305815
5600	377.241252297289
5604	377.248472067068
5608	377.255671615152
5612	377.262850941541
5616	377.270010046235
5620	377.277148929235
5624	377.284267590539
5628	377.291366030148
5632	377.298444248063
5636	377.305502244282
5640	377.312540018806
5644	377.319557571636
5648	377.32655490277
5652	377.33353201221
5656	377.340488899954
5660	377.347425566004
5664	377.354342010358
5668	377.361238233018
5672	377.368114233983
5676	377.374970013253
5680	377.381805570827
5684	377.388620906707
5688	377.395416020892
5692	377.402190913382
5696	377.408945584177
5700	377.415680033277
5704	377.422394260682
5708	377.429088266392
5712	377.435762050407
5716	377.442415612727
5720	377.449048953352
5724	377.455662072282
5728	377.462254969517
5732	377.468827645058
5736	377.475380098903
5740	377.481912331053
5744	377.488424341509
5748	377.494916130269
5752	377.501387697334
5756	377.507839042705
5760	377.51427016638
5764	377.520681068361
5768	377.527071748646
5772	377.533442207237
5776	377.539792444133
5780	377.546122459333
5784	377.552432252839
5788	377.55872182465
5792	377.564991174766
5796	377.571240303187
5800	377.577469209912
5804	377.583677894943
5808	377.589866358279
5812	377.59603459992
5816	377.602182619866
5820	377.608310418117
5824	377.614417994673
5828	377.620505349534
5832	377.626572482701
5836	377.632619394172
5840	377.638646083948
5844	377.644652552029
5848	377.650638798416
5852	377.656604823107
5856	377.662550626103
5860	377.668476207405
5864	377.674381567011
5868	377.680266704923
5872	377.686131621139
5876	377.691976315661
5880	377.697800788487
5884	377.703605039619
5888	377.709451234914
5892	377.715533730497
5896	377.721602465118
5900	377.727657438779
5904	377.733698651479
5908	377.739726103219
5912	377.745739793997
5916	377.751739723815
5920	377.757725892672
5924	377.763698300568
5928	377.769656947504
5932	377.775601833478
5936	377.781532958492
5940	377.787450322545
5944	377.793353925637
5948	377.799243767769
5952	377.80511984894
5956	377.81098216915
5960	377.816830728399
5964	377.822665526687
5968	377.828486564015
5972	377.834293840381
5976	377.840087355787
5980	377.845867110233
5984	377.851633103717
5988	377.857385336241
5992	377.863123807804
5996	377.868848518406
6000	377.874559468047
6004	377.880256656728
6008	377.885940084447
6012	377.891609751206
6016	377.897265657004
6020	377.902907801842
6024	377.908536185718
6028	377.914150808634
6032	377.919751670589
6036	377.925338771583
6040	377.930912111617
6044	377.93647169069
6048	377.942017508802
6052	377.947549565953
6056	377.953067862143
6060	377.958572397373
6064	377.964063171641
6068	377.969540184949
6072	377.975003437297
6076	377.980452928683
6080	377.985888659109
6084	377.991310628574
6088	377.996718837078
6092	378.002113284621
6096	378.007493971203
6100	378.012860896825
6104	378.018214061486
6108	378.023553465186
6112	378.028879107926
6116	378.034190989704
6120	378.039489110522
6124	378.044773470379
6128	378.050044069275
6132	378.055300907211
6136	378.060543984185
6140	378.065773300199
6144	378.070988855252
6148	378.076190649345
6152	378.081378682476
6156	378.086552954647
6160	378.091713465857
6164	378.096860216106
6168	378.101993205395
6172	378.107112433722
6176	378.112217901089
6180	378.117309607495
6184	378.12238755294
6188	378.127451737425
6192	378.132502160949
6196	378.137538823512
6200	378.142561725114
6204	378.147570865755
6208	378.152566245436
6212	378.157547864156
6216	378.162515721915
6220	378.167469818713
6224	378.17241015455
6228	378.177336729427
6232	378.182249543343
6236	378.187148596298
6240	378.192033888292
6244	378.196905419326
6248	378.201763189398
6252	378.20660719851
6256	378.211437446662
6260	378.216253933852
6264	378.221056660082
6268	378.22584562535
6272	378.230620829658
6276	378.235382273006
6280	378.240253475061
6284	378.24512158862
6288	378.249978621413
6292	378.25482457344
6296	378.259659444701
6300	378.264483235195
6304	378.269295944924
6308	378.274097573887
6312	378.278888122083
6316	378.283667589514
6320	378.288435976179
6324	378.293193282077
6328	378.29793950721
6332	378.302674651576
6336	378.307398715177
6340	378.312111698011
6344	378.31681360008
6348	378.321504421382
6352	378.326184161918
6356	378.330852821689
6360	378.335510400693
6364	378.340156898931
6368	378.344792316404
6372	378.34941665311
6376	378.35402990905
6380	378.358632084224
6384	378.363223178633
6388	378.367803192275
6392	378.372372125151
6396	378.376929977261
6400	378.381476748605
6404	378.386012439183
6408	378.390537048995
6412	378.395050578041
6416	378.399553026321
6420	378.404044393835
6424	378.408524680583
6428	378.412993886565
6432	378.417452011781
6436	378.421899056231
6440	378.426335019915
6444	378.430759902833
6448	378.435173704984
6452	378.43957642637
6456	378.44396806699
6460	378.448348626844
6464	378.452718105931
6468	378.457076504253
6472	378.461423821809
6476	378.465760058598
6480	378.470085214622
6484	378.474399289879
6488	378.478702284371
6492	378.482994198096
6496	378.487275031056
6500	378.491544783249
6504	378.495803454677
6508	378.500051045338
6512	378.504287555234
6516	378.508512984363
6520	378.512727332726
6524	378.516930600324
6528	378.521122787155
6532	378.52530389322
6536	378.529473918519
6540	378.533632863053
6544	378.53778072682
6548	378.541917509821
6552	378.546043212056
6556	378.550157833525
6560	378.554261374228
6564	378.558353834165
6568	378.562435213336
6572	378.566505511742
6576	378.570564729381
6580	378.574612866253
6584	378.57864992236
6588	378.582675897701
6592	378.586690792276
6596	378.590694606085
6600	378.594687339128
6604	378.598668991405
6608	378.602639562916
6612	378.60659905366
6616	378.610547463639
6620	378.614484792852
6624	378.618411041298
6628	378.622326208979
6632	378.626230295894
6636	378.630123302042
6640	378.634005227425
6644	378.637876072041
6648	378.641735835892
6652	378.645584518977
6656	378.649422121295
6660	378.653248642847
6664	378.657064083634
6668	378.66095791667
6672	378.66488506674
6676	378.668803823715
6680	378.672714187595
6684	378.676616158379
6688	378.680509736069
6692	378.684394920664
6696	378.688271712163
6700	378.692140110567
6704	378.696000115876
6708	378.69985172809
6712	378.703694947209
6716	378.707529773233
6720	378.711356206162
6724	378.715174245996
6728	378.718983892734
6732	378.722785146377
6736	378.726578006926
6740	378.730362474379
6744	378.734138548737
6748	378.73790623
6752	378.741665518168
6756	378.74541641324
6760	378.749158915218
6764	378.7528930241
6768	378.756618739888
6772	378.76033606258
6776	378.764044992177
6780	378.767745528679
6784	378.771437672086
6788	378.775121422398
6792	378.778796779615
6796	378.782463743736
6800	378.786122314763
6804	378.789772492694
6808	378.793414277531
6812	378.797047669272
6816	378.800672667918
6820	378.804289273469
6824	378.807897485925
6828	378.811497305285
6832	378.815088731551
6836	378.818671764721
6840	378.822246404797
6844	378.825812651777
6848	378.829370505662
6852	378.832919966452
6856	378.836461034147
6860	378.839993708747
6864	378.843517990252
6868	378.847033878661
6872	378.850541373976
6876	378.854040476195
6880	378.857531185319
6884	378.861013501348
6888	378.864487424282
6892	378.867952954121
6896	378.871410090865
6900	378.874858834514
6904	378.878299185067
6908	378.881731142526
6912	378.885154706889
6916	378.888569878158
6920	378.891976656331
6924	378.895375041409
6928	378.898765033392
6932	378.90214663228
6936	378.905519838072
6940	378.90888465077
6944	378.912241070372
6948	378.91558909688
6952	378.918928730292
6956	378.922259970609
6960	378.925582817831
6964	378.928897271958
6968	378.93220333299
6972	378.935501000926
6976	378.938790275768
6980	378.942071157515
6984	378.945343646166
6988	378.948607741722
6992	378.951863444183
6996	378.955110753549
7000	378.95834966982
7004	378.961580192996
7008	378.964802323077
7012	378.968016060062
7016	378.971221403953
7020	378.974418354748
7024	378.977606912448
7028	378.980787077053
7032	378.983958848564
7036	378.987122226978
7040	378.990277212298
7044	378.993423804523
7048	378.996562003652
7052	378.999691809687
7056	379.002865683538
7060	379.006105128572
7064	379.009338731957
7068	379.012566493694
7072	379.015788413781
7076	379.019004492219
7080	379.022214729009
7084	379.025419124149
7088	379.028617677641
7092	379.031810389483
7096	379.034997259677
7100	379.038178288222
7104	379.041353475117
7108	379.044522820364
7112	379.047686323962
7116	379.050843985911
7120	379.053995806211
7124	379.057141784862
7128	379.060281921864
7132	379.063416217217
7136	379.066544670921
7140	379.069667282976
7144	379.072784053382
7148	379.07589498214
7152	379.079000069248
7156	379.082099314707
7160	379.085192718518
7164	379.088280280679
7168	379.091362001191
7172	379.094437880055
7176	379.09750791727
7180	379.100572112835
7184	379.103630466752
7188	379.10668297902
7192	379.109729649638
7196	379.112770478608
7200	379.115805465929
7204	379.118834611601
7208	379.121857915624
7212	379.124875377998
7216	379.127886998723
7220	379.130892777799
7224	379.133892715226
7228	379.136886811005
7232	379.139875065134
7236	379.142857477614
7240	379.145834048445
7244	379.148804777628
7248	379.151769665161
7252	379.154728711046
7256	379.157681915281
7260	379.160629277868
7264	379.163570798806
7268	379.166506478094
7272	379.169436315734
7276	379.172360311725
7280	379.175278466067
7284	379.178190778759
7288	379.181097249803
7292	379.183997879198
7296	379.186892666944
7300	379.189781613041
7304	379.19266471749
7308	379.195541980289
7312	379.198413401439
7316	379.20127898094
7320	379.204138718793
7324	379.206992614996
7328	379.20984066955
7332	379.212682882456
7336	379.215519253712
7340	379.21834978332
7344	379.221174471278
7348	379.223993317588
7352	379.226806322249
7356	379.229613485261
7360	379.232414806623
7364	379.235210286337
7368	379.237999924402
7372	379.240783720818
7376	379.243561675585
7380	379.246333788703
7384	379.249100060172
7388	379.251860489992
7392	379.254615078163
7396	379.257363824686
7400	379.260106729559
7404	379.262843792783
7408	379.265575014359
7412	379.268300394285
7416	379.271019932562
7420	379.273733629191
7424	379.276441484171
7428	379.279143497501
7432	379.281839669183
7436	379.284529999215
7440	379.287214487599
7444	379.289906239561
7448	379.292660821038
7452	379.295411219899
7456	379.298157436145
7460	379.300899469775
7464	379.303637320791
7468	379.306370989191
7472	379.309100474975
7476	379.311825778145
7480	379.314546898699
7484	379.317263836638
7488	379.319976591961
7492	379.322685164669
7496	379.325389554762
7500	379.328089762239
7504	379.330785787102
7508	379.333477629349
7512	379.33616528898
7516	379.338848765996
7520	379.341528060397
7524	379.344203172183
7528	379.346874101353
7532	379.349540847908
7536	379.352203411848
7540	379.354861793173
7544	379.357515991882
7548	379.360166007975
7552	379.362811841454
7556	379.365453492317
7560	379.368090960565
7564	379.370724246198
7568	379.373353349215
7572	379.375978269617
7576	379.378599007403
7580	379.381215562575
7584	379.383827935131
7588	379.386436125072
7592	379.389040132397
7596	379.391639957107
7600	379.394235599202
7604	379.396827058681
7608	379.399414335545
7612	379.401997429794
7616	379.404576341428
7620	379.407151070446
7624	379.409721616849
7628	379.412287980637
7632	379.414850161809
7636	379.417408160366
7640	379.419961976308
7644	379.422511609634
7648	379.425057060345
7652	379.427598328441
7656	379.430135413922
7660	379.432668316787
7664	379.435197037037
7668	379.437721574671
7672	379.44024192969
7676	379.442758102094
7680	379.445270091883
7684	379.447777899056
7688	379.450281523614
7692	379.452780965557
7696	379.455276224884
7700	379.457767301596
7704	379.460254195693
7708	379.462736907175
7712	379.465215436041
7716	379.467689782292
7720	379.470159945927
7724	379.472625926947
7728	379.475087725352
7732	379.477545341142
7736	379.479998774316
7740	379.482448024875
7744	379.484893092819
7748	379.487333978147
7752	379.48977068086
7756	379.492203200958
7760	379.494631538441
7764	379.497055693308
7768	379.49947566556
7772	379.501891455196
7776	379.504303062217
7780	379.506710486623
7784	379.509113728414
7788	379.511512787589
7792	379.513907664149
7796	379.516298358094
7800	379.518684869423
7804	379.521067198137
7808	379.523445344236
7812	379.525819307719
7816	379.528189088588
7820	379.53055468684
7824	379.532916102478
7828	379.5352733355
7832	379.537626385907
7836	379.540016796573
7840	379.542408361297


==> tiks/datta1d/all-outs-23.tsv <==
0	293.137410830912
4	293.150004588777
8	293.150155406292
12	293.151785761498
16	293.156783734752
20	293.166810646491
24	293.182160183983
28	293.20472502461
32	293.237313509185
36	293.282499512861
40	293.343148413127
44	293.421802738947
48	293.520583086532
52	293.640503097353
56	293.783311148672
60	293.949364740035
64	294.138694262525
68	294.350620250067
72	294.584536879075
76	294.839585018798
80	295.114570002845
84	295.408441188178
88	295.719909783557
92	296.048121252576
96	296.391983029813
100	296.750344115245
104	297.121965258335
108	297.506336406575
112	297.902508446957
116	298.309305607724
120	298.725911324906
124	299.15112798206
128	299.584474624838
132	300.02522907059
136	300.472550113888
140	300.925659052362
144	301.383635074557
148	301.846183459457
152	302.312743902299
156	302.782731955673
160	303.255542601071
164	303.73056362843
168	304.207495308168
172	304.685897021187
176	305.165365559616
180	305.645515666602
184	306.125989565933
188	306.60645543078
192	307.086605522876
196	307.566153830299
200	308.044836199813
204	308.522405193011
208	308.998610957197
212	309.473213953137
216	309.945975209825
220	310.416649980686
224	310.884983167308
228	311.350701191033
232	311.813521005977
236	312.273153099347
240	312.729291320886
244	313.181623120509
248	313.62983508648
252	314.073619502716
256	314.512626614298
260	314.946595412582
264	315.375301881716
268	315.798533895706
272	316.216119676583
276	316.627774960158
280	317.033479062609
284	317.433283360707
288	317.827202437952
292	318.215175085195
296	318.597142649693
300	318.973483216068
304	319.344331293248
308	319.709833045057
312	320.070140345006
316	320.425406057423
320	320.775780571846
324	321.121409455862
328	321.462338107826
332	321.79864594511
336	322.130621446711
340	322.45838207845
344	322.782038086725
348	323.10157003285
352	323.417169414915
356	323.728895413606
360	324.036833474105
364	324.341153268468
368	324.64192989534
372	324.93923382043
376	325.233131370274
380	325.523685005309
384	325.810953458654
388	326.094991750247
392	326.375851054414
396	326.653578381915
400	326.928216048271
404	327.199800952161
408	327.468364213439
412	327.733930000465
416	327.996513361471
420	328.2561234811
424	328.512763672533
428	328.766432351005
432	329.017124796577
436	329.264833955049
440	329.509552314204
444	329.751273763151
448	329.989993821006
452	330.225711083538
456	330.458427723282
460	330.688149455732
464	330.914886000051
468	331.138651278206
472	331.359461503048
476	331.577336407016
480	331.792299495649
484	332.004375151771
488	332.213591821648
492	332.41997956562
496	332.623571270023
500	332.824401435952
504	333.022504497638
508	333.217890639569
512	333.410383585124
516	333.600255332084
520	333.787544575026
524	333.972291934783
528	334.154538231855
532	334.334325623017
536	334.511601210482
540	334.686437394588
544	334.85893766309
548	335.029144619856
552	335.197101314647
556	335.362850792731
560	335.525880776348
564	335.686762527079
568	335.845562625163
572	336.002324284009
576	336.157090185833
580	336.309903328704
584	336.460806742085
588	336.609842770783
592	336.757054086536
596	336.902367191291
600	337.045385115925
604	337.186706137705
608	337.326372960602
612	337.464382720637
616	337.600653448109
620	337.735397482238
624	337.868545174773
628	337.999941248404
632	338.129876322326
636	338.258455736446
640	338.385722094708
644	338.511510161771
648	338.635797312837
652	338.758903149199
656	338.880705106194
660	339.00131233998
664	339.12087181705
668	339.238897457901
672	339.355760172201
676	339.471716716222
680	339.5868147378
684	339.701104324287
688	339.814593007138
692	339.926814273842
696	340.038372245118
700	340.149086287721
704	340.259234510224
708	340.368706052255
712	340.477452957004
716	340.585823973585
720	340.69401375706
724	340.801893887897
728	340.909371085184
732	341.016744288983
736	341.124020191973
740	341.231198350193
744	341.338671675645
748	341.446282551476
752	341.553770117903
756	341.661782071298
760	341.770178016119
764	341.879051222752
768	341.988535444533
772	342.098536755805
776	342.209028046701
780	342.319972808138
784	342.431397133496
788	342.543074167739
792	342.65471718852
796	342.766534958251
800	342.878178591613
804	342.989234564123
808	343.100009921741
812	343.21015919089
816	343.319298718191
820	343.427719338324
824	343.535017073377
828	343.640650435051
832	343.745108338085
836	343.848452426267
840	343.950485682228
844	344.051536472095
848	344.15178045684
852	344.251272617393
856	344.349593772167
860	344.447319278033
864	344.544258191797
868	344.640333249457
872	344.736037984904
876	344.831457895172
880	344.926519512643
884	345.021296850368
888	345.115778279392
892	345.209954040621
896	345.30376333695
900	345.397090898699
904	345.490148739457
908	345.582928485652
912	345.675435678044
916	345.767662011182
920	345.85959252311
924	345.951226489784
928	346.042581621127
932	346.133660787907
936	346.224463661106
940	346.314989628825
944	346.40523906
948	346.495213602299
952	346.584913564079
956	346.674338413453
960	346.763494033583
964	346.852377765895
968	346.940991834769
972	347.029342281088
976	347.117425715307
980	347.205248516871
984	347.292813342395
988	347.38011741964
992	347.467172714246
996	347.553975093069
1000	347.640526307614
1004	347.726836151427
1008	347.812899440673
1012	347.898709949712
1016	347.984280125106
1020	348.06961575545
1024	348.154725196294
1028	348.239603826955
1032	348.324265885752
1036	348.408706012823
1040	348.492930502565
1044	348.576944285547
1048	348.660744958981
1052	348.744289454021
1056	348.827586306565
1060	348.910681467195
1064	348.993576027727
1068	349.076270065753
1072	349.158769172234
1076	349.241070548882
1080	349.323180103417
1084	349.405096669685
1088	349.486822212984
1092	349.56836021741
1096	349.649708758654
1100	349.730874428989
1104	349.811854448104
1108	349.892652317822
1112	349.973269858215
1116	350.053706421911
1120	350.133967036467
1124	350.214049371484
1128	350.293957429573
1132	350.373691327572
1136	350.453251658191
1140	350.532641725922
1144	350.611859795259
1148	350.690909886854
1152	350.769790811986
1156	350.848505404299
1160	350.927054099021
1164	351.005438512927
1168	351.083660423776
1172	351.161720303457
1176	351.239621289351
1180	351.317362600743
1184	351.394948145181
1188	351.472376350043
1192	351.549650815391
1196	351.62677018188
1200	351.70373630048
1204	351.780548969951
1208	351.857208681823
1212	351.933715688785
1216	352.010070033267
1220	352.08627202154
1224	352.162321624372
1228	352.238219241339
1232	352.313926361272
1236	352.389467537797
1240	352.464858735638
1244	352.540100660723
1248	352.615193097874
1252	352.690136586479
1256	352.764931157246
1260	352.83957711239
1264	352.914074705832
1268	352.988423992773
1272	353.062625353891
1276	353.136678722857
1280	353.210584633249
1284	353.284342881603
1288	353.35795403999
1292	353.431417946205
1296	353.504735346248
1300	353.577906098269
1304	353.650931241284
1308	353.723810604484
1312	353.796545498779
1316	353.869135700434
1320	353.941582513054
1324	354.013885679559
1328	354.086046146293
1332	354.158063710854
1336	354.229938912169
1340	354.301671562724
1344	354.373261737808
1348	354.444709305804
1352	354.516014044655
1356	354.587175867838
1360	354.658194443449
1364	354.729069710856
1368	354.799801355245
1372	354.870389325953
1376	354.940833377874
1380	355.011133461105
1384	355.081289403189
1388	355.151301151607
1392	355.221168590023
1396	355.290891663397
1400	355.360470294033
1404	355.429904425854
1408	355.499194007376
1412	355.568338982803
1416	355.63733931894
1420	355.706194960337
1424	355.774905886796
1428	355.843472061841
1432	355.911893477688
1436	355.980170190913
1440	356.048302243924
1444	356.116289899527
1448	356.184133326473
1452	356.251832908323
1456	356.319389063504
1460	356.38680201207
1464	356.45407241356
1468	356.521200189761
1472	356.588185778674
1476	356.655029053788
1480	356.721730060098
1484	356.788288589679
1488	356.854704530686
1492	356.920977457028
1496	356.987107348842
1500	357.053093653747
1504	357.118936387441
1508	357.184635121232
1512	357.25018974935
1516	357.315600052833
1520	357.380865797883
1524	357.44598694872
1528	357.510963201219
1532	357.575794590764
1536	357.64048088803
1540	357.705022065134
1544	357.769417999828
1548	357.833668603557
1552	357.897773845895
1556	357.961733583467
1560	358.025547838364
1564	358.089216491261
1568	358.152739535381
1572	358.216116900612
1576	358.279348553273
1580	358.342434469277
1584	358.405374596182
1588	358.468168940161
1592	358.530817461743
1596	358.593320166211
1600	358.655677037462
1604	358.717888078445
1608	358.779953287226
1612	358.841872673645
1616	358.903646239247
1620	358.965274007297
1624	359.026755982211
1628	359.088092194668
1632	359.149282664456
1636	359.210327417574
1640	359.271226503465
1644	359.331979929969
1648	359.392587780922
1652	359.453050053154
1656	359.513335821535
1660	359.573475669411
1664	359.633469852557
1668	359.693318438462
1672	359.753021447992
1676	359.812579008359
1680	359.871991106059
1684	359.931257869774
1688	359.990379320392
1692	360.049355554421
1696	360.108186645493
1700	360.166872637712
1704	360.225413677922
1708	360.283809759837
1712	360.342061051123
1716	360.400167563534
1720	360.458129431276
1724	360.515946724794
1728	360.573619516964
1732	360.631147959811
1736	360.688532060316
1740	360.745772020288
1744	360.802867839895
1748	360.859819693925
1752	360.91662764596
1756	360.973291803602
1760	361.029812319789
1764	361.086189219207
1768	361.142422741376
1772	361.198512872616
1776	361.254459837461
1780	361.310263692245
1784	361.365924591162
1788	361.421442692702
1792	361.476818046316
1796	361.532050946677
1800	361.587141359794
1804	361.642089573285
1808	361.696895625487
1812	361.751559720504
1816	361.806081999067
1820	361.860462549439
1824	361.914701644883
1828	361.968799272314
1832	362.022755735751
1836	362.076571053178
1840	362.130245462926
1844	362.183779086242
1848	362.23717205116
1852	362.290424620876
1856	362.343536808182
1860	362.396508965673
1864	362.449341094687
1868	362.502033504962
1872	362.554585924629
1876	362.606998219154
1880	362.659270452406
1884	362.71140237272
1888	362.763388903341
1892	362.815232970773
1896	362.866934575017
1900	362.918488342933
1904	362.969891033351
1908	363.021146253668
1912	363.072254003884
1916	363.123203003399
1920	363.173951266884
1924	363.224545648784
1928	363.274985342271
1932	363.325269488288
1936	363.375398884984
1940	363.425363436141
1944	363.475175137497
1948	363.524835703307
1952	363.57434476971
1956	363.623702336708
1960	363.672908404299
1964	363.721962972483
1968	363.770866041262
1972	363.817695890591
1976	363.864257353523
1980	363.910818816454
1984	363.957380279386
1988	364.003941742318
1992	364.050460580219
1996	364.096975899235
2000	364.143491218251
2004	364.190006537267
2008	364.236521856283
2012	364.283037175299
2016	364.329552494315
2020	364.376067813331
2024	364.422583132347
2028	364.465417309263
2032	364.507107192614
2036	364.548797075965
2040	364.590486959315
2044	364.632176842666
2048	364.673821679526
2052	364.715449819306
2056	364.757077959086
2060	364.798706098866
2064	364.840334238646
2068	364.881962378426
2072	364.923590518206
2076	364.965191516116
2080	365.006783768141
2084	365.048328892432
2088	365.089828134602
2092	365.131327376773
2096	365.172826618943
2100	365.214325861114
2104	365.255825103284
2108	365.297324345455
2112	365.338823587625
2116	365.380322829796
2120	365.421822071966
2124	365.463321314137
2128	365.504820556307
2132	365.546319798478
2136	365.587819040648
2140	365.627268897424
2144	365.664804973185
2148	365.70230595544
2152	365.739806937695
2156	365.77730791995
2160	365.814808902204
2164	365.852289501639
2168	365.889729864216
2172	365.927170226793
2176	365.96461058937
2180	366.002050951947
2184	366.039491314524
2188	366.076931677102
2192	366.114372039679
2196	366.151812402256
2200	366.189252764833
2204	366.22669312741
2208	366.264133489987
2212	366.301573852565
2216	366.339014215142
2220	366.376446731207
2224	366.413830670072
2228	366.451214608937
2232	366.488598547802
2236	366.525939888029
2240	366.563194164772
2244	366.600448441514
2248	366.637702718257
2252	366.674313452265
2256	366.70934857205
2260	366.744383691834
2264	366.779418811619
2268	366.814453931404
2272	366.849489051188
2276	366.884524170973
2280	366.919559290758
2284	366.954594410543
2288	366.989629530327
2292	367.024664650112
2296	367.059699769897
2300	367.094734889681
2304	367.129770009466
2308	367.164805129251
2312	367.199840249035
2316	367.23487536882
2320	367.269910488605
2324	367.30494560839
2328	367.339980728174
2332	367.375015847959
2336	367.410050967744
2340	367.445086087528
2344	367.480121207313
2348	367.515156327098
2352	367.550191446883
2356	367.585226566667
2360	367.62021275638
2364	367.655138721893
2368	367.689091958978
2372	367.722975286852
2376	367.756788705517
2380	367.790532214971
2384	367.824205815215
2388	367.857803619676
2392	367.891311704324
2396	367.924749885824
2400	367.958118164175
2404	367.991416539378
2408	368.024645011432
2412	368.057803580338
2416	368.090892246095
2420	368.123911008703
2424	368.156859868163
2428	368.189738824475
2432	368.222547877638
2436	368.255287027652
2440	368.287956274518
2444	368.320555618236
2448	368.353085058804
2452	368.385544596225
2456	368.417934230496
2460	368.45025396162
2464	368.482503789594
2468	368.514683714421
2472	368.546793736098
2476	368.578833854627
2480	368.610804070008
2484	368.64270438224
2488	368.674534791323
2492	368.706267684827
2496	368.737926650377
2500	368.769515712074
2504	368.801034869917
2508	368.832484123906
2512	368.863863474042
2516	368.895172920325
2520	368.926377410127
2524	368.957487636809
2528	368.988527936558
2532	369.019498309375
2536	369.05039875526
2540	369.081229274211
2544	369.111989866231
2548	369.142680531317
2552	369.173301269472
2556	369.203852080693
2560	369.234332964982
2564	369.264743922339
2568	369.295084952762
2572	369.325356056254
2576	369.355557232812
2580	369.385688482439
2584	369.415749805132
2588	369.445741200893
2592	369.475435207975
2596	369.504884189645
2600	369.534249513153
2604	369.563531178497
2608	369.592718955896
2612	369.621772682079
2616	369.650742568153
2620	369.679622992857
2624	369.70841053539
2628	369.737114192658
2632	369.765733964661
2636	369.794269851399
2640	369.822721852871
2644	369.851089969079
2648	369.879341484486
2652	369.907502918843
2656	369.935580349759
2660	369.963573777233
2664	369.991483201267
2668	370.01930862186
2672	370.047050039012
2676	370.074707452723
2680	370.102280862994
2684	370.129770269823
2688	370.157175673211
2692	370.184460493589
2696	370.211653334009
2700	370.238762040005
2704	370.265786611579
2708	370.292717696773
2712	370.319546265262
2716	370.346290618046
2720	370.372950755124
2724	370.399347929551
2728	370.422329803186
2732	370.445218820848
2736	370.468014982538
2740	370.490718288256
2744	370.513328738001
2748	370.535846331775
2752	370.558271069576
2756	370.580602951405
2760	370.602841977262
2764	370.624988147146
2768	370.647041461059
2772	370.669001918999
2776	370.690869520967
2780	370.712644266962
2784	370.734326156986
2788	370.755915191037
2792	370.777411369116
2796	370.798814691223
2800	370.820125157358
2804	370.84134276752
2808	370.862467521711
2812	370.883499419929
2816	370.904706242576
2820	370.928084537494
2824	370.951457761974
2828	370.974825916016
2832	370.99818899962
2836	371.021547012786
2840	371.044899955515
2844	371.068247827805
2848	371.091590629658
2852	371.114928361073
2856	371.138261022051
2860	371.16158861259
2864	371.18490981681
2868	371.2080887481
2872	371.231259078205
2876	371.254420807124
2880	371.277573934856
2884	371.300718461403
2888	371.323854386764
2892	371.346981710939
2896	371.370100433928
2900	371.393210555732
2904	371.416312076349
2908	371.439404995781
2912	371.462489314026
2916	371.485565031086
2920	371.50863214696
2924	371.531690661647
2928	371.554740575149
2932	371.577781887466
2936	371.600814598596
2940	371.62383870854
2944	371.646854217298
2948	371.669861124871
2952	371.692859431258
2956	371.715849136458
2960	371.738830240473
2964	371.761802743302
2968	371.784766644945
2972	371.807721945402
2976	371.830668644673
2980	371.853606742759
2984	371.876536239658
2988	371.899457135372
2992	371.922369429899
2996	371.945273123241
3000	371.968168215397
3004	371.991054706367
3008	372.013932596151
3012	372.036801884749
3016	372.059662572161
3020	372.082514658388
3024	372.105358143428
3028	372.128193027283
3032	372.151019309951
3036	372.173836991434
3040	372.196646071731
3044	372.218595811162
3048	372.240009491437
3052	372.261367647394
3056	372.282670279032
3060	372.303917386352
3064	372.325108969354
3068	372.346245028038
3072	372.367325562403
3076	372.38835057245
3080	372.409320058178
3084	372.430234019588
3088	372.45109245668
3092	372.471895369454
3096	372.492642757909
3100	372.513334622046
3104	372.533970961864
3108	372.554551777365
3112	372.575077068547
3116	372.59554683541
3120	372.615961077956
3124	372.636319796183
3128	372.656622990091
3132	372.676870659682
3136	372.697062804954
3140	372.717199425907
3144	372.737280522543
3148	372.75730609486
3152	372.777276142859
3156	372.797190666539
3160	372.817049665901
3164	372.836853140945
3168	372.85660109167
3172	372.876293518078
3176	372.895930420166
3180	372.915511797937
3184	372.935037651389
3188	372.954507980523
3192	372.973922785339
3196	372.993282065836
3200	373.012585822015
3204	373.031834053875
3208	373.051026761418
3212	373.070163944641
3216	373.089245603547
3220	373.108271738134
3224	373.127242348403
3228	373.146157434354
3232	373.165016995986
3236	373.1838210333
3240	373.202569546296
3244	373.221262534973
3248	373.239899999332
3252	373.258481939373
3256	373.277008355096
3260	373.2954792465
3264	373.313894613585
3268	373.332254456353
3272	373.350558774802
3276	373.368807568933
3280	373.387000838745
3284	373.405138584239
3288	373.423220805415
3292	373.441247502273
3296	373.459218674812
3300	373.477134323033
3304	373.494994446935
3308	373.51279904652
3312	373.530548121786
3316	373.548241672733
3320	373.565879699362
3324	373.583462201673
3328	373.600989179666
3332	373.61846063334
3336	373.635876562696
3340	373.653236967734
3344	373.670541848453
3348	373.687791204854
3352	373.704985036937
3356	373.722123344701
3360	373.739206128147
3364	373.756233387275
3368	373.773205122085
3372	373.790121332576
3376	373.806982018748
3380	373.823787180603
3384	373.840536818139
3388	373.857230931357
3392	373.873869520256
3396	373.890452584838
3400	373.9069801251
3404	373.923452141045
3408	373.939868632671
3412	373.956229599979
3416	373.972535042969
3420	373.98878496164
3424	374.004979355993
3428	374.021118226027
3432	374.037201571744
3436	374.053229393142
3440	374.069201690221
3444	374.085118462983
3448	374.100979711426
3452	374.11678543555
3456	374.132535635357
3460	374.148230310845
3464	374.163869462014
3468	374.179453088866
3472	374.194981191399
3476	374.210453769614
3480	374.22587082351
3484	374.241232353088
3488	374.256538358348
3492	374.271788839289
3496	374.287035706624
3500	374.302251576516
3504	374.317413247702
3508	374.332520720183
3512	374.347573993958
3516	374.362573069027
3520	374.37751794539
3524	374.392408623047
3528	374.407245101999
3532	374.422027382245
3536	374.436755463785
3540	374.451429346619
3544	374.466049030747
3548	374.48061451617
3552	374.495125802887
3556	374.509582890898
3560	374.523985780203
3564	374.538334470803
3568	374.552628962696
3572	374.566869255884
3576	374.581055350367
3580	374.595187246143
3584	374.609264943213
3588	374.623288441578
3592	374.637257741237
3596	374.65117284219
3600	374.665033744438
3604	374.678840447979
3608	374.692592952815
3612	374.706291258945
3616	374.719935366369
3620	374.733525275088
3624	374.7470609851
3628	374.760542496407
3632	374.773969809008
3636	374.787342922903
3640	374.800661838093
3644	374.813926554576
3648	374.827137072354
3652	374.840293391426
3656	374.853395511793
3660	374.866443433453
3664	374.879437156408
3668	374.892376680657
3672	374.9052620062
3676	374.918093133037
3680	374.930870061169
3684	374.943592790595
3688	374.956261321315
3692	374.968875653329
3696	374.981435786637
3700	374.99394172124
3704	375.006393457136
3708	375.018790994328
3712	375.031134332813
3716	375.043423472592
3720	375.055658413666
3724	375.067839156034
3728	375.079965699696
3732	375.092038044652
3736	375.104056190902
3740	375.116020138447
3744	375.127929887286
3748	375.139785437419
3752	375.151586788846
3756	375.163333941568
3760	375.175026895583
3764	375.186665650893
3768	375.198250207498
3772	375.209780565396
3776	375.221256724588
3780	375.232678685075
3784	375.244046446856
3788	375.255360009931
3792	375.266619374301
3796	375.277824539964
3800	375.288975506922
3804	375.300072275174
3808	375.31111484472
3812	375.322103215561
3816	375.333037387695
3820	375.343917361124
3824	375.354743135847
3828	375.365514711865
3832	375.376232089176
3836	375.386895267782
3840	375.397504247681
3844	375.408059028876
3848	375.418559611364
3852	375.429005995146
3856	375.439398180223
3860	375.449736166594
3864	375.460019954259
3868	375.470249543219
3872	375.480424933472
3876	375.49054612502
3880	375.500613117862
3884	375.510625911998
3888	375.520584507428
3892	375.530488904153
3896	375.540339102172
3900	375.550200228166
3904	375.561670714483
3908	375.573120657919
3912	375.584550058475
3916	375.595958916151
3920	375.607347230947
3924	375.618715002863
3928	375.630062231899
3932	375.641388918055
3936	375.652695061331
3940	375.663980661726
3944	375.675245719242
3948	375.686490233877
3952	375.697714205633
3956	375.708917634508
3960	375.720100520504
3964	375.731262863619
3968	375.742404663854
3972	375.753525921209
3976	375.764626635685
3980	375.77570680728
3984	375.786766435995
3988	375.797805521829
3992	375.808824064784
3996	375.819822064859
4000	375.830799522054
4004	375.841756436368
4008	375.852692807803
4012	375.863608636357
4016	375.874503922032
4020	375.885378664826
4024	375.896232864741
4028	375.907066521775
4032	375.917879635929
4036	375.928672207203
4040	375.939444235597
4044	375.950195721111
4048	375.960926663745
4052	375.971637063499
4056	375.982326920373
4060	375.992996234366
4064	376.00364500548
4068	376.014273233714
4072	376.024880919067
4076	376.035468061541
4080	376.046034661134
4084	376.056580717847
4088	376.06710623168
4092	376.077611202634
4096	376.088095630707
4100	376.0985595159
4104	376.109002858213
4108	376.119425657646
4112	376.129827914198
4116	376.140209627871
4120	376.150570798664
4124	376.160911426577
4128	376.171231511609
4132	376.181531053762
4136	376.191810053034
4140	376.202068509427
4144	376.212306422939
4148	376.222523793571
4152	376.232720621323
4156	376.242896906195
4160	376.253052648188
4164	376.263187847299
4168	376.273302503531
4172	376.283396616883
4176	376.293470187355
4180	376.303523214947
4184	376.313555699658
4188	376.32356764149
4192	376.333559040442
4196	376.343529896513
4200	376.353480209704
4204	376.363409980016
4208	376.373319207447
4212	376.383207891998
4216	376.393076033669
4220	376.40292363246
4224	376.412750688371
4228	376.422557201402
4232	376.432343171553
4236	376.442108598824
4240	376.451853483215
4244	376.461577824725
4248	376.471281623356
4252	376.480964879106
4256	376.490627591977
4260	376.500269761967
4264	376.509891389078
4268	376.519492473308
4272	376.529073014658
4276	376.538633013128
4280	376.548172468718
4284	376.557691381428
4288	376.567189751258
4292	376.576667578208
4296	376.586124862278
4300	376.595561603468
4304	376.604977801777
4308	376.614310196878
4312	376.623519579933
4316	376.632705215282
4320	376.641867102925
4324	376.651005242862
4328	376.660119635093
4332	376.669210279618
4336	376.678277176436
4340	376.687320325549
4344	376.696339726955
4348	376.705335380655
4352	376.71430728665
4356	376.723255444938
4360	376.73217985552
4364	376.741080518396
4368	376.749957433565
4372	376.758810601029
4376	376.767640020787
4380	376.776445692838
4384	376.785227617184
4388	376.793985793823
4392	376.802720222756
4396	376.811430903983
4400	376.820117837504
4404	376.828781023319
4408	376.837420461428
4412	376.846036151831
4416	376.854628094527
4420	376.863196289518
4424	376.871740736802
4428	376.88026143638
4432	376.888758388253
4436	376.897231592419
4440	376.905681048879
4444	376.914106757633
4448	376.922508718681
4452	376.930886932022
4456	376.939241397658
4460	376.947572115587
4464	376.955879085811
4468	376.964162308328
4472	376.972421783139
4476	376.980657510245
4480	376.988869489644
4484	376.997057721337
4488	377.005222205323
4492	377.013362941604
4496	377.021479930179
4500	377.029573171047
4504	377.03764266421
4508	377.045688409666
4512	377.053710407416
4516	377.061708657461
4520	377.069683159799
4524	377.077633914431
4528	377.085560921356
4532	377.093464180576
4536	377.10134369209
4540	377.109199455898
4544	377.117031471999
4548	377.124839740394
4552	377.132624261084
4556	377.140385034067
4560	377.148122059344
4564	377.155835336915
4568	377.16352486678
4572	377.171190648938
4576	377.178832683391
4580	377.186450970138
4584	377.194045509178
4588	377.201616300513
4592	377.209163344141
4596	377.216686640063
4600	377.224186188279
4604	377.231661988789
4608	377.239114041593
4612	377.246542346691
4616	377.253946904082
4620	377.261327713768
4624	377.268684775748
4628	377.276018090021
4632	377.283327656588
4636	377.29061347545
4640	377.297875546605
4644	377.305113870054
4648	377.312328445797
4652	377.319519273833
4656	377.326686354164
4660	377.333829686789
4664	377.340949271707
4668	377.34804510892
4672	377.355117198426
4676	377.362165540226
4680	377.36919013432
4684	377.376190980708
4688	377.38316807939
4692	377.390121430366
4696	377.397051033636
4700	377.403956889199
4704	377.410838997057
4708	377.417697357208
4712	377.424531969654
4716	377.43154406514
4720	377.438609328987
4724	377.445656187805
4728	377.452684641594
4732	377.459694690355
4736	377.466686334087
4740	377.47365957279
4744	377.480614406465
4748	377.487550835111
4752	377.494468858728
4756	377.501368477316
4760	377.508249690876
4764	377.515112499407
4768	377.52195690291
4772	377.528782901383
4776	377.535590494828
4780	377.542379683245
4784	377.549150466633
4788	377.555902844991
4792	377.562636818322
4796	377.569352386623
4800	377.576049549896
4804	377.582728308141
4808	377.589388661356
4812	377.596030609543
4816	377.602654152701
4820	377.60925929083
4824	377.615846023931
4828	377.622414352003
4832	377.628964275047
4836	377.635495793061
4840	377.642008906047
4844	377.648503614005
4848	377.654979916933
4852	377.661437814833
4856	377.667877307705
4860	377.674298395547
4864	377.680701078361
4868	377.687085356146
4872	377.693451228903
4876	377.69979869663
4880	377.70612775933
4884	377.712438417
4888	377.718730669642
4892	377.725004517255
4896	377.731259959839
4900	377.737496997395
4904	377.743715629922
4908	377.74991585742
4912	377.756097679889
4916	377.76226109733
4920	377.768406109743
4924	377.774532717126
4928	377.780640919481
4932	377.786730716807
4936	377.792802109104
4940	377.798855096373
4944	377.804889678613
4948	377.810905855825
4952	377.816903628007
4956	377.822882995161
4960	377.828843957286
4964	377.834786514383
4968	377.840710666451
4972	377.84661641349
4976	377.852503755501
4980	377.858372692483
4984	377.864223224436
4988	377.87005535136
4992	377.875869073256
4996	377.881664390123
5000	377.887441301961
5004	377.893199808771
5008	377.898939910552
5012	377.904661607304
5016	377.910364899028
5020	377.916049785723
5024	377.921716267389
5028	377.927364344027
5032	377.932994015636
5036	377.938605282216
5040	377.944198143767
5044	377.94977260029
5048	377.955328651784
5052	377.960866298249
5056	377.966385539686
5060	377.971886376094
5064	377.977368807474
5068	377.982832833824
5072	377.988278455146
5076	377.993705671439
5080	377.999114482704
5084	378.00450488894
5088	378.009876890147
5092	378.015230486325
5096	378.020565677475
5100	378.025882463596
5104	378.031180844689
5108	378.036460820753
5112	378.041722391788
5116	378.046965557794
5120	378.052222856731
5124	378.057818050518
5128	378.063402402721
5132	378.068975913339
5136	378.074538582373
5140	378.080090409823
5144	378.085631395689
5148	378.09116153997
5152	378.096680842668
5156	378.102189303781
5160	378.107686923309
5164	378.113173701254
5168	378.118649637614
5172	378.12411473239
5176	378.129568985582
5180	378.135012397189
5184	378.140444967213
5188	378.145866695652
5192	378.151277582506
5196	378.156677627777
5200	378.162066831463
5204	378.167445193565
5208	378.172812714083
5212	378.178169393017
5216	378.183515230366
5220	378.188850226131
5224	378.194174380312
5228	378.199487692909
5232	378.204790163921
5236	378.210081793349
5240	378.215362581193
5244	378.220632527453
5248	378.225891632128
5252	378.231139895219
5256	378.236377316726
5260	378.241603896649
5264	378.246819634987
5268	378.252024531742
5272	378.257218586912
5276	378.262401800497
5280	378.267574172499
5284	378.272735702916
5288	378.277886391749
5292	378.283026238998
5296	378.288155244662
5300	378.293273408743
5304	378.298380731239
5308	378.30347721215
5312	378.308562851478
5316	378.313637649221
5320	378.31870160538
5324	378.323754719955
5328	378.328796992946
5332	378.333828424352
5336	378.338849014174
5340	378.343858762412
5344	378.348857669066
5348	378.353845734135
5352	378.35882295762
5356	378.363789339521
5360	378.368744879838
5364	378.37368957857
5368	378.378623435719
5372	378.383546451283
5376	378.388458625262
5380	378.393359957658
5384	378.398250448469
5388	378.403130097696
5392	378.407998905339
5396	378.412856871397
5400	378.417703995871
5404	378.422540278761
5408	378.427365720067
5412	378.432180319789
5416	378.436984077926
5420	378.441776994479
5424	378.446559069448
5428	378.451330302833
5432	378.456090694633
5436	378.460840244849
5440	378.465578953481
5444	378.470306820528
5448	378.475023845992
5452	378.479730029871
5456	378.484425372166
5460	378.489109872876
5464	378.493783532003
5468	378.498446349545
5472	378.503098325503
5476	378.507739459877
5480	378.512369752666
5484	378.516989203871
5488	378.521671341002
5492	378.526394089208
5496	378.531108663977
5500	378.535815065309
5504	378.540513293205
5508	378.545203347664
5512	378.549885228687
5516	378.554558936273
5520	378.559224470422
5524	378.563881831135
5528	378.568531018412
5532	378.573172032251
5536	378.577804872655
5540	378.582429539621
5544	378.587046033151
5548	378.591654353244
5552	378.596254499901
5556	378.600846473121
5560	378.605430272905
5564	378.610005899252
5568	378.614573352162
5572	378.619132631636
5576	378.623683737673
5580	378.628226670273
5584	378.632761429437
5588	378.637288015165
5592	378.641806427455
5596	378.646316666309
5600	378.650818731727
5604	378.655312623708
5608	378.659798342252
5612	378.66427588736
5616	378.668745259031
5620	378.673206457266
5624	378.677659482064
5628	378.682104333425
5632	378.68654101135
5636	378.690969515838
5640	378.69538984689
5644	378.699802004505
5648	378.704205988683
5652	378.708601799425
5656	378.71298943673
5660	378.717368900599
5664	378.721740191031
5668	378.726103308026
5672	378.730458251585
5676	378.734805021707
5680	378.739143618393
5684	378.743474041642
5688	378.747796291454
5692	378.75211036783
5696	378.756416270769
5700	378.760714000272
5704	378.765003556338
5708	378.769284938967
5712	378.77355814816
5716	378.777823183916
5720	378.782080046236
5724	378.786328735119
5728	378.790569250566
5732	378.794801592575
5736	378.799025761149
5740	378.803241756285
5744	378.807449577985
5748	378.811649226249
5752	378.815840701076
5756	378.820024002466
5760	378.82419913042
5764	378.828366084937
5768	378.832524866017
5772	378.836675473661
5776	378.840817907869
5780	378.844952168639
5784	378.849078255973
5788	378.853196169871
5792	378.857305910332
5796	378.861407477356
5800	378.865500870944
5804	378.869586091095
5808	378.873663137809
5812	378.877732011087
5816	378.881792710929
5820	378.885845237333
5824	378.889889590302
5828	378.893925769833
5832	378.897953775928
5836	378.901973608586
5840	378.905985267808
5844	378.909988753593
5848	378.913984065942
5852	378.917972093545
5856	378.921959055849
5860	378.925938017227
5864	378.929908977679
5868	378.933871937205
5872	378.937826895806
5876	378.941773853481
5880	378.94571281023
5884	378.949643766054
5888	378.953566720952
5892	378.957481674924
5896	378.96138862797
5900	378.965287580091
5904	378.969178531286
5908	378.973061481555
5912	378.976936430899
5916	378.980803379317
5920	378.984662326809
5924	378.988513273375
5928	378.992356219016
5932	378.99619116373
5936	379.00001810752
5940	379.003837050383
5944	379.007647992321
5948	379.011450933333
5952	379.015245873419
5956	379.019032812579
5960	379.022811750814
5964	379.026582688123
5968	379.030345624507
5972	379.034100559964
5976	379.037847494496
5980	379.041586428102
5984	379.045317360783
5988	379.049040292538
5992	379.052755223367
5996	379.05646215327
6000	379.060161082248
6004	379.063852010299
6008	379.067534937426
6012	379.071209863626
6016	379.074876788901
6020	379.07853571325
6024	379.082186636673
6028	379.08582955917
6032	379.089464480742
6036	379.093091401388
6040	379.096710321108
6044	379.100321239903
6048	379.103924157772
6052	379.107519074715
6056	379.111105990733
6060	379.114684905824
6064	379.11825581999
6068	379.12181873323
6072	379.125373645545
6076	379.128920556934
6080	379.132459467397
6084	379.135990376934
6088	379.139513285546
6092	379.143028193232
6096	379.146535099992
6100	379.150034005826
6104	379.153524910735
6108	379.157007814718
6112	379.160482717775
6116	379.163949619907
6120	379.167408521113
6124	379.170859421393
6128	379.174302320747
6132	379.177737219176
6136	379.181164116679
6140	379.184583013256
6144	379.187993908908
6148	379.191396803633
6152	379.194791697433
6156	379.198178590308
6160	379.201557482256
6164	379.204928373279
6168	379.208291263376
6172	379.211646152548
6176	379.214993040793
6180	379.218331928113
6184	379.221662814508
6188	379.224985699976
6192	379.228300584519
6196	379.231607468136
6200	379.234906350827
6204	379.238197232593
6208	379.241480113433
6212	379.244754993347
6216	379.248021872336
6220	379.251361150008
6224	379.254742638198
6228	379.258118912161
6232	379.261489971897
6236	379.264855817405
6240	379.268216448687
6244	379.271571865741
6248	379.274922068569
6252	379.278267057169
6256	379.281606831542
6260	379.284941391688
6264	379.288270737607
6268	379.291594869299
6272	379.294913786764
6276	379.298227490002
6280	379.301535979013
6284	379.304839253797
6288	379.308137314353
6292	379.311430160683
6296	379.314717792785
6300	379.318000210661
6304	379.321277414309
6308	379.32454940373
6312	379.327816178924
6316	379.331077739891
6320	379.334334086631
6324	379.337585219144
6328	379.34083113743
6332	379.344071841489
6336	379.34730733132
6340	379.350537606925
6344	379.353762668302
6348	379.356982515453
6352	379.360197148376
6356	379.363406567073
6360	379.366610771542
6364	379.369809761784
6368	379.373003537799
6372	379.376192099587
6376	379.379375447148
6380	379.382553580482
6384	379.385726499588
6388	379.388894204468
6392	379.39205669512
6396	379.395213971546
6400	379.398366033744
6404	379.401512881716
6408	379.40465451546
6412	379.407790934977
6416	379.410922140267
6420	379.41404813133
6424	379.417168908166
6428	379.420284470775
6432	379.423394819157
6436	379.426499953312
6440	379.429599873239
6444	379.43269457894
6448	379.435784070413
6452	379.43886834766
6456	379.441947410679
6460	379.445021259471
6464	379.448089894036
6468	379.451153314374
6472	379.454211520485
6476	379.457264512369
6480	379.460312290026
6484	379.463354853456
6488	379.466392202659
6492	379.469424337634
6496	379.472451258383
6500	379.475472964904
6504	379.478489457199
6508	379.481500735266
6512	379.484506799106
6516	379.487507648719
6520	379.490503284105
6524	379.493493705264
6528	379.496478912196
6532	379.499458904901
6536	379.502433683379
6540	379.505403247629
6544	379.508367597653
6548	379.511326733449
6552	379.514280655019
6556	379.517229362361
6560	379.520172855477
6564	379.523111134365
6568	379.526044199026
6572	379.52897204946
6576	379.531894685667
6580	379.534812107647
6584	379.540360357103
6588	379.562277849038
6592	379.584599982294
6596	379.607326756871
6600	379.630458172768
6604	379.653994229986
6608	379.677934928524
6612	379.702280268384
6616	379.727030249564
6620	379.752184872064
6624	379.777744135886
6628	379.803708041028
6632	379.830076587491
6636	379.856849775275
6640	379.884027604379
6644	379.911610074804
6648	379.93959718655
6652	379.967988939617
6656	379.996785334004
6660	380.025986369712
6664	380.055592046741
6668	380.085602365091
6672	380.116017324761
6676	380.146836925752
6680	380.178061168064
6684	380.209690051696
6688	380.241723576649
6692	380.274161742923
6696	380.307004550518
6700	380.340251999433
6704	380.373904089669
6708	380.407960821226
6712	380.442422194104
6716	380.477288208302
6720	380.512558863821
6724	380.542966142298
6728	380.564660349696
6732	380.586097334774
6736	380.607184590345
6740	380.627993443447
6744	380.648631110428
6748	380.66898583306
6752	380.689213685347
6756	380.709224116152
6760	380.729100464542
6764	380.748870420868
6768	380.768539041763
6772	380.788099765394
6776	380.807701778893
6780	380.8270854268
6784	380.846587807854
6788	380.866015679951
6792	380.885423414126
6796	380.904906226394
6800	380.924379075285
6804	380.9438362948
6808	380.963457113895
6812	380.983034524544
6816	381.002617643939
6820	381.022312076586
6824	381.042144541344
6828	381.062039697289
6832	381.081881741045
6836	381.101837468584
6840	381.121949416739
6844	381.14221758551
6848	381.162475257468
6852	381.182820655031
6856	381.203232594505
6860	381.223784592884
6864	381.244489879637
6868	381.265324032793
6872	381.286226712107
6876	381.307273155494
6880	381.328366817255
6884	381.349538053557
6888	381.370860131282
6892	381.39233305043
6896	381.413956810999
6900	381.435731412991
6904	381.457552426162
6908	381.479495708487
6912	381.501567261388
6916	381.523764432476
6920	381.54611106905
6924	381.568565000014
6928	381.591129975792
6932	381.613843819231
6936	381.636706530331
6940	381.659718109091
6944	381.682853619879
6948	381.70608422465
6952	381.72801714773
6956	381.749294854168
6960	381.770672900429
6964	381.792151286515
6968	381.813730012425
6972	381.835409078159
6976	381.857183144343
6980	381.879051730628
6984	381.901020875945
6988	381.923090580293
6992	381.945260843672
6996	381.967531666082
7000	381.989903047523
7004	382.012374987995
7008	382.034947487499
7012	382.057620546033
7016	382.080394163599
7020	382.103268340196
7024	382.126243075824
7028	382.149318370483
7032	382.172478201385
7036	382.195730522279
7040	382.219084063205
7044	382.242538824163
7048	382.266094805154
7052	382.289752006177
7056	382.313510427231
7060	382.337370068318
7064	382.361330929438
7068	382.385393010589
7072	382.409556311773
7076	382.433820832989
7080	382.458186574236
7084	382.482653535517
7088	382.507221716829
7092	382.531891118173
7096	382.55666173955
7100	382.581533580959
7104	382.6065066424
7108	382.631580923873
7112	382.656756425378
7116	382.682033146916
7120	382.707411088486
7124	382.732890250088
7128	382.758470631722
7132	382.784152233388
7136	382.809935055086
7140	382.835819096817
7144	382.861804358579
7148	382.887890840374
7152	382.914078542201
7156	382.940367464061
7160	382.966757605952
7164	382.993248967876
7168	383.019841549832
7172	383.04653535182
7176	383.07333037384
7180	383.100226615892
7184	383.127224077976
7188	383.154322760093
7192	383.181522662242
7196	383.208823784423
7200	383.236226126636
7204	383.263729688881
7208	383.291334471159
7212	383.319040473469
7216	383.346847695811
7220	383.374756138185
7224	383.402765800591
7228	383.430876683029
7232	383.4590887855
7236	383.487402108003
7240	383.515816650537
7244	383.544332413105
7248	383.572949395704
7252	383.601667598335
7256	383.630487020999
7260	383.659407663695
7264	383.688429526423
7268	383.717552609183
7272	383.746776911975
7276	383.7761024348
7280	383.803945593467
7284	383.828396843149
7288	383.852828397345
7292	383.877240256054
7296	383.901632419277
7300	383.926004887013
7304	383.950357659263
7308	383.974690736026
7312	383.999004117302
7316	384.023297803093
7320	384.047571793397
7324	384.071826088214
7328	384.096060687545
7332	384.120275591389
7336	384.144470799747
7340	384.168646312618
7344	384.192802130003
7348	384.216938251902
7352	384.241054678314
7356	384.265151409239
7360	384.289228444678
7364	384.313285784631
7368	384.337323429097
7372	384.361336864704
7376	384.385318400344
7380	384.409279816094
7384	384.433221111953
7388	384.457142287921
7392	384.481043344
7396	384.504924280187
7400	384.528785096485
7404	384.552625792892
7408	384.576446369408
7412	384.600246826034
7416	384.624027162769
7420	384.647787379614
7424	384.671527476569
7428	384.695247453633
7432	384.718947310807
7436	384.74262704809
7440	384.766286665483
7444	384.789926162985
7448	384.813545540597
7452	384.837139291285
7456	384.86070975668
7460	384.884259956568
7464	384.907789890949
7468	384.931299559823
7472	384.954788963189
7476	384.978258101048
7480	385.0017069734
7484	385.025135580244
7488	385.048543921582
7492	385.071931997411
7496	385.095299807734
7500	385.118647352549
7504	385.141974631857
7508	385.165271382198
7512	385.188533045506
7516	385.211774100998
7520	385.234994548675
7524	385.258194388535
7528	385.28137362058
7532	385.304532244809
7536	385.327670261222
7540	385.35078766982
7544	385.373884470601
7548	385.396960663566
7552	385.420016248716
7556	385.44305122605
7560	385.466065595568
7564	385.48905935727
7568	385.512032511157
7572	385.534967877932
7576	385.557867132914
7580	385.580745410461
7584	385.603602710571
7588	385.626439033246
7592	385.649254378484
7596	385.672048746287
7600	385.694818236493
7604	385.717550203671
7608	385.740260978595
7612	385.760767884689
7616	385.781154881086
7620	385.801467191878
7624	385.821679477621
7628	385.841809439219
7632	385.861864779673
7636	385.881845498982
7640	385.901751597147
7644	385.921583074168
7648	385.941339930045
7652	385.961022164777
7656	385.980629778365
7660	386.000162770808
7664	386.019621142107
7668	386.039004892262
7672	386.058314021272
7676	386.077548529138
7680	386.09670841586
7684	386.115793681438
7688	386.134804325871
7692	386.153740349159
7696	386.172601751304
7700	386.191388532304
7704	386.21010069216
7708	386.228738230871
7712	386.247301148438
7716	386.265789444861
7720	386.284175798742
7724	386.302466954199
7728	386.320683567653
7732	386.338825639106
7736	386.356893168557
7740	386.374886156006
7744	386.392804601452
7748	386.410645238268
7752	386.428386252705
7756	386.44605277292
7760	386.463644798911
7764	386.48116233068
7768	386.498605368227
7772	386.51597391155
7776	386.533267960652
7780	386.55048751553
7784	386.567632576186
7788	386.584703142619
7792	386.601699214829
7796	386.618620792817
7800	386.635467876582
7804	386.652240466125
7808	386.668934628802
7812	386.685531231033
7816	386.70205337685
7820	386.718501066254
7824	386.734874299244
7828	386.751123072437
7832	386.767284154259
7836	386.783370872893
7840	386.799383228338


==> tiks/datta1d/all-outs-24.tsv <==
0	293.150000000103
4	293.150004587406
8	293.15019998522
12	293.151754171083
16	293.15679711692
20	293.167133124289
24	293.182498940314
28	293.205047328024
32	293.238364402501
36	293.28465039771
40	293.346809853964
44	293.427409514877
48	293.528399885852
52	293.651537342934
56	293.797732004838
60	293.967377281271
64	294.160362951083
68	294.376024084621
72	294.613371016219
76	294.871055399519
80	295.147722724455
84	295.441784170236
88	295.751741486674
92	296.076016553902
96	296.413115260075
100	296.76161329681
104	297.120115846117
108	297.487423151997
112	297.86223685724
116	298.243527584761
120	298.630541547875
124	299.022457082111
128	299.418628762796
132	299.818441363023
136	300.221372534621
140	300.626979918541
144	301.034888414995
148	301.444778143391
152	301.85635455974
156	302.269396190791
160	302.683698503758
164	303.099070588938
168	303.515330342642
172	303.93232418538
176	304.349889616949
180	304.767885556493
184	305.186161500491
188	305.604587558121
192	306.023013220224
196	306.44127862917
200	306.859220676809
204	307.276650288904
208	307.693387674835
212	308.109206278132
216	308.523941184367
220	308.937401539658
224	309.349402587323
228	309.759777337649
232	310.168380199507
236	310.575090504286
240	310.97981209274
244	311.382487559728
248	311.783085776504
252	312.181600319447
256	312.578053506718
260	312.972494542287
264	313.364996828679
268	313.755655547181
272	314.144590896096
276	314.531914712975
280	314.917757742881
284	315.302255897949
288	315.685546070112
292	316.0677620065
296	316.449030136367
300	316.829470810956
304	317.209173045516
308	317.588206340472
312	317.966615243397
316	318.344408080216
320	318.721551279949
324	319.09796633965
328	319.473527773497
332	319.848064106317
336	320.221401560247
340	320.593335474798
344	320.963651320059
348	321.33213480313
352	321.698580379267
356	322.062797562261
360	322.424604775106
364	322.783866209681
368	323.140457523068
372	323.494272452236
376	323.845227599031
380	324.193262091687
384	324.538337036418
388	324.880434906919
392	325.219561100924
396	325.55573746796
400	325.889002539055
404	326.219411741464
408	326.547036439752
412	326.871963208329
416	327.194285845736
420	327.514117750314
424	327.831559493973
428	328.146722343403
432	328.4597425135
436	328.77075432948
440	329.07990900737
444	329.387366775692
448	329.69329227927
452	329.997863012672
456	330.301260981216
460	330.60368048436
464	330.905306062321
468	331.206328281104
472	331.506939336003
476	331.807288616431
480	332.107540956815
484	332.407833578747
488	332.708296034159
492	333.009034149613
496	333.310143927701
500	333.611709387344
504	333.913799960062
508	334.216475691979
512	334.519788221224
516	334.823780410945
520	335.12848583222
524	335.433932006128
528	335.740140645517
532	336.047127566956
536	336.354903782747
540	336.663476105993
544	336.972847656369
548	337.283018328511
552	337.59398502459
556	337.90574202058
560	338.218281138421
564	338.531592163299
568	338.845663000011
572	339.160479869333
576	339.476027683317
580	339.79228988237
584	340.109248972673
588	340.426886370105
592	340.745182591575
596	341.064117516731
600	341.383670283678
604	341.703819848598
608	342.02454464109
612	342.345822761781
616	342.667632257606
620	342.989950912425
624	343.31275564197
628	343.636022304825
632	343.959733865414
636	344.283848575324
640	344.60836957304
644	344.933247544292
648	345.258499734816
652	345.584062771698
656	345.909946284813
660	346.236096707809
664	346.562507862884
668	346.889141060518
672	347.215973720914
676	347.54298417291
680	347.870136181116
684	348.197424109059
688	348.524803769521
692	348.852281328628
696	349.179810967164
700	349.507405303898
704	349.835021022286
708	350.162673192278
712	350.490321892926
716	350.817982150704
720	351.14562110783
724	351.473247498522
728	351.800832321123
732	352.12838202951
736	352.455872103155
740	352.783305894177
744	353.11066218596
748	353.437941655297
752	353.765126333611
756	354.092214778283
760	354.419193468975
764	354.746052897959
768	355.072787959711
772	355.399380296027
776	355.725830425315
780	356.05212148702
784	356.378247482948
788	356.704199078405
792	357.029962438696
796	357.3555332769
800	357.680897127223
804	358.006043455466
808	358.330965781658
812	358.655650270753
816	358.980089090295
820	359.304274555697
824	359.628191362661
828	359.951833992902
832	360.275191999192
836	360.59825297347
840	360.921006674196
844	361.243445467971
848	361.565558786869
852	361.887333931141
856	362.208763701033
860	362.52983899878
864	362.850549339539
868	363.170883482869
872	363.490833079737
876	363.810389121861
880	364.129542114862
884	364.448282636927
888	364.766600331164
892	365.084486748651
896	365.401933921234
900	365.718932646595
904	366.035473829103
908	366.351548901919
912	366.667149577982
916	366.98226695748
920	367.296892338904
924	367.611017912076
928	367.924635440425
932	368.237737158802
936	368.550314797116
940	368.862360193737
944	369.173865526032
948	369.484823027436
952	369.795225005778
956	370.105063862184
960	370.414332111958
964	370.723022401916
968	371.031127518893
972	371.33864058849
976	371.645554643803
980	371.95186267997
984	372.257557996701
988	372.562633994305
992	372.867084111997
996	373.170901712407
1000	373.474081018422
1004	373.776615781485
1008	374.078500248548
1012	374.37972894764
1016	374.680296477602
1020	374.980197214796
1024	375.279425610907
1028	375.577976821355
1032	375.875845892279
1036	376.173027994858
1040	376.469518260203
1044	376.765312212628
1048	377.060405475284
1052	377.354793566925
1056	377.648472264181
1060	377.941437637945
1064	378.233685446781
1068	378.525211852251
1072	378.816013099662
1076	379.106085079596
1080	379.395424271527
1084	379.684026979401
1088	379.971889306219
1092	380.259007815981
1096	380.54537881981
1100	380.830998548452
1104	381.115863552005
1108	381.399970065847
1112	381.683314399545
1116	381.965893044803
1120	382.247702133426
1124	382.528738071422
1128	382.808997301665
1132	383.088475872993
1136	383.367170330596
1140	383.645077035971
1144	383.922192083421
1148	384.198511957795
1152	384.4740327013
1156	384.748749777024
1160	385.022658181259
1164	385.295750864864
1168	385.568018198845
1172	385.839447476229
1176	386.110019311372
1180	386.379708733411
1184	386.648483557309
1188	386.916292923525
1192	387.183067302857
1196	387.448739996448
1200	387.713257158879
1204	387.97650404114
1208	388.238365515727
1212	388.498700971737
1216	388.757189570352
1220	389.01392714194
1224	389.261799774729
1228	389.498679963357
1232	389.735560151985
1236	389.972440340612
1240	390.20932052924
1244	390.446200717867
1248	390.654317133773
1252	390.834531715444
1256	391.014746297114
1260	391.194960878784
1264	391.375175460455
1268	391.555390042125
1272	391.735604623796
1276	391.915819205466
1280	392.096033787136
1284	392.276248368807
1288	392.456462950477
1292	392.636677532148
1296	392.775349314103
1300	392.897358611661
1304	393.019367909218
1308	393.141377206776
1312	393.263386504334
1316	393.385395801891
1320	393.507405099449
1324	393.629414397006
1328	393.751423694564
1332	393.873432992121
1336	393.995442289679
1340	394.117451587237
1344	394.194515447488
1348	394.267663176919
1352	394.34081090635
1356	394.413958635781
1360	394.487106365212
1364	394.560254094643
1368	394.633401824074
1372	394.706549553505
1376	394.779697282935
1380	394.852845012367
1384	394.925992741797
1388	394.99469423975
1392	395.032547712314
1396	395.070401184878
1400	395.108254657442
1404	395.146108130006
1408	395.18396160257
1412	395.221815075134
1416	395.259668547698
1420	395.297522020262
1424	395.335375492827
1428	395.373228965391
1432	395.411082437955
1436	395.435670127193
1440	395.433578403208
1444	395.431486679222
1448	395.429394955237
1452	395.427303231252
1456	395.425211507267
1460	395.423119783282
1464	395.421028059297
1468	395.418936335312
1472	395.416844611327
1476	395.414752887342
1480	395.412661163356
1484	395.410569439371
1488	395.408477715386
1492	395.406385991401
1496	395.404294267416
1500	395.402202543431
1504	395.400110819446
1508	395.398019095461
1512	395.395927371476
1516	395.393835647491
1520	395.391743923505
1524	395.38965219952
1528	395.387560475535
1532	395.371091948857
1536	395.349685564347
1540	395.328279179836
1544	395.306872795325
1548	395.285466410815
1552	395.264060026304
1556	395.242653641793
1560	395.221247257282
1564	395.199840872772
1568	395.178434488261
1572	395.157028103751
1576	395.13562171924
1580	395.114215334729
1584	395.092808950218
1588	395.071402565708
1592	395.049996181197
1596	395.028589796686
1600	395.007183412176
1604	394.985777027665
1608	394.964370643154
1612	394.942964258644
1616	394.921557874133
1620	394.900151489622
1624	394.877437800651
1628	394.847683031085
1632	394.817928261518
1636	394.788173491951
1640	394.758418722385
1644	394.728663952818
1648	394.698909183251
1652	394.669154413684
1656	394.639399644118
1660	394.609644874551
1664	394.579890104984
1668	394.550135335418
1672	394.520380565851
1676	394.490625796284
1680	394.460871026717
1684	394.431116257151
1688	394.401361487584
1692	394.371606718017
1696	394.34185194845
1700	394.312097178884
1704	394.282342409317
1708	394.25258763975
1712	394.222832870184
1716	394.193078100617
1720	394.162735856686
1724	394.131881257922
1728	394.10094115396
1732	394.069915544799
1736	394.038804430438
1740	394.007607810879
1744	393.976325686121
1748	393.944958056163
1752	393.913504921006
1756	393.881966280651
1760	393.850342135096
1764	393.818632484342
1768	393.786837328389
1772	393.754956667237
1776	393.722990500886
1780	393.690938829336
1784	393.658801652587
1788	393.626578970639
1792	393.594270783492
1796	393.561877091146
1800	393.5293978936
1804	393.496833190856
1808	393.464182982913
1812	393.43144726977
1816	393.398626051428
1820	393.365719327888
1824	393.332727099148
1828	393.299649365209
1832	393.266486126072
1836	393.233237381735
1840	393.199903132199
1844	393.166483377464
1848	393.13297811753
1852	393.099387352397
1856	393.065711082064
1860	393.031949306533
1864	392.998102025803
1868	392.964169239874
1872	392.930150948745
1876	392.896047152418
1880	392.861857850891
1884	392.827583044166
1888	392.793222732241
1892	392.758776915117
1896	392.724245592794
1900	392.689628765272
1904	392.654926432552
1908	392.621001592645
1912	392.588386569645
1916	392.555778288985
1920	392.523176750665
1924	392.490581954686
1928	392.457993901048
1932	392.425412589751
1936	392.392838020794
1940	392.360270194177
1944	392.327709109902
1948	392.295154767967
1952	392.262607168372
1956	392.230066311119
1960	392.197532196205
1964	392.165004823633
1968	392.132484193401
1972	392.09997030551
1976	392.067463159959
1980	392.034962756749
1984	392.002469095879
1988	391.969982177351
1992	391.937502001162
1996	391.905028567315
2000	391.872561875808
2004	391.840101926641
2008	391.807648719816
2012	391.775202255331
2016	391.742762533186
2020	391.710329553382
2024	391.677903315919
2028	391.645483820796
2032	391.613071068015
2036	391.580665057573
2040	391.548265789472
2044	391.515873263712
2048	391.483487480293
2052	391.451108439214
2056	391.418736140476
2060	391.386370584078
2064	391.354011770021
2068	391.321659698305
2072	391.289314368929
2076	391.256975781894
2080	391.224643937199
2084	391.192318834845
2088	391.160000474832
2092	391.127688857159
2096	391.095882427983
2100	391.065931339803
2104	391.036083557988
2108	391.006339082538
2112	390.976697913454
2116	390.947160050735
2120	390.917725494381
2124	390.888394244393
2128	390.859166300769
2132	390.830041663511
2136	390.801020332619
2140	390.772102308092
2144	390.74328758993
2148	390.714576178133
2152	390.685968072701
2156	390.657463273635
2160	390.629061780934
2164	390.600763594599
2168	390.572568714629
2172	390.544477141024
2176	390.516488873784
2180	390.48860391291
2184	390.460822258401
2188	390.433143910257
2192	390.405568868479
2196	390.378097133066
2200	390.350728704018
2204	390.323463581335
2208	390.296301765018
2212	390.269243255066
2216	390.24228805148
2220	390.215436154258
2224	390.188687563402
2228	390.162042278912
2232	390.135500300786
2236	390.109061629026
2240	390.082726263631
2244	390.056494204602
2248	390.030365451937
2252	390.004340005638
2256	389.978417865705
2260	389.952599032137
2264	389.926883504934
2268	389.901271284096
2272	389.875762369623
2276	389.850356761516
2280	389.825054459774
2284	389.799891420249
2288	389.775664041843
2292	389.751575954381
2296	389.727627157863
2300	389.703817652288
2304	389.680147437656
2308	389.656616513968
2312	389.633224881223
2316	389.609972539422
2320	389.586859488564
2324	389.563885728649
2328	389.541051259678
2332	389.518356081651
2336	389.495800194567
2340	389.473383598426
2344	389.451106293229
2348	389.428968278975
2352	389.406969555664
2356	389.385110123298
2360	389.363389981874
2364	389.341809131394
2368	389.320367571857
2372	389.299065303264
2376	389.277902325614
2380	389.256878638908
2384	389.235994243145
2388	389.215249138326
2392	389.19464332445
2396	389.174176801517
2400	389.153849569528
2404	389.133661628482
2408	389.11361297838
2412	389.093703619221
2416	389.073933551006
2420	389.054302773734
2424	389.034811287406
2428	389.015459092021
2432	388.996246187579
2436	388.977172574081
2440	388.958238251526
2444	388.939443219915
2448	388.920787479247
2452	388.902271029523
2456	388.883893870742
2460	388.865656002904
2464	388.84755742601
2468	388.829598140059
2472	388.811778145052
2476	388.794097440988
2480	388.776556027868
2484	388.759153905691
2488	388.741891074458
2492	388.724767534168
2496	388.707783284821
2500	388.690938326418
2504	388.674232658958
2508	388.657666282442
2512	388.641239196869
2516	388.62495140224
2520	388.608802898554
2524	388.592793685811
2528	388.576923764012
2532	388.561193133156
2536	388.545601793244
2540	388.530149744275
2544	388.51483698625
2548	388.499663519168
2552	388.48462934303
2556	388.469734457835
2560	388.454978863583
2564	388.440362560275
2568	388.42588554791
2572	388.411547826489
2576	388.397349396011
2580	388.383290256477
2584	388.369370407886
2588	388.355589850238
2592	388.341948583534
2596	388.328446607774
2600	388.315083922957
2604	388.301860529083
2608	388.288776426153
2612	388.275831614166
2616	388.263026093122
2620	388.250359863022
2624	388.237832923866
2628	388.225445275653
2632	388.213196918383
2636	388.201087852057
2640	388.189118076674
2644	388.177287592235
2648	388.165596398739
2652	388.154044496186
2656	388.142631884577
2660	388.131358563912
2664	388.119295957762
2668	388.106934105793
2672	388.09468327925
2676	388.08254347813
2680	388.070514702435
2684	388.058596952165
2688	388.046790227319
2692	388.035094527897
2696	388.0235098539
2700	388.012036205327
2704	388.000673582179
2708	387.989421984455
2712	387.978281412156
2716	387.967251865281
2720	387.95633334383
2724	387.945525847804
2728	387.934829377202
2732	387.924243932025
2736	387.913769512272
2740	387.903406117944
2744	387.89315374904
2748	387.883012405561
2752	387.872982087506
2756	387.863062794875
2760	387.853254527669
2764	387.843557285888
2768	387.83397106953
2772	387.824495878598
2776	387.815131713089
2780	387.805878573005
2784	387.796736458346
2788	387.787705369111
2792	387.7787853053
2796	387.769976266914
2800	387.761278253953
2804	387.752691266416
2808	387.744215304303
2812	387.735850367614
2816	387.727596456351
2820	387.719453570511
2824	387.711421710096
2828	387.703500875106
2832	387.695691065539
2836	387.687992281398
2840	387.680404522681
2844	387.672927789388
2848	387.665562081519
2852	387.658307399076
2856	387.651163742056
2860	387.644131110461
2864	387.637209504291
2868	387.630398923544
2872	387.623699368223
2876	387.617110838326
2880	387.610633333853
2884	387.604266854804
2888	387.59801140118
2892	387.591866972981
2896	387.585833570206
2900	387.579911192855
2904	387.574099840929
2908	387.568399514428
2912	387.56281021335
2916	387.557331937698
2920	387.551964687469
2924	387.546708462665
2928	387.541563263286
2932	387.536529089331
2936	387.5316059408
2940	387.526793817694
2944	387.522092720012
2948	387.517502647755
2952	387.513023600922
2956	387.508655579514
2960	387.50439858353
2964	387.500252612971
2968	387.496217667836
2972	387.492293748125
2976	387.488480853839
2980	387.484778984977
2984	387.48118814154
2988	387.477708323527
2992	387.474339530939
2996	387.471081763775
3000	387.467935022035
3004	387.463914195969
3008	387.459692730592
3012	387.455552638799
3016	387.45149392059
3020	387.447516575965
3024	387.443620604925
3028	387.439806007468
3032	387.436072783596
3036	387.432420933308
3040	387.428850456604
3044	387.425361353484
3048	387.421953623948
3052	387.418627267997
3056	387.41538228563
3060	387.412218676847
3064	387.409136441648
3068	387.406135580033
3072	387.403216092002
3076	387.400377977556
3080	387.397621236693
3084	387.394945869415
3088	387.392351875721
3092	387.389839255611
3096	387.387408009085
3100	387.385058136144
3104	387.382789636786
3108	387.380602511013
3112	387.378496758824
3116	387.376472380219
3120	387.374529375198
3124	387.372667743761
3128	387.370887485909
3132	387.369188601641
3136	387.367571090956
3140	387.366034953856
3144	387.36458019034
3148	387.363206800409
3152	387.361914784061
3156	387.360704141298
3160	387.359574872119
3164	387.358526976524
3168	387.357560454513
3172	387.356675306086
3176	387.355871531243
3180	387.355149129985
3184	387.35450810231
3188	387.35394844822
3192	387.353470167714
3196	387.353073260793
3200	387.352757727455
3204	387.352523567701
3208	387.352370781532
3212	387.352299368947
3216	387.352309329946
3220	387.352400664529
3224	387.352573372696
3228	387.352827454448
3232	387.353162909783
3236	387.353579738703
3240	387.354077941207
3244	387.354657517295
3248	387.355318466967
3252	387.356060790223
3256	387.356884487064
3260	387.357789557489
3264	387.358776001498
3268	387.35984381909
3272	387.360993010268
3276	387.362223575029
3280	387.363535513374
3284	387.364928825304
3288	387.366403510818
3292	387.367959569916
3296	387.369597002598
3300	387.371315808864
3304	387.373115988714
3308	387.374997542149
3312	387.376960469168
3316	387.379004769771
3320	387.381130443958
3324	387.383337491729
3328	387.385625913084
3332	387.387995708024
3336	387.390446876547
3340	387.392979418655
3344	387.394435221446
3348	387.395753858203
3352	387.397122450635
3356	387.398540998742
3360	387.400009502524
3364	387.401527961982
3368	387.403096377114
3372	387.404714747921
3376	387.406383074403
3380	387.40810135656
3384	387.409869594392
3388	387.411687787899
3392	387.413555937081
3396	387.415474041938
3400	387.417442102469
3404	387.419460118676
3408	387.421528090558
3412	387.423646018115
3416	387.425813901347
3420	387.428031740254
3424	387.430299534836
3428	387.432617285092
3432	387.434984991024
3436	387.437402652631
3440	387.439870269912
3444	387.442387842869
3448	387.444955371501
3452	387.447572855807
3456	387.450240295789
3460	387.452957691446
3464	387.455725042777
3468	387.458542349784
3472	387.461409612465
3476	387.464326830822
3480	387.467294004853
3484	387.47031113456
3488	387.473378219941
3492	387.476495260998
3496	387.479662257729
3500	387.482879210135
3504	387.486146118217
3508	387.489462981973
3512	387.492829801404
3516	387.496246576511
3520	387.499713307292
3524	387.503229993748
3528	387.506796635879
3532	387.510413233686
3536	387.514079787167
3540	387.517796296323
3544	387.521562761154
3548	387.52537918166
3552	387.529245557841
3556	387.533161889698
3560	387.537128177229
3564	387.541144420435
3568	387.545210619316
3572	387.549326773872
3576	387.553492884103
3580	387.557708950009
3584	387.56197497159
3588	387.566290948845
3592	387.570656881776
3596	387.575072770382
3600	387.579538614663
3604	387.584054414619
3608	387.58862017025
3612	387.593235881556
3616	387.597901548536
3620	387.602617171192
3624	387.607382749523
3628	387.612198283529
3632	387.617063773209
3636	387.621979218565
3640	387.626944619596
3644	387.631959976301
3648	387.637025288682
3652	387.642140556737
3656	387.647305780468
3660	387.652520959873
3664	387.657786094954
3668	387.66310118571
3672	387.66846623214
3676	387.673881234245
3680	387.679346192026
3684	387.683702877868
3688	387.688012477915
3692	387.692343440808
3696	387.696695766546
3700	387.701069455131
3704	387.705464506561
3708	387.709880920837
3712	387.714318697958
3716	387.718777837926
3720	387.723258340739
3724	387.727760206399
3728	387.732283434904
3732	387.736828026254
3736	387.741393980451
3740	387.745981297494
3744	387.750589977382
3748	387.755220020116
3752	387.759871425696
3756	387.764544194121
3760	387.769238325393
3764	387.77395381951
3768	387.778690676473
3772	387.783448896282
3776	387.788228478937
3780	387.793029424438
3784	387.797851732784
3788	387.802695403976
3792	387.807560438014
3796	387.812446834898
3800	387.817354594628
3804	387.822283717203
3808	387.827234202624
3812	387.832206050892
3816	387.837199262005
3820	387.842213835963
3824	387.847249772768
3828	387.852307072418
3832	387.857385734914
3836	387.862485760256
3840	387.867607148444
3844	387.872749899477
3848	387.877914013357
3852	387.883099490082
3856	387.888306329653
3860	387.89353453207
3864	387.898784097332
3868	387.904055025441
3872	387.909347316395
3876	387.914660970195
3880	387.919995986841
3884	387.925352366333
3888	387.93073010867
3892	387.936129213854
3896	387.941549681883
3900	387.946991512758
3904	387.952454706479
3908	387.957939263045
3912	387.963445182458
3916	387.968972464716
3920	387.97452110982
3924	387.98009111777
3928	387.985682488565
3932	387.991295222207
3936	387.996929318694
3940	388.002584778027
3944	388.008261600206
3948	388.013959785231
3952	388.019679333101
3956	388.025420243817
3960	388.03118251738
3964	388.036966153788
3968	388.042771153041
3972	388.048597515141
3976	388.054445240086
3980	388.060314327877
3984	388.066204778514
3988	388.072116591997
3992	388.078049768326
3996	388.0840043075
4000	388.089980209521
4004	388.095977474387
4008	388.101996102099
4012	388.108036092656
4016	388.11409744606
4020	388.120159385711
4024	388.125503477976
4028	388.130851253064
4032	388.136202710974
4036	388.141557851707
4040	388.146916675263
4044	388.152279181642
4048	388.157645370843
4052	388.163015242866
4056	388.168388797713
4060	388.173766035382
4064	388.179146955874
4068	388.184531559188
4072	388.189919845325
4076	388.195311814285
4080	388.200707466067
4084	388.206106800672
4088	388.2115098181
4092	388.21691651835
4096	388.222326901423
4100	388.227740967319
4104	388.233158716038
4108	388.238580147579
4112	388.244005261942
4116	388.249434059129
4120	388.254866539138
4124	388.260302701969
4128	388.265742547624
4132	388.271186076101
4136	388.276633287401
4140	388.282084181523
4144	388.287538758468
4148	388.292997018236
4152	388.298458960826
4156	388.303924586239
4160	388.309393894475
4164	388.314866885533
4168	388.320343559414
4172	388.325823916118
4176	388.331307955644
4180	388.336795677993
4184	388.342287083165
4188	388.347782171159
4192	388.353280941976
4196	388.358783395616
4200	388.364289532078
4204	388.369799351363
4208	388.375312853471
4212	388.380830038401
4216	388.386350906154
4220	388.39187545673
4224	388.397403690128
4228	388.402935606349
4232	388.408471205392
4236	388.414010487259
4240	388.419553451948
4244	388.425100099459
4248	388.430650429794
4252	388.436204442951
4256	388.44176213893
4260	388.447323517732
4264	388.452888579357
4268	388.458457323805
4272	388.464029751075
4276	388.469605861168
4280	388.475185654084
4284	388.480769129822
4288	388.486356288383
4292	388.491947129767
4296	388.497541653973
4300	388.503139861002
4304	388.508741750853
4308	388.514347323528
4312	388.519956579024
4316	388.525569517344
4320	388.531186138486
4324	388.536806442451
4328	388.542430429239
4332	388.548058098849
4336	388.553689451282
4340	388.559324486537
4344	388.564963204616
4348	388.570605605517
4352	388.57625168924
4356	388.581901455786
4360	388.587520668229
4364	388.592867446717
4368	388.598210702183
4372	388.603550434626
4376	388.608886644046
4380	388.614219330443
4384	388.619548493818
4388	388.624874134169
4392	388.630196251498
4396	388.635514845803
4400	388.640829917086
4404	388.646141465346
4408	388.651449490583
4412	388.656753992797
4416	388.662054971989
4420	388.667352428157
4424	388.672646361303
4428	388.677936771426
4432	388.683223658526
4436	388.688507022603
4440	388.693786863657
4444	388.699063181688
4448	388.704335976697
4452	388.709605248682
4456	388.714870997645
4460	388.720133223585
4464	388.725391926502
4468	388.730647106396
4472	388.735898763267
4476	388.741146897115
4480	388.746391507941
4484	388.751632595743
4488	388.756870160523
4492	388.76210420228
4496	388.767334721014
4500	388.772561716725
4504	388.777785189413
4508	388.783005139079
4512	388.788221565721
4516	388.793434469341
4520	388.798643849938
4524	388.803849707512
4528	388.809052042063
4532	388.814250853591
4536	388.819446142096
4540	388.824637907579
4544	388.829826150038
4548	388.835010869475
4552	388.840192065889
4556	388.84536973928
4560	388.850543889648
4564	388.855714516993
4568	388.860881621316
4572	388.866045202615
4576	388.871205260892
4580	388.876361796146
4584	388.881514808377
4588	388.886664297585
4592	388.89181026377
4596	388.896952706932
4600	388.902091627072
4604	388.907227024188
4608	388.912358898282
4612	388.917487249353
4616	388.922612077401
4620	388.927733382426
4624	388.932851164428
4628	388.937965423407
4632	388.943076159364
4636	388.948183372297
4640	388.953287062208
4644	388.958387229096
4648	388.963483872961
4652	388.968576993803
4656	388.973666591623
4660	388.978752666419
4664	388.983835218193
4668	388.988914246943
4672	388.993989752671
4676	388.999061735376
4680	389.004130195058
4684	389.009195131717
4688	389.014256545354
4692	389.019314435967
4696	389.024368803558
4700	389.029401530941
4704	389.034355046212
4708	389.039302864694
4712	389.044244986387
4716	389.049181411291
4720	389.054112139406
4724	389.059037170732
4728	389.063956505269
4732	389.068870143017
4736	389.073778083976
4740	389.078680328146
4744	389.083576875527
4748	389.08846772612
4752	389.093352879923
4756	389.098232336937
4760	389.103106097162
4764	389.107974160598
4768	389.112836527246
4772	389.117693197104
4776	389.122544170174
4780	389.127389446454
4784	389.132229025945
4788	389.137062908648
4792	389.141891094561
4796	389.146713583686
4800	389.151530376021
4804	389.156341471568
4808	389.161146870326
4812	389.165946572294
4816	389.170740577474
4820	389.175528885865
4824	389.180311497466
4828	389.185088412279
4832	389.189859630303
4836	389.194625151538
4840	389.199384975984
4844	389.204139103641
4848	389.208887534508
4852	389.213630268587
4856	389.218367305877
4860	389.223098646378
4864	389.22782429009
4868	389.232544237013
4872	389.237258487147
4876	389.241967040493
4880	389.246669897049
4884	389.251367056816
4888	389.256058519794
4892	389.260744285983
4896	389.265424355384
4900	389.270098727995
4904	389.274767403817
4908	389.27943038285
4912	389.284087665095
4916	389.28873925055
4920	389.293385139217
4924	389.298025331094
4928	389.302659826183
4932	389.307288624482
4936	389.311911725993
4940	389.316529130714
4944	389.321140838647
4948	389.32574684979
4952	389.330347164145
4956	389.334941781711
4960	389.339530702488
4964	389.344113926475
4968	389.348691453674
4972	389.353263284084
4976	389.357829417705
4980	389.362389854537
4984	389.36694459458
4988	389.371493637834
4992	389.376036984298
4996	389.380574633974
5000	389.385106586862
5004	389.38963284296
5008	389.394153402269
5012	389.398668264789
5016	389.40317743052
5020	389.407680899462
5024	389.412178671615
5028	389.416670746979
5032	389.421157125555
5036	389.425637807341
5040	389.430105626565
5044	389.4345489324
5048	389.43898594053
5052	389.443416650954
5056	389.447841063673
5060	389.452259178685
5064	389.456670995992
5068	389.461076515593
5072	389.465475737489
5076	389.469868661679
5080	389.474255288163
5084	389.478635616941
5088	389.483009648014
5092	389.487377381381
5096	389.491738817042
5100	389.496093954998
5104	389.500442795248
5108	389.504785337792
5112	389.50912158263
5116	389.513451529763
5120	389.51777517919
5124	389.522092530912
5128	389.526403584927
5132	389.530708341237
5136	389.535006799842
5140	389.53929896074
5144	389.543584823933
5148	389.547864389421
5152	389.552137657202
5156	389.556404627278
5160	389.560665299648
5164	389.564919674312
5168	389.569167751271
5172	389.573409530524
5176	389.577645012071
5180	389.581874195913
5184	389.586097082049
5188	389.590313670479
5192	389.594523961203
5196	389.598727954222
5200	389.602925649535
5204	389.607117047143
5208	389.611302147044
5212	389.61548094924
5216	389.61965345373
5220	389.623819660515
5224	389.627979569594
5228	389.632133180967
5232	389.636280494634
5236	389.640421510596
5240	389.644556228852
5244	389.648684649403
5248	389.652806772247
5252	389.656922597386
5256	389.66103212482
5260	389.665135354547
5264	389.669232286569
5268	389.673322920885
5272	389.677407257496
5276	389.6814852964
5280	389.685557037599
5284	389.689622481093
5288	389.69368162688
5292	389.697734474962
5296	389.701781025339
5300	389.705821278009
5304	389.709855232974
5308	389.713882890233
5312	389.717904249786
5316	389.721919311634
5320	389.725928075776
5324	389.729930542213
5328	389.733926710943
5332	389.737916581968
5336	389.741900155287
5340	389.745877430901
5344	389.749848408809
5348	389.753813089011
5352	389.757771471507
5356	389.761723556298
5360	389.765669343383
5364	389.769608832762
5368	389.773542024436
5372	389.777468918404
5376	389.781389514666
5380	389.785306595206
5384	389.78922236055
5388	389.793132007416
5392	389.797035535804
5396	389.800932945714
5400	389.804824237145
5404	389.808709410099
5408	389.812588464574
5412	389.816461400572
5416	389.820328218091
5420	389.824188917131
5424	389.828043497694
5428	389.831891959779
5432	389.835734303385
5436	389.839570528514
5440	389.843400635164
5444	389.847224623336
5448	389.85104249303
5452	389.854854244246
5456	389.858659876984
5460	389.862459391243
5464	389.866252787025
5468	389.870040064328
5472	389.873821223153
5476	389.8775962635
5480	389.881365185369
5484	389.88512798876
5488	389.888884673673
5492	389.892635240107
5496	389.896379688063
5500	389.900118017542
5504	389.903850228542
5508	389.907576321064
5512	389.911296295107
5516	389.915010150673
5520	389.918717887761
5524	389.92241950637
5528	389.926115006501
5532	389.929804388154
5536	389.93348765133
5540	389.937164796026
5544	389.940835822245
5548	389.944500729986
5552	389.948159519248
5556	389.951812190032
5560	389.955458742339
5564	389.959099176167
5568	389.962733491517
5572	389.966361688388
5576	389.969983766782
5580	389.973599726698
5584	389.977209568135
5588	389.980813291094
5592	389.984410895575
5596	389.988002381578
5600	389.991587749103
5604	389.99516699815
5608	389.998740128718
5612	390.002307140809
5616	390.005868034421
5620	390.009422809555
5624	390.012971466211
5628	390.016514004389
5632	390.020050424089
5636	390.023580725311
5640	390.027104908054
5644	390.030622972319
5648	390.034134918107
5652	390.037640745416
5656	390.041140454247
5660	390.044634044599
5664	390.048121516474
5668	390.051602869871
5672	390.055078104789
5676	390.058547221229
5680	390.062010219191
5684	390.065467098675
5688	390.068917859681
5692	390.072362502209
5696	390.075801026259
5700	390.07923343183
5704	390.082659718923
5708	390.086079887538
5712	390.089493937676
5716	390.092901869334
5720	390.089614745932
5724	390.077830418689
5728	390.065690251799
5732	390.053194245261
5736	390.040342399076
5740	390.027134713243
5744	390.013571187763
5748	389.999651822635
5752	389.98537661786
5756	389.970745573437
5760	389.955758689367
5764	389.940415965649
5768	389.924717402284
5772	389.908662999271
5776	389.892252756611
5780	389.875486674303
5784	389.858364752348
5788	389.840886990745
5792	389.823053389495
5796	389.804863948597
5800	389.786318668052
5804	389.767417547859
5808	389.748160588019
5812	389.728547788531
5816	389.708579149396
5820	389.688254670613
5824	389.667574352182
5828	389.646538194105
5832	389.625146196379
5836	389.603398359007
5840	389.581294681986
5844	389.558835165319
5848	389.536019809004
5852	389.512848613041
5856	389.48932157743
5860	389.465438702173
5864	389.441199987267
5868	389.416605432715
5872	389.391655038515
5876	389.366348804667
5880	389.340686731171
5884	389.314668818029
5888	389.288295065239
5892	389.261565472801
5896	389.234480040716
5900	389.207038768983
5904	389.179241657603
5908	389.151088706575
5912	389.1225799159
5916	389.093715285577
5920	389.064494815607
5924	389.034918505989
5928	389.004986356724
5932	388.974698367811
5936	388.944054539251
5940	388.913054871043
5944	388.881699363188
5948	388.849988015685
5952	388.817920828535
5956	388.785497801737
5960	388.752718935292
5964	388.719584229199
5968	388.686093683459
5972	388.652247298071
5976	388.618045073036
5980	388.583487008353
5984	388.548573104023
5988	388.513303360046
5992	388.47767777642
5996	388.441696353148
6000	388.405359090227
6004	388.36866598766
6008	388.331617045445
6012	388.294212263582
6016	388.256451642072
6020	388.218335180914
6024	388.179862880109
6028	388.141034739656
6032	388.101850759556
6036	388.062310939808
6040	388.022415280413
6044	387.98216378137
6048	387.94155644268
6052	387.900593264343
6056	387.859274246357
6060	387.810776203942
6064	387.755695025072
6068	387.699957927608
6072	387.643564911549
6076	387.586515976895
6080	387.528811123645
6084	387.470450351801
6088	387.411433661362
6092	387.351761052328
6096	387.291432524698
6100	387.230448078474
6104	387.168807713655
6108	387.106511430241
6112	387.043559228231
6116	386.979951107627
6120	386.915687068428
6124	386.850767110634
6128	386.785191234245
6132	386.71895943926
6136	386.652071725681
6140	386.584528093507
6144	386.516328542738
6148	386.447473073374
6152	386.377961685415
6156	386.30779437886
6160	386.236971153711
6164	386.165492009967
6168	386.093356947628
6172	386.020565966694
6176	385.947119067165
6180	385.873016249041
6184	385.798257512322
6188	385.722842857008
6192	385.646772283099
6196	385.570045790595
6200	385.492663379496
6204	385.414625049802
6208	385.335930801512
6212	385.256580634628
6216	385.176574549149
6220	385.095912545075
6224	385.014594622406
6228	384.932620781142
6232	384.849991021283
6236	384.766705342829
6240	384.68276374578
6244	384.598166230136
6248	384.512912795897
6252	384.427003443064
6256	384.340438171635
6260	384.253216981611
6264	384.165339872992
6268	384.076806845778
6272	383.987617899969
6276	383.897773035565
6280	383.807272252566
6284	383.716115550972
6288	383.624302930783
6292	383.531834391999
6296	383.438709934621
6300	383.344929558647
6304	383.250493264078
6308	383.155401050914
6312	383.059652919155
6316	382.963248868801
6320	382.866188899852
6324	382.768473012309
6328	382.67010120617
6332	382.571073481436
6336	382.471389838107
6340	382.371050276183
6344	382.270054795665
6348	382.168403396551
6352	382.066096078842
6356	381.963132842538
6360	381.85951368764
6364	381.756708136364
6368	381.665595433859
6372	381.574182770343
6376	381.482470145817
6380	381.390457560279
6384	381.298145013731
6388	381.205532506172
6392	381.112620037602
6396	381.019407608021
6400	380.925895217429
6404	380.832082865827
6408	380.737970553213
6412	380.643558279589
6416	380.548846044954
6420	380.453833849308
6424	380.358521692651
6428	380.262909574983
6432	380.166997496304
6436	380.070785456615
6440	379.974273455914
6444	379.877461494203
6448	379.780349571481
6452	379.682937687748
6456	379.585225843004
6460	379.48721403725
6464	379.388902270484
6468	379.290290542708
6472	379.19137885392
6476	379.092167204122
6480	378.992655593313
6484	378.892844021493
6488	378.792732488662
6492	378.692320994821
6496	378.591609539968
6500	378.490598124105
6504	378.38928674723
6508	378.287675409345
6512	378.185764110449
6516	378.083552850542
6520	377.981041629625
6524	377.878230447696
6528	377.775119304757
6532	377.671708200806
6536	377.567997135845
6540	377.463986109873
6544	377.35967512289
6548	377.255064174896
6552	377.150153265892
6556	377.044942395876
6560	376.93943156485
6564	376.833620772812
6568	376.727510019764
6572	376.621099305705
6576	376.514388630635
6580	376.407377994554
6584	376.300067397463
6588	376.19245683936
6592	376.084546320247
6596	375.976335840123
6600	375.867825398988
6604	375.759014996842
6608	375.649904633685
6612	375.540494309517
6616	375.430784024339
6620	375.320773778149
6624	375.210463570949
6628	375.099853402738
6632	374.988943273516
6636	374.877733183283
6640	374.766223132039
6644	374.654413119785
6648	374.542303146519
6652	374.429893212243
6656	374.317183316955
6660	374.204173460657
6664	374.090863643348
6668	373.977253865029
6672	373.874495282375
6676	373.776954972081
6680	373.679537827643
6684	373.582243849061
6688	373.485073036334
6692	373.388025389463
6696	373.291100908448
6700	373.194299593289
6704	373.097621443985
6708	373.001066460538
6712	372.904634642946
6716	372.808325991209
6720	372.712140505329
6724	372.616078185304
6728	372.520139031135
6732	372.424323042822
6736	372.328630220365
6740	372.233060563763
6744	372.137614073017
6748	372.042290748127
6752	371.947090589093
6756	371.852013595914
6760	371.757059768591
6764	371.662229107124
6768	371.567521611513
6772	371.472937281757
6776	371.378476117857
6780	371.284138119813
6784	371.189923287625
6788	371.095831621292
6792	371.001863120816
6796	370.908017786195
6800	370.814295617429
6804	370.72069661452
6808	370.627220777466
6812	370.533868106268
6816	370.440638600926
6820	370.34753226144
6824	370.254549087809
6828	370.161689080034
6832	370.068952238115
6836	369.976338562051
6840	369.883848051844
6844	369.791480707492
6848	369.699236528996
6852	369.607115516356
6856	369.515117669571
6860	369.423242988642
6864	369.331491473569
6868	369.239863124352
6872	369.14835794099
6876	369.056975923484
6880	368.965717071834
6884	368.87458138604
6888	368.783568866102
6892	368.692679512019
6896	368.601913323792
6900	368.511270301421
6904	368.420750444905
6908	368.330353754246
6912	368.240080229442
6916	368.149929870494
6920	368.062543970142
6924	367.980274568207
6928	367.898366776325
6932	367.816820594494
6936	367.735636022717
6940	367.654813060991
6944	367.574351709318
6948	367.494251967697
6952	367.414513836129
6956	367.335137314613
6960	367.256122403149
6964	367.177469101737
6968	367.099177410378
6972	367.021247329071
6976	366.943678857817
6980	366.866471996615
6984	366.789626745465
6988	366.713143104367
6992	366.637021073322
6996	366.561260652329
7000	366.485861841389
7004	366.4108246405
7008	366.336149049665
7012	366.261835068881
7016	366.18788269815
7020	366.114291937471
7024	366.041062786844
7028	365.96819524627
7032	365.895689315748
7036	365.823544995279
7040	365.751762284861
7044	365.680341184496
7048	365.609281694184
7052	365.538583813923
7056	365.468247543715
7060	365.39827288356
7064	365.328659833456
7068	365.259408393405
7072	365.190518563407
7076	365.12199034346
7080	365.053823733567
7084	364.986018733725
7088	364.918575343935
7092	364.851493564198
7096	364.784773394514
7100	364.718414834881
7104	364.652417885301
7108	364.586782545774
7112	364.521508816298
7116	364.456596696875
7120	364.392046187504
7124	364.327857288186
7128	364.26402999892
7132	364.200564319706
7136	364.137460250545
7140	364.074717791436
7144	364.012336942379
7148	363.950317703374
7152	363.888660074422
7156	363.827364055522
7160	363.766429646675
7164	363.70585684788
7168	363.645639570813
7172	363.58552438238
7176	363.525762422067
7180	363.466353689874
7184	363.407298185801
7188	363.348595909847
7192	363.290246862012
7196	363.232251042298
7200	363.174608450703
7204	363.117319087228
7208	363.060382951873
7212	363.003800044637
7216	362.947570365521
7220	362.891693914525
7224	362.836170691648
7228	362.781000696891
7232	362.726183930254
7236	362.671720391737
7240	362.617610081339
7244	362.563852999061
7248	362.510449144903
7252	362.457398518864
7256	362.404701120945
7260	362.352356951146
7264	362.300366009466
7268	362.248728295906
7272	362.197443810466
7276	362.146512553146
7280	362.095934523945
7284	362.045709722864
7288	361.995838149903
7292	361.946319805061
7296	361.897154688339
7300	361.848342799737
7304	361.799884139254
7308	361.751778706891
7312	361.704026502648
7316	361.656627526525
7320	361.609581778521
7324	361.562889258637
7328	361.516549966873
7332	361.470563903228
7336	361.424931067703
7340	361.379651460298
7344	361.334725081012
7348	361.290151929847
7352	361.245932006801
7356	361.202065311874
7360	361.158551845067
7364	361.11539160638
7368	361.072584595813
7372	361.030130813366
7376	360.988030259038
7380	360.946282932829
7384	360.904888834741
7388	360.863847964772
7392	360.823160322923
7396	360.782825909194
7400	360.742844723584
7404	360.703216766094
7408	360.663942036724
7412	360.625020535473
7416	360.586452262342
7420	360.546577338456
7424	360.506256548101
7428	360.466212993657
7432	360.426446675124
7436	360.386957592502
7440	360.347745745791
7444	360.308811134991
7448	360.270153760102
7452	360.231773621125
7456	360.193670718058
7460	360.155845050902
7464	360.118296619658
7468	360.081025424324
7472	360.044031464902
7476	360.00731474139
7480	359.97087525379
7484	359.934713002101
7488	359.898827986322
7492	359.863220206455
7496	359.827889662499
7500	359.792836354453
7504	359.758060282319
7508	359.723561446096
7512	359.689339845784
7516	359.655395481383
7520	359.621728352893
7524	359.588338460314
7528	359.555225803646
7532	359.522390382889
7536	359.489832198043
7540	359.457551249108
7544	359.425547536085
7548	359.393821058972
7552	359.36237181777
7556	359.33119981248
7560	359.3003050431
7564	359.269687509631
7568	359.239347212074
7572	359.209284150427
7576	359.179498324692
7580	359.149989734867
7584	359.120758380954
7588	359.091804262952
7592	359.06312738086
7596	359.03472773468
7600	359.006605324411
7604	358.978760150053
7608	358.951192211606
7612	358.923901509069
7616	358.896888042444
7620	358.87015181173
7624	358.843692816927
7628	358.817511058035
7632	358.791606535055
7636	358.765979247985
7640	358.740629196826
7644	358.715556381578
7648	358.690760802241
7652	358.666242458816
7656	358.642001351301
7660	358.618037479697
7664	358.594350844005
7668	358.570057229262
7672	358.544436461244
7676	358.519015228482
7680	358.493793530975
7684	358.468771368725
7688	358.44394874173
7692	358.419325649992
7696	358.394902093509
7700	358.370678072282
7704	358.346653586311
7708	358.322828635596
7712	358.299203220136
7716	358.275777339933
7720	358.252550994986
7724	358.229524185294
7728	358.206696910858
7732	358.184069171678
7736	358.161640967754
7740	358.139412299086
7744	358.117383165674
7748	358.095553567518
7752	358.073923504618
7756	358.052492976973
7760	358.031261984585
7764	358.010230527452
7768	357.989398605575
7772	357.968766218954
7776	357.948333367589
7780	357.92810005148
7784	357.908066270627
7788	357.88823202503
7792	357.868597314688
7796	357.849162139603
7800	357.829926499773
7804	357.810890395199
7808	357.792053825881
7812	357.773416791819
7816	357.754979293013
7820	357.736741329463
7824	357.718702901169
7828	357.70086400813
7832	357.683224650348
7836	357.665784827821
7840	357.64854454055


==> tiks/datta1d/all-outs-25.tsv <==
0	293.150000000103
4	293.150003687425
8	293.150275039026
12	293.151556405756
16	293.15638543119
20	293.166900923898
24	293.18190216333
28	293.204563912117
32	293.238031065811
36	293.285721775071
40	293.35050259471
44	293.434546578954
48	293.540061842346
52	293.669429134252
56	293.823665128815
60	294.003242882058
64	294.208034526569
68	294.437503460493
72	294.690824693732
76	294.966981558722
80	295.264838739465
84	295.583191674706
88	295.920795118632
92	296.276377194907
96	296.648655526694
100	297.036231890611
104	297.437798124103
108	297.852362426225
112	298.278650967509
116	298.715472534035
120	299.161727778329
124	299.616428863982
128	300.078623502238
132	300.547423997533
136	301.021976198382
140	301.501514727271
144	301.985352115368
148	302.472835511263
152	302.963361352277
156	303.456349282266
160	303.951289470139
164	304.447718323084
168	304.94519867142
172	305.443327387819
176	305.941716047877
180	306.440030424822
184	306.937963442955
188	307.435228846485
192	307.931564803452
196	308.426720085996
200	308.920484349187
204	309.412662929868
208	309.903076827733
212	310.391563367253
216	310.877965708869
220	311.362153254627
224	311.843999262612
228	312.323380871104
232	312.800175797029
236	313.274249216937
240	313.745473287476
244	314.213705246269
248	314.678790408192
252	315.140559679533
256	315.598816611496
260	316.053369548983
264	316.50400704817
268	316.950511431396
272	317.392665906641
276	317.830259075254
280	318.263111213709
284	318.691063847923
288	319.114057618569
292	319.532045807727
296	319.944955057747
300	320.352788472033
304	320.755539758499
308	321.153236142671
312	321.545913273199
316	321.933604211713
320	322.31637603918
324	322.694274500003
328	323.067346653632
332	323.435675123383
336	323.799313077497
340	324.158314383116
344	324.512771179116
348	324.86273569067
352	325.208277368428
356	325.549479517618
360	325.886430019724
364	326.219202944409
368	326.547883171143
372	326.872558988049
376	327.193321819485
380	327.510266476418
384	327.823495079945
388	328.133084342903
392	328.439143274413
396	328.741773280082
400	329.041078867143
404	329.337157400233
408	329.630110663202
412	329.920041096425
416	330.20705222936
420	330.491235401035
424	330.772689422717
428	331.051509651547
432	331.327791652273
436	331.601627195481
440	331.873112789516
444	332.142341694177
448	332.409410529743
452	332.67441020964
456	332.937440620567
460	333.19859349199
464	333.457970498996
468	333.715676542581
472	333.971819423882
476	334.226511038085
480	334.47986750452
484	334.732010864011
488	334.983067326112
492	335.23315891028
496	335.482404194939
500	335.730916390752
504	335.978798183771
508	336.226145057808
512	336.473041996413
516	336.719563650876
520	336.965775212628
524	337.211733069444
528	337.457486130597
532	337.703075865291
536	337.948537307212
540	338.193899789253
544	338.43918758144
548	338.684420501866
552	338.929614514836
556	339.174782079932
560	339.419932724732
564	339.665073341847
568	339.910208525287
572	340.155340831962
576	340.40047109203
580	340.645598613643
584	340.890721392488
588	341.135836328113
592	341.380939386576
596	341.626025745363
600	341.871088049885
604	342.116115256757
608	342.361084067763
612	342.606004001692
616	342.850868801019
620	343.095680878585
624	343.340420350908
628	343.585097856496
632	343.829691390743
636	344.074199381983
640	344.318603885153
644	344.562883821256
648	344.807041260735
652	345.051047478465
656	345.294912234324
660	345.5385949681
664	345.782112045712
668	346.025424622601
672	346.268541100115
676	346.511440150141
680	346.754114876545
684	346.996560634023
688	347.238763218875
692	347.480726615832
696	347.72243687671
700	347.963899788699
704	348.20510487544
708	348.446056230123
712	348.686747837877
716	348.927180374023
720	349.167350556812
724	349.407256531362
728	349.646896931774
732	349.886267240904
736	350.125368327426
740	350.36419297935
744	350.602744263317
748	350.841012874621
752	351.079002336645
756	351.31670564937
760	351.554122775265
764	351.791244081637
768	352.028069136485
772	352.26457332144
776	352.500756227466
780	352.736551182355
784	352.971958762266
788	353.206824889097
792	353.441154688307
796	353.674689453148
800	353.907423376122
804	354.1388638979
808	354.369023008282
812	354.597318765283
816	354.823606939212
820	355.047379385481
824	355.268234668851
828	355.485896205463
832	355.699768162741
836	355.90986652716
840	356.11550582162
844	356.316782517339
848	356.513278301492
852	356.70501964585
856	356.891860849156
860	357.073833693834
864	357.25093829023
868	357.423297530451
872	357.5909796274
876	357.754118869941
880	357.912927468915
884	358.067463318101
888	358.217976599641
892	358.364586504876
896	358.507420630258
900	358.646746627232
904	358.782597444466
908	358.915174272379
912	359.044642544715
916	359.17106715679
920	359.294660373473
924	359.415489715719
928	359.533665187781
932	359.649380384975
936	359.762646067723
940	359.873617577423
944	359.982379711654
948	360.089006226737
952	360.193612959353
956	360.296289817693
960	360.397089398828
964	360.496098329144
968	360.593414481956
972	360.689070911426
976	360.783141548979
980	360.875712760678
984	360.966818364558
988	361.056517041182
992	361.144880898128
996	361.231948594685
1000	361.317764327104
1004	361.402387459425
1008	361.485860921115
1012	361.568216483232
1016	361.649502299267
1020	361.729764974298
1024	361.809025806735
1028	361.887324193193
1032	361.964707022893
1036	362.041189678505
1040	362.116805577556
1044	362.191594274981
1048	362.265573772119
1052	362.33876988067
1056	362.411215663844
1060	362.482932621997
1064	362.553939800212
1068	362.624262478069
1072	362.693924352831
1076	362.762939227508
1080	362.831329580612
1084	362.899120272728
1088	362.966319213622
1092	363.032946815972
1096	363.099022115164
1100	363.164561325511
1104	363.229576692688
1108	363.294083309512
1112	363.358095669329
1116	363.421630027734
1120	363.484695463845
1124	363.547304969639
1128	363.609471018097
1132	363.671207362052
1136	363.732522987956
1140	363.793428261356
1144	363.853933891174
1148	363.914051135329
1152	363.97378892358
1156	364.033155214135
1160	364.09215909346
1164	364.150809631108
1168	364.209115689044
1172	364.267083257462
1176	364.324720110192
1180	364.382033701344
1184	364.43903244113
1188	364.495721207644
1192	364.552106585569
1196	364.60819505341
1200	364.66399368058
1204	364.719507457439
1208	364.774741663831
1212	364.829701979157
1216	364.884394333693
1220	364.93882385507
1224	364.992994719674
1228	365.046911933712
1232	365.100580441438
1236	365.15400551142
1240	365.207190375262
1244	365.260139462888
1248	365.312857056423
1252	365.365347968231
1256	365.417615210845
1260	365.469662521986
1264	365.521493709328
1268	365.573112889197
1272	365.624523201122
1276	365.675727682001
1280	365.726729730143
1284	365.777532843959
1288	365.828140297073
1292	365.878554512758
1296	365.928778534646
1300	365.97881531495
1304	366.028668254695
1308	366.078339246972
1312	366.127831023804
1316	366.177146239625
1320	366.22628785145
1324	366.275257852892
1328	366.324058513163
1332	366.372692224965
1336	366.421161542301
1340	366.469468567833
1344	366.517615157064
1348	366.565603472488
1352	366.613435702358
1356	366.661114060498
1360	366.70864003089
1364	366.75601557036
1368	366.803242581341
1372	366.850323235496
1376	366.897258828249
1380	366.944051080088
1384	366.990701710858
1388	367.037212610983
1392	367.083585149434
1396	367.129820751715
1400	367.17592097291
1404	367.221887444653
1408	367.26772161365
1412	367.313424640711
1416	367.358997936622
1420	367.40444289968
1424	367.449761058369
1428	367.494953337264
1432	367.540021020696
1436	367.584965359655
1440	367.629787767529
1444	367.674489937496
1448	367.719072751543
1452	367.763536225668
1456	367.807883011512
1460	367.852111825584
1464	367.896224235453
1468	367.940221470691
1472	367.984102599627
1476	368.027869243859
1480	368.071520871505
1484	368.115057384934
1488	368.158478780357
1492	368.201785059853
1496	368.244975711068
1500	368.288050654002
1504	368.331010052753
1508	368.373854071993
1512	368.416582634541
1516	368.459195740397
1520	368.50169338956
1524	368.544075582031
1528	368.58534684696
1532	368.6264615889
1536	368.667576330839
1540	368.708691072779
1544	368.749805814718
1548	368.790920556658
1552	368.832035298597
1556	368.873150040537
1560	368.914264782476
1564	368.955379524416
1568	368.995290828826
1572	369.033585682554
1576	369.071880536282
1580	369.110175390011
1584	369.148470243739
1588	369.186765097467
1592	369.225059951196
1596	369.263354804924
1600	369.301649658652
1604	369.339944512381
1608	369.378239366109
1612	369.416534219838
1616	369.454829073566
1620	369.493123927294
1624	369.531418781023
1628	369.569713634751
1632	369.608008488479
1636	369.646303342208
1640	369.684598195936
1644	369.722893049665
1648	369.761187903393
1652	369.798051165699
1656	369.833698338576
1660	369.869345511453
1664	369.90499268433
1668	369.940639857208
1672	369.976287030085
1676	370.011934202962
1680	370.047581375839
1684	370.083228548717
1688	370.118875721594
1692	370.154522894471
1696	370.190170067348
1700	370.225817240226
1704	370.261464413103
1708	370.29711158598
1712	370.332758758857
1716	370.368405931735
1720	370.404053104612
1724	370.439700277489
1728	370.475347450366
1732	370.510994623244
1736	370.544194534214
1740	370.576103288619
1744	370.608012043024
1748	370.639920797428
1752	370.671829551833
1756	370.703738306238
1760	370.735647060642
1764	370.767555815047
1768	370.799464569452
1772	370.831373323856
1776	370.863282078261
1780	370.895190832666
1784	370.927099587071
1788	370.959008341475
1792	370.99091709588
1796	371.022825850285
1800	371.054734604689
1804	371.086643359094
1808	371.118552113499
1812	371.150460867903
1816	371.182369622308
1820	371.214278376713
1824	371.246187131117
1828	371.278095885522
1832	371.310004639927
1836	371.341913394332
1840	371.373822148736
1844	371.405730903141
1848	371.437639657546
1852	371.46954841195
1856	371.501457166355
1860	371.53336592076
1864	371.565274675164
1868	371.597183429569
1872	371.629092183974
1876	371.661000938378
1880	371.692909692783
1884	371.724818447188
1888	371.756727201593
1892	371.788635955997
1896	371.820544710402
1900	371.852453464807
1904	371.882269962042
1908	371.911807838522
1912	371.941345715001
1916	371.970883591481
1920	372.000421467961
1924	372.02995934444
1928	372.05949722092
1932	372.0890350974
1936	372.11857297388
1940	372.148110850359
1944	372.177648726839
1948	372.207186603319
1952	372.236724479799
1956	372.266262356278
1960	372.295800232758
1964	372.325338109238
1968	372.354875985717
1972	372.384413862197
1976	372.413951738677
1980	372.443489615157
1984	372.473027491636
1988	372.502565368116
1992	372.532103244596
1996	372.561641121076
2000	372.591178997555
2004	372.620716874035
2008	372.650254750515
2012	372.679792626995
2016	372.709330503474
2020	372.738868379954
2024	372.768406256434
2028	372.797944132913
2032	372.827482009393
2036	372.857019885873
2040	372.886557762353
2044	372.916095638832
2048	372.945633515312
2052	372.974717961379
2056	373.002678981644
2060	373.03064000191
2064	373.058601022176
2068	373.086562042442
2072	373.114523062708
2076	373.142484082973
2080	373.170445103239
2084	373.198406123505
2088	373.226367143771
2092	373.254328164037
2096	373.282289184302
2100	373.310250204568
2104	373.338211224834
2108	373.3661722451
2112	373.394133265366
2116	373.422094285631
2120	373.450055305897
2124	373.478016326163
2128	373.505977346429
2132	373.533938366695
2136	373.56189938696
2140	373.589860407226
2144	373.617821427492
2148	373.645782447758
2152	373.673743468024
2156	373.701704488289
2160	373.729665508555
2164	373.757626528821
2168	373.785587549087
2172	373.813548569353
2176	373.841509589618
2180	373.869470609884
2184	373.89743163015
2188	373.925392650416
2192	373.953353670682
2196	373.981314690947
2200	374.009275711213
2204	374.036195766549
2208	374.062653859273
2212	374.089111951998
2216	374.115570044722
2220	374.142028137447
2224	374.168486230171
2228	374.194944322896
2232	374.22140241562
2236	374.247860508345
2240	374.274318601069
2244	374.300776693794
2248	374.327234786518
2252	374.353692879243
2256	374.380150971967
2260	374.406609064691
2264	374.433067157416
2268	374.45952525014
2272	374.485983342865
2276	374.512441435589
2280	374.538899528314
2284	374.565357621038
2288	374.591815713763
2292	374.618273806487
2296	374.644731899212
2300	374.671189991936
2304	374.69764808466
2308	374.724106177385
2312	374.750564270109
2316	374.777022362834
2320	374.803480455558
2324	374.829938548283
2328	374.856396641007
2332	374.882854733732
2336	374.909312826456
2340	374.935770919181
2344	374.962229011905
2348	374.98868710463
2352	375.015063106974
2356	375.040656467821
2360	375.066205243737
2364	375.091709434723
2368	375.117169040779
2372	375.142584061905
2376	375.167954498101
2380	375.193280349366
2384	375.218561615701
2388	375.243798297106
2392	375.268990393581
2396	375.294137905126
2400	375.31924083174
2404	375.344299173425
2408	375.369312930179
2412	375.394282102003
2416	375.419206688896
2420	375.44408669086
2424	375.468922107893
2428	375.493712939997
2432	375.51845918717
2436	375.543160849413
2440	375.567817926725
2444	375.592430419108
2448	375.61699832656
2452	375.641521649082
2456	375.666000386674
2460	375.690434539336
2464	375.714824107068
2468	375.739169089869
2472	375.76346948774
2476	375.787725300681
2480	375.811936528692
2484	375.836103171773
2488	375.860225229924
2492	375.884302703144
2496	375.908335591434
2500	375.932323894794
2504	375.956267613224
2508	375.980166746723
2512	376.004021295293
2516	376.027831258932
2520	376.051596637641
2524	376.07531743142
2528	376.098993640269
2532	376.122625264187
2536	376.146212303175
2540	376.169754757234
2544	376.193252626361
2548	376.216705910559
2552	376.240114609827
2556	376.263478724164
2560	376.286798253572
2564	376.310073198049
2568	376.333303557595
2572	376.356489332212
2576	376.379630521899
2580	376.402727126655
2584	376.425779146481
2588	376.448786581377
2592	376.471749431343
2596	376.494667696378
2600	376.517541376484
2604	376.540370471659
2608	376.563154981904
2612	376.585894907219
2616	376.608590247604
2620	376.631241003058
2624	376.653847173583
2628	376.676408759177
2632	376.698925759841
2636	376.721398175575
2640	376.743826006378
2644	376.766209252252
2648	376.788547913195
2652	376.810841989208
2656	376.832772745496
2660	376.854617757703
2664	376.876408957585
2668	376.898146345141
2672	376.919829920372
2676	376.941459683278
2680	376.963035633858
2684	376.984557772113
2688	377.006026098043
2692	377.027440611648
2696	377.048801312927
2700	377.070108201882
2704	377.09136127851
2708	377.112560542814
2712	377.133705994793
2716	377.154797634446
2720	377.175835461773
2724	377.196819476776
2728	377.217749679453
2732	377.238626069806
2736	377.259448647832
2740	377.280217413534
2744	377.30093236691
2748	377.321593507961
2752	377.342200836687
2756	377.362754353088
2760	377.383254057163
2764	377.403699948913
2768	377.424092028338
2772	377.444430295437
2776	377.464714750212
2780	377.484945392661
2784	377.505122222784
2788	377.525245240583
2792	377.545314446056
2796	377.565329839204
2800	377.585291420027
2804	377.605199188524
2808	377.625053144696
2812	377.644853288543
2816	377.664599620065
2820	377.684292139261
2824	377.703930846133
2828	377.723515740678
2832	377.743046822899
2836	377.762524092795
2840	377.781947550365
2844	377.801317195609
2848	377.820633028529
2852	377.839895049123
2856	377.859103257393
2860	377.878257653336
2864	377.897358236955
2868	377.916405008248
2872	377.935397967216
2876	377.954337113859
2880	377.973222448177
2884	377.992053970169
2888	378.010831679836
2892	378.029555577178
2896	378.048225662194
2900	378.066841934886
2904	378.085404395252
2908	378.103913043292
2912	378.122367879008
2916	378.140768902398
2920	378.159116113463
2924	378.177409512203
2928	378.195649098617
2932	378.213834872706
2936	378.23196683447
2940	378.250044983909
2944	378.268069321022
2948	378.28603984581
2952	378.303956558273
2956	378.322104071844
2960	378.340318538917
2964	378.358489638108
2968	378.376617369417
2972	378.394701732845
2976	378.412742728392
2980	378.430740356057
2984	378.448694615841
2988	378.466605507743
2992	378.484473031763
2996	378.502297187902
3000	378.52007797616
3004	378.537815396536
3008	378.55550944903
3012	378.573160133644
3016	378.590767450375
3020	378.608331399225
3024	378.625851980194
3028	378.643329193281
3032	378.660763038486
3036	378.678153515811
3040	378.695500625253
3044	378.712804366814
3048	378.730064740494
3052	378.747281746292
3056	378.764455384209
3060	378.781585654244
3064	378.798672556397
3068	378.81571609067
3072	378.83271625706
3076	378.849673055569
3080	378.866586486197
3084	378.883456548943
3088	378.900283243808
3092	378.917066570791
3096	378.933806529893
3100	378.950503121113
3104	378.967156344452
3108	378.983766199909
3112	379.000332687484
3116	379.016855807179
3120	379.033335558991
3124	379.049771942923
3128	379.066164958972
3132	379.08251460714
3136	379.098820887427
3140	379.115083799832
3144	379.131303344356
3148	379.147479520998
3152	379.163612329759
3156	379.179701770638
3160	379.195747843636
3164	379.211750548752
3168	379.227709885987
3172	379.24362585534
3176	379.259498456812
3180	379.275327690402
3184	379.291113556111
3188	379.306856053938
3192	379.322555183884
3196	379.338210945948
3200	379.353823340131
3204	379.369392366432
3208	379.384918024852
3212	379.40040031539
3216	379.415839238047
3220	379.431234792823
3224	379.446586979716
3228	379.461895798729
3232	379.47716124986
3236	379.492383333109
3240	379.507562048477
3244	379.522697395963
3248	379.537789375568
3252	379.552837987291
3256	379.56804092716
3260	379.583384693839
3264	379.598694980272
3268	379.61397178646
3272	379.629215112404
3276	379.644424958102
3280	379.659601323556
3284	379.674744208765
3288	379.68985361373
3292	379.704929538449
3296	379.719971982924
3300	379.734980947154
3304	379.749956431139
3308	379.764898434879
3312	379.779806958374
3316	379.794682001625
3320	379.809523564631
3324	379.824331647392
3328	379.839106249908
3332	379.853847372179
3336	379.868555014206
3340	379.883229175987
3344	379.897869857524
3348	379.912477058816
3352	379.927050779863
3356	379.941591020666
3360	379.956097781223
3364	379.970571061536
3368	379.985010861604
3372	379.999417181427
3376	380.013790021006
3380	380.028129380339
3384	380.042435259428
3388	380.056707658272
3392	380.070946576871
3396	380.085152015225
3400	380.099323973334
3404	380.113462451199
3408	380.127567448819
3412	380.141638966194
3416	380.155677003324
3420	380.169681560209
3424	380.18365263685
3428	380.197590233246
3432	380.211494349397
3436	380.225364985303
3440	380.239202140964
3444	380.253005816381
3448	380.266776011552
3452	380.280512726479
3456	380.294215961161
3460	380.307885715598
3464	380.321521989791
3468	380.335124783738
3472	380.348694097441
3476	380.362229930899
3480	380.375732284112
3484	380.38920115708
3488	380.402636549804
3492	380.416038462282
3496	380.429406894516
3500	380.442741846505
3504	380.45604331825
3508	380.469311309749
3512	380.482545821004
3516	380.495746852013
3520	380.508914402778
3524	380.522048473299
3528	380.535149063574
3532	380.548216173604
3536	380.56124980339
3540	380.574249952931
3544	380.587216622227
3548	380.600149811278
3552	380.613049520085
3556	380.625940200673
3560	380.638846515896
3564	380.651721265025
3568	380.66456444806
3572	380.677376064999
3576	380.690156115844
3580	380.702904600594
3584	380.715621519249
3588	380.72830687181
3592	380.740960658276
3596	380.753582878647
3600	380.766173532924
3604	380.778732621106
3608	380.791260143193
3612	380.803756099186
3616	380.816220489083
3620	380.828653312887
3624	380.841054570595
3628	380.853424262209
3632	380.865762387728
3636	380.878068947152
3640	380.890343940482
3644	380.902587367717
3648	380.914799228857
3652	380.926979523903
3656	380.939128252853
3660	380.95124541571
3664	380.963331012471
3668	380.975385043138
3672	380.98740750771
3676	380.999398406187
3680	381.01135773857
3684	381.023285504858
3688	381.035181705051
3692	381.04704633915
3696	381.058879407154
3700	381.070680909063
3704	381.082450844878
3708	381.094189214597
3712	381.105896018223
3716	381.117571255753
3720	381.129214927189
3724	381.14082703253
3728	381.152407571776
3732	381.163956544928
3736	381.175473951985
3740	381.186959792947
3744	381.198414067815
3748	381.209836776588
3752	381.221227919266
3756	381.232587495849
3760	381.243915506338
3764	381.255211950732
3768	381.266476829031
3772	381.277710141236
3776	381.288911887346
3780	381.300082067361
3784	381.311220681282
3788	381.322327729108
3792	381.333403210839
3796	381.344447126476
3800	381.355459476018
3804	381.366440259465
3808	381.377389476817
3812	381.388307128075
3816	381.399193213238
3820	381.410047732306
3824	381.42087068528
3828	381.431662072159
3832	381.442421892943
3836	381.453150147633
3840	381.463846836228
3844	381.474511958728
3848	381.485145515133
3852	381.495747505444
3856	381.503514480199
3860	381.494875522892
3864	381.485703531365
3868	381.475998505617
3872	381.46576044565
3876	381.454989351462
3880	381.443685223054
3884	381.431848060425
3888	381.419477863576
3892	381.406574632507
3896	381.393138367218
3900	381.379169067708
3904	381.364666733978
3908	381.349631366028
3912	381.334062963857
3916	381.317961527466
3920	381.301327056855
3924	381.284159552023
3928	381.266459012972
3932	381.2482254397
3936	381.229458832207
3940	381.210159190495
3944	381.190326514562
3948	381.169960804408
3952	381.149062060035
3956	381.127630281441
3960	381.105665468627
3964	381.083167621593
3968	381.060136740338
3972	381.036572824863
3976	381.012475875168
3980	380.987845891252
3984	380.962682873116
3988	380.93698682076
3992	380.910757734184
3996	380.883995613387
4000	380.85670045837
4004	380.828872269133
4008	380.800511045675
4012	380.771616787997
4016	380.742189496099
4020	380.71222916998
4024	380.681735809642
4028	380.650709415083
4032	380.619149986303
4036	380.587057523303
4040	380.554432026084
4044	380.521273494643
4048	380.487581928983
4052	380.453357329102
4056	380.418599695001
4060	380.383309026679
4064	380.347485324138
4068	380.311128587376
4072	380.274238816393
4076	380.236816011191
4080	380.198860171768
4084	380.160371298125
4088	380.121349390261
4092	380.081794448178
4096	380.041706471874
4100	380.001085461349
4104	379.959931416605
4108	379.91824433764
4112	379.876024224454
4116	379.833271077049
4120	379.789984895423
4124	379.746165679577
4128	379.701813429511
4132	379.656928145224
4136	379.611509826717
4140	379.56555847399
4144	379.519074087042
4148	379.472056665874
4152	379.424506210486
4156	379.376422720878
4160	379.329909931358
4164	379.283011519352
4168	379.235637715771
4172	379.187788520618
4176	379.13946393389
4180	379.09066395559
4184	379.041388585715
4188	378.991637824267
4192	378.941411671245
4196	378.89071012665
4200	378.839533190481
4204	378.787880862739
4208	378.735753143423
4212	378.683150032533
4216	378.63007153007
4220	378.576517636033
4224	378.522488350422
4228	378.467983673238
4232	378.413003604481
4236	378.35754814415
4240	378.301617292245
4244	378.245211048767
4248	378.188329413715
4252	378.130972387089
4256	378.07313996889
4260	378.014832159117
4264	377.956048957771
4268	377.896790364851
4272	377.837056380357
4276	377.77684700429
4280	377.71616223665
4284	377.655002077435
4288	377.593366526648
4292	377.531255584286
4296	377.468669250351
4300	377.405607524842
4304	377.34207040776
4308	377.278057899104
4312	377.213569998875
4316	377.148606707072
4320	377.083168023695
4324	377.017253948745
4328	376.950864482221
4332	376.883999624124
4336	376.816659374453
4340	376.748843733208
4344	376.68055270039
4348	376.611786275998
4352	376.542544460033
4356	376.472827252494
4360	376.402634653382
4364	376.331966662695
4368	376.260823280436
4372	376.189204506602
4376	376.117110341196
4380	376.044540784215
4384	375.971495835661
4388	375.897975495533
4392	375.823979763832
4396	375.749508640557
4400	375.674562125709
4404	375.599140219287
4408	375.523242921291
4412	375.446870231722
4416	375.376698435712
4420	375.311723643777
4424	375.246644781426
4428	375.181461848662
4432	375.116174845482
4436	375.050783771887
4440	374.985288627878
4444	374.919689413454
4448	374.853986128615
4452	374.788178773361
4456	374.722267347693
4460	374.656251851609
4464	374.590132285111
4468	374.523908648198
4472	374.45758094087
4476	374.391149163128
4480	374.324613314971
4484	374.257973396398
4488	374.191229407411
4492	374.12438134801
4496	374.057429218193
4500	373.990373017962
4504	373.923212747316
4508	373.855948406255
4512	373.788579994779
4516	373.721107512889
4520	373.653530960583
4524	373.585850337863
4528	373.518065644728
4532	373.450176881179
4536	373.382184047214
4540	373.314087142835
4544	373.245886168041
4548	373.177581122832
4552	373.109172007208
4556	373.04065882117
4560	372.972041564716
4564	372.903320237848
4568	372.834494840565
4572	372.765565372868
4576	372.696531834755
4580	372.627394226228
4584	372.558152547286
4588	372.488806797929
4592	372.419356978157
4596	372.349803087971
4600	372.28014512737
4604	372.210383096354
4608	372.140516994923
4612	372.070546823077
4616	372.000472580817
4620	371.930294268141
4624	371.860011885051
4628	371.789625431547
4632	371.719134907627
4636	371.652287912732
4640	371.590042135746
4644	371.527988836463
4648	371.466128014883
4652	371.404459671007
4656	371.342983804835
4660	371.281700416366
4664	371.2206095056
4668	371.159711072538
4672	371.09900511718
4676	371.038491639525
4680	370.978170639574
4684	370.918042117326
4688	370.858106072781
4692	370.79836250594
4696	370.738811416803
4700	370.679452805369
4704	370.620286671639
4708	370.561313015612
4712	370.502531837288
4716	370.443943136668
4720	370.385546913752
4724	370.327343168539
4728	370.26933190103
4732	370.211513111224
4736	370.153886799121
4740	370.096452964723
4744	370.039211608027
4748	369.982162729035
4752	369.925306327747
4756	369.868642404162
4760	369.812170958281
4764	369.755891990103
4768	369.699805499629
4772	369.643911486858
4776	369.588209951791
4780	369.532700894427
4784	369.477384314766
4788	369.42226021281
4792	369.367328588556
4796	369.312589442006
4800	369.25804277316
4804	369.203688582017
4808	369.149526868578
4812	369.095557632842
4816	369.04178087481
4820	368.988196594481
4824	368.934804791856
4828	368.881605466934
4832	368.828598619716
4836	368.775784250201
4840	368.72316235839
4844	368.670732944282
4848	368.618496007878
4852	368.566451549177
4856	368.515289582987
4860	368.465613792571
4864	368.416200314997
4868	368.367049150265
4872	368.318160298375
4876	368.269533759328
4880	368.221169533123
4884	368.17306761976
4888	368.125228019239
4892	368.077650731561
4896	368.030335756724
4900	367.98328309473
4904	367.936492745578
4908	367.889964709268
4912	367.843698985801
4916	367.797695575176
4920	367.751954477393
4924	367.706475692452
4928	367.661259220353
4932	367.616305061097
4936	367.571613214682
4940	367.52718368111
4944	367.48301646038
4948	367.439111552493
4952	367.395468957448
4956	367.352088675244
4960	367.308970705883
4964	367.266115049364
4968	367.223521705688
4972	367.181190674854
4976	367.139121956861
4980	367.097315551711
4984	367.055771459404
4988	367.014489679938
4992	366.973470213315
4996	366.932713059534
5000	366.892218218595
5004	366.851985690498
5008	366.812015475244
5012	366.772307572831
5016	366.732861983261
5020	366.693678706533
5024	366.654757742648
5028	366.616099091604
5032	366.577702753403
5036	366.539568728044
5040	366.501697015527
5044	366.464087615853
5048	366.42674052902
5052	366.38965575503
5056	366.352833293882
5060	366.316273145576
5064	366.279975310113
5068	366.243939787491
5072	366.208166577712
5076	366.172443928094
5080	366.136355078312
5084	366.100498857389
5088	366.064875265326
5092	366.029484302122
5096	365.994325967778
5100	365.959400262293
5104	365.924707185669
5108	365.890246737903
5112	365.856018918998
5116	365.822023728951
5120	365.788261167765
5124	365.754731235438
5128	365.72143393197
5132	365.688369257363
5136	365.655537211614
5140	365.622937794726
5144	365.590571006697
5148	365.558436847527
5152	365.526535317218
5156	365.494866415767
5160	365.463430143177
5164	365.432226499446
5168	365.401255484574
5172	365.370517098562
5176	365.34001134141
5180	365.309738213117
5184	365.279697713684
5188	365.249889843111
5192	365.220314601397
5196	365.190971988542
5200	365.161862004548
5204	365.132984649413
5208	365.104339923137
5212	365.075927825721
5216	365.047748357165
5220	365.019801517468
5224	364.992087306631
5228	364.964605724653
5232	364.937356771535
5236	364.910340447277
5240	364.883556751878
5244	364.857005685339
5248	364.830687247659
5252	364.804601438839
5256	364.778748258879
5260	364.753127707778
5264	364.727739785536
5268	364.702584492155
5272	364.677661827633
5276	364.65297179197
5280	364.628514385167
5284	364.604289607224
5288	364.58029745814
5292	364.556537937916
5296	364.532779978538
5300	364.508003068747
5304	364.483406227374
5308	364.458989454419
5312	364.434752749882
5316	364.410696113762
5320	364.386819546059
5324	364.363123046775
5328	364.339606615908
5332	364.316270253458
5336	364.293113959426
5340	364.270137733812
5344	364.247341576615
5348	364.224725487837
5352	364.202289467475
5356	364.180033515531
5360	364.157957632005
5364	364.136061816897
5368	364.114346070206
5372	364.092810391933
5376	364.071454782077
5380	364.050279240639
5384	364.029283767619
5388	364.008468363016
5392	363.987833026831
5396	363.967377759063
5400	363.947102559713
5404	363.927007428781
5408	363.907092366266
5412	363.887357372169
5416	363.86780244649
5420	363.848427589228
5424	363.829232800384
5428	363.810218079957
5432	363.791383427948
5436	363.772728844357
5440	363.754254329183
5444	363.735959882427
5448	363.717845504089
5452	363.699911194168
5456	363.682156952665
5460	363.664582779579
5464	363.647188674911
5468	363.629974638661
5472	363.612940670828
5476	363.596086771413
5480	363.579412940415
5484	363.562919177836
5488	363.546605483673
5492	363.530471857929
5496	363.514518300602
5500	363.498744811692
5504	363.483151391201
5508	363.467738039126
5512	363.45250475547
5516	363.437425938644
5520	363.422121505483
5524	363.406981797828
5528	363.392006815678
5532	363.377196559034
5536	363.362551027895
5540	363.348070222262
5544	363.333754142134
5548	363.319602787513
5552	363.305616158396
5556	363.291794254786
5560	363.27813707668
5564	363.264644624081
5568	363.251316896987
5572	363.238277044713
5576	363.225748987842
5580	363.213446937392
5584	363.201370893363
5588	363.189520855755
5592	363.177896824568
5596	363.166498799801
5600	363.155326781456
5604	363.144380769532
5608	363.133660764028
5612	363.123166764945
5616	363.112898772284
5620	363.102856786043
5624	363.093040806224
5628	363.083450832825
5632	363.074086865847
5636	363.06494890529
5640	363.056036951154
5644	363.047351003439
5648	363.038891062145
5652	363.030657127272
5656	363.02264919882
5660	363.014867276789
5664	363.007311361178
5668	362.999981451989
5672	362.992877549221
5676	362.985999652873
5680	362.979347762947
5684	362.978505298133
5688	362.980351408587
5692	362.982959524608
5696	362.986329646195
5700	362.990461773348
5704	362.995355906068
5708	363.001012044355
5712	363.007430188208
5716	363.014610337627
5720	363.022552492612
5724	363.031256653165
5728	363.040722819283
5732	363.050950990968
5736	363.06194116822
5740	363.073693351037
5744	363.086207539422
5748	363.099483733373
5752	363.11352193289
5756	363.128322137973
5760	363.143884348623
5764	363.16020856484
5768	363.177294786623
5772	363.195143013972
5776	363.213753246888
5780	363.23312548537
5784	363.253259729419
5788	363.274155979034
5792	363.296455571093
5796	363.322447784236
5800	363.3494489937
5804	363.377459199482
5808	363.406478401584
5812	363.436506600006
5816	363.467543794747
5820	363.500160723179
5824	363.535463153894
5828	363.572304145278
5832	363.610683697329
5836	363.652478670359
5840	363.697073575825
5844	363.744226585781
5848	363.793937700226
5852	363.846206919161
5856	363.901034242584
5860	363.958419670497
5864	364.020560081425
5868	364.085897315567
5872	364.154369865663
5876	364.225977731714
5880	364.300720913719
5884	364.378599411679
5888	364.459613225594
5892	364.543762355463
5896	364.631046801287
5900	364.721466563065
5904	364.815021640798
5908	364.911712034485
5912	365.011537744127
5916	365.115155210687
5920	365.224919596844
5924	365.338303108418
5928	365.455305745408
5932	365.575927507815
5936	365.700168395639
5940	365.82802840888
5944	365.959507547537
5948	366.094605811611
5952	366.233323201101
5956	366.375659716009
5960	366.521615356333
5964	366.671190122074
5968	366.824384013231
5972	366.981798779118
5976	367.143808419893
5980	367.309639249852
5984	367.479291268995
5988	367.652764477321
5992	367.830058874832
5996	368.011174461525
6000	368.196111237403
6004	368.384869202464
6008	368.57744835671
6012	368.773848700139
6016	368.974070232751
6020	369.178112954548
6024	369.385976865528
6028	369.596184434871
6032	369.80913847694
6036	370.025595959464
6040	370.245556882444
6044	370.46902124588
6048	370.695989049771
6052	370.926460294118
6056	371.160434978921
6060	371.397913104179
6064	371.638894669893
6068	371.883379676063
6072	372.131368122688
6076	372.38286000977
6080	372.637855337306
6084	372.886064686638
6088	373.134734178819
6092	373.385292517472
6096	373.637739702599
6100	373.892075734198
6104	374.14830061227
6108	374.406414336815
6112	374.666416907833
6116	374.928308325323
6120	375.192088589287
6124	375.457757699723
6128	375.725315656633
6132	375.994762460015
6136	376.26609810987
6140	376.539322606198
6144	376.814435948999
6148	377.091438138273
6152	377.370329174019
6156	377.651109056239
6160	377.933777784931
6164	378.218335360097
6168	378.504781781735
6172	378.793117049846
6176	379.08334116443
6180	379.375454125487
6184	379.669455933017
6188	379.965346587019
6192	380.257939193444
6196	380.540682762992
6200	380.82415560197
6204	381.108357710379
6208	381.393289088218
6212	381.678949735488
6216	381.965339652187
6220	382.252458838317
6224	382.540307293878
6228	382.828885018869
6232	383.11819201329
6236	383.408228277142
6240	383.698993810424
6244	383.990488613136
6248	384.282712685279
6252	384.575666026852
6256	384.869348637855
6260	385.163760518289
6264	385.458901668153
6268	385.754772087447
6272	386.051371776172
6276	386.348700734327
6280	386.646758961912
6284	386.945546458928
6288	387.245063225375
6292	387.545309261251
6296	387.846284566558
6300	388.147989141295
6304	388.437867808727
6308	388.723743323393
6312	389.009199150377
6316	389.294235289677
6320	389.578851741295
6324	389.863048505229
6328	390.146825581481
6332	390.430182970049
6336	390.713120670934
6340	390.995638684136
6344	391.277737009656
6348	391.559415647492
6352	391.840674597645
6356	392.121513860115
6360	392.401933434903
6364	392.681933322007
6368	392.961513521428
6372	393.240674033166
6376	393.519414857221
6380	393.797735993593
6384	394.075637442282
6388	394.353119203288
6392	394.630181276611
6396	394.906823662251
6400	395.183046360208
6404	395.458849370482
6408	395.734232693073
6412	396.007399561997
6416	396.27350810211
6420	396.538615083224
6424	396.802720505339
6428	397.065824368455
6432	397.327926672573
6436	397.589027417691
6440	397.84912660381
6444	398.108224230931
6448	398.366320299052
6452	398.623414808175
6456	398.879507758298
6460	399.134599149423
6464	399.388688981549
6468	399.641777254675
6472	399.893863968803
6476	400.144949123932
6480	400.395032720061
6484	400.644114757192
6488	400.892195235324
6492	401.139274154457
6496	401.385351514591
6500	401.630427315726
6504	401.874501557862
6508	402.117574240999
6512	402.359645365138
6516	402.600714930277
6520	402.840782936417
6524	403.078585906616
6528	403.314662328996
6532	403.549604164386
6536	403.783411412786
6540	404.016084074195
6544	404.247622148614
6548	404.478025636043
6552	404.707294536481
6556	404.935428849929
6560	405.162428576386
6564	405.388293715854
6568	405.613024268331
6572	405.836620233817
6576	406.059081612314
6580	406.279506905235
6584	406.498565854802
6588	406.716353445718
6592	406.932869677981
6596	407.148114551592
6600	407.362088066551
6604	407.574790222857
6608	407.786221020512
6612	407.996380459514
6616	408.205268539864
6620	408.412885261562
6624	408.619230624607
6628	408.824304629001
6632	409.028107274742
6636	409.230638561831
6640	409.431898490267
6644	409.631887060052
6648	409.830604271184
6652	410.028050123664
6656	410.224224617492
6660	410.419127752668
6664	410.612759529192
6668	410.805119947063
6672	410.996209006282
6676	411.186026706849
6680	411.374573048763
6684	411.561848032026
6688	411.748544124048
6692	411.935355835164
6696	412.121038383937
6700	412.305591770369
6704	412.489015994459
6708	412.671311056207
6712	412.852476955613
6716	413.032513692677
6720	413.2114212674
6724	413.38919967978
6728	413.565848929819
6732	413.741369017516
6736	413.915759942871
6740	414.089021705884
6744	414.261154306555
6748	414.432157744884
6752	414.602032020871
6756	414.770777134517
6760	414.93839308582
6764	415.104879874782
6768	415.270237501402
6772	415.43446596568
6776	415.597565267616
6780	415.75953540721
6784	415.920376384463
6788	416.080088199373
6792	416.238670851942
6796	416.396124342168
6800	416.553135732382
6804	416.709244476693
6808	416.864284663092
6812	417.018256291577
6816	417.17115936215
6820	417.322993874809
6824	417.473759829556
6828	417.62345722639
6832	417.77208606531
6836	417.919646346318
6840	418.066138069413
6844	418.211561234594
6848	418.355915841863
6852	418.499236046854
6856	418.64291262099
6860	418.785717478716
6864	418.927650620031
6868	419.068712044937
6872	419.208901753434
6876	419.34821974552
6880	419.486666021196
6884	419.624240580463
6888	419.760943423319
6892	419.896774549766
6896	420.031733959803
6900	420.16582165343
6904	420.299037630647
6908	420.431381891455
6912	420.562854435852
6916	420.693455263839
6920	420.823184375417
6924	420.952041770585
6928	421.080027449343
6932	421.207141411691
6936	421.333383657629
6940	421.458754187157
6944	421.583253000276
6948	421.706880096984
6952	421.829635477283
6956	421.951519141172
6960	422.072531088651
6964	422.193720761726
6968	422.315310867808
6972	422.436186648236
6976	422.556348103009
6980	422.675795232129
6984	422.794528035594
6988	422.912546513404
6992	423.029850665561
6996	423.146440492063
7000	423.26231599291
7004	423.377477168103
7008	423.491924017642
7012	423.605656541527
7016	423.718674739757
7020	423.830978612333
7024	423.942568159254
7028	424.053443380522
7032	424.163604276134
7036	424.273050846093
7040	424.381783090397
7044	424.489801009047
7048	424.597104602042
7052	424.703693869383
7056	424.80956881107
7060	424.914729427102
7064	425.019175717481
7068	425.122907682204
7072	425.225925321274
7076	425.328228634689
7080	425.429817622449
7084	425.530692284556
7088	425.630852621007
7092	425.730298631805
7096	425.829030316948
7100	425.927047676437
7104	426.024350710272
7108	426.120939418452
7112	426.216813800978
7116	426.31197385785
7120	426.406419589067
7124	426.50015099463
7128	426.593168074538
7132	426.685470828792
7136	426.777059257392
7140	426.867933360338
7144	426.958093137629
7148	427.047538589266
7152	427.136269715248
7156	427.224286515576
7160	427.31158899025
7164	427.398177139269
7168	427.484050962634
7172	427.569210460345
7176	427.653655632401
7180	427.737386478803
7184	427.82185718078
7188	427.908110018823
7192	427.993787508517
7196	428.078889649864
7200	428.163416442862
7204	428.247367887511
7208	428.330743983812
7212	428.413544731765
7216	428.49577013137
7220	428.577420182626
7224	428.658494885533
7228	428.738994240093
7232	428.818918246304
7236	428.898266904167
7240	428.977040213681
7244	429.055238174847
7248	429.132860787664
7252	429.209908052134
7256	429.286379968254
7260	429.362276536027
7264	429.437597755451
7268	429.512343626527
7272	429.586514149254
7276	429.660109323633
7280	429.733129149664
7284	429.805573627346
7288	429.87744275668
7292	429.948736537666
7296	430.019454970303
7300	430.089598054592
7304	430.159165790532
7308	430.228158178125
7312	430.296575217368
7316	430.364416908264
7320	430.431683250811
7324	430.49837424501
7328	430.56448989086
7332	430.630030188362
7336	430.694995137515
7340	430.759384738321
7344	430.823198990778
7348	430.886437894886
7352	430.949101450646
7356	431.011189658058
7360	431.072702517121
7364	431.133640027836
7368	431.194002190203
7372	431.253789004221
7376	431.313000469891
7380	431.371636587213
7384	431.429697356186
7388	431.487182776811
7392	431.544092849088
7396	431.600427573016
7400	431.656186948596
7404	431.71261201411
7408	431.771777931699
7412	431.830529375409
7416	431.888866345239
7420	431.946788841189
7424	432.00429686326
7428	432.061390411451
7432	432.118069485762
7436	432.174334086194
7440	432.230184212746
7444	432.285619865418
7448	432.340641044211
7452	432.395247749124
7456	432.449439980157
7460	432.503217737311
7464	432.556581020586
7468	432.60952982998
7472	432.662064165495
7476	432.714184027131
7480	432.765889414886
7484	432.817180328762
7488	432.868056768759
7492	432.918518734876
7496	432.968566227113
7500	433.01819924547
7504	433.067417789948
7508	433.116221860547
7512	433.164611457265
7516	433.212586580104
7520	433.260147229064
7524	433.307293404144
7528	433.354025105344
7532	433.400342332664
7536	433.446245086105
7540	433.491733365667
7544	433.536807171348
7548	433.58146650315
7552	433.625711361072
7556	433.669541745115
7560	433.712957655278
7564	433.755959091562
7568	433.798546053966
7572	433.84071854249
7576	433.882476557134
7580	433.923820097899
7584	433.964749164785
7588	434.00526375779
7592	434.045363876916
7596	434.085049522163
7600	434.12432069353
7604	434.163177391017
7608	434.201619614624
7612	434.239647364352
7616	434.2772606402
7620	434.314459442169
7624	434.35185416232
7628	434.391687567415
7632	434.431229192093
7636	434.470479036355
7640	434.509437100199
7644	434.548103383628
7648	434.586477886639
7652	434.624560609235
7656	434.662351551413
7660	434.699850713175
7664	434.73705809452
7668	434.773973695448
7672	434.81059751596
7676	434.846929556056
7680	434.882969815734
7684	434.918718294996
7688	434.954174993842
7692	434.989339912271
7696	435.024213050283
7700	435.058794407878
7704	435.093083985057
7708	435.12708178182
7712	435.160787798165
7716	435.194202034094
7720	435.227324489607
7724	435.260155164703
7728	435.292694059382
7732	435.324941173644
7736	435.35689650749
7740	435.38856006092
7744	435.419931833932
7748	435.451011826528
7752	435.481800038708
7756	435.51229647047
7760	435.542501121817
7764	435.572413992746
7768	435.602035083259
7772	435.631364393355
7776	435.660401923035
7780	435.689147672298
7784	435.717601641145
7788	435.745763829574
7792	435.773634237588
7796	435.801212865184
7800	435.828499712364
7804	435.855494779127
7808	435.882198065474
7812	435.908609571404
7816	435.934729296918
7820	435.960557242014
7824	435.986093406694
7828	436.011337790958
7832	436.036290394805
7836	436.060951218235
7840	436.085320261249


==> tiks/datta1d/all-outs-3.tsv <==
0	293.150000000103
4	293.150002047774
8	293.150278925454
12	293.151295976015
16	293.155517895829
20	293.166913932404
24	293.178309968978
28	293.203538648924
32	293.232810174791
36	293.268780029343
40	293.321689974095
44	293.374599918848
48	293.438466109555
52	293.512739372282
56	293.595429577605
60	293.686536725523
64	293.786060816037
68	293.897825147657
72	294.020364653827
76	294.152946780453
80	294.295571527534
84	294.44823889507
88	294.609417173205
92	294.779745967239
96	294.959483124222
100	295.148628644154
104	295.347182527034
108	295.551119739327
112	295.762253287872
116	295.981171204036
120	296.207873487817
124	296.440722232588
128	296.677276191919
132	296.919775454523
136	297.168220020401
140	297.420747549061
144	297.676265029509
148	297.93609149938
152	298.200131492538
156	298.466497950574
160	298.736266172542
164	299.008016610308
168	299.282027649691
172	299.557846327958
176	299.835376933068
180	300.114283450682
184	300.394523559673
188	300.675810058717
192	300.958156282407
196	301.241252173164
200	301.525150081353
204	301.809536101687
208	302.094492122039
212	302.379710647539
216	302.665281873131
220	302.950934500504
224	303.236738512856
228	303.522463871348
232	303.808162780138
236	304.093641665232
240	304.378937215305
244	304.663887970049
248	304.948516958503
252	305.232690013989
256	305.516419519778
260	305.799597420601
264	306.082225597724
268	306.364216775546
272	306.645564855412
276	306.926200732444
280	307.206111671594
284	307.485244198006
288	307.763580177966
292	308.041079432185
296	308.317719450665
300	308.59347121918
304	308.868310699862
308	309.142219111858
312	309.41516595657
316	309.687139017324
320	309.958107487977
324	310.228065949193
328	310.496982314959
332	310.764856615442
336	311.031655544276
340	311.297383600284
344	311.562006327936
348	311.825532010012
352	312.087925019512
356	312.349195803251
360	312.609310876552
364	312.868279058699
368	313.126070108248
372	313.382690946743
376	313.638114221487
380	313.892345073087
384	314.145358669831
388	314.397158436775
392	314.647721827147
396	314.897050576999
400	315.145124310851
404	315.39194308058
408	315.637488670111
412	315.88175945072
416	316.124739422806
420	316.366425300089
424	316.606803384464
428	316.845868417037
432	317.083608699389
436	317.32001875884
440	317.55509019084
444	317.788814474061
448	318.021184766722
452	318.25219324876
456	318.481835865569
460	318.710102385832
464	318.936990476994
468	319.162490823711
472	319.386602989736
476	319.609317866344
480	319.830636366974
484	320.050549302235
488	320.269058625779
492	320.486156665553
496	320.701845649621
500	320.916120304256
504	321.128982248602
508	321.34042910472
512	321.550461733221
516	321.759080580478
520	321.966285996253
524	322.172080991735
528	322.376465692252
532	322.579445332116
536	322.781020140431
540	322.981197176928
544	323.179977237526
548	323.377369020772
552	323.573373935211
556	323.768001306794
560	323.961253891047
564	324.153141430048
568	324.343668226845
572	324.532843845705
576	324.72067446914
580	324.907168927461
584	325.092334383565
588	325.276177744573
592	325.458713562615
596	325.639942650266
600	325.819882667955
604	325.998533791192
608	326.175909993475
612	326.352015360242
616	326.52685661049
620	326.700444369509
624	326.872778419083
628	327.043863684282
632	327.213700175879
636	327.38228357637
640	327.549608019433
644	327.715659118716
648	327.880419603345
652	328.043874673776
656	328.205999895462
660	328.366765830046
664	328.526150156494
668	328.684131160496
672	328.840687124894
676	328.99579985199
680	329.149452386754
684	329.301633782108
688	329.452336593848
692	329.601557055717
696	329.749294888804
700	329.895552694121
704	330.04033555228
708	330.183650678237
712	330.325507330485
716	330.465915530988
720	330.604887321471
724	330.742435886544
728	330.878575116747
732	331.013319650391
736	331.146684843561
740	331.278686806363
744	331.409342578439
748	331.538670708227
752	331.666693435388
756	331.793434837193
760	331.918925797657
764	332.043206435127
768	332.166327822957
772	332.288349547232
776	332.409348568615
780	332.529413848649
784	332.648649657367
788	332.767185081676
792	332.885148244092
796	333.002697953463
800	333.119982617989
804	333.237181966199
808	333.354456099921
812	333.471988012672
816	333.589938581884
820	333.70847237548
824	333.827726303414
828	333.94781621653
832	334.068821545498
836	334.190782755136
840	334.313701476281
844	334.437542436388
848	334.562238026528
852	334.687700592026
856	334.813818773052
860	334.940479971463
864	335.067554380074
868	335.194925115106
872	335.322462479942
876	335.450057968959
880	335.577593285399
884	335.704973809955
888	335.832099682565
892	335.958890178484
896	336.085265037636
900	336.211157509013
904	336.336505260784
908	336.461255838115
912	336.585358688867
916	336.708774525809
920	336.831466802967
924	336.953404681648
928	337.074563573255
932	337.194921820138
936	337.314462324765
940	337.433171697258
944	337.551040229232
948	337.668061367184
952	337.784231490387
956	337.899549643409
960	338.014017639384
964	338.127639774028
968	338.240422580906
972	338.352376350832
976	338.463512263399
980	338.573851258021
984	338.683400831146
988	338.792188113439
992	338.900211884892
996	339.007561970899
1000	339.11423007348
1004	339.220206888561
1008	339.325492416142
1012	339.43023843835
1016	339.534373461653
1020	339.637885680182
1024	339.740858007476
1028	339.843442793921
1032	339.945525723114
1036	340.047106795056
1040	340.148443909081
1044	340.249481869127
1048	340.350167983023
1052	340.450581523221
1056	340.551020299057
1060	340.651289028197
1064	340.751387710642
1068	340.85160353066
1072	340.951960106605
1076	341.052349346234
1080	341.152811491795
1084	341.253744326758
1088	341.354909962058
1092	341.456308397696
1096	341.558121072183
1100	341.660439918422
1104	341.763152306056
1108	341.86633634526
1112	341.970147927297
1116	342.074480587958
1120	342.179351511073
1124	342.284889902108
1128	342.391022297988
1132	342.497748698713
1136	342.605134450054
1140	342.713151253803
1144	342.821795758049
1148	342.93107678305
1152	343.0409940303
1156	343.151545096141
1160	343.262718488316
1164	343.374506526023
1168	343.486916723922
1172	343.599924756672
1176	343.713523932823
1180	343.827723871031
1184	343.942488663821
1188	344.057820110226
1192	344.173726410892
1196	344.290160127219
1200	344.407135030422
1204	344.524656013648
1208	344.642664815993
1212	344.761189125363
1216	344.880224158139
1220	344.999716221599
1224	345.119692957657
1228	345.240143228115
1232	345.361020416417
1236	345.482350489773
1240	345.60411717079
1244	345.72628554186
1248	345.848877250078
1252	345.971854373948
1256	346.09521537765
1260	346.21896316329
1264	346.343052230399
1268	346.467504565037
1272	346.592295451631
1276	346.717407844629
1280	346.842855253684
1284	346.968591462141
1288	347.094634214432
1292	347.220970717457
1296	347.347572490327
1300	347.474455905417
1304	347.601587463664
1308	347.728967701277
1312	347.856597995829
1316	347.984443055512
1320	348.112520187006
1324	348.240796690077
1328	348.369276329098
1332	348.497947555515
1336	348.626793735573
1340	348.755820731739
1344	348.884998834959
1348	349.014341160893
1352	349.143822020218
1356	349.273443956018
1360	349.403197746241
1364	349.533069397827
1368	349.663063932829
1372	349.793156268981
1376	349.923357425425
1380	350.053645143436
1384	350.184021261062
1388	350.314477418758
1392	350.445000372721
1396	350.575595165007
1400	350.70623952754
1404	350.836942372095
1408	350.967680038049
1412	351.098461187903
1416	351.229265420033
1420	351.360098208398
1424	351.490943985518
1428	351.621803949196
1432	351.752667238751
1436	351.883531612018
1440	352.014389698402
1444	352.145236363012
1448	352.276067871687
1452	352.40687720067
1456	352.537662608633
1460	352.668414943451
1464	352.799134531905
1468	352.929810286944
1472	353.060444485047
1476	353.191024760339
1480	353.321554849132
1484	353.452021449313
1488	353.582427237535
1492	353.712760720034
1496	353.843022742609
1500	353.973204395383
1504	354.103304885599
1508	354.233317346082
1512	354.36323954448
1516	354.493066632209
1520	354.622794962948
1524	354.752421647957
1528	354.88194158309
1532	355.011353739442
1536	355.14065141172
1540	355.269835394462
1544	355.398897146182
1548	355.52783873866
1552	355.656651465844
1556	355.785336804057
1560	355.913886767138
1564	356.042302112711
1568	356.170576409119
1572	356.298707708944
1576	356.426692588061
1580	356.554525872053
1584	356.682207149551
1588	356.80973054867
1592	356.937095190797
1596	357.064297290525
1600	357.19133360219
1604	357.318203031264
1608	357.444900604923
1612	357.571426177735
1616	357.697775856339
1620	357.823947827492
1624	357.949940592205
1628	358.075751610136
1632	358.201382253553
1636	358.326834621445
1640	358.452117211003
1644	358.577238286183
1648	358.702230554204
1652	358.827114689096
1656	358.951952322375
1660	359.076831676965
1664	359.201815851716
1668	359.327069727228
1672	359.452750912882
1676	359.578993396309
1680	359.70610698639
1684	359.834291221172
1688	359.963768706151
1692	360.094976713249
1696	360.228094465147
1700	360.363410446111
1704	360.501422331054
1708	360.642264907837
1712	360.786259460202
1716	360.9338265435
1720	361.085026863016
1724	361.240133020382
1728	361.399353375562
1732	361.562747166186
1736	361.730429882247
1740	361.902443807912
1744	362.078761930524
1748	362.259348856815
1752	362.444131305804
1756	362.632966021928
1760	362.825754697276
1764	363.022360016073
1768	363.22260802523
1772	363.426311971133
1776	363.633355845213
1780	363.843568184432
1784	364.056768081231
1788	364.272789519634
1792	364.491496546586
1796	364.712736691035
1800	364.936363900111
1804	365.162234057904
1808	365.390205027152
1812	365.620172565477
1816	365.852013783545
1820	366.085611768813
1824	366.320854704232
1828	366.557623714123
1832	366.795840560906
1836	367.03540835558
1840	367.276235001592
1844	367.51823292645
1848	367.761308153057
1852	368.005397115502
1856	368.250425068255
1860	368.496319300365
1864	368.743010645647
1868	368.99042596039
1872	369.238512125423
1876	369.487211908383
1880	369.736467804572
1884	369.986225087815
1888	370.23642680103
1892	370.487028428016
1896	370.737986162658
1900	370.989254407556
1904	371.240789742744
1908	371.49254775946
1912	371.74449102128
1916	371.9965859818
1920	372.24879634028
1924	372.501087484135
1928	372.753424652245
1932	373.005776144468
1936	373.258116153901
1940	373.510415525796
1944	373.762646380733
1948	374.014781218722
1952	374.266792773299
1956	374.518660863087
1960	374.770361535465
1964	375.021871694026
1968	375.273168862804
1972	375.524228563844
1976	375.775034209517
1980	376.025564976581
1984	376.275800449804
1988	376.525720229398
1992	376.775281960746
1996	377.024491138054
2000	377.273320491671
2004	377.521748788631
2008	377.769787739548
2012	378.017359858944
2016	378.264499235437
2020	378.511168906558
2024	378.757345865272
2028	379.002814407368
2032	379.245844073329
2036	379.48887373929
2040	379.731903405251
2044	379.974933071212
2048	380.216795014031
2052	380.450815756583
2056	380.684836499136
2060	380.918857241688
2064	381.15287798424
2068	381.386898726792
2072	381.620919469344
2076	381.854940211896
2080	382.088960954448
2084	382.322981697
2088	382.551605226816
2092	382.758444108907
2096	382.965282990999
2100	383.17212187309
2104	383.378960755181
2108	383.585799637272
2112	383.792638519363
2116	383.999477401454
2120	384.206316283545
2124	384.413155165636
2128	384.619994047727
2132	384.826832929819
2136	385.03367181191
2140	385.240510694001
2144	385.447349576092
2148	385.654188458183
2152	385.861027340274
2156	386.067866222365
2160	386.274705104456
2164	386.481543986548
2168	386.676128813997
2172	386.846545107662
2176	387.016961401327
2180	387.187377694992
2184	387.357793988658
2188	387.528210282323
2192	387.698626575988
2196	387.869042869653
2200	388.039459163319
2204	388.209875456984
2208	388.380291750649
2212	388.550708044314
2216	388.72112433798
2220	388.891540631645
2224	389.06195692531
2228	389.232373218975
2232	389.402789512641
2236	389.573205806306
2240	389.743622099971
2244	389.914038393636
2248	390.063423858403
2252	390.189501508416
2256	390.315579158429
2260	390.441656808442
2264	390.567734458456
2268	390.693812108469
2272	390.819889758482
2276	390.945967408495
2280	391.072045058508
2284	391.198122708521
2288	391.324200358534
2292	391.450278008547
2296	391.57635565856
2300	391.702433308574
2304	391.828510958587
2308	391.9545886086
2312	392.080666258613
2316	392.206743908626
2320	392.332821558639
2324	392.458899208652
2328	392.572948634096
2332	392.677831797445
2336	392.780795737695
2340	392.881840454847
2344	392.9809659489
2348	393.078172219854
2352	393.173459267709
2356	393.266827092466
2360	393.358275694124
2364	393.447805072684
2368	393.535415228145
2372	393.621106160507
2376	393.70487786977
2380	393.786730355935
2384	393.866663619001
2388	393.944677658969
2392	394.020772475838
2396	394.094948069608
2400	394.167204440279
2404	394.237541587852
2408	394.305959512326
2412	394.372458213701
2416	394.437037691978
2420	394.499697947156
2424	394.560438979236
2428	394.619260788216
2432	394.676163374098
2436	394.731146736882
2440	394.784210876566
2444	394.835355793152
2448	394.88458148664
2452	394.931887957028
2456	394.977275204318
2460	395.02074322851
2464	395.062292029602
2468	395.101921607596
2472	395.139631962492
2476	395.175423094288
2480	395.209295002986
2484	395.241247688586
2488	395.268488817601
2492	395.29331223696
2496	395.316061571729
2500	395.336736821909
2504	395.355337987498
2508	395.371865068497
2512	395.386318064907
2516	395.398696976726
2520	395.409001803955
2524	395.417232546594
2528	395.423389204643
2532	395.427471778102
2536	395.429480266971
2540	395.42941467125
2544	395.427274990939
2548	395.423061226037
2552	395.416773376546
2556	395.408411442465
2560	395.397975423794
2564	395.385465320532
2568	395.370881132681
2572	395.354222860239
2576	395.335490503208
2580	395.314684061586
2584	395.291803535375
2588	395.266848924573
2592	395.239820229181
2596	395.210717449199
2600	395.179540584627
2604	395.146289635466
2608	395.110964601714
2612	395.073565483372
2616	395.03409228044
2620	394.992544992918
2624	394.948923620806
2628	394.903228164103
2632	394.855458622811
2636	394.805614996929
2640	394.753697286457
2644	394.701844814438
2648	394.659226193149
2652	394.615188624992
2656	394.569732109967
2660	394.522856648073
2664	394.47456223931
2668	394.424848883679
2672	394.373716581179
2676	394.32116533181
2680	394.267195135574
2684	394.211805992468
2688	394.154997902494
2692	394.096770865652
2696	394.03712488194
2700	393.976059951361
2704	393.913576073913
2708	393.849673249596
2712	393.784351478411
2716	393.717610760357
2720	393.649451095435
2724	393.579872483644
2728	393.508874924984
2732	393.436458419456
2736	393.36262296706
2740	393.287368567795
2744	393.210695221661
2748	393.132602928659
2752	393.053091688789
2756	392.972161502049
2760	392.889812368442
2764	392.806044287965
2768	392.72085726062
2772	392.634251286407
2776	392.546226365325
2780	392.456782497375
2784	392.365919682556
2788	392.273637920868
2792	392.179937212312
2796	392.084817556887
2800	391.988278954594
2804	391.897848126686
2808	391.816211281535
2812	391.734008291211
2816	391.651239155713
2820	391.567903875041
2824	391.484002449196
2828	391.399534878178
2832	391.314501161985
2836	391.228901300619
2840	391.14273529408
2844	391.056003142367
2848	390.96870484548
2852	390.88084040342
2856	390.792409816186
2860	390.703413083779
2864	390.613850206198
2868	390.523721183443
2872	390.433026015515
2876	390.341764702413
2880	390.249937244138
2884	390.157543640689
2888	390.064583892066
2892	389.97105799827
2896	389.8769659593
2900	389.782307775157
2904	389.68708344584
2908	389.591292971349
2912	389.494936351685
2916	389.398013586847
2920	389.300524676836
2924	389.202469621651
2928	389.103848421292
2932	389.00466107576
2936	388.904907585055
2940	388.804587949175
2944	388.703702168122
2948	388.602250241896
2952	388.500232170496
2956	388.397647953922
2960	388.294497592175
2964	388.199413691117
2968	388.107712176026
2972	388.016041418179
2976	387.924401417577
2980	387.832792174219
2984	387.741213688107
2988	387.649665959239
2992	387.558148987617
2996	387.466662773239
3000	387.375207316106
3004	387.283782616218
3008	387.192388673574
3012	387.101025488176
3016	387.009693060022
3020	386.918391389114
3024	386.82712047545
3028	386.735880319031
3032	386.644670919857
3036	386.553492277927
3040	386.462344393243
3044	386.371227265803
3048	386.280140895609
3052	386.189085282659
3056	386.098060426954
3060	386.007066328493
3064	385.916102987278
3068	385.825170403308
3072	385.734268576582
3076	385.643397507101
3080	385.552557194865
3084	385.461747639874
3088	385.370968842128
3092	385.280220801626
3096	385.18950351837
3100	385.098816992358
3104	385.008161223591
3108	384.917536212069
3112	384.826941957792
3116	384.73637846076
3120	384.645845720973
3124	384.561669311721
3128	384.477893097588
3132	384.394461178249
3136	384.311373553704
3140	384.228630223954
3144	384.146231188998
3148	384.064176448837
3152	383.98246600347
3156	383.901099852897
3160	383.820077997119
3164	383.739400436134
3168	383.659067169945
3172	383.579078198549
3176	383.499433521948
3180	383.420133140142
3184	383.341177053129
3188	383.262565260911
3192	383.184297763488
3196	383.106374560859
3200	383.028795653024
3204	382.951561039983
3208	382.874670721737
3212	382.798124698285
3216	382.721922969628
3220	382.646065535765
3224	382.570552396696
3228	382.495383552421
3232	382.420559002941
3236	382.346078748256
3240	382.271942788364
3244	382.198151123267
3248	382.124703752965
3252	382.051600677456
3256	381.978841896742
3260	381.906427410823
3264	381.834357219698
3268	381.762631323367
3272	381.69124972183
3276	381.620212415088
3280	381.54961846782
3284	381.479652840803
3288	381.410050079134
3292	381.340810182812
3296	381.271933151837
3300	381.203418986209
3304	381.135267685929
3308	381.067479250995
3312	381.000053681408
3316	380.932990977169
3320	380.866291138276
3324	380.799954164731
3328	380.733980056532
3332	380.668368813681
3336	380.603120436177
3340	380.53823492402
3344	380.47371227721
3348	380.409552495747
3352	380.345755579631
3356	380.282321528862
3360	380.21925034344
3364	380.156542023366
3368	380.094196568638
3372	380.032213979258
3376	379.970594255224
3380	379.909337396538
3384	379.848443403199
3388	379.787912275206
3392	379.727744012561
3396	379.667938615263
3400	379.608496083312
3404	379.549416416708
3408	379.490699615452
3412	379.432345679542
3416	379.374354608979
3420	379.316726403764
3424	379.259461063895
3428	379.202558589374
3432	379.1460189802
3436	379.089842236372
3440	379.033984081397
3444	378.978448333627
3448	378.92327139782
3452	378.868453273977
3456	378.813993962097
3460	378.75984574758
3464	378.70599783986
3468	378.652478905277
3472	378.599288943831
3476	378.546427955523
3480	378.493895940352
3484	378.441692898318
3488	378.389818829421
3492	378.338273733661
3496	378.287057611039
3500	378.236191712706
3504	378.185671554491
3508	378.135486590178
3512	378.085636819766
3516	378.036122243255
3520	377.986966713477
3524	377.938168014002
3528	377.889716926341
3532	377.841613450493
3536	377.793857586458
3540	377.746449334237
3544	377.699388693829
3548	377.652675665234
3552	377.606310248453
3556	377.560292443485
3560	377.514484299915
3564	377.468947478091
3568	377.423723796011
3572	377.378813253676
3576	377.334215851086
3580	377.28993158824
3584	377.245960465138
3588	377.202302481781
3592	377.158957638168
3596	377.1159259343
3600	377.073207370176
3604	377.030801945797
3608	376.988709661162
3612	376.946930516271
3616	376.905464511125
3620	376.864311645723
3624	376.823471920066
3628	376.782945334154
3632	376.742731887985
3636	376.702831581561
3640	376.662521337021
3644	376.622358222764
3648	376.582429695255
3652	376.542735754494
3656	376.50327640048
3660	376.464051633213
3664	376.425061452694
3668	376.386305858922
3672	376.347784851898
3676	376.309498431621
3680	376.271446598092
3684	376.23362935131
3688	376.196046691275
3692	376.158698617988
3696	376.121585131449
3700	376.084706231657
3704	376.048061918613
3708	376.011652192315
3712	375.975477052766
3716	375.939536499964
3720	375.903830533909
3724	375.868359154602
3728	375.833122362042
3732	375.79812015623
3736	375.763352537165
3740	375.728819504848
3744	375.694521059278
3748	375.660457200455
3752	375.626627928381
3756	375.593033243053
3760	375.559673144473
3764	375.52654763264
3768	375.493656707555
3772	375.461000369218
3776	375.428578617628
3780	375.396391452785
3784	375.36443887469
3788	375.332720883342
3792	375.301237478742
3796	375.269868160161
3800	375.238093181099
3804	375.206515724572
3808	375.175135790579
3812	375.143953379121
3816	375.112968490197
3820	375.082181123807
3824	375.051591279952
3828	375.021198958632
3832	374.991004159846
3836	374.961006883594
3840	374.931207129877
3844	374.901604898695
3848	374.872200190047
3852	374.842993003933
3856	374.813983340354
3860	374.785171199309
3864	374.756556580799
3868	374.728139484823
3872	374.699919911382
3876	374.671897860475
3880	374.644073332102
3884	374.616446326264
3888	374.589016842961
3892	374.561784882192
3896	374.534750443957
3900	374.507913528257
3904	374.481274135091
3908	374.45483226446
3912	374.428587916364
3916	374.402541090801
3920	374.376691787774
3924	374.35104000728
3928	374.325585749321
3932	374.300329013897
3936	374.275269801007
3940	374.250408110652
3944	374.225743942831
3948	374.201277297544
3952	374.177008174792
3956	374.152586993123
3960	374.127887661345
3964	374.103346178137
3968	374.078962543499
3972	374.05473675743
3976	374.03066881993
3980	374.006758731001
3984	373.98300649064
3988	373.959412098849
3992	373.935975555628
3996	373.912696860977
4000	373.889576014894
4004	373.866613017382
4008	373.843807868438
4012	373.821160568065
4016	373.798671116261
4020	373.776339513026
4024	373.754165758361
4028	373.732149852266
4032	373.71029179474
4036	373.688591585783
4040	373.667049225396
4044	373.645664713579
4048	373.624438050331
4052	373.603369235653
4056	373.582458269544
4060	373.561705152005
4064	373.541109883035
4068	373.520672462635
4072	373.500392890804
4076	373.480271167543
4080	373.460307292851
4084	373.440501266729
4088	373.420853089177
4092	373.401362760194
4096	373.38203027978
4100	373.362855647936
4104	373.343838864662
4108	373.324979929957
4112	373.306278843821
4116	373.287735606256
4120	373.269350217259
4124	373.251122676832
4128	373.233052984975
4132	373.215141141687
4136	373.197387146969
4140	373.179791000821
4144	373.162352703241
4148	373.145072254232
4152	373.127949653792
4156	373.110984901921
4160	373.09417799862
4164	373.077528943889
4168	373.061037737726
4172	373.044704380134
4176	373.028528871111
4180	373.012511210658
4184	372.996651398774
4188	372.980949435459
4192	372.965405320715
4196	372.950019054539
4200	372.934790636934
4204	372.919720067897
4208	372.904807347431
4212	372.890052475534
4216	372.875455452206
4220	372.861016277448
4224	372.846734951259
4228	372.83261147364
4232	372.818645844591
4236	372.804838064111
4240	372.7911881322
4244	372.777696048859
4248	372.764361814088
4252	372.751185427886
4256	372.738166890253
4260	372.725306201191
4264	372.712603360697
4268	372.700058368774
4272	372.687671225419
4276	372.674220602498
4280	372.66088535802
4284	372.64767729822
4288	372.634596423099
4292	372.621642732657
4296	372.608816226892
4300	372.596116905806
4304	372.583544769399
4308	372.571099817669
4312	372.558782050618
4316	372.546591468246
4320	372.534528070552
4324	372.522591857536
4328	372.510782829198
4332	372.499100985539
4336	372.487546326558
4340	372.476118852256
4344	372.464818562632
4348	372.453645457686
4352	372.442599537419
4356	372.43168080183
4360	372.420889250919
4364	372.410224884687
4368	372.399687703133
4372	372.389277706258
4376	372.378994894061
4380	372.368839266542
4384	372.358810823702
4388	372.348909565539
4392	372.339135492056
4396	372.32948860325
4400	372.319968899123
4404	372.310576379675
4408	372.301311044905
4412	372.292172894813
4416	372.283161929399
4420	372.274278148664
4424	372.265521552607
4428	372.256892141229
4432	372.248389914529
4436	372.240014872507
4440	372.231767015164
4444	372.223646342499
4448	372.215652854512
4452	372.207786551204
4456	372.200047432574
4460	372.192435498622
4464	372.184950749349
4468	372.177593184754
4472	372.170362804838
4476	372.1632596096
4480	372.15628359904
4484	372.149434773159
4488	372.142713131956
4492	372.136118675431
4496	372.129651403585
4500	372.123311316417
4504	372.117098413927
4508	372.111012696116
4512	372.105054162983
4516	372.099222814529
4520	372.093518650753
4524	372.087941671655
4528	372.082491877236
4532	372.077169267495
4536	372.071973842432
4540	372.066905602048
4544	372.061964546342
4548	372.057150675314
4552	372.052463988965
4556	372.047904487294
4560	372.043472170301
4564	372.039167037987
4568	372.034989090352
4572	372.030938327394
4576	372.027014749115
4580	372.023218355514
4584	372.019549146592
4588	372.016007122348
4592	372.011700757983
4596	372.006736002206
4600	372.00185729148
4604	371.997064625807
4608	371.992358005185
4612	371.987737429615
4616	371.983202899097
4620	371.978754413631
4624	371.974391973216
4628	371.970115577854
4632	371.965925227543
4636	371.961820922284
4640	371.957802662077
4644	371.953870446922
4648	371.950024276819
4652	371.946264151767
4656	371.942590071768
4660	371.93900203682
4664	371.935500046924
4668	371.93208410208
4672	371.928754202288
4676	371.925510347547
4680	371.922352537859
4684	371.919280773222
4688	371.916295053638
4692	371.913395379105
4696	371.910581749624
4700	371.907854165194
4704	371.905212625817
4708	371.902657131492
4712	371.900187682218
4716	371.897804277996
4720	371.895506918826
4724	371.893295604708
4728	371.891170335642
4732	371.889131111628
4736	371.887177932665
4740	371.885310798754
4744	371.883529709895
4748	371.881834666089
4752	371.880225667333
4756	371.87870271363
4760	371.877265804979
4764	371.875914941379
4768	371.874650122832
4772	371.873471349336
4776	371.872378620892
4780	371.8713719375
4784	371.870451299159
4788	371.869616705871
4792	371.868868157634
4796	371.86820565445
4800	371.867629196317
4804	371.867138783236
4808	371.866734415206
4812	371.866416092229
4816	371.866183814304
4820	371.86603758143
4824	371.865977393608
4828	371.866003250838
4832	371.86611515312
4836	371.866313100454
4840	371.86659709284
4844	371.866967130277
4848	371.867423212767
4852	371.867965340308
4856	371.868593512901
4860	371.869307730546
4864	371.870107993243
4868	371.870994300991
4872	371.871966653792
4876	371.873025051644
4880	371.874169494548
4884	371.875399982504
4888	371.876716515512
4892	371.878119093572
4896	371.879607716684
4900	371.881182384847
4904	371.882843098062
4908	371.884447381892
4912	371.884733135474
4916	371.885066562533
4920	371.885447663067
4924	371.885876437076
4928	371.886352884561
4932	371.886877005522
4936	371.887448799959
4940	371.888068267871
4944	371.888735409259
4948	371.889450224122
4952	371.890212712461
4956	371.891022874276
4960	371.891880709566
4964	371.892786218332
4968	371.893739400574
4972	371.894740256291
4976	371.895788785484
4980	371.896884988153
4984	371.898028864297
4988	371.899220413917
4992	371.900459637013
4996	371.901746533584
5000	371.903081103631
5004	371.904463347153
5008	371.905893264151
5012	371.907370854625
5016	371.908896118575
5020	371.910469056
5024	371.912089666901
5028	371.913757951277
5032	371.915473909129
5036	371.917237540457
5040	371.91904884526
5044	371.920907823539
5048	371.922814475294
5052	371.924768800524
5056	371.92677079923
5060	371.928820471412
5064	371.930917817069
5068	371.933062836202
5072	371.935255528811
5076	371.937495894895
5080	371.939783934455
5084	371.94211964749
5088	371.944503034002
5092	371.946934093988
5096	371.949412827451
5100	371.951939234389
5104	371.954513314803
5108	371.957135068692
5112	371.959804496057
5116	371.962521596898
5120	371.965286371214
5124	371.968098819006
5128	371.970958940274
5132	371.973866735017
5136	371.976822203236
5140	371.979825344931
5144	371.982876160101
5148	371.985974648747
5152	371.989120810869
5156	371.992314646466
5160	371.995556155539
5164	371.998845338087
5168	372.002182194111
5172	372.005566723611
5176	372.008998926587
5180	372.012478803038
5184	372.016006352964
5188	372.019581576367
5192	372.023204473245
5196	372.026875043599
5200	372.030593287428
5204	372.034359204733
5208	372.038172795514
5212	372.04203405977
5216	372.045942997502
5220	372.049899608709
5224	372.053903893393
5228	372.057244366043
5232	372.060218068131
5236	372.063211894058
5240	372.066225843822
5244	372.069259917425
5248	372.072314114865
5252	372.075388436144
5256	372.07848288126
5260	372.081597450215
5264	372.084732143007
5268	372.087886959638
5272	372.091061900107
5276	372.094256964413
5280	372.097472152558
5284	372.100707464541
5288	372.103962900361
5292	372.10723846002
5296	372.110534143517
5300	372.113849950851
5304	372.117185882024
5308	372.120541937035
5312	372.123918115883
5316	372.12731441857
5320	372.130730845095
5324	372.134167395458
5328	372.137624069659
5332	372.141100867697
5336	372.144597789574
5340	372.148114835289
5344	372.151652004842
5348	372.155209298233
5352	372.158786715462
5356	372.162384256529
5360	372.166001921433
5364	372.169639710176
5368	372.173297622757
5372	372.176975659176
5376	372.180673819433
5380	372.184392103528
5384	372.188130511461
5388	372.191889043232
5392	372.195667698841
5396	372.199466478288
5400	372.203285381573
5404	372.207124408696
5408	372.210983559657
5412	372.214862834456
5416	372.218762233093
5420	372.222681755569
5424	372.226621401882
5428	372.230581172033
5432	372.234561066022
5436	372.238561083849
5440	372.242581225514
5444	372.246621491017
5448	372.250681880359
5452	372.254762393538
5456	372.258863030555
5460	372.26298379141
5464	372.267124676104
5468	372.271285684635
5472	372.275466817004
5476	372.279668073211
5480	372.283889453257
5484	372.28813095714
5488	372.292392584861
5492	372.296674336421
5496	372.300976211818
5500	372.305298211053
5504	372.309640334127
5508	372.314002581038
5512	372.318384951788
5516	372.322787446375
5520	372.327210064801
5524	372.331652807064
5528	372.336115673165
5532	372.340598663105
5536	372.345101776882
5540	372.349625014498
5544	372.35405583691
5548	372.35803774631
5552	372.362025391459
5556	372.366018772358
5560	372.370017889007
5564	372.374022741405
5568	372.378033329553
5572	372.38204965345
5576	372.386071713097
5580	372.390099508494
5584	372.39413303964
5588	372.398172306536
5592	372.402217309181
5596	372.406268047576
5600	372.410324521721
5604	372.414386731616
5608	372.41845467726
5612	372.422528358653
5616	372.426607775796
5620	372.430692928689
5624	372.434783817332
5628	372.438880441724
5632	372.442982801865
5636	372.447090897757
5640	372.451204729398
5644	372.455324296788
5648	372.459449599928
5652	372.463580638818
5656	372.467717413457
5660	372.471859923846
5664	372.476008169985
5668	372.480162151873
5672	372.484321869511
5676	372.488487322899
5680	372.492658512036
5684	372.496835436923
5688	372.501018097559
5692	372.505206493945
5696	372.509400626081
5700	372.513600493966
5704	372.517806097601
5708	372.522017436985
5712	372.526234512119
5716	372.530457323003
5720	372.534685869636
5724	372.538920152019
5728	372.543160170152
5732	372.547405924034
5736	372.551657413666
5740	372.555914639047
5744	372.560177600178
5748	372.564446297059
5752	372.568720729689
5756	372.573000898069
5760	372.577286802198
5764	372.581578442078
5768	372.585875817706
5772	372.590178929085
5776	372.594487776213
5780	372.59880235909
5784	372.603122677718
5788	372.607448732094
5792	372.611780522221
5796	372.616118048097
5800	372.620461309723
5804	372.624810307098
5808	372.629165040223
5812	372.633525509098
5816	372.637891713722
5820	372.642263654095
5824	372.646641330219
5828	372.651024742092
5832	372.655413889715
5836	372.659808773087
5840	372.664209392209
5844	372.66861574708
5848	372.673027837702
5852	372.677445664072
5856	372.681869226193
5860	372.686298524063
5864	372.69059094454
5868	372.694836883633
5872	372.69908380329
5876	372.703331703513
5880	372.7075805843
5884	372.711830445652
5888	372.716081287569
5892	372.720333110051
5896	372.724585913097
5900	372.728839696709
5904	372.733094460885
5908	372.737350205625
5912	372.741606930931
5916	372.745864636801
5920	372.750123323237
5924	372.754382990237
5928	372.758643637801
5932	372.762905265931
5936	372.767167874625
5940	372.771431463884
5944	372.775696033708
5948	372.779961584097
5952	372.78422811505
5956	372.788495626568
5960	372.792764118651
5964	372.797033591299
5968	372.801304044512
5972	372.805575478289
5976	372.809847892631
5980	372.814121287538
5984	372.81839566301
5988	372.822671019047
5992	372.826947355648
5996	372.831224672814
6000	372.835502970545
6004	372.83978224884
6008	372.844062507701
6012	372.848343747126
6016	372.852625967116
6020	372.856909167671
6024	372.86119334879
6028	372.865478510475
6032	372.869764652724
6036	372.874051775538
6040	372.878339878917
6044	372.88262896286
6048	372.886919027368
6052	372.891210072441
6056	372.895502098079
6060	372.899795104282
6064	372.904089091049
6068	372.908384058381
6072	372.912680006278
6076	372.91697693474
6080	372.921274843767
6084	372.925573733358
6088	372.929873603514
6092	372.934174454235
6096	372.938476285521
6100	372.942779097371
6104	372.947082889786
6108	372.951387662766
6112	372.955693416311
6116	372.960000150421
6120	372.964307865095
6124	372.968616560334
6128	372.972926236139
6132	372.977236892507
6136	372.981548529441
6140	372.985861146939
6144	372.990174745002
6148	372.99448932363
6152	372.998804882823
6156	373.00312142258
6160	373.007438942902
6164	373.011757443789
6168	373.016076925241
6172	373.020397387258
6176	373.024718829839
6180	373.029024379118
6184	373.033290518467
6188	373.037556225272
6192	373.041821499534
6196	373.046086341253
6200	373.05035075043
6204	373.054614727063
6208	373.058878271153
6212	373.0631413827
6216	373.067404061704
6220	373.071666308165
6224	373.075928122083
6228	373.080189503458
6232	373.08445045229
6236	373.08871096858
6240	373.092971052326
6244	373.097230703529
6248	373.101489922188
6252	373.105748708305
6256	373.110007061879
6260	373.11426498291
6264	373.118522471398
6268	373.122779527343
6272	373.127036150745
6276	373.131292341604
6280	373.135548099919
6284	373.139803425692
6288	373.144058318922
6292	373.148312779609
6296	373.152566807752
6300	373.156820403353
6304	373.161073566411
6308	373.165326296925
6312	373.169578594897
6316	373.173830460326
6320	373.178081893211
6324	373.182332893554
6328	373.186583461353
6332	373.19083359661
6336	373.195083299323
6340	373.199332569494
6344	373.203581407121
6348	373.207829812206
6352	373.212077784747
6356	373.216325324746
6360	373.220572432201
6364	373.224819107113
6368	373.229065349483
6372	373.233311159309
6376	373.237556536592
6380	373.241801481333
6384	373.24604599353
6388	373.250290073184
6392	373.254533720295
6396	373.258776934864
6400	373.263019716889
6404	373.267262066371
6408	373.27150398331
6412	373.275745467706
6416	373.279986519559
6420	373.284227138869
6424	373.288467325637
6428	373.292707079861
6432	373.296946401542
6436	373.30118529068
6440	373.305423747275
6444	373.309661771327
6448	373.313899362836
6452	373.318136521801
6456	373.322373248224
6460	373.326609542104
6464	373.330845403441
6468	373.335080832235
6472	373.339315828486
6476	373.343550392193
6480	373.347784523358
6484	373.35201822198
6488	373.356251488059
6492	373.360484321594
6496	373.364716722587
6500	373.368890086615
6504	373.373051169277
6508	373.377210104171
6512	373.381366891298
6516	373.385521530657
6520	373.389674022249
6524	373.393824366073
6528	373.39797256213
6532	373.402118610419
6536	373.40626251094
6540	373.410404263694
6544	373.41454386868
6548	373.418681325899
6552	373.42281663535
6556	373.426949797034
6560	373.43108081095
6564	373.435209677098
6568	373.439336395479
6572	373.443460966092
6576	373.447583388938
6580	373.451703664016
6584	373.455821791326
6588	373.459937770869
6592	373.464051602645
6596	373.468163286653
6600	373.472272822893
6604	373.476380211366
6608	373.480485452071
6612	373.484588545008
6616	373.488689490178
6620	373.492788287581
6624	373.496884937216
6628	373.500979439083
6632	373.505071793183
6636	373.509161999515
6640	373.513250058079
6644	373.517335968876
6648	373.521419731906
6652	373.525501347168
6656	373.529580814662
6660	373.533658134388
6664	373.537733306348
6668	373.541806330539
6672	373.545877206963
6676	373.54994593562
6680	373.554012516508
6684	373.55807694963
6688	373.562139234983
6692	373.56619937257
6696	373.570257362388
6700	373.574313204439
6704	373.578366898722
6708	373.582418445238
6712	373.586467843987
6716	373.590515094967
6720	373.59456019818
6724	373.598603153626
6728	373.602643961304
6732	373.606682621214
6736	373.610719133357
6740	373.614753497733
6744	373.61878571434
6748	373.62281578318
6752	373.626843704253
6756	373.630869477558
6760	373.634893103095
6764	373.638914580865
6768	373.642933910868
6772	373.646951093102
6776	373.650966127569
6780	373.654979014269
6784	373.658989753201
6788	373.662998344365
6792	373.667004787762
6796	373.671009083392
6800	373.675011231253
6804	373.679011231347
6808	373.683009083674
6812	373.687004788233
6816	373.690970157439
6820	373.694890308922
6824	373.698806558682
6828	373.702718906718
6832	373.70662735303
6836	373.710531897619
6840	373.714432540485
6844	373.718329281627
6848	373.722222121046
6852	373.726111058742
6856	373.729996094714
6860	373.733877228962
6864	373.737754461487
6868	373.741627792289
6872	373.745497221367
6876	373.749362748722
6880	373.753224374353
6884	373.757082098261
6888	373.760935920445
6892	373.764785840906
6896	373.768631859643
6900	373.772473976657
6904	373.776312191948
6908	373.780146505515
6912	373.783976917358
6916	373.787803427478
6920	373.791626035875
6924	373.795444742548
6928	373.799259547498
6932	373.803070450725
6936	373.806877452228
6940	373.810680552007
6944	373.814479750063
6948	373.818275046396
6952	373.822066441005
6956	373.82585393389
6960	373.829637525053
6964	373.833417214491
6968	373.837193002207
6972	373.840964888199
6976	373.844732872467
6980	373.848496955012
6984	373.852257135833
6988	373.856013414931
6992	373.859765792306
6996	373.863514267957
7000	373.867258841885
7004	373.870999514089
7008	373.87473628457
7012	373.878469153327
7016	373.882198120361
7020	373.885923185672
7024	373.889644349259
7028	373.893361611122
7032	373.897074971262
7036	373.900784429679
7040	373.904489986372
7044	373.908191641342
7048	373.911889394588
7052	373.915583246111
7056	373.91927319591
7060	373.922959243986
7064	373.926641390339
7068	373.930319634968
7072	373.933993977873
7076	373.937664419056
7080	373.941330958514
7084	373.944993596249
7088	373.948652332261
7092	373.95230716655
7096	373.955958099114
7100	373.959605129956
7104	373.963248259074
7108	373.966887486468
7112	373.970522812139
7116	373.974154236087
7120	373.977781758311
7124	373.981405378812
7128	373.985025097589
7132	373.988640914643
7136	373.992231172583
7140	373.995815933971
7144	373.999396228964
7148	374.002972057561
7152	374.006543419764
7156	374.01011031557
7160	374.013672744982
7164	374.017230707998
7168	374.020784204619
7172	374.024333234844
7176	374.027877798675
7180	374.03141789611
7184	374.034953527149
7188	374.038484691794
7192	374.042011390042
7196	374.045533621896
7200	374.049051387355
7204	374.052564686418
7208	374.056073519085
7212	374.059577885358
7216	374.063077785235
7220	374.066573218717
7224	374.070064185803
7228	374.073550686494
7232	374.07703272079
7236	374.08051028869
7240	374.083983390196
7244	374.087452025305
7248	374.09091619402
7252	374.094375896339
7256	374.097831132263
7260	374.101281901792
7264	374.104728204925
7268	374.108170041663
7272	374.111607412006
7276	374.115040315953
7280	374.118468753505
7284	374.121892724662
7288	374.125312229423
7292	374.128727267789
7296	374.13213783976
7300	374.135543945336
7304	374.138945584516
7308	374.1423427573
7312	374.14573546369
7316	374.149123703684
7320	374.152507477283
7324	374.155886784487
7328	374.159261625295
7332	374.162631999708
7336	374.165997907725
7340	374.169359349348
7344	374.172716324575
7348	374.176068833406
7352	374.179416875843
7356	374.182760451884
7360	374.186099561529
7364	374.18943420478
7368	374.192764381635
7372	374.196090092095
7376	374.199411336159
7380	374.202728113828
7384	374.206040425102
7388	374.20934826998
7392	374.212651648464
7396	374.215950560552
7400	374.219245006244
7404	374.222534985541
7408	374.225820498443
7412	374.22910154495
7416	374.232378125061
7420	374.235650238777
7424	374.238917886098
7428	374.242181067023
7432	374.245439781553
7436	374.248694029688
7440	374.251943811427
7444	374.255189126771
7448	374.25842997572
7452	374.26167700207
7456	374.264930367518
7460	374.268179793194
7464	374.271425279099
7468	374.274666825232
7472	374.277904431594
7476	374.281138098184
7480	374.284367825003
7484	374.287593612051
7488	374.290815459326
7492	374.294033366831
7496	374.297247334564
7500	374.300457362525
7504	374.303663450715
7508	374.306865599133
7512	374.31006380778
7516	374.313258076656
7520	374.31644840576
7524	374.319634795092
7528	374.322817244653
7532	374.325995754443
7536	374.329170324461
7540	374.332340954707
7544	374.335507645183
7548	374.338670395886
7552	374.341829206818
7556	374.344984077979
7560	374.348135009368
7564	374.351282000986
7568	374.354425052832
7572	374.357564164907
7576	374.36069933721
7580	374.363830569742
7584	374.366957862502
7588	374.370081215491
7592	374.373200628708
7596	374.376316102154
7600	374.379427635829
7604	374.382535229731
7608	374.385638883863
7612	374.388738598223
7616	374.391834372811
7620	374.394926207628
7624	374.398014102674
7628	374.401098057948
7632	374.40417807345
7636	374.407254149181
7640	374.410326285141
7644	374.413394481329
7648	374.416458737745
7652	374.41951905439
7656	374.422575431264
7660	374.425627868366
7664	374.428676365697
7668	374.431720923256
7672	374.434761541044
7676	374.43779821906
7680	374.440830957305
7684	374.443859755778
7688	374.44688461448
7692	374.44990553341
7696	374.452922512569
7700	374.455935551956
7704	374.458944651572
7708	374.461949811416
7712	374.464951031489
7716	374.467948311791
7720	374.470941652321
7724	374.473931053079
7728	374.476916514066
7732	374.479898035282
7736	374.482875616726
7740	374.485849258398
7744	374.488818960299
7748	374.491784722429
7752	374.494746544787
7756	374.497704427373
7760	374.500658370188
7764	374.503608373232
7768	374.506555929999
7772	374.509524556179
7776	374.512489900527
7780	374.515451963043
7784	374.518410743726
7788	374.521366242578
7792	374.524318459598
7796	374.527267394785
7800	374.53021304814
7804	374.533155419663
7808	374.536094509354
7812	374.539030317213
7816	374.54196284324
7820	374.544892087435
7824	374.547818049798
7828	374.550740730328
7832	374.553660129027
7836	374.556576245893
7840	374.559489080928


==> tiks/datta1d/all-outs-4.tsv <==
0	293.150000000103
4	293.150000909208
8	293.150173892146
12	293.15099563683
16	293.157843516796
20	293.165930958495
24	293.18428649633
28	293.206787855716
32	293.241903387223
36	293.285522580315
40	293.334103472235
44	293.393882201023
48	293.46354904054
52	293.547474457204
56	293.643635519525
60	293.753449849671
64	293.877667100838
68	294.015568923766
72	294.16784674652
76	294.334423321575
80	294.515164973699
84	294.709291096924
88	294.917171613791
92	295.138078158814
96	295.37163662946
100	295.617037259283
104	295.87375351708
108	296.141308623383
112	296.419072956051
116	296.706523365423
120	297.003154112253
124	297.308497475956
128	297.622132031645
132	297.94366338654
136	298.272724503383
140	298.608970508276
144	298.952094248701
148	299.301800363756
152	299.657815539671
156	300.019887119976
160	300.387765449992
164	300.761220778907
168	301.140038017023
172	301.524013628184
176	301.912952434635
180	302.306659355035
184	302.704936500883
188	303.107577035201
192	303.5143475599
196	303.924984973663
200	304.339194543208
204	304.756653202079
208	305.177016961394
212	305.599930345139
216	306.025035751183
220	306.451981314947
224	306.880418488063
228	307.310025735178
232	307.740499814297
236	308.171551988316
240	308.602912044192
244	309.034327941866
248	309.46556515023
252	309.896405816277
256	310.326647869237
260	310.756104130583
264	311.184601474479
268	311.611975082386
272	312.038081929502
276	312.462787519867
280	312.885967968132
284	313.307510038429
288	313.727310463335
292	314.145275209529
296	314.561318697806
300	314.975362999903
304	315.387337029318
308	315.797175543225
312	316.204816857784
316	316.610207270052
320	317.013294308293
324	317.414027248149
328	317.812355275378
332	318.208225164911
336	318.601578683803
340	318.992350172339
344	319.380464873398
348	319.765838487276
352	320.148377087665
356	320.527979439852
360	320.904545546052
364	321.277973069446
368	321.648161883882
372	322.015015255646
376	322.378439596681
380	322.73834280917
384	323.094631511599
388	323.447207632353
392	323.795964954103
396	324.140783730058
400	324.481532178868
404	324.818067815651
408	325.150232942313
412	325.47785844362
416	325.80076679618
420	326.118776231239
424	326.431706022545
428	326.739382856036
432	327.041644893289
436	327.338360909772
440	327.629421380664
444	327.914763360771
448	328.194363238827
452	328.468237727629
456	328.736443224526
460	328.99907109877
464	329.256241126207
468	329.508094661157
472	329.754786937129
476	329.99647133407
480	330.233329803182
484	330.465515677525
488	330.693193794205
492	330.916521579531
496	331.135649397752
500	331.350724393422
504	331.561877250496
508	331.769247569591
512	331.972951861287
516	332.173112604083
520	332.369832001968
524	332.563218692378
528	332.753365819609
532	332.940369018083
536	333.124317548478
540	333.305291221629
544	333.483370033888
548	333.658627746368
552	333.83113326944
556	334.000952616717
560	334.168150419762
564	334.332789075063
568	334.49493123584
572	334.654639080387
576	334.811977085546
580	334.96701269978
584	335.119815831982
588	335.270458569917
592	335.419015380555
596	335.565563015054
600	335.710178567545
604	335.852939509827
608	335.993922645996
612	336.133202459843
616	336.270853068869
620	336.406944191216
624	336.541543911343
628	336.6747148521
632	336.806517434613
636	336.937006502546
640	337.066233800192
644	337.194245843546
648	337.321085478412
652	337.446790908203
656	337.571396463274
660	337.694932644405
664	337.817426340902
668	337.93890174664
672	338.059380278571
676	338.178882181049
680	338.297426217617
684	338.41503145072
688	338.531716832808
692	338.647502542603
696	338.762409528732
700	338.876460350917
704	338.989678789077
708	339.102091156517
712	339.213726025425
716	339.324608325888
720	339.434767399935
724	339.54424108991
728	339.653054438104
732	339.761231225754
736	339.868887707312
740	339.975994933562
744	340.082552904503
748	340.188689894879
752	340.294363236189
756	340.399559696382
760	340.504427945313
764	340.608965942084
768	340.713132389327
772	340.817045956045
776	340.920762441538
780	341.024217919366
784	341.127497995724
788	341.230713588977
792	341.333781021128
796	341.436755185703
800	341.539802517098
804	341.642819306879
808	341.745829986192
812	341.849057003831
816	341.952376986194
820	342.055789933282
824	342.159544099037
828	342.263521519922
832	342.367716220447
836	342.472312008489
840	342.577269064257
844	342.682556692581
848	342.788287373953
852	342.894478803968
856	343.001089313888
860	343.108170428331
864	343.215760713213
868	343.323824756505
872	343.432375366697
876	343.541435970477
880	343.650990446829
884	343.761035907897
888	343.871559490309
892	343.982568793749
896	344.094061520406
900	344.205990499749
904	344.318380952276
908	344.431220752336
912	344.544457876219
916	344.658120843526
920	344.772186092493
924	344.886613447842
928	345.001428760486
932	345.116596427518
936	345.232093206285
940	345.347939668721
944	345.464088619891
948	345.580536304277
952	345.697296371596
956	345.814310416001
960	345.931594927405
964	346.049153943968
968	346.16692382003
972	346.284935655827
976	346.403178844117
980	346.521601789516
984	346.640232376542
988	346.759053879928
992	346.878034701598
996	346.997194698373
1000	347.11649528781
1004	347.235940695244
1008	347.355527510544
1012	347.475221651657
1016	347.595040650369
1020	347.714957276053
1024	347.834967399412
1028	347.95507429292
1032	348.075245583208
1036	348.195496726138
1040	348.315808882011
1044	348.436172578037
1048	348.556595093596
1052	348.677044554581
1056	348.797535264203
1060	348.918053509375
1064	349.038585559614
1068	349.159140752988
1072	349.279692455526
1076	349.40025002987
1080	349.520799175538
1084	349.641333524241
1088	349.761852135604
1092	349.882339825386
1096	350.002803403278
1100	350.123222737298
1104	350.243605981303
1108	350.363939963182
1112	350.484223499472
1116	350.604452958621
1120	350.724619507277
1124	350.844726218655
1128	350.964759320888
1132	351.08472476349
1136	351.204609799298
1140	351.324416388293
1144	351.444138489749
1148	351.563770546472
1152	351.683313450465
1156	351.802756811288
1160	351.92210352571
1164	352.041342489492
1168	352.160476992584
1172	352.279496400989
1176	352.398404264619
1180	352.517190174604
1184	352.63585789898
1188	352.754397546163
1192	352.872812471515
1196	352.991094470434
1200	353.109245407079
1204	353.227258502045
1208	353.345134445495
1212	353.462868076309
1216	353.580459057292
1220	353.69790301015
1224	353.815198654215
1228	353.932342467866
1232	354.04933224845
1236	354.166165494973
1240	354.282839241391
1244	354.399351881525
1248	354.515699817019
1252	354.631880704618
1256	354.747892326508
1260	354.863731166388
1264	354.979396729222
1268	355.094884235527
1272	355.21019447215
1276	355.325322405074
1280	355.440268930778
1284	355.555029822231
1288	355.669605301442
1292	355.783992125993
1296	355.89818978107
1300	356.012195908914
1304	356.126009156627
1308	356.239628024853
1312	356.353050179307
1316	356.466275072816
1320	356.579299238735
1324	356.692123114495
1328	356.80474279223
1332	356.917158371701
1336	357.029366878817
1340	357.141366980916
1344	357.253157543574
1348	357.364735624234
1352	357.476101267521
1356	357.587252057544
1360	357.698187054914
1364	357.808905302779
1368	357.919404602067
1372	358.029685017935
1376	358.139744650053
1380	358.249582754069
1384	358.359198453452
1388	358.468589776446
1392	358.577756652573
1396	358.686697105644
1400	358.795410368421
1404	358.903895392032
1408	359.012150152316
1412	359.120174523614
1416	359.227966428749
1420	359.335525179602
1424	359.442849612263
1428	359.549938209099
1432	359.65679050616
1436	359.763405086528
1440	359.869780717756
1444	359.975916903177
1448	360.081812469432
1452	360.187466417732
1456	360.292878330447
1460	360.398047269803
1464	360.502972508214
1468	360.607653705191
1472	360.712090131082
1476	360.816281195117
1480	360.920226576258
1484	361.023925595037
1488	361.127377650837
1492	361.230582396851
1496	361.333539113826
1500	361.43624714108
1504	361.538706076163
1508	361.640915104946
1512	361.742873595305
1516	361.844581128574
1520	361.946036892891
1524	362.04724031202
1528	362.148190994093
1532	362.248888245363
1536	362.349331428713
1540	362.449520181855
1544	362.549453982344
1548	362.649132305903
1552	362.748554758124
1556	362.847721057878
1560	362.946630872167
1564	363.045283909773
1568	363.143680024199
1572	363.24181907379
1576	363.339700920439
1580	363.437325419936
1584	363.534692472968
1588	363.631801945125
1592	363.728653669728
1596	363.825247398194
1600	363.921582982671
1604	364.017660195119
1608	364.113478775052
1612	364.209038436769
1616	364.304339010949
1620	364.399380248234
1624	364.49416188511
1628	364.588683704518
1632	364.682945546353
1636	364.776947208184
1640	364.870688482189
1644	364.964169235456
1648	365.057389342665
1652	365.150348668364
1656	365.24304707927
1660	365.335484511201
1664	365.427660886504
1668	365.519576136157
1672	365.61123020223
1676	365.702623069127
1680	365.793754711815
1684	365.884625121521
1688	365.975234311576
1692	366.065582300945
1696	366.155669121061
1700	366.245494826075
1704	366.335059485201
1708	366.42436315898
1712	366.513405935593
1716	366.602187936361
1720	366.69070926927
1724	366.778970042834
1728	366.866970397234
1732	366.954710516577
1736	367.042190528117
1740	367.129410587479
1744	367.216370875428
1748	367.30307162582
1752	367.389512968925
1756	367.475695101606
1760	367.561618241067
1764	367.647282637449
1768	367.732688439913
1772	367.817835876776
1776	367.902725206842
1780	367.987356896637
1784	368.071730984146
1788	368.155847503194
1792	368.239706879905
1796	368.323308896694
1800	368.406653537314
1804	368.489740782927
1808	368.572570646484
1812	368.655142104302
1816	368.737455146293
1820	368.819509941651
1824	368.901303731459
1828	368.982837812291
1832	369.06411099511
1836	369.145120358109
1840	369.225867579619
1844	369.306352659639
1848	369.386575598169
1852	369.46653639521
1856	369.543843249369
1860	369.620856552945
1864	369.697869856521
1868	369.774883160096
1872	369.851896463672
1876	369.928909767248
1880	370.005923070824
1884	370.082936374399
1888	370.159949677975
1892	370.236962981551
1896	370.313728457222
1900	370.384791824952
1904	370.455855192682
1908	370.526918560412
1912	370.597981928142
1916	370.669045295872
1920	370.740108663602
1924	370.811172031332
1928	370.882235399062
1932	370.953298766792
1936	371.024362134522
1940	371.095425502252
1944	371.166488869982
1948	371.237552237712
1952	371.308615605442
1956	371.379678973172
1960	371.450742340902
1964	371.521805708632
1968	371.592869076362
1972	371.663932444092
1976	371.734995811822
1980	371.806059179552
1984	371.875236955187
1988	371.940662163737
1992	372.006087372288
1996	372.071512580839
2000	372.136937789389
2004	372.20236299794
2008	372.26778820649
2012	372.333213415041
2016	372.398638623592
2020	372.464063832142
2024	372.529489040693
2028	372.594914249244
2032	372.660339457794
2036	372.725764666345
2040	372.791189874896
2044	372.856615083446
2048	372.922040291997
2052	372.987465500547
2056	373.052890709098
2060	373.118315917649
2064	373.183741126199
2068	373.24916633475
2072	373.308888131079
2076	373.365220117958
2080	373.421552104836
2084	373.477884091714
2088	373.534216078593
2092	373.590548065471
2096	373.64688005235
2100	373.703212039228
2104	373.759544026106
2108	373.815876012985
2112	373.872207999863
2116	373.928539986742
2120	373.98487197362
2124	374.041203960499
2128	374.097535947377
2132	374.153867934255
2136	374.210199921134
2140	374.266531908012
2144	374.322863894891
2148	374.379195881769
2152	374.435527868648
2156	374.491859855526
2160	374.548191842404
2164	374.604523829283
2168	374.660855816161
2172	374.71718780304
2176	374.773519789918
2180	374.829851776796
2184	374.886183763675
2188	374.942515750553
2192	374.998847737432
2196	375.05517972431
2200	375.111511711189
2204	375.167843698067
2208	375.224175684945
2212	375.280507671824
2216	375.336839658702
2220	375.393171645581
2224	375.449503632459
2228	375.505835619338
2232	375.562167606216
2236	375.618499593094
2240	375.674831579973
2244	375.72973445301
2248	375.779350028661
2252	375.828965604311
2256	375.878581179962
2260	375.928196755612
2264	375.977812331263
2268	376.027427906914
2272	376.077043482564
2276	376.126659058215
2280	376.176274633865
2284	376.225890209516
2288	376.275505785167
2292	376.325121360817
2296	376.374736936468
2300	376.424352512118
2304	376.473968087769
2308	376.52358366342
2312	376.57319923907
2316	376.622814814721
2320	376.672430390371
2324	376.722045966022
2328	376.771661541673
2332	376.821277117323
2336	376.870892692974
2340	376.920508268624
2344	376.970123844275
2348	377.019739419926
2352	377.069354995576
2356	377.118970571227
2360	377.168586146877
2364	377.218201722528
2368	377.267817298179
2372	377.317432873829
2376	377.36704844948
2380	377.416664025131
2384	377.466279600781
2388	377.515895176432
2392	377.565510752082
2396	377.615126327733
2400	377.663971526433
2404	377.70807600978
2408	377.752180493127
2412	377.796284976474
2416	377.840389459821
2420	377.884493943169
2424	377.928598426516
2428	377.972702909863
2432	378.01680739321
2436	378.060911876557
2440	378.105016359904
2444	378.149120843251
2448	378.193225326598
2452	378.237329809945
2456	378.281434293292
2460	378.325538776639
2464	378.369643259986
2468	378.413747743334
2472	378.457852226681
2476	378.501956710028
2480	378.546061193375
2484	378.590165676722
2488	378.634270160069
2492	378.678374643416
2496	378.722479126763
2500	378.76658361011
2504	378.810688093457
2508	378.854792576804
2512	378.898897060152
2516	378.943001543499
2520	378.987106026846
2524	379.031210510193
2528	379.07531499354
2532	379.119419476887
2536	379.163523960234
2540	379.207628443581
2544	379.251732926928
2548	379.295837410275
2552	379.339941893622
2556	379.383712832997
2560	379.422823683423
2564	379.461934533849
2568	379.501045384275
2572	379.540156234701
2576	379.579267085127
2580	379.618377935554
2584	379.65748878598
2588	379.696599636406
2592	379.735710486832
2596	379.774821337258
2600	379.813932187684
2604	379.85304303811
2608	379.892153888536
2612	379.931264738963
2616	379.970375589389
2620	380.009486439815
2624	380.048597290241
2628	380.087708140667
2632	380.126818991093
2636	380.165929841519
2640	380.205040691945
2644	380.244151542371
2648	380.283262392797
2652	380.322373243224
2656	380.36148409365
2660	380.400594944076
2664	380.439705794502
2668	380.478816644928
2672	380.517927495354
2676	380.55703834578
2680	380.596149196206
2684	380.635260046632
2688	380.674370897059
2692	380.713481747485
2696	380.752592597911
2700	380.791703448337
2704	380.830814298763
2708	380.869925149189
2712	380.909035999615
2716	380.946143690092
2720	380.983138582816
2724	381.020032860809
2728	381.056826524073
2732	381.093519572607
2736	381.13011200641
2740	381.166603825484
2744	381.202995029827
2748	381.23928561944
2752	381.275475594324
2756	381.311564954477
2760	381.3475536999
2764	381.383441830594
2768	381.419229346557
2772	381.45491624779
2776	381.490502534293
2780	381.525988206066
2784	381.561373263109
2788	381.596657705422
2792	381.631841533005
2796	381.666924745858
2800	381.701907343981
2804	381.736789327374
2808	381.771570696037
2812	381.80625144997
2816	381.840831589172
2820	381.875311113645
2824	381.909690023388
2828	381.9439683184
2832	381.978145998683
2836	382.012223064235
2840	382.046199515058
2844	382.08007535115
2848	382.113850572513
2852	382.147525179145
2856	382.181099171047
2860	382.21457254822
2864	382.247945310662
2868	382.281217458374
2872	382.314388991356
2876	382.347459909608
2880	382.38043021313
2884	382.413299901922
2888	382.446068975984
2892	382.478737435316
2896	382.511305279918
2900	382.54377250979
2904	382.576139124932
2908	382.608405125344
2912	382.640570511025
2916	382.672635281977
2920	382.704599438199
2924	382.73646297969
2928	382.768225906452
2932	382.799888218483
2936	382.831449915785
2940	382.862910998356
2944	382.894271466198
2948	382.925531319309
2952	382.95669055769
2956	382.987749181342
2960	383.018707190263
2964	383.049564584454
2968	383.080321363915
2972	383.110977528646
2976	383.141533078647
2980	383.171988013918
2984	383.202342334459
2988	383.23259604027
2992	383.262749131351
2996	383.292801607702
3000	383.322753469323
3004	383.352604716214
3008	383.382355348374
3012	383.412005365805
3016	383.441554768506
3020	383.471003556476
3024	383.500351729717
3028	383.529369604851
3032	383.55823929952
3036	383.58700152039
3040	383.615656267461
3044	383.644203540733
3048	383.672643340206
3052	383.70097566588
3056	383.729200517755
3060	383.757317895831
3064	383.785327800108
3068	383.813230230586
3072	383.841025187265
3076	383.868712670145
3080	383.896292679226
3084	383.923765214508
3088	383.951130275991
3092	383.978387863675
3096	384.00553797756
3100	384.032580617646
3104	384.059515783933
3108	384.086343476421
3112	384.11306369511
3116	384.13967644
3120	384.166181711091
3124	384.192579508383
3128	384.218869831876
3132	384.24505268157
3136	384.271128057466
3140	384.297095959562
3144	384.322956387859
3148	384.348709342357
3152	384.374354823056
3156	384.399892829956
3160	384.425323363057
3164	384.450646422359
3168	384.475862007862
3172	384.500970119566
3176	384.525970757471
3180	384.550863921577
3184	384.575649611884
3188	384.600327828392
3192	384.624898571102
3196	384.649361840012
3200	384.673717635123
3204	384.697965956435
3208	384.722106803948
3212	384.746140177662
3216	384.770066077577
3220	384.793884503693
3224	384.81759545601
3228	384.841198934529
3232	384.864694939248
3236	384.888083470168
3240	384.911364527289
3244	384.934538110611
3248	384.957604220134
3252	384.980562855858
3256	385.003414017783
3260	385.02615770591
3264	385.048793920237
3268	385.071322660765
3272	385.093743927494
3276	385.116057720424
3280	385.138264039555
3284	385.160362884887
3288	385.182354256421
3292	385.204238154155
3296	385.22601457809
3300	385.247683528226
3304	385.269245004563
3308	385.291113220852
3312	385.313278990847
3316	385.3353599292
3320	385.35735603591
3324	385.379267310978
3328	385.401093754402
3332	385.422835366183
3336	385.444492146322
3340	385.466064094818
3344	385.487551211671
3348	385.50895349688
3352	385.530270950448
3356	385.551503572372
3360	385.572651362653
3364	385.593714321292
3368	385.614692448287
3372	385.63558574364
3376	385.65639420735
3380	385.677117839417
3384	385.697756639841
3388	385.718310608622
3392	385.73877974576
3396	385.759164051256
3400	385.779463525109
3404	385.799678167318
3408	385.819807977885
3412	385.839852956809
3416	385.85981310409
3420	385.879688419729
3424	385.899478903724
3428	385.919184556077
3432	385.938805376786
3436	385.958341365853
3440	385.977792523277
3444	385.997158849058
3448	386.016440343196
3452	386.035637005691
3456	386.054748836544
3460	386.073775835753
3464	386.09271800332
3468	386.111575339244
3472	386.130347843525
3476	386.149035516163
3480	386.167638357158
3484	386.18615636651
3488	386.20458954422
3492	386.222937890286
3496	386.24120140471
3500	386.259380087491
3504	386.277473938628
3508	386.295482958124
3512	386.313407145976
3516	386.331246502185
3520	386.349001026752
3524	386.366670719675
3528	386.384255580956
3532	386.401755610594
3536	386.419170808589
3540	386.436501174941
3544	386.45374670965
3548	386.470907412716
3552	386.48798328414
3556	386.50497432392
3560	386.521880532058
3564	386.538701908553
3568	386.555438453405
3572	386.572090166614
3576	386.58865704818
3580	386.605139098104
3584	386.621536316384
3588	386.637994743052
3592	386.655024789303
3596	386.671992388145
3600	386.688897539578
3604	386.705740243603
3608	386.72252050022
3612	386.739238309428
3616	386.755893671228
3620	386.772486585619
3624	386.789017052601
3628	386.805485072175
3632	386.82189064434
3636	386.838233769097
3640	386.854514446446
3644	386.870732676386
3648	386.886888458917
3652	386.90298179404
3656	386.919012681754
3660	386.93498112206
3664	386.950887114957
3668	386.966730660446
3672	386.982511758527
3676	386.998230409198
3680	387.013886612462
3684	387.029480368316
3688	387.045011676762
3692	387.0604805378
3696	387.075886951429
3700	387.09123091765
3704	387.106512436462
3708	387.121731507866
3712	387.136888131861
3716	387.151982308447
3720	387.167014037626
3724	387.181983319395
3728	387.196890153756
3732	387.211734540709
3736	387.226516480253
3740	387.241235972388
3744	387.255893017115
3748	387.270487614434
3752	387.285019764343
3756	387.299489466845
3760	387.313896721938
3764	387.328241529622
3768	387.342523889898
3772	387.356743802765
3776	387.370901268224
3780	387.384996286275
3784	387.399028856916
3788	387.41299898015
3792	387.426906655974
3796	387.440751884391
3800	387.454534665398
3804	387.468254998998
3808	387.481912885188
3812	387.49550832397
3816	387.509041315344
3820	387.522511859309
3824	387.535919955866
3828	387.549265605014
3832	387.562548806753
3836	387.575769561085
3840	387.588927868007
3844	387.602023727521
3848	387.615057139627
3852	387.628028104324
3856	387.640936621612
3860	387.653782691492
3864	387.666566313963
3868	387.679287489026
3872	387.69236797419
3876	387.705471180827
3880	387.718525821092
3884	387.731531894984
3888	387.744489402504
3892	387.757398343651
3896	387.770258718426
3900	387.783070526829
3904	387.795833768859
3908	387.808548444517
3912	387.821214553803
3916	387.833832096716
3920	387.846401073257
3924	387.858921483425
3928	387.871393327222
3932	387.883816604645
3936	387.896191315697
3940	387.908517460376
3944	387.920795038682
3948	387.933024050616
3952	387.945204496178
3956	387.957336375368
3960	387.969419688185
3964	387.98145443463
3968	387.993440614702
3972	388.005378228402
3976	388.01726727573
3980	388.029107756685
3984	388.040899671268
3988	388.052643019478
3992	388.064337801316
3996	388.075984016782
4000	388.087581665876
4004	388.099130748597
4008	388.110631264945
4012	388.122083214921
4016	388.133486598525
4020	388.144841415757
4024	388.156147666616
4028	388.167405351103
4032	388.178614469217
4036	388.189775020959
4040	388.200887006329
4044	388.211950425326
4048	388.222965277951
4052	388.233931564204
4056	388.244849284084
4060	388.255718437592
4064	388.266539024727
4068	388.27731104549
4072	388.288034499881
4076	388.298709387899
4080	388.309335709545
4084	388.319913464819
4088	388.33044265372
4092	388.340923276249
4096	388.351355332405
4100	388.36173882219
4104	388.372073745601
4108	388.382360102641
4112	388.392597893308
4116	388.402787117602
4120	388.412927775525
4124	388.423019867074
4128	388.433063392252
4132	388.443058351057
4136	388.45300474349
4140	388.46290256955
4144	388.472751829238
4148	388.482552522554
4152	388.492489217551
4156	388.502553768208
4160	388.512579727912
4164	388.522567096663
4168	388.532515874461
4172	388.542426061306
4176	388.552297657197
4180	388.562130662136
4184	388.571925076122
4188	388.581680899154
4192	388.591398131234
4196	388.60107677236
4200	388.610716822534
4204	388.620318281754
4208	388.629881150021
4212	388.639405427335
4216	388.648891113697
4220	388.658338209105
4224	388.66774671356
4228	388.677116627062
4232	388.686447949611
4236	388.695740681206
4240	388.704994821849
4244	388.714210371539
4248	388.723387330276
4252	388.732525698059
4256	388.74162547489
4260	388.750686660767
4264	388.759709255692
4268	388.768693259663
4272	388.777638672681
4276	388.786545494747
4280	388.795413725859
4284	388.804243366018
4288	388.813034415224
4292	388.821786873477
4296	388.830500740777
4300	388.839176017124
4304	388.847812702517
4308	388.856410796958
4312	388.864970300446
4316	388.87349121298
4320	388.881973534562
4324	388.89041726519
4328	388.898822404866
4332	388.907188953588
4336	388.915516911357
4340	388.923806278174
4344	388.932057054037
4348	388.940269238947
4352	388.948442832904
4356	388.956577835908
4360	388.964674247959
4364	388.972732069057
4368	388.980751299202
4372	388.988731938393
4376	388.996673986632
4380	389.004577443918
4384	389.01244231025
4388	389.02026858563
4392	389.028056270056
4396	389.03580536353
4400	389.04351586605
4404	389.051187777617
4408	389.058821098231
4412	389.066415827893
4416	389.073971966601
4420	389.081489514356
4424	389.088968471158
4428	389.096408837006
4432	389.103879257192
4436	389.111608138095
4440	389.119308626926
4444	389.126980723686
4448	389.134624428375
4452	389.142239740992
4456	389.149826661538
4460	389.157385190013
4464	389.164915326416
4468	389.172417070748
4472	389.179890423009
4476	389.187335383198
4480	389.194751951317
4484	389.202140127363
4488	389.209499911339
4492	389.216831303243
4496	389.224134303076
4500	389.231408910838
4504	389.238655126528
4508	389.245872950147
4512	389.253062381695
4516	389.260223421171
4520	389.267356068576
4524	389.27446032391
4528	389.281536187173
4532	389.288583658364
4536	389.295602737484
4540	389.302593424532
4544	389.309555719509
4548	389.316489622415
4552	389.32339513325
4556	389.330272252013
4560	389.337120978705
4564	389.343941313326
4568	389.350733255875
4572	389.357496806353
4576	389.36423196476
4580	389.370938731096
4584	389.37761710536
4588	389.384267087553
4592	389.390888677674
4596	389.397481875725
4600	389.404046681704
4604	389.410583095611
4608	389.417091117447
4612	389.423570747212
4616	389.430021984906
4620	389.436444830529
4624	389.44283928408
4628	389.449205345559
4632	389.455543014968
4636	389.461852292305
4640	389.468133177571
4644	389.474385670765
4648	389.480609771889
4652	389.486805480941
4656	389.492972797921
4660	389.499111722831
4664	389.505222255669
4668	389.511304396435
4672	389.517358145131
4676	389.523383501755
4680	389.529380466308
4684	389.535349038789
4688	389.541289219199
4692	389.547201007538
4696	389.553084403806
4700	389.558939408002
4704	389.564766020127
4708	389.57056424018
4712	389.576334068163
4716	389.582349263493
4720	389.588389139255
4724	389.594409571069
4728	389.600410558937
4732	389.606392102857
4736	389.612354202831
4740	389.618296858858
4744	389.624220070939
4748	389.630123839072
4752	389.636008163259
4756	389.641873043499
4760	389.647718479791
4764	389.653544472138
4768	389.659351020537
4772	389.665138124989
4776	389.670905785495
4780	389.676654002054
4784	389.682382774666
4788	389.688092103331
4792	389.69378198805
4796	389.699452428821
4800	389.705103425646
4804	389.710734978524
4808	389.716347087455
4812	389.721939752439
4816	389.727512973476
4820	389.733066750567
4824	389.738601083711
4828	389.744115972908
4832	389.749611418158
4836	389.755087419461
4840	389.760543976818
4844	389.765981090227
4848	389.77139875969
4852	389.776796985206
4856	389.782175766775
4860	389.787535104398
4864	389.792874998073
4868	389.798195447802
4872	389.803496453584
4876	389.808778015419
4880	389.814040133307
4884	389.819282807248
4888	389.824506037243
4892	389.829709823291
4896	389.834894165392
4900	389.840059063546
4904	389.845204517753
4908	389.850330528013
4912	389.855437094327
4916	389.860524216694
4920	389.865591895114
4924	389.870640129587
4928	389.875668920113
4932	389.880678266693
4936	389.885668169326
4940	389.890638628011
4944	389.89558964275
4948	389.900521213543
4952	389.905433340388
4956	389.910326023287
4960	389.915199262238
4964	389.920053057243
4968	389.924887408301
4972	389.929702315413
4976	389.934497778577
4980	389.939273797795
4984	389.944030373065
4988	389.948767504389
4992	389.953485191766
4996	389.958290971224
5000	389.963177787526
5004	389.968050907186
5008	389.972910330205
5012	389.977756056582
5016	389.982588086317
5020	389.987406419411
5024	389.992211055864
5028	389.997001995675
5032	390.001779238844
5036	390.006542785372
5040	390.011292635258
5044	390.016028788502
5048	390.020751245105
5052	390.025460005067
5056	390.030155068387
5060	390.034836435065
5064	390.039504105102
5068	390.044158078497
5072	390.048798355251
5076	390.053424935363
5080	390.058037818834
5084	390.062637005663
5088	390.06722249585
5092	390.071794289396
5096	390.0763523863
5100	390.080896786563
5104	390.085427490184
5108	390.089944497164
5112	390.094447807502
5116	390.098937421199
5120	390.103413338254
5124	390.107875558667
5128	390.112324082439
5132	390.116758909569
5136	390.121180040058
5140	390.125587473905
5144	390.12998121111
5148	390.134361251674
5152	390.138727595597
5156	390.143080242878
5160	390.147419193517
5164	390.151744447515
5168	390.156056004871
5172	390.160353865586
5176	390.164638029659
5180	390.168908497091
5184	390.173165267881
5188	390.177408342029
5192	390.181637719536
5196	390.185853400401
5200	390.190055384625
5204	390.194243672207
5208	390.198418263148
5212	390.202579157447
5216	390.206726355104
5220	390.21085985612
5224	390.214979660494
5228	390.219085768227
5232	390.223178179318
5236	390.227256893768
5240	390.231321911576
5244	390.235373232743
5248	390.239410857268
5252	390.243434785151
5256	390.247445016393
5260	390.251441550993
5264	390.255424388952
5268	390.259393530269
5272	390.263348974945
5276	390.267313021439
5280	390.271356347599
5284	390.27538919148
5288	390.279411553081
5292	390.283423432402
5296	390.287424829443
5300	390.291415744205
5304	390.295396176686
5308	390.299366126888
5312	390.30332559481
5316	390.307274580452
5320	390.311213083814
5324	390.315141104896
5328	390.319058643699
5332	390.322965700221
5336	390.326862274464
5340	390.330748366427
5344	390.33462397611
5348	390.338489103513
5352	390.342343748637
5356	390.34618791148
5360	390.350021592044
5364	390.353844790328
5368	390.357657506332
5372	390.361459740056
5376	390.3652514915
5380	390.369032760665
5384	390.372803547549
5388	390.376563852154
5392	390.380313674479
5396	390.384053014524
5400	390.38778187229
5404	390.391500247775
5408	390.395208140981
5412	390.398905551906
5416	390.402592480552
5420	390.406268926918
5424	390.409934891004
5428	390.413590372811
5432	390.417235372337
5436	390.420869889584
5440	390.424493924551
5444	390.428107477238
5448	390.431710547645
5452	390.435303135772
5456	390.438885241619
5460	390.442456865187
5464	390.446018006475
5468	390.449568665483
5472	390.453108842211
5476	390.456638536659
5480	390.460157748827
5484	390.463666478716
5488	390.467164726325
5492	390.470652491653
5496	390.474129774702
5500	390.477596575472
5504	390.481052893961
5508	390.48449873017
5512	390.4879340841
5516	390.49135895575
5520	390.49477334512
5524	390.49817725221
5528	390.50157067702
5532	390.50495361955
5536	390.508326079801
5540	390.511688057772
5544	390.515039553462
5548	390.518380566873
5552	390.521711098005
5556	390.525031146856
5560	390.528353519624
5564	390.531667790809
5568	390.534971995439
5572	390.538266133516
5576	390.541390617004
5580	390.544222152131
5584	390.546903929127
5588	390.549435947992
5592	390.551818208727
5596	390.554050711331
5600	390.556133455804
5604	390.558066442146
5608	390.559849670358
5612	390.561175997894
5616	390.562126570201
5620	390.562831735236
5624	390.563291492999
5628	390.561613676285
5632	390.55504171603
5636	390.548469755775
5640	390.541897795521
5644	390.535325835266
5648	390.528753875011
5652	390.522181914756
5656	390.515609954501
5660	390.509037994246
5664	390.497363562209
5668	390.480400927553
5672	390.463438292897
5676	390.446475658241
5680	390.429513023585
5684	390.412550388928
5688	390.395587754272
5692	390.378625119616
5696	390.36166248496
5700	390.344699850304
5704	390.327737215648
5708	390.310774580992
5712	390.293811946336
5716	390.27684931168
5720	390.259886677024
5724	390.242924042367
5728	390.225961407711
5732	390.208998773055
5736	390.186530818067
5740	390.163506496437
5744	390.140482174807
5748	390.117457853177
5752	390.094433531548
5756	390.071409209918
5760	390.048384888288
5764	390.025360566658
5768	390.002336245028
5772	389.979311923398
5776	389.956287601768
5780	389.933263280138
5784	389.910238958508
5788	389.887214636878
5792	389.864190315248
5796	389.841165993618
5800	389.818141671988
5804	389.794409590151
5808	389.769210015418
5812	389.744010440684
5816	389.718810865951
5820	389.693611291218
5824	389.668411716484
5828	389.643212141751
5832	389.618012567017
5836	389.592812992284
5840	389.567613417551
5844	389.542413842817
5848	389.517214268084
5852	389.492014693351
5856	389.466815118617
5860	389.441615543884
5864	389.416415969151
5868	389.391216394417
5872	389.366016819684
5876	389.340817244951
5880	389.315617670217
5884	389.290418095484
5888	389.265218520751
5892	389.240018946017
5896	389.214819371284
5900	389.18961979655
5904	389.164420221817
5908	389.139220647084
5912	389.11402107235
5916	389.088821497617
5920	389.063621922884
5924	389.03842234815
5928	389.013222773417
5932	388.988023198684
5936	388.96282362395
5940	388.937624049217
5944	388.912645112686
5948	388.888827327955
5952	388.865009543225
5956	388.841191758494
5960	388.817373973764
5964	388.793556189033
5968	388.769738404303
5972	388.745920619572
5976	388.722102834842
5980	388.698285050111
5984	388.674467265381
5988	388.65064948065
5992	388.62683169592
5996	388.603013911189
6000	388.579196126459
6004	388.555378341728
6008	388.531560556998
6012	388.507742772267
6016	388.483924987537
6020	388.460107202806
6024	388.436289418076
6028	388.412471633345
6032	388.388653848615
6036	388.364836063884
6040	388.341018279154
6044	388.317200494423
6048	388.293382709693
6052	388.269564924962
6056	388.245747140232
6060	388.221929355501
6064	388.198111570771
6068	388.17429378604
6072	388.15047600131
6076	388.126658216579
6080	388.102840431849
6084	388.079022647118
6088	388.058112477822
6092	388.037219912056
6096	388.01632734629
6100	387.995434780525
6104	387.974542214759
6108	387.953649648993
6112	387.932757083228
6116	387.911864517462
6120	387.890971951696
6124	387.87007938593
6128	387.849186820165
6132	387.828294254399
6136	387.807401688633
6140	387.786509122868
6144	387.765616557102
6148	387.744723991336
6152	387.72383142557
6156	387.702938859805
6160	387.682046294039
6164	387.661153728273
6168	387.640261162507
6172	387.619368596742
6176	387.598476030976
6180	387.57758346521
6184	387.556690899445
6188	387.535798333679
6192	387.514905767913
6196	387.494013202147
6200	387.473120636382
6204	387.452228070616
6208	387.43133550485
6212	387.410442939085
6216	387.389550373319
6220	387.368657807553
6224	387.347765241787
6228	387.327937527707
6232	387.308395867877
6236	387.288925642465
6240	387.26952685147
6244	387.250199494892
6248	387.230943572731
6252	387.211759084987
6256	387.192646031661
6260	387.173604412752
6264	387.15463422826
6268	387.135735478185
6272	387.116908162527
6276	387.098152281287
6280	387.079467834464
6284	387.060854822058
6288	387.042313244069
6292	387.023843100498
6296	387.005444391343
6300	386.987117116606
6304	386.968861276286
6308	386.950676870383
6312	386.932563898897
6316	386.914522361829
6320	386.896552259178
6324	386.878653590944
6328	386.860826357127
6332	386.843070557727
6336	386.825386192745
6340	386.80777326218
6344	386.790231766032
6348	386.772761704301
6352	386.755363076987
6356	386.738035884091
6360	386.720780125611
6364	386.703595801549
6368	386.686482911905
6372	386.669441456677
6376	386.652471435867
6380	386.635572849473
6384	386.618745697497
6388	386.601989979938
6392	386.585305696797
6396	386.568692848072
6400	386.552151433765
6404	386.535681453875
6408	386.519282908402
6412	386.502955797346
6416	386.486700120708
6420	386.470515878487
6424	386.454403070682
6428	386.438361697296
6432	386.422391758326
6436	386.406493253773
6440	386.390666183638
6444	386.37491054792
6448	386.359226346619
6452	386.343613579735
6456	386.328072247269
6460	386.31260234922
6464	386.297203885587
6468	386.281876856372
6472	386.266621261575
6476	386.251437101194
6480	386.236324375231
6484	386.221283083685
6488	386.206313226556
6492	386.191414803844
6496	386.17658781555
6500	386.161832261672
6504	386.147148142212
6508	386.132583097638
6512	386.118139748299
6516	386.10377054063
6520	386.089475474632
6524	386.075254550303
6528	386.061107767644
6532	386.047035126655
6536	386.033036627336
6540	386.019112269687
6544	386.005262053708
6548	385.991485979399
6552	385.97778404676
6556	385.964156255791
6560	385.950602606492
6564	385.937123098863
6568	385.923717732904
6572	385.910386508615
6576	385.897129425996
6580	385.883946485047
6584	385.870837685768
6588	385.857803028159
6592	385.84484251222
6596	385.831956137951
6600	385.819143905352
6604	385.806405814423
6608	385.793741865164
6612	385.781152057575
6616	385.768636391656
6620	385.756194867407
6624	385.743827484827
6628	385.731534243918
6632	385.719315144679
6636	385.70717018711
6640	385.695099371211
6644	385.683102696982
6648	385.671180164423
6652	385.659331773534
6656	385.647557524314
6660	385.635857416765
6664	385.624231450886
6668	385.612679626677
6672	385.601201944138
6676	385.589798403269
6680	385.578469004069
6684	385.56721374654
6688	385.556032630681
6692	385.544925656492
6696	385.533892823973
6700	385.522934133123
6704	385.512049583944
6708	385.501239176435
6712	385.490502910596
6716	385.479840786426
6720	385.469252803927
6724	385.458738963098
6728	385.448299263938
6732	385.437933706449
6736	385.42764229063
6740	385.41742501648
6744	385.407281884001
6748	385.397212893192
6752	385.387218044052
6756	385.377297336583
6760	385.367450770784
6764	385.357678346654
6768	385.347980064195
6772	385.338355923406
6776	385.328805924286
6780	385.319330066837
6784	385.309928351058
6788	385.300544561898
6792	385.290945876473
6796	385.28141169718
6800	385.271942024017
6804	385.262536856987
6808	385.253196196087
6812	385.24392004132
6816	385.234708392683
6820	385.225561250179
6824	385.216478613805
6828	385.207460483564
6832	385.198506859453
6836	385.189617741475
6840	385.180793129627
6844	385.172033023912
6848	385.163337424327
6852	385.154706330874
6856	385.146139743553
6860	385.137637662363
6864	385.129200087305
6868	385.120827018378
6872	385.112518455583
6876	385.104274398919
6880	385.096094848387
6884	385.087979803986
6888	385.079929265717
6892	385.071943233579
6896	385.064021707573
6900	385.056164687698
6904	385.048372173955
6908	385.040644166343
6912	385.032980664863
6916	385.025381669514
6920	385.017847180297
6924	385.010377197211
6928	385.002971720257
6932	384.995630749434
6936	384.988354284742
6940	384.981142326183
6944	384.973994873754
6948	384.966911927458
6952	384.959893487292
6956	384.952939553258
6960	384.946050125356
6964	384.939225203585
6968	384.932464787946
6972	384.925768878438
6976	384.919137475062
6980	384.912570577817
6984	384.906068186704
6988	384.899630301722
6992	384.893256922871
6996	384.886948050153
7000	384.880703683565
7004	384.874523823109
7008	384.868408468785
7012	384.862357620592
7016	384.856371278531
7020	384.850449442601
7024	384.844592112803
7028	384.838799289136
7032	384.8330709716
7036	384.827407160197
7040	384.821807854924
7044	384.816273055783
7048	384.810802762774
7052	384.805396975896
7056	384.80005569515
7060	384.794778920535
7064	384.789566652051
7068	384.7844188897
7072	384.778895708424
7076	384.773335958316
7080	384.767825892349
7084	384.762365510522
7088	384.756954812836
7092	384.75159379929
7096	384.746282469885
7100	384.74102082462
7104	384.735808863496
7108	384.730646586513
7112	384.72553399367
7116	384.720471084968
7120	384.715457860406
7124	384.710494319985
7128	384.705580463704
7132	384.700716291564
7136	384.695901803565
7140	384.691136999706
7144	384.686421879987
7148	384.681756444409
7152	384.677140692972
7156	384.672574625676
7160	384.668058242519
7164	384.663591543504
7168	384.659174528629
7172	384.654807197894
7176	384.650489551301
7180	384.646221588847
7184	384.642003310535
7188	384.637834716362
7192	384.633715806331
7196	384.62964658044
7200	384.625627038689
7204	384.621657181079
7208	384.61773700761
7212	384.613866518281
7216	384.610045713093
7220	384.606274592045
7224	384.602553155138
7228	384.598881402372
7232	384.595259333746
7236	384.59168694926
7240	384.588164248916
7244	384.584691232711
7248	384.581267900648
7252	384.577894252724
7256	384.574570288942
7260	384.5712960093
7264	384.568071413798
7268	384.564896502437
7272	384.561771275217
7276	384.558695732137
7280	384.555669873198
7284	384.5526936984
7288	384.549767207742
7292	384.546890401224
7296	384.544063278847
7300	384.541285840611
7304	384.538558086515
7308	384.53588001656
7312	384.533251630745
7316	384.530672929071
7320	384.528143911537
7324	384.525664578144
7328	384.523234928892
7332	384.52085496378
7336	384.518524682809
7340	384.516244085978
7344	384.514013173288
7348	384.511831944738
7352	384.509399290102
7356	384.506705786031
7360	384.504045055118
7364	384.501417097361
7368	384.498821912762
7372	384.496259501319
7376	384.493729863033
7380	384.491232997904
7384	384.488768905931
7388	384.486337587116
7392	384.483939041457
7396	384.481573268956
7400	384.479240269611
7404	384.476940043423
7408	384.474672590392
7412	384.472437910518
7416	384.4702360038
7420	384.46806687024
7424	384.465930509836
7428	384.463826922589
7432	384.461756108499
7436	384.459718067566
7440	384.45771279979
7444	384.455740305171
7448	384.453800583708
7452	384.451893635402
7456	384.450019460254
7460	384.448178058262
7464	384.446369429427
7468	384.444593573749
7472	384.442850491227
7476	384.441140181863
7480	384.439462645655
7484	384.437817882604
7488	384.436205892711
7492	384.434626675974
7496	384.433080232393
7500	384.43156656197
7504	384.430085664704
7508	384.428637540594
7512	384.427222189641
7516	384.425839611846
7520	384.424489807207
7524	384.423172775724
7528	384.421888517399
7532	384.420637032231
7536	384.419418320219
7540	384.418232381365
7544	384.417079215667
7548	384.415958823126
7552	384.414871203742
7556	384.413816357515
7560	384.412794284444
7564	384.411804984531
7568	384.410848457774
7572	384.409924704174
7576	384.409033723731
7580	384.408175516445
7584	384.407350082316
7588	384.406557421344
7592	384.405797533528
7596	384.40507041887
7600	384.404376077368
7604	384.403714509023
7608	384.403085713835
7612	384.402489691804
7616	384.40192644293
7620	384.401395967212
7624	384.400898264652
7628	384.400433335248
7632	384.399917957279
7636	384.3990248331
7640	384.398150704685
7644	384.397295572034
7648	384.396459435147
7652	384.395642294024
7656	384.394844148664
7660	384.394064999068
7664	384.393304845235
7668	384.392563687167
7672	384.391841524862
7676	384.391138358321
7680	384.390454187543
7684	384.38978901253
7688	384.38914283328
7692	384.388515649793
7696	384.387907462071
7700	384.387318270112
7704	384.386748073917
7708	384.386196873486
7712	384.385664668818
7716	384.385151459915
7720	384.384657246775
7724	384.384182029398
7728	384.383725807786
7732	384.383288581937
7736	384.382870351852
7740	384.38247111753
7744	384.382090878973
7748	384.381729636179
7752	384.381387389149
7756	384.381064137882
7760	384.380759882379
7764	384.38047462264
7768	384.380208358665
7772	384.379961090454
7776	384.379732818006
7780	384.379523541322
7784	384.379333260402
7788	384.379161975245
7792	384.379009685852
7796	384.378876392223
7800	384.378762094358
7804	384.378666792256
7808	384.378590485918
7812	384.378533175344
7816	384.378494860534
7820	384.378475541487
7824	384.378475218204
7828	384.378493890685
7832	384.378531558929
7836	384.378588222937
7840	384.378663882709


==> tiks/datta1d/all-outs-5.tsv <==
0	293.150000000103
4	293.150001490443
8	293.150233031647
12	293.151191634763
16	293.15679345412
20	293.166564141509
24	293.179278713557
28	293.205351194523
32	293.231423675489
36	293.276615480473
40	293.325106874917
44	293.379178608048
48	293.443979632523
52	293.517190978314
56	293.604062476732
60	293.702236569338
64	293.811713256131
68	293.932492537111
72	294.064210303036
76	294.20672331382
80	294.360280289292
84	294.524881229452
88	294.699737700008
92	294.883518236479
96	295.07735578166
100	295.281250335551
104	295.494650078723
108	295.71433775195
112	295.942515069964
116	296.179182032766
120	296.422014006408
124	296.670489295456
128	296.925667102503
132	297.186671180159
136	297.452483323244
140	297.723128049179
144	297.99754316752
148	298.275754989453
152	298.557213091677
156	298.841648439917
160	299.128907278522
164	299.418478322053
168	299.710424451209
172	300.004271567771
176	300.300007975436
180	300.597327236418
184	300.896104182218
188	301.196207913836
192	301.497423756411
196	301.799756842028
200	302.103008574966
204	302.407211999313
208	302.71227816252
212	303.018240879255
216	303.325101003911
220	303.632955834539
224	303.941822104106
228	304.251953896927
232	304.563355875372
236	304.876337830191
240	305.191001116159
244	305.507605757022
248	305.826415459558
252	306.147534958227
256	306.471381183149
260	306.79799292253
264	307.127741634124
268	307.460834578135
272	307.797386257123
276	308.137619320635
280	308.481537716184
284	308.829209275507
288	309.180598318003
292	309.535581289167
296	309.894026894543
300	310.255673684703
304	310.620197537032
308	310.987375329222
312	311.356847242488
316	311.728108331772
320	312.100973893833
324	312.475060510965
328	312.849910276269
332	313.22528948278
336	313.600908636805
340	313.976422561
344	314.351554089985
348	314.726115320935
352	315.099843461858
356	315.472473158048
360	315.843914859352
364	316.213979537765
368	316.582472731532
372	316.949315615531
376	317.314391304142
380	317.67757050743
384	318.038771151558
388	318.397930208961
392	318.754969180052
396	319.109818055588
400	319.462446057444
404	319.812796487319
408	320.160813117884
412	320.506475936625
416	320.849750459072
420	321.190599687269
424	321.529002094534
428	321.864936814432
432	322.198376088869
436	322.529289845615
440	322.857660937099
444	323.183459909831
448	323.506640416494
452	323.827178801319
456	324.145034266778
460	324.460144658904
464	324.772466787945
468	325.081955543185
472	325.388547478485
476	325.692183923372
480	325.992835339963
484	326.290451790202
488	326.584987909463
492	326.87641484911
496	327.164711353862
500	327.449855197646
504	327.731832400777
508	328.010636805237
512	328.286268454617
516	328.558733720259
520	328.828041780229
524	329.094207184586
528	329.357250449411
532	329.617195951061
536	329.874071638835
540	330.127909555198
544	330.378742276324
548	330.62660853264
552	330.871549519992
556	331.11360724596
560	331.352829569568
564	331.589266094754
568	331.822966384069
572	332.053986911423
576	332.282379988605
580	332.508206329508
584	332.731524374115
588	332.952397266281
592	333.170890985176
596	333.387071893064
600	333.601008869626
604	333.812772026737
608	334.022435976056
612	334.23007571482
616	334.435767763699
620	334.639589225523
624	334.841619374262
628	335.041938148126
632	335.240626277645
636	335.437763422942
640	335.633429872768
644	335.827706051792
648	336.020673406323
652	336.212413206975
656	336.40300767358
660	336.592540815055
664	336.781099126805
668	336.968772600917
672	337.155653545508
676	337.341838571039
680	337.527427410058
684	337.712522682233
688	337.897224805854
692	338.081630193734
696	338.265830501047
700	338.449910566372
704	338.633947211838
708	338.818007232244
712	339.002150242806
716	339.18642796935
720	339.370883237172
724	339.555552504665
728	339.74046600635
732	339.925648173933
736	340.111118505638
740	340.296892151254
744	340.48298048381
748	340.669391769674
752	340.856130739815
756	341.043199128036
760	341.230596719491
764	341.418313614132
768	341.606349368911
772	341.794704737788
776	341.983346015914
780	342.172288173781
784	342.361529226718
788	342.551005509164
792	342.740749054714
796	342.930750139432
800	343.120933323
804	343.311338535715
808	343.501948305054
812	343.692690445141
816	343.883605556683
820	344.074672310643
824	344.265837451863
828	344.457133308816
832	344.648518014335
836	344.839983707052
840	345.031541207057
844	345.223147818829
848	345.414823368118
852	345.606555504575
856	345.798328119189
860	345.990151585732
864	346.182005372766
868	346.373892381858
872	346.565811899542
876	346.75774417944
880	346.949699172372
884	347.141664750013
888	347.333633817099
892	347.525608212701
896	347.717567587444
900	347.909521335461
904	348.101450159292
908	348.293357137742
912	348.485234935695
916	348.677073346072
920	348.868876322846
924	349.060623573722
928	349.252323983575
932	349.443961551184
936	349.635535984786
940	349.827043580404
944	350.018473161846
948	350.209826472134
952	350.401089101026
956	350.592265069145
960	350.783338449691
964	350.974315066234
968	351.165177420963
972	351.355931977751
976	351.54656320178
980	351.737074591119
984	351.927454822628
988	352.117703496555
992	352.307813164329
996	352.497780165922
1000	352.687600745517
1004	352.877268863413
1008	353.066780079342
1012	353.256129700685
1016	353.445311658654
1020	353.63432338495
1024	353.823156967266
1028	354.011811857875
1032	354.200278559776
1036	354.388558558327
1040	354.576640585936
1044	354.764527662546
1048	354.952210567236
1052	355.139692137835
1056	355.326970537895
1060	355.514051154789
1064	355.700954304856
1068	355.887692772673
1072	356.074321603088
1076	356.260913665411
1080	356.447538705738
1084	356.63444288648
1088	356.821666726198
1092	357.009638028676
1096	357.198469325523
1100	357.388574435935
1104	357.580326645937
1108	357.77390424393
1112	357.970009006775
1116	358.168580620412
1120	358.370186012998
1124	358.57488267458
1128	358.78290857538
1132	358.994467714662
1136	359.20952711555
1140	359.428144412353
1144	359.650234766757
1148	359.875745251318
1152	360.104531807168
1156	360.33639045033
1160	360.571213748394
1164	360.808728973017
1168	361.048635858738
1172	361.290707402724
1176	361.53459888997
1180	361.779809371896
1184	362.025999632923
1188	362.272725530335
1192	362.519400692797
1196	362.765358103487
1200	363.010187351911
1204	363.253251537236
1208	363.493772783236
1212	363.73108076178
1216	363.964541624044
1220	364.193456982029
1224	364.417140668752
1228	364.634870062065
1232	364.846079110239
1236	365.050245144907
1240	365.246832311827
1244	365.4353667119
1248	365.615410669834
1252	365.786691744094
1256	365.948983467469
1260	366.102085730422
1264	366.245889059582
1268	366.380367785503
1272	366.50556458795
1276	366.621589212418
1280	366.72860434626
1284	366.826803083799
1288	366.916419883455
1292	366.997716801687
1296	367.070975114124
1300	367.136487975338
1304	367.194554349906
1308	367.245474248553
1312	367.289560042112
1316	367.327090983286
1320	367.35834443163
1324	367.383598172355
1328	367.403121252145
1332	367.417173444468
1336	367.426004985265
1340	367.429856499484
1344	367.428959060636
1348	367.423548616425
1352	367.413819633589
1356	367.399974754929
1360	367.38220945237
1364	367.360710789758
1368	367.335657719645
1372	367.307221383983
1376	367.275565414203
1380	367.240848163807
1384	367.203225068597
1388	367.162827589067
1392	367.119792665605
1396	367.074251104294
1400	367.026327838786
1404	366.976142183786
1408	366.92380808003
1412	366.869434330751
1416	366.813127966167
1420	366.754987891632
1424	366.695103707624
1428	366.63356616505
1432	366.570461906369
1436	366.505873655152
1440	366.439880397955
1444	366.372557558676
1448	366.303977165581
1452	366.234211239002
1456	366.163322646379
1460	366.091372298022
1464	366.018420365224
1468	365.944524336337
1472	365.869739145614
1476	365.794117296034
1480	365.717708976348
1484	365.640562172547
1488	365.562725647996
1492	365.48423974156
1496	365.405146167961
1500	365.325485237306
1504	365.245295525665
1508	365.164613958696
1512	365.083475891042
1516	365.001915181695
1520	364.919964602857
1524	364.837656624658
1528	364.755018583012
1532	364.672079121836
1536	364.588865703473
1540	364.505412012983
1544	364.421751936994
1548	364.337885975083
1552	364.253856379815
1556	364.169653480894
1560	364.085336298115
1564	364.000888818237
1568	363.916366772838
1572	363.831753894627
1576	363.747102571667
1580	363.662396568851
1584	363.577685104353
1588	363.492952133802
1592	363.408243963527
1596	363.323544827902
1600	363.238898475765
1604	363.154289852593
1608	363.069759262782
1612	362.985293953195
1616	362.900929566301
1620	362.816656595961
1624	362.732506157262
1628	362.648471555415
1632	362.564579840412
1636	362.480826769059
1640	362.397436248449
1644	362.314094283862
1648	362.23090256395
1652	362.147921871023
1656	362.065266574431
1660	361.982731666053
1664	361.900735895399
1668	361.819337646703
1672	361.737939398007
1676	361.656541149312
1680	361.575145784902
1684	361.494736756054
1688	361.414327727206
1692	361.333918698358
1696	361.25350966951
1700	361.174572340485
1704	361.096932195151
1708	361.019292049816
1712	360.941651904482
1716	360.864011759148
1720	360.786371613814
1724	360.70873146848
1728	360.631091323145
1732	360.553451177811
1736	360.477470158732
1740	360.402648253755
1744	360.327826348778
1748	360.253004443801
1752	360.178182538824
1756	360.103360633847
1760	360.02853872887
1764	359.953716823892
1768	359.878894918915
1772	359.807856208328
1776	359.73889149213
1780	359.669926775932
1784	359.600962059734
1788	359.531997343537
1792	359.463032627339
1796	359.394067911141
1800	359.325103194943
1804	359.256138478746
1808	359.187173762548
1812	359.11820904635
1816	359.049244330152
1820	358.980279613955
1824	358.911314897757
1828	358.842350181559
1832	358.773385465361
1836	358.704420749164
1840	358.635456032966
1844	358.575386589203
1848	358.518121583056
1852	358.460856576909
1856	358.403591570762
1860	358.346326564615
1864	358.289061558468
1868	358.231796552321
1872	358.174531546174
1876	358.117266540027
1880	358.06000153388
1884	358.002736527732
1888	357.945471521585
1892	357.888206515438
1896	357.830941509291
1900	357.773676503144
1904	357.716411496997
1908	357.65914649085
1912	357.601881484703
1916	357.544616478556
1920	357.487351472409
1924	357.430086466262
1928	357.372821460115
1932	357.315556453968
1936	357.258291447821
1940	357.201026441673
1944	357.143761435526
1948	357.086496429379
1952	357.029231423232
1956	356.971966417085
1960	356.914701410938
1964	356.857436404791
1968	356.800171398644
1972	356.742906392497
1976	356.68564138635
1980	356.628376380203
1984	356.571111374056
1988	356.524872707843
1992	356.47875574183
1996	356.432638775818
2000	356.386521809805
2004	356.340404843793
2008	356.29428787778
2012	356.248170911768
2016	356.202053945755
2020	356.155936979743
2024	356.10982001373
2028	356.063703047718
2032	356.017586081705
2036	355.971469115693
2040	355.92535214968
2044	355.879235183668
2048	355.833118217655
2052	355.787001251643
2056	355.74088428563
2060	355.694767319617
2064	355.648650353605
2068	355.602533387592
2072	355.55641642158
2076	355.510299455567
2080	355.464182489555
2084	355.418065523542
2088	355.37194855753
2092	355.325831591517
2096	355.279714625505
2100	355.233597659492
2104	355.18748069348
2108	355.141363727467
2112	355.095246761455
2116	355.049129795442
2120	355.00301282943
2124	354.956895863417
2128	354.912949316424
2132	354.876794433368
2136	354.840639550312
2140	354.804484667256
2144	354.7683297842
2148	354.732174901144
2152	354.696020018088
2156	354.659865135032
2160	354.623710251976
2164	354.587555368921
2168	354.551400485865
2172	354.515245602809
2176	354.479090719753
2180	354.442935836697
2184	354.406780953641
2188	354.370626070585
2192	354.334471187529
2196	354.298316304474
2200	354.262161421418
2204	354.226006538362
2208	354.189851655306
2212	354.15369677225
2216	354.117541889194
2220	354.081387006138
2224	354.045232123082
2228	354.009077240026
2232	353.97292235697
2236	353.936767473915
2240	353.900612590859
2244	353.864457707803
2248	353.828302824747
2252	353.792147941691
2256	353.755993058635
2260	353.719838175579
2264	353.683683292523
2268	353.647528409467
2272	353.612803111887
2276	353.579976737611
2280	353.547327108385
2284	353.514854224207
2288	353.482558085079
2292	353.450438690999
2296	353.418496041969
2300	353.386730137988
2304	353.355140979055
2308	353.323728565172
2312	353.292492896338
2316	353.261433972553
2320	353.230551793817
2324	353.19984636013
2328	353.169317671492
2332	353.138965727902
2336	353.108790529363
2340	353.078792075872
2344	353.04897036743
2348	353.019325404037
2352	352.989857185693
2356	352.960565712398
2360	352.931450984153
2364	352.902513000956
2368	352.873751762808
2372	352.84516726971
2376	352.81675952166
2380	352.78852851866
2384	352.760474260708
2388	352.732596747806
2392	352.704895979952
2396	352.677371957148
2400	352.650024679393
2404	352.622854146687
2408	352.595860359029
2412	352.569043316421
2416	352.542403018862
2420	352.515939466352
2424	352.489652658891
2428	352.463542596479
2432	352.437609279116
2436	352.411852706802
2440	352.386272879537
2444	352.360869797321
2448	352.335643460154
2452	352.310593868036
2456	352.285721020968
2460	352.261024918948
2464	352.236505561977
2468	352.212162950056
2472	352.187997083183
2476	352.16400796136
2480	352.140195584585
2484	352.11655995286
2488	352.093101066183
2492	352.069818924556
2496	352.046713527978
2500	352.023784876448
2504	352.001032969968
2508	351.978457808537
2512	351.956059392155
2516	351.933837720822
2520	351.911792794537
2524	351.889924613302
2528	351.868233177116
2532	351.846718485979
2536	351.825380539892
2540	351.804219338853
2544	351.783234882863
2548	351.762427171922
2552	351.74179620603
2556	351.721341985187
2560	351.700887035868
2564	351.680584874182
2568	351.660454039157
2572	351.640494530793
2576	351.62070634909
2580	351.601089494049
2584	351.581643965668
2588	351.562369763949
2592	351.543266888891
2596	351.524335340494
2600	351.505575118758
2604	351.486986223683
2608	351.468568655269
2612	351.450322413516
2616	351.432247498425
2620	351.414343909994
2624	351.396611648225
2628	351.379050713117
2632	351.36166110467
2636	351.344442822884
2640	351.327395867759
2644	351.310520239295
2648	351.293815937493
2652	351.277282962351
2656	351.260921313871
2660	351.244730992052
2664	351.228711996894
2668	351.212864328397
2672	351.197187986561
2676	351.181682971386
2680	351.166349282872
2684	351.15118692102
2688	351.136195885828
2692	351.121376177298
2696	351.106727795429
2700	351.09225074022
2704	351.077945011673
2708	351.063810609787
2712	351.049847534563
2716	351.036055785999
2720	351.022435364097
2724	351.008986268855
2728	350.995708500275
2732	350.982602058356
2736	350.969666943098
2740	350.956903154501
2744	350.944310692565
2748	350.93188955729
2752	350.919639748676
2756	350.907561266724
2760	350.895654111433
2764	350.883918282802
2768	350.872353780833
2772	350.860960605525
2776	350.849738756878
2780	350.838688234892
2784	350.827809039568
2788	350.817101170904
2792	350.806564628902
2796	350.79619941356
2800	350.78600552488
2804	350.775982962861
2808	350.766131727503
2812	350.756451818806
2816	350.74694323677
2820	350.737605981396
2824	350.728440052682
2828	350.71944545063
2832	350.710622175238
2836	350.701970226508
2840	350.693489604439
2844	350.684601691242
2848	350.674834120925
2852	350.665193392755
2856	350.655679506729
2860	350.64629246285
2864	350.637032261115
2868	350.627898901526
2872	350.618892384083
2876	350.610012708785
2880	350.601259875632
2884	350.592633884625
2888	350.584134735764
2892	350.575762429047
2896	350.567516964477
2900	350.559398342052
2904	350.551406561772
2908	350.543541623637
2912	350.535803527648
2916	350.528192273805
2920	350.520707862107
2924	350.513350292554
2928	350.506119565147
2932	350.499015679886
2936	350.49203863677
2940	350.485188435799
2944	350.478465076974
2948	350.471868560294
2952	350.465398885759
2956	350.45905605337
2960	350.452840063127
2964	350.446750915029
2968	350.440788609077
2972	350.434953145269
2976	350.429244523608
2980	350.423662744092
2984	350.418207806721
2988	350.412879711496
2992	350.407678458416
2996	350.402604047482
3000	350.397656478693
3004	350.392835752049
3008	350.388141867551
3012	350.383574825199
3016	350.379134624992
3020	350.37482126693
3024	350.370634751014
3028	350.366575077243
3032	350.362642245618
3036	350.358836256138
3040	350.355157108804
3044	350.351604803615
3048	350.348179340571
3052	350.344880719673
3056	350.341708940921
3060	350.338664004314
3064	350.335745909852
3068	350.332954657536
3072	350.330290247365
3076	350.32775267934
3080	350.32534195346
3084	350.323058069726
3088	350.320901028137
3092	350.318870828694
3096	350.316967471396
3100	350.315190956243
3104	350.313541283236
3108	350.312018452374
3112	350.310622463658
3116	350.309353317088
3120	350.308211012662
3124	350.307195550383
3128	350.306306930248
3132	350.303471234264
3136	350.300241518606
3140	350.297068687166
3144	350.293952739945
3148	350.290893676943
3152	350.28789149816
3156	350.284946203596
3160	350.282057793251
3164	350.279226267125
3168	350.276451625218
3172	350.273733867529
3176	350.27107299406
3180	350.26846900481
3184	350.265921899778
3188	350.263431678966
3192	350.260998342372
3196	350.258621889998
3200	350.256302321842
3204	350.254039637905
3208	350.251833838188
3212	350.249684922689
3216	350.247592891409
3220	350.245557744348
3224	350.243579481506
3228	350.241658102883
3232	350.239793608479
3236	350.237985998294
3240	350.236235272327
3244	350.23454143058
3248	350.232904473052
3252	350.231324399742
3256	350.229801210652
3260	350.22833490578
3264	350.226925485128
3268	350.225572948694
3272	350.224277296479
3276	350.223038528484
3280	350.221856644707
3284	350.220731645149
3288	350.21966352981
3292	350.21865229869
3296	350.217697951789
3300	350.216800489107
3304	350.215959910644
3308	350.2151762164
3312	350.214449406375
3316	350.213779480568
3320	350.213166438981
3324	350.212610281612
3328	350.212111008463
3332	350.211668619532
3336	350.211283114821
3340	350.210954494328
3344	350.210682758054
3348	350.210467906
3352	350.210309938164
3356	350.210208854547
3360	350.210164655149
3364	350.21017733997
3368	350.21024690901
3372	350.210373362269
3376	350.210556699747
3380	350.210796921444
3384	350.211094027359
3388	350.211448017494
3392	350.211858891848
3396	350.21232665042
3400	350.212851293212
3404	350.213432820222
3408	350.214071231451
3412	350.2147665269
3416	350.215518706567
3420	350.216327770453
3424	350.217193718558
3428	350.218116550882
3432	350.219096267425
3436	350.220132868188
3440	350.221226353168
3444	350.222376722368
3448	350.223583975787
3452	350.224848113425
3456	350.226169135282
3460	350.227547041357
3464	350.228981831652
3468	350.230473506165
3472	350.232022064898
3476	350.233627507849
3480	350.23528983502
3484	350.237009046409
3488	350.238785142017
3492	350.240618121844
3496	350.24250798589
3500	350.244454734156
3504	350.24645836664
3508	350.248518883343
3512	350.250636284264
3516	350.252810569405
3520	350.255041738765
3524	350.257329792344
3528	350.259674730141
3532	350.262076552158
3536	350.264535258394
3540	350.267050848848
3544	350.269623323522
3548	350.272252682414
3552	350.274938925525
3556	350.277682052856
3560	350.280482064405
3564	350.283338960173
3568	350.28625274016
3572	350.289223404366
3576	350.292250952791
3580	350.295335385435
3584	350.298476702298
3588	350.30167490338
3592	350.30492998868
3596	350.3082419582
3600	350.311610811939
3604	350.315036549896
3608	350.318519172073
3612	350.322058678468
3616	350.325655069083
3620	350.329308343916
3624	350.333018502969
3628	350.33678554624
3632	350.34060947373
3636	350.344490285439
3640	350.348427981367
3644	350.352422561514
3648	350.35647402588
3652	350.360582374465
3656	350.364747607269
3660	350.368969724292
3664	350.373248725533
3668	350.377584610994
3672	350.381977380674
3676	350.386427034572
3680	350.39093357269
3684	350.395496995026
3688	350.400117301582
3692	350.404794492356
3696	350.409528567349
3700	350.414319526562
3704	350.417977219617
3708	350.421242050865
3712	350.424541233141
3716	350.427874766447
3720	350.431242650782
3724	350.434644886145
3728	350.438081472538
3732	350.441552409959
3736	350.44505769841
3740	350.448597337889
3744	350.452171328398
3748	350.455779669935
3752	350.459422362502
3756	350.463099406097
3760	350.466810800721
3764	350.470556546374
3768	350.474336643057
3772	350.478151090768
3776	350.481999889508
3780	350.485883039277
3784	350.489800540075
3788	350.493752391902
3792	350.497738594758
3796	350.501759148643
3800	350.505814053557
3804	350.509903309499
3808	350.514026916471
3812	350.518184874472
3816	350.522377183502
3820	350.52660384356
3824	350.530864854648
3828	350.535160216765
3832	350.53948992991
3836	350.543853994085
3840	350.548252409288
3844	350.552685175521
3848	350.557152292782
3852	350.561653761072
3856	350.566189580392
3860	350.57075975074
3864	350.575364272117
3868	350.580003144523
3872	350.584676367958
3876	350.589383942423
3880	350.594125867916
3884	350.598902144438
3888	350.603712771989
3892	350.608557750568
3896	350.613437080177
3900	350.618350760815
3904	350.623298792482
3908	350.628281175178
3912	350.633297908903
3916	350.638348993656
3920	350.643434429439
3924	350.648554216251
3928	350.653708354091
3932	350.658896842961
3936	350.664119682859
3940	350.669376873787
3944	350.674668415743
3948	350.679994308729
3952	350.685354552743
3956	350.690749147786
3960	350.696178093859
3964	350.70164139096
3968	350.70713903909
3972	350.712671038249
3976	350.718237388437
3980	350.723838089654
3984	350.7294731419
3988	350.735142545175
3992	350.740846299479
3996	350.746584404812
4000	350.752356861174
4004	350.758163668565
4008	350.764004826985
4012	350.769880336433
4016	350.775790196911
4020	350.781734408418
4024	350.787712970953
4028	350.793725884518
4032	350.799773149112
4036	350.805854764734
4040	350.811970731386
4044	350.818121049066
4048	350.824305717775
4052	350.830524737514
4056	350.836778108281
4060	350.843065830077
4064	350.849387902903
4068	350.855744326757
4072	350.86213510164
4076	350.868560227552
4080	350.875019704493
4084	350.881513532463
4088	350.888041711462
4092	350.89460424149
4096	350.901201122547
4100	350.907832354633
4104	350.914497937748
4108	350.921197871892
4112	350.927932157064
4116	350.934700793266
4120	350.941503780497
4124	350.948341118756
4128	350.955212808045
4132	350.962118848363
4136	350.969059239709
4140	350.976033982085
4144	350.983043075489
4148	350.990086519922
4152	350.997164315385
4156	351.004276461876
4160	351.011422959396
4164	351.018603807946
4168	351.025819007524
4172	351.033068558131
4176	351.040352459767
4180	351.047670712432
4184	351.055023316126
4188	351.062410270849
4192	351.069831576601
4196	351.076259289118
4200	351.082343091052
4204	351.088438830035
4208	351.094546506069
4212	351.100666119153
4216	351.106797669288
4220	351.112941156472
4224	351.119096580707
4228	351.125263941992
4232	351.131443240327
4236	351.137634475713
4240	351.143837648148
4244	351.150052757634
4248	351.15627980417
4252	351.162518787757
4256	351.168769708393
4260	351.17503256608
4264	351.181307360817
4268	351.187594092604
4272	351.193892761441
4276	351.200203367329
4280	351.206525910267
4284	351.212860390255
4288	351.219206807293
4292	351.225565161382
4296	351.23193545252
4300	351.238317680709
4304	351.244711845948
4308	351.251117948238
4312	351.257535987577
4316	351.263965963967
4320	351.270407877407
4324	351.276861727897
4328	351.283327515438
4332	351.289805240029
4336	351.29629490167
4340	351.302796500361
4344	351.309310036102
4348	351.315835508894
4352	351.322372918735
4356	351.328922265628
4360	351.33548354957
4364	351.342056770562
4368	351.348641928605
4372	351.355239023698
4376	351.361848055841
4380	351.368469025034
4384	351.375101931278
4388	351.381746774572
4392	351.388403554916
4396	351.39507227231
4400	351.401752926754
4404	351.408445518249
4408	351.415150046794
4412	351.421866512389
4416	351.428594915034
4420	351.43533525473
4424	351.442087531475
4428	351.448851745271
4432	351.455627896118
4436	351.462415984014
4440	351.469216008961
4444	351.476027970958
4448	351.482851870005
4452	351.489687706102
4456	351.496535479249
4460	351.503395189447
4464	351.510266836695
4468	351.517150420993
4472	351.524045942342
4476	351.53095340074
4480	351.537872796189
4484	351.544804128688
4488	351.551747398238
4492	351.558702604837
4496	351.565669748487
4500	351.572648829187
4504	351.579639846937
4508	351.586642801737
4512	351.593657693588
4516	351.600684522489
4520	351.60772328844
4524	351.614773991441
4528	351.621836631493
4532	351.628911208594
4536	351.635997722746
4540	351.643096173948
4544	351.650206562201
4548	351.657328887503
4552	351.664463149856
4556	351.671609349259
4560	351.678767485712
4564	351.685937559216
4568	351.693119569769
4572	351.700313517373
4576	351.707519402028
4580	351.714737223732
4584	351.721966982486
4588	351.729208678291
4592	351.736462311146
4596	351.743727881051
4600	351.751005388007
4604	351.758294832013
4608	351.765596213068
4612	351.772909531174
4616	351.780234786331
4620	351.787571978537
4624	351.794921107794
4628	351.802282174101
4632	351.809655177458
4636	351.817040117866
4640	351.824436995323
4644	351.831845809831
4648	351.839266561389
4652	351.846699249998
4656	351.854143875656
4660	351.861600438365
4664	351.869068938124
4668	351.876549374933
4672	351.884041748793
4676	351.891546059702
4680	351.899062307662
4684	351.906590492672
4688	351.918435999609
4692	351.931824565174
4696	351.945318087717
4700	351.958916567238
4704	351.972620003737
4708	351.986428397214
4712	352.000341747668
4716	352.014360055101
4720	352.028483319511
4724	352.0427115409
4728	352.057044719266
4732	352.07148285461
4736	352.086025946932
4740	352.100673996232
4744	352.11542700251
4748	352.130284965765
4752	352.145247885999
4756	352.16031576321
4760	352.1754885974
4764	352.190766388567
4768	352.206149136712
4772	352.221636841835
4776	352.237229503935
4780	352.252927123014
4784	352.268729699071
4788	352.284637232105
4792	352.300649722117
4796	352.316767169108
4800	352.332989573076
4804	352.349316934022
4808	352.365749251946
4812	352.382286526847
4816	352.398928758727
4820	352.415675947584
4824	352.43252809342
4828	352.449485196233
4832	352.466547256024
4836	352.483714272793
4840	352.50098624654
4844	352.518363177265
4848	352.535845064968
4852	352.553431909648
4856	352.571123711307
4860	352.588920469943
4864	352.606822185557
4868	352.624828858149
4872	352.642940487719
4876	352.661157074267
4880	352.679478617793
4884	352.697905118296
4888	352.716436575778
4892	352.735072990237
4896	352.753814361675
4900	352.77266069009
4904	352.791611975483
4908	352.810668217854
4912	352.829829417203
4916	352.849095573529
4920	352.868466686834
4924	352.887942757116
4928	352.907523784377
4932	352.927209768615
4936	352.947000709831
4940	352.966896608025
4944	352.986897463197
4948	353.007003275346
4952	353.027214044474
4956	353.047529770579
4960	353.067950453663
4964	353.088476093724
4968	353.109106690763
4972	353.12984224478
4976	353.150682755775
4980	353.171628223748
4984	353.192678648699
4988	353.213834030627
4992	353.235094369534
4996	353.256459665418
5000	353.27792991828
5004	353.29950512812
5008	353.321185294938
5012	353.342970418734
5016	353.364860499508
5020	353.386855537259
5024	353.408955531989
5028	353.431160483696
5032	353.453470392382
5036	353.475885258045
5040	353.498405080686
5044	353.521029860305
5048	353.543759596901
5052	353.566594290476
5056	353.589533941029
5060	353.612578548559
5064	353.635728113067
5068	353.658982634554
5072	353.682342113018
5076	353.70580654846
5080	353.72937594088
5084	353.753050290277
5088	353.776829596653
5092	353.800713860006
5096	353.824703080338
5100	353.848797257647
5104	353.872996391934
5108	353.897300483199
5112	353.921709531442
5116	353.946223536663
5120	353.970842498861
5124	353.995566418038
5128	354.020395294192
5132	354.045329127325
5136	354.070367917435
5140	354.095511664523
5144	354.120760368589
5148	354.146114029633
5152	354.171572647655
5156	354.197136222654
5160	354.222804754632
5164	354.248578243587
5168	354.27445668952
5172	354.300440092431
5176	354.32652845232
5180	354.350335812072
5184	354.373428546829
5188	354.396575155482
5192	354.419775638032
5196	354.443029994477
5200	354.466338224819
5204	354.489700329057
5208	354.513116307192
5212	354.536586159222
5216	354.560109885148
5220	354.583687484971
5224	354.60731895869
5228	354.631004306305
5232	354.654743527816
5236	354.678536623223
5240	354.702383592526
5244	354.726284435726
5248	354.750239152821
5252	354.774247743813
5256	354.798310208701
5260	354.822426547485
5264	354.846596760166
5268	354.870820846742
5272	354.895098807215
5276	354.919430641583
5280	354.943816349848
5284	354.968255932009
5288	354.992749388066
5292	355.01729671802
5296	355.041897921869
5300	355.066552999615
5304	355.091261951257
5308	355.116024776795
5312	355.140841476229
5316	355.165712049559
5320	355.190636496785
5324	355.215614817908
5328	355.240647012927
5332	355.265733081842
5336	355.290873024653
5340	355.31606684136
5344	355.341314531963
5348	355.366616096463
5352	355.391971534858
5356	355.41738084715
5360	355.442844033338
5364	355.468361093422
5368	355.493932027402
5372	355.519556835279
5376	355.545235517051
5380	355.57096807272
5384	355.596754502285
5388	355.622594805746
5392	355.648488983103
5396	355.674437034356
5400	355.700438959505
5404	355.726494758551
5408	355.752604431493
5412	355.778767978331
5416	355.804985399065
5420	355.831256693695
5424	355.857581862221
5428	355.883960904644
5432	355.910393820962
5436	355.936880611177
5440	355.963421275288
5444	355.990015813295
5448	356.016664225199
5452	356.043366510998
5456	356.070122670694
5460	356.096932704285
5464	356.123796611773
5468	356.150714393157
5472	356.177686048437
5476	356.204711577614
5480	356.231790980686
5484	356.258924257655
5488	356.28611140852
5492	356.313352433281
5496	356.340647331938
5500	356.367996104491
5504	356.39539875094
5508	356.422855271286
5512	356.450365665527
5516	356.477929933665
5520	356.505548075699
5524	356.533220091629
5528	356.560945981456
5532	356.588725745178
5536	356.616559382797
5540	356.644446894312
5544	356.672388279722
5548	356.70038353903
5552	356.728432672233
5556	356.756535679332
5560	356.784692560328
5564	356.812903315219
5568	356.841167944007
5572	356.869486446691
5576	356.897858823271
5580	356.926285073748
5584	356.95476519812
5588	356.983299196389
5592	357.011887068553
5596	357.040528814614
5600	357.069224434571
5604	357.097973928424
5608	357.124428256376
5612	357.148668539053
5616	357.172878190743
5620	357.197057211447
5624	357.221205601165
5628	357.245323359896
5632	357.26941048764
5636	357.293466984398
5640	357.31749285017
5644	357.341488084955
5648	357.365452688753
5652	357.389386661565
5656	357.413290003391
5660	357.43716271423
5664	357.461004794083
5668	357.484816242949
5672	357.508597060828
5676	357.532347247721
5680	357.556066803628
5684	357.579755728548
5688	357.603414022481
5692	357.627041685428
5696	357.650638717389
5700	357.674205118363
5704	357.697740888351
5708	357.721246027352
5712	357.744720535366
5716	357.768164412394
5720	357.791577658436
5724	357.814960273491
5728	357.83831225756
5732	357.861633610642
5736	357.884924332738
5740	357.908184423847
5744	357.931413883969
5748	357.954612713105
5752	357.977780911255
5756	358.000918478418
5760	358.024025414595
5764	358.047101719785
5768	358.070147393989
5772	358.093162437206
5776	358.116146849436
5780	358.139100630681
5784	358.162023780938
5788	358.184916300209
5792	358.207778188494
5796	358.230609445792
5800	358.253410072104
5804	358.276180067429
5808	358.298919431768
5812	358.32162816512
5816	358.344306267486
5820	358.366953738865
5824	358.389570579258
5828	358.412156788664
5832	358.434712367083
5836	358.457237314517
5840	358.479731630963
5844	358.502195316424
5848	358.524628370897
5852	358.547030794385
5856	358.569402586885
5860	358.591743748399
5864	358.614054278927
5868	358.636334178468
5872	358.658583447023
5876	358.680802084592
5880	358.702990091173
5884	358.725147466768
5888	358.747274211377
5892	358.769370324999
5896	358.791435807635
5900	358.813470659285
5904	358.835474879947
5908	358.857448469624
5912	358.879391428313
5916	358.901303756017
5920	358.923185452733
5924	358.945036518464
5928	358.966856953208
5932	358.988646756965
5936	359.010405929736
5940	359.03213447152
5944	359.053832382318
5948	359.075499662129
5952	359.097136310954
5956	359.118742328792
5960	359.140317715644
5964	359.161862471509
5968	359.183376596388
5972	359.204860090281
5976	359.226312953186
5980	359.247735185106
5984	359.269126786039
5988	359.290487755985
5992	359.311816548492
5996	359.331381768545
6000	359.350880784517
6004	359.370313596409
6008	359.389680204221
6012	359.408980607952
6016	359.428214807602
6020	359.447382803172
6024	359.466484594662
6028	359.485520182071
6032	359.5044895654
6036	359.523392744649
6040	359.542229719817
6044	359.561000490904
6048	359.579705057912
6052	359.598343420838
6056	359.616915579685
6060	359.635421534451
6064	359.653861285136
6068	359.672234831741
6072	359.690542174266
6076	359.70878331271
6080	359.726958247074
6084	359.745066977357
6088	359.76310950356
6092	359.781085825682
6096	359.798995943725
6100	359.816839857686
6104	359.834617567567
6108	359.852329073368
6112	359.869974375089
6116	359.887553472728
6120	359.905066366288
6124	359.922513055767
6128	359.939893541166
6132	359.957207822484
6136	359.974455899722
6140	359.991637772879
6144	360.008753441956
6148	360.025802906953
6152	360.042786167869
6156	360.059703224704
6160	360.07655407746
6164	360.093338726135
6168	360.110057170729
6172	360.126709411243
6176	360.143295447676
6180	360.15981528003
6184	360.176268908302
6188	360.192656332495
6192	360.208977552606
6196	360.225232568638
6200	360.241421380589
6204	360.257543988459
6208	360.27360039225
6212	360.289590591959
6216	360.305514587589
6220	360.321372379138
6224	360.337163966606
6228	360.352889349994
6232	360.368548529302
6236	360.384141504529
6240	360.399668275676
6244	360.415128842742
6248	360.430523205728
6252	360.445851364633
6256	360.461113319458
6260	360.476309070203
6264	360.491438616867
6268	360.506501959451
6272	360.521499097954
6276	360.536430032377
6280	360.55129476272
6284	360.566093288982
6288	360.580825611163
6292	360.595491729265
6296	360.610091643285
6300	360.624625353226
6304	360.639092859086
6308	360.653494160865
6312	360.667829258564
6316	360.682098152183
6320	360.696300841721
6324	360.710437327179
6328	360.724507608556
6332	360.738511685853
6336	360.75244955907
6340	360.766321228206
6344	360.780126693262
6348	360.793865954237
6352	360.807539011132
6356	360.821145863946
6360	360.83468651268
6364	360.848160957334
6368	360.861569197907
6372	360.8749112344
6376	360.888187066812
6380	360.901609551264
6384	360.915197789219
6388	360.928728856059
6392	360.942202751782
6396	360.95561947639
6400	360.968979029882
6404	360.982281412258
6408	360.995526623518
6412	361.008714663662
6416	361.021845532691
6420	361.034919230603
6424	361.0479357574
6428	361.06089511308
6432	361.073797297645
6436	361.086642311094
6440	361.099430153427
6444	361.112160824645
6448	361.124834324746
6452	361.137450653731
6456	361.150009811601
6460	361.162511798355
6464	361.174956613992
6468	361.187344258514
6472	361.19967473192
6476	361.21194803421
6480	361.224164165385
6484	361.236323125443
6488	361.248424914386
6492	361.260469532212
6496	361.272456978923
6500	361.284387254518
6504	361.296260358997
6508	361.30807629236
6512	361.319835054607
6516	361.331536645739
6520	361.343181065754
6524	361.354768314654
6528	361.366298392438
6532	361.377771299105
6536	361.389187034657
6540	361.400545599093
6544	361.411846992414
6548	361.423091214618
6552	361.434278265706
6556	361.445408145679
6560	361.456480854536
6564	361.467496392276
6568	361.478454758901
6572	361.48935595441
6576	361.500199978804
6580	361.510986832081
6584	361.521716514242
6588	361.532389025288
6592	361.543004365218
6596	361.553562534031
6600	361.564063531729
6604	361.574507358311
6608	361.584894013777
6612	361.595223498128
6616	361.605495811362
6620	361.61571095348
6624	361.625868924483
6628	361.63596972437
6632	361.646013353141
6636	361.655999810796
6640	361.665929097335
6644	361.675801212758
6648	361.685616157065
6652	361.695373930257
6656	361.705074532332
6660	361.714717963292
6664	361.724304223136
6668	361.733833311864
6672	361.743305229476
6676	361.752719975972
6680	361.762077551352
6684	361.771377955617
6688	361.780621188765
6692	361.789807250798
6696	361.798936141715
6700	361.808007861515
6704	361.8170224102
6708	361.82597978777
6712	361.834879994223
6716	361.84372302956
6720	361.852508893782
6724	361.861237586887
6728	361.869909108877
6732	361.878523459751
6736	361.887080639509
6740	361.895580648151
6744	361.904023485677
6748	361.912409152088
6752	361.920737647382
6756	361.929008971561
6760	361.937223124623
6764	361.94538010657
6768	361.954366116459
6772	361.963340049183
6776	361.972275538402
6780	361.981172584118
6784	361.99003118633
6788	361.998851345037
6792	362.007633060241
6796	362.016376331941
6800	362.025081160136
6804	362.033747544828
6808	362.042375486016
6812	362.050964983699
6816	362.059516037879
6820	362.068028648554
6824	362.076502815726
6828	362.084938539393
6832	362.093335819557
6836	362.101694656217
6840	362.110015049372
6844	362.118296999024
6848	362.126540505171
6852	362.134745567815
6856	362.142912186954
6860	362.15104036259
6864	362.159130094721
6868	362.167181383349
6872	362.175194228472
6876	362.183168630091
6880	362.191104588207
6884	362.199002102818
6888	362.206861173926
6892	362.214681801529
6896	362.222463985628
6900	362.230207726224
6904	362.237913023315
6908	362.245579876903
6912	362.253208286986
6916	362.260798253565
6920	362.268349776641
6924	362.275862856212
6928	362.283337492279
6932	362.290773684843
6936	362.298171433902
6940	362.305530739457
6944	362.312851601508
6948	362.320134020056
6952	362.327377995099
6956	362.334583526638
6960	362.341750614673
6964	362.348879259205
6968	362.355969460232
6972	362.363021217755
6976	362.370034531774
6980	362.377009402289
6984	362.383945829301
6988	362.390843812808
6992	362.397703352811
6996	362.40452444931
7000	362.411307102305
7004	362.418051311796
7008	362.424757077783
7012	362.431424400266
7016	362.438053279246
7020	362.444643714721
7024	362.451195706692
7028	362.457709255159
7032	362.464184360122
7036	362.470621021581
7040	362.477019239536
7044	362.483379013987
7048	362.489700344934
7052	362.495983232377
7056	362.502227676316
7060	362.508433676751
7064	362.514601233682
7068	362.520730347109
7072	362.526821017032
7076	362.532873243451
7080	362.538887026366
7084	362.544862365777
7088	362.550799261684
7092	362.556697714087
7096	362.562557722986
7100	362.56837928838
7104	362.574162410271
7108	362.579907088658
7112	362.585613323541
7116	362.59128111492
7120	362.596910462795
7124	362.602501367166
7128	362.608053828032
7132	362.613567845395
7136	362.619043419254
7140	362.624480549609
7144	362.62987923646
7148	362.635239479806
7152	362.640892729679
7156	362.646914226875
7160	362.652912279376
7164	362.658886887183
7168	362.664838050295
7172	362.670765768713
7176	362.676670042437
7180	362.682550871466
7184	362.688408255801
7188	362.694242195442
7192	362.700052690389
7196	362.705839740641
7200	362.711603346199
7204	362.717343507062
7208	362.723060223231
7212	362.728753494706
7216	362.734423321487
7220	362.740069703573
7224	362.745692640965
7228	362.751292133662
7232	362.756868181666
7236	362.762420784975
7240	362.767949943589
7244	362.773455657509
7248	362.778937926735
7252	362.784396751267
7256	362.789832131104
7260	362.795244066247
7264	362.800632556696
7268	362.80599760245
7272	362.81133920351
7276	362.816657359876
7280	362.821952071548
7284	362.827223338525
7288	362.832471160807
7292	362.837695538396
7296	362.84289647129
7300	362.84807395949
7304	362.853228002995
7308	362.858358601806
7312	362.863465755923
7316	362.868549465345
7320	362.873609730074
7324	362.878646550108
7328	362.883659925447
7332	362.888649856092
7336	362.893616342043
7340	362.8985593833
7344	362.903478979862
7348	362.90837513173
7352	362.913247838903
7356	362.918097101383
7360	362.922922919168
7364	362.927725292258
7368	362.932504220655
7372	362.937259704357
7376	362.941991743364
7380	362.946700337677
7384	362.951385487296
7388	362.956047192221
7392	362.960685452452
7396	362.965300267988
7400	362.969891638829
7404	362.974459564977
7408	362.97900404643
7412	362.983525083189
7416	362.988022675253
7420	362.992496822623
7424	362.996947525299
7428	363.00137478328
7432	363.005778596568
7436	363.01015896516
7440	363.014515889059
7444	363.018849368263
7448	363.023159402773
7452	363.027445992588
7456	363.03170913771
7460	363.035948838137
7464	363.040165093869
7468	363.044357904907
7472	363.048527271251
7476	363.052673192901
7480	363.056795669856
7484	363.060894702117
7488	363.064970289684
7492	363.069022432556
7496	363.073051130734
7500	363.077056384218
7504	363.081038193007
7508	363.084996557102
7512	363.088931476503
7516	363.092842951209
7520	363.096730981221
7524	363.100595566539
7528	363.104436707163
7532	363.108254403092
7536	363.112048654326
7540	363.116264729799
7544	363.1204948388
7548	363.12471121667
7552	363.12891386341
7556	363.133102779019
7560	363.137277963497
7564	363.141439416845
7568	363.145587139062
7572	363.149721130149
7576	363.153841390105
7580	363.157947918931
7584	363.162040716626
7588	363.16611978319
7592	363.170185118624
7596	363.174236722927
7600	363.1782745961
7604	363.182298738142
7608	363.186309149053
7612	363.190305828834
7616	363.194288777485
7620	363.198257995004
7624	363.202213481393
7628	363.206155236652
7632	363.21008326078
7636	363.213997553777
7640	363.217898115644
7644	363.22178494638
7648	363.225658045986
7652	363.229517414461
7656	363.233363051805
7660	363.237194958019
7664	363.241013133102
7668	363.244817577055
7672	363.248608289877
7676	363.252385271569
7680	363.25614852213
7684	363.25989804156
7688	363.26363382986
7692	363.267355887029
7696	363.271064213068
7700	363.274758807976
7704	363.278439671753
7708	363.2821068044
7712	363.285760205916
7716	363.289399876302
7720	363.293025815557
7724	363.296638023681
7728	363.300236500675
7732	363.303821246539
7736	363.307392261271
7740	363.310949544874
7744	363.314493097345
7748	363.318022918686
7752	363.321539008897
7756	363.325041367976
7760	363.328529995926
7764	363.332004892744
7768	363.335466058432
7772	363.33891349299
7776	363.342347196417
7780	363.345767168713
7784	363.349173409879
7788	363.352565919914
7792	363.355944698818
7796	363.359309746592
7800	363.362661063236
7804	363.365998648749
7808	363.369322503131
7812	363.372632626383
7816	363.375929018504
7820	363.379211679494
7824	363.382480609354
7828	363.385735808083
7832	363.388977275682
7836	363.39220501215
7840	363.395419017488


==> tiks/datta1d/all-outs-6.tsv <==
0	293.150000000103
4	293.150001397457
8	293.150224397622
12	293.151166602471
16	293.156959561795
20	293.166434478987
24	293.179998440863
28	293.205468963148
32	293.230939485432
36	293.277640965414
40	293.325275790489
44	293.380225417682
48	293.445159962539
52	293.51949453453
56	293.607374031703
60	293.706703700096
64	293.817483539709
68	293.939713550542
72	294.072971213643
76	294.217369093485
80	294.373011662114
84	294.539898919531
88	294.716625931272
92	294.903014087097
96	295.099712721145
100	295.306721833416
104	295.522295871071
108	295.745261351057
112	295.977014423348
116	296.217416328857
120	296.462892772237
124	296.71546065966
128	296.975119991126
132	297.239897565096
136	297.510582646487
140	297.78579947753
144	298.065954649135
148	298.35061545122
152	298.639845119567
156	298.933512878257
160	299.231744218416
164	299.53464900067
168	299.842429120862
172	300.155343192902
176	300.473677199205
180	300.797762325491
184	301.127932588787
188	301.464501271247
192	301.807740990081
196	302.157874353869
200	302.51503751951
204	302.879290285665
208	303.250591253908
212	303.628788697805
216	304.013620033215
220	304.4047166322
224	304.801608623144
228	305.203802223825
232	305.61075831247
236	306.021901258626
240	306.436675452922
244	306.854532095571
248	307.274932878939
252	307.69738214058
256	308.121427234804
260	308.546633695673
264	308.972601853244
268	309.398964156549
272	309.825383259387
276	310.251544391248
280	310.677161827775
284	311.101987112973
288	311.525787109181
292	311.948350373046
296	312.369485641313
300	312.789020341032
304	313.206795258296
308	313.622670031007
312	314.036520803899
316	314.448229776798
320	314.857684243464
324	315.264771384263
328	315.669372442512
332	316.071351883491
336	316.470560249044
340	316.866800091604
344	317.259807597962
348	317.649431369325
352	318.035517312262
356	318.41761348366
360	318.795644185883
364	319.169245657668
368	319.538053058269
372	319.901936401932
376	320.260511955168
380	320.613595242952
384	320.961018736603
388	321.302497691696
392	321.637996779318
396	321.967391129766
400	322.290609612698
404	322.607685903015
408	322.918632710861
412	323.223564501822
416	323.522538018436
420	323.815738582076
424	324.103308618436
428	324.385367703441
432	324.662190524609
436	324.933868510881
440	325.200576168511
444	325.462569869687
448	325.719930439488
452	325.97284702245
456	326.221513987444
460	326.466049853359
464	326.706572949337
468	326.943229146077
472	327.176167988666
476	327.405486167397
480	327.631290663807
484	327.853689243827
488	328.072784440001
492	328.288673190341
496	328.501425836384
500	328.711138233875
504	328.917894928359
508	329.12177249664
512	329.322843654305
516	329.52117778297
520	329.716841207838
524	329.909894925209
528	330.10040218991
532	330.288420106981
536	330.474006486008
540	330.657215808624
544	330.838098161244
548	331.016703017057
552	331.193077975815
556	331.367269066385
560	331.539321524015
564	331.709276651958
568	331.877176991292
572	332.043061106201
576	332.20696728716
580	332.368933889662
584	332.5289947715
588	332.687184321045
592	332.843536149345
596	332.998082141352
600	333.150854143902
604	333.301880957927
608	333.451191176761
612	333.5988130272
616	333.744773479395
620	333.889098116284
624	334.031811955222
628	334.172939097289
632	334.312502670807
636	334.45052507695
640	334.587027801425
644	334.722031462812
648	334.855555798301
652	334.987619505851
656	335.118240457427
660	335.247435497868
664	335.37522014341
668	335.501608499037
672	335.626613100135
676	335.750244795753
680	335.872512715151
684	335.993424331345
688	336.112985617263
692	336.231201275933
696	336.348075020296
700	336.463609873293
704	336.577808466834
708	336.690673320788
712	336.802207098757
716	336.912412795192
720	337.02129393091
724	337.128854637732
728	337.235099771978
732	337.340034972688
736	337.44366668433
740	337.546002162954
744	337.647049462783
748	337.746817410245
752	337.845315567582
756	337.942554188529
760	338.038544169466
764	338.133296998278
768	338.226824702174
772	338.319139783236
776	338.410255077065
780	338.500185614557
784	338.588943933889
788	338.676549646671
792	338.763014336059
796	338.848351651145
800	338.93256458318
804	339.01570695899
808	339.097785294232
812	339.178789247476
816	339.258718818723
820	339.337650721257
824	339.415558997814
828	339.492431452563
832	339.568268085506
836	339.643186529037
840	339.717136034575
844	339.790104642243
848	339.86209235204
852	339.933228904549
856	340.003447615152
860	340.072741912634
864	340.141111796995
868	340.208693606016
872	340.275407204989
876	340.341251925926
880	340.406232910972
884	340.47047607608
888	340.533904394226
892	340.59651786541
896	340.658326396663
900	340.719434436651
904	340.779775895678
908	340.839350773746
912	340.898214327795
916	340.956394523051
920	341.013857145839
924	341.070602196157
928	341.126729545564
932	341.182183444215
936	341.236963751216
940	341.291107694584
944	341.344654341519
948	341.397569096668
952	341.449851960031
956	341.501582139782
960	341.552727440445
964	341.603280656893
968	341.653267189412
972	341.702735728107
976	341.751650168269
980	341.800010509899
984	341.847879019252
988	341.895242251183
992	341.942087598297
996	341.988430772225
1000	342.034327178876
1004	342.079740212381
1008	342.12466987274
1012	342.169164182447
1016	342.21322461939
1020	342.256834582051
1024	342.300001994309
1028	342.34278672749
1032	342.385152369799
1036	342.427098921238
1040	342.468662658177
1044	342.509856759145
1048	342.550661733714
1052	342.591079310929
1056	342.631172175451
1060	342.670904553193
1064	342.710276444154
1068	342.749314496463
1072	342.788041003811
1076	342.826434433179
1080	342.864494784567
1084	342.902276843105
1088	342.939755278691
1092	342.976926909962
1096	343.01380909765
1100	343.050429022708
1104	343.086765461977
1108	343.122825722659
1112	343.158649274642
1116	343.19421305564
1120	343.229517065655
1124	343.264605653279
1128	343.299456461139
1132	343.334069007854
1136	343.368475958984
1140	343.402671934932
1144	343.43665041066
1148	343.470434157239
1152	343.504032171961
1156	343.53743295187
1160	343.570650620333
1164	343.603706385927
1168	343.636584740017
1172	343.669292279998
1176	343.701860424825
1180	343.734270569318
1184	343.766522825537
1188	343.798657006198
1192	343.830652234426
1196	343.862508510223
1200	343.89425613122
1204	343.925888977324
1208	343.957401620297
1212	343.988815574367
1216	344.020137938577
1220	344.051358603722
1224	344.082491240371
1228	344.11355442645
1232	344.144534189363
1236	344.175437232905
1240	344.20629189459
1244	344.23708115702
1248	344.267805630979
1252	344.2985016639
1256	344.329150021769
1260	344.359750704586
1264	344.390332544501
1268	344.420888687178
1272	344.451414536474
1276	344.481930564273
1280	344.512442266417
1284	344.54294070636
1288	344.57343900027
1292	344.603953253888
1296	344.634470977812
1300	344.664998868182
1304	344.695562184868
1308	344.726145533492
1312	344.756749965451
1316	344.787408849947
1320	344.818104362356
1324	344.848836502678
1328	344.879634973275
1332	344.910491695512
1336	344.941402497972
1340	344.972388634623
1344	345.003454574863
1348	345.034591712338
1352	345.065814912979
1356	345.097140635757
1360	345.128555683825
1364	345.160068406888
1368	345.19170703597
1372	345.223454096841
1376	345.255311279405
1380	345.28731455106
1384	345.319444511994
1388	345.351706602977
1392	345.384131815723
1396	345.416703483289
1400	345.449430267974
1404	345.48233511168
1408	345.515404372759
1412	345.548649192018
1416	345.582084691162
1420	345.615700423806
1424	345.649507258604
1428	345.683512173696
1432	345.717708863504
1436	345.752105849074
1440	345.78670472018
1444	345.821502501171
1448	345.856500661643
1452	345.891699011237
1456	345.92709727597
1460	345.962687503115
1464	345.998472572847
1468	346.034452461899
1472	346.070611052434
1476	346.106956320269
1480	346.143485465753
1484	346.180180710836
1488	346.21705152255
1492	346.254092365969
1496	346.291287346209
1500	346.328645786279
1504	346.36615943862
1508	346.403816187328
1512	346.441624223203
1516	346.479572784835
1520	346.517654241851
1524	346.555875200422
1528	346.594222567637
1532	346.632693315328
1536	346.671292314661
1540	346.710004272828
1544	346.748830681315
1548	346.787774645123
1552	346.826818790172
1556	346.865968990447
1560	346.905226199015
1564	346.944572264534
1568	346.984016100905
1572	347.023555619935
1576	347.063175935277
1580	347.102884898769
1584	347.142678771748
1588	347.182545895422
1592	347.222493019272
1596	347.262514798994
1600	347.302602743574
1604	347.342762477804
1608	347.382987096922
1612	347.423271217018
1616	347.463619321932
1620	347.5040236386
1624	347.544482006301
1628	347.584997005342
1632	347.625556959013
1636	347.6661671898
1640	347.706823428028
1644	347.747520646143
1648	347.788262139049
1652	347.829039558006
1656	347.869854919275
1660	347.91070697646
1664	347.951589407219
1668	347.992505579309
1672	348.033450142387
1676	348.07442217751
1680	348.115422640853
1684	348.156444411799
1688	348.197490837739
1692	348.238558423356
1696	348.279644152852
1700	348.320750214248
1704	348.361869584874
1708	348.403004628549
1712	348.444153597761
1716	348.485311690421
1720	348.526481596235
1724	348.567658137186
1728	348.608841182121
1732	348.650031036308
1736	348.691221760067
1740	348.732416240794
1744	348.773611091691
1748	348.814804256484
1752	348.855997451012
1756	348.89718449226
1760	348.938367985849
1764	348.97954604186
1768	349.020715326079
1772	349.061877821121
1776	349.103029248499
1780	349.144170043246
1784	349.185300024178
1788	349.226415057469
1792	349.267517228496
1796	349.30860371103
1800	349.349673388099
1804	349.390727271408
1808	349.431760781782
1812	349.472775989447
1816	349.513771174214
1820	349.554744136781
1824	349.595696284682
1828	349.636624069529
1832	349.677528246894
1836	349.718408336691
1840	349.759261412686
1844	349.800089013993
1848	349.840888719939
1852	349.881660006184
1856	349.922403391576
1860	349.96311549707
1864	350.003797897191
1868	350.04444905272
1872	350.085067511101
1876	350.125654293687
1880	350.166206613596
1884	350.206725338186
1888	350.247209169047
1892	350.287657163581
1896	350.328069514116
1900	350.368444325664
1904	350.40878248594
1908	350.449081987335
1912	350.489343391809
1916	350.529565805806
1920	350.569748628489
1924	350.609891963965
1928	350.649994558036
1932	350.690057002409
1936	350.730077863777
1940	350.77005756624
1944	350.80999532639
1948	350.849890667024
1952	350.889743582058
1956	350.929552786571
1960	350.969318891153
1964	351.009040120073
1968	351.048717026568
1972	351.088348580551
1976	351.127934205265
1980	351.167473897114
1984	351.206966149172
1988	351.246411682819
1992	351.285808569207
1996	351.325157438914
2000	351.364457262685
2004	351.403707507119
2008	351.442908174414
2012	351.482057913844
2016	351.521157376895
2020	351.560204857168
2024	351.599200938234
2028	351.638144711432
2032	351.677035744663
2036	351.715874021866
2040	351.754658412519
2044	351.793389466109
2048	351.832065716047
2052	351.870687685582
2056	351.909254577776
2060	351.947766046375
2064	351.986222058909
2068	352.0246216663
2072	352.062965333484
2076	352.101251790043
2080	352.139481507672
2084	352.177653781495
2088	352.215768332653
2092	352.253825117217
2096	352.29182333207
2100	352.329763373825
2104	352.36764413549
2108	352.405466043851
2112	352.443228474276
2116	352.480931202654
2120	352.518574178125
2124	352.556156721852
2128	352.593679171811
2132	352.631140566811
2136	352.668541290801
2140	352.705880792996
2144	352.743158895034
2148	352.780375541827
2152	352.81753016166
2156	352.854623036171
2160	352.891653347567
2164	352.928621424207
2168	352.965526785181
2172	353.002369289182
2176	353.039148878683
2180	353.075865070847
2184	353.112518100867
2188	353.149107271272
2192	353.185632863569
2196	353.2220944578
2200	353.258491942824
2204	353.294825260908
2208	353.331094005495
2212	353.367298372298
2216	353.403437769759
2220	353.439512437885
2224	353.475522013099
2228	353.511466409514
2232	353.547345571521
2236	353.583159161296
2240	353.618907339541
2244	353.654589614155
2248	353.690206185845
2252	353.725756748434
2256	353.761241238069
2260	353.796659604432
2264	353.832011576757
2268	353.867297282343
2272	353.902516328218
2276	353.937668875509
2280	353.972754676786
2284	354.007773687121
2288	354.042725862667
2292	354.077610994314
2296	354.112429179119
2300	354.147180112374
2304	354.181863919684
2308	354.216480405541
2312	354.251029539586
2316	354.285511284572
2320	354.319925482341
2324	354.354272205412
2328	354.388551224161
2332	354.42276263375
2336	354.456906287232
2340	354.49098216555
2344	354.524990240979
2348	354.558930403519
2352	354.592802703339
2356	354.626606987277
2360	354.660343319152
2364	354.694011604577
2368	354.72761183367
2372	354.761143989897
2376	354.794608009726
2380	354.828003922181
2384	354.861331644819
2388	354.894591212179
2392	354.927782577744
2396	354.960905737781
2400	354.99396068654
2404	355.026947398758
2408	355.059865886501
2412	355.092716125701
2416	355.125498126498
2420	355.158211652925
2424	355.190856691652
2428	355.223433292161
2432	355.25594145445
2436	355.288380962947
2440	355.320749671665
2444	355.353049063564
2448	355.385279138646
2452	355.41743989691
2456	355.449528693591
2460	355.481543153305
2464	355.5134859542
2468	355.545357096275
2472	355.57715657953
2476	355.608877069498
2480	355.640520787449
2484	355.672089400743
2488	355.703582909382
2492	355.735000412436
2496	355.766334575298
2500	355.797590538445
2504	355.828768301876
2508	355.859867865591
2512	355.890888088416
2516	355.921828073133
2520	355.95268889215
2524	355.983470545464
2528	356.014173033078
2532	356.044799947329
2536	356.0753500681
2540	356.105822665801
2544	356.136217740434
2548	356.166535291998
2552	356.196775320493
2556	356.226937825919
2560	356.257022808276
2564	356.287030267564
2568	356.316244641739
2572	356.344663767021
2576	356.373082892304
2580	356.401502017587
2584	356.42992114287
2588	356.458340268153
2592	356.486759393436
2596	356.515178518718
2600	356.543597644001
2604	356.572016769284
2608	356.600435894567
2612	356.62885501985
2616	356.657274145132
2620	356.685693270415
2624	356.714112395698
2628	356.742531520981
2632	356.770950646264
2636	356.799369771546
2640	356.827788896829
2644	356.854784339567
2648	356.881505218603
2652	356.90822609764
2656	356.934946976677
2660	356.961667855714
2664	356.988388734751
2668	357.015109613788
2672	357.041830492825
2676	357.068551371861
2680	357.095272250898
2684	357.121993129935
2688	357.148714008972
2692	357.175434888009
2696	357.202155767046
2700	357.228876646083
2704	357.255597525119
2708	357.282318404156
2712	357.309039283193
2716	357.335227340677
2720	357.35923829691
2724	357.383249253143
2728	357.407260209377
2732	357.43127116561
2736	357.455282121843
2740	357.479293078076
2744	357.503304034309
2748	357.527314990542
2752	357.551325946775
2756	357.575336903008
2760	357.599347859241
2764	357.623358815474
2768	357.647369771707
2772	357.67138072794
2776	357.695391684174
2780	357.719402640407
2784	357.74341359664
2788	357.767424552873
2792	357.791435509106
2796	357.815446465339
2800	357.839457421572
2804	357.863468377805
2808	357.887479334038
2812	357.911490290271
2816	357.935501246504
2820	357.959512202737
2824	357.983523158971
2828	358.007534115204
2832	358.031545071437
2836	358.05555602767
2840	358.079566983903
2844	358.103577940136
2848	358.127588896369
2852	358.151599852602
2856	358.175610808835
2860	358.199621765068
2864	358.223632721301
2868	358.245493454422
2872	358.267149823124
2876	358.288806191826
2880	358.310462560528
2884	358.332118929231
2888	358.353775297933
2892	358.375431666635
2896	358.397088035337
2900	358.418744404039
2904	358.440400772741
2908	358.462057141443
2912	358.483713510145
2916	358.505369878847
2920	358.527026247549
2924	358.548682616251
2928	358.570338984954
2932	358.591995353656
2936	358.613651722358
2940	358.63530809106
2944	358.656964459762
2948	358.678620828464
2952	358.700277197166
2956	358.721933565868
2960	358.74358993457
2964	358.765246303272
2968	358.786902671975
2972	358.808559040677
2976	358.830215409379
2980	358.851871778081
2984	358.873528146783
2988	358.895184515485
2992	358.916840884187
2996	358.938497252889
3000	358.960153621591
3004	358.981809990293
3008	359.003466358995
3012	359.025122727698
3016	359.045791869491
3020	359.065880696265
3024	359.085969523039
3028	359.106058349813
3032	359.126147176587
3036	359.146236003362
3040	359.166324830136
3044	359.18641365691
3048	359.206502483684
3052	359.226591310458
3056	359.246680137232
3060	359.266768964006
3064	359.28685779078
3068	359.306946617554
3072	359.327035444328
3076	359.347124271102
3080	359.367213097876
3084	359.387301924651
3088	359.407390751425
3092	359.427479578199
3096	359.447568404973
3100	359.467657231747
3104	359.487746058521
3108	359.507834885295
3112	359.527923712069
3116	359.548012538843
3120	359.568101365617
3124	359.588190192391
3128	359.608279019165
3132	359.628367845939
3136	359.648456672714
3140	359.668545499488
3144	359.688634326262
3148	359.708723153036
3152	359.72881197981
3156	359.748900806584
3160	359.768989633358
3164	359.788874306377
3168	359.808352652665
3172	359.827799673123
3176	359.847215367751
3180	359.866599736549
3184	359.885952779517
3188	359.905274496655
3192	359.924564887963
3196	359.943823953442
3200	359.96305169309
3204	359.982248106908
3208	360.001413194896
3212	360.020546957055
3216	360.039649393383
3220	360.058720503881
3224	360.07776028855
3228	360.096768747388
3232	360.115745880396
3236	360.134691687575
3240	360.153606168923
3244	360.172489324441
3248	360.19134115413
3252	360.210161657988
3256	360.228950836017
3260	360.247708688215
3264	360.266435214584
3268	360.285130415122
3272	360.303794289831
3276	360.322426838709
3280	360.341028061758
3284	360.359597958976
3288	360.378136530365
3292	360.396643775923
3296	360.415119695652
3300	360.433564289551
3304	360.451977557619
3308	360.470359499858
3312	360.488710116267
3316	360.507029406845
3320	360.525317371594
3324	360.543574010513
3328	360.561799323601
3332	360.57999331086
3336	360.598155972289
3340	360.616287307888
3344	360.634387317657
3348	360.652456001595
3352	360.670493359704
3356	360.688499391983
3360	360.706474098432
3364	360.724417479051
3368	360.74232953384
3372	360.760210262799
3376	360.778059665927
3380	360.795877743226
3384	360.813664494695
3388	360.831419920334
3392	360.849144020143
3396	360.866836794122
3400	360.884498242271
3404	360.90212836459
3408	360.919727161079
3412	360.937294631738
3416	360.954830776568
3420	360.972335595567
3424	360.989809088736
3428	361.007251256075
3432	361.024662097584
3436	361.042041613263
3440	361.059389803112
3444	361.076706667131
3448	361.093992205321
3452	361.11124641768
3456	361.128469304209
3460	361.145660864908
3464	361.162663191554
3468	361.179584754251
3472	361.196469614292
3476	361.213317771678
3480	361.230129226408
3484	361.246903978483
3488	361.263642027903
3492	361.280343374667
3496	361.297008018776
3500	361.313635960229
3504	361.330227199027
3508	361.34678173517
3512	361.363299568657
3516	361.379780699489
3520	361.396225127665
3524	361.412632853186
3528	361.429003876052
3532	361.445338196262
3536	361.461635813817
3540	361.477896728716
3544	361.49412094096
3548	361.510308450549
3552	361.526459257482
3556	361.54257336176
3560	361.558650763382
3564	361.574691462349
3568	361.59069545866
3572	361.606662752317
3576	361.622593343317
3580	361.638487231663
3584	361.654344417352
3588	361.670164900387
3592	361.685948680766
3596	361.70169575849
3600	361.717406133558
3604	361.733079805971
3608	361.748716775728
3612	361.76431704283
3616	361.779880607277
3620	361.795407469068
3624	361.810897628204
3628	361.826351084685
3632	361.84176783851
3636	361.857147889679
3640	361.872491238194
3644	361.887797884052
3648	361.903067827256
3652	361.918301067804
3656	361.933497605696
3660	361.948657440934
3664	361.963780573515
3668	361.978867003442
3672	361.993916730713
3676	362.008929755328
3680	362.023906077289
3684	362.038845696593
3688	362.053748613243
3692	362.068614827237
3696	362.083444338575
3700	362.098237147258
3704	362.112993253286
3708	362.127712656658
3712	362.142395357375
3716	362.157041355437
3720	362.171650650843
3724	362.186223243594
3728	362.200759133689
3732	362.215258321129
3736	362.229720805913
3740	362.244146588042
3744	362.258535667516
3748	362.272888044334
3752	362.287203718497
3756	362.301482690005
3760	362.317185876307
3764	362.338370332032
3768	362.359701758738
3772	362.381180156427
3776	362.402805525098
3780	362.424577864752
3784	362.446497175387
3788	362.468563457005
3792	362.490776709605
3796	362.513136933188
3800	362.535644127752
3804	362.558298293299
3808	362.581099429828
3812	362.604047537339
3816	362.627142615833
3820	362.650384665308
3824	362.673773685766
3828	362.697309677207
3832	362.720992639629
3836	362.744822573034
3840	362.768799477421
3844	362.79292335279
3848	362.817194199141
3852	362.841612016475
3856	362.86617680479
3860	362.890888564089
3864	362.915747294369
3868	362.940752995631
3872	362.965905667876
3876	362.991205311103
3880	363.016651925312
3884	363.042245510504
3888	363.067986066677
3892	363.093873593833
3896	363.119908091971
3900	363.146089561092
3904	363.172418001194
3908	363.198893412279
3912	363.225515794346
3916	363.252285147396
3920	363.279201471427
3924	363.306264766441
3928	363.333475032437
3932	363.360832269415
3936	363.388336477376
3940	363.415987656319
3944	363.443785806244
3948	363.471730927151
3952	363.49982301904
3956	363.528062081912
3960	363.556448115766
3964	363.584981120602
3968	363.61366109642
3972	363.642488043221
3976	363.671461961004
3980	363.700582849769
3984	363.729850709516
3988	363.759265540245
3992	363.788827341957
3996	363.818536114651
4000	363.848391858327
4004	363.878394572986
4008	363.908544258627
4012	363.938840915249
4016	363.969284542855
4020	363.999875141442
4024	364.030612711012
4028	364.061497251564
4032	364.092528763098
4036	364.123707245614
4040	364.155032699112
4044	364.186505123593
4048	364.218124519056
4052	364.249890885502
4056	364.281804222929
4060	364.313308419627
4064	364.344635874412
4068	364.376087405558
4072	364.407663013066
4076	364.439362696936
4080	364.471186457167
4084	364.503134293759
4088	364.535206206714
4092	364.567402196029
4096	364.599722261707
4100	364.632166403746
4104	364.664734622146
4108	364.697426916908
4112	364.730243288032
4116	364.763183735517
4120	364.796248259364
4124	364.829436859572
4128	364.862749536142
4132	364.896186289073
4136	364.929747118366
4140	364.963432024021
4144	364.997241006037
4148	365.031174064415
4152	365.065231199154
4156	365.099412410255
4160	365.133717697717
4164	365.168147061541
4168	365.202700501727
4172	365.237378018274
4176	365.272179611183
4180	365.307105280453
4184	365.342155026085
4188	365.377328848078
4192	365.412626746433
4196	365.44804872115
4200	365.483594772228
4204	365.519264899668
4208	365.555059103469
4212	365.590977383632
4216	365.627019740156
4220	365.663186173042
4224	365.699476682289
4228	365.735891267898
4232	365.772429929869
4236	365.809092668201
4240	365.845879482895
4244	365.88279037395
4248	365.919825341367
4252	365.956984385146
4256	365.994267505286
4260	366.031674701787
4264	366.069205974651
4268	366.106861323875
4272	366.144640749462
4276	366.18254425141
4280	366.220571829719
4284	366.25872348439
4288	366.296999215423
4292	366.335399022817
4296	366.373922906572
4300	366.41257086669
4304	366.451342903169
4308	366.490239016009
4312	366.529259205211
4316	366.568403470775
4320	366.6076718127
4324	366.647064230986
4328	366.686580725635
4332	366.726221296644
4336	366.765985944016
4340	366.805874667749
4344	366.845887467843
4348	366.886024344299
4352	366.926285297117
4356	366.966148568619
4360	366.999964210523
4364	367.033727145285
4368	367.067437372905
4372	367.101094893383
4376	367.134699706719
4380	367.168251812914
4384	367.201751211966
4388	367.235197903877
4392	367.268591888646
4396	367.301933166273
4400	367.335221736759
4404	367.368457600102
4408	367.401640756304
4412	367.434771205364
4416	367.467848947282
4420	367.500873982058
4424	367.533846309692
4428	367.566765930184
4432	367.599632843535
4436	367.632447049744
4440	367.665208548811
4444	367.697917340736
4448	367.730573425519
4452	367.76317680316
4456	367.79572747366
4460	367.828225437018
4464	367.860670693234
4468	367.893063242308
4472	367.92540308424
4476	367.95769021903
4480	367.989924646679
4484	368.022106367185
4488	368.05423538055
4492	368.086311686773
4496	368.118335285854
4500	368.150306177794
4504	368.182224362591
4508	368.214089840247
4512	368.24590261076
4516	368.277662674132
4520	368.309370030363
4524	368.341024679451
4528	368.372626621397
4532	368.404175856202
4536	368.435672383865
4540	368.467116204386
4544	368.498507317765
4548	368.529845724002
4552	368.561131423097
4556	368.592364415051
4560	368.623544699862
4564	368.654672277532
4568	368.68574714806
4572	368.716769311447
4576	368.747738767691
4580	368.778655516793
4584	368.809519558754
4588	368.840330893573
4592	368.87108952125
4596	368.901795441785
4600	368.932448655178
4604	368.96304916143
4608	368.993596960539
4612	369.024092052507
4616	369.054534437333
4620	369.084924115017
4624	369.11526108556
4628	369.14554534896
4632	369.175776905219
4636	369.205955754335
4640	369.23608189631
4644	369.266155331143
4648	369.296176058834
4652	369.326144079384
4656	369.354647480676
4660	369.381698282212
4664	369.408622953028
4668	369.435421493122
4672	369.462093902496
4676	369.488640181149
4680	369.515060329081
4684	369.541354346293
4688	369.567522232784
4692	369.593563988554
4696	369.619479613603
4700	369.645269107932
4704	369.67093247154
4708	369.696469704427
4712	369.721880806594
4716	369.747165778039
4720	369.772324618764
4724	369.797357328768
4728	369.822263908052
4732	369.847044356615
4736	369.871698674457
4740	369.896226861578
4744	369.920628917978
4748	369.944904843658
4752	369.969054638617
4756	369.993078302855
4760	370.016975836373
4764	370.040747239169
4768	370.064392511246
4772	370.087911652601
4776	370.111304663235
4780	370.134571543149
4784	370.157712292342
4788	370.180726910815
4792	370.203615398566
4796	370.226377755597
4800	370.249013981907
4804	370.271524077496
4808	370.293908042365
4812	370.316165876513
4816	370.33829757994
4820	370.360303152647
4824	370.382182594632
4828	370.403935905897
4832	370.425563086441
4836	370.447064136265
4840	370.468439055367
4844	370.489687843749
4848	370.510810501411
4852	370.531807028351
4856	370.552677424571
4860	370.57342169007
4864	370.594039824848
4868	370.614531828905
4872	370.634897702242
4876	370.655137444858
4880	370.675251056753
4884	370.695238537928
4888	370.715099888382
4892	370.734835108115
4896	370.754444197127
4900	370.773927155419
4904	370.79328398299
4908	370.81251467984
4912	370.831619245969
4916	370.850597681378
4920	370.869449986065
4924	370.888176160033
4928	370.906776203279
4932	370.925250115805
4936	370.943597897609
4940	370.961819548694
4944	370.979915069057
4948	370.9978844587
4952	371.015727717622
4956	371.034322379999
4960	371.052865479934
4964	371.07130703296
4968	371.089647039076
4972	371.107885498283
4976	371.12602241058
4980	371.144057775967
4984	371.161991594445
4988	371.179823866014
4992	371.197554590672
4996	371.215183768422
5000	371.232711399261
5004	371.250137483192
5008	371.267462020212
5012	371.284685010323
5016	371.301806453525
5020	371.318826349817
5024	371.335744699199
5028	371.352561501672
5032	371.369276757235
5036	371.385890465889
5040	371.402402627633
5044	371.418813242468
5048	371.435122310393
5052	371.451329831409
5056	371.467435805515
5060	371.483440232711
5064	371.499343112998
5068	371.515144446375
5072	371.530844232843
5076	371.546442472401
5080	371.56193916505
5084	371.577334310789
5088	371.592627909618
5092	371.607819961538
5096	371.622910466549
5100	371.63789942465
5104	371.652786835841
5108	371.667572700123
5112	371.682257017495
5116	371.696839787958
5120	371.711321011511
5124	371.725700688154
5128	371.739978817888
5132	371.754155400713
5136	371.768230436628
5140	371.782203925633
5144	371.796075867729
5148	371.809846262915
5152	371.823515111192
5156	371.837082412559
5160	371.850548167016
5164	371.863912374564
5168	371.877175035203
5172	371.890336148932
5176	371.903395715751
5180	371.916353735661
5184	371.929210208661
5188	371.941965134752
5192	371.954618513933
5196	371.967170346204
5200	371.979620631566
5204	371.991969370019
5208	372.004216561562
5212	372.016362206195
5216	372.028406303919
5220	372.040348854733
5224	372.052189858638
5228	372.063929315633
5232	372.075567225718
5236	372.087103588894
5240	372.098538405161
5244	372.109871674518
5248	372.121103396965
5252	372.132782366365
5256	372.14528719368
5260	372.157729156496
5264	372.170108254815
5268	372.182424488635
5272	372.194677857957
5276	372.206868362782
5280	372.218996003108
5284	372.231060778937
5288	372.243062690268
5292	372.2550017371
5296	372.266877919435
5300	372.278691237271
5304	372.29044169061
5308	372.30212927945
5312	372.313754003793
5316	372.325315863637
5320	372.336814858984
5324	372.348250989832
5328	372.359624256183
5332	372.370934658035
5336	372.38218219539
5340	372.393366868246
5344	372.404488676605
5348	372.415547620466
5352	372.426543699828
5356	372.437476914693
5360	372.448347265059
5364	372.459154750928
5368	372.469899372298
5372	372.480581129171
5376	372.491200021545
5380	372.501756049422
5384	372.512249212801
5388	372.522679511681
5392	372.533046946064
5396	372.543351515948
5400	372.553593221335
5404	372.563772062224
5408	372.573888038614
5412	372.583941150507
5416	372.593931397901
5420	372.603858780798
5424	372.613723299196
5428	372.623524953097
5432	372.6332637425
5436	372.642939667404
5440	372.652552727811
5444	372.662102923719
5448	372.67159025513
5452	372.681014722043
5456	372.690376324457
5460	372.699675062374
5464	372.708910935793
5468	372.718083944713
5472	372.727194089136
5476	372.73624136906
5480	372.745225784487
5484	372.754147335416
5488	372.763006021846
5492	372.771801843779
5496	372.780534801214
5500	372.78920489415
5504	372.797812122589
5508	372.80635648653
5512	372.814837985972
5516	372.823256620917
5520	372.831612391364
5524	372.839905297312
5528	372.848135338763
5532	372.856302515716
5536	372.86440682817
5540	372.872448276127
5544	372.880426859586
5548	372.888342578546
5552	372.896966361362
5556	372.905728860794
5560	372.914453693415
5564	372.923140859226
5568	372.931790358227
5572	372.940402190417
5576	372.948976355797
5580	372.957512854367
5584	372.966011686126
5588	372.974472851074
5592	372.982896349213
5596	372.991282180541
5600	372.999630345058
5604	373.007940842765
5608	373.016213673662
5612	373.024448837748
5616	373.032646335024
5620	373.04080616549
5624	373.048928329145
5628	373.05701282599
5632	373.065059656024
5636	373.073068819248
5640	373.081040315661
5644	373.088974145264
5648	373.096870308057
5652	373.104728804039
5656	373.112549633211
5660	373.120332795573
5664	373.128078291124
5668	373.135786119865
5672	373.143456281795
5676	373.151088776915
5680	373.158683605224
5684	373.166240766723
5688	373.173760261412
5692	373.18124208929
5696	373.188686250358
5700	373.196092744616
5704	373.203461572063
5708	373.2107927327
5712	373.218086226526
5716	373.225342053542
5720	373.232560213747
5724	373.239740707142
5728	373.246883533727
5732	373.253988693501
5736	373.261056186465
5740	373.268086012619
5744	373.275078171962
5748	373.282032664495
5752	373.288949490217
5756	373.295828649129
5760	373.30267014123
5764	373.309473966521
5768	373.316240125002
5772	373.322968616672
5776	373.329659441532
5780	373.336312599582
5784	373.342928090821
5788	373.34950591525
5792	373.356046072868
5796	373.362548563676
5800	373.369013387673
5804	373.37544054486
5808	373.381830035237
5812	373.388181858803
5816	373.394496015559
5820	373.400772505505
5824	373.40701132864
5828	373.413212484965
5832	373.419375974479
5836	373.425501797183
5840	373.431589953076
5844	373.437640442159
5848	373.443774521867
5852	373.45025294758
5856	373.456706940558
5860	373.463136500803
5864	373.469541628315
5868	373.475922323093
5872	373.482278585136
5876	373.488610414447
5880	373.494917811023
5884	373.501200774866
5888	373.507459305975
5892	373.51369340435
5896	373.519903069992
5900	373.5260883029
5904	373.532249103074
5908	373.538385470514
5912	373.544497405221
5916	373.550584907194
5920	373.556647976433
5924	373.562686612939
5928	373.56870081671
5932	373.574690587748
5936	373.580655926053
5940	373.586596831624
5944	373.59251330446
5948	373.598405344564
5952	373.604272951933
5956	373.610116126569
5960	373.615934868471
5964	373.621729177639
5968	373.627499054074
5972	373.633244497775
5976	373.638965508742
5980	373.644662086975
5984	373.650334232475
5988	373.655981945241
5992	373.661605225273
5996	373.667204072572
6000	373.672778487137
6004	373.678328468968
6008	373.683854018065
6012	373.689355134429
6016	373.694831818059
6020	373.700284068955
6024	373.705711887118
6028	373.711115272546
6032	373.716494225241
6036	373.721848745203
6040	373.72717883243
6044	373.732484486924
6048	373.737765708684
6052	373.743022497711
6056	373.748254854004
6060	373.753462777563
6064	373.758646268388
6068	373.763805326479
6072	373.768939951837
6076	373.774050144461
6080	373.779135904352
6084	373.784197231509
6088	373.789234125932
6092	373.794246587621
6096	373.799234616576
6100	373.804198212798
6104	373.809137376286
6108	373.81405210704
6112	373.818942405061
6116	373.823808270348
6120	373.828649702901
6124	373.833466702721
6128	373.838259269806
6132	373.843027404158
6136	373.847771105777
6140	373.852490374661
6144	373.857185210812
6148	373.862086454267
6152	373.867080427225
6156	373.87205901551
6160	373.877022219121
6164	373.881970038058
6168	373.886902472321
6172	373.89181952191
6176	373.896721186826
6180	373.901607467067
6184	373.906478362634
6188	373.911333873528
6192	373.916173999748
6196	373.920998741293
6200	373.925808098165
6204	373.930602070363
6208	373.935380657887
6212	373.940143860738
6216	373.944891678914
6220	373.949624112416
6224	373.954341161245
6228	373.959042825399
6232	373.96372910488
6236	373.968399999687
6240	373.97305550982
6244	373.977695635279
6248	373.982320376064
6252	373.986929732175
6256	373.991523703612
6260	373.996102290376
6264	374.000665492465
6268	374.005213309881
6272	374.009745742623
6276	374.014262790691
6280	374.018764454085
6284	374.023250732805
6288	374.027721626851
6292	374.032177136223
6296	374.036617260921
6300	374.041042000946
6304	374.045451356296
6308	374.049845326973
6312	374.054223912976
6316	374.058587114305
6320	374.062934930959
6324	374.067267362941
6328	374.071584410248
6332	374.075886072881
6336	374.08017235084
6340	374.084443244126
6344	374.088698752737
6348	374.092938876675
6352	374.097163615939
6356	374.101372970529
6360	374.105566940445
6364	374.109745525687
6368	374.113908726255
6372	374.118056542149
6376	374.12218897337
6380	374.126306019916
6384	374.130407681789
6388	374.134493958987
6392	374.138564851512
6396	374.142620359363
6400	374.14666048254
6404	374.150685221043
6408	374.154694574872
6412	374.158688544028
6416	374.162667128509
6420	374.166630328317
6424	374.17057814345
6428	374.17451057391
6432	374.178427619696
6436	374.182329280808
6440	374.186215557246
6444	374.190110407694
6448	374.1941843862
6452	374.198248745254
6456	374.202303484856
6460	374.206348605006
6464	374.210384105704
6468	374.21440998695
6472	374.218426248744
6476	374.222432891086
6480	374.226429913977
6484	374.230417317416
6488	374.234395101402
6492	374.238363265937
6496	374.24232181102
6500	374.246270736651
6504	374.25021004283
6508	374.254139729558
6512	374.258059796833
6516	374.261970244656
6520	374.265871073028
6524	374.269762281948
6528	374.273643871415
6532	374.277515841431
6536	374.281378191995
6540	374.285230923107
6544	374.289074034768
6548	374.292907526976
6552	374.296731399732
6556	374.300545653037
6560	374.30435028689
6564	374.30814530129
6568	374.311930696239
6572	374.315706471736
6576	374.319472627781
6580	374.323229164375
6584	374.326976081516
6588	374.330713379205
6592	374.334441057443
6596	374.338159116229
6600	374.341867555562
6604	374.345566375444
6608	374.349255575874
6612	374.352935156852
6616	374.356605118379
6620	374.360265460453
6624	374.363916183075
6628	374.367557286246
6632	374.371188769964
6636	374.374810634231
6640	374.378422879046
6644	374.382025504409
6648	374.38561851032
6652	374.389201896779
6656	374.392775663787
6660	374.396339811342
6664	374.399894339445
6668	374.403439248097
6672	374.406974537297
6676	374.410500207045
6680	374.414016257341
6684	374.417522688185
6688	374.421019499577
6692	374.424506691517
6696	374.427984264005
6700	374.431452217042
6704	374.434910550626
6708	374.438359264759
6712	374.44179835944
6716	374.445227834669
6720	374.448647690446
6724	374.452057926771
6728	374.455458543644
6732	374.458849541066
6736	374.462230919035
6740	374.465602677553
6744	374.469030919894
6748	374.47250734415
6752	374.47597738171
6756	374.479441032571
6760	374.482898296736
6764	374.486349174203
6768	374.489793664973
6772	374.493231769045
6776	374.496663486421
6780	374.500088817099
6784	374.503507761079
6788	374.506920318362
6792	374.510326488948
6796	374.513726272837
6800	374.517119670028
6804	374.520506680522
6808	374.523887304319
6812	374.527261541418
6816	374.53062939182
6820	374.533990855525
6824	374.537345932532
6828	374.540694622842
6832	374.544036926455
6836	374.54737284337
6840	374.550702373588
6844	374.554025517109
6848	374.557342273933
6852	374.560652644059
6856	374.563956627487
6860	374.567254224219
6864	374.570545434253
6868	374.57383025759
6872	374.577108694229
6876	374.580380744172
6880	374.583646407416
6884	374.586905683964
6888	374.590158573814
6892	374.593405076967
6896	374.596645193423
6900	374.599878923181
6904	374.603106266242
6908	374.606327222606
6912	374.609541792272
6916	374.612749975241
6920	374.615951771513
6924	374.619147181087
6928	374.622336203964
6932	374.625518840144
6936	374.628695089626
6940	374.631864952411
6944	374.635028428499
6948	374.638185517889
6952	374.641336220582
6956	374.644480536578
6960	374.647618465877
6964	374.650750008478
6968	374.653875164381
6972	374.656993933588
6976	374.660106316097
6980	374.663212311909
6984	374.666311921024
6988	374.669405143441
6992	374.672491979161
6996	374.675572428183
7000	374.678646490508
7004	374.681714166136
7008	374.684775455067
7012	374.6878303573
7016	374.690878872836
7020	374.693921001675
7024	374.696956743816
7028	374.69998609926
7032	374.703009068007
7036	374.706025650056
7040	374.709035845408
7044	374.712092086125
7048	374.715144543017
7052	374.718192033062
7056	374.721234556262
7060	374.724272112615
7064	374.727304702122
7068	374.730332324783
7072	374.733354980597
7076	374.736372669566
7080	374.739385391688
7084	374.742393146964
7088	374.745395935394
7092	374.748393756978
7096	374.751386611716
7100	374.754374499608
7104	374.757357420653
7108	374.760335374852
7112	374.763308362206
7116	374.766276382713
7120	374.769239436373
7124	374.772197523188
7128	374.775150643157
7132	374.778098796279
7136	374.781041982555
7140	374.783980201985
7144	374.786913454569
7148	374.789841740307
7152	374.792765059199
7156	374.795683411244
7160	374.798596796444
7164	374.801505214797
7168	374.804408666304
7172	374.807307150965
7176	374.81020066878
7180	374.813089219748
7184	374.815972803871
7188	374.818851421147
7192	374.821725071577
7196	374.824593755161
7200	374.827457471899
7204	374.830316221791
7208	374.833170004836
7212	374.836018821036
7216	374.838862670389
7220	374.841701552896
7224	374.844535468557
7228	374.847364417372
7232	374.85018839934
7236	374.853007414463
7240	374.855821462739
7244	374.85863054417
7248	374.861434658754
7252	374.864233806491
7256	374.867027987383
7260	374.869817201429
7264	374.872601448628
7268	374.875380728982
7272	374.878155042489
7276	374.88092438915
7280	374.883688768964
7284	374.886448181933
7288	374.889202628056
7292	374.891952107332
7296	374.894696619762
7300	374.897436165346
7304	374.900170744084
7308	374.902900355976
7312	374.905625001022
7316	374.908344679221
7320	374.911059390575
7324	374.913769135082
7328	374.916473912743
7332	374.919173723558
7336	374.921868567527
7340	374.924569005013
7344	374.927280104565
7348	374.929986922958
7352	374.932689460191
7356	374.935387716264
7360	374.938081691179
7364	374.940771384933
7368	374.943456797528
7372	374.946137928964
7376	374.94881477924
7380	374.951487348357
7384	374.954155636314
7388	374.956819643111
7392	374.95947936875
7396	374.962134813228
7400	374.964785976547
7404	374.967432858707
7408	374.970075459707
7412	374.972713779548
7416	374.975347818229
7420	374.977977575751
7424	374.980603052113
7428	374.983224247316
7432	374.985841161359
7436	374.988453794243
7440	374.991062145967
7444	374.993666216532
7448	374.996266005937
7452	374.998861514183
7456	375.001452741269
7460	375.004039687195
7464	375.006622351963
7468	375.00920073557
7472	375.011774838019
7476	375.014344659308
7480	375.016910199437
7484	375.019471458407
7488	375.022028436217
7492	375.024581132868
7496	375.027129548359
7500	375.029673682691
7504	375.032213535863
7508	375.034749107876
7512	375.037280398729
7516	375.039807408423
7520	375.042330136957
7524	375.044848584332
7528	375.047362750547
7532	375.049872635603
7536	375.052378239499
7540	375.054879562236
7544	375.057376603814
7548	375.059869364231
7552	375.06235784349
7556	375.064842041589
7560	375.067321958528
7564	375.069797594308
7568	375.072268948928
7572	375.074736022389
7576	375.07719881469
7580	375.079657325832
7584	375.082111555815
7588	375.084561504638
7592	375.087007172301
7596	375.089448558805
7600	375.091885664149
7604	375.094318488334
7608	375.09674703136
7612	375.099171293226
7616	375.101591273932
7620	375.104006973479
7624	375.106418391866
7628	375.108825529094
7632	375.111228385163
7636	375.113626960072
7640	375.116043078191
7644	375.118459581527
7648	375.120872489506
7652	375.123281802127
7656	375.12568751939
7660	375.128089641296
7664	375.130488167844
7668	375.132883099034
7672	375.135274434867
7676	375.137662175342
7680	375.140046320459
7684	375.142426870219
7688	375.144803824621
7692	375.147177183665
7696	375.149546947352
7700	375.151913115681
7704	375.154275688652
7708	375.156634666266
7712	375.158990048522
7716	375.16134183542
7720	375.163690026961
7724	375.166034623144
7728	375.168375623969
7732	375.170713029437
7736	375.173046839547
7740	375.1753770543
7744	375.177703673694
7748	375.180026697731
7752	375.182346126411
7756	375.184661959732
7760	375.186974197696
7764	375.189282840303
7768	375.191587887552
7772	375.193889339443
7776	375.196187195976
7780	375.198481457152
7784	375.20077212297
7788	375.20305919343
7792	375.205342668533
7796	375.207622548278
7800	375.209898832666
7804	375.212171521695
7808	375.214440615367
7812	375.216706113682
7816	375.218968016638
7820	375.221226324238
7824	375.223481036479
7828	375.225732153363
7832	375.227979674889
7836	375.230223601057
7840	375.232463931868


==> tiks/datta1d/all-outs-7.tsv <==
0	293.150000000103
4	293.150000917237
8	293.150173847612
12	293.15099158634
16	293.157707063924
20	293.165698834019
24	293.183552481319
28	293.205635172188
32	293.239569465442
36	293.282092141671
40	293.32916070812
44	293.387165217459
48	293.454758424405
52	293.536839488744
56	293.631189609069
60	293.737808785381
64	293.856735372947
68	293.988375216355
72	294.132461546994
76	294.288994364863
80	294.457705376245
84	294.638046580128
88	294.830434577068
92	295.034869367063
96	295.248698374528
100	295.473111974155
104	295.708188867859
108	295.950729686323
112	296.202317430307
116	296.462254966397
120	296.729464575558
124	297.003187292795
128	297.283043795253
132	297.568251310641
136	297.858473034177
140	298.153345668415
144	298.452411678784
148	298.755263674918
152	299.061695967537
156	299.371361880736
160	299.683869721447
164	299.99908243357
168	300.316729529737
172	300.636502412384
176	300.958242452188
180	301.281763417945
184	301.60682882576
188	301.933256865223
192	302.26092626869
196	302.589657399562
200	302.919250968355
204	303.249637964171
208	303.58067095211
212	303.912192735532
216	304.244123761355
220	304.576352935276
224	304.90874808985
228	305.241223715957
232	305.573706508805
236	305.906096129907
240	306.238299937245
244	306.570277667179
248	306.901958395906
252	307.233280749005
256	307.564239719144
260	307.894817872635
264	308.225033992319
268	308.55492847284
272	308.884540804792
276	309.213942222395
280	309.543196447414
284	309.87233557149
288	310.201405466329
292	310.530422155343
296	310.859370546214
300	311.188234186229
304	311.516953481488
308	311.845480352216
312	312.173755172164
316	312.501682414584
320	312.829190955502
324	313.156219759118
328	313.482675168062
332	313.808454653529
336	314.133510150583
340	314.457752680411
344	314.781067287185
348	315.103398762196
352	315.424656312675
356	315.744713781617
360	316.063478840414
364	316.380857704745
368	316.696711808926
372	317.010904680081
376	317.323355596486
380	317.633934400639
384	317.942484784005
388	318.24895686765
392	318.553243261206
396	318.855230783652
400	319.154870970457
404	319.452100893201
408	319.746851343474
412	320.039082958185
416	320.328769179137
420	320.615877217053
424	320.900393728417
428	321.182326681584
432	321.461687756643
436	321.738539457022
440	322.012941552301
444	322.284977172504
448	322.554798617977
452	322.822537452992
456	323.088313852916
460	323.352306380045
464	323.614675056677
468	323.875494964033
472	324.134888203296
476	324.392955518963
480	324.649709224568
484	324.905191441459
488	325.159419056036
492	325.412379490529
496	325.664062840329
500	325.914441349844
504	326.163484655688
508	326.411171861541
512	326.657470342801
516	326.902340206987
520	327.145769531055
524	327.387727619433
528	327.62818520746
532	327.867115927739
536	328.104494350302
540	328.340290125743
544	328.574471052674
548	328.807002106129
552	329.037843603553
556	329.266951311125
560	329.494279462555
564	329.71977723082
568	329.94339398872
572	330.165079403088
576	330.384784806829
580	330.602466291048
584	330.818081882667
588	331.031591819404
592	331.242960744503
596	331.452161936813
600	331.659169740208
604	331.863966312575
608	332.0665370273
612	332.266872401705
616	332.464966998328
620	332.660818822984
624	332.854429509167
628	333.045803790636
632	333.234949644792
636	333.421877860625
640	333.606601468065
644	333.789135604446
648	333.969498164448
652	334.147708651654
656	334.323788307311
660	334.497759792652
664	334.669647298042
668	334.839476784401
672	335.007274874546
676	335.173069436641
680	335.336889343121
684	335.498764660247
688	335.658725990303
692	335.816804708843
696	335.973032993916
700	336.127443765296
704	336.280070842852
708	336.430948107677
712	336.58011023763
716	336.727592460258
720	336.873430779326
724	337.017661536545
728	337.160321401763
732	337.301447689956
736	337.441078236496
740	337.57925186051
744	337.716007198003
748	337.851383828233
752	337.985421769982
756	338.11816168716
760	338.249644993355
764	338.379913384753
768	338.50900945418
772	338.63697652341
776	338.763858706303
780	338.889700796485
784	339.014549005667
788	339.138449628314
792	339.261450511406
796	339.383605269063
800	339.504965595223
804	339.625587796274
808	339.745526622095
812	339.864798390725
816	339.983472148188
820	340.101648230644
824	340.219418904762
828	340.336743491891
832	340.453704270378
836	340.570435386504
840	340.686839747326
844	340.80295610217
848	340.919091286055
852	341.035069963064
856	341.150892133198
860	341.266859403578
864	341.382862815932
868	341.498873825598
872	341.615064575124
876	341.731471403989
880	341.848023428635
884	341.964793746046
888	342.081890454069
892	342.199233245185
896	342.316838321009
900	342.434815929231
904	342.553102326778
908	342.671697513649
912	342.7906580135
916	342.909961768548
920	343.029604349769
924	343.1495944066
928	343.269933294455
932	343.390617709936
936	343.511637325289
940	343.632992199194
944	343.754684972994
948	343.876691339558
952	343.999015781467
956	344.121662243858
960	344.244596790472
964	344.367830695807
968	344.49136681892
972	344.615173882282
976	344.73926616674
980	344.863646150343
984	344.988356895088
988	345.113376684627
992	345.238734503629
996	345.364668294603
1000	345.491052386884
1004	345.617996195603
1008	345.745992632571
1012	345.874766793106
1016	346.004885218614
1020	346.136662585721
1024	346.269821224357
1028	346.405653969685
1032	346.54366677243
1036	346.684218644703
1040	346.828291958685
1044	346.975336740261
1048	347.126165500758
1052	347.280912917012
1056	347.439371501796
1060	347.60226209974
1064	347.769249146889
1068	347.94040494586
1072	348.11582663084
1076	348.2954520195
1080	348.47909726158
1084	348.666783789799
1088	348.858356519446
1092	349.053554324054
1096	349.252493084787
1100	349.454621191054
1104	349.660172517311
1108	349.868757021919
1112	350.080302515707
1116	350.294770250993
1120	350.511823017785
1124	350.73155808793
1128	350.953595560903
1132	351.178068306133
1136	351.404607071229
1140	351.633352425569
1144	351.863966156702
1148	352.096547605595
1152	352.330869152334
1156	352.566941813816
1160	352.804555239701
1164	353.043748747063
1168	353.284302923816
1172	353.526278118807
1176	353.769471166504
1180	354.01392609008
1184	354.259462300607
1188	354.506110955102
1192	354.753728837376
1196	355.002326991663
1200	355.25178490666
1204	355.502103139039
1208	355.75319178987
1212	356.005008098132
1216	356.257513740779
1220	356.510623935903
1224	356.764341436858
1228	357.018577395911
1232	357.273322015573
1236	357.52852540926
1240	357.78412737652
1244	358.040116491741
1248	358.296443260363
1252	358.553068615355
1256	358.809974499304
1260	359.067114997646
1264	359.324464083292
1268	359.581999875129
1272	359.83967972323
1276	360.097487135544
1280	360.355398148703
1284	360.613376937785
1288	360.871407384823
1292	361.1294650723
1296	361.387523653553
1300	361.645558998513
1304	361.90355616242
1308	362.161492887212
1312	362.419342670494
1316	362.677092639614
1320	362.934725475247
1324	363.192220969169
1328	363.44956187444
1332	363.706734171063
1336	363.963720641083
1340	364.220505549411
1344	364.477072367333
1348	364.73340691654
1352	364.989496982077
1356	365.245328779449
1360	365.500888451657
1364	365.75616295926
1368	366.011138951584
1372	366.265805336693
1376	366.520150417885
1380	366.774162893591
1384	367.027831799985
1388	367.281146505235
1392	367.534096708054
1396	367.786672434049
1400	368.038863631573
1404	368.290661163966
1408	368.542056926929
1412	368.793041490726
1416	369.043606050324
1420	369.293742243756
1424	369.54344189376
1428	369.79269701806
1432	370.041499838155
1436	370.289842788057
1440	370.537718520722
1444	370.785119785195
1448	371.032039613635
1452	371.278471467896
1456	371.524409113442
1460	371.769846158801
1464	372.014776298049
1468	372.259193574394
1472	372.503092184368
1476	372.746466311399
1480	372.989310668758
1484	373.231620144437
1488	373.47338955204
1492	373.714613959321
1496	373.955288643128
1500	374.195409057254
1504	374.434970814362
1508	374.673969672471
1512	374.912401523322
1516	375.150262382167
1520	375.387548247925
1524	375.624255455369
1528	375.860380346664
1532	376.095919340472
1536	376.330868938497
1540	376.565225722832
1544	376.798986356362
1548	377.032147585838
1552	377.264706246765
1556	377.496659268899
1560	377.728003680796
1564	377.958736516905
1568	378.188855085908
1572	378.418356729744
1576	378.647238875688
1580	378.875499038202
1584	379.103134809919
1588	379.330143851787
1592	379.556523882775
1596	379.782272669671
1600	380.007388017565
1604	380.231867761461
1608	380.455709686059
1612	380.678911721857
1616	380.901471570807
1620	381.123386242047
1624	381.344654742278
1628	381.565274709338
1632	381.785244553322
1636	382.004562054668
1640	382.223224576685
1644	382.441231157316
1648	382.658573542457
1652	382.875252948849
1656	383.091269950328
1660	383.305482624547
1664	383.515878538628
1668	383.726274452708
1672	383.936670366789
1676	384.14706628087
1680	384.357462194951
1684	384.567858109032
1688	384.778254023113
1692	384.979314411914
1696	385.17944283277
1700	385.379571253625
1704	385.57969967448
1708	385.779828095336
1712	385.979956516191
1716	386.180084937046
1720	386.380213357902
1724	386.580341778757
1728	386.780470199612
1732	386.980598620468
1736	387.180727041323
1740	387.380855462178
1744	387.580983883034
1748	387.775923456475
1752	387.95466127008
1756	388.133399083685
1760	388.31213689729
1764	388.490874710894
1768	388.669612524499
1772	388.848350338104
1776	389.027088151709
1780	389.205825965314
1784	389.384563778919
1788	389.563301592524
1792	389.742039406129
1796	389.920777219734
1800	390.099515033339
1804	390.278252846943
1808	390.456990660548
1812	390.635728474153
1816	390.814466287758
1820	390.993204101363
1824	391.171941914968
1828	391.350679728573
1832	391.529417542178
1836	391.708155355783
1840	391.886893169388
1844	392.065630982992
1848	392.244368796597
1852	392.423106610202
1856	392.601844423807
1860	392.780582237412
1864	392.959320051017
1868	393.119286520664
1872	393.277379820863
1876	393.435473121062
1880	393.59356642126
1884	393.751659721459
1888	393.909753021658
1892	394.067846321856
1896	394.225939622055
1900	394.384032922254
1904	394.542126222453
1908	394.700219522651
1912	394.85831282285
1916	395.016406123049
1920	395.174499423248
1924	395.332592723446
1928	395.490686023645
1932	395.648779323844
1936	395.806872624043
1940	395.964965924241
1944	396.12305922444
1948	396.281152524639
1952	396.439245824837
1956	396.597339125036
1960	396.755432425235
1964	396.913525725434
1968	397.071619025632
1972	397.229712325831
1976	397.38780562603
1980	397.545898926229
1984	397.692699269831
1988	397.831185212131
1992	397.96967115443
1996	398.10815709673
2000	398.246643039029
2004	398.385128981329
2008	398.523614923628
2012	398.662100865928
2016	398.800586808227
2020	398.939072750527
2024	399.077558692826
2028	399.216044635126
2032	399.354530577425
2036	399.493016519724
2040	399.631502462024
2044	399.769988404323
2048	399.908474346623
2052	400.046960288922
2056	400.185446231222
2060	400.323932173521
2064	400.462418115821
2068	400.60090405812
2072	400.73939000042
2076	400.877875942719
2080	401.016361885019
2084	401.154847827318
2088	401.293333769618
2092	401.431819711917
2096	401.570305654217
2100	401.707085975559
2104	401.838247281534
2108	401.968933248822
2112	402.099143877423
2116	402.228879167339
2120	402.358139118568
2124	402.486923731111
2128	402.615233004968
2132	402.743066940139
2136	402.870425536624
2140	402.997308794422
2144	403.123716713534
2148	403.24964929396
2152	403.375106535699
2156	403.500088438753
2160	403.62459500312
2164	403.748626228801
2168	403.872182115795
2172	403.995262664104
2176	404.117867873726
2180	404.239997744662
2184	404.361652276912
2188	404.482831470476
2192	404.603535325353
2196	404.723763841544
2200	404.843517019049
2204	404.962794857868
2208	405.081597358
2212	405.199924519446
2216	405.317776342206
2220	405.43515282628
2224	405.552053971668
2228	405.668479778369
2232	405.784430246384
2236	405.899905375713
2240	406.014905166356
2244	406.129429618313
2248	406.243478731583
2252	406.357052506167
2256	406.470150942065
2260	406.582774039277
2264	406.694921797802
2268	406.806594217641
2272	406.917791298794
2276	407.028513041261
2280	407.138759445041
2284	407.248530510136
2288	407.357826236544
2292	407.466646624266
2296	407.574991673301
2300	407.68286138365
2304	407.790255755314
2308	407.897174788291
2312	408.003618482581
2316	408.109586838186
2320	408.215079855104
2324	408.320097533336
2328	408.424639872882
2332	408.528706873742
2336	408.631417769569
2340	408.732964370583
2344	408.833984013151
2348	408.934476697275
2352	409.034442422955
2356	409.133881190191
2360	409.232792998981
2364	409.331177849328
2368	409.42903574123
2372	409.526366674687
2376	409.623170649701
2380	409.719447666269
2384	409.815197724394
2388	409.910420824073
2392	410.005116965309
2396	410.0992861481
2400	410.192928372446
2404	410.286043638348
2408	410.378631945806
2412	410.470693294819
2416	410.562227685388
2420	410.653235117512
2424	410.743715591192
2428	410.833669106427
2432	410.923095663218
2436	411.011995261564
2440	411.100367901467
2444	411.188213582924
2448	411.275532305937
2452	411.362324070506
2456	411.44858887663
2460	411.53432672431
2464	411.619537613546
2468	411.704221544337
2472	411.788378516683
2476	411.872008530585
2480	411.955111586043
2484	412.037687683056
2488	412.119736821625
2492	412.201259001749
2496	412.282254223429
2500	412.362722486664
2504	412.442663791455
2508	412.522078137802
2512	412.600965525704
2516	412.679325955162
2520	412.757159426175
2524	412.834465938744
2528	412.911245492868
2532	412.987498088548
2536	413.063223725784
2540	413.138422404575
2544	413.213094124921
2548	413.287238886823
2552	413.360856690281
2556	413.433947535294
2560	413.506511421863
2564	413.578548349987
2568	413.650058319667
2572	413.723413527641
2576	413.796561704932
2580	413.869270493294
2584	413.941539892727
2588	414.013369903232
2592	414.084760524807
2596	414.155711757454
2600	414.226223601172
2604	414.296296055961
2608	414.365929121821
2612	414.435122798752
2616	414.503877086754
2620	414.572191985828
2624	414.640067495972
2628	414.707503617188
2632	414.774500349475
2636	414.841057692833
2640	414.907175647262
2644	414.972854212763
2648	415.038093389334
2652	415.102893176977
2656	415.167253575691
2660	415.231174585476
2664	415.294656206332
2668	415.357698438259
2672	415.420301281257
2676	415.482464735327
2680	415.544188800467
2684	415.605473476679
2688	415.666318763962
2692	415.726724662316
2696	415.786691171741
2700	415.846218292238
2704	415.905306023805
2708	415.963954366444
2712	416.022163320154
2716	416.079932884934
2720	416.137263060786
2724	416.19415384771
2728	416.250605245704
2732	416.30661725477
2736	416.362189874906
2740	416.417323106114
2744	416.472016948393
2748	416.526271401743
2752	416.580086466164
2756	416.633462141656
2760	416.68639842822
2764	416.738895325854
2768	416.79095283456
2772	416.842570954337
2776	416.893749685185
2780	416.944489027104
2784	416.994788980095
2788	417.044649544156
2792	417.094070719289
2796	417.143052505493
2800	417.191594902768
2804	417.240523684428
2808	417.291660358068
2812	417.342473118359
2816	417.392961965303
2820	417.443126898899
2824	417.492967919148
2828	417.542485026048
2832	417.5916782196
2836	417.640547499804
2840	417.689092866661
2844	417.737314320169
2848	417.78521186033
2852	417.832785487142
2856	417.880035200607
2860	417.926961000724
2864	417.973562887492
2868	418.019840860913
2872	418.065794920986
2876	418.111425067711
2880	418.156731301088
2884	418.201713621117
2888	418.246372027799
2892	418.290706521132
2896	418.334717101117
2900	418.378403767755
2904	418.421766521044
2908	418.464805360986
2912	418.50752028758
2916	418.549911300825
2920	418.591978400723
2924	418.633721587273
2928	418.675140860475
2932	418.716236220329
2936	418.757007666835
2940	418.797455199993
2944	418.837578819803
2948	418.877378526266
2952	418.91685431938
2956	418.956006199146
2960	418.994834165565
2964	419.033338218635
2968	419.071518358358
2972	419.109374584733
2976	419.14690689776
2980	419.184115297438
2984	419.220999783769
2988	419.257560356752
2992	419.293797016387
2996	419.329709762674
3000	419.365298595614
3004	419.400563515205
3008	419.435504521448
3012	419.470121614344
3016	419.504414793891
3020	419.538384060091
3024	419.572029412942
3028	419.605350852446
3032	419.638348378602
3036	419.671021991409
3040	419.705024166073
3044	419.73999433751
3048	419.774737420214
3052	419.809253414183
3056	419.843542319419
3060	419.877604135921
3064	419.911438863689
3068	419.945046502723
3072	419.978427053024
3076	420.011580514591
3080	420.044506887423
3084	420.077206171523
3088	420.109678366888
3092	420.14192347352
3096	420.173941491418
3100	420.205732420582
3104	420.237296261012
3108	420.268633012709
3112	420.299742675672
3116	420.330625249901
3120	420.361280735396
3124	420.391709132158
3128	420.421910440185
3132	420.451884659479
3136	420.48163179004
3140	420.511151831866
3144	420.540444784959
3148	420.569510649318
3152	420.598349424943
3156	420.626961111834
3160	420.655345709991
3164	420.683503219415
3168	420.711433640105
3172	420.739136972061
3176	420.766613215284
3180	420.793862369772
3184	420.820884435527
3188	420.847679412549
3192	420.874247300836
3196	420.900588100389
3200	420.926701811209
3204	420.952588433295
3208	420.978247966647
3212	421.003680411266
3216	421.028885767151
3220	421.053864034302
3224	421.078615212719
3228	421.103139302402
3232	421.127436303352
3236	421.151506215568
3240	421.17534903905
3244	421.198964773798
3248	421.222353419812
3252	421.245514977093
3256	421.26844944564
3260	421.291156825453
3264	421.313637116533
3268	421.335890318878
3272	421.35791643249
3276	421.381782082087
3280	421.405699010852
3284	421.429465128542
3288	421.453080435155
3292	421.476544930693
3296	421.499858615155
3300	421.523021488541
3304	421.546033550851
3308	421.568894802085
3312	421.591605242243
3316	421.614164871325
3320	421.636573689331
3324	421.658831696261
3328	421.680938892116
3332	421.702895276894
3336	421.724700850597
3340	421.746355613223
3344	421.767859564774
3348	421.789212705249
3352	421.810415034647
3356	421.83146655297
3360	421.852367260217
3364	421.873117156388
3368	421.893716241483
3372	421.914164515503
3376	421.934461978446
3380	421.954608630313
3384	421.974604471105
3388	421.99444950082
3392	422.01414371946
3396	422.033687127023
3400	422.053079723511
3404	422.072321508923
3408	422.091412483259
3412	422.110352646518
3416	422.129141998702
3420	422.14778053981
3424	422.166268269843
3428	422.184605188799
3432	422.202791296679
3436	422.220826593483
3440	422.238711079212
3444	422.256444753864
3448	422.274027617441
3452	422.291459669942
3456	422.308740911366
3460	422.325871341715
3464	422.342850960988
3468	422.359679769185
3472	422.376357766306
3476	422.392884952351
3480	422.40926132732
3484	422.425486891214
3488	422.441561644031
3492	422.457485585772
3496	422.473258716438
3500	422.488881036027
3504	422.504352544541
3508	422.52003588468
3512	422.536730123114
3516	422.553324233422
3520	422.569818215606
3524	422.586212069666
3528	422.6025057956
3532	422.61869939341
3536	422.634792863096
3540	422.650786204657
3544	422.666679418093
3548	422.682472503405
3552	422.698165460592
3556	422.713758289654
3560	422.729250990592
3564	422.744643563405
3568	422.759936008094
3572	422.775128324657
3576	422.790220513097
3580	422.805212573411
3584	422.820104505602
3588	422.834896309667
3592	422.849587985608
3596	422.864179533424
3600	422.878670953116
3604	422.893062244682
3608	422.907353408125
3612	422.921544443443
3616	422.935635350636
3620	422.949626129704
3624	422.963516780648
3628	422.977307303467
3632	422.990997698162
3636	423.004587964732
3640	423.018078103177
3644	423.031468113498
3648	423.044757995694
3652	423.057947749766
3656	423.071037375712
3660	423.084026873535
3664	423.096916243232
3668	423.109705484805
3672	423.122394598254
3676	423.134983583578
3680	423.147472440777
3684	423.159861169851
3688	423.172149770801
3692	423.184338243627
3696	423.196426588327
3700	423.208414804903
3704	423.220302893355
3708	423.232090853681
3712	423.243778685884
3716	423.255366389961
3720	423.266853965914
3724	423.278241413743
3728	423.289528733446
3732	423.300715925025
3736	423.31180298848
3740	423.32278992381
3744	423.334232009737
3748	423.346007852764
3752	423.357716095672
3756	423.369356738463
3760	423.380929781136
3764	423.39243522369
3768	423.403873066127
3772	423.415243308445
3776	423.426545950646
3780	423.437780992729
3784	423.448948434693
3788	423.46004827654
3792	423.471080518268
3796	423.482045159879
3800	423.492942201371
3804	423.503771642746
3808	423.514533484002
3812	423.525227725141
3816	423.535854366161
3820	423.546413407064
3824	423.556904847848
3828	423.567328688515
3832	423.577684929063
3836	423.587973569493
3840	423.598194609806
3844	423.60834805
3848	423.618433890077
3852	423.628452130035
3856	423.638402769875
3860	423.648285809598
3864	423.658101249202
3868	423.667849088688
3872	423.677529328057
3876	423.687141967307
3880	423.696687006439
3884	423.706164445454
3888	423.71557428435
3892	423.724916523128
3896	423.734191161789
3900	423.743398200331
3904	423.752537638755
3908	423.761609477061
3912	423.77061371525
3916	423.77955035332
3920	423.788419391272
3924	423.797220829106
3928	423.805954666823
3932	423.814620904421
3936	423.823219541901
3940	423.831750579263
3944	423.840214016507
3948	423.848609853633
3952	423.856938090642
3956	423.865198727532
3960	423.873391764304
3964	423.881517200958
3968	423.889575037494
3972	423.897565273912
3976	423.905487910212
3980	423.913912145955
3984	423.922345354973
3988	423.93073196941
3992	423.939071989265
3996	423.947365414539
4000	423.955612245232
4004	423.963812481343
4008	423.971966122873
4012	423.980073169822
4016	423.988133622189
4020	423.996147479975
4024	424.00411474318
4028	424.012035411804
4032	424.019909485846
4036	424.027736965307
4040	424.035517850187
4044	424.043252140486
4048	424.050939836203
4052	424.058580937338
4056	424.066175443893
4060	424.073723355866
4064	424.081224673258
4068	424.088679396069
4072	424.096087524298
4076	424.103449057946
4080	424.110763997013
4084	424.118032341499
4088	424.125254091403
4092	424.132429246726
4096	424.139557807467
4100	424.146639773628
4104	424.153675145207
4108	424.160663922204
4112	424.167606104621
4116	424.174501692456
4120	424.18135068571
4124	424.188153084382
4128	424.194908888473
4132	424.201618097983
4136	424.208280712912
4140	424.214896733259
4144	424.221466159025
4148	424.22798899021
4152	424.234465226814
4156	424.240894868836
4160	424.247277916277
4164	424.253614369136
4168	424.259904227414
4172	424.266147491111
4176	424.272344160227
4180	424.278494234761
4184	424.284597714714
4188	424.290654600086
4192	424.296664890877
4196	424.302628587086
4200	424.308545688714
4204	424.314416195761
4208	424.320240108226
4212	424.326117916424
4216	424.332270808697
4220	424.338391142956
4224	424.344478919203
4228	424.350534137437
4232	424.356556797657
4236	424.362546899864
4240	424.368504444058
4244	424.374429430239
4248	424.380321858407
4252	424.386181728562
4256	424.392009040703
4260	424.397803794832
4264	424.403565990947
4268	424.409295629049
4272	424.414992709138
4276	424.420657231214
4280	424.426289195277
4284	424.431888601327
4288	424.437455449363
4292	424.442989739387
4296	424.448491471397
4300	424.453960645394
4304	424.459397261378
4308	424.464801319349
4312	424.470172819307
4316	424.475511761251
4320	424.480818145183
4324	424.486091971101
4328	424.491333239006
4332	424.496541948899
4336	424.501718100777
4340	424.506861694643
4344	424.511972730496
4348	424.517051208336
4352	424.522097128162
4356	424.527110489975
4360	424.532091293775
4364	424.537039539562
4368	424.541955227336
4372	424.546838357097
4376	424.551688928845
4380	424.556506942579
4384	424.561292398301
4388	424.566045296009
4392	424.570765635704
4396	424.575453417386
4400	424.580108641055
4404	424.584731306711
4408	424.589321414353
4412	424.593878963982
4416	424.598403955599
4420	424.602896389202
4424	424.607356264792
4428	424.611783582369
4432	424.616178341933
4436	424.620540543483
4440	424.624870187021
4444	424.629167272545
4448	424.633598125707
4452	424.638126314985
4456	424.642631687198
4460	424.647114242348
4464	424.651573980433
4468	424.656010901454
4472	424.66042500541
4476	424.664816292303
4480	424.669184762131
4484	424.673530414895
4488	424.677853250595
4492	424.682153269231
4496	424.686430470802
4500	424.69068485531
4504	424.694916422753
4508	424.699125173132
4512	424.703311106446
4516	424.707474222697
4520	424.711614521883
4524	424.715732004005
4528	424.719826669063
4532	424.723898517057
4536	424.727947547986
4540	424.731973761851
4544	424.735977158653
4548	424.739957738389
4552	424.743915501062
4556	424.74785044667
4560	424.751762575215
4564	424.755651886695
4568	424.759518381111
4572	424.763362058462
4576	424.76718291875
4580	424.770980961973
4584	424.774756188132
4588	424.778508597227
4592	424.782238189257
4596	424.785944964224
4600	424.789628922126
4604	424.793290062964
4608	424.796928386738
4612	424.800543893447
4616	424.804136583093
4620	424.807706455674
4624	424.811253511191
4628	424.814777749644
4632	424.818279171032
4636	424.821757775356
4640	424.825213562617
4644	424.828646532813
4648	424.832056685944
4652	424.835444022012
4656	424.838808541015
4660	424.842150242954
4664	424.845469127829
4668	424.84876519564
4672	424.852038446387
4676	424.855288880069
4680	424.858516496687
4684	424.861906136554
4688	424.865297794422
4692	424.868673455462
4696	424.872033119674
4700	424.875376787058
4704	424.878704457615
4708	424.882016131344
4712	424.885311808245
4716	424.888591488318
4720	424.891855171563
4724	424.89510285798
4728	424.89833454757
4732	424.901550240332
4736	424.904749936266
4740	424.907933635372
4744	424.911101337651
4748	424.914253043101
4752	424.917388751724
4756	424.920508463519
4760	424.923612178486
4764	424.926699896626
4768	424.929771617937
4772	424.932827342421
4776	424.935867070077
4780	424.938890800905
4784	424.941898534905
4788	424.944890272078
4792	424.947866012422
4796	424.950825755939
4800	424.953769502628
4804	424.956697252489
4808	424.959609005523
4812	424.962504761728
4816	424.965384521106
4820	424.968248283656
4824	424.971096049378
4828	424.973927818273
4832	424.976743590339
4836	424.979543365578
4840	424.982327143989
4844	424.985094925572
4848	424.987846710327
4852	424.990582498254
4856	424.993302289354
4860	424.996006083626
4864	424.99869388107
4868	425.001365681686
4872	425.004021485474
4876	425.006661292435
4880	425.009285102567
4884	425.011892915872
4888	425.014484732349
4892	425.017060551999
4896	425.01962037482
4900	425.022164200814
4904	425.02469202998
4908	425.027203862318
4912	425.029699697828
4916	425.032213292513
4920	425.034818866727
4924	425.037413156508
4928	425.039996161856
4932	425.042567882771
4936	425.045128319253
4940	425.047677471302
4944	425.050215338918
4948	425.052741922101
4952	425.055257220851
4956	425.057761235168
4960	425.060253965051
4964	425.062735410502
4968	425.06520557152
4972	425.067664448104
4976	425.070112040256
4980	425.072548347975
4984	425.07497337126
4988	425.077387110113
4992	425.079789564532
4996	425.082180734519
5000	425.084560620072
5004	425.086929221193
5008	425.08928653788
5012	425.091632570134
5016	425.093967317956
5020	425.096290781344
5024	425.098602960299
5028	425.100903854821
5032	425.103193464911
5036	425.105471790567
5040	425.10773883179
5044	425.10999458858
5048	425.112239060937
5052	425.114472248861
5056	425.116694152352
5060	425.11890477141
5064	425.121104106035
5068	425.123292156226
5072	425.125468921985
5076	425.127634403311
5080	425.129788600204
5084	425.131931512663
5088	425.13406314069
5092	425.136183484284
5096	425.138292543444
5100	425.140390318172
5104	425.142476808466
5108	425.144552014328
5112	425.146615935756
5116	425.148668572752
5120	425.150709925314
5124	425.152739993443
5128	425.15475877714
5132	425.156766276403
5136	425.158762491233
5140	425.16074742163
5144	425.162721067595
5148	425.164683429126
5152	425.166689853424
5156	425.168728194149
5160	425.1707584911
5164	425.172780744277
5168	425.17479495368
5172	425.176801119309
5176	425.178799241163
5180	425.180789319244
5184	425.182771353551
5188	425.184745344084
5192	425.186711290842
5196	425.188669193827
5200	425.190619053037
5204	425.192560868474
5208	425.194494640136
5212	425.196420368024
5216	425.198338052139
5220	425.200247692479
5224	425.202149289045
5228	425.204042841837
5232	425.205928350855
5236	425.207805816099
5240	425.209675237569
5244	425.211536615265
5248	425.213389949187
5252	425.215235239335
5256	425.217072485709
5260	425.218901688308
5264	425.220722847134
5268	425.222535962186
5272	425.224341033463
5276	425.226138060966
5280	425.227927044696
5284	425.229707984651
5288	425.231480880833
5292	425.23324573324
5296	425.235002541873
5300	425.236751306732
5304	425.238492027817
5308	425.240224705128
5312	425.241949338665
5316	425.243665928428
5320	425.245374474417
5324	425.247074976632
5328	425.248767435073
5332	425.250451849739
5336	425.252128220632
5340	425.253796547751
5344	425.255456831095
5348	425.257109070666
5352	425.258753266462
5356	425.260389418484
5360	425.262017526733
5364	425.263637591207
5368	425.265249611907
5372	425.266853588833
5376	425.268449521985
5380	425.270037411363
5384	425.271617256967
5388	425.273250194046
5392	425.27488329115
5396	425.276510599903
5400	425.278132120304
5404	425.279747852354
5408	425.281357796052
5412	425.282961951399
5416	425.284560318395
5420	425.286152897039
5424	425.287739687332
5428	425.289320689273
5432	425.290895902863
5436	425.292465328101
5440	425.294028964988
5444	425.295586813523
5448	425.297138873707
5452	425.29868514554
5456	425.300225629021
5460	425.301760324151
5464	425.303289230929
5468	425.304812349356
5472	425.306329679431
5476	425.307841221155
5480	425.309346974528
5484	425.310846939549
5488	425.312341116219
5492	425.313829504537
5496	425.315312104504
5500	425.316788916119
5504	425.318259939383
5508	425.319725174295
5512	425.321184620856
5516	425.322638279066
5520	425.324086148924
5524	425.325528230431
5528	425.326964523586
5532	425.32839502839
5536	425.329819744842
5540	425.331238672943
5544	425.332651812693
5548	425.334059164091
5552	425.335460727137
5556	425.336856501832
5560	425.338246488176
5564	425.339630686169
5568	425.341009095809
5572	425.342381717099
5576	425.343748550037
5580	425.345109594623
5584	425.346464850858
5588	425.347814318742
5592	425.349157998274
5596	425.350495889455
5600	425.351827992285
5604	425.353154306763
5608	425.354474832889
5612	425.355789570664
5616	425.357098520088
5620	425.358413048485
5624	425.359758122736
5628	425.361098994636
5632	425.362435664183
5636	425.363768131378
5640	425.365096396221
5644	425.366420458712
5648	425.36774031885
5652	425.369055976637
5656	425.370367432071
5660	425.371674685153
5664	425.372977735883
5668	425.37427658426
5672	425.375571230286
5676	425.376861673959
5680	425.378147915281
5684	425.37942995425
5688	425.380707790867
5692	425.381981425131
5696	425.383250857044
5700	425.384516086605
5704	425.385777113813
5708	425.387033938669
5712	425.388286561173
5716	425.389534981325
5720	425.390779199124
5724	425.392019214572
5728	425.393255027667
5732	425.39448663841
5736	425.395714046801
5740	425.39693725284
5744	425.398156256526
5748	425.399371057861
5752	425.400581656843
5756	425.401788053473
5760	425.402990247751
5764	425.404188239677
5768	425.405382029251
5772	425.406571616472
5776	425.407757001342
5780	425.408938183859
5784	425.410115164024
5788	425.411287941837
5792	425.412456517297
5796	425.413620890406
5800	425.414781061162
5804	425.415937029566
5808	425.417088795618
5812	425.418236359318
5816	425.419379720666
5820	425.420518879661
5824	425.421653836305
5828	425.422784590596
5832	425.423911142535
5836	425.425033492122
5840	425.426151639356
5844	425.427265584239
5848	425.428375326769
5852	425.429480866947
5856	425.4306012372
5860	425.431732252739
5864	425.432860180033
5868	425.433985019084
5872	425.435106769892
5876	425.436225432455
5880	425.437341006776
5884	425.438453492852
5888	425.439562890685
5892	425.440669200275
5896	425.441772421621
5900	425.442872554723
5904	425.443969599582
5908	425.445063556197
5912	425.446154424569
5916	425.447242204697
5920	425.448326896581
5924	425.449408500222
5928	425.450487015619
5932	425.451562442773
5936	425.452634781683
5940	425.453704032349
5944	425.454770194772
5948	425.455833268951
5952	425.456893254887
5956	425.457950152579
5960	425.459003962028
5964	425.460054683233
5968	425.461102316194
5972	425.462146860912
5976	425.463188317386
5980	425.464226685617
5984	425.465261965604
5988	425.466294157348
5992	425.467323260847
5996	425.468349276104
6000	425.469372203117
6004	425.470392041886
6008	425.471408792411
6012	425.472422454693
6016	425.473433028732
6020	425.474440514526
6024	425.475444912078
6028	425.476446221385
6032	425.477444442449
6036	425.47843957527
6040	425.479431619847
6044	425.48042057618
6048	425.48140644427
6052	425.482389224116
6056	425.483368915719
6060	425.484345519077
6064	425.485319034193
6068	425.486289461065
6072	425.487256799693
6076	425.488221050078
6080	425.489182212219
6084	425.490140286116
6088	425.49109527177
6092	425.492068365396
6096	425.493041211548
6100	425.494011751314
6104	425.494979984696
6108	425.495945911692
6112	425.496909532303
6116	425.497870846528
6120	425.498829854369
6124	425.499786555825
6128	425.500740950895
6132	425.50169303958
6136	425.50264282188
6140	425.503590297794
6144	425.504535467324
6148	425.505478330468
6152	425.506418887227
6156	425.507357137601
6160	425.50829308159
6164	425.509226719194
6168	425.510158050412
6172	425.511087075245
6176	425.512013793694
6180	425.512938205756
6184	425.513860311434
6188	425.514780110727
6192	425.515697603634
6196	425.516612790156
6200	425.517525670293
6204	425.518436244045
6208	425.519344511412
6212	425.520250472393
6216	425.521154126989
6220	425.5220554752
6224	425.522954517026
6228	425.523851252467
6232	425.524745681523
6236	425.525637804193
6240	425.526527620478
6244	425.527415130378
6248	425.528300333893
6252	425.529183231023
6256	425.530063821767
6260	425.530942106126
6264	425.5318180841
6268	425.532691755689
6272	425.533563120893
6276	425.534432179712
6280	425.535298932145
6284	425.536163378193
6288	425.537025517856
6292	425.537885351134
6296	425.538742878027
6300	425.539598098534
6304	425.540451012656
6308	425.541301620393
6312	425.542149921745
6316	425.542995916712
6320	425.543839605294
6324	425.544684951528
6328	425.545540652581
6332	425.54639460001
6336	425.547246793814
6340	425.548097233992
6344	425.548945920545
6348	425.549792853473
6352	425.550638032777
6356	425.551481458455
6360	425.552323130508
6364	425.553163048935
6368	425.554001213738
6372	425.554837624916
6376	425.555672282468
6380	425.556505186396
6384	425.557336336698
6388	425.558165733376
6392	425.558993376428
6396	425.559819265855
6400	425.560643401657
6404	425.561465783834
6408	425.562286412385
6412	425.563105287312
6416	425.563922408614
6420	425.56473777629
6424	425.565551390342
6428	425.566363250768
6432	425.567173357569
6436	425.567981710745
6440	425.568788310296
6444	425.569593156222
6448	425.570396248523
6452	425.571197587199
6456	425.57199717225
6460	425.572795003675
6464	425.573591081476
6468	425.574385405651
6472	425.575177976201
6476	425.575968793126
6480	425.576757856426
6484	425.577545166101
6488	425.578330722151
6492	425.579114524576
6496	425.579896573376
6500	425.58067686855
6504	425.5814554101
6508	425.582232198024
6512	425.583007232324
6516	425.583780512998
6520	425.584552040047
6524	425.585321813471
6528	425.58608983327
6532	425.586856099444
6536	425.587620611993
6540	425.588383370916
6544	425.589144376215
6548	425.589903627888
6552	425.590661125937
6556	425.59141687036
6560	425.592177606567
6564	425.59294184857
6568	425.593704731712
6572	425.594466255992
6576	425.595226421411
6580	425.595985227968
6584	425.596742675665
6588	425.5974987645
6592	425.598253494473
6596	425.599006865586
6600	425.599758877837
6604	425.600509531227
6608	425.601258825756
6612	425.602006761423
6616	425.602753338229
6620	425.603498556174
6624	425.604242415257
6628	425.60498491548
6632	425.605726056841
6636	425.60646583934
6640	425.607204262979
6644	425.607941327756
6648	425.608677033671
6652	425.609411380726
6656	425.610144368919
6660	425.610875998251
6664	425.611606268722
6668	425.612335180331
6672	425.613062733079
6676	425.613788926966
6680	425.614513761992
6684	425.615237238156
6688	425.615959355459
6692	425.616680113901
6696	425.617399513481
6700	425.618117554201
6704	425.618834236058
6708	425.619549559055
6712	425.62026352319
6716	425.620976128464
6720	425.621687374877
6724	425.622397262429
6728	425.623105791119
6732	425.623812960948
6736	425.624518771915
6740	425.625223224022
6744	425.625926317267
6748	425.626628051651
6752	425.627328427173
6756	425.628027443834
6760	425.628725101634
6764	425.629421400573
6768	425.63011634065
6772	425.630809921866
6776	425.631502144221
6780	425.632193007715
6784	425.632882512347
6788	425.633570658118
6792	425.634257445028
6796	425.6349505685
6800	425.635643363173
6804	425.636335082801
6808	425.637025727383
6812	425.637715296919
6816	425.638403791409
6820	425.639091210854
6824	425.639777555252
6828	425.640462824604
6832	425.64114701891
6836	425.64183013817
6840	425.642512182385
6844	425.643193151553
6848	425.643873045675
6852	425.644551864752
6856	425.645229608782
6860	425.645906277767
6864	425.646581871706
6868	425.647256390598
6872	425.647929834445
6876	425.648602203246
6880	425.649273497
6884	425.649943715709
6888	425.650612859372
6892	425.651280927989
6896	425.65194792156
6900	425.652613840085
6904	425.653278683564
6908	425.653942451997
6912	425.654605145384
6916	425.655266763725
6920	425.65592730702
6924	425.65658677527
6928	425.657245168473
6932	425.65790248663
6936	425.658558729742
6940	425.659213897807
6944	425.659867990826
6948	425.6605210088
6952	425.661172951728
6956	425.661823819609
6960	425.662473612445
6964	425.663122330235
6968	425.663769972978
6972	425.664416540676
6976	425.665062033328
6980	425.665706450934
6984	425.666349793494
6988	425.666992061007
6992	425.667633253475
6996	425.668273370897
7000	425.668912413274
7004	425.669550380604
7008	425.670187272888
7012	425.670823090126
7016	425.671457832318
7020	425.672091499465
7024	425.672724091565
7028	425.67335708457
7032	425.673993713267
7036	425.674629472614
7040	425.675264362611
7044	425.675898383257
7048	425.676531534553
7052	425.677163816498
7056	425.677795229094
7060	425.678425772338
7064	425.679055446233
7068	425.679684250777
7072	425.680312185971
7076	425.680939251814
7080	425.681565448307
7084	425.68219077545
7088	425.682815233242
7092	425.683438821684
7096	425.684061540776
7100	425.684683390517
7104	425.685304370908
7108	425.685924481948
7112	425.686543723638
7116	425.687162095978
7120	425.687779598967
7124	425.688396232606
7128	425.689011996895
7132	425.689626891833
7136	425.690240917421
7140	425.690854073659
7144	425.691466360546
7148	425.692077778083
7152	425.692688326269
7156	425.693298005105
7160	425.693906814591
7164	425.694514754726
7168	425.695121825511
7172	425.695728026946
7176	425.69633335903
7180	425.696937821764
7184	425.697541415148
7188	425.698144139181
7192	425.698745993864
7196	425.699346979196
7200	425.699947095178
7204	425.70054634181
7208	425.701144719092
7212	425.701742227023
7216	425.702338865603
7220	425.702934634834
7224	425.703529534714
7228	425.704123565243
7232	425.704716726422
7236	425.705309018251
7240	425.70590044073
7244	425.706490993858
7248	425.707080677636
7252	425.707669492063
7256	425.70825743714
7260	425.708844512867
7264	425.709433309498
7268	425.710023255324
7272	425.710612483354
7276	425.711200993588
7280	425.711788786025
7284	425.712375860665
7288	425.71296221751
7292	425.713547856558
7296	425.714132777809
7300	425.714716981264
7304	425.715300466923
7308	425.715883234785
7312	425.716465284851
7316	425.71704661712
7320	425.717627231593
7324	425.71820712827
7328	425.71878630715
7332	425.719364768234
7336	425.719942511521
7340	425.720519537012
7344	425.721095844707
7348	425.721671434605
7352	425.722246306707
7356	425.722820461012
7360	425.723393897521
7364	425.723966616234
7368	425.72453861715
7372	425.72510990027
7376	425.725680465593
7380	425.72625031312
7384	425.72681944285
7388	425.727387854784
7392	425.727955548922
7396	425.728522525263
7400	425.729088783808
7404	425.729654324557
7408	425.730219147509
7412	425.730783252664
7416	425.731346640023
7420	425.731909309586
7424	425.732471261353
7428	425.733032495323
7432	425.733593011496
7436	425.734152809873
7440	425.734711890454
7444	425.735270253239
7448	425.735827898227
7452	425.736384825418
7456	425.736941034813
7460	425.737496526412
7464	425.738051300214
7468	425.73860535622
7472	425.73915869443
7476	425.739711314843
7480	425.74026321746
7484	425.74081440228
7488	425.741364869304
7492	425.741914618531
7496	425.742463649962
7500	425.743015064019
7504	425.743566174761
7508	425.744116682036
7512	425.744666585844
7516	425.745215886185
7520	425.745764583059
7524	425.746312676466
7528	425.746860166406
7532	425.747407052878
7536	425.747953335884
7540	425.748499015423
7544	425.749044091494
7548	425.749588564099
7552	425.750132433236
7556	425.750675698906
7560	425.751218361109
7564	425.751760419845
7568	425.752301875115
7572	425.752842726917
7576	425.753382975251
7580	425.753922620119
7584	425.75446166152
7588	425.755000099454
7592	425.755537933921
7596	425.75607516492
7600	425.756611792453
7604	425.757147816518
7608	425.757683237117
7612	425.758218054248
7616	425.758752267912
7620	425.759285878109
7624	425.759818884839
7628	425.760351288103
7632	425.760883087899
7636	425.761414284227
7640	425.761944877089
7644	425.762474866484
7648	425.763004252412
7652	425.763533034873
7656	425.764061213866
7660	425.764588789393
7664	425.765115761452
7668	425.765642130044
7672	425.76616789517
7676	425.766693056828
7680	425.767217615019
7684	425.767741569743
7688	425.768264921
7692	425.76878766879
7696	425.769309813113
7700	425.769831353969
7704	425.770352291358
7708	425.770872625279
7712	425.771392355734
7716	425.771911482722
7720	425.772430006242
7724	425.772947926296
7728	425.773465242882
7732	425.773982588986
7736	425.774501350409
7740	425.775019596531
7744	425.775537327351
7748	425.776054542871
7752	425.776571243089
7756	425.777087428007
7760	425.777603097623
7764	425.778118251938
7768	425.778632890952
7772	425.779147014664
7776	425.779660623076
7780	425.780173716186
7784	425.780686293995
7788	425.781198356503
7792	425.78170990371
7796	425.782220935616
7800	425.782731452221
7804	425.783241453524
7808	425.783750939526
7812	425.784259910227
7816	425.784768365627
7820	425.785276305726
7824	425.785783730524
7828	425.78629064002
7832	425.786797034216
7836	425.78730291311
7840	425.787808276703


==> tiks/datta1d/all-outs-8.tsv <==
0	293.150000000103
4	293.15000075489
8	293.150153856301
12	293.150909970603
16	293.157744643077
20	293.165038085767
24	293.184048583802
28	293.204619036597
32	293.241604094356
36	293.281820759459
40	293.330657284741
44	293.388701033111
48	293.459505059352
52	293.544032969162
56	293.641155762642
60	293.750873439792
64	293.873742198919
68	294.009807071089
72	294.158829143728
76	294.320785101776
80	294.495337522625
84	294.682684622599
88	294.882826401698
92	295.093711932998
96	295.315993636371
100	295.549685892722
104	295.792833053615
108	296.045760179365
112	296.306998642003
116	296.576338608879
120	296.853247949733
124	297.136830987899
128	297.426876397397
132	297.722883444009
136	298.024449494201
140	298.331234198102
144	298.642965489233
148	298.959449482654
152	299.280484529473
156	299.605908843842
160	299.935599062972
164	300.269456048552
168	300.607415971435
172	300.94943008268
176	301.295473022257
180	301.645538419492
184	301.999635499276
188	302.357786370394
192	302.720021314947
196	303.086377463707
200	303.456889929426
204	303.831585101417
208	304.210475286019
212	304.593546226933
216	304.980746900858
220	305.371981531566
224	305.767101774234
228	306.165907791085
232	306.568133080308
236	306.973519670925
240	307.38176613001
244	307.79255533274
248	308.205563946317
252	308.620469706808
256	309.036954882301
260	309.454701594854
264	309.873423919427
268	310.292827108743
272	310.712662585168
276	311.132672416958
280	311.552603482543
284	311.972218823942
288	312.391295360874
292	312.809623292044
296	313.227006021941
300	313.643247799826
304	314.05819686463
308	314.471695762879
312	314.883600023621
316	315.293777724974
320	315.702108870939
324	316.108484572543
328	316.51280602271
332	316.914979816334
336	317.314925198387
340	317.712567762191
344	318.107832164768
348	318.500643612028
352	318.890925277867
356	319.278596073041
360	319.663569212528
364	320.045751789324
368	320.425038800189
372	320.801339016733
376	321.174552111823
380	321.544579892414
384	321.911328898443
388	322.274712646839
392	322.634653352372
396	322.991083099905
400	323.343942568067
404	323.693187422564
408	324.03878373324
412	324.380705717992
416	324.718938037134
420	325.053475473733
424	325.384322539608
428	325.711493043708
432	326.0350097145
436	326.354907614611
440	326.67122296604
444	326.984000399783
448	327.293292414583
452	327.599159448105
456	327.901667945361
460	328.200890349816
464	328.4969045975
468	328.789794741993
472	329.079648580949
476	329.366554723241
480	329.650610656376
484	329.931915081291
488	330.210566549956
492	330.486664707357
496	330.760310286792
500	331.031613918039
504	331.300673851188
508	331.567591144422
512	331.832477443342
516	332.095434876717
520	332.356575502054
524	332.6160058394
528	332.873844177447
532	333.130208224239
536	333.385225838478
540	333.639030512109
544	333.891759606889
548	334.143555480537
552	334.394560301189
556	334.644910598681
560	334.894736252132
564	335.144162232487
568	335.393299179889
572	335.642247554376
576	335.891095104501
580	336.139919476471
584	336.388787188024
588	336.637756322896
592	336.886875923747
596	337.13618720453
600	337.385724482612
604	337.635515660118
608	337.885583334663
612	338.135945317873
616	338.386615199704
620	338.637602865168
624	338.888914888698
628	339.140554994476
632	339.392524384172
636	339.644822056121
640	339.897445090429
644	340.150388887584
648	340.403647474249
652	340.657213475372
656	340.911078472603
660	341.165233100559
664	341.419667086304
668	341.674369570924
672	341.92932878427
676	342.184531755577
680	342.439966282312
684	342.69562163118
688	342.95147137176
692	343.207519506563
696	343.46373276873
700	343.720119375782
704	343.97664979095
708	344.233305979413
712	344.490085112391
716	344.746937649091
720	345.003887345739
724	345.260860705821
728	345.51788616921
732	345.774919808326
736	346.031949798476
740	346.288970394909
744	346.545944873635
748	346.80288955069
752	347.059760354062
756	347.316575496552
760	347.573309578178
764	347.829961752394
768	348.086526323083
772	348.342989930709
776	348.599357417326
780	348.855609200591
784	349.111753806723
788	349.367773457168
792	349.62367091033
796	349.879438730273
800	350.13506960232
804	350.390560840792
808	350.64590274078
812	350.90109458267
816	351.156125847059
820	351.410997175092
824	351.665697071773
828	351.920227483313
832	352.174576126309
836	352.428746179513
840	352.682725631801
844	352.936515881168
848	353.190106761739
852	353.443497377772
856	353.696680020034
860	353.94965131496
864	354.202405751794
868	354.45493726003
872	354.707242953858
876	354.959313579832
880	355.211149374023
884	355.462738260721
888	355.714080592601
892	355.965165014535
896	356.215986567189
900	356.466538769479
904	356.716805401146
908	356.966784632666
912	357.216456757298
916	357.465811653486
920	357.714833955677
924	357.963492402881
928	358.211781863566
932	358.459662014934
936	358.707107793204
940	358.954090838795
944	359.200557707336
948	359.446475319731
952	359.691804277273
956	359.936471308874
960	360.180436672029
964	360.423647522733
968	360.666010508104
972	360.907480831187
976	361.147992573607
980	361.387444242526
984	361.62576924189
988	361.862887135021
992	362.098706420086
996	362.333109418561
1000	362.566030021122
1004	362.797370420717
1008	363.02702189654
1012	363.254855783148
1016	363.48080173239
1020	363.704750823338
1024	363.926578991693
1028	364.146174552162
1032	364.363458444552
1036	364.578312145679
1040	364.790614215322
1044	365.000239696189
1048	365.207089284632
1052	365.411056539286
1056	365.612030502727
1060	365.809901470835
1064	366.004556733325
1068	366.195887107294
1072	366.383809906391
1076	366.568216451965
1080	366.749005405363
1084	366.926082270724
1088	367.099355473184
1092	367.26873682097
1096	367.434141810299
1100	367.595489727613
1104	367.752700499631
1108	367.905707340937
1112	368.054442728484
1116	368.198843902103
1120	368.33885303268
1124	368.474417376386
1128	368.605489416859
1132	368.732026996123
1136	368.853993433894
1140	368.971357634205
1144	369.08409385644
1148	369.192182468684
1152	369.295611241063
1156	369.394370613789
1160	369.488458128352
1164	369.577877516662
1168	369.662638388047
1172	369.742756207698
1176	369.818252266174
1180	369.889153629131
1184	369.955493065933
1188	370.01730895644
1192	370.074645176441
1196	370.127550963556
1200	370.176080766161
1204	370.220294077588
1208	370.260255257112
1212	370.29603333821
1216	370.327701949017
1220	370.355338920281
1224	370.379025860019
1228	370.398848315123
1232	370.414895346616
1236	370.427259255358
1240	370.43603529338
1244	370.441321360804
1248	370.443217688284
1252	370.44182650489
1256	370.437251904022
1260	370.429604031981
1264	370.418993617605
1268	370.405558073621
1272	370.389497116797
1276	370.37114587372
1280	370.351046909699
1284	370.33001824068
1288	370.309177058015
1292	370.289899486135
1296	370.273720686661
1300	370.262202038754
1304	370.256801325016
1308	370.258775058546
1312	370.269125816751
1316	370.288591419083
1320	370.317663500218
1324	370.356621427018
1328	370.405570727238
1332	370.464479701058
1336	370.533211469612
1340	370.611550796635
1344	370.699225948526
1348	370.795926171996
1352	370.901315433808
1356	371.015043047931
1360	371.136751763643
1364	371.266083819569
1368	371.402685393114
1372	371.546209800896
1376	371.696319737455
1380	371.85268878122
1384	372.015002346891
1388	372.182958222478
1392	372.356222573036
1396	372.534415734123
1400	372.717444338267
1404	372.904966942092
1408	373.096928159508
1412	373.292889336602
1416	373.49283864501
1420	373.696368023332
1424	373.903463507964
1428	374.113762711006
1432	374.32724375057
1436	374.543587528941
1440	374.762793825202
1444	374.984629137718
1448	375.208939288337
1452	375.435333673903
1456	375.663995775181
1460	375.89492559217
1464	376.132037099826
1468	376.37382234581
1472	376.615607591793
1476	376.857392837777
1480	377.099178083761
1484	377.340963329744
1488	377.582748575728
1492	377.824533821711
1496	378.070108058275
1500	378.318764873861
1504	378.567421689446
1508	378.816078505032
1512	379.064735320618
1516	379.313392136203
1520	379.562048951789
1524	379.810705767375
1528	380.05936258296
1532	380.308019398546
1536	380.556676214132
1540	380.805333029717
1544	381.053989845303
1548	381.302646660889
1552	381.551303476474
1556	381.79996029206
1560	382.047702949786
1564	382.295008842099
1568	382.542314734411
1572	382.789620626723
1576	383.036926519035
1580	383.284232411347
1584	383.531538303659
1588	383.778844195971
1592	384.026150088283
1596	384.273455980595
1600	384.520761872907
1604	384.768067765219
1608	385.015373657531
1612	385.262679549843
1616	385.509985442155
1620	385.757291334467
1624	385.991162267806
1628	386.221715950748
1632	386.45226963369
1636	386.682823316632
1640	386.913376999574
1644	387.143930682516
1648	387.374484365458
1652	387.6050380484
1656	387.835591731341
1660	388.066145414283
1664	388.296699097225
1668	388.527252780167
1672	388.757806463109
1676	388.988360146051
1680	389.218913828993
1684	389.449467511935
1688	389.680021194877
1692	389.910574877818
1696	390.14112856076
1700	390.371682243702
1704	390.602235926644
1708	390.832789609586
1712	391.063343292528
1716	391.29389697547
1720	391.524450658412
1724	391.755004341354
1728	391.985558024295
1732	392.216111707237
1736	392.446665390179
1740	392.677219073121
1744	392.907772756063
1748	393.137253796297
1752	393.347400136214
1756	393.557546476132
1760	393.767692816049
1764	393.977839155966
1768	394.187985495883
1772	394.3981318358
1776	394.608278175718
1780	394.818424515635
1784	395.028570855552
1788	395.238717195469
1792	395.448863535386
1796	395.659009875304
1800	395.869156215221
1804	396.079302555138
1808	396.289448895055
1812	396.499595234973
1816	396.70974157489
1820	396.919887914807
1824	397.130034254724
1828	397.340180594641
1832	397.550326934558
1836	397.760473274476
1840	397.970619614393
1844	398.18076595431
1848	398.390912294227
1852	398.601058634145
1856	398.811204974062
1860	399.021351313979
1864	399.220916215209
1868	399.408929537226
1872	399.596942859243
1876	399.78495618126
1880	399.972969503277
1884	400.160982825293
1888	400.34899614731
1892	400.537009469327
1896	400.725022791344
1900	400.913036113361
1904	401.101049435378
1908	401.289062757395
1912	401.477076079411
1916	401.665089401428
1920	401.853102723445
1924	402.041116045462
1928	402.229129367479
1932	402.417142689496
1936	402.605156011512
1940	402.793169333529
1944	402.981182655546
1948	403.169195977563
1952	403.35720929958
1956	403.545222621597
1960	403.733235943613
1964	403.92124926563
1968	404.109262587647
1972	404.297275909664
1976	404.485289231681
1980	404.653177289535
1984	404.818918447031
1988	404.984659604527
1992	405.150400762022
1996	405.316141919518
2000	405.481883077014
2004	405.64762423451
2008	405.813365392005
2012	405.979106549501
2016	406.144847706997
2020	406.310588864493
2024	406.476330021989
2028	406.642071179484
2032	406.80781233698
2036	406.973553494476
2040	407.139294651972
2044	407.305035809467
2048	407.470776966963
2052	407.636518124459
2056	407.802259281955
2060	407.96800043945
2064	408.133741596946
2068	408.299482754442
2072	408.465223911938
2076	408.630965069434
2080	408.796706226929
2084	408.962447384425
2088	409.128188541921
2092	409.291260483747
2096	409.448518753162
2100	409.605215850176
2104	409.761351774792
2108	409.916926527008
2112	410.071940106824
2116	410.226392514241
2120	410.380283749258
2124	410.533613811875
2128	410.686382702094
2132	410.838590419912
2136	410.990236965331
2140	411.14132233835
2144	411.29184653897
2148	411.441809567191
2152	411.591211423011
2156	411.740052106433
2160	411.888331617454
2164	412.036049956076
2168	412.183207122299
2172	412.329803116122
2176	412.475837937546
2180	412.62131158657
2184	412.766224063194
2188	412.910575367419
2192	413.054365499244
2196	413.19759445867
2200	413.340262245696
2204	413.482368860322
2208	413.62391430255
2212	413.764898572377
2216	413.905321669805
2220	414.045183594833
2224	414.184484347462
2228	414.323223927692
2232	414.461402335521
2236	414.599019570952
2240	414.736075633982
2244	414.872570524613
2248	415.008504242845
2252	415.143876788677
2256	415.27868816211
2260	415.412938363142
2264	415.546627391776
2268	415.67975524801
2272	415.812321931844
2276	415.944327443279
2280	416.075771782314
2284	416.206654948949
2288	416.336976943185
2292	416.466737765022
2296	416.595937414459
2300	416.724575891496
2304	416.852653196134
2308	416.980169328373
2312	417.107124288211
2316	417.233518075651
2320	417.359100744875
2324	417.482956374197
2328	417.606202434939
2332	417.728838927103
2336	417.850865850687
2340	417.972283205693
2344	418.09309099212
2348	418.213289209968
2352	418.332877859237
2356	418.451856939928
2360	418.570226452039
2364	418.687986395572
2368	418.805136770525
2372	418.9216775769
2376	419.037608814696
2380	419.152930483913
2384	419.267642584551
2388	419.38174511661
2392	419.49523808009
2396	419.608121474991
2400	419.720395301314
2404	419.832059559057
2408	419.943114248222
2412	420.053559368808
2416	420.163394920815
2420	420.272620904243
2424	420.381237319092
2428	420.489244165362
2432	420.596641443053
2436	420.703429152166
2440	420.809607292699
2444	420.915175864654
2448	421.02013486803
2452	421.124484302827
2456	421.228224169045
2460	421.331354466684
2464	421.433875195744
2468	421.535786356225
2472	421.637087948127
2476	421.737779971451
2480	421.837862426196
2484	421.937335312361
2488	422.036198629948
2492	422.134452378956
2496	422.232096559385
2500	422.329131171235
2504	422.425556214506
2508	422.521371689199
2512	422.616577595312
2516	422.711173932847
2520	422.805160701803
2524	422.898537902179
2528	422.991305533977
2532	423.083463597196
2536	423.175012091836
2540	423.265951017898
2544	423.35628037538
2548	423.446085058795
2552	423.537963784087
2556	423.629328059813
2560	423.720177885971
2564	423.810513262563
2568	423.900334189588
2572	423.989640667046
2576	424.078432694937
2580	424.166710273261
2584	424.254473402019
2588	424.34172208121
2592	424.428456310833
2596	424.51467609089
2600	424.60038142138
2604	424.685572302304
2608	424.77024873366
2612	424.85441071545
2616	424.938058247673
2620	425.021191330329
2624	425.103809963418
2628	425.18591414694
2632	425.267503880895
2636	425.348579165284
2640	425.429140000106
2644	425.509186385361
2648	425.588718321048
2652	425.66773580717
2656	425.746238843724
2660	425.824227430712
2664	425.901701568132
2668	425.978661255986
2672	426.055106494273
2676	426.131037282994
2680	426.206453622147
2684	426.281355511733
2688	426.355742951753
2692	426.429615942206
2696	426.502974483092
2700	426.575818574411
2704	426.648148216163
2708	426.719963408349
2712	426.791264150967
2716	426.862050444019
2720	426.932322287504
2724	427.002079681422
2728	427.071322625773
2732	427.140051120558
2736	427.208265165775
2740	427.275964761426
2744	427.34314990751
2748	427.409820604027
2752	427.475976850977
2756	427.541618648361
2760	427.606745996177
2764	427.671358894427
2768	427.73545734311
2772	427.799041342226
2776	427.862110891775
2780	427.927669581853
2784	427.99322507573
2788	428.058383450681
2792	428.123144706706
2796	428.187508843805
2800	428.251475861978
2804	428.315045761224
2808	428.378218541545
2812	428.44099420294
2816	428.503372745409
2820	428.565354168952
2824	428.626938473568
2828	428.688125659259
2832	428.748915726024
2836	428.809308673862
2840	428.869304502775
2844	428.928903212762
2848	428.988104803822
2852	429.046909275957
2856	429.105316629165
2860	429.163326863448
2864	429.220939978804
2868	429.278155975234
2872	429.334974852739
2876	429.391396611317
2880	429.44742125097
2884	429.503048771696
2888	429.558279173496
2892	429.613112456371
2896	429.667548620319
2900	429.721587665341
2904	429.775229591437
2908	429.828474398608
2912	429.881322086852
2916	429.93377265617
2920	429.985826106562
2924	430.037482438028
2928	430.088741650568
2932	430.139603744182
2936	430.19006871887
2940	430.240136574632
2944	430.289807311468
2948	430.339080929378
2952	430.387957428362
2956	430.43643680842
2960	430.484519069552
2964	430.532204211758
2968	430.579492235038
2972	430.626383139392
2976	430.672876924819
2980	430.718973591321
2984	430.764673138897
2988	430.809975567546
2992	430.85488087727
2996	430.899389068068
3000	430.943500139939
3004	430.987214092885
3008	431.032818060562
3012	431.078950106318
3016	431.124792801328
3020	431.170346145593
3024	431.215610139113
3028	431.260584781886
3032	431.305270073915
3036	431.349666015197
3040	431.393772605734
3044	431.437589845525
3048	431.481117734571
3052	431.524356272871
3056	431.567305460425
3060	431.609965297234
3064	431.652335783297
3068	431.694416918614
3072	431.736208703186
3076	431.777711137012
3080	431.818924220093
3084	431.859847952428
3088	431.900482334017
3092	431.940827364861
3096	431.980883044959
3100	432.020649374312
3104	432.060126352919
3108	432.09931398078
3112	432.138212257896
3116	432.176821184266
3120	432.21514075989
3124	432.253170984769
3128	432.290911858902
3132	432.328363382289
3136	432.365525554931
3140	432.402398376827
3144	432.438981847978
3148	432.475275968383
3152	432.511280738042
3156	432.546996156956
3160	432.582422225124
3164	432.617558942547
3168	432.652406309224
3172	432.686964325155
3176	432.721232990341
3180	432.755212304781
3184	432.788902268475
3188	432.822302881424
3192	432.855414143627
3196	432.888236055084
3200	432.920768615796
3204	432.953011825763
3208	432.984965684983
3212	433.016630193458
3216	433.048005351188
3220	433.079091158171
3224	433.109887614409
3228	433.140394719902
3232	433.170612474649
3236	433.20192842562
3240	433.2340071512
3244	433.265878783913
3248	433.297543323759
3252	433.329000770737
3256	433.360251124849
3260	433.391294386093
3264	433.42213055447
3268	433.452759629979
3272	433.483181612621
3276	433.513396502397
3280	433.543404299305
3284	433.573205003345
3288	433.602798614519
3292	433.632185132825
3296	433.661364558264
3300	433.690336890836
3304	433.719102130541
3308	433.747660277378
3312	433.776011331349
3316	433.804155292452
3320	433.832092160688
3324	433.859821936056
3328	433.887344618558
3332	433.914660208192
3336	433.941768704959
3340	433.968670108859
3344	433.995364419891
3348	434.021851638057
3352	434.048131763355
3356	434.074204795786
3360	434.100070735349
3364	434.125729582046
3368	434.151181335875
3372	434.176425996837
3376	434.201463564932
3380	434.22629404016
3384	434.25091742252
3388	434.275333712013
3392	434.29954290864
3396	434.323545012398
3400	434.34734002329
3404	434.370927941314
3408	434.394308766471
3412	434.417482498761
3416	434.440449138184
3420	434.46320868474
3424	434.485761138428
3428	434.508106499249
3432	434.530244767203
3436	434.55217594229
3440	434.573900024509
3444	434.595417013861
3448	434.616726910347
3452	434.637829713964
3456	434.658725424715
3460	434.679414042598
3464	434.700716138225
3468	434.722922204727
3472	434.744986635584
3476	434.766909430797
3480	434.788690590366
3484	434.810330114291
3488	434.831828002572
3492	434.853184255209
3496	434.874398872201
3500	434.89547185355
3504	434.916403199254
3508	434.937192909314
3512	434.957840983729
3516	434.978347422501
3520	434.998712225628
3524	435.018935393112
3528	435.039016924951
3532	435.058956821146
3536	435.078755081697
3540	435.098411706603
3544	435.117926695866
3548	435.137300049484
3552	435.156531767458
3556	435.175621849788
3560	435.194570296474
3564	435.213377107516
3568	435.232042282913
3572	435.250565822666
3576	435.268947726776
3580	435.287187995241
3584	435.305286628061
3588	435.323243625238
3592	435.341058986771
3596	435.358732712659
3600	435.376264802903
3604	435.393655257503
3608	435.410904076459
3612	435.428011259771
3616	435.444976807438
3620	435.461800719461
3624	435.478482995841
3628	435.495023636576
3632	435.511422641666
3636	435.527680011113
3640	435.543795744916
3644	435.559769843074
3648	435.575602305588
3652	435.591293132458
3656	435.606842323684
3660	435.622249879266
3664	435.637515799203
3668	435.652640083496
3672	435.667622732146
3676	435.682463745151
3680	435.697163122511
3684	435.711720864228
3688	435.726136970301
3692	435.740784305249
3696	435.75624801554
3700	435.771615418318
3704	435.786886513581
3708	435.802061301331
3712	435.817139781567
3716	435.832121954289
3720	435.847007819498
3724	435.861797377193
3728	435.876490627374
3732	435.891087570041
3736	435.905588205194
3740	435.919992532834
3744	435.93430055296
3748	435.948512265572
3752	435.96262767067
3756	435.976646768255
3760	435.990569558325
3764	436.004396040882
3768	436.018126215926
3772	436.031760083455
3776	436.045297643471
3780	436.058738895973
3784	436.072083840961
3788	436.085332478435
3792	436.098484808396
3796	436.111540830843
3800	436.124500545776
3804	436.137363953195
3808	436.1501310531
3812	436.162801845492
3816	436.17537633037
3820	436.187854507734
3824	436.200236377585
3828	436.212521939921
3832	436.224711194744
3836	436.236804142053
3840	436.248800781849
3844	436.26070111413
3848	436.272505138898
3852	436.284212856152
3856	436.295824265892
3860	436.307339368119
3864	436.318758162831
3868	436.33008065003
3872	436.341306829715
3876	436.352436701887
3880	436.363470266544
3884	436.374407523688
3888	436.385248473318
3892	436.395993115435
3896	436.406641450037
3900	436.417193477126
3904	436.427649196701
3908	436.438008608762
3912	436.448271713309
3916	436.458438510343
3920	436.468629514744
3924	436.479497672732
3928	436.490300126285
3932	436.501036875402
3936	436.511707920085
3940	436.522313260333
3944	436.532852896146
3948	436.543326827523
3952	436.553735054466
3956	436.564077576974
3960	436.574354395047
3964	436.584565508684
3968	436.594710917887
3972	436.604790622655
3976	436.614804622988
3980	436.624752918885
3984	436.634635510348
3988	436.644452397376
3992	436.654203579969
3996	436.663889058127
4000	436.67350883185
4004	436.683062901137
4008	436.69255126599
4012	436.701973926408
4016	436.711330882391
4020	436.720622133939
4024	436.729847681052
4028	436.73900752373
4032	436.748101661972
4036	436.75713009578
4040	436.766092825153
4044	436.774989850091
4048	436.783821170594
4052	436.792586786662
4056	436.801286698295
4060	436.809920905493
4064	436.818489408256
4068	436.826992206583
4072	436.835429300476
4076	436.843800689934
4080	436.852106374957
4084	436.860346355545
4088	436.868520631698
4092	436.876629203416
4096	436.884672070699
4100	436.892649233547
4104	436.90056069196
4108	436.908406445938
4112	436.916186495481
4116	436.923900840589
4120	436.931549481262
4124	436.9391324175
4128	436.946649649303
4132	436.954101176671
4136	436.961486999604
4140	436.968807118102
4144	436.976061532165
4148	436.983250241793
4152	436.990964052233
4156	436.998639456342
4160	437.006269716281
4164	437.013854832048
4168	437.021394803644
4172	437.028889631069
4176	437.036339314323
4180	437.043743853405
4184	437.051103248317
4188	437.058417499057
4192	437.065686605627
4196	437.072910568025
4200	437.080089386252
4204	437.087223060308
4208	437.094311590193
4212	437.101354975906
4216	437.108353217449
4220	437.11530631482
4224	437.122214268021
4228	437.12907707705
4232	437.135894741908
4236	437.142667262595
4240	437.149394639111
4244	437.156076871455
4248	437.162713959629
4252	437.169305903631
4256	437.175852703462
4260	437.182354359122
4264	437.188810870611
4268	437.195222237929
4272	437.201588461076
4276	437.207909540052
4280	437.214185474856
4284	437.22041626549
4288	437.226601911952
4292	437.232742414243
4296	437.238837772363
4300	437.244887986312
4304	437.25089305609
4308	437.256852981696
4312	437.262767763131
4316	437.268637400396
4320	437.274461893489
4324	437.280241242411
4328	437.285975447162
4332	437.291664507742
4336	437.297308424151
4340	437.302907196388
4344	437.308460824455
4348	437.31396930835
4352	437.319432648074
4356	437.324850843627
4360	437.330223895009
4364	437.33555180222
4368	437.340834565259
4372	437.346072184128
4376	437.351264658825
4380	437.356750140502
4384	437.362267869188
4388	437.367754344912
4392	437.373209567673
4396	437.378633537472
4400	437.384026254309
4404	437.389387718183
4408	437.394717929095
4412	437.400016887045
4416	437.405284592032
4420	437.410521044057
4424	437.415726243119
4428	437.42090018922
4432	437.426042882357
4436	437.431154322533
4440	437.436234509746
4444	437.441283443997
4448	437.446301125285
4452	437.451287553611
4456	437.456242728974
4460	437.461166651376
4464	437.466059320814
4468	437.470920737291
4472	437.475750900805
4476	437.480549811357
4480	437.485317468946
4484	437.490053873573
4488	437.494759025238
4492	437.49943292394
4496	437.50407556968
4500	437.508686962458
4504	437.513267102273
4508	437.517815989125
4512	437.522333623016
4516	437.526820003944
4520	437.53127513191
4524	437.535699006913
4528	437.540091628954
4532	437.544452998033
4536	437.548783114149
4540	437.553081977303
4544	437.557349587494
4548	437.561585944723
4552	437.56579104899
4556	437.569964900295
4560	437.574107498637
4564	437.578218844016
4568	437.582298936434
4572	437.586347775889
4576	437.590365362381
4580	437.594351695911
4584	437.598306776479
4588	437.602230604085
4592	437.606123178728
4596	437.609984500409
4600	437.613814569127
4604	437.617613384883
4608	437.621570795178
4612	437.625590035118
4616	437.629587527528
4620	437.633563272408
4624	437.637517269759
4628	437.64144951958
4632	437.64536002187
4636	437.649248776631
4640	437.653115783862
4644	437.656961043563
4648	437.660784555734
4652	437.664586320376
4656	437.668366337487
4660	437.672124607069
4664	437.675861129121
4668	437.679575903643
4672	437.683268930635
4676	437.686940210097
4680	437.690589742029
4684	437.694217526432
4688	437.697823563304
4692	437.701407852647
4696	437.70497039446
4700	437.708511188743
4704	437.712030235496
4708	437.715527534719
4712	437.719003086412
4716	437.722456890576
4720	437.725888947209
4724	437.729299256313
4728	437.732687817887
4732	437.736054631931
4736	437.739399698445
4740	437.742723017429
4744	437.746024588884
4748	437.749304412808
4752	437.752562489203
4756	437.755798818068
4760	437.759013399403
4764	437.762206233208
4768	437.765377319483
4772	437.768526658229
4776	437.771654249444
4780	437.77476009313
4784	437.777844189285
4788	437.780906537911
4792	437.783947139007
4796	437.786965992573
4800	437.78996309861
4804	437.792938457116
4808	437.795892068093
4812	437.798823931539
4816	437.801734047456
4820	437.804622415843
4824	437.8074890367
4828	437.810333910027
4832	437.813157035825
4836	437.816060962326
4840	437.819034973537
4844	437.821993800547
4848	437.824937443356
4852	437.827865901965
4856	437.830779176372
4860	437.833677266579
4864	437.836560172585
4868	437.83942789439
4872	437.842280431994
4876	437.845117785397
4880	437.8479399546
4884	437.850746939602
4888	437.853538740403
4892	437.856315357003
4896	437.859076789402
4900	437.8618230376
4904	437.864554101598
4908	437.867269981395
4912	437.86997067699
4916	437.872656188386
4920	437.87532651558
4924	437.877981658573
4928	437.880621617365
4932	437.883246391957
4936	437.885855982348
4940	437.888450388538
4944	437.891029610527
4948	437.893593648315
4952	437.896142501903
4956	437.89867617129
4960	437.901194656475
4964	437.90369795746
4968	437.906186074244
4972	437.908659006828
4976	437.91111675521
4980	437.913559319392
4984	437.915986699373
4988	437.918398895152
4992	437.920795906732
4996	437.92317773411
5000	437.925544377287
5004	437.927895836264
5008	437.93023211104
5012	437.932553201614
5016	437.934859107989
5020	437.937149830162
5024	437.939425368134
5028	437.941685721906
5032	437.943930891476
5036	437.946160876846
5040	437.948375678015
5044	437.950575294984
5048	437.952759727751
5052	437.954928976317
5056	437.957083040683
5060	437.959221920848
5064	437.961396870165
5068	437.963639053731
5072	437.96587058939
5076	437.968091477141
5080	437.970301716985
5084	437.972501308922
5088	437.974690252952
5092	437.976868549074
5096	437.97903619729
5100	437.981193197598
5104	437.983339549999
5108	437.985475254492
5112	437.987600311079
5116	437.989714719758
5120	437.99181848053
5124	437.993911593395
5128	437.995994058352
5132	437.998065875403
5136	438.000127044546
5140	438.002177565782
5144	438.004217439111
5148	438.006246664532
5152	438.008265242046
5156	438.010273171654
5160	438.012270453353
5164	438.014257087146
5168	438.016233073032
5172	438.01819841101
5176	438.020153101081
5180	438.022097143245
5184	438.024030537501
5188	438.025953283851
5192	438.027865382293
5196	438.029766832828
5200	438.031657635456
5204	438.033537790176
5208	438.03540729699
5212	438.037266155896
5216	438.039114366895
5220	438.040951929986
5224	438.042778845171
5228	438.044595112448
5232	438.046400731818
5236	438.048195703281
5240	438.049980026837
5244	438.051753702485
5248	438.053516730226
5252	438.05526911006
5256	438.057010841987
5260	438.058741926007
5264	438.060462362119
5268	438.062172150324
5272	438.063871290622
5276	438.065559783013
5280	438.067237627496
5284	438.068904824073
5288	438.070561372742
5292	438.072229186618
5296	438.073956287044
5300	438.075675872343
5304	438.077387942515
5308	438.07909249756
5312	438.080789537478
5316	438.08247906227
5320	438.084161071934
5324	438.085835566472
5328	438.087502545883
5332	438.089162010166
5336	438.090813959323
5340	438.092458393353
5344	438.094095312256
5348	438.095724716032
5352	438.097346604682
5356	438.098960978204
5360	438.100567836599
5364	438.102167179868
5368	438.103759008009
5372	438.105343321024
5376	438.106920118912
5380	438.108489401673
5384	438.110051169307
5388	438.111605421814
5392	438.113152159194
5396	438.114691381447
5400	438.116223088573
5404	438.117747280573
5408	438.119263957445
5412	438.120773119191
5416	438.122274765809
5420	438.123768897301
5424	438.125255513666
5428	438.126734614904
5432	438.128206201015
5436	438.129670271999
5440	438.131126827856
5444	438.132575868586
5448	438.13401739419
5452	438.135451404666
5456	438.136877900016
5460	438.138296880238
5464	438.139708345334
5468	438.141112295303
5472	438.142508730145
5476	438.14389764986
5480	438.145279054448
5484	438.146652943909
5488	438.148019318243
5492	438.149378177451
5496	438.150729521531
5500	438.152073350485
5504	438.153409664311
5508	438.154738463011
5512	438.156059746584
5516	438.15737351503
5520	438.158685655359
5524	438.160047683086
5528	438.161404365418
5532	438.162755702356
5536	438.1641016939
5540	438.165442340051
5544	438.166777640807
5548	438.168107596169
5552	438.169432206138
5556	438.170751470712
5560	438.172065389893
5564	438.173373963679
5568	438.174677192072
5572	438.17597507507
5576	438.177267612675
5580	438.178554804885
5584	438.179836651702
5588	438.181113153125
5592	438.182384309153
5596	438.183650119788
5600	438.184910585029
5604	438.186165704876
5608	438.187415479328
5612	438.188659908387
5616	438.189898992052
5620	438.191132730323
5624	438.1923611232
5628	438.193584170683
5632	438.194801872771
5636	438.196014229466
5640	438.197221240767
5644	438.198422906674
5648	438.199619227187
5652	438.200810202306
5656	438.201995832031
5660	438.203176116362
5664	438.2043510553
5668	438.205520648843
5672	438.206684896992
5676	438.207843799747
5680	438.208997357108
5684	438.210145569076
5688	438.211288435649
5692	438.212425956828
5696	438.213558132613
5700	438.214684963005
5704	438.215806448002
5708	438.216922587606
5712	438.218033381815
5716	438.21913883063
5720	438.220238934052
5724	438.221333692079
5728	438.222423104713
5732	438.223507171953
5736	438.224585893798
5740	438.22565927025
5744	438.226727301307
5748	438.227789986971
5752	438.228888770862
5756	438.229986050053
5760	438.231079492305
5764	438.232169097619
5768	438.233254865994
5772	438.234336797431
5776	438.23541489193
5780	438.236489149489
5784	438.237559570111
5788	438.238626153794
5792	438.239688900539
5796	438.240747810345
5800	438.241802883212
5804	438.242854119141
5808	438.243901518132
5812	438.244945080185
5816	438.245984805298
5820	438.247020693474
5824	438.248052744711
5828	438.249080959009
5832	438.250105336369
5836	438.251125876791
5840	438.252142580274
5844	438.253155446819
5848	438.254164476425
5852	438.255169669093
5856	438.256171024822
5860	438.257168543613
5864	438.258162225465
5868	438.259152070379
5872	438.260138078355
5876	438.261120249392
5880	438.26209858349
5884	438.26307308065
5888	438.264043740872
5892	438.265010564155
5896	438.2659735505
5900	438.266932699906
5904	438.267888012374
5908	438.268839487904
5912	438.269787126495
5916	438.270730928147
5920	438.271670892861
5924	438.272607020637
5928	438.273539311474
5932	438.274467765373
5936	438.275392382333
5940	438.276313162355
5944	438.277230105438
5948	438.278143211583
5952	438.279052480789
5956	438.279957913057
5960	438.280859508387
5964	438.281757266778
5968	438.28265118823
5972	438.283541272745
5976	438.28442752032
5980	438.285334218522
5984	438.286244215465
5988	438.287151427421
5992	438.288055854391
5996	438.288957496374
6000	438.289856353371
6004	438.290752425382
6008	438.291645712407
6012	438.292536214445
6016	438.293423931497
6020	438.294308863563
6024	438.295191010642
6028	438.296070372735
6032	438.296946949841
6036	438.297820741962
6040	438.298691749096
6044	438.299559971243
6048	438.300425408405
6052	438.30128806058
6056	438.302147927768
6060	438.303005009971
6064	438.303859307187
6068	438.304710819416
6072	438.30555954666
6076	438.306405488917
6080	438.307248646187
6084	438.308089018472
6088	438.30892660577
6092	438.309761408082
6096	438.310593425407
6100	438.311422657746
6104	438.312249105099
6108	438.313072767465
6112	438.313893644845
6116	438.314711737239
6120	438.315527044646
6124	438.316339567068
6128	438.317149304502
6132	438.317956256951
6136	438.318760424413
6140	438.319561806889
6144	438.320360404378
6148	438.321156216881
6152	438.321949244398
6156	438.322739486929
6160	438.323526944473
6164	438.324311617031
6168	438.325093504602
6172	438.325872607187
6176	438.326648924786
6180	438.327422457399
6184	438.328193205025
6188	438.328961167665
6192	438.329726345319
6196	438.330488737986
6200	438.331248345667
6204	438.332005168361
6208	438.332773015171
6212	438.333546188224
6216	438.334317313793
6220	438.335086391877
6224	438.335853422477
6228	438.336618405593
6232	438.337381341224
6236	438.33814222937
6240	438.338901070032
6244	438.33965786321
6248	438.340412608903
6252	438.341165307112
6256	438.341915957836
6260	438.342664561076
6264	438.343411116832
6268	438.344155625103
6272	438.344898085889
6276	438.345638499191
6280	438.346376865009
6284	438.347113183342
6288	438.347847454191
6292	438.348579677555
6296	438.349309853435
6300	438.35003798183
6304	438.350764062741
6308	438.351488096168
6312	438.35221008211
6316	438.352930020568
6320	438.353647911541
6324	438.354363755029
6328	438.355077551034
6332	438.355789299554
6336	438.356499000589
6340	438.35720665414
6344	438.357912260206
6348	438.358615818789
6352	438.359317329886
6356	438.360016793499
6360	438.360714209628
6364	438.361409578272
6368	438.362102899432
6372	438.362794173107
6376	438.363483399298
6380	438.364170578005
6384	438.364855709227
6388	438.365538792965
6392	438.366219829218
6396	438.366898817986
6400	438.36757575927
6404	438.36825065307
6408	438.368923499386
6412	438.369594298217
6416	438.370263049563
6420	438.370929753425
6424	438.371594409803
6428	438.372257018696
6432	438.372917580104
6436	438.36854249499
6440	438.358848758427
6444	438.348802991461
6448	438.338405194092
6452	438.327655366321
6456	438.316553508146
6460	438.305099619569
6464	438.293293700589
6468	438.281135751206
6472	438.26862577142
6476	438.255763761231
6480	438.242549720639
6484	438.228983649645
6488	438.215065548248
6492	438.200795416447
6496	438.186173254244
6500	438.171199061638
6504	438.155872838629
6508	438.140194585218
6512	438.124164301403
6516	438.107781987186
6520	438.091047642565
6524	438.073961267542
6528	438.056522862116
6532	438.038732426287
6536	438.020589960055
6540	438.00209546342
6544	437.983248936383
6548	437.964050378942
6552	437.944499791099
6556	437.924597172853
6560	437.904342524204
6564	437.883735845152
6568	437.862777135697
6572	437.84146639584
6576	437.819803625579
6580	437.797788824916
6584	437.775421993849
6588	437.75270313238
6592	437.729632240508
6596	437.706209318233
6600	437.682434365556
6604	437.658307382475
6608	437.633828368991
6612	437.608997325105
6616	437.583814250816
6620	437.558279146124
6624	437.532392011029
6628	437.506152845531
6632	437.47956164963
6636	437.452618423327
6640	437.42532316662
6644	437.397675879511
6648	437.369676561999
6652	437.341325214084
6656	437.312621835766
6660	437.283566427045
6664	437.253766454507
6668	437.222859189895
6672	437.191560886733
6676	437.159871545021
6680	437.127791164759
6684	437.095319745947
6688	437.062457288585
6692	437.029203792672
6696	436.99555925821
6700	436.961523685198
6704	436.927097073636
6708	436.892279423524
6712	436.857070734861
6716	436.821471007649
6720	436.785480241887
6724	436.749098437575
6728	436.712325594712
6732	436.6751617133
6736	436.637606793338
6740	436.599660834825
6744	436.561323837763
6748	436.522595802151
6752	436.483476727988
6756	436.443966615276
6760	436.404065464014
6764	436.363773274201
6768	436.323090045839
6772	436.282015778926
6776	436.240550473464
6780	436.198694129452
6784	436.156446746889
6788	436.113808325777
6792	436.070778866114
6796	436.027358367902
6800	435.983546831139
6804	435.939344255827
6808	435.894750641964
6812	435.849765989552
6816	435.804390298589
6820	435.758623569077
6824	435.712465801014
6828	435.665916994402
6832	435.618977149239
6836	435.571646265526
6840	435.523924343264
6844	435.475811382451
6848	435.427307383088
6852	435.378412345176
6856	435.329126268713
6860	435.279449153701
6864	435.229381000138
6868	435.178921808025
6872	435.128071577363
6876	435.07683030815
6880	435.025198000387
6884	434.973174654074
6888	434.920760269212
6892	434.869330041281
6896	434.823116437838
6900	434.776750317774
6904	434.730231681091
6908	434.683560527788
6912	434.636736857864
6916	434.589760671321
6920	434.542631968157
6924	434.495350748373
6928	434.447917011969
6932	434.400330758945
6936	434.3525919893
6940	434.304700703036
6944	434.256656900151
6948	434.208460580647
6952	434.160111744522
6956	434.111610391777
6960	434.062956522411
6964	434.014150136426
6968	433.965191233821
6972	433.916079814595
6976	433.866815878749
6980	433.817399426283
6984	433.767830457197
6988	433.718108971491
6992	433.668234969165
6996	433.618208450219
7000	433.568029414652
7004	433.517697862465
7008	433.467213793658
7012	433.416577208231
7016	433.365788106184
7020	433.314846487517
7024	433.26375235223
7028	433.212505700322
7032	433.161106531795
7036	433.109554846647
7040	433.057850644879
7044	433.005993926491
7048	432.953984691483
7052	432.901822939854
7056	432.849508671606
7060	432.797041886737
7064	432.744422585248
7068	432.69165076714
7072	432.638726432411
7076	432.585649581061
7080	432.532420213092
7084	432.479038328503
7088	432.425503927293
7092	432.371817009463
7096	432.317977575013
7100	432.269062277359
7104	432.221760672317
7108	432.174560139976
7112	432.127460680336
7116	432.080462293395
7120	432.033564979156
7124	431.986768737616
7128	431.940073568777
7132	431.893479472638
7136	431.8469864492
7140	431.800594498463
7144	431.754303620425
7148	431.708113815088
7152	431.662025082452
7156	431.616037422516
7160	431.57015083528
7164	431.524365320745
7168	431.47868087891
7172	431.433097509775
7176	431.387615213341
7180	431.342233989608
7184	431.296953838574
7188	431.251774760242
7192	431.206696754609
7196	431.161719821677
7200	431.116843961446
7204	431.072069173914
7208	431.027395459084
7212	430.982822816953
7216	430.938351247523
7220	430.893980750794
7224	430.849711326765
7228	430.805542975436
7232	430.761475696808
7236	430.71750949088
7240	430.673644357653
7244	430.629880297126
7248	430.586217309299
7252	430.542655394173
7256	430.499194551747
7260	430.455834782021
7264	430.412576084996
7268	430.369418460672
7272	430.326361909048
7276	430.283406430124
7280	430.240552023901
7284	430.197798690378
7288	430.155146429555
7292	430.112595241433
7296	430.070145126011
7300	430.02779608329
7304	429.986211212949
7308	429.946107227281
7312	429.906181260215
7316	429.866433311752
7320	429.826863381891
7324	429.787471470634
7328	429.748257577979
7332	429.709221703927
7336	429.670363848478
7340	429.631684011631
7344	429.593182193387
7348	429.554858393747
7352	429.516712612708
7356	429.478744850273
7360	429.440955106441
7364	429.403343381211
7368	429.365909674584
7372	429.328653986559
7376	429.291576317138
7380	429.254676666319
7384	429.217955034104
7388	429.181411420491
7392	429.14504582548
7396	429.108858249073
7400	429.072848691268
7404	429.037017152066
7408	429.001363631467
7412	428.96588812947
7416	428.930590646077
7420	428.895471181286
7424	428.860529735098
7428	428.825766307512
7432	428.79118089853
7436	428.75677350815
7440	428.722544136373
7444	428.688492783199
7448	428.654619448628
7452	428.620924132659
7456	428.587406835293
7460	428.55406755653
7464	428.52090629637
7468	428.487923054812
7472	428.455117831858
7476	428.422490627506
7480	428.390041441757
7484	428.35777027461
7488	428.325677126067
7492	428.293761996126
7496	428.262024884788
7500	428.230465792053
7504	428.19908471792
7508	428.167881662391
7512	428.136919953849
7516	428.106145944145
7520	428.075552645508
7524	428.045140057937
7528	428.014908181433
7532	427.984857015997
7536	427.954986561626
7540	427.925296818323
7544	427.895787786086
7548	427.866459464916
7552	427.837311854813
7556	427.808344955777
7560	427.779558767807
7564	427.750953290905
7568	427.722528525069
7572	427.694284470299
7576	427.666221126597
7580	427.638338493961
7584	427.610636572392
7588	427.58311536189
7592	427.555774862454
7596	427.528615074086
7600	427.501635996784
7604	427.474837630549
7608	427.44821997538
7612	427.421717725153
7616	427.395085990405
7620	427.368607234708
7624	427.342281458062
7628	427.316108660467
7632	427.290088841922
7636	427.264222002429
7640	427.238508141986
7644	427.212947260593
7648	427.187539358252
7652	427.162284434961
7656	427.137182490721
7660	427.112233525532
7664	427.087437539394
7668	427.062794532306
7672	427.038304504269
7676	427.013967455283
7680	426.989783385348
7684	426.965752294463
7688	426.94187418263
7692	426.918149049847
7696	426.894576896114
7700	426.871157721433
7704	426.847891525802
7708	426.824778309222
7712	426.801818071693
7716	426.779010813215
7720	426.756356533787
7724	426.733855233411
7728	426.711506912084
7732	426.689311569809
7736	426.667269206585
7740	426.645379822411
7744	426.623643417288
7748	426.602059991216
7752	426.580629544194
7756	426.559352076224
7760	426.538227587304
7764	426.517256077435
7768	426.496437546616
7772	426.475771994849
7776	426.455259422132
7780	426.434899828466
7784	426.41469321385
7788	426.394639578286
7792	426.374738921772
7796	426.354991244309
7800	426.335396545897
7804	426.315954826535
7808	426.296666086225
7812	426.277530324965
7816	426.258547542756
7820	426.239689389156
7824	426.220973383081
7828	426.202408902979
7832	426.183995948852
7836	426.165734520698
7840	426.147624618517


==> tiks/datta1d/all-outs-9.tsv <==
0	293.150000000103
4	293.1500095257
8	293.150164872081
12	293.152202638988
16	293.156858183638
20	293.167819480241
24	293.182288140555
28	293.211117720721
32	293.242693313096
36	293.284870397579
40	293.336622881158
44	293.401733263995
48	293.481085208512
52	293.575891906939
56	293.687691653763
60	293.816311234829
64	293.962617420143
68	294.126305659474
72	294.307380241621
76	294.505341075678
80	294.719854592504
84	294.950187066037
88	295.195559295274
92	295.455190211043
96	295.728290615588
100	296.014024477003
104	296.31162205864
108	296.620323398225
112	296.939426179759
116	297.268306776131
120	297.606350247504
124	297.952976110551
128	298.307637620262
132	298.669797469796
136	299.038981319895
140	299.414740720394
144	299.796651389521
148	300.184305488133
152	300.577317564137
156	300.975302121295
160	301.377941112053
164	301.784898093111
168	302.195852094004
172	302.610495168854
176	303.028491865781
180	303.449507607441
184	303.873202933475
188	304.299217338277
192	304.727180054479
196	305.156706711366
200	305.587403707578
204	306.018915464646
208	306.450838537426
212	306.882676306261
216	307.313796837757
220	307.743360586919
224	308.170258383288
228	308.5930154036
232	309.011028117308
236	309.42348494921
240	309.829404892898
244	310.228558963418
248	310.620059761665
252	311.00404559073
256	311.380195814442
260	311.748647873391
264	312.109416446386
268	312.462867014084
272	312.809045061643
276	313.148369297994
280	313.481051931587
284	313.807325590647
288	314.127673429596
292	314.442108383867
296	314.751115298801
300	315.054792820362
304	315.353417131445
308	315.647285512512
312	315.936455941502
316	316.221298746101
320	316.501843446791
324	316.778337047616
328	317.050940907007
332	317.319731613113
336	317.584976077755
340	317.846671564659
344	318.105022946578
348	318.360112987012
352	318.612022418166
356	318.860935400026
360	319.106844342065
364	319.349912376688
368	319.590178751028
372	319.827726256298
376	320.062663106671
380	320.295002520661
384	320.524871717621
388	320.752281497205
392	320.977304708744
396	321.200010972001
400	321.420422406805
404	321.638627069049
408	321.854631413237
412	322.068509412301
416	322.280294924325
420	322.490013216039
424	322.697738482306
428	322.903467438661
432	323.107263284277
436	323.309146400941
440	323.509147074852
444	323.707316702997
448	323.903658092508
452	324.098225699917
456	324.291030015754
460	324.482104194331
464	324.671483136842
468	324.859175101978
472	325.045225390507
476	325.229639284668
480	325.412452393607
484	325.593687920914
488	325.773358258118
492	325.951505824839
496	326.128130355008
500	326.30326705345
504	326.476930390472
508	326.649135992607
512	326.819915859386
516	326.989274743803
520	327.157236397215
524	327.323819344909
528	327.489034672207
532	327.652899907962
536	327.815432255332
540	327.976642327975
544	328.136540465432
548	328.29513754394
552	328.452442150013
556	328.60845732812
560	328.763184992075
564	328.916622800645
568	329.068763794525
572	329.219596836114
576	329.369107374338
580	329.517278540073
584	329.664091835369
588	329.809531893534
592	329.953584934081
596	330.096237135649
600	330.237477971096
604	330.377300920435
608	330.515702772065
612	330.652683207848
616	330.78824465004
620	330.92239228757
624	331.055133358411
628	331.186476756779
632	331.316433079083
636	331.445014096878
640	331.572232350724
644	331.69810190977
648	331.822638238066
652	331.945855829638
656	332.067770266761
660	332.188397044914
664	332.307753647321
668	332.425855268336
672	332.542720157888
676	332.658363893095
680	332.772804335463
684	332.886057158568
688	332.99813998062
692	333.109068437253
696	333.218859477341
700	333.327528629722
704	333.435092441614
708	333.54156716388
712	333.646968165387
716	333.751310803602
720	333.854610565974
724	333.956882355995
728	334.058140676327
732	334.158400184561
736	334.257675276913
740	334.355979560361
744	334.453326843132
748	334.549730954862
752	334.645204641915
756	334.739760929194
760	334.833412821787
764	334.926172480183
768	335.01805207434
772	335.109063797926
776	335.199219257328
780	335.288529793385
784	335.377006812143
788	335.464661400364
792	335.551504102721
796	335.637545569044
800	335.722796401469
804	335.807266384221
808	335.890965506466
812	335.973903727196
816	336.05609029876
820	336.137534532077
824	336.218245733854
828	336.298232700058
832	336.37750408234
836	336.456068561872
840	336.533934508547
844	336.611109942297
848	336.687602941811
852	336.76342147511
856	336.838572954135
860	336.913064903526
864	336.986904816717
868	337.060099607364
872	337.132656259803
876	337.204581725955
880	337.275882518611
884	337.346565070507
888	337.416635804603
892	337.486101240342
896	337.554967907528
900	337.623240754733
904	337.690930607704
908	337.758037242625
912	337.824566763548
916	337.890522721852
920	337.955905820013
924	338.020730970872
928	338.084991186804
932	338.148703248982
936	338.211864069707
940	338.274479762433
944	338.336558435016
948	338.398096655644
952	338.459108543569
956	338.519587900416
960	338.579546679926
964	338.638985240226
968	338.697904183495
972	338.756308723876
976	338.814196225941
980	338.871573985498
984	338.92843897803
988	338.98479431038
992	339.040640930267
996	339.095978362679
1000	339.150808148258
1004	339.205129523516
1008	339.258942190883
1012	339.312246243462
1016	339.365040732582
1020	339.417325011537
1024	339.469099181886
1028	339.520361384474
1032	339.57111247446
1036	339.621351213636
1040	339.671077764798
1044	339.720292347185
1048	339.768995032032
1052	339.81718597493
1056	339.864867379021
1060	339.912038292414
1064	339.958702165734
1068	340.004859332496
1072	340.050511341281
1076	340.095662825882
1080	340.140311418565
1084	340.184467102943
1088	340.228125799907
1092	340.271294621103
1096	340.313976358991
1100	340.356171543473
1104	340.397890478539
1108	340.439128166769
1112	340.479898671336
1116	340.520198222967
1120	340.560034004693
1124	340.599412437604
1128	340.638331630354
1132	340.676806611996
1136	340.714830590704
1140	340.752418073896
1144	340.789567964147
1148	340.826285300234
1152	340.862580016733
1156	340.898447586251
1160	340.933906239695
1164	340.968948221092
1168	341.003586580881
1172	341.037823513355
1176	341.071661209498
1180	341.105112399419
1184	341.13817051048
1188	341.170854995816
1192	341.203158364196
1196	341.235091234508
1200	341.266658878123
1204	341.297860731093
1208	341.328711466905
1212	341.359204111891
1216	341.38935509588
1220	341.419160794869
1224	341.448628196971
1228	341.477765094907
1232	341.506568601883
1236	341.535054554784
1240	341.563215917029
1244	341.591066053129
1248	341.618604746913
1252	341.645835765837
1256	341.67276879029
1260	341.699399137345
1264	341.725743164629
1268	341.751794017165
1272	341.777562230999
1276	341.803050387045
1280	341.828259580254
1284	341.853200782309
1288	341.877868464295
1292	341.902277675767
1296	341.926423235974
1300	341.950312755562
1304	341.973950991023
1308	341.997336923599
1312	342.02048229256
1316	342.043381624882
1320	342.066046920003
1324	342.088476134475
1328	342.110673872529
1332	342.132646490572
1336	342.154391374379
1340	342.175920587024
1344	342.197228855528
1348	342.218325553276
1352	342.239211123708
1356	342.259887763677
1360	342.280362922833
1364	342.30063284869
1368	342.320709569534
1372	342.340588118377
1376	342.360275655112
1380	342.379774526368
1384	342.399085060631
1388	342.418215378577
1392	342.437161479486
1396	342.455933571908
1400	342.474528581467
1404	342.492951333367
1408	342.511205577928
1412	342.52929023852
1416	342.547213774352
1420	342.564972313028
1424	342.582573850486
1428	342.60001745183
1432	342.617305879531
1436	342.634443877864
1440	342.651429347311
1444	342.668270834077
1448	342.684964661045
1452	342.701517001493
1456	342.717928566776
1460	342.734200517998
1464	342.750338266555
1468	342.766338997033
1472	342.782211157414
1476	342.797951309216
1480	342.813564136697
1484	342.829051594272
1488	342.844413620048
1492	342.859656038162
1496	342.874776039488
1500	342.889780400048
1504	342.904667387682
1508	342.919439996235
1512	342.934101098771
1516	342.948649715373
1520	342.963091885149
1524	342.977424891442
1528	342.991654050628
1532	343.005779042912
1536	343.019801504101
1540	343.033724964719
1544	343.047547772495
1548	343.061276025599
1552	343.074907140184
1556	343.088445228053
1560	343.101891062571
1564	343.115245219141
1568	343.128511673499
1572	343.141688386555
1576	343.154781129886
1580	343.167787742582
1584	343.180711254826
1588	343.19355326934
1592	343.206313546091
1596	343.218996329154
1600	343.231599612012
1604	343.244127970242
1608	343.25658045464
1612	343.268958935107
1616	343.281265623511
1620	343.293499668983
1624	343.305665440446
1628	343.317761005266
1632	343.329789941551
1636	343.341752250551
1640	343.353648885838
1644	343.365482488045
1648	343.377251763857
1652	343.388961097185
1656	343.400608658125
1660	343.412197200629
1664	343.423727458434
1668	343.435199672937
1672	343.446616770094
1676	343.457977284529
1680	343.469285129332
1684	343.480539001524
1688	343.491740844291
1692	343.502891946042
1696	343.513992003246
1700	343.525044116086
1704	343.536046846363
1708	343.547003300203
1712	343.557912991894
1716	343.568777085031
1720	343.579597279827
1724	343.590372862717
1728	343.60110702259
1732	343.61179837146
1736	343.62244934822
1740	343.633060111331
1744	343.643631207899
1748	343.654164637332
1752	343.664659383483
1756	343.675118662215
1760	343.685541150703
1764	343.695928739185
1768	343.706282090995
1772	343.716601268905
1776	343.726888485731
1780	343.737142657599
1784	343.747366529831
1788	343.757559308314
1792	343.767722280334
1796	343.777856503743
1800	343.787961661983
1804	343.798040114565
1808	343.80809078647
1812	343.81811588607
1816	343.828115187834
1820	343.838089443213
1824	343.848040016349
1828	343.857966295629
1832	343.867870734688
1836	343.877752282173
1840	343.887612696982
1844	343.897452215088
1848	343.907271153853
1852	343.91707111447
1856	343.926851260275
1860	343.936614092546
1864	343.946358602197
1868	343.95608616961
1872	343.965797406646
1876	343.97549227879
1880	343.985172571893
1884	343.994837429269
1888	344.004488915169
1892	344.01412652788
1896	344.023751177146
1900	344.033363783702
1904	344.042964026383
1908	344.052553836744
1912	344.062132349823
1916	344.07170126092
1920	344.081260494774
1924	344.090810568487
1928	344.100352660632
1932	344.109886214355
1936	344.119413279734
1940	344.128932991626
1944	344.138446732193
1948	344.147954789507
1952	344.157457349348
1956	344.166955809426
1960	344.176449457536
1964	344.185940318788
1968	344.195427656912
1972	344.204912543084
1976	344.214395579446
1980	344.223876668736
1984	344.233357396489
1988	344.242837016944
1992	344.252317244561
1996	344.26179774653
2000	344.271279228757
2004	344.280762569157
2008	344.290247426404
2012	344.299735552318
2016	344.309226175345
2020	344.318720740813
2024	344.328219273534
2028	344.337722160456
2032	344.347230528551
2036	344.356743821706
2040	344.366263946204
2044	344.375790109463
2048	344.385323521831
2052	344.394864532299
2056	344.404413243973
2060	344.413971015833
2064	344.423537171394
2068	344.433113545879
2072	344.442699549171
2076	344.452296109501
2080	344.461903877542
2084	344.471522697781
2088	344.481154150532
2092	344.490797506254
2096	344.500454368513
2100	344.510124509241
2104	344.519808539276
2108	344.52950739398
2112	344.53922067821
2116	344.548950178621
2120	344.558695120838
2124	344.568456887066
2128	344.578235591973
2132	344.588031546462
2136	344.597845947937
2140	344.607678183073
2144	344.617530211162
2148	344.627401229368
2152	344.637292393668
2156	344.647204137089
2160	344.65713648784
2164	344.66709085819
2168	344.677066560308
2172	344.687065332244
2176	344.697086692233
2180	344.707131446598
2184	344.717200295678
2188	344.727293019124
2192	344.737411147624
2196	344.747553987034
2200	344.757722929889
2204	344.767917854927
2208	344.778139209958
2212	344.788387865545
2216	344.7986634223
2220	344.808967386619
2224	344.819299115674
2228	344.829659631633
2232	344.840049091346
2236	344.85046764692
2240	344.860916211404
2244	344.871394310986
2248	344.881903268702
2252	344.892442564602
2256	344.903012878043
2260	344.913614530749
2264	344.924247479275
2268	344.934912578723
2272	344.945609421087
2276	344.956338916796
2280	344.967100856203
2284	344.977895605654
2288	344.988723561689
2292	344.999584575161
2296	345.010479421802
2300	345.02140775579
2304	345.03237021608
2308	345.043366784549
2312	345.054397639382
2316	345.065463222766
2320	345.076563322381
2324	345.087698684708
2328	345.098868995986
2332	345.110074747981
2336	345.121316053384
2340	345.132592973768
2344	345.143906024949
2348	345.155254945768
2352	345.166640487163
2356	345.178062384369
2360	345.189521045999
2364	345.201016715569
2368	345.212549355644
2372	345.224119624875
2376	345.235727215032
2380	345.247372869169
2384	345.259056453106
2388	345.270778292634
2392	345.282538808844
2396	345.294337840801
2400	345.306176278163
2404	345.318053730791
2408	345.329970973083
2412	345.341928031589
2416	345.353925131249
2420	345.365962938924
2424	345.378041124251
2428	345.390160886673
2432	345.402321729441
2436	345.414524453791
2440	345.426769308665
2444	345.439056372728
2448	345.451386632807
2452	345.463759600591
2456	345.476176668066
2460	345.48863740378
2464	345.501142547614
2468	345.513692645796
2472	345.52628757164
2476	345.538928695577
2480	345.551615388009
2484	345.564349078178
2488	345.577129583361
2492	345.58995746239
2496	345.602833609418
2500	345.615757643933
2504	345.628731306157
2508	345.641753844996
2512	345.654826615564
2516	345.667949755112
2520	345.681123564549
2524	345.69434927496
2528	345.707626250431
2532	345.720956525233
2536	345.734339269003
2540	345.747775677974
2544	345.761266229178
2548	345.774810936821
2552	345.788411312701
2556	345.802066624622
2560	345.815778688556
2564	345.829547023394
2568	345.843372430232
2572	345.85725564787
2576	345.871196415837
2580	345.885196211611
2584	345.899254368272
2588	345.913372024802
2592	345.92754909944
2596	345.941785807398
2600	345.956082690106
2604	345.970439463141
2608	345.984856548478
2612	345.999333766778
2616	346.013870916652
2620	346.028467963236
2624	346.04312461864
2628	346.057840106145
2632	346.072614826103
2636	346.087446637756
2640	346.102336359782
2644	346.117282294766
2648	346.132283592003
2652	346.147340178464
2656	346.162449046197
2660	346.177611622867
2664	346.192823966216
2668	346.208086932895
2672	346.223398640958
2676	346.238757004345
2680	346.25416276952
2684	346.26961147417
2688	346.28510509877
2692	346.300639810612
2696	346.316215655898
2700	346.331831565
2704	346.347484742356
2708	346.363176547176
2712	346.378902335951
2716	346.394664052695
2720	346.410458789478
2724	346.426285818419
2728	346.442144880411
2732	346.458033013416
2736	346.47395170775
2740	346.489897045444
2744	346.505870364224
2748	346.521869756378
2752	346.537894009366
2756	346.553943410419
2760	346.570015080305
2764	346.586110359689
2768	346.60222641395
2772	346.618363715968
2776	346.634521229362
2780	346.650697488605
2784	346.666893109003
2788	346.683105405716
2792	346.699335551074
2796	346.715581531884
2800	346.731843244041
2804	346.748120247843
2808	346.764410979575
2812	346.780716191684
2816	346.797031666052
2820	346.813359142821
2824	346.829698621991
2828	346.846050103561
2832	346.862412170749
2836	346.878781672954
2840	346.895161286151
2844	346.91155101034
2848	346.927950587146
2852	346.944352306713
2856	346.960761054325
2860	346.977176829981
2864	346.993599633682
2868	347.010022995648
2872	347.026448632818
2876	347.042878006534
2880	347.059311116796
2884	347.07574409225
2888	347.092174886004
2892	347.108606309218
2896	347.125038361892
2900	347.141469612553
2904	347.157895947372
2908	347.17432049912
2912	347.190743267797
2916	347.207164242045
2920	347.223579572235
2924	347.239991648684
2928	347.25640047139
2932	347.272806040354
2936	347.289229494829
2940	347.305666836889
2944	347.322112270284
2948	347.338565795017
2952	347.355121047014
2956	347.371843792702
2960	347.388655852611
2964	347.40555722674
2968	347.422672939768
2972	347.440454090176
2976	347.458570010677
2980	347.477020701268
2984	347.495806161951
2988	347.516536545957
2992	347.538280687042
2996	347.560995882568
3000	347.584682132535
3004	347.609772832125
3008	347.637003087579
3012	347.667045859733
3016	347.700220301392
3020	347.73705035792
3024	347.777866558114
3028	347.823924552405
3032	347.875237949782
3036	347.934217419008
3040	347.999835896532
3044	348.072093382355
3048	348.150989876477
3052	348.238502847383
3056	348.333412935282
3060	348.43571625676
3064	348.545412811818
3068	348.663190467119
3072	348.7889285868
3076	348.92243257616
3080	349.063702435199
3084	349.211430765831
3088	349.36465719826
3092	349.524499675812
3096	349.690958198486
3100	349.864032766282
3104	350.043723379201
3108	350.230030037242
3112	350.422952740405
3116	350.62249148869
3120	350.822615855473
3124	351.027822142797
3128	351.238322243511
3132	351.454116157615
3136	351.675203885109
3140	351.901585425992
3144	352.133260780265
3148	352.370229947928
3152	352.609251907133
3156	352.848342390438
3160	353.091099601584
3164	353.337523540573
3168	353.587614207403
3172	353.841371602076
3176	354.09879572459
3180	354.359886574947
3184	354.624644153146
3188	354.883830961711
3192	355.143921815699
3196	355.405568797102
3200	355.66877190592
3204	355.933531142152
3208	356.1998465058
3212	356.467717996862
3216	356.737145615339
3220	357.00812936123
3224	357.280669234537
3228	357.554765235258
3232	357.830417363395
3236	358.107625618946
3240	358.386390001912
3244	358.666710512292
3248	358.948587150088
3252	359.232019915298
3256	359.510684228165
3260	359.789385978649
3264	360.068852337729
3268	360.349083305408
3272	360.630078881683
3276	360.911839066556
3280	361.194363860026
3284	361.477653262094
3288	361.761707272759
3292	362.046525892022
3296	362.332109119882
3300	362.618456956339
3304	362.905569401394
3308	363.193446455046
3312	363.482088117296
3316	363.771494388143
3320	364.061665267587
3324	364.344334549862
3328	364.625376972521
3332	364.906104610288
3336	365.186517463161
3340	365.466615531141
3344	365.746398814228
3348	366.025867312423
3352	366.305021025724
3356	366.583859954132
3360	366.862384097647
3364	367.140593456268
3368	367.418488029997
3372	367.696067818833
3376	367.973332822776
3380	368.250283041825
3384	368.526918475982
3388	368.803239125245
3392	369.079244989615
3396	369.354936069093
3400	369.630312363677
3404	369.905373873368
3408	370.180120598166
3412	370.454552538071
3416	370.728669693083
3420	371.002472063202
3424	371.275959648428
3428	371.549132448761
3432	371.8219904642
3436	372.094533694747
3440	372.3667621404
3444	372.638675801161
3448	372.910274677028
3452	373.181558768003
3456	373.452528074084
3460	373.719420008002
3464	373.984723187056
3468	374.249436670418
3472	374.513560458088
3476	374.777094550067
3480	375.040038946354
3484	375.302393646949
3488	375.564158651853
3492	375.825333961065
3496	376.085919574585
3500	376.345915492414
3504	376.605321714551
3508	376.864138240996
3512	377.12236507175
3516	377.380002206812
3520	377.637049646183
3524	377.893507389861
3528	378.149375437849
3532	378.404653790144
3536	378.659342446748
3540	378.91344140766
3544	379.16695067288
3548	379.419870242409
3552	379.672200116246
3556	379.923940294391
3560	380.175090776845
3564	380.425651563607
3568	380.675622654678
3572	380.925004050056
3576	381.173795749744
3580	381.421997753739
3584	381.669610062043
3588	381.916632674655
3592	382.163065591576
3596	382.405705826737
3600	382.64625599006
3604	382.885958738402
3608	383.124814071763
3612	383.362821990143
3616	383.599982493541
3620	383.836295581959
3624	384.071761255396
3628	384.306379513852
3632	384.540150357327
3636	384.77307378582
3640	385.005149799333
3644	385.236378397865
3648	385.466759581416
3652	385.696293349985
3656	385.924979703574
3660	386.152818642182
3664	386.379810165809
3668	386.605954274454
3672	386.831250968119
3676	387.055700246803
3680	387.279302110506
3684	387.502056559227
3688	387.723963592968
3692	387.945023211728
3696	388.165235415507
3700	388.384600204304
3704	388.603117578121
3708	388.820787536957
3712	389.037610080812
3716	389.253585209685
3720	389.468712923578
3724	389.68299322249
3728	389.896426106421
3732	390.108264755791
3736	390.318787884756
3740	390.5283967682
3744	390.737091406122
3748	390.944871798523
3752	391.151737945403
3756	391.357689846762
3760	391.5627275026
3764	391.766850912917
3768	391.970060077713
3772	392.172354996987
3776	392.37373567074
3780	392.574202098972
3784	392.773754281683
3788	392.972392218873
3792	393.170115910541
3796	393.366925356689
3800	393.562820557315
3804	393.75780151242
3808	393.951868222004
3812	394.145020686067
3816	394.337258904609
3820	394.52858287763
3824	394.718992605129
3828	394.908488087107
3832	395.097069323564
3836	395.2847363145
3840	395.471489059915
3844	395.657327559809
3848	395.842251814181
3852	396.026261823033
3856	396.209357586363
3860	396.391539104172
3864	396.57280637646
3868	396.753159403226
3872	396.932598184472
3876	397.111122720196
3880	397.2887330104
3884	397.465429055082
3888	397.641210854243
3892	397.816078407883
3896	397.990031716001
3900	398.163070778599
3904	398.335195595675
3908	398.50640616723
3912	398.676702493264
3916	398.846084573777
3920	399.014552408769
3924	399.18210599824
3928	399.348745342189
3932	399.514470440618
3936	399.679281293525
3940	399.843177900911
3944	400.006160262775
3948	400.168228379119
3952	400.329382249942
3956	400.489621875243
3960	400.648947255023
3964	400.807358389282
3968	400.96485527802
3972	401.121437921237
3976	401.277106318933
3980	401.431860471107
3984	401.58570037776
3988	401.738626038893
3992	401.890637454504
3996	402.041734624593
4000	402.191917549162
4004	402.343041193229
4008	402.49516935837
4012	402.6464908743
4016	402.797005741018
4020	402.946713958524
4024	403.095615526819
4028	403.243710445902
4032	403.390998715773
4036	403.537480336432
4040	403.68315530788
4044	403.828023630116
4048	403.97208530314
4052	404.115340326953
4056	404.257788701554
4060	404.399430426943
4064	404.540265503121
4068	404.680293930087
4072	404.819515707841
4076	404.957930836383
4080	405.095539315714
4084	405.232341145833
4088	405.36833632674
4092	405.503524858436
4096	405.63790674092
4100	405.771481974192
4104	405.904250558253
4108	406.036212493102
4112	406.167367778739
4116	406.297716415164
4120	406.427258402378
4124	406.55599374038
4128	406.68392242917
4132	406.811044468749
4136	406.937359859116
4140	407.062868600271
4144	407.187570692215
4148	407.311466134947
4152	407.434554928467
4156	407.556837072775
4160	407.678312567872
4164	407.798981413757
4168	407.91884361043
4172	408.037899157892
4176	408.156148056142
4180	408.27359030518
4184	408.390225905007
4188	408.506054855622
4192	408.621077157025
4196	408.735292809216
4200	408.848701812196
4204	408.961304165964
4208	409.07309987052
4212	409.184088925865
4216	409.294271331998
4220	409.403647088919
4224	409.512216196629
4228	409.619978655126
4232	409.726934464412
4236	409.833083624487
4240	409.93842613535
4244	410.042961997001
4248	410.14669120944
4252	410.249613772668
4256	410.351729686684
4260	410.453038951488
4264	410.55354156708
4268	410.653237533461
4272	410.75212685063
4276	410.852404475917
4280	410.955884983678
4284	411.05873646071
4288	411.160958907013
4292	411.262552322587
4296	411.363516707432
4300	411.463852061548
4304	411.563558384934
4308	411.662635677592
4312	411.761083939521
4316	411.85890317072
4320	411.956093371191
4324	412.052654540932
4328	412.148586679944
4332	412.243889788228
4336	412.338563865782
4340	412.432608912607
4344	412.526024928703
4348	412.61881191407
4352	412.710969868708
4356	412.802498792617
4360	412.893398685797
4364	412.983669548248
4368	413.073311379969
4372	413.162324180962
4376	413.250707951226
4380	413.33846269076
4384	413.425588399566
4388	413.512085077642
4392	413.59795272499
4396	413.683191341608
4400	413.767800927497
4404	413.851781482657
4408	413.935133007088
4412	414.017855500791
4416	414.099948963763
4420	414.181413396007
4424	414.262248797522
4428	414.342455168308
4432	414.422032508365
4436	414.500980817693
4440	414.579300096291
4444	414.656990344161
4448	414.734051561301
4452	414.810483747713
4456	414.886286903395
4460	414.961461028348
4464	415.036006122573
4468	415.109922186068
4472	415.183209218834
4476	415.255867220871
4480	415.327896192179
4484	415.399296132758
4488	415.470067042608
4492	415.540208921729
4496	415.60972177012
4500	415.678605587783
4504	415.746860374717
4508	415.814486130921
4512	415.881482856397
4516	415.947850551143
4520	416.013589215161
4524	416.078698848449
4528	416.143179451008
4532	416.207031022838
4536	416.270253563939
4540	416.332847074312
4544	416.394811553955
4548	416.457551607644
4552	416.524777528444
4556	416.591561814162
4560	416.657904464796
4564	416.723805480349
4568	416.789264860818
4572	416.854282606205
4576	416.918858716509
4580	416.982993191731
4584	417.04668603187
4588	417.109937236927
4592	417.1727468069
4596	417.235114741791
4600	417.2970410416
4604	417.358525706326
4608	417.419568735969
4612	417.48017013053
4616	417.540329890007
4620	417.600048014403
4624	417.659324503715
4628	417.718159357945
4632	417.776552577093
4636	417.834504161157
4640	417.89201411014
4644	417.949082424039
4648	418.005709102856
4652	418.06189414659
4656	418.117637555242
4660	418.172939328811
4664	418.227799467297
4668	418.2822179707
4672	418.336194839021
4676	418.38973007226
4680	418.442823670415
4684	418.495475633489
4688	418.547685961479
4692	418.599454654387
4696	418.650781712212
4700	418.701667134954
4704	418.752110922614
4708	418.802113075191
4712	418.851673592686
4716	418.900792475098
4720	418.949469722427
4724	418.997705334674
4728	419.045499311838
4732	419.09285165392
4736	419.139762360918
4740	419.186231432834
4744	419.232258869668
4748	419.277844671419
4752	419.322988838087
4756	419.367691369673
4760	419.411952266175
4764	419.455771527596
4768	419.499149153933
4772	419.542085145188
4776	419.584579501361
4780	419.626632222451
4784	419.668243308458
4788	419.709412759382
4792	419.750140575224
4796	419.790426755983
4800	419.83027130166
4804	419.869674212254
4808	419.908635487765
4812	419.947155128194
4816	419.98523313354
4820	420.023268791363
4824	420.065678058293
4828	420.107796188037
4832	420.149623180596
4836	420.191159035969
4840	420.232403754158
4844	420.27335733516
4848	420.314019778978
4852	420.35439108561
4856	420.394471255056
4860	420.434260287318
4864	420.473758182394
4868	420.512964940284
4872	420.551880560989
4876	420.590505044509
4880	420.628838390844
4884	420.666880599993
4888	420.704631671956
4892	420.742091606735
4896	420.779260404328
4900	420.816138064735
4904	420.852724587957
4908	420.889019973994
4912	420.925024222846
4916	420.960737334512
4920	420.996159308992
4924	421.031290146288
4928	421.066129846398
4932	421.100678409322
4936	421.134935835061
4940	421.168902123615
4944	421.202577274984
4948	421.235961289167
4952	421.269054166165
4956	421.301855905977
4960	421.334366508604
4964	421.366585974046
4968	421.398514302302
4972	421.430151493373
4976	421.461497547258
4980	421.492552463958
4984	421.523316243473
4988	421.553788885802
4992	421.583970390946
4996	421.613860758905
5000	421.643459989678
5004	421.672768083266
5008	421.701785039669
5012	421.730510858886
5016	421.758945540918
5020	421.787089085764
5024	421.814941493425
5028	421.842502763901
5032	421.869772897191
5036	421.896751893296
5040	421.923439752215
5044	421.94983647395
5048	421.975942058498
5052	422.001756505862
5056	422.02727981604
5060	422.052511989033
5064	422.07745302484
5068	422.102102923462
5072	422.126461684898
5076	422.15052930915
5080	422.174305796215
5084	422.197791146096
5088	422.220985358791
5092	422.243888434301
5096	422.270001780048
5100	422.296167130832
5104	422.322149620169
5108	422.347949248057
5112	422.373566014497
5116	422.398999919489
5120	422.424250963033
5124	422.449319145129
5128	422.474204465776
5132	422.498906924976
5136	422.523426522728
5140	422.547763259032
5144	422.571917133887
5148	422.595888147295
5152	422.619676299255
5156	422.643281589766
5160	422.66670401883
5164	422.689943586446
5168	422.713000292613
5172	422.735874137332
5176	422.758565120604
5180	422.781073242427
5184	422.803398502803
5188	422.82554090173
5192	422.847500439209
5196	422.86927711524
5200	422.890870929824
5204	422.912281882959
5208	422.933509974646
5212	422.954555204885
5216	422.975417573676
5220	422.996097081019
5224	423.016593726914
5228	423.036907511361
5232	423.05703843436
5236	423.07698649591
5240	423.096751696013
5244	423.116334034668
5248	423.135733511875
5252	423.154950127634
5256	423.173983881944
5260	423.192834774807
5264	423.211502806221
5268	423.229987976188
5272	423.248290284706
5276	423.266409731777
5280	423.284346317399
5284	423.302100041574
5288	423.3196709043
5292	423.337058905578
5296	423.354264045409
5300	423.371286323791
5304	423.388125740725
5308	423.404782296211
5312	423.421255990249
5316	423.437546822839
5320	423.453654793981
5324	423.469579903675
5328	423.485322151921
5332	423.500881538719
5336	423.516258064069
5340	423.531451727971
5344	423.546462530425
5348	423.561290471431
5352	423.575935550988
5356	423.590397769098
5360	423.60467712576
5364	423.618773620973
5368	423.634550594836
5372	423.650686918616
5376	423.666708400629
5380	423.682615040877
5384	423.698406839359
5388	423.714083796074
5392	423.729645911024
5396	423.745093184207
5400	423.760425615625
5404	423.775643205276
5408	423.790745953161
5412	423.805733859281
5416	423.820606923634
5420	423.835365146221
5424	423.850008527043
5428	423.864537066098
5432	423.878950763387
5436	423.89324961891
5440	423.907433632667
5444	423.921502804658
5448	423.935457134883
5452	423.949296623342
5456	423.963021270035
5460	423.976631074962
5464	423.990126038122
5468	424.003506159517
5472	424.016771439146
5476	424.029921877009
5480	424.042957473105
5484	424.055878227436
5488	424.06868414
5492	424.081375210799
5496	424.093951439831
5500	424.106412827098
5504	424.118759372598
5508	424.130991076332
5512	424.143107938301
5516	424.155109958503
5520	424.166997136939
5524	424.178769473609
5528	424.190426968513
5532	424.201969621651
5536	424.213397433023
5540	424.224710402629
5544	424.235908530469
5548	424.246991816543
5552	424.257960260851
5556	424.268813863393
5560	424.279552624169
5564	424.290176543179
5568	424.300685620422
5572	424.3110798559
5576	424.321359249611
5580	424.331523801557
5584	424.341573511737
5588	424.35150838015
5592	424.361328406797
5596	424.371033591679
5600	424.380623934794
5604	424.390099436144
5608	424.399460095727
5612	424.408705913544
5616	424.417836889595
5620	424.42685302388
5624	424.4357543164
5628	424.444540767153
5632	424.45321237614
5636	424.461769143361
5640	424.471265112463
5644	424.481244486723
5648	424.49115592729
5652	424.500999434164
5656	424.510775007345
5660	424.520482646832
5664	424.530122352626
5668	424.539694124727
5672	424.549197963135
5676	424.55863386785
5680	424.568001838871
5684	424.577301876199
5688	424.586533979835
5692	424.595698149777
5696	424.604794386026
5700	424.613822688581
5704	424.622783057444
5708	424.631675492613
5712	424.640499994089
5716	424.649256561872
5720	424.657945195962
5724	424.666565896359
5728	424.675118663063
5732	424.683603496073
5736	424.69202039539
5740	424.700369361014
5744	424.708650392945
5748	424.716863491183
5752	424.725008655727
5756	424.733085886579
5760	424.741095183737
5764	424.749036547202
5768	424.756909976974
5772	424.764715473053
5776	424.772453035438
5780	424.78012266413
5784	424.78772435913
5788	424.795258120436
5792	424.802723948049
5796	424.810121841968
5800	424.817451802195
5804	424.824713828728
5808	424.831907921568
5812	424.839034080716
5816	424.846092306169
5820	424.85308259793
5824	424.860004955998
5828	424.866859380372
5832	424.873645871053
5836	424.880364428041
5840	424.887015051336
5844	424.893597740938
5848	424.900112496847
5852	424.906559319062
5856	424.912938207584
5860	424.919249162413
5864	424.925492183549
5868	424.931667270992
5872	424.937774424742
5876	424.943813644798
5880	424.949784931161
5884	424.955688283831
5888	424.961523702808
5892	424.967291188092
5896	424.972990739682
5900	424.97862235758
5904	424.984186041784
5908	424.989681792295
5912	424.995593750499
5916	425.001920512972
5920	425.008206901909
5924	425.014452917309
5928	425.020658559172
5932	425.026823827499
5936	425.032948722289
5940	425.039033243543
5944	425.04507739126
5948	425.051081165441
5952	425.057044566085
5956	425.062967593193
5960	425.068850246764
5964	425.074692526798
5968	425.080494433296
5972	425.086255966258
5976	425.091977125683
5980	425.097657911572
5984	425.103298323924
5988	425.108898362739
5992	425.114458028018
5996	425.119977319761
6000	425.125456237966
6004	425.130894782636
6008	425.136292953769
6012	425.141650751365
6016	425.146968175425
6020	425.152245225948
6024	425.157481902935
6028	425.162678206386
6032	425.167834136299
6036	425.172949692677
6040	425.178024875517
6044	425.183059684822
6048	425.188054120589
6052	425.193008182821
6056	425.197921871515
6060	425.202795186673
6064	425.207628128295
6068	425.21242069638
6072	425.217172890929
6076	425.221884711941
6080	425.226556159416
6084	425.231187233355
6088	425.235777933758
6092	425.240328260624
6096	425.244838213953
6100	425.249307793746
6104	425.253737000003
6108	425.258125832723
6112	425.262474291906
6116	425.266782377553
6120	425.271050089663
6124	425.275277428237
6128	425.279464393274
6132	425.283610984775
6136	425.287717202739
6140	425.291783047167
6144	425.295808518058
6148	425.299793615413
6152	425.303738339231
6156	425.307642689513
6160	425.311506666258
6164	425.315330269467
6168	425.319113499139
6172	425.322856355274
6176	425.326558837873
6180	425.330220946936
6184	425.334043875389
6188	425.338179511486
6192	425.342290637192
6196	425.346377252506
6200	425.350439357429
6204	425.354476951959
6208	425.358490036098
6212	425.362478609845
6216	425.3664426732
6220	425.370382226163
6224	425.374297268735
6228	425.378187800914
6232	425.382053822702
6236	425.385895334098
6240	425.389712335103
6244	425.393504825715
6248	425.397272805936
6252	425.401016275765
6256	425.404735235202
6260	425.408429684247
6264	425.4120996229
6268	425.415745051162
6272	425.419365969032
6276	425.42296237651
6280	425.426534273596
6284	425.430081660291
6288	425.433604536593
6292	425.437102902504
6296	425.440576758023
6300	425.44402610315
6304	425.447450937886
6308	425.450851262229
6312	425.454227076181
6316	425.457578379741
6320	425.460905172909
6324	425.464207455686
6328	425.46748522807
6332	425.470738490063
6336	425.473967241664
6340	425.477171482873
6344	425.480351213691
6348	425.483506434116
6352	425.48663714415
6356	425.489743343792
6360	425.492825033042
6364	425.495882211901
6368	425.498914880367
6372	425.501923038442
6376	425.504906686125
6380	425.507865823416
6384	425.510800450315
6388	425.513710566823
6392	425.516596172939
6396	425.519457268663
6400	425.522293853995
6404	425.525105928935
6408	425.527893493483
6412	425.53065654764
6416	425.533395091405
6420	425.536109124778
6424	425.538798647759
6428	425.541463660349
6432	425.544104162547
6436	425.546720154352
6440	425.549311635767
6444	425.551878606789
6448	425.554421067419
6452	425.556939017658
6456	425.55950489914
6460	425.562296223397
6464	425.565072301617
6468	425.567833133799
6472	425.570578719943
6476	425.57330906005
6480	425.576024154119
6484	425.57872400215
6488	425.581408604144
6492	425.584077960099
6496	425.586732070017
6500	425.589370933898
6504	425.591994551741
6508	425.594602923545
6512	425.597196049313
6516	425.599773929042
6520	425.602336562734
6524	425.604883950388
6528	425.607416092004
6532	425.609932987583
6536	425.612434637124
6540	425.614921040627
6544	425.617392198093
6548	425.619848109521
6552	425.622288774911
6556	425.624714194263
6560	425.627124367578
6564	425.629519294855
6568	425.631898976094
6572	425.634263411296
6576	425.63661260046
6580	425.638946543586
6584	425.641265240674
6588	425.643568691725
6592	425.645856896738
6596	425.648129855713
6600	425.650387568651
6604	425.652630035551
6608	425.654857256413
6612	425.657069231237
6616	425.659265960024
6620	425.661447442773
6624	425.663613679485
6628	425.665764670158
6632	425.667900414794
6636	425.670020913392
6640	425.672126165953
6644	425.674216172476
6648	425.676290932961
6652	425.678350447408
6656	425.680394715818
6660	425.68242373819
6664	425.684437514524
6668	425.68643604482
6672	425.688419329079
6676	425.6903873673
6680	425.692340159484
6684	425.694277705629
6688	425.696200005737
6692	425.698107059808
6696	425.69999886784
6700	425.701875429835
6704	425.703736745792
6708	425.705582815712
6712	425.707413639593
6716	425.709229217437
6720	425.711029549244
6724	425.712814635012
6728	425.714601047256
6732	425.716548656457
6736	425.71848658877
6740	425.720414844195
6744	425.722333422733
6748	425.724242324383
6752	425.726141549145
6756	425.72803109702
6760	425.729910968007
6764	425.731781162106
6768	425.733641679318
6772	425.735492519642
6776	425.737333683078
6780	425.739165169627
6784	425.740986979288
6788	425.742799112061
6792	425.744601567947
6796	425.746394346944
6800	425.748177449055
6804	425.749950874277
6808	425.751714622612
6812	425.75346869406
6816	425.755213088619
6820	425.756947806291
6824	425.758672847076
6828	425.760388210972
6832	425.762093897981
6836	425.763789908102
6840	425.765476241336
6844	425.767152897682
6848	425.76881987714
6852	425.770477179711
6856	425.772124805394
6860	425.773762754189
6864	425.775391026097
6868	425.777009621117
6872	425.778618539249
6876	425.780217780493
6880	425.78180734485
6884	425.78338723232
6888	425.784957442901
6892	425.786517976595
6896	425.788068833401
6900	425.78961001332
6904	425.791141516351
6908	425.792663342494
6912	425.79417549175
6916	425.795677964118
6920	425.797170759598
6924	425.798653878191
6928	425.800127319896
6932	425.801591084713
6936	425.803045172642
6940	425.804489583684
6944	425.805924317838
6948	425.807349375105
6952	425.808764755484
6956	425.810170458975
6960	425.811566485579
6964	425.812952835295
6968	425.814329508123
6972	425.815696504063
6976	425.817053823116
6980	425.818401465282
6984	425.819739430559
6988	425.821067718949
6992	425.822386330451
6996	425.823695265066
7000	425.824994522793
7004	425.82639673136
7008	425.827799081152
7012	425.829195201635
7016	425.830585092809
7020	425.831968754673
7024	425.833346187229
7028	425.834717390476
7032	425.836082364413
7036	425.837441109041
7040	425.838793624361
7044	425.840139910371
7048	425.841479967072
7052	425.842813794464
7056	425.844141392547
7060	425.845462761321
7064	425.846777900786
7068	425.848086810941
7072	425.849389491788
7076	425.850685943326
7080	425.851976165554
7084	425.853260158474
7088	425.854537922084
7092	425.855809456385
7096	425.857074761377
7100	425.85833383706
7104	425.859586683434
7108	425.860833300499
7112	425.862073688255
7116	425.863307846702
7120	425.864535775839
7124	425.865757475668
7128	425.866972946187
7132	425.868182187398
7136	425.869385199299
7140	425.870581981891
7144	425.871772535175
7148	425.872956859149
7152	425.874134953814
7156	425.87530681917
7160	425.876472455216
7164	425.877631861954
7168	425.878785039383
7172	425.879931987502
7176	425.881072706313
7180	425.882207195814
7184	425.883335456007
7188	425.88445748689
7192	425.885573288464
7196	425.886682860729
7200	425.887786203685
7204	425.888883317332
7208	425.88997420167
7212	425.891058856699
7216	425.892137282419
7220	425.893209478829
7224	425.894275445931
7228	425.895335183723
7232	425.896388692207
7236	425.897435971381
7240	425.898477021246
7244	425.899511841802
7248	425.900540433049
7252	425.901562794987
7256	425.902578927616
7260	425.903588830936
7264	425.904592504947
7268	425.905589949648
7272	425.906581165041
7276	425.907626273305
7280	425.908681745328
7284	425.909733156674
7288	425.910780507341
7292	425.91182379733
7296	425.912863026641
7300	425.913898195274
7304	425.914929303229
7308	425.915956350505
7312	425.916979337104
7316	425.917998263024
7320	425.919013128266
7324	425.92002393283
7328	425.921030676715
7332	425.922033359923
7336	425.923031982452
7340	425.924026544303
7344	425.925017045476
7348	425.926003485971
7352	425.926985865788
7356	425.927964184926
7360	425.928938443387
7364	425.929908641169
7368	425.930874778273
7372	425.931836854699
7376	425.932794870447
7380	425.933748825516
7384	425.934698719908
7388	425.935644553621
7392	425.936586326656
7396	425.937524039013
7400	425.938457690691
7404	425.939387281692
7408	425.940312812014
7412	425.941234281659
7416	425.942151690625
7420	425.943065038913
7424	425.943974326522
7428	425.944879553454
7432	425.945780719707
7436	425.946677825283
7440	425.94757087018
7444	425.948459854398
7448	425.949344777939
7452	425.950225640802
7456	425.951102442986
7460	425.951975184492
7464	425.952843865321
7468	425.95370848547
7472	425.954569044942
7476	425.955425543736
7480	425.956277981851
7484	425.957126359289
7488	425.957970676048
7492	425.958810932129
7496	425.959647127531
7500	425.960479262256
7504	425.961307336302
7508	425.962131349671
7512	425.962951302361
7516	425.963767194373
7520	425.964579025707
7524	425.965386796362
7528	425.96619050634
7532	425.966990155639
7536	425.96778574426
7540	425.968577272203
7544	425.969364739468
7548	425.970179230611
7552	425.971006615476
7556	425.97183130311
7560	425.972653293512
7564	425.973472586683
7568	425.974289182624
7572	425.975103081333
7576	425.975914282811
7580	425.976722787057
7584	425.977528594073
7588	425.978331703857
7592	425.979132116411
7596	425.979929831733
7600	425.980724849824
7604	425.981517170684
7608	425.982306794312
7612	425.98309372071
7616	425.983877949876
7620	425.984659481812
7624	425.985438316516
7628	425.986214453989
7632	425.98698789423
7636	425.987758637241
7640	425.98852668302
7644	425.989292031569
7648	425.990054682886
7652	425.990814636972
7656	425.991571893827
7660	425.99232645345
7664	425.993078315843
7668	425.993827481004
7672	425.994573948934
7676	425.995317719634
7680	425.996058793101
7684	425.996797169338
7688	425.997532848344
7692	425.998265830118
7696	425.998996114662
7700	425.999723701974
7704	426.000448592055
7708	426.001170784905
7712	426.001890280523
7716	426.002607078911
7720	426.003321180067
7724	426.004032583992
7728	426.004741290687
7732	426.005447300149
7736	426.006150612381
7740	426.006851227382
7744	426.007549145151
7748	426.00824436569
7752	426.008936888997
7756	426.009626715073
7760	426.010313843918
7764	426.010998275531
7768	426.011680009914
7772	426.012359047065
7776	426.013035386986
7780	426.013709029675
7784	426.014379975132
7788	426.015048223359
7792	426.015713774355
7796	426.016376628119
7800	426.017036784653
7804	426.017694243955
7808	426.018349006026
7812	426.019001070866
7816	426.019650438474
7820	426.020313223936
7824	426.020988801331
7828	426.021662582106
7832	426.022334566263
7836	426.023004753801
7840	426.02367314472


==> tiks/datta1d/export-20201110T111307-1.tsv <==
0.00994907809677596	0.236129081894658
0.00984724593630288	0.236129081894659
0.01	0.236129081894658
0.00968738524862276	0.236129081894659
0.00974062477387574	0.236129081894659
0.00951956190799785	0.236129081894659
0.00957535543874698	0.236129081894658
0.00934358030569807	0.236129081894659
0.00940206593168134	0.236129081894659
0.0091594471867683	0.236129081894659
0.00922065593119707	0.236129081894658
0.008967012435762	0.236129081894659
0.00903092467604599	0.236129081894658
0.00876894795485588	0.236129081894659
0.00883482893355983	0.236129081894658
0.00863602826941956	0.236129081894658
0.00856956168092365	0.236129081894658
0.00843664176310631	0.236129081894659
0.00837017436282244	0.236129081894659
0.0082372544450051	0.236129081894659
0.00817078704472123	0.236129081894658
0.00803786712690389	0.236129081894659
0.00797139972662002	0.236129081894658
0.00783847980880268	0.236129081894659
0.00777201240851881	0.236129081894659
0.00763909249070146	0.236129081894659
0.00757262509041759	0.236129081894659
0.00743970517260025	0.236129081894659
0.00737323777231638	0.236129081894659
0.00724031785449904	0.236129081894659
0.00717385045421517	0.236129081894659
0.00704093053639783	0.236129081894659
0.00697446313611396	0.236129081894659
0.00684154321829662	0.236129081894659
0.00677507581801275	0.236129081894659
0.00664215590019541	0.236129081894659
0.00657568849991154	0.236129081894659
0.0064427685820942	0.236129081894659
0.00637630118181033	0.236129081894659
0.00624338126399299	0.236129081894659
0.00617691386370912	0.236129081894659
0.00604399394589177	0.236129081894659
0.0059775265456079	0.236129081894659
0.00584460662779056	0.236129081894659
0.00577813922750669	0.236129081894659
0.00564521930968935	0.236129081894659
0.00557875190940548	0.236129081894659
0.00544583199158814	0.236129081894658
0.00537936459130427	0.236129081894659
0.00524644467348693	0.236129081894658
0.00517997727320306	0.236129081894659
0.00504705735538572	0.236129081894659
0.00498058995510185	0.236129081894658
0.0048476700372845	0.236129081894659
0.00478120263700063	0.236129081894658
0.00464828271918329	0.236129081894659
0.00458181531889942	0.236129081894659
0.00444889540108208	0.236129081894659
0.00438242800079821	0.236129081894659
0.00424950808298087	0.236129081894659
0.004183040682697	0.236129081894659
0.00405012076487966	0.236129081894659
0.00398365336459579	0.236129081894659
0.00385073344677845	0.236129081894659
0.00378426604649458	0.236129081894659
0.00365134612867724	0.236129081894659
0.00358487872839337	0.236129081894659
0.00345195881057602	0.236129081894658
0.00338549141029215	0.236129081894659
0.00325259463727118	0.236129081894658
0.00318613519012565	0.236129081894659
0.00305587263625554	0.236129081894658
0.00299069593890256	0.236129081894659
0.00286482411200195	0.236129081894659
0.00280184178649241	0.236129081894659
0.00268071678259928	0.236129081894659
0.00261988143455021	0.236129081894659
0.00250403699014326	0.236129081894659
0.00244575757990595	0.236129081894658
0.00233524328901512	0.236129081894659
0.00227977123998537	0.236129081894658
0.00217433959700318	0.236129081894659
0.00212154595491026	0.236129081894658
0.0020210881118464	0.236129081894659
0.00197084355650067	0.236129081894658
0.00187522855094378	0.236129081894659
0.00182740999971208	0.236129081894658
0.00173641115582421	0.236129081894659
0.00169090147099093	0.236129081894658
0.00160429592710334	0.236129081894659
0.00156098362773712	0.236129081894658
0.00147855928924963	0.236129081894659
0.00143733828081125	0.236129081894658
0.00135889327668492	0.236129081894659
0.0013196625795383	0.236129081894658
0.00124500479291918	0.236129081894659
0.00120766830704625	0.236129081894658
0.00113661489600553	0.236129081894659
0.00110108116137329	0.236129081894658
0.00103345811610883	0.23612908189466
0.000999640091029199	0.236129081894665
0.000935281798531731	0.236129081894663
0.000903096642015076	0.236129081894708
0.000841845479857793	0.236129081894684
0.000811214348398225	0.236129081894968
0.000752920308554032	0.236129081894814
0.000723768167741362	0.23612908189659
0.000668288484364053	0.236129081895669
0.00064054392274172	0.236129081906825
0.000586831623916657	0.236129081923961
0.000563865385677749	0.236129082035564
0.000530984942506443	0.236129081676543
0.000483772236468123	0.236129082914171
0.000415145444645441	0.23612908902468
0.000469399636541733	0.236129080942694
0.000348321845084273	0.236129129527704
0.000410297991642577	0.236129082909261
0.000283816413509951	0.236129369359623
0.000346729937052917	0.23612911486775
0.000222000413262676	0.236130138181076
0.000283254544177086	0.236129339010846
0.000221804655797874	0.236130124519796
0.000162981376704688	0.236116684963466
0.000162915715161406	0.236117115562317
0.000106624096788203	0.235642090348726
0.000106603449542491	0.23564611713662
5.25760487300958e-05	0.224742686582742
0	0


==> tiks/datta1d/export-20201110T111307-10.tsv <==
0.01	181.317610621411
0.00947368421052632	181.511180459136
0.00894736842105263	181.548808886162
0.00842105263157895	182.215041179403
0.00789473684210526	182.196177398907
0.00736842105263158	182.556172054483
0.0068421052631579	183.499671601125
0.00631578947368421	183.402251912806
0.00578947368421053	185.303193436529
0.00526315789473684	185.316799352293
0.00473684210526316	187.701722727396
0.00421052631578947	188.184835553807
0.00368421052631579	190.201587994813
0.00315789473684211	190.938300409602
0.00263157894736842	192.95299371274
0.00210526315789474	192.377847071435
0.00157894736842105	177.802210289561
0.00105263157894737	129.357806584432
0.000526315789473685	67.0067108525693
0	12.3065739288706


==> tiks/datta1d/export-20201110T111307-11.tsv <==
0.01	356.007671983697
0.00947368421052632	356.187766481416
0.00894736842105263	356.021530813901
0.00842105263157895	356.489278656141
0.00789473684210526	356.680413640655
0.00736842105263158	355.734353736777
0.0068421052631579	356.16793415052
0.00631578947368421	355.520047762998
0.00578947368421053	356.17304513172
0.00526315789473684	356.184875218006
0.00473684210526316	356.499473969644
0.00421052631578947	354.499805670933
0.00368421052631579	342.906752190996
0.00315789473684211	323.364145372963
0.00263157894736842	281.660830860335
0.00210526315789474	229.436166156066
0.00157894736842105	175.418093086246
0.00105263157894737	116.323592561466
0.000526315789473685	61.8689685587434
0	12.0846753569657


==> tiks/datta1d/export-20201110T111307-12.tsv <==
0.01	437.169362983702
0.00947368421052632	439.022565756669
0.00894736842105263	438.814879947441
0.00842105263157895	439.041312582153
0.00789473684210526	438.860680911502
0.00736842105263158	437.795960939904
0.0068421052631579	437.659438407534
0.00631578947368421	436.183786734711
0.00578947368421053	434.326970353756
0.00526315789473684	427.750929694785
0.00473684210526316	412.1809642581
0.00421052631578947	380.803656712208
0.00368421052631579	341.295293880497
0.00315789473684211	294.406827611128
0.00263157894736842	248.993938620764
0.00210526315789474	195.089824424886
0.00157894736842105	158.26751813956
0.00105263157894737	102.99830673421
0.000526315789473685	55.6541857841966
0	16.3633643984658


==> tiks/datta1d/export-20201110T111307-2.tsv <==
0.00994907809677596	164.802525335897
0.00984724593630288	164.809769639707
0.01	164.801619633459
0.00968738524862276	164.835753189845
0.00974062477387574	164.82511721979
0.00951956190799785	164.882235429201
0.00957535543874698	164.864599643659
0.00934358030569807	164.952101033585
0.00940206593168134	164.926483099319
0.0091594471867683	165.048345689521
0.00922065593119707	165.013726959236
0.008967012435762	165.174209629461
0.00903092467604599	165.129542262996
0.00876894795485588	165.330723719599
0.00883482893355983	165.275627844884
0.00863602826941956	165.451090858448
0.00856956168092365	165.515897270144
0.00843664176310631	165.65472591968
0.00837017436282244	165.728762082795
0.0082372544450051	165.886041441567
0.00817078704472123	165.969301528464
0.00803786712690389	166.145022364829
0.00797139972662002	166.237502278129
0.00783847980880268	166.431657762723
0.00777201240851881	166.533354851952
0.00763909249070146	166.745941542304
0.00757262509041759	166.85685509516
0.00743970517260025	167.087873897366
0.00737323777231638	167.20800560474
0.00724031785449904	167.457462646836
0.00717385045421517	167.58681700382
0.00704093053639783	167.85472433282
0.00697446313611396	167.993308924782
0.00684154321829662	168.279684908596
0.00677507581801275	168.427510513491
0.00664215590019541	168.732379786948
0.00657568849991154	168.889460200528
0.0064427685820942	169.212852936729
0.00637630118181033	169.37920439327
0.00624338126399299	169.721154600519
0.00617691386370912	169.896794613785
0.00604399394589177	170.25733704358
0.0059775265456079	170.442282424511
0.00584460662779056	170.821447511372
0.00577813922750669	171.015711220376
0.00564521930968935	171.413517234624
0.00557875190940548	171.617103581932
0.00544583199158814	172.033544822672
0.00537936459130427	172.246442315487
0.00524644467348693	172.68147164076
0.00517997727320306	172.90364245173
0.00504705735538572	173.357145634963
0.00498058995510185	173.588510168642
0.0048476700372845	174.06026831792
0.00478120263700063	174.300682573047
0.00464828271918329	174.790316869295
0.00458181531889942	175.039539051393
0.00444889540108208	175.54642886197
0.00438242800079821	175.804069670137
0.00424950808298087	176.327229799223
0.004183040682697	176.592677409952
0.00405012076487966	177.130571244615
0.00398365336459579	177.402876154938
0.00385073344677845	177.953125690742
0.00378426604649458	178.230820158349
0.00365134612867724	178.789745294323
0.00358487872839337	179.070552900002
0.00345195881057602	179.632418600817
0.00338549141029215	179.912772675943
0.00325259463727118	180.468421544718
0.00318613519012565	180.742606676912
0.00305587263625554	181.267137436275
0.00299069593890256	181.521253280952
0.00286482411200195	181.987500151926
0.00280184178649241	182.205722374321
0.00268071678259928	182.583735087363
0.00261988143455021	182.74833272959
0.00250403699014326	182.994445261929
0.00244575757990595	183.077759050492
0.00233524328901512	183.129376447455
0.00227977123998537	183.091723460877
0.00217433959700318	182.853468951162
0.00212154595491026	182.635021578194
0.0020210881118464	181.960973531801
0.00197084355650067	181.471353458944
0.00187522855094378	180.149829020903
0.00182740999971208	179.262559733953
0.00173641115582421	177.018518588958
0.00169090147099093	175.583499656019
0.00160429592710334	172.138446546878
0.00156098362773712	170.033564893437
0.00147855928924963	165.246579875793
0.00143733828081125	162.463452245587
0.00135889327668492	156.47484234232
0.0013196625795383	153.160644061804
0.00124500479291918	146.356229748042
0.00120766830704625	142.735635558239
0.00113661489600553	135.531808111582
0.00110108116137329	131.793635415869
0.00103345811610883	124.486933131814
0.000999640091029199	120.748705775794
0.000935281798531731	113.512351813142
0.000903096642015076	109.839298308228
0.000841845479857793	102.768097121916
0.000811214348398225	99.1953854165845
0.000752920308554032	92.3400197940942
0.000723768167741362	88.886149699883
0.000668288484364053	82.2726433842929
0.00064054392274172	78.9466896447836
0.000586831623916657	72.476968779464
0.000563865385677749	69.6987734553532
0.000530984942506443	65.7102217491062
0.000483772236468123	59.9615697069066
0.000415145444645441	51.5640834603908
0.000469399636541733	58.2067314712758
0.000348321845084273	43.3449722477025
0.000410297991642577	50.9691848719257
0.000283816413509951	35.3755073725634
0.000346729937052917	43.1486949635417
0.000222000413262676	27.7086097661403
0.000283254544177086	35.3059451278314
0.000221804655797874	27.6842864070345
0.000162981376704688	20.3636919916017
0.000162915715161406	20.3555073424656
0.000106624096788203	13.3290042554644
0.000106603449542491	13.3264228729867
5.25760487300958e-05	6.56580716410922
0	0


==> tiks/datta1d/export-20201110T111307-3.tsv <==
0.00994907809677596	347.359350543402
0.00984724593630288	347.360130631982
0.01	347.359252873806
0.00968738524862276	347.362919824233
0.00974062477387574	347.361779643546
0.00951956190799785	347.36787412079
0.00957535543874698	347.365999421709
0.00934358030569807	347.375234613388
0.00940206593168134	347.372547201819
0.0091594471867683	347.385202213939
0.00922065593119707	347.381639159274
0.008967012435762	347.397930212678
0.00903092467604599	347.393452198586
0.00876894795485588	347.413258629939
0.00883482893355983	347.407924962931
0.00863602826941956	347.424656950915
0.00856956168092365	347.430654589784
0.00843664176310631	347.443149372145
0.00837017436282244	347.449621019319
0.0082372544450051	347.462893167056
0.00817078704472123	347.469662324309
0.00803786712690389	347.483321175744
0.00797139972662002	347.490172363169
0.00783847980880268	347.503741451775
0.00777201240851881	347.5104120809
0.00763909249070146	347.52331078672
0.00757262509041759	347.529480755671
0.00743970517260025	347.541000544852
0.00737323777231638	347.546278728817
0.00724031785449904	347.555552194081
0.00717385045421517	347.559458779946
0.00704093053639783	347.565418978144
0.00697446313611396	347.567362162099
0.00684154321829662	347.568688696064
0.00677507581801275	347.567933628801
0.00664215590019541	347.562980359812
0.00657568849991154	347.55860727234
0.0064427685820942	347.545304185214
0.00637630118181033	347.536151174468
0.00624338126399299	347.511869267662
0.00617691386370912	347.496452955752
0.00604399394589177	347.457815278373
0.0059775265456079	347.434218953838
0.00584460662779056	347.376831648184
0.00577813922750669	347.342544626237
0.00564521930968935	347.260606551743
0.00557875190940548	347.212288690297
0.00544583199158814	347.098012337827
0.00537936459130427	347.031140852794
0.00524644467348693	346.873872279696
0.00517997727320306	346.782198426359
0.00504705735538572	346.56704354493
0.00498058995510185	346.441733194362
0.0048476700372845	346.147350202901
0.00478120263700063	345.97558299674
0.00464828271918329	345.570524206614
0.00458181531889942	345.333138531478
0.00444889540108208	344.769602852458
0.00438242800079821	344.437021583174
0.00424950808298087	343.639920104593
0.004183040682697	343.164965478141
0.00405012076487966	342.012640147943
0.00398365336459579	341.317943879976
0.00385073344677845	339.609352603271
0.00378426604649458	338.566804348751
0.00365134612867724	335.973359816869
0.00358487872839337	334.378236467213
0.00345195881057602	330.404920115081
0.00338549141029215	327.972036048723
0.00325259463727118	322.031887065128
0.00318613519012565	318.490607920363
0.00305587263625554	310.411259232018
0.00299069593890256	305.830243024616
0.00286482411200195	296.116104128688
0.00280184178649241	290.881705314191
0.00268071678259928	280.287862281372
0.00261988143455021	274.743617521013
0.00250403699014326	263.883200937311
0.00244575757990595	258.288950536449
0.00233524328901512	247.50013267233
0.00227977123998537	242.005505938964
0.00217433959700318	231.448177275195
0.00212154595491026	226.110751818095
0.0020210881118464	215.878198083424
0.00197084355650067	210.725714638653
0.00187522855094378	200.866992837661
0.00182740999971208	195.911847390358
0.00173641115582421	186.442908632427
0.00169090147099093	181.6891032824
0.00160429592710334	172.612716821926
0.00156098362773712	168.059527018787
0.00147855928924963	159.371383458168
0.00143733828081125	155.015359080484
0.00135889327668492	146.707040715181
0.0013196625795383	142.543143475682
0.00124500479291918	134.603849399381
0.00120766830704625	130.626127268795
0.00113661489600553	123.043706480197
0.00110108116137329	119.245704359457
0.00103345811610883	112.00729591551
0.000999640091029199	108.38231382988
0.000935281798531731	101.474751283941
0.000903096642015076	98.0160092209511
0.000841845479857793	91.4260823480054
0.000811214348398225	88.1268278073398
0.000752920308554032	81.84145482437
0.000723768167741362	78.6950339048602
0.000668288484364053	72.7013733744767
0.00064054392274172	69.7012762326963
0.000586831623916657	63.888142330631
0.000563865385677749	61.400547055562
0.000530984942506443	57.8370348880712
0.000483772236468123	52.7160441565928
0.000415145444645441	45.2637470112716
0.000469399636541733	51.1561325785721
0.000348321845084273	37.9977385059427
0.000410297991642577	44.7369746363086
0.000283816413509951	30.9751369790591
0.000346729937052917	37.8245309678874
0.000222000413262676	24.2375667108972
0.000283254544177086	30.9139303707333
0.000221804655797874	24.2162184090463
0.000162981376704688	17.7979450517337
0.000162915715161406	17.7907768404041
0.000106624096788203	11.6426696084394
0.000106603449542491	11.6404129098574
5.25760487300958e-05	5.73511164921997
0	0


==> tiks/datta1d/export-20201110T111307-4.tsv <==
0.00994907809677596	427.919829718793
0.00984724593630288	427.917297341228
0.01	427.920145669646
0.00968738524862276	427.908173949689
0.00974062477387574	427.911915524764
0.00951956190799785	427.891690513934
0.00957535543874698	427.897967556892
0.00934358030569807	427.866517460074
0.00940206593168134	427.875800944348
0.0091594471867683	427.831042368989
0.00922065593119707	427.84390603068
0.008967012435762	427.783216400644
0.00903092467604599	427.800371786467
0.00876894795485588	427.721394495949
0.00883482893355983	427.743451306381
0.00863602826941956	427.671996782546
0.00856956168092365	427.644733801591
0.00843664176310631	427.584623612929
0.00837017436282244	427.551635780107
0.0082372544450051	427.479220139396
0.00817078704472123	427.439615071024
0.00803786712690389	427.352885801963
0.00797139972662002	427.305538526791
0.00783847980880268	427.201962620427
0.00777201240851881	427.145452147355
0.00763909249070146	427.021821976121
0.00757262509041759	426.954343810359
0.00743970517260025	426.806570310747
0.00737323777231638	426.725814923545
0.00724031785449904	426.548638134639
0.00717385045421517	426.45161965132
0.00704093053639783	426.238197175183
0.00697446313611396	426.121007844691
0.00684154321829662	425.862319367528
0.00677507581801275	425.719771132452
0.00664215590019541	425.403740089399
0.00657568849991154	425.228830856389
0.0064427685820942	424.839002162901
0.00637630118181033	424.622104365017
0.00624338126399299	424.135611969044
0.00617691386370912	423.863213273279
0.00604399394589177	423.247594326451
0.0059775265456079	422.900307480077
0.00584460662779056	422.108432974392
0.00577813922750669	421.657815078092
0.00564521930968935	420.619792936572
0.00557875190940548	420.023287040509
0.00544583199158814	418.633806180051
0.00537936459130427	417.827023059886
0.00524644467348693	415.927095417134
0.00517997727320306	414.813479732181
0.00504705735538572	412.1698039413
0.00498058995510185	410.611778754087
0.0048476700372845	406.9113497536
0.00478120263700063	404.737894899255
0.00464828271918329	399.64181933912
0.00458181531889942	396.699529664961
0.00444889540108208	389.99579136201
0.00438242800079821	386.242846606128
0.00424950808298087	378.009198011115
0.004183040682697	373.560249271343
0.00405012076487966	364.125230632625
0.00398365336459579	359.171563770106
0.00385073344677845	348.904120104892
0.00378426604649458	343.612397939822
0.00365134612867724	332.790532924384
0.00358487872839337	327.273423506144
0.00345195881057602	316.077122145367
0.00338549141029215	310.405381143658
0.00325259463727118	298.949471375715
0.00318613519012565	293.168122221904
0.00305587263625554	281.753800553507
0.00299069593890256	276.004787634331
0.00286482411200195	264.84201699199
0.00280184178649241	259.228753244993
0.00268071678259928	248.388589563995
0.00261988143455021	242.922982782652
0.00250403699014326	232.480664421621
0.00244575757990595	227.210955073588
0.00233524328901512	217.190924029988
0.00227977123998537	212.14852283955
0.00217433959700318	202.542955448629
0.00212154595491026	197.722668814174
0.0020210881118464	188.532556790999
0.00197084355650067	183.927516580381
0.00187522855094378	175.149322878762
0.00182740999971208	170.752085577449
0.00173641115582421	162.371662290614
0.00169090147099093	158.174498782626
0.00160429592710334	150.176657505572
0.00156098362773712	146.171745812322
0.00147855928924963	138.54124812184
0.00143733828081125	134.720798572172
0.00135889327668492	127.442551877528
0.0013196625795383	123.798887473237
0.00124500479291918	116.85807673536
0.00120766830704625	113.383687514244
0.00113661489600553	106.76585881461
0.00110108116137329	103.453435993099
0.00103345811610883	97.1445512013482
0.000999640091029199	93.9870092617291
0.000935281798531731	87.9734787847165
0.000903096642015076	84.9639681969606
0.000841845479857793	79.2326702313155
0.000811214348398225	76.3645844574632
0.000752920308554032	70.90287517805
0.000723768167741362	68.1698538175584
0.000668288484364053	62.9655690356313
0.00064054392274172	60.3614970230855
0.000586831623916657	55.3173583851212
0.000563865385677749	53.1594857875455
0.000530984942506443	50.0689554121978
0.000483772236468123	45.6289795528962
0.000415145444645441	39.1703896401711
0.000469399636541733	44.2768142533395
0.000348321845084273	32.8761549152416
0.000410297991642577	38.7139748356263
0.000283816413509951	26.7953775743223
0.000346729937052917	32.7261466738194
0.000222000413262676	20.9637115158652
0.000283254544177086	26.7423905685415
0.000221804655797874	20.9452371217054
0.000162981376704688	15.3919646475046
0.000162915715161406	15.3857635808186
0.000106624096788203	10.068033618938
0.000106603449542491	10.0660820365684
5.25760487300958e-05	4.95988160209292
0	0


==> tiks/datta1d/export-20201110T111307-5.tsv <==
0.00994907809677596	0.236129081894659
0.00984724593630288	0.23612908189466
0.01	0.236129081894659
0.00968738524862276	0.236129081894661
0.00974062477387574	0.236129081894659
0.00951956190799785	0.23612908189466
0.00957535543874698	0.236129081894659
0.00934358030569807	0.23612908189466
0.00940206593168134	0.236129081894659
0.0091594471867683	0.236129081894661
0.00922065593119707	0.236129081894659
0.008967012435762	0.236129081894661
0.00903092467604599	0.236129081894659
0.00876894795485588	0.236129081894661
0.00883482893355983	0.236129081894659
0.00863602826941956	0.236129081894659
0.00856956168092365	0.236129081894661
0.00843664176310631	0.236129081894659
0.00837017436282244	0.236129081894661
0.0082372544450051	0.236129081894659
0.00817078704472123	0.236129081894661
0.00803786712690389	0.236129081894659
0.00797139972662002	0.236129081894661
0.00783847980880268	0.236129081894659
0.00777201240851881	0.236129081894661
0.00763909249070146	0.236129081894659
0.00757262509041759	0.236129081894661
0.00743970517260025	0.236129081894659
0.00737323777231638	0.236129081894661
0.00724031785449904	0.236129081894659
0.00717385045421517	0.236129081894661
0.00704093053639783	0.236129081894659
0.00697446313611396	0.236129081894662
0.00684154321829662	0.236129081894659
0.00677507581801275	0.236129081894661
0.00664215590019541	0.236129081894659
0.00657568849991154	0.236129081894661
0.0064427685820942	0.236129081894659
0.00637630118181033	0.236129081894662
0.00624338126399299	0.236129081894659
0.00617691386370912	0.236129081894661
0.00604399394589177	0.236129081894659
0.0059775265456079	0.236129081894661
0.00584460662779056	0.236129081894659
0.00577813922750669	0.236129081894661
0.00564521930968935	0.236129081894659
0.00557875190940548	0.236129081894661
0.00544583199158814	0.236129081894659
0.00537936459130427	0.236129081894662
0.00524644467348693	0.236129081894659
0.00517997727320306	0.236129081894661
0.00504705735538572	0.236129081894659
0.00498058995510185	0.236129081894661
0.0048476700372845	0.236129081894659
0.00478120263700063	0.236129081894661
0.00464828271918329	0.236129081894659
0.00458181531889942	0.236129081894661
0.00444889540108208	0.236129081894659
0.00438242800079821	0.236129081894661
0.00424950808298087	0.236129081894659
0.004183040682697	0.236129081894661
0.00405012076487966	0.236129081894659
0.00398365336459579	0.236129081894661
0.00385073344677845	0.236129081894659
0.00378426604649458	0.236129081894662
0.00365134612867724	0.236129081894659
0.00358487872839337	0.236129081894662
0.00345195881057602	0.236129081894659
0.00338549141029215	0.236129081894662
0.00325259463727118	0.236129081894659
0.00318613519012565	0.236129081894662
0.00305587263625554	0.236129081894659
0.00299069593890256	0.236129081894661
0.00286482411200195	0.236129081894659
0.00280184178649241	0.236129081894661
0.00268071678259928	0.236129081894659
0.00261988143455021	0.236129081894661
0.00250403699014326	0.236129081894659
0.00244575757990595	0.236129081894661
0.00233524328901512	0.236129081894659
0.00227977123998537	0.236129081894661
0.00217433959700318	0.236129081894659
0.00212154595491026	0.236129081894661
0.0020210881118464	0.236129081894659
0.00197084355650067	0.236129081894661
0.00187522855094378	0.236129081894659
0.00182740999971208	0.23612908189466
0.00173641115582421	0.23612908189466
0.00169090147099093	0.23612908189466
0.00160429592710334	0.236129081894659
0.00156098362773712	0.23612908189466
0.00147855928924963	0.236129081894659
0.00143733828081125	0.236129081894661
0.00135889327668492	0.236129081894659
0.0013196625795383	0.236129081894661
0.00124500479291918	0.23612908189466
0.00120766830704625	0.236129081894661
0.00113661489600553	0.236129081894659
0.00110108116137329	0.236129081894661
0.00103345811610883	0.23612908189466
0.000999640091029199	0.236129081894668
0.000935281798531731	0.236129081894663
0.000903096642015076	0.236129081894711
0.000841845479857793	0.236129081894684
0.000811214348398225	0.236129081894971
0.000752920308554032	0.236129081894815
0.000723768167741362	0.236129081896592
0.000668288484364053	0.23612908189567
0.00064054392274172	0.236129081906829
0.000586831623916657	0.236129081923961
0.000563865385677749	0.236129082035568
0.000530984942506443	0.236129081676543
0.000483772236468123	0.236129082914172
0.000415145444645441	0.236129089024681
0.000469399636541733	0.236129080942695
0.000348321845084273	0.236129129527704
0.000410297991642577	0.236129082909263
0.000283816413509951	0.236129369359625
0.000346729937052917	0.23612911486775
0.000222000413262676	0.236130138181073
0.000283254544177086	0.236129339010848
0.000221804655797874	0.236130124519793
0.000162981376704688	0.236116684963466
0.000162915715161406	0.236117115562316
0.000106624096788203	0.235642090348706
0.000106603449542491	0.2356461171366
5.25760487300958e-05	0.224742686582561
0	0


==> tiks/datta1d/export-20201110T111307-6.tsv <==
0.00994907809677596	167.250601674227
0.00984724593630288	167.258016911706
0.01	167.249674602378
0.00968738524862276	167.284613633648
0.00974062477387574	167.273726658146
0.00951956190799785	167.332193079071
0.00957535543874698	167.314140961686
0.00934358030569807	167.403708565256
0.00940206593168134	167.3774855667
0.0091594471867683	167.502227449379
0.00922065593119707	167.466790510781
0.008967012435762	167.631067956188
0.00903092467604599	167.585343941332
0.00876894795485588	167.791287309991
0.00883482893355983	167.734886641897
0.00863602826941956	167.914506886078
0.00856956168092365	167.98085007826
0.00843664176310631	168.122973310628
0.00837017436282244	168.198767768752
0.0082372544450051	168.359785536983
0.00817078704472123	168.445026320302
0.00803786712690389	168.624931331762
0.00797139972662002	168.71961537751
0.00783847980880268	168.918403003864
0.00777201240851881	169.022528828614
0.00763909249070146	169.240198095047
0.00757262509041759	169.353766287429
0.00743970517260025	169.590320834905
0.00737323777231638	169.713334519558
0.00724031785449904	169.968783472503
0.00717385045421517	170.101248706238
0.00704093053639783	170.375607354754
0.00697446313611396	170.517533402303
0.00684154321829662	170.810823576178
0.00677507581801275	170.962222994469
0.00664215590019541	171.274472962933
0.00657568849991154	171.435361397469
0.0064427685820942	171.766605068748
0.00637630118181033	171.937000630519
0.00624338126399299	172.287275741537
0.00617691386370912	172.467197783391
0.00604399394589177	172.836542651348
0.0059775265456079	173.0260096922
0.00584460662779056	173.414457929419
0.00577813922750669	173.613484372675
0.00564521930968935	174.021056718126
0.00557875190940548	174.229647861214
0.00544583199158814	174.656339915778
0.00537936459130427	174.874484525332
0.00524644467348693	175.320248628521
0.00517997727320306	175.54790801978
0.00504705735538572	176.012626668099
0.00498058995510185	176.249718710732
0.0048476700372845	176.733165618172
0.00478120263700063	176.979541282268
0.00464828271918329	177.481324126402
0.00458181531889942	177.736732890267
0.00444889540108208	178.256208460356
0.00438242800079821	178.520246789037
0.00424950808298087	179.056393739031
0.004183040682697	179.328427298732
0.00405012076487966	179.879652320004
0.00398365336459579	180.158696477293
0.00385073344677845	180.72253322605
0.00378426604649458	181.007065480608
0.00365134612867724	181.579695662678
0.00358487872839337	181.867353530463
0.00345195881057602	182.442823105484
0.00338549141029215	182.729902330581
0.00325259463727118	183.298697029308
0.00318613519012565	183.579255874729
0.00305587263625554	184.115655604477
0.00299069593890256	184.375318532149
0.00286482411200195	184.851160753457
0.00280184178649241	185.07350017783
0.00268071678259928	185.457538275
0.00261988143455021	185.624006414949
0.00250403699014326	185.87054820042
0.00244575757990595	185.952168054255
0.00233524328901512	185.995435453561
0.00227977123998537	185.950475279668
0.00217433959700318	185.689976702752
0.00212154595491026	185.455367332676
0.0020210881118464	184.737354473869
0.00197084355650067	184.217956166913
0.00187522855094378	182.820265490114
0.00182740999971208	181.883857173529
0.00173641115582421	179.521255882641
0.00169090147099093	178.013812154281
0.00160429592710334	174.406414402573
0.00156098362773712	172.209372426165
0.00147855928924963	167.234100171039
0.00143733828081125	164.353424202826
0.00135889327668492	158.183451369369
0.0013196625795383	154.782931197846
0.00124500479291918	147.827240467924
0.00120766830704625	144.137550692617
0.00113661489600553	136.813488707033
0.00110108116137329	133.020099992907
0.00103345811610883	125.61535860389
0.000999640091029199	121.83109029511
0.000935281798531731	114.511232515653
0.000903096642015076	110.798176858733
0.000841845479857793	103.653286911052
0.000811214348398225	100.044777746451
0.000752920308554032	93.1227799124132
0.000723768167741362	89.6362413191835
0.000668288484364053	82.9615133210527
0.00064054392274172	79.6053646538292
0.000586831623916657	73.0778288398927
0.000563865385677749	70.2751531989737
0.000530984942506443	66.2517599724534
0.000483772236468123	60.4534677751502
0.000415145444645441	51.9845307735984
0.000469399636541733	58.6836023502881
0.000348321845084273	43.6965125307852
0.000410297991642577	51.3846135370431
0.000283816413509951	35.6610520310108
0.000346729937052917	43.4986008965505
0.000222000413262676	27.9313228729971
0.000283254544177086	35.5909169887921
0.000221804655797874	27.906801135121
0.000162981376704688	20.5267492806614
0.000162915715161406	20.5184984301625
0.000106624096788203	13.4353721125273
0.000106603449542491	13.4327699973624
5.25760487300958e-05	6.61805573036132
0	0


==> tiks/datta1d/export-20201110T111307-7.tsv <==
0.00994907809677596	354.726885824372
0.00984724593630288	354.727706880506
0.01	354.726783027779
0.00968738524862276	354.730642692296
0.00974062477387574	354.72944255108
0.00951956190799785	354.735857987058
0.00957535543874698	354.733884446003
0.00934358030569807	354.743607619886
0.00940206593168134	354.740777942291
0.0091594471867683	354.754104960991
0.00922065593119707	354.75035218116
0.008967012435762	354.767514369945
0.00903092467604599	354.762795978223
0.00876894795485588	354.783671551054
0.00883482893355983	354.778048468764
0.00863602826941956	354.795692605222
0.00856956168092365	354.802020274857
0.00843664176310631	354.815208634869
0.00837017436282244	354.822042854191
0.0082372544450051	354.836066955773
0.00817078704472123	354.84322427294
0.00803786712690389	354.857677921809
0.00797139972662002	354.864934211837
0.00783847980880268	354.8793216286
0.00777201240851881	354.88640355345
0.00763909249070146	354.900120082162
0.00757262509041759	354.906694145215
0.00743970517260025	354.919001242213
0.00737323777231638	354.924659558916
0.00724031785449904	354.934652160453
0.00717385045421517	354.938893825744
0.00704093053639783	354.945457425266
0.00697446313611396	354.947663897335
0.00684154321829662	354.949417537238
0.00677507581801275	354.948819775519
0.00664215590019541	354.944039478328
0.00657568849991154	354.939673548288
0.0064427685820942	354.92618816089
0.00637630118181033	354.916834447206
0.00624338126399299	354.89188192179
0.00617691386370912	354.875980636206
0.00604399394589177	354.836006528159
0.0059775265456079	354.811538277628
0.00584460662779056	354.751908148406
0.00577813922750669	354.716221921492
0.00564521930968935	354.630802621996
0.00557875190940548	354.580362815024
0.00544583199158814	354.460899225164
0.00537936459130427	354.390904856493
0.00524644467348693	354.226069067131
0.00517997727320306	354.129865655295
0.00504705735538572	353.903766567052
0.00498058995510185	353.77191176357
0.0048476700372845	353.461689102669
0.00478120263700063	353.280422596087
0.00464828271918329	352.852241227425
0.00458181531889942	352.600900482444
0.00444889540108208	352.003079644682
0.00438242800079821	351.649611542023
0.00424950808298087	350.800565130892
0.004183040682697	350.293598025573
0.00405012076487966	349.060593747507
0.00398365336459579	348.31560753293
0.00385073344677845	346.479025668672
0.00378426604649458	345.356228679401
0.00365134612867724	342.559231763287
0.00358487872839337	340.837801382128
0.00345195881057602	336.554484526028
0.00338549141029215	333.937475301905
0.00325259463727118	327.580534562856
0.00318613519012565	323.813693070986
0.00305587263625554	315.291962592168
0.00299069593890256	310.498818226789
0.00286482411200195	300.413225948893
0.00280184178649241	295.012704859588
0.00268071678259928	284.133541346584
0.00261988143455021	278.460431006665
0.00250403699014326	267.374334363137
0.00244575757990595	261.674692109291
0.00233524328901512	250.696661306671
0.00227977123998537	245.111513597463
0.00217433959700318	234.388028296418
0.00212154595491026	228.969907626008
0.0020210881118464	218.587207274113
0.00197084355650067	213.361099503231
0.00187522855094378	203.364333432219
0.00182740999971208	198.341056571247
0.00173641115582421	188.743775469829
0.00169090147099093	183.926370002853
0.00160429592710334	174.729826946657
0.00156098362773712	170.11694194603
0.00147855928924963	161.315808808076
0.00143733828081125	156.903558443962
0.00135889327668492	148.488687543288
0.0013196625795383	144.271711137122
0.00124500479291918	136.23174669818
0.00120766830704625	132.203840159294
0.00113661489600553	124.526187129639
0.00110108116137329	120.680688839522
0.00103345811610883	113.352115444489
0.000999640091029199	109.682149701609
0.000935281798531731	102.689169173861
0.000903096642015076	99.1878019795297
0.000841845479857793	92.5169201869772
0.000811214348398225	89.177261092653
0.000752920308554032	82.8151397761999
0.000723768167741362	79.6304092866529
0.000668288484364053	73.5639720604111
0.00064054392274172	70.5275446439724
0.000586831623916657	64.6441986779309
0.000563865385677749	62.1266313735472
0.000530984942506443	58.5202601928819
0.000483772236468123	53.3378353810762
0.000415145444645441	45.7964660908982
0.000469399636541733	51.7592469568484
0.000348321845084273	38.4439874395199
0.000410297991642577	45.263412320062
0.000283816413509951	31.3381649166955
0.000346729937052917	38.2687231392058
0.000222000413262676	24.5210780238797
0.000283254544177086	31.2762345056482
0.000221804655797874	24.4994782782467
0.000162981376704688	18.0057565966721
0.000162915715161406	17.9985042821898
0.000106624096788203	11.7784009031074
0.000106603449542491	11.7761178208824
5.25760487300958e-05	5.80192140154174
0	0


==> tiks/datta1d/export-20201110T111307-8.tsv <==
0.00994907809677596	437.899650857559
0.00984724593630288	437.897009014084
0.01	437.899980456278
0.00968738524862276	437.887490653748
0.00974062477387574	437.891394312504
0.00951956190799785	437.870291211591
0.00957535543874698	437.87684125644
0.00934358030569807	437.844018779546
0.00940206593168134	437.8537084845
0.0091594471867683	437.806982464523
0.00922065593119707	437.820413773729
0.008967012435762	437.757030139978
0.00903092467604599	437.774950970057
0.00876894795485588	437.692423944905
0.00883482893355983	437.715478525553
0.00863602826941956	437.640773236998
0.00856956168092365	437.612256702954
0.00843664176310631	437.549356376631
0.00837017436282244	437.514823075661
0.0082372544450051	437.438978322114
0.00817078704472123	437.397478107632
0.00803786712690389	437.306548883489
0.00797139972662002	437.256881874452
0.00783847980880268	437.148163752866
0.00777201240851881	437.088811289347
0.00763909249070146	436.958872191504
0.00757262509041759	436.887901330947
0.00743970517260025	436.732355344198
0.00737323777231638	436.647285727865
0.00724031785449904	436.460475378937
0.00717385045421517	436.358090843131
0.00704093053639783	436.132633551795
0.00697446313611396	436.00871098958
0.00684154321829662	435.734839934657
0.00677507581801275	435.583751690498
0.00664215590019541	435.248339031284
0.00657568849991154	435.062457998886
0.0064427685820942	434.647537249225
0.00637630118181033	434.41632801177
0.00624338126399299	433.896811908655
0.00617691386370912	433.605413739712
0.00604399394589177	432.945502127446
0.0059775265456079	432.572481544745
0.00584460662779056	431.719931673178
0.00577813922750669	431.233686770878
0.00564521930968935	430.110676686062
0.00557875190940548	429.463746083825
0.00544583199158814	427.952747426794
0.00537936459130427	427.073284019565
0.00524644467348693	424.99735523859
0.00517997727320306	423.7783302354
0.00504705735538572	420.881260453329
0.00498058995510185	419.173382188497
0.0048476700372845	415.123105888523
0.00478120263700063	412.750160928797
0.00464828271918329	407.215325182291
0.00458181531889942	404.039016310543
0.00444889540108208	396.862542053635
0.00438242800079821	392.878163016271
0.00424950808298087	384.212611198212
0.004183040682697	379.565868647871
0.00405012076487966	369.774577057829
0.00398365336459579	364.660794145323
0.00385073344677845	354.102710758563
0.00378426604649458	348.678302232833
0.00365134612867724	337.609851409325
0.00358487872839337	331.977405343843
0.00345195881057602	320.562023764533
0.00338549141029215	314.785674442945
0.00325259463727118	303.127779113577
0.00318613519012565	297.248518022027
0.00305587263625554	285.64669095963
0.00299069593890256	279.805780874394
0.00286482411200195	268.468266069466
0.00280184178649241	262.7687708582
0.00268071678259928	251.764524790184
0.00261988143455021	246.217296187093
0.00250403699014326	235.62072240445
0.00244575757990595	230.273944119842
0.00233524328901512	220.108585364086
0.00227977123998537	214.993614583095
0.00217433959700318	205.250717550559
0.00212154595491026	200.361944093385
0.0020210881118464	191.041971181059
0.00197084355650067	186.37219722834
0.00187522855094378	177.471182510494
0.00182740999971208	173.012696093848
0.00173641115582421	164.516020322619
0.00169090147099093	160.260864804597
0.00160429592710334	152.152925200546
0.00156098362773712	148.093079534544
0.00147855928924963	140.358270675184
0.00143733828081125	136.485766848832
0.00135889327668492	129.108664393752
0.0013196625795383	125.415662867119
0.00124500479291918	118.3811475254
0.00120766830704625	114.859988401555
0.00113661489600553	108.153324341588
0.00110108116137329	104.796559349844
0.00103345811610883	98.4034453682014
0.000999640091029199	95.2038584635833
0.000935281798531731	89.1104582596207
0.000903096642015076	86.0610772727876
0.000841845479857793	80.2540369088395
0.000811214348398225	77.3481397593802
0.000752920308554032	71.8145965084423
0.000723768167741362	69.0457137469042
0.000668288484364053	63.7732966798408
0.00064054392274172	61.1352101910495
0.000586831623916657	56.0253316590761
0.000563865385677749	53.8393949282899
0.000530984942506443	50.708733026784
0.000483772236468123	46.2112314942676
0.000415145444645441	39.6692348907145
0.000469399636541733	44.8415773663284
0.000348321845084273	33.2940296984598
0.000410297991642577	39.2069381942263
0.000283816413509951	27.1353247810437
0.000346729937052917	33.1420955125502
0.000222000413262676	21.2292003800233
0.000283254544177086	27.0816600139011
0.000221804655797874	21.2104905378268
0.000162981376704688	15.5865694390343
0.000162915715161406	15.580289619645
0.000106624096788203	10.1951432234598
0.000106603449542491	10.1931669370448
5.25760487300958e-05	5.02245112294535
0	0


==> tiks/datta1d/export-20201110T111307-9.tsv <==
0.01	0
0.00947368421052632	0
0.00894736842105263	0
0.00842105263157895	0
0.00789473684210526	0
0.00736842105263158	0
0.0068421052631579	0
0.00631578947368421	0
0.00578947368421053	0
0.00526315789473684	0
0.00473684210526316	0
0.00421052631578947	0
0.00368421052631579	0
0.00315789473684211	0
0.00263157894736842	0
0.00210526315789474	0
0.00157894736842105	0
0.00105263157894737	0
0.000526315789473685	0
0	0


==> tiks/datta1d/lowm-verif-noconv-Mdb-1.tsv <==
0	1.06070100894073
91.7948717948718	1.04757116051691
183.589743589744	1.03251147341834
275.384615384615	1.01696475416706
367.179487179487	1.00020185804596
458.974358974359	0.984387676798905
550.769230769231	0.967080849539081
642.564102564102	0.948087680157743
734.358974358974	0.932955018249681
826.153846153846	0.914056712968665
917.948717948718	0.896012740862944
1009.74358974359	0.88145419113064
1101.53846153846	0.863250823676414
1193.33333333333	0.845197965188319
1285.1282051282	0.830647687270813
1376.92307692308	0.811766135331567
1468.71794871795	0.799021961887311
1560.51282051282	0.782421265504432
1652.30769230769	0.769244792851074
1744.10256410256	0.75045283816078
1835.89743589744	0.736506800073283
1927.69230769231	0.724835603378563
2019.48717948718	0.710789070056943
2111.28205128205	0.695105978197964
2203.07692307692	0.681643087460397
2294.87179487179	0.666505042787847
2386.66666666667	0.655404911206455
2478.46153846154	0.642274308391847
2570.25641025641	0.626671963838499
2662.05128205128	0.613439105488646
2753.84615384615	0.59877010291366
2845.64102564102	0.585254813530243
2937.4358974359	0.576118035718654
3029.23076923077	0.558759471563354
3121.02564102564	0.547812748665406
3212.82051282051	0.534385540266044
3304.61538461538	0.523589333881257
3396.41025641026	0.508898790399156
3488.20512820513	0.499012033926497
3580	0.486372349015555


==> tiks/datta1d/lowm-verif-noconv-Mdb-2.tsv <==
0	1.05709113797335
17.9899497487437	1.05606736555681
35.9798994974874	1.0546445800453
53.9698492462311	1.05294719076936
71.9597989949749	1.05103807174705
89.9497487437186	1.04895629715818
107.939698492462	1.04672944038544
125.929648241206	1.04437795770363
143.91959798995	1.04191739802665
161.909547738693	1.03935977056464
179.899497487437	1.0367145127863
197.889447236181	1.03398921700711
215.879396984925	1.03119018537553
233.869346733668	1.02832285530042
251.859296482412	1.02539213750464
269.849246231156	1.02240264732061
287.839195979899	1.01935889624076
305.829145728643	1.01626539879349
323.819095477387	1.01312697479765
341.809045226131	1.00994892920381
359.798994974874	1.00673661012067
377.788944723618	1.00349532543631
395.778894472362	1.00023021667182
413.768844221105	0.996946382339012
431.758793969849	0.993648795725631
449.748743718593	0.990340903308964
467.738693467337	0.987025131689549
485.72864321608	0.98370388089405
503.718592964824	0.980379019164939
521.708542713568	0.977051556947247
539.698492462311	0.973722426833742
557.688442211055	0.970392502586
575.678391959799	0.967062410504311
593.668341708543	0.963732711834662
611.658291457286	0.960403959851388
629.64824120603	0.957076608607706
647.638190954774	0.953751044887059
665.628140703517	0.950427653716001
683.618090452261	0.947106786574884
701.608040201005	0.943788740014467
719.597989949749	0.940473805500138
737.587939698492	0.937162265051382
755.577889447236	0.933854360283468
773.56783919598	0.930550322010651
791.557788944723	0.927250379301841
809.547738693467	0.923954739045945
827.537688442211	0.9206635928695
845.527638190955	0.917377131964894
863.517587939698	0.91409553778927
881.507537688442	0.91081897561768
899.497487437186	0.907547609197157
917.487437185929	0.904281599142687
935.477386934673	0.901021092445462
953.467336683417	0.897766232393288
971.45728643216	0.89451716156782
989.447236180904	0.891274013387207
1007.43718592965	0.888036914869933
1025.42713567839	0.884805992839058
1043.41708542714	0.881581369191115
1061.40703517588	0.878363157509497
1079.39698492462	0.875151470577051
1097.38693467337	0.871946419244366
1115.37688442211	0.868748105814783
1133.36683417085	0.865556630229081
1151.3567839196	0.862372091918878
1169.34673366834	0.859194583567927
1187.33668341709	0.856024193077102
1205.32663316583	0.852861008195161
1223.31658291457	0.849705112622407
1241.30653266332	0.846556583123907
1259.29648241206	0.84341549578371
1277.2864321608	0.840281925001773
1295.27638190955	0.837155937602364
1313.26633165829	0.834037598280502
1331.25628140703	0.830926971279557
1349.24623115578	0.827824114729205
1367.23618090452	0.824729082361211
1385.22613065327	0.821641927767066
1403.21608040201	0.818562700889494
1421.20603015075	0.815491445325527
1439.1959798995	0.81242820403686
1457.18592964824	0.809373018502186
1475.17587939698	0.806325923415991
1493.16582914573	0.803286951533918
1511.15577889447	0.800256135227762
1529.14572864322	0.797233501561672
1547.13567839196	0.794219073724928
1565.1256281407	0.791212874783796
1583.11557788945	0.788214924752028
1601.10552763819	0.785225238253696
1619.09547738693	0.782243829362733
1637.08542713568	0.779270710962413
1655.07537688442	0.776305890396732
1673.06532663317	0.773349373400065
1691.05527638191	0.770401165412277
1709.04522613065	0.767461267712921
1727.0351758794	0.764529678499173
1745.02512562814	0.761606395870658
1763.01507537688	0.758691415633418
1781.00502512563	0.755784729481958
1798.99497487437	0.752886328682978
1816.98492462311	0.749996203647661
1834.97487437186	0.747114340739499
1852.9648241206	0.744240725126083
1870.95477386935	0.741375341773371
1888.94472361809	0.738518172737157
1906.93467336683	0.735669197885103
1924.92462311558	0.732828397015688
1942.91457286432	0.729995748396382
1960.90452261306	0.727171227508105
1978.89447236181	0.724354809536248
1996.88442211055	0.721546469123154
2014.8743718593	0.718746178298166
2032.86432160804	0.71595390830569
2050.85427135678	0.713169630269417
2068.84422110553	0.710393313532779
2086.83417085427	0.7076249260808
2104.82412060301	0.704864435855588
2122.81407035176	0.702111809917756
2140.8040201005	0.699367013698924
2158.79396984925	0.696630012454636
2176.78391959799	0.69390077114995
2194.77386934673	0.691179253328399
2212.76381909548	0.688465422099362
2230.75376884422	0.685759240513379
2248.74371859296	0.683060670734414
2266.73366834171	0.68036967423991
2284.72361809045	0.677686212485784
2302.7135678392	0.675010246538112
2320.70351758794	0.672341736731481
2338.69346733668	0.669680643319902
2356.68341708543	0.667026926449633
2374.67336683417	0.664380545730634
2392.66331658291	0.661741460606341
2410.65326633166	0.659109630504016
2428.6432160804	0.656485014602056
2446.63316582915	0.653867571883296
2464.62311557789	0.651257261324841
2482.61306532663	0.648654041850893
2500.60301507538	0.646057872284864
2518.59296482412	0.643468711438852
2536.58291457286	0.640886518137059
2554.57286432161	0.638311251264939
2572.56281407035	0.635742869727286
2590.55276381909	0.633181332439361
2608.54271356784	0.630626598481551
2626.53266331658	0.628078627065923
2644.52261306533	0.625537377409513
2662.51256281407	0.623002808885769
2680.50251256281	0.620474881170753
2698.49246231156	0.617953553975131
2716.4824120603	0.615438787092547
2734.47236180904	0.612930540743845
2752.46231155779	0.610428775286967
2770.45226130653	0.607933451105111
2788.44221105528	0.605444528988348
2806.43216080402	0.602961970055986
2824.42211055276	0.600485735438938
2842.41206030151	0.59801578653984
2860.40201005025	0.595552085295173
2878.39195979899	0.593094593703616
2896.38190954774	0.590643273883091
2914.37185929648	0.588198088575959
2932.36180904523	0.585759000728294
2950.35175879397	0.583325973318201
2968.34170854271	0.580898969851143
2986.33165829146	0.578477954265613
3004.3216080402	0.57606289051535
3022.31155778894	0.573653742877392
3040.30150753769	0.571250476273798
3058.29145728643	0.568853055703182
3076.28140703518	0.566461446297037
3094.27135678392	0.564075613894628
3112.26130653266	0.561695524569938
3130.25125628141	0.559321144430754
3148.24120603015	0.556952440153856
3166.23115577889	0.554589378890135
3184.22110552764	0.55223192780732
3202.21105527638	0.549880054407873
3220.20100502513	0.547533726872462
3238.19095477387	0.545192913463747
3256.18090452261	0.542857582577418
3274.17085427136	0.540527703329924
3292.1608040201	0.53820324508068
3310.15075376884	0.535884177221672
3328.14070351759	0.533570469705322
3346.13065326633	0.531262092957918
3364.12060301507	0.52895901742285
3382.11055276382	0.52666121387258
3400.10050251256	0.524368653756687
3418.09045226131	0.522081308608129
3436.08040201005	0.519799150076678
3454.07035175879	0.517522150455919
3472.06030150754	0.515250282260034
3490.05025125628	0.51298351804123
3508.04020100502	0.510721831021942
3526.03015075377	0.508465194999649
3544.02010050251	0.506213583790477
3562.01005025126	0.503966971210556
3580	0.501725331076014


==> tiks/datta1d/lowm-verif-noconv-Sl-1.tsv <==
0.01	0.51111924127813
0.00947368421052632	0.51111924127813
0.00894736842105263	0.510433175182446
0.00842105263157895	0.510432944364691
0.00789473684210526	0.509208038623415
0.00736842105263158	0.507862028748984
0.0068421052631579	0.505775388367259
0.00631578947368421	0.502143472941159
0.00578947368421053	0.499396876717194
0.00526315789473684	0.491597923111685
0.00473684210526316	0.481747014588841
0.00421052631578947	0.468348633420798
0.00368421052631579	0.447727949059389
0.00315789473684211	0.416978772638519
0.00263157894736842	0.370147577243524
0.00210526315789474	0.290140748713803
0.00157894736842105	0.168573243148461
0.00105263157894737	0.0854314499108985
0.000526315789473685	0.0557987346187809
0	0.0399633500730891


==> tiks/datta1d/lowm-verif-noconv-Sl-2.tsv <==
0.01	0.497877724829207
0.00947368421052632	0.497674492351043
0.00894736842105263	0.495783026231358
0.00842105263157895	0.492075508120019
0.00789473684210526	0.486701898474012
0.00736842105263158	0.478964422167465
0.0068421052631579	0.468214393983982
0.00631578947368421	0.453723203997761
0.00578947368421053	0.434729657390288
0.00526315789473684	0.408522716253865
0.00473684210526316	0.371703420471881
0.00421052631578947	0.316973822106311
0.00368421052631579	0.236090227133798
0.00315789473684211	0.144650887901896
0.00263157894736842	0.0903018295757822
0.00210526315789474	0.0637820240330258
0.00157894736842105	0.0497304702826159
0.00105263157894737	0.0414672847143216
0.000526315789473685	0.0333464610216911
0	0.0304155969082738


==> tiks/datta1d/lowm-verif-noconv-Sl-3.tsv <==
0.01	0.453935131869321
0.00947368421052632	0.453356079031393
0.00894736842105263	0.449518295202305
0.00842105263157895	0.44090758949959
0.00789473684210526	0.429437770849751
0.00736842105263158	0.413180505393883
0.0068421052631579	0.390157984396797
0.00631578947368421	0.357492636451805
0.00578947368421053	0.31224619185355
0.00526315789473684	0.248310889226872
0.00473684210526316	0.171489348611421
0.00421052631578947	0.11129658129006
0.00368421052631579	0.0783423133151996
0.00315789473684211	0.0610615089771529
0.00263157894736842	0.0500800135659826
0.00210526315789474	0.0427609067656181
0.00157894736842105	0.0375815862381086
0.00105263157894737	0.0332021831235421
0.000526315789473685	0.0309862742830425
0	0.0281287099226892


==> tiks/datta1d/lowm-verif-noconv-Sl-4.tsv <==
0.01	0.515073332813857
0.00994974874371859	0.515072535887079
0.00989949748743719	0.515070138020917
0.00984924623115578	0.515066138970825
0.00979899497487437	0.515060530874295
0.00974874371859297	0.515053284632373
0.00969849246231156	0.515044401606496
0.00964824120603015	0.515033866078205
0.00959798994974874	0.515021618080998
0.00954773869346734	0.515007656284987
0.00949748743718593	0.514991969720444
0.00944723618090452	0.514974472856126
0.00939698492462312	0.514955132087057
0.00934673366834171	0.514933950403522
0.0092964824120603	0.514910864236162
0.00924623115577889	0.514885753133931
0.00919597989949749	0.514858624208323
0.00914572864321608	0.514829458894127
0.00909547738693467	0.514798119673116
0.00904522613065327	0.514764502252169
0.00899497487437186	0.51472862715835
0.00894472361809045	0.514690447354698
0.00889447236180905	0.514649762371973
0.00884422110552764	0.514606483748114
0.00879396984924623	0.514560636299867
0.00874371859296482	0.514512145836648
0.00869346733668342	0.514460762313439
0.00864321608040201	0.514406398142626
0.0085929648241206	0.514349081243873
0.0085427135678392	0.514288713867817
0.00849246231155779	0.514224998150253
0.00844221105527638	0.51415784335245
0.00839195979899498	0.514087280021997
0.00834170854271357	0.514013185961681
0.00829145728643216	0.513935213146804
0.00824120603015075	0.513853269557802
0.00819095477386935	0.513767387664119
0.00814070351758794	0.513677417723398
0.00809045226130653	0.513582959116725
0.00804020100502513	0.513483920770443
0.00798994974874372	0.51338033615536
0.00793969849246231	0.513272024533092
0.00788944723618091	0.513158530111857
0.0078391959798995	0.51303976493939
0.00778894472361809	0.51291576240463
0.00773869346733668	0.512786306875484
0.00768844221105528	0.51265088465085
0.00763819095477387	0.51250941301173
0.00758793969849246	0.512361923999102
0.00753768844221105	0.512208162658896
0.00748743718592965	0.512047554436868
0.00743718592964824	0.511880023896077
0.00738693467336683	0.511705600268093
0.00733668341708543	0.511523984211829
0.00728643216080402	0.511334537039795
0.00723618090452261	0.511137192650472
0.00718592964824121	0.510931975774175
0.0071356783919598	0.510718536821383
0.00708542713567839	0.510496169241581
0.00703517587939699	0.51026481836699
0.00698492462311558	0.510024502459603
0.00693467336683417	0.509774814825725
0.00688442211055276	0.509514976741271
0.00683417085427136	0.5092449471495
0.00678391959798995	0.508964735547807
0.00673366834170854	0.508673870029689
0.00668341708542714	0.508371494643187
0.00663316582914573	0.508057584241947
0.00658291457286432	0.5077321368615
0.00653266331658291	0.507394605681178
0.00648241206030151	0.507044051522404
0.0064321608040201	0.506680467625408
0.00638190954773869	0.506303837369719
0.00633165829145729	0.505913527277898
0.00628140703517588	0.505508507755665
0.00623115577889447	0.505088793152506
0.00618090452261306	0.504654348372442
0.00613065326633166	0.504204438902323
0.00608040201005025	0.503737936051702
0.00603015075376884	0.50325487833671
0.00597989949748744	0.50275520756825
0.00592964824120603	0.502238070387426
0.00587939698492462	0.50170222846634
0.00582914572864322	0.501147747991449
0.00577889447236181	0.500574542031852
0.0057286432160804	0.499981616071563
0.005678391959799	0.499367609287513
0.00562814070351759	0.498732619627304
0.00557788944723618	0.498076524420754
0.00552763819095477	0.49739815973335
0.00547738693467337	0.496696026500544
0.00542713567839196	0.495970259288155
0.00537688442211055	0.495220690862166
0.00532663316582915	0.494445951804588
0.00527638190954774	0.493644385318368
0.00522613065326633	0.492816168481728
0.00517587939698493	0.49196107817584
0.00512562814070352	0.491077493091912
0.00507537688442211	0.49016357431829
0.0050251256281407	0.489219548745076
0.0049748743718593	0.488245122647957
0.00492462311557789	0.487238362403002
0.00487437185929648	0.486197216302594
0.00482412060301508	0.485121970206952
0.00477386934673367	0.484012240382106
0.00472361809045226	0.482865701218849
0.00467336683417085	0.481680049340193
0.00462311557788945	0.480455641203913
0.00457286432160804	0.47919197712627
0.00452261306532663	0.477886233044246
0.00447236180904523	0.476535804254724
0.00442211055276382	0.475141132746109
0.00437185929648241	0.473701567691302
0.00432160804020101	0.472213642209671
0.0042713567839196	0.470674386231251
0.00422110552763819	0.469084346678059
0.00417085427135678	0.467442673070315
0.00412060301507538	0.465745056852411
0.00407035175879397	0.463988079092821
0.00402010050251256	0.462172417167814
0.00396984924623116	0.460296952915734
0.00391959798994975	0.458356257474627
0.00386934673366834	0.456346352888239
0.00381909547738694	0.454268080998846
0.00376884422110553	0.452119958701452
0.00371859296482412	0.449895039247426
0.00366834170854271	0.447588638503976
0.00361809045226131	0.445201808767266
0.0035678391959799	0.442732559849096
0.00351758793969849	0.440171849012097
0.00346733668341709	0.437514087004551
0.00341708542713568	0.434760600206325
0.00336683417085427	0.431908676665893
0.00331658291457286	0.42894632466322
0.00326633165829146	0.425866770774947
0.00321608040201005	0.422671753037399
0.00316582914572864	0.419357300269761
0.00311557788944724	0.415907293147445
0.00306532663316583	0.412313880986718
0.00301507537688442	0.408579157972181
0.00296482412060302	0.404696498065108
0.00291457286432161	0.40064341928244
0.0028643216080402	0.396413228249353
0.00281407035175879	0.39200750070546
0.00276381909547739	0.38741275269431
0.00271356783919598	0.382599215761681
0.00266331658291457	0.37756571783556
0.00261306532663317	0.37230939536697
0.00256281407035176	0.366800243026025
0.00251256281407035	0.361011413530958
0.00246231155778895	0.354946885804874
0.00241206030150754	0.34858642638802
0.00236180904522613	0.341881594654555
0.00231155778894472	0.334829284236339
0.00226130653266332	0.327418200358986
0.00221105527638191	0.319593665222873
0.0021608040201005	0.311337564796287
0.00211055276381909	0.302643999577111
0.00206030150753769	0.293461741937346
0.00201005025125628	0.28377170043441
0.00195979899497487	0.273567217666691
0.00190954773869347	0.262823704612039
0.00185929648241206	0.251553639932107
0.00180904522613065	0.239747144668152
0.00175879396984925	0.227493749617141
0.00170854271356784	0.214847197908876
0.00165829145728643	0.201861784708516
0.00160804020100502	0.188844350076413
0.00155778894472362	0.175830280823276
0.00150753768844221	0.163142018589648
0.0014572864321608	0.151022192916748
0.0014070351758794	0.139605436135308
0.00135678391959799	0.129131948867176
0.00130653266331658	0.119626618902762
0.00125628140703518	0.111117431788504
0.00120603015075377	0.103562118599606
0.00115577889447236	0.0968684389056957
0.00110552763819096	0.0909385303629089
0.00105527638190955	0.085680132541392
0.00100502512562814	0.0809933359530873
0.000954773869346734	0.0768074092098836
0.000904522613065327	0.0730476083948208
0.00085427135678392	0.0696576716740511
0.000804020100502512	0.0665901031368633
0.000753768844221105	0.0637975001929814
0.000703517587939698	0.0612521330225033
0.000653266331658291	0.0589163311626784
0.000603015075376884	0.0567694334602878
0.000552763819095477	0.0547886403619864
0.00050251256281407	0.0529528689806402
0.000452261306532663	0.0512490404507584
0.000402010050251256	0.049661634540732
0.000351758793969851	0.0481782869621302
0.000301507537688444	0.0467890750440199
0.000251256281407035	0.0454846952103046
0.000201005025125628	0.044256817141289
0.000150753768844221	0.0430982467095027
0.000100502512562814	0.0420028716124417
5.0251256281407e-05	0.0409601242793647
0	0.0396935369782253


==> tiks/datta1d/lowm-verif-noconv-Sl-5.tsv <==
0.01	0.502844269289067
0.00994974874371859	0.502837626131038
0.00989949748743719	0.502817685004695
0.00984924623115578	0.502784445510572
0.00979899497487437	0.502737894601171
0.00974874371859297	0.502677984249483
0.00969849246231156	0.502604716706059
0.00964824120603015	0.502518065918741
0.00959798994974874	0.502417932617583
0.00954773869346734	0.502304314602052
0.00949748743718593	0.502177193688122
0.00944723618090452	0.502036427712284
0.00939698492462312	0.501881960793432
0.00934673366834171	0.501713797903429
0.0092964824120603	0.50153183303006
0.00924623115577889	0.501335864609088
0.00919597989949749	0.50112590451373
0.00914572864321608	0.500901921794533
0.00909547738693467	0.500663684924995
0.00904522613065327	0.500411017751314
0.00899497487437186	0.500143954842272
0.00894472361809045	0.499862417142706
0.00889447236180905	0.499566063093336
0.00884422110552764	0.499254741440192
0.00879396984924623	0.498928494402914
0.00874371859296482	0.49858719595754
0.00869346733668342	0.498230413881976
0.00864321608040201	0.49785799609111
0.0085929648241206	0.497469990721147
0.0085427135678392	0.497066229456095
0.00849246231155779	0.496646188437667
0.00844221105527638	0.49620970721595
0.00839195979899498	0.495756839319042
0.00834170854271357	0.495287370765437
0.00829145728643216	0.494800676793758
0.00824120603015075	0.494296591197225
0.00819095477386935	0.49377517196929
0.00814070351758794	0.493236151550313
0.00809045226130653	0.492678793293851
0.00804020100502513	0.492102928594821
0.00798994974874372	0.491508618580526
0.00793969849246231	0.490895532537953
0.00788944723618091	0.490262808824767
0.0078391959798995	0.489610279936283
0.00778894472361809	0.488938008431573
0.00773869346733668	0.488245588691295
0.00768844221105528	0.487532018395995
0.00763819095477387	0.486797134845024
0.00758793969849246	0.48604099984753
0.00753768844221105	0.485263118333609
0.00748743718592965	0.484462328448352
0.00743718592964824	0.483638476307806
0.00738693467336683	0.482791620185957
0.00733668341708543	0.481921157419605
0.00728643216080402	0.481025743677051
0.00723618090452261	0.480105238479934
0.00718592964824121	0.479159692970375
0.0071356783919598	0.478188374024061
0.00708542713567839	0.477189726732193
0.00703517587939699	0.476163629450004
0.00698492462311558	0.475110121495031
0.00693467336683417	0.474028310178171
0.00688442211055276	0.472916395378305
0.00683417085427136	0.471774280861031
0.00678391959798995	0.470601987946347
0.00673366834170854	0.469398426969007
0.00668341708542714	0.468161509622313
0.00663316582914573	0.466891173217182
0.00658291457286432	0.465587412885742
0.00653266331658291	0.464248893392929
0.00648241206030151	0.462873184557606
0.0064321608040201	0.461460267477838
0.00638190954773869	0.460010100131937
0.00633165829145729	0.458521037905923
0.00628140703517588	0.456990241190837
0.00623115577889447	0.455417747964349
0.00618090452261306	0.453803464227129
0.00613065326633166	0.452145351242756
0.00608040201005025	0.450440074382085
0.00603015075376884	0.44868774546327
0.00597989949748744	0.44688819826284
0.00592964824120603	0.445038886057878
0.00587939698492462	0.443135870063837
0.00582914572864322	0.441179358171362
0.00577889447236181	0.439169083966803
0.0057286432160804	0.437101837961128
0.005678391959799	0.434972937407447
0.00562814070351759	0.432782715712237
0.00557788944723618	0.430530767143907
0.00552763819095477	0.428213006767801
0.00547738693467337	0.425823828532384
0.00542713567839196	0.423363730701606
0.00537688442211055	0.420832112465272
0.00532663316582915	0.418223719252204
0.00527638190954774	0.415531792357969
0.00522613065326633	0.412757048018362
0.00517587939698493	0.409898609173682
0.00512562814070352	0.4069496440099
0.00507537688442211	0.403901952791703
0.0050251256281407	0.400756541952004
0.0049748743718593	0.397512137191445
0.00492462311557789	0.394159769352302
0.00487437185929648	0.3906894530665
0.00482412060301508	0.387102583034926
0.00477386934673367	0.383397301669102
0.00472361809045226	0.379561758815699
0.00467336683417085	0.375583826142177
0.00462311557788945	0.371465417959778
0.00457286432160804	0.367203795029552
0.00452261306532663	0.362783337199007
0.00447236180904523	0.358189568902953
0.00442211055276382	0.353425092648697
0.00437185929648241	0.348485783149718
0.00432160804020101	0.343351533795537
0.0042713567839196	0.338005978727362
0.00422110552763819	0.332452597367859
0.00417085427135678	0.326684985509875
0.00412060301507538	0.320679261488714
0.00407035175879397	0.314419691169774
0.00402010050251256	0.307910719930809
0.00396984924623116	0.301142147745897
0.00391959798994975	0.294092444300962
0.00386934673366834	0.286754523183374
0.00381909547738694	0.279133155012372
0.00376884422110553	0.271212925604455
0.00371859296482412	0.262996136161344
0.00366834170854271	0.254503847019331
0.00361809045226131	0.245737012725212
0.0035678391959799	0.236681574212886
0.00351758793969849	0.227411985282427
0.00346733668341709	0.218006087091396
0.00341708542713568	0.208447613974224
0.00336683417085427	0.198763289832571
0.00331658291457286	0.189134722621429
0.00326633165829146	0.179680090456463
0.00321608040201005	0.170358333970139
0.00316582914572864	0.16127919988213
0.00311557788944724	0.152615102451813
0.00306532663316583	0.144409284442573
0.00301507537688442	0.136638738694475
0.00296482412060302	0.129393243551837
0.00291457286432161	0.122669941234597
0.0028643216080402	0.116442012252447
0.00281407035175879	0.110713289208086
0.00276381909547739	0.105464833898272
0.00271356783919598	0.100613090269264
0.00266331658291457	0.0961546529091183
0.00261306532663317	0.0920792872480033
0.00256281407035176	0.0883189128185245
0.00251256281407035	0.0848337463194884
0.00246231155778895	0.0816309927738226
0.00241206030150754	0.0786731615713343
0.00236180904522613	0.0759154066562793
0.00231155778894472	0.0733565875120405
0.00226130653266332	0.0709844958339488
0.00221105527638191	0.0687630270396384
0.0021608040201005	0.0666850440755913
0.00211055276381909	0.0647470744759579
0.00206030150753769	0.0629241003558509
0.00201005025125628	0.0612085740779768
0.00195979899497487	0.0595985648966571
0.00190954773869347	0.0580768077737992
0.00185929648241206	0.0566382407850312
0.00180904522613065	0.0552801959041737
0.00175879396984925	0.0539904611281762
0.00170854271356784	0.052766973099069
0.00165829145728643	0.0516053006567323
0.00160804020100502	0.0504977116891121
0.00155778894472362	0.0494437034152267
0.00150753768844221	0.0484372771808826
0.0014572864321608	0.0474754056285572
0.0014070351758794	0.046556113159373
0.00135678391959799	0.0456747336979302
0.00130653266331658	0.0448305758775974
0.00125628140703518	0.0440197122351696
0.00120603015075377	0.043240996621989
0.00115577889447236	0.0424918564404336
0.00110552763819096	0.0417706551141289
0.00105527638190955	0.0410756746711844
0.00100502512562814	0.0404052389531821
0.000954773869346734	0.0397579930674826
0.000904522613065327	0.0391324958230497
0.00085427135678392	0.0385274912271817
0.000804020100502512	0.0379418780311512
0.000753768844221105	0.0373743857562523
0.000703517587939698	0.0368242239938942
0.000653266331658291	0.0362901875461773
0.000603015075376884	0.0357715345971527
0.000552763819095477	0.0352673956953597
0.00050251256281407	0.0347768701469564
0.000452261306532663	0.0342993413601505
0.000402010050251256	0.0338340297773699
0.000351758793969851	0.0333802427249941
0.000301507537688444	0.0329373797530719
0.000251256281407035	0.0325048341817204
0.000201005025125628	0.0320820177378141
0.000150753768844221	0.0316684231105132
0.000100502512562814	0.0312637776283399
5.0251256281407e-05	0.0308639025678764
0	0.0303102778395997


==> tiks/datta1d/lowm-verif-noconv-Sl-6.tsv <==
0.01	0.45921601171942
0.00994974874371859	0.45920330024858
0.00989949748743719	0.459165141631609
0.00984924623115578	0.459101535044107
0.00979899497487437	0.45901245311301
0.00974874371859297	0.458897795643788
0.00969849246231156	0.458757567336033
0.00964824120603015	0.458591713595108
0.00959798994974874	0.458400026500281
0.00954773869346734	0.458182501436502
0.00949748743718593	0.457939100292616
0.00944723618090452	0.457669523703345
0.00939698492462312	0.457373653895716
0.00934673366834171	0.457051501346182
0.0092964824120603	0.456702841852567
0.00924623115577889	0.456327247014992
0.00919597989949749	0.45592474198949
0.00914572864321608	0.455495261342282
0.00909547738693467	0.455038309048991
0.00904522613065327	0.454553506099228
0.00899497487437186	0.454040926603203
0.00894472361809045	0.453500401482554
0.00889447236180905	0.452931187517964
0.00884422110552764	0.452332954133335
0.00879396984924623	0.451705793082432
0.00874371859296482	0.451049430883781
0.00869346733668342	0.450362909738403
0.00864321608040201	0.449645890830557
0.0085929648241206	0.448898480597006
0.0085427135678392	0.448120307191364
0.00849246231155779	0.447310184914226
0.00844221105527638	0.446467748383347
0.00839195979899498	0.445593118397708
0.00834170854271357	0.444685812036175
0.00829145728643216	0.443744380428389
0.00824120603015075	0.442768435577298
0.00819095477386935	0.441758111452906
0.00814070351758794	0.440712789094374
0.00809045226130653	0.439630712607841
0.00804020100502513	0.438511477293658
0.00798994974874372	0.437355228142539
0.00793969849246231	0.43616117823137
0.00788944723618091	0.434927209986823
0.0078391959798995	0.433652908766682
0.00778894472361809	0.432338427406936
0.00773869346733668	0.430982769695384
0.00768844221105528	0.429583388217294
0.00763819095477387	0.428139866396114
0.00758793969849246	0.426652360260357
0.00753768844221105	0.425119610380644
0.00748743718592965	0.423538554347871
0.00743718592964824	0.421908783495136
0.00738693467336683	0.420230450319862
0.00733668341708543	0.418501961291583
0.00728643216080402	0.416719632288712
0.00723618090452261	0.4148830753984
0.00718592964824121	0.412992429826273
0.0071356783919598	0.411045674041335
0.00708542713567839	0.409038368932477
0.00703517587939699	0.406970164579999
0.00698492462311558	0.404841172682693
0.00693467336683417	0.40264881868303
0.00688442211055276	0.400387743998579
0.00683417085427136	0.398057660132767
0.00678391959798995	0.395658630534797
0.00673366834170854	0.393187361000905
0.00668341708542714	0.390637376021071
0.00663316582914573	0.388008480473052
0.00658291457286432	0.385300659181637
0.00653266331658291	0.382509677906461
0.00648241206030151	0.379627721602955
0.0064321608040201	0.376654731737344
0.00638190954773869	0.373590569790725
0.00633165829145729	0.37042977721079
0.00628140703517588	0.367162985710509
0.00623115577889447	0.36379033021129
0.00618090452261306	0.360311482500365
0.00613065326633166	0.356719416640078
0.00608040201005025	0.35300310646834
0.00603015075376884	0.349162950268571
0.00597989949748744	0.345198330731734
0.00592964824120603	0.341100312648342
0.00587939698492462	0.336856475124957
0.00582914572864322	0.332467551143757
0.00577889447236181	0.327932484781669
0.0057286432160804	0.323240317196619
0.005678391959799	0.318378480694616
0.00562814070351759	0.313348069987691
0.00557788944723618	0.308147375021864
0.00552763819095477	0.302764208295307
0.00547738693467337	0.29718942493984
0.00542713567839196	0.291424318124418
0.00537688442211055	0.285466297222844
0.00532663316582915	0.279305419997315
0.00527638190954774	0.272944220033357
0.00522613065326633	0.266383413880352
0.00517587939698493	0.259619802235439
0.00512562814070352	0.252655445488987
0.00507537688442211	0.245519429978615
0.0050251256281407	0.23820955027144
0.0049748743718593	0.230724937299545
0.00492462311557789	0.223098909125815
0.00487437185929648	0.215401418183991
0.00482412060301508	0.207622915272836
0.00477386934673367	0.199774175696956
0.00472361809045226	0.191936627693678
0.00467336683417085	0.184204472461252
0.00462311557788945	0.176560006693173
0.00457286432160804	0.169033428508879
0.00452261306532663	0.161726706090577
0.00447236180904523	0.154695091450318
0.00442211055276382	0.147924832064895
0.00437185929648241	0.141447050501797
0.00432160804020101	0.135313892420911
0.0042713567839196	0.129513976398243
0.00422110552763819	0.124047146413265
0.00417085427135678	0.118921716474435
0.00412060301507538	0.11412431485912
0.00407035175879397	0.109619918371211
0.00402010050251256	0.105415265333845
0.00396984924623116	0.101501468594177
0.00391959798994975	0.097839938045328
0.00386934673366834	0.094402655016696
0.00381909547738694	0.0911963396087373
0.00376884422110553	0.0882077315038311
0.00371859296482412	0.0854005288477416
0.00366834170854271	0.0827569950088055
0.00361809045226131	0.0802821363824047
0.0035678391959799	0.0779640621102473
0.00351758793969849	0.0757755429937203
0.00346733668341709	0.0737057747834421
0.00341708542713568	0.071758257244805
0.00336683417085427	0.0699235945216985
0.00331658291457286	0.0681826774996191
0.00326633165829146	0.0665288991441452
0.00321608040201005	0.064964737754768
0.00316582914572864	0.0634827701574364
0.00311557788944724	0.0620698689803621
0.00306532663316583	0.0607223006616825
0.00301507537688442	0.0594416732095611
0.00296482412060302	0.0582216616892695
0.00291457286432161	0.0570535153928156
0.0028643216080402	0.055935676870014
0.00281407035175879	0.0548688022715176
0.00276381909547739	0.0538470278402223
0.00271356783919598	0.0528651517398596
0.00266331658291457	0.0519231541096216
0.00261306532663317	0.0510201774031146
0.00256281407035176	0.0501511491077043
0.00251256281407035	0.0493138997391972
0.00246231155778895	0.0485088843240909
0.00241206030150754	0.0477334142189258
0.00236180904522613	0.0469843672350096
0.00231155778894472	0.046261683837513
0.00226130653266332	0.0455644286086166
0.00221105527638191	0.0448897293230552
0.0021608040201005	0.0442369874326238
0.00211055276381909	0.0436059040868466
0.00206030150753769	0.0429942175110126
0.00201005025125628	0.0424011804204866
0.00195979899497487	0.0418266053849835
0.00190954773869347	0.0412687013835504
0.00185929648241206	0.04072688944225
0.00180904522613065	0.0402008720507606
0.00175879396984925	0.0396891897830502
0.00170854271356784	0.039191571510029
0.00165829145728643	0.0387074497494224
0.00160804020100502	0.038235763266867
0.00155778894472362	0.0377764377803352
0.00150753768844221	0.0373285971502251
0.0014572864321608	0.0368917661577063
0.0014070351758794	0.0364656341191976
0.00135678391959799	0.0360494255139313
0.00130653266331658	0.0356430203983197
0.00125628140703518	0.0352457211284294
0.00120603015075377	0.0348573127577888
0.00115577889447236	0.0344773059242837
0.00110552763819096	0.0341053740895796
0.00105527638190955	0.0337411669731263
0.00100502512562814	0.0333843284618865
0.000954773869346734	0.0330345626375373
0.000904522613065327	0.0326915431621773
0.00085427135678392	0.0323549767535868
0.000804020100502512	0.0320245977086764
0.000753768844221105	0.0317000892244957
0.000703517587939698	0.0313812479279994
0.000653266331658291	0.0310677539545607
0.000603015075376884	0.0307594027416652
0.000552763819095477	0.030455948617973
0.00050251256281407	0.0301571277011748
0.000452261306532663	0.0298627522425006
0.000402010050251256	0.0295725792781236
0.000351758793969851	0.029286383515853
0.000301507537688444	0.029003963321598
0.000251256281407035	0.0287251089378172
0.000201005025125628	0.0284496111635901
0.000150753768844221	0.0281773074325353
0.000100502512562814	0.0279081891105566
5.0251256281407e-05	0.0276389820803655
0	0.0272546602029336


==> tiks/datta1d/lowm-verif-noconv-T-1.tsv <==
0.01	333.373093562225
0.00947368421052632	333.373093562225
0.00894736842105263	333.373093562225
0.00842105263157895	333.373093562226
0.00789473684210526	333.508070386676
0.00736842105263158	333.508070386259
0.0068421052631579	333.617012657519
0.00631578947368421	333.841326145071
0.00578947368421053	333.915227717677
0.00526315789473684	334.161234620145
0.00473684210526316	334.391159167234
0.00421052631578947	334.648811443381
0.00368421052631579	335.077442642121
0.00315789473684211	335.28515982816
0.00263157894736842	335.590110701502
0.00210526315789474	336.005280611411
0.00157894736842105	337.530430896334
0.00105263157894737	342.572422529833
0.000526315789473685	350.790233756857
0	360.165993133035


==> tiks/datta1d/lowm-verif-noconv-T-2.tsv <==
0.01	340.256911587975
0.00947368421052632	340.256911587975
0.00894736842105263	340.256911587975
0.00842105263157895	340.256911587975
0.00789473684210526	340.256911587975
0.00736842105263158	340.256911587975
0.0068421052631579	340.256911587974
0.00631578947368421	340.256911587975
0.00578947368421053	340.464112523809
0.00526315789473684	340.526865236043
0.00473684210526316	340.554150464838
0.00421052631578947	340.792117314472
0.00368421052631579	341.065269922157
0.00315789473684211	342.908013453197
0.00263157894736842	346.846854621715
0.00210526315789474	352.518405734532
0.00157894736842105	359.227541455452
0.00105263157894737	366.523043415519
0.000526315789473685	374.352315003064
0	382.369680686679


==> tiks/datta1d/lowm-verif-noconv-T-3.tsv <==
0.01	341.876633476386
0.00947368421052632	341.876633476386
0.00894736842105263	341.876633476386
0.00842105263157895	341.941248536717
0.00789473684210526	342.011610300421
0.00736842105263158	342.011610300421
0.0068421052631579	342.011610300421
0.00631578947368421	342.217113238861
0.00578947368421053	342.282171267556
0.00526315789473684	342.645662228694
0.00473684210526316	343.454707357232
0.00421052631578947	346.131741607312
0.00368421052631579	350.315468866282
0.00315789473684211	355.277085344126
0.00263157894736842	360.847271624264
0.00210526315789474	366.887898957333
0.00157894736842105	373.073655659312
0.00105263157894737	379.625206010159
0.000526315789473685	386.509790955606
0	393.261550360313


==> tiks/datta1d/lowm-verif-noconv-T-4.tsv <==
0.01	335.259522318316
0.00994974874371859	335.25962754176
0.00989949748743719	335.259943202194
0.00984924623115578	335.260469299274
0.00979899497487437	335.261205822227
0.00974874371859297	335.262152730742
0.00969849246231156	335.263310026703
0.00964824120603015	335.264677688499
0.00959798994974874	335.266255633619
0.00954773869346734	335.268043860244
0.00949748743718593	335.27004235326
0.00944723618090452	335.272250996001
0.00939698492462312	335.274669742712
0.00934673366834171	335.277298597468
0.0092964824120603	335.280137474009
0.00924623115577889	335.283186210605
0.00919597989949749	335.286444816891
0.00914572864321608	335.289913267555
0.00909547738693467	335.293591380075
0.00904522613065327	335.297479017292
0.00899497487437186	335.301576206473
0.00894472361809045	335.305882884599
0.00889447236180905	335.310398792512
0.00884422110552764	335.315123816942
0.00879396984924623	335.320057990175
0.00874371859296482	335.325201214997
0.00869346733668342	335.330553177996
0.00864321608040201	335.336113770678
0.0085929648241206	335.341883028387
0.0085427135678392	335.347860826564
0.00849246231155779	335.354046805184
0.00844221105527638	335.360440856097
0.00839195979899498	335.367043016719
0.00834170854271357	335.373853136563
0.00829145728643216	335.380870812567
0.00824120603015075	335.388095939831
0.00819095477386935	335.395528556623
0.00814070351758794	335.403168485866
0.00809045226130653	335.411015286141
0.00804020100502513	335.419068858846
0.00798994974874372	335.427329241715
0.00793969849246231	335.435796230943
0.00788944723618091	335.444469352515
0.0078391959798995	335.453348516719
0.00778894472361809	335.462433759325
0.00773869346733668	335.471724850283
0.00768844221105528	335.481221289911
0.00763819095477387	335.490922999464
0.00758793969849246	335.500830011323
0.00753768844221105	335.510942070435
0.00748743718592965	335.521258659637
0.00743718592964824	335.531779712663
0.00738693467336683	335.54250525715
0.00733668341708543	335.553435015235
0.00728643216080402	335.564568461759
0.00723618090452261	335.575905543907
0.00718592964824121	335.587446283345
0.0071356783919598	335.599190382757
0.00708542713567839	335.611137319913
0.00703517587939699	335.62328705585
0.00698492462311558	335.635639605241
0.00693467336683417	335.648194656129
0.00688442211055276	335.660951701792
0.00683417085427136	335.673910716881
0.00678391959798995	335.687071708368
0.00673366834170854	335.700434356319
0.00668341708542714	335.71399818402
0.00663316582914573	335.727763178818
0.00658291457286432	335.74172933969
0.00653266331658291	335.755896347789
0.00648241206030151	335.770263773228
0.0064321608040201	335.784831614344
0.00638190954773869	335.799599862411
0.00633165829145729	335.814568211882
0.00628140703517588	335.829736299362
0.00623115577889447	335.845104131573
0.00618090452261306	335.860671693176
0.00613065326633166	335.87643870833
0.00608040201005025	335.892404903394
0.00603015075376884	335.908570289814
0.00597989949748744	335.924934847786
0.00592964824120603	335.941498353305
0.00587939698492462	335.958260650368
0.00582914572864322	335.975221750195
0.00577889447236181	335.992381632127
0.0057286432160804	336.00974015402
0.005678391959799	336.027297311486
0.00562814070351759	336.045053108959
0.00557788944723618	336.063007530533
0.00552763819095477	336.081160557098
0.00547738693467337	336.099512377999
0.00542713567839196	336.118062982263
0.00537688442211055	336.13681236715
0.00532663316582915	336.155760693703
0.00527638190954774	336.174908398289
0.00522613065326633	336.19425544317
0.00517587939698493	336.213801851193
0.00512562814070352	336.233548043882
0.00507537688442211	336.253494773599
0.0050251256281407	336.273641960717
0.0049748743718593	336.293989671941
0.00492462311557789	336.314538704078
0.00487437185929648	336.335290216908
0.00482412060301508	336.356244068499
0.00477386934673367	336.377400396336
0.00472361809045226	336.398760539742
0.00467336683417085	336.420326190104
0.00462311557788945	336.442097115151
0.00457286432160804	336.464073563134
0.00452261306532663	336.486257664824
0.00447236180904523	336.508651816306
0.00442211055276382	336.531255655723
0.00437185929648241	336.554069602151
0.00432160804020101	336.577096957626
0.0042713567839196	336.600341070716
0.00422110552763819	336.623801393906
0.00417085427135678	336.64747860863
0.00412060301507538	336.671377784062
0.00407035175879397	336.695503586306
0.00402010050251256	336.7198552003
0.00396984924623116	336.744433711719
0.00391959798994975	336.76924692171
0.00386934673366834	336.794301368773
0.00381909547738694	336.819595848017
0.00376884422110553	336.845132073383
0.00371859296482412	336.870922197494
0.00366834170854271	336.896975504323
0.00361809045226131	336.923290212341
0.0035678391959799	336.949869024418
0.00351758793969849	336.976731277345
0.00346733668341709	337.003890429056
0.00341708542713568	337.031343827769
0.00336683417085427	337.059095764226
0.00331658291457286	337.087177938613
0.00326633165829146	337.115610457327
0.00321608040201005	337.144389125257
0.00316582914572864	337.173521683868
0.00311557788944724	337.203061850494
0.00306532663316583	337.233038967314
0.00301507537688442	337.263446914986
0.00296482412060302	337.294302572661
0.00291457286432161	337.325704769422
0.0028643216080402	337.357686003219
0.00281407035175879	337.390240687628
0.00276381909547739	337.423420218922
0.00271356783919598	337.457407314888
0.00266331658291457	337.492212012805
0.00261306532663317	337.527843223273
0.00256281407035176	337.564503311612
0.00251256281407035	337.602434292059
0.00246231155778895	337.641610529102
0.00241206030150754	337.682161779083
0.00236180904522613	337.724695298152
0.00231155778894472	337.769271734884
0.00226130653266332	337.815962508149
0.00221105527638191	337.865756853119
0.0021608040201005	337.919121925002
0.00211055276381909	337.976083528298
0.00206030150753769	338.038238313923
0.00201005025125628	338.106834900153
0.00195979899497487	338.181910323294
0.00190954773869347	338.266485210695
0.00185929648241206	338.362707335301
0.00180904522613065	338.471018411171
0.00175879396984925	338.597440590288
0.00170854271356784	338.744070794646
0.00165829145728643	338.913712178667
0.00160804020100502	339.114868700512
0.00155778894472362	339.348358359896
0.00150753768844221	339.621308175088
0.0014572864321608	339.937602477609
0.0014070351758794	340.299427094645
0.00135678391959799	340.70877708587
0.00130653266331658	341.165573003738
0.00125628140703518	341.667395895723
0.00120603015075377	342.212358040563
0.00115577889447236	342.796618231609
0.00110552763819096	343.416853231372
0.00105527638190955	344.069922042963
0.00100502512562814	344.752465435914
0.000954773869346734	345.462047183472
0.000904522613065327	346.196003212176
0.00085427135678392	346.95226048669
0.000804020100502512	347.728986305603
0.000753768844221105	348.524282589348
0.000703517587939698	349.336984516481
0.000653266331658291	350.165445359854
0.000603015075376884	351.008722934291
0.000552763819095477	351.865737990113
0.00050251256281407	352.735438182062
0.000452261306532663	353.617146654628
0.000402010050251256	354.510035788477
0.000351758793969851	355.413411983685
0.000301507537688444	356.326702074255
0.000251256281407035	357.249348189085
0.000201005025125628	358.180833076715
0.000150753768844221	359.120693753914
0.000100502512562814	360.068513885137
5.0251256281407e-05	361.023842402599
0	361.982724225393


==> tiks/datta1d/lowm-verif-noconv-T-5.tsv <==
0.01	342.733278517015
0.00994974874371859	342.733298940396
0.00989949748743719	342.73336021892
0.00984924623115578	342.733462352887
0.00979899497487437	342.733605351346
0.00974874371859297	342.733789248643
0.00969849246231156	342.734014043227
0.00964824120603015	342.734279753237
0.00959798994974874	342.734586450135
0.00954773869346734	342.734934135633
0.00949748743718593	342.735322822187
0.00944723618090452	342.735752612969
0.00939698492462312	342.736223548996
0.00934673366834171	342.736735626631
0.0092964824120603	342.737288922272
0.00924623115577889	342.737883586619
0.00919597989949749	342.738519611113
0.00914572864321608	342.739197017395
0.00909547738693467	342.739915979841
0.00904522613065327	342.740676634426
0.00899497487437186	342.741478955277
0.00894472361809045	342.742322999658
0.00889447236180905	342.743209035809
0.00884422110552764	342.744137184914
0.00879396984924623	342.745107414387
0.00874371859296482	342.746119819411
0.00869346733668342	342.747174754596
0.00864321608040201	342.748272347211
0.0085929648241206	342.749412558664
0.0085427135678392	342.750595521687
0.00849246231155779	342.751821687732
0.00844221105527638	342.753091197954
0.00839195979899498	342.754404007512
0.00834170854271357	342.755760293383
0.00829145728643216	342.757160624659
0.00824120603015075	342.758605155996
0.00819095477386935	342.760093836354
0.00814070351758794	342.761626899274
0.00809045226130653	342.763205058204
0.00804020100502513	342.764828480027
0.00798994974874372	342.766497107938
0.00793969849246231	342.768211248452
0.00788944723618091	342.769971793867
0.0078391959798995	342.771778921504
0.00778894472361809	342.773632569695
0.00773869346733668	342.775533139994
0.00768844221105528	342.777481748277
0.00763819095477387	342.779478579753
0.00758793969849246	342.781523569509
0.00753768844221105	342.783617244073
0.00748743718592965	342.785761001306
0.00743718592964824	342.787955030625
0.00738693467336683	342.790199266562
0.00733668341708543	342.792494401612
0.00728643216080402	342.794842192754
0.00723618090452261	342.79724282809
0.00718592964824121	342.799696245949
0.0071356783919598	342.802203361578
0.00708542713567839	342.804766394082
0.00703517587939699	342.807385521909
0.00698492462311558	342.810060694089
0.00693467336683417	342.812793128301
0.00688442211055276	342.815585645018
0.00683417085427136	342.818438400482
0.00678391959798995	342.821351365205
0.00673366834170854	342.824326172733
0.00668341708542714	342.827366435729
0.00663316582914573	342.8304722693
0.00658291457286432	342.833643682196
0.00653266331658291	342.836882887906
0.00648241206030151	342.840194556836
0.0064321608040201	342.843578734323
0.00638190954773869	342.847035493322
0.00633165829145729	342.85056786889
0.00628140703517588	342.854181965108
0.00623115577889447	342.85787771394
0.00618090452261306	342.861655292861
0.00613065326633166	342.865518921517
0.00608040201005025	342.869476680099
0.00603015075376884	342.873528320196
0.00597989949748744	342.877674186665
0.00592964824120603	342.881920241542
0.00587939698492462	342.886277340661
0.00582914572864322	342.890744951022
0.00577889447236181	342.895323683534
0.0057286432160804	342.900022121626
0.005678391959799	342.904855103618
0.00562814070351759	342.909821647465
0.00557788944723618	342.914922786211
0.00552763819095477	342.920171149738
0.00547738693467337	342.925587429658
0.00542713567839196	342.931169930809
0.00537688442211055	342.936920358318
0.00532663316582915	342.942857771102
0.00527638190954774	342.949011704542
0.00522613065326633	342.955379316645
0.00517587939698493	342.961963390296
0.00512562814070352	342.968793537059
0.00507537688442211	342.975913082964
0.0050251256281407	342.983317308379
0.0049748743718593	342.991010739377
0.00492462311557789	342.999040963962
0.00487437185929648	343.00747358977
0.00482412060301508	343.016300754029
0.00477386934673367	343.025529828086
0.00472361809045226	343.035240333153
0.00467336683417085	343.045535311304
0.00462311557788945	343.056401496616
0.00457286432160804	343.067850956575
0.00452261306532663	343.080022604847
0.00447236180904523	343.093085006263
0.00442211055276382	343.107015302939
0.00437185929648241	343.121833503443
0.00432160804020101	343.137794299095
0.0042713567839196	343.155185433641
0.00422110552763819	343.173966284351
0.00417085427135678	343.194171375407
0.00412060301507538	343.216290315389
0.00407035175879397	343.240833214129
0.00402010050251256	343.267724412488
0.00396984924623116	343.297031197135
0.00391959798994975	343.329726911754
0.00386934673366834	343.366732106593
0.00381909547738694	343.407895508429
0.00376884422110553	343.453385661153
0.00371859296482412	343.505121893416
0.00366834170854271	343.564707196075
0.00361809045226131	343.631816695801
0.0035678391959799	343.706976855564
0.00351758793969849	343.793589686602
0.00346733668341709	343.894021917452
0.00341708542713568	344.00761954454
0.00336683417085427	344.135866620982
0.00331658291457286	344.283142874257
0.00326633165829146	344.451585910265
0.00321608040201005	344.640367481832
0.00316582914572864	344.851859538544
0.00311557788944724	345.088446687413
0.00306532663316583	345.350172780519
0.00301507537688442	345.636830680509
0.00296482412060302	345.949426148233
0.00291457286432161	346.286272548941
0.0028643216080402	346.646427753599
0.00281407035175879	347.03009754602
0.00276381909547739	347.435851045913
0.00271356783919598	347.860841273288
0.00266331658291457	348.304978285843
0.00261306532663317	348.767904224596
0.00256281407035176	349.247215624789
0.00251256281407035	349.74152175141
0.00246231155778895	350.251066404846
0.00241206030150754	350.77456972732
0.00236180904522613	351.310304330925
0.00231155778894472	351.858207991733
0.00226130653266332	352.417847801265
0.00221105527638191	352.987773916423
0.0021608040201005	353.56763961598
0.00211055276381909	354.157318423325
0.00206030150753769	354.75574233301
0.00201005025125628	355.362512826394
0.00195979899497487	355.977556505762
0.00190954773869347	356.600067724895
0.00185929648241206	357.229752056489
0.00180904522613065	357.866493423364
0.00175879396984925	358.509653455882
0.00170854271356784	359.159096031599
0.00165829145728643	359.814599274601
0.00160804020100502	360.475703523877
0.00155778894472362	361.142373927563
0.00150753768844221	361.814266031704
0.0014572864321608	362.491170726738
0.0014070351758794	363.172974912945
0.00135678391959799	363.859366528629
0.00130653266331658	364.550297952651
0.00125628140703518	365.245505297075
0.00120603015075377	365.944899509166
0.00115577889447236	366.648304216318
0.00110552763819096	367.35559057871
0.00105527638190955	368.066636544281
0.00100502512562814	368.781307483533
0.000954773869346734	369.499502487153
0.000904522613065327	370.221102308216
0.00085427135678392	370.946008828213
0.000804020100502512	371.674127973144
0.000753768844221105	372.405355604095
0.000703517587939698	373.139622921863
0.000653266331658291	373.876826107087
0.000603015075376884	374.616901022177
0.000552763819095477	375.359770560349
0.00050251256281407	376.10535404109
0.000452261306532663	376.853595939171
0.000402010050251256	377.604425791804
0.000351758793969851	378.357780430747
0.000301507537688444	379.113605276588
0.000251256281407035	379.87184472012
0.000201005025125628	380.63244479543
0.000150753768844221	381.395355641444
0.000100502512562814	382.160533064095
5.0251256281407e-05	382.927880193486
0	383.695170825711


==> tiks/datta1d/lowm-verif-noconv-T-6.tsv <==
0.01	344.642041352772
0.00994974874371859	344.642057884308
0.00989949748743719	344.642107527582
0.00984924623115578	344.642190284411
0.00979899497487437	344.642306206017
0.00974874371859297	344.642455490971
0.00969849246231156	344.642638130487
0.00964824120603015	344.642854227689
0.00959798994974874	344.643104196761
0.00954773869346734	344.643388048019
0.00949748743718593	344.643705851672
0.00944723618090452	344.644058207828
0.00939698492462312	344.644445356466
0.00934673366834171	344.644867276344
0.0092964824120603	344.645324410194
0.00924623115577889	344.645817647614
0.00919597989949749	344.646346938998
0.00914572864321608	344.64691240775
0.00909547738693467	344.647515087549
0.00904522613065327	344.648155794041
0.00899497487437186	344.648834374333
0.00894472361809045	344.64955116129
0.00889447236180905	344.650307780105
0.00884422110552764	344.651104972012
0.00879396984924623	344.651942541269
0.00874371859296482	344.652821053778
0.00869346733668342	344.653742710393
0.00864321608040201	344.654708308459
0.0085929648241206	344.655717611302
0.0085427135678392	344.656771426949
0.00849246231155779	344.657872638667
0.00844221105527638	344.659022157107
0.00839195979899498	344.660219700295
0.00834170854271357	344.661466375298
0.00829145728643216	344.662765942961
0.00824120603015075	344.664119436502
0.00819095477386935	344.665526525333
0.00814070351758794	344.666988718463
0.00809045226130653	344.668510924011
0.00804020100502513	344.670094303434
0.00798994974874372	344.671738475987
0.00793969849246231	344.673445499442
0.00788944723618091	344.675221806508
0.0078391959798995	344.677068691391
0.00778894472361809	344.678985724171
0.00773869346733668	344.680975724368
0.00768844221105528	344.683047183968
0.00763819095477387	344.685201531165
0.00758793969849246	344.687438292739
0.00753768844221105	344.68976136411
0.00748743718592965	344.692182066554
0.00743718592964824	344.694701956342
0.00738693467336683	344.697320531628
0.00733668341708543	344.70004323574
0.00728643216080402	344.702885350308
0.00723618090452261	344.705848538155
0.00718592964824121	344.708932299504
0.0071356783919598	344.712144350186
0.00708542713567839	344.715505628931
0.00703517587939699	344.719017853306
0.00698492462311558	344.722680584896
0.00693467336683417	344.726504951219
0.00688442211055276	344.730520152738
0.00683417085427136	344.734727853028
0.00678391959798995	344.73912778498
0.00673366834170854	344.743736326914
0.00668341708542714	344.748595040823
0.00663316582914573	344.753705320833
0.00658291457286432	344.759067270915
0.00653266331658291	344.764705577617
0.00648241206030151	344.770680792355
0.0064321608040201	344.776993622949
0.00638190954773869	344.783644904429
0.00633165829145729	344.790672879573
0.00628140703517588	344.798168101283
0.00623115577889447	344.806129789291
0.00618090452261306	344.814560158788
0.00613065326633166	344.82352032779
0.00608040201005025	344.833149626144
0.00603015075376884	344.843444235904
0.00597989949748744	344.854408936912
0.00592964824120603	344.866144840666
0.00587939698492462	344.878872708988
0.00582914572864322	344.892582657532
0.00577889447236181	344.907284267983
0.0057286432160804	344.923151016442
0.005678391959799	344.940542163475
0.00562814070351759	344.959435754963
0.00557788944723618	344.979850753137
0.00552763819095477	345.002095047058
0.00547738693467337	345.026763189367
0.00542713567839196	345.05380913582
0.00537688442211055	345.083272031406
0.00532663316582915	345.11571003488
0.00527638190954774	345.152099734749
0.00522613065326633	345.192347318631
0.00517587939698493	345.236541175022
0.00512562814070352	345.28568119687
0.00507537688442211	345.341278887444
0.0050251256281407	345.403151854221
0.0049748743718593	345.471512572694
0.00492462311557789	345.548010333197
0.00487437185929648	345.634628832127
0.00482412060301508	345.731061050958
0.00477386934673367	345.837766847704
0.00472361809045226	345.956932382377
0.00467336683417085	346.09032597074
0.00462311557788945	346.237593437388
0.00457286432160804	346.399409642937
0.00452261306532663	346.57756375695
0.00447236180904523	346.772525327337
0.00442211055276382	346.984138908537
0.00437185929648241	347.212851196965
0.00432160804020101	347.458914873293
0.0042713567839196	347.721480595309
0.00422110552763819	348.000682548729
0.00417085427135678	348.296424699213
0.00412060301507538	348.607611949899
0.00407035175879397	348.93308830252
0.00402010050251256	349.273100924777
0.00396984924623116	349.627228490534
0.00391959798994975	349.993993744071
0.00386934673366834	350.372482826197
0.00381909547738694	350.762923483396
0.00376884422110553	351.164837327813
0.00371859296482412	351.576903367573
0.00366834170854271	351.998479115964
0.00361809045226131	352.429745330278
0.0035678391959799	352.870271945326
0.00351758793969849	353.31900572544
0.00346733668341709	353.775499521168
0.00341708542713568	354.239891802343
0.00336683417085427	354.711822520197
0.00331658291457286	355.190480211773
0.00326633165829146	355.67555220396
0.00321608040201005	356.167145276385
0.00316582914572864	356.664956606056
0.00311557788944724	357.168366813497
0.00306532663316583	357.677169540791
0.00301507537688442	358.191440181243
0.00296482412060302	358.710901836451
0.00291457286432161	359.235085906598
0.0028643216080402	359.763891659209
0.00281407035175879	360.297352486213
0.00276381909547739	360.835184779816
0.00271356783919598	361.377061648518
0.00266331658291457	361.922976780138
0.00261306532663317	362.472887588233
0.00256281407035176	363.026506851811
0.00251256281407035	363.583672175953
0.00246231155778895	364.144411415205
0.00241206030150754	364.708575725509
0.00236180904522613	365.275941898195
0.00231155778894472	365.846500222652
0.00226130653266332	366.420197304772
0.00221105527638191	366.996833210171
0.0021608040201005	367.57635364052
0.00211055276381909	368.158741854456
0.00206030150753769	368.743837272715
0.00201005025125628	369.331571623507
0.00195979899497487	369.921934277337
0.00190954773869347	370.514790736973
0.00185929648241206	371.110085756824
0.00180904522613065	371.707799907887
0.00175879396984925	372.307814200002
0.00170854271356784	372.910100595814
0.00165829145728643	373.514616898604
0.00160804020100502	374.121268034373
0.00155778894472362	374.730046337821
0.00150753768844221	375.340878804386
0.0014572864321608	375.95371782554
0.0014070351758794	376.568538505804
0.00135678391959799	377.185267928831
0.00130653266331658	377.803894698941
0.00125628140703518	378.424354934549
0.00120603015075377	379.046626090308
0.00115577889447236	379.670663809408
0.00110552763819096	380.296434377111
0.00105527638190955	380.923905856235
0.00100502512562814	381.553041849742
0.000954773869346734	382.183814908396
0.000904522613065327	382.81619173974
0.00085427135678392	383.450144689735
0.000804020100502512	384.085646689497
0.000753768844221105	384.722667430364
0.000703517587939698	385.361186566307
0.000653266331658291	386.001173034972
0.000603015075376884	386.642607370442
0.000552763819095477	387.285465954304
0.00050251256281407	387.929723776478
0.000452261306532663	388.575363415655
0.000402010050251256	389.222362630385
0.000351758793969851	389.870701268694
0.000301507537688444	390.520361799173
0.000251256281407035	391.171326259786
0.000201005025125628	391.82357714747
0.000150753768844221	392.477098588058
0.000100502512562814	393.131877642599
5.0251256281407e-05	393.787855853606
0	394.443409987508


==> tiks/datta1d/lowm-verif-noconv-mloss-1.tsv <==
0	0.000395
91.7948717948718	0.000475114374865559
183.589743589744	0.000564039194897103
275.384615384615	0.000620465282835111
367.179487179487	0.000654905907240025
458.974358974359	0.000672393895437134
550.769230769231	0.000680138386808658
642.564102564103	0.000680701625326392
734.358974358975	0.000677783403740393
826.153846153846	0.000672809284845898
917.948717948718	0.000665452368687948
1009.74358974359	0.000659155241250794
1101.53846153846	0.000651125806678167
1193.33333333333	0.000642294869856571
1285.12820512821	0.000633765538478498
1376.92307692308	0.000625593660334337
1468.71794871795	0.000616734015800115
1560.51282051282	0.000607641010707386
1652.30769230769	0.000597928790956332
1744.10256410256	0.00059167431892789
1835.89743589744	0.00058326785960486
1927.69230769231	0.000573685062158027
2019.48717948718	0.000566186394632563
2111.28205128205	0.000556744801104769
2203.07692307692	0.000548346672880961
2294.8717948718	0.00054013125351611
2386.66666666667	0.000532806162173313
2478.46153846154	0.000525603352240398
2570.25641025641	0.000516401810786755
2662.05128205128	0.000510852142121503
2753.84615384615	0.000503648170107186
2845.64102564103	0.000496844607236917
2937.4358974359	0.000490655192163667
3029.23076923077	0.000483632491798108
3121.02564102564	0.000477495698085757
3212.82051282051	0.000471658996342587
3304.61538461539	0.000465797162123423
3396.41025641026	0.000460546160687993
3488.20512820513	0.000455217625246326
3580	0.000449426735277166


==> tiks/datta1d/lowm-verif-noconv-mloss-2.tsv <==
0	6.16218214284503e-05
17.9899497487437	0.000251027665391734
35.9798994974874	0.000310985842135492
53.9698492462312	0.000357214822675556
71.9597989949749	0.00039456600120114
89.9497487437186	0.000425601893681895
107.939698492462	0.000452001135743404
125.929648241206	0.00047490551197779
143.91959798995	0.000495130263694855
161.909547738694	0.000513268271136451
179.899497487437	0.000529748377724498
197.889447236181	0.000544874685580167
215.879396984925	0.000558855810368595
233.869346733668	0.000571826995492087
251.859296482412	0.00058387460288729
269.849246231156	0.000595027346121425
287.8391959799	0.000605269472385415
305.829145728643	0.000614584128722436
323.819095477387	0.000622938639241563
341.809045226131	0.000630275184101923
359.798994974874	0.00063653370661485
377.788944723618	0.000641682251375365
395.778894472362	0.000645805100024693
413.768844221106	0.000649016583876411
431.758793969849	0.00065143262552702
449.748743718593	0.000653188549011852
467.738693467337	0.000654432638112566
485.728643216081	0.000655312815869048
503.718592964824	0.000655936985389041
521.708542713568	0.000656348495405673
539.698492462312	0.000656584835805179
557.688442211055	0.000656679835842247
575.678391959799	0.000656651927080191
593.668341708543	0.000656515493232443
611.658291457287	0.000656284587426529
629.64824120603	0.000655969148145439
647.638190954774	0.000655576324232179
665.628140703518	0.000655113198064772
683.618090452261	0.000654585907695282
701.608040201005	0.000653999044907061
719.597989949749	0.000653357058330207
737.587939698493	0.000652664144878564
755.577889447236	0.000651923424766718
773.56783919598	0.000651137730381786
791.557788944724	0.000650309854040447
809.547738693468	0.000649442078845502
827.537688442211	0.000648536337502734
845.527638190955	0.000647594553177809
863.517587939699	0.00064661845672671
881.507537688443	0.000645609459344847
899.497487437186	0.000644568942043214
917.48743718593	0.000643498237861109
935.477386934674	0.000642398471170262
953.467336683417	0.000641270709619823
971.457286432161	0.000640116013146373
989.447236180905	0.000638935341607007
1007.43718592965	0.000637729584964649
1025.42713567839	0.000636499631298393
1043.41708542714	0.000635246334001713
1061.40703517588	0.000633970487938718
1079.39698492462	0.00063267288233722
1097.38693467337	0.000631354298220529
1115.37688442211	0.000630015480319802
1133.36683417085	0.000628657163334602
1151.3567839196	0.000627280080660235
1169.34673366834	0.000625884948408676
1187.33668341709	0.000624472470441495
1205.32663316583	0.000623043350269828
1223.31658291457	0.000621598284166181
1241.30653266332	0.000620137956002844
1259.29648241206	0.000618663048434448
1277.2864321608	0.000617174241360253
1295.27638190955	0.000615672202284818
1313.26633165829	0.000614157595228997
1331.25628140704	0.000612631083364359
1349.24623115578	0.000611093318365795
1367.23618090452	0.000609544943638014
1385.22613065327	0.000607986602301313
1403.21608040201	0.00060641892888903
1421.20603015075	0.000604842543000628
1439.1959798995	0.000603258062740382
1457.18592964824	0.000601666101825948
1475.17587939699	0.000600067253907812
1493.16582914573	0.000598462106901505
1511.15577889447	0.000596851247333825
1529.14572864322	0.000595235242527405
1547.13567839196	0.00059361464578481
1565.1256281407	0.000591990009938728
1583.11557788945	0.000590361874602147
1601.10552763819	0.000588730756046664
1619.09547738694	0.000587097168161373
1637.08542713568	0.000585461618832753
1655.07537688442	0.000583824588021549
1673.06532663317	0.000582186547573725
1691.05527638191	0.000580547967631439
1709.04522613065	0.00057890929426629
1727.0351758794	0.000577270955716017
1745.02512562814	0.000575633379635332
1763.01507537689	0.000573996978696305
1781.00502512563	0.000572362138712683
1798.99497487437	0.000570729242703608
1816.98492462312	0.000569098667427402
1834.97487437186	0.000567470760020741
1852.9648241206	0.000565845858868464
1870.95477386935	0.000564224300714032
1888.94472361809	0.000562606398608561
1906.93467336683	0.000560992447789031
1924.92462311558	0.000559382742914991
1942.91457286432	0.000557777564807539
1960.90452261307	0.000556177169100785
1978.89447236181	0.000554581808757626
1996.88442211055	0.000552991731295211
2014.8743718593	0.00055140715802727
2032.86432160804	0.000549828302396109
2050.85427135678	0.000548255376491322
2068.84422110553	0.000546688572450826
2086.83417085427	0.000545128067188603
2104.82412060302	0.000543574037125842
2122.81407035176	0.000542026647601894
2140.8040201005	0.000540486043476956
2158.79396984925	0.000538952367397661
2176.78391959799	0.000537425757817997
2194.77386934673	0.000535906332674698
2212.76381909548	0.00053439420363824
2230.75376884422	0.000532889481389965
2248.74371859297	0.000531392261702499
2266.73366834171	0.000529902628804043
2284.72361809045	0.000528420666547019
2302.7135678392	0.000526946450758023
2320.70351758794	0.00052548004220399
2338.69346733668	0.000524021499993037
2356.68341708543	0.000522570880329338
2374.67336683417	0.000521128224964036
2392.66331658292	0.000519693571160533
2410.65326633166	0.000518266955522395
2428.6432160804	0.000516848404489196
2446.63316582915	0.000515437936513673
2464.62311557789	0.000514035569786818
2482.61306532663	0.000512641317224083
2500.60301507538	0.000511255181689404
2518.59296482412	0.000509877164918537
2536.58291457286	0.000508507266817445
2554.57286432161	0.00050714547802969
2572.56281407035	0.000505791786274961
2590.5527638191	0.000504446178872347
2608.54271356784	0.000503108636834169
2626.53266331658	0.000501779136143644
2644.52261306533	0.000500457652617875
2662.51256281407	0.000499144158938383
2680.50251256281	0.000497838621720221
2698.49246231156	0.000496541006884684
2716.4824120603	0.000495251279317061
2734.47236180905	0.000493969398568734
2752.46231155779	0.000492695322479363
2770.45226130653	0.000491429008672569
2788.44221105528	0.000490170411295923
2806.43216080402	0.0004889194816842
2824.42211055276	0.000487676171078615
2842.41206030151	0.000486440429100548
2860.40201005025	0.000485212202188988
2878.391959799	0.00048399143641215
2896.38190954774	0.000482778077340864
2914.37185929648	0.000481572067941333
2932.36180904523	0.000480373350330048
2950.35175879397	0.000479181866529095
2968.34170854271	0.000477997557008519
2986.33165829146	0.000476820360963928
3004.3216080402	0.00047565021754852
3022.31155778895	0.000474487065291237
3040.30150753769	0.000473330841475561
3058.29145728643	0.000472181483237149
3076.28140703518	0.000471038927549731
3094.27135678392	0.000469903110524505
3112.26130653266	0.000468773967986632
3130.25125628141	0.000467651435742114
3148.24120603015	0.000466535449276146
3166.23115577889	0.000465425943806614
3184.22110552764	0.000464322854543003
3202.21105527638	0.000463226116661211
3220.20100502513	0.00046213566526908
3238.19095477387	0.000461051435466224
3256.18090452261	0.000459973362389087
3274.17085427136	0.000458901381373663
3292.1608040201	0.000457835427823213
3310.15075376884	0.000456775437163038
3328.14070351759	0.000455721345199002
3346.13065326633	0.000454673088058745
3364.12060301508	0.000453630601881997
3382.11055276382	0.00045259382310399
3400.10050251256	0.000451562688768
3418.09045226131	0.000450537135992175
3436.08040201005	0.000449517102027327
3454.07035175879	0.000448502524855431
3472.06030150754	0.00044749334270899
3490.05025125628	0.000446489493872829
3508.04020100503	0.00044549091755483
3526.03015075377	0.000444497553754848
3544.02010050251	0.000443509342498419
3562.01005025126	0.000442526223811082
3580	0.000441548137718375


==> tiks/datta1d/lowm-verif-noconv-p-1.tsv <==
0.01	182.790905549274
0.00947368421052632	182.963174883833
0.00894736842105263	183.776457443919
0.00842105263157895	183.776457443919
0.00789473684210526	183.776457443919
0.00736842105263158	184.3561939023
0.0068421052631579	185.347852870452
0.00631578947368421	185.51566685295
0.00578947368421053	186.89029404377
0.00526315789473684	187.254876259368
0.00473684210526316	188.590785059387
0.00421052631578947	189.554207640332
0.00368421052631579	190.886658481685
0.00315789473684211	191.938423847732
0.00263157894736842	193.052188114152
0.00210526315789474	192.496961974098
0.00157894736842105	178.106456558834
0.00105263157894737	130.093749831613
0.000526315789473685	67.350513388296
0	1.73920937644084


==> tiks/datta1d/lowm-verif-noconv-p-2.tsv <==
0.01	358.277131546816
0.00947368421052632	358.277131546816
0.00894736842105263	358.277131546816
0.00842105263157895	358.785414487543
0.00789473684210526	359.436604464443
0.00736842105263158	359.436604464443
0.0068421052631579	359.436604464443
0.00631578947368421	359.276113343602
0.00578947368421053	358.277131487037
0.00526315789473684	358.277131478355
0.00473684210526316	357.548616198228
0.00421052631578947	355.461528363265
0.00368421052631579	348.046963848495
0.00315789473684211	324.632498507484
0.00263157894736842	280.81060284834
0.00210526315789474	229.303228574151
0.00157894736842105	175.005375563272
0.00105263157894737	116.904061194683
0.000526315789473685	58.9033330360079
0	1.73920937644084


==> tiks/datta1d/lowm-verif-noconv-p-3.tsv <==
0.01	441.179445157163
0.00947368421052632	441.179445157163
0.00894736842105263	441.179445157163
0.00842105263157895	440.671148790449
0.00789473684210526	440.019972239536
0.00736842105263158	440.019972236745
0.0068421052631579	439.474149291856
0.00631578947368421	438.261784274491
0.00578947368421053	435.897389663435
0.00526315789473684	429.846813543386
0.00473684210526316	413.538128793214
0.00421052631578947	382.184003904602
0.00368421052631579	340.905752419313
0.00315789473684211	295.335936001605
0.00263157894736842	248.187311159289
0.00210526315789474	200.779123502731
0.00157894736842105	151.46878681134
0.00105263157894737	101.78861277465
0.000526315789473685	51.2271857559163
0	1.73920937644084


==> tiks/datta1d/lowm-verif-noconv-p-4.tsv <==
0.01	167.248927594402
0.00994974874371859	167.249830406384
0.00989949748743719	167.252538820909
0.00984924623115578	167.25705283785
0.00979899497487437	167.263372416834
0.00974874371859297	167.27149745444
0.00969849246231156	167.281427957327
0.00964824120603015	167.293163849811
0.00959798994974874	167.30670491686
0.00954773869346734	167.322051157233
0.00949748743718593	167.339202513288
0.00944723618090452	167.358158674739
0.00939698492462312	167.378919531097
0.00934673366834171	167.401485092472
0.0092964824120603	167.425855101275
0.00924623115577889	167.452029177898
0.00919597989949749	167.480007351046
0.00914572864321608	167.509789531919
0.00909547738693467	167.541375265297
0.00904522613065327	167.574764262131
0.00899497487437186	167.609956592595
0.00894472361809045	167.646952061416
0.00889447236180905	167.685750111621
0.00884422110552764	167.726350530789
0.00879396984924623	167.768753394273
0.00874371859296482	167.812958445515
0.00869346733668342	167.858965105742
0.00864321608040201	167.906773198691
0.0085929648241206	167.956382797359
0.0085427135678392	168.007793619583
0.00849246231155779	168.061005124579
0.00844221105527638	168.11601717256
0.00839195979899498	168.172829829148
0.00834170854271357	168.231442808066
0.00829145728643216	168.291855666898
0.00824120603015075	168.354068312955
0.00819095477386935	168.418080799243
0.00814070351758794	168.483892861556
0.00809045226130653	168.551504219406
0.00804020100502513	168.620914831928
0.00798994974874372	168.692124735543
0.00793969849246231	168.765133720869
0.00788944723618091	168.839941734225
0.0078391959798995	168.916548786044
0.00778894472361809	168.994954893945
0.00773869346733668	169.075159941818
0.00768844221105528	169.15716416462
0.00763819095477387	169.240967618337
0.00758793969849246	169.326570301858
0.00753768844221105	169.413972235177
0.00748743718592965	169.503173995317
0.00743718592964824	169.594175673243
0.00738693467336683	169.68697725193
0.00733668341708543	169.781578932362
0.00728643216080402	169.877981672098
0.00723618090452261	169.976185582377
0.00718592964824121	170.076190636109
0.0071356783919598	170.177997258504
0.00708542713567839	170.28160680304
0.00703517587939699	170.387019383554
0.00698492462311558	170.494234971738
0.00693467336683417	170.603254252999
0.00688442211055276	170.714078958908
0.00683417085427136	170.826709186956
0.00678391959798995	170.941144919019
0.00673366834170854	171.057387121044
0.00668341708542714	171.175437838945
0.00663316582914573	171.295297136128
0.00658291457286432	171.416965017482
0.00653266331658291	171.540442721921
0.00648241206030151	171.665732484007
0.0064321608040201	171.792834319887
0.00638190954773869	171.92174826965
0.00633165829145729	172.052475791758
0.00628140703517588	172.185019101283
0.00623115577889447	172.319378163082
0.00618090452261306	172.455553060521
0.00613065326633166	172.593545346148
0.00608040201005025	172.73335689848
0.00603015075376884	172.874987642304
0.00597989949748744	173.018437702777
0.00592964824120603	173.163708490571
0.00587939698492462	173.310801086903
0.00582914572864322	173.45971541117
0.00577889447236181	173.610451610903
0.0057286432160804	173.763010551575
0.005678391959799	173.91739186638
0.00562814070351759	174.073595538495
0.00557788944723618	174.231621687857
0.00552763819095477	174.391469979117
0.00547738693467337	174.553137694084
0.00542713567839196	174.716624998337
0.00537688442211055	174.881931884506
0.00532663316582915	175.049055780831
0.00527638190954774	175.217990374696
0.00522613065326633	175.388736202985
0.00517587939698493	175.561292951897
0.00512562814070352	175.735654204346
0.00507537688442211	175.911808346153
0.0050251256281407	176.089756574417
0.0049748743718593	176.26949796477
0.00492462311557789	176.451019773852
0.00487437185929648	176.634302734098
0.00482412060301508	176.819349134457
0.00477386934673367	177.006156940285
0.00472361809045226	177.194703258853
0.00467336683417085	177.384957904847
0.00462311557788945	177.576924895934
0.00457286432160804	177.770600281615
0.00452261306532663	177.965945098773
0.00447236180904523	178.162913661035
0.00442211055276382	178.361512649788
0.00437185929648241	178.561734912877
0.00432160804020101	178.763516153315
0.0042713567839196	178.966788649136
0.00422110552763819	179.171563119026
0.00417085427135678	179.377827164099
0.00412060301507538	179.58547644136
0.00407035175879397	179.794411696321
0.00402010050251256	180.004649712895
0.00396984924623116	180.216169588885
0.00391959798994975	180.428803097286
0.00386934673366834	180.642405324386
0.00381909547738694	180.857002138236
0.00376884422110553	181.072558923341
0.00371859296482412	181.288803953742
0.00366834170854271	181.505525055809
0.00361809045226131	181.722761724864
0.0035678391959799	181.940457234457
0.00351758793969849	182.158168457616
0.00346733668341709	182.375581849631
0.00341708542713568	182.592757505447
0.00336683417085427	182.80960273272
0.00331658291457286	183.025382645441
0.00326633165829146	183.239625709675
0.00321608040201005	183.452428341091
0.00316582914572864	183.663618219899
0.00311557788944724	183.871953592791
0.00306532663316583	184.076751910364
0.00301507537688442	184.278153823703
0.00296482412060302	184.475778791968
0.00291457286432161	184.667383790698
0.0028643216080402	184.852230230551
0.00281407035175879	185.030444938213
0.00276381909547739	185.20088883054
0.00271356783919598	185.359565054856
0.00266331658291457	185.506255917221
0.00261306532663317	185.640760148327
0.00256281407035176	185.75883597824
0.00251256281407035	185.855484694567
0.00246231155778895	185.931249898172
0.00241206030150754	185.98346885746
0.00236180904522613	186.000471438557
0.00231155778894472	185.981127518253
0.00226130653266332	185.923962433475
0.00221105527638191	185.811563501484
0.0021608040201005	185.635931334025
0.00211055276381909	185.396451016057
0.00206030150753769	185.068031480546
0.00201005025125628	184.632030144611
0.00195979899497487	184.087582655893
0.00190954773869347	183.394415136683
0.00185929648241206	182.525999706491
0.00180904522613065	181.476235532881
0.00175879396984925	180.182495645472
0.00170854271356784	178.62515027761
0.00165829145728643	176.778441165539
0.00160804020100502	174.583636966996
0.00155778894472362	172.035890525381
0.00150753768844221	169.102413502908
0.0014572864321608	165.780629010201
0.0014070351758794	162.069103480914
0.00135678391959799	158.005898007427
0.00130653266331658	153.600787684763
0.00125628140703518	148.914123887044
0.00120603015075377	143.972819398222
0.00115577889447236	138.823257813391
0.00110552763819096	133.499216352712
0.00105527638190955	128.028191646234
0.00100502512562814	122.437116103655
0.000954773869346734	116.743047492865
0.000904522613065327	110.963483099576
0.00085427135678392	105.110513202774
0.000804020100502512	99.1942472806312
0.000753768844221105	93.2241267981382
0.000703517587939698	87.2056285029118
0.000653266331658291	81.1458812641359
0.000603015075376884	75.0486760963944
0.000552763819095477	68.9181562674498
0.00050251256281407	62.7580426557791
0.000452261306532663	56.570604498358
0.000402010050251256	50.3584953570708
0.000351758793969851	44.123791604923
0.000301507537688444	37.8681361894043
0.000251256281407035	31.5930566598682
0.000201005025125628	25.2999039654749
0.000150753768844221	18.9898336899682
0.000100502512562814	12.6638290501328
5.0251256281407e-05	6.32334934861356
0	0


==> tiks/datta1d/lowm-verif-noconv-p-5.tsv <==
0.01	354.726639671752
0.00994974874371859	354.726739781355
0.00989949748743719	354.727039727015
0.00984924623115578	354.727539494845
0.00979899497487437	354.728238673814
0.00974874371859297	354.729135697928
0.00969849246231156	354.730230637996
0.00964824120603015	354.73152266907
0.00959798994974874	354.733008543419
0.00954773869346734	354.734688183529
0.00949748743718593	354.736561022578
0.00944723618090452	354.738622391362
0.00939698492462312	354.740870435399
0.00934673366834171	354.743305319165
0.0092964824120603	354.745923595153
0.00924623115577889	354.748718494878
0.00919597989949749	354.751690404123
0.00914572864321608	354.754838344892
0.00909547738693467	354.758154531543
0.00904522613065327	354.761632915094
0.00899497487437186	354.765274650673
0.00894472361809045	354.769077174549
0.00889447236180905	354.773028653151
0.00884422110552764	354.777123758556
0.00879396984924623	354.781363930642
0.00874371859296482	354.785744956554
0.00869346733668342	354.790251401158
0.00864321608040201	354.794877746327
0.0085929648241206	354.799625675687
0.0085427135678392	354.804489392413
0.00849246231155779	354.809449538369
0.00844221105527638	354.814500086321
0.00839195979899498	354.819642964415
0.00834170854271357	354.824870560767
0.00829145728643216	354.830158872083
0.00824120603015075	354.835501403086
0.00819095477386935	354.840900313835
0.00814070351758794	354.846345728962
0.00809045226130653	354.851808088619
0.00804020100502513	354.85728050786
0.00798994974874372	354.862765349487
0.00793969849246231	354.868249890512
0.00788944723618091	354.873697858207
0.0078391959798995	354.879102074312
0.00778894472361809	354.884465057006
0.00773869346733668	354.889770466791
0.00768844221105528	354.894973846914
0.00763819095477387	354.900067848314
0.00758793969849246	354.90505507034
0.00753768844221105	354.909914536814
0.00748743718592965	354.91459172413
0.00743718592964824	354.91907927296
0.00738693467336683	354.923379751276
0.00733668341708543	354.927466181227
0.00728643216080402	354.9312715381
0.00723618090452261	354.934788673992
0.00718592964824121	354.938019956055
0.0071356783919598	354.940930558647
0.00708542713567839	354.943437779249
0.00703517587939699	354.945534993619
0.00698492462311558	354.947224114652
0.00693467336683417	354.948459943472
0.00688442211055276	354.949139911589
0.00683417085427136	354.949258361939
0.00678391959798995	354.948816376234
0.00673366834170854	354.947754883729
0.00668341708542714	354.945945863885
0.00663316582914573	354.943385261241
0.00658291457286432	354.940072767053
0.00653266331658291	354.935930523421
0.00648241206030151	354.930797509177
0.0064321608040201	354.924672184391
0.00638190954773869	354.917552019846
0.00633165829145729	354.909333356106
0.00628140703517588	354.899811820282
0.00623115577889447	354.888989715094
0.00618090452261306	354.876861056026
0.00613065326633166	354.863286195932
0.00608040201005025	354.848002981481
0.00603015075376884	354.831019503388
0.00597989949748744	354.812324477163
0.00592964824120603	354.791727183704
0.00587939698492462	354.768887205108
0.00582914572864322	354.743821303411
0.00577889447236181	354.716510123464
0.0057286432160804	354.686689041516
0.005678391959799	354.653909695578
0.00562814070351759	354.618201847728
0.00557788944723618	354.579533884158
0.00552763819095477	354.537531857447
0.00547738693467337	354.491595473629
0.00542713567839196	354.441774090716
0.00537688442211055	354.388017437561
0.00532663316582915	354.329785853044
0.00527638190954774	354.266260192133
0.00522613065326633	354.197519659597
0.00517587939698493	354.123485431645
0.00512562814070352	354.043359736882
0.00507537688442211	353.955999841853
0.0050251256281407	353.861531081956
0.0049748743718593	353.759830623503
0.00492462311557789	353.649686238653
0.00487437185929648	353.529462876596
0.00482412060301508	353.399358457948
0.00477386934673367	353.259181689685
0.00472361809045226	353.10703230627
0.00467336683417085	352.940503563218
0.00462311557788945	352.759910034004
0.00457286432160804	352.564952305166
0.00452261306532663	352.352548140319
0.00447236180904523	352.119047042381
0.00442211055276382	351.86495589844
0.00437185929648241	351.589798297403
0.00432160804020101	351.288399876119
0.0042713567839196	350.955068474756
0.00422110552763819	350.590638647364
0.00417085427135678	350.194316192075
0.00412060301507538	349.757174487781
0.00407035175879397	349.270196577946
0.00402010050251256	348.734800437426
0.00396984924623116	348.149506961155
0.00391959798994975	347.498868820653
0.00386934673366834	346.768840547461
0.00381909547738694	345.961922248427
0.00376884422110553	345.07484741994
0.00371859296482412	344.082370385821
0.00366834170854271	342.964594454304
0.00361809045226131	341.725917748107
0.0035678391959799	340.358471178804
0.00351758793969849	338.828348052428
0.00346733668341709	337.114474386387
0.00341708542713568	335.223240588698
0.00336683417085427	333.139304407621
0.00331658291457286	330.83722916147
0.00326633165829146	328.309987476517
0.00321608040201005	325.561662698652
0.00316582914572864	322.578820686175
0.00311557788944724	319.372388076655
0.00306532663316583	315.958012702147
0.00301507537688442	312.332360852471
0.00296482412060302	308.50325490697
0.00291457286432161	304.511637442004
0.0028643216080402	300.371080804491
0.00281407035175879	296.078170811108
0.00276381909547739	291.657065709263
0.00271356783919598	287.138893498235
0.00266331658291457	282.524443292805
0.00261306532663317	277.817338463309
0.00256281407035176	273.039508849142
0.00251256281407035	268.20140076327
0.00246231155778895	263.301236539183
0.00241206030150754	258.348363408494
0.00236180904522613	253.353747374758
0.00231155778894472	248.317710359519
0.00226130653266332	243.242852448668
0.00221105527638191	238.137039828241
0.0021608040201005	233.001901176979
0.00211055276381909	227.838091895728
0.00206030150753769	222.650588063213
0.00201005025125628	217.440996302371
0.00195979899497487	212.209651420249
0.00190954773869347	206.959786988153
0.00185929648241206	201.692429711447
0.00180904522613065	196.408031831821
0.00175879396984925	191.108803367406
0.00170854271356784	185.795154995183
0.00165829145728643	180.467830428828
0.00160804020100502	175.128208634569
0.00155778894472362	169.776384529543
0.00150753768844221	164.413362689789
0.0014572864321608	159.03968761596
0.0014070351758794	153.655675766946
0.00135678391959799	148.262120198878
0.00130653266331658	142.859137949807
0.00125628140703518	137.447374838813
0.00120603015075377	132.027030994929
0.00115577889447236	126.598520814368
0.00110552763819096	121.16212398739
0.00105527638190955	115.718115031743
0.00100502512562814	110.266776835833
0.000954773869346734	104.808326643072
0.000904522613065327	99.3430071949656
0.00085427135678392	93.8710218807227
0.000804020100502512	88.3925571029315
0.000753768844221105	82.9078220538662
0.000703517587939698	77.416951036859
0.000653266331658291	71.9201472634636
0.000603015075376884	66.4175364500528
0.000552763819095477	60.9092683255189
0.00050251256281407	55.3954991013771
0.000452261306532663	49.8763373028554
0.000402010050251256	44.3519210110648
0.000351758793969851	38.8223750436479
0.000301507537688444	33.2878086409555
0.000251256281407035	27.7483342194616
0.000201005025125628	22.2040626289635
0.000150753768844221	16.6550945684823
0.000100502512562814	11.1015038809958
5.0251256281407e-05	5.54380957048491
0	0


==> tiks/datta1d/lowm-verif-noconv-p-6.tsv <==
0.01	437.899988662439
0.00994974874371859	437.899667700168
0.00989949748743719	437.898703019506
0.00984924623115578	437.897094552677
0.00979899497487437	437.894840443418
0.00974874371859297	437.891933414024
0.00969849246231156	437.888373784506
0.00964824120603015	437.884157810083
0.00959798994974874	437.879270368128
0.00954773869346734	437.873711078768
0.00949748743718593	437.867477398967
0.00944723618090452	437.86054753312
0.00939698492462312	437.852912759763
0.00934673366834171	437.844573850703
0.0092964824120603	437.835514826341
0.00924623115577889	437.825703594889
0.00919597989949749	437.815141943621
0.00914572864321608	437.803825433961
0.00909547738693467	437.791717095344
0.00904522613065327	437.778787794023
0.00899497487437186	437.76504299155
0.00894472361809045	437.750470818707
0.00889447236180905	437.735013863802
0.00884422110552764	437.718645994285
0.00879396984924623	437.701374121844
0.00874371859296482	437.683178292935
0.00869346733668342	437.663981928247
0.00864321608040201	437.643757365179
0.0085929648241206	437.622512839019
0.0085427135678392	437.600220275518
0.00849246231155779	437.576781104997
0.00844221105527638	437.552164305187
0.00839195979899498	437.526379520432
0.00834170854271357	437.499388968401
0.00829145728643216	437.471066650123
0.00824120603015075	437.441378082888
0.00819095477386935	437.410334354955
0.00814070351758794	437.377885022161
0.00809045226130653	437.34386936394
0.00804020100502513	437.30824950152
0.00798994974874372	437.271037927311
0.00793969849246231	437.232167454865
0.00788944723618091	437.191432755095
0.0078391959798995	437.148792690577
0.00778894472361809	437.104261025322
0.00773869346733668	437.057748110116
0.00768844221105528	437.008990466453
0.00763819095477387	436.957943971995
0.00758793969849246	436.904623371904
0.00753768844221105	436.84890841933
0.00748743718592965	436.790458691014
0.00743718592964824	436.729227595927
0.00738693467336683	436.665230312409
0.00733668341708543	436.598304246171
0.00728643216080402	436.52800549195
0.00723618090452261	436.454285966912
0.00718592964824121	436.377160303377
0.0071356783919598	436.296406273454
0.00708542713567839	436.211438360261
0.00703517587939699	436.122208770166
0.00698492462311558	436.028729896005
0.00693467336683417	435.930693930039
0.00688442211055276	435.827317923953
0.00683417085427136	435.718557531887
0.00678391959798995	435.604420036452
0.00673366834170854	435.484472241827
0.00668341708542714	435.357650426808
0.00663316582914573	435.223919219359
0.00658291457286432	435.083275975521
0.00653266331658291	434.935099576565
0.00648241206030151	434.777918620284
0.0064321608040201	434.611716334748
0.00638190954773869	434.436472098266
0.00633165829145729	434.251276185955
0.00628140703517588	434.054052799719
0.00623115577889447	433.844820561834
0.00618090452261306	433.623527374035
0.00613065326633166	433.388808875211
0.00608040201005025	433.137676292551
0.00603015075376884	432.8702130678
0.00597989949748744	432.586312673836
0.00592964824120603	432.283876948325
0.00587939698492462	431.958521025534
0.00582914572864322	431.610444896243
0.00577889447236181	431.239447104566
0.0057286432160804	430.842223230568
0.005678391959799	430.41226064958
0.00562814070351759	429.949966451639
0.00557788944723618	429.454967065526
0.00552763819095477	428.921972368988
0.00547738693467337	428.341348130228
0.00542713567839196	427.713862527148
0.00537688442211055	427.038805652498
0.00532663316582915	426.307745886264
0.00527638190954774	425.50698187622
0.00522613065326633	424.637877853683
0.00517587939698493	423.699021538173
0.00512562814070352	422.677652203151
0.00507537688442211	421.556379208652
0.0050251256281407	420.337388957347
0.0049748743718593	419.01790098793
0.00492462311557789	417.581326514568
0.00487437185929648	416.011046119982
0.00482412060301508	414.309786672032
0.00477386934673367	412.473056418664
0.00472361809045226	410.486198992453
0.00467336683417085	408.343147542525
0.00462311557788945	406.045518131512
0.00457286432160804	403.58928228249
0.00452261306532663	400.972641031456
0.00447236180904523	398.206223942588
0.00442211055276382	395.28859925721
0.00437185929648241	392.220420437706
0.00432160804020101	389.016274043233
0.0042713567839196	385.694508978799
0.00422110552763819	382.251671792684
0.00417085427135678	378.692862003968
0.00412060301507538	375.038339753204
0.00407035175879397	371.302380624738
0.00402010050251256	367.481888158769
0.00396984924623116	363.58256045197
0.00391959798994975	359.620667858642
0.00386934673366834	355.604500382419
0.00381909547738694	351.532014394714
0.00376884422110553	347.407593163169
0.00371859296482412	343.241952039193
0.00366834170854271	339.039635466414
0.00361809045226131	334.799378193184
0.0035678391959799	330.524224401573
0.00351758793969849	326.220910074602
0.00346733668341709	321.891982355825
0.00341708542713568	317.536651822911
0.00336683417085427	313.156997706484
0.00331658291457286	308.757258679998
0.00326633165829146	304.338898605001
0.00321608040201005	299.901406742283
0.00316582914572864	295.446260287086
0.00311557788944724	290.976163666482
0.00306532663316583	286.491916702459
0.00301507537688442	281.993210066864
0.00296482412060302	277.481210461947
0.00291457286432161	272.957641387972
0.0028643216080402	268.422830842513
0.00281407035175879	263.876658855761
0.00276381909547739	259.320160142714
0.00271356783919598	254.754345448782
0.00266331658291457	250.17922684413
0.00261306532663317	245.59494805329
0.00256281407035176	241.002398284132
0.00251256281407035	236.402003151969
0.00246231155778895	231.79368330777
0.00241206030150754	227.177883012939
0.00236180904522613	222.555172570312
0.00231155778894472	217.925569714742
0.00226130653266332	213.28922433127
0.00221105527638191	208.646633806013
0.0021608040201005	203.997915135084
0.00211055276381909	199.343114067386
0.00206030150753769	194.682612591783
0.00201005025125628	190.016552454581
0.00195979899497487	185.344961649221
0.00190954773869347	180.668142317228
0.00185929648241206	175.986204128993
0.00180904522613065	171.299193278534
0.00175879396984925	166.607360968029
0.00170854271356784	161.910760055601
0.00165829145728643	157.209482751724
0.00160804020100502	152.503718616533
0.00155778894472362	147.793481980506
0.00150753768844221	143.078922612034
0.0014572864321608	138.360130616465
0.0014070351758794	133.637157873699
0.00135678391959799	128.910146426371
0.00130653266331658	124.179118389571
0.00125628140703518	119.444200279646
0.00120603015075377	114.705434634281
0.00115577889447236	109.962910498626
0.00110552763819096	105.216692763345
0.00105527638190955	100.466846302823
0.00100502512562814	95.7134427061212
0.000954773869346734	90.9565384519356
0.000904522613065327	86.196200567088
0.00085427135678392	81.4324870418118
0.000804020100502512	76.665453917002
0.000753768844221105	71.8951664058245
0.000703517587939698	67.1216683162999
0.000653266331658291	62.3450284914327
0.000603015075376884	57.5652914146969
0.000552763819095477	52.7825117662638
0.00050251256281407	47.996749144776
0.000452261306532663	43.208046652198
0.000402010050251256	38.4164605721547
0.000351758793969851	33.6220440835075
0.000301507537688444	28.8248451527323
0.000251256281407035	24.0249146703446
0.000201005025125628	19.2223043386439
0.000150753768844221	14.4170604349173
0.000100502512562814	9.60921203858693
5.0251256281407e-05	4.7991613747971
0	0


==> tiks/datta1d/lowm-verifT-1.tsv <==
0.01	333.373093562225
0.00947368421052632	333.373093562225
0.00894736842105263	333.373093562225
0.00842105263157895	333.373093562225
0.00789473684210526	333.508070386679
0.00736842105263158	333.508070386259
0.0068421052631579	333.616697653253
0.00631578947368421	333.841583980509
0.00578947368421053	333.913722143359
0.00526315789473684	334.161232753673
0.00473684210526316	334.390919762314
0.00421052631578947	334.648685428623
0.00368421052631579	335.077362778367
0.00315789473684211	335.285277297708
0.00263157894736842	335.590027345554
0.00210526315789474	336.005392929479
0.00157894736842105	337.527979751412
0.00105263157894737	342.57250109659
0.000526315789473685	350.790230564435
0	360.165993133035


==> tiks/datta1d/lowm-verifT-2.tsv <==
0.01	340.256911587975
0.00947368421052632	340.256911587975
0.00894736842105263	340.256911587975
0.00842105263157895	340.256911587975
0.00789473684210526	340.256911587975
0.00736842105263158	340.256911587975
0.0068421052631579	340.256911587975
0.00631578947368421	340.256911587975
0.00578947368421053	340.464497876085
0.00526315789473684	340.526865236043
0.00473684210526316	340.554208471313
0.00421052631578947	340.792752884666
0.00368421052631579	341.065181649519
0.00315789473684211	342.907922656822
0.00263157894736842	346.847363126165
0.00210526315789474	352.518394627812
0.00157894736842105	359.227259675087
0.00105263157894737	366.522995262763
0.000526315789473685	374.35234182426
0	382.369680686679


==> tiks/datta1d/lowm-verifT-3.tsv <==
0.01	341.876633476386
0.00947368421052632	341.876633476386
0.00894736842105263	341.876633476386
0.00842105263157895	341.94187334468
0.00789473684210526	342.011610300421
0.00736842105263158	342.011610300421
0.0068421052631579	342.011610300421
0.00631578947368421	342.217283500082
0.00578947368421053	342.28175223663
0.00526315789473684	342.645609755661
0.00473684210526316	343.454345446752
0.00421052631578947	346.131748859957
0.00368421052631579	350.315508629121
0.00315789473684211	355.277041750078
0.00263157894736842	360.847278832748
0.00210526315789474	366.887803116587
0.00157894736842105	373.073476980253
0.00105263157894737	379.625106813255
0.000526315789473685	386.509791203279
0	393.261550360313


==> tiks/datta1d/lowm-verifT-4.tsv <==
0.01	335.259542675077
0.00997995991983968	335.259559409835
0.00995991983967936	335.259609614001
0.00993987975951904	335.259693286905
0.00991983967935872	335.259810427879
0.0098997995991984	335.259961036253
0.00987975951903808	335.260145111357
0.00985971943887776	335.260362652522
0.00983967935871743	335.260613659076
0.00981963927855711	335.26089813021
0.00979959919839679	335.26121606493
0.00977955911823647	335.261567462227
0.00975951903807615	335.261952321093
0.00973947895791583	335.26237064052
0.00971943887775551	335.262822419014
0.00969939879759519	335.263307653448
0.00967935871743487	335.263826340372
0.00965931863727455	335.264378477216
0.00963927855711423	335.264964062547
0.00961923847695391	335.265583095006
0.00959919839679359	335.266235573236
0.00957915831663327	335.26692149588
0.00955911823647295	335.267640861188
0.00953907815631263	335.268393664596
0.00951903807615231	335.269179900318
0.00949899799599198	335.26999956326
0.00947895791583166	335.270852650914
0.00945891783567134	335.271739161366
0.00943887775551102	335.272659092705
0.0094188376753507	335.27361244302
0.00939879759519038	335.274599210394
0.00937875751503006	335.275619391312
0.00935871743486974	335.2766729783
0.00933867735470942	335.277759963295
0.0093186372745491	335.278880339975
0.00929859719438878	335.28003410545
0.00927855711422846	335.281221257229
0.00925851703406814	335.282441792824
0.00923847695390782	335.283695709744
0.00921843687374749	335.284983005498
0.00919839679358717	335.286303675793
0.00917835671342685	335.287657711141
0.00915831663326653	335.289045101129
0.00913827655310621	335.290465836784
0.00911823647294589	335.291919914003
0.00909819639278557	335.29340732971
0.00907815631262525	335.294928080832
0.00905811623246493	335.296482164292
0.00903807615230461	335.298069577017
0.00901803607214429	335.299690315498
0.00899799599198397	335.301344370767
0.00897795591182365	335.303031730099
0.00895791583166333	335.304752380837
0.00893787575150301	335.306506314451
0.00891783567134269	335.308293527059
0.00889779559118237	335.310114015027
0.00887775551102204	335.311967774724
0.00885771543086172	335.313854802517
0.0088376753507014	335.315775094772
0.00881763527054108	335.317728646645
0.00879759519038076	335.319715445837
0.00877755511022044	335.321735477212
0.00875751503006012	335.32378872597
0.0087374749498998	335.325875183043
0.00871743486973948	335.327994844134
0.00869739478957916	335.330147705087
0.00867735470941884	335.332333761749
0.00865731462925852	335.334553009967
0.0086372745490982	335.336805445587
0.00861723446893788	335.339091062635
0.00859719438877755	335.341409846363
0.00857715430861723	335.343761779382
0.00855711422845691	335.346146844811
0.00853707414829659	335.34856503277
0.00851703406813627	335.351016338479
0.00849699398797595	335.353500757273
0.00847695390781563	335.356018284488
0.00845691382765531	335.358568915458
0.00843687374749499	335.361152645519
0.00841683366733467	335.363769467615
0.00839679358717435	335.366419364787
0.00837675350701403	335.369102317511
0.00835671342685371	335.371818306994
0.00833667334669339	335.37456732273
0.00831663326653307	335.377349359495
0.00829659318637275	335.380164412149
0.00827655310621243	335.383012475552
0.0082565130260521	335.385893544564
0.00823647294589178	335.388807614043
0.00821643286573146	335.391754675797
0.00819639278557114	335.394734710769
0.00817635270541082	335.397747697482
0.0081563126252505	335.400793615463
0.00813627254509018	335.403872453785
0.00811623246492986	335.406984206826
0.00809619238476954	335.410128869023
0.00807615230460922	335.413306434811
0.0080561122244489	335.416516898624
0.00803607214428858	335.419760254896
0.00801603206412826	335.423036494263
0.00799599198396794	335.426345595727
0.00797595190380762	335.429687536071
0.0079559118236473	335.433062293407
0.00793587174348697	335.436469856584
0.00791583166332665	335.439910219638
0.00789579158316633	335.44338337664
0.00787575150300601	335.446889321663
0.00785571142284569	335.450428048776
0.00783567134268537	335.453999552044
0.00781563126252505	335.457603820922
0.00779559118236473	335.461240832688
0.00777555110220441	335.464910562626
0.00775551102204409	335.468612987745
0.00773547094188377	335.472348096852
0.00771543086172345	335.476115883711
0.00769539078156313	335.4799163421
0.00767535070140281	335.483749465797
0.00765531062124248	335.487615248581
0.00763527054108216	335.491513684209
0.00761523046092184	335.495444760986
0.00759519038076152	335.499408454732
0.0075751503006012	335.503404739529
0.00755511022044088	335.507433591627
0.00753507014028056	335.511494999979
0.00751503006012024	335.515588958149
0.00749498997995992	335.519715459708
0.0074749498997996	335.523874498227
0.00745490981963928	335.528066067277
0.00743486973947896	335.532290160382
0.00741482965931864	335.536546764767
0.00739478957915832	335.540835855138
0.007374749498998	335.545157404716
0.00735470941883768	335.54951138939
0.00733466933867735	335.553897798432
0.00731462925851703	335.558316625303
0.00729458917835671	335.562767863467
0.00727454909819639	335.567251506388
0.00725450901803607	335.571767547529
0.00723446893787575	335.576315980267
0.00721442885771543	335.580896790889
0.00719438877755511	335.585509953394
0.00717434869739479	335.590155440557
0.00715430861723447	335.59483322835
0.00713426853707415	335.599543306536
0.00711422845691383	335.60428566859
0.00709418837675351	335.60906030799
0.00707414829659319	335.61386721821
0.00705410821643287	335.618706392727
0.00703406813627255	335.623577824879
0.00701402805611222	335.628481500228
0.0069939879759519	335.633417392569
0.00697394789579158	335.638385474724
0.00695390781563126	335.643385723252
0.00693386773547094	335.64841812858
0.00691382765531062	335.65348268434
0.0068937875751503	335.658579384165
0.00687374749498998	335.663708221688
0.00685370741482966	335.668869190544
0.00683366733466934	335.67406228416
0.00681362725450902	335.679287487692
0.0067935871743487	335.68454477535
0.00677354709418838	335.689834120591
0.00675350701402806	335.695155501131
0.00673346693386774	335.700508908241
0.00671342685370742	335.705894335886
0.00669338677354709	335.711311778033
0.00667334669338677	335.716761228648
0.00665330661322645	335.722242681696
0.00663326653306613	335.727756130865
0.00661322645290581	335.733301561356
0.00659318637274549	335.738878948541
0.00657314629258517	335.744488267244
0.00655310621242485	335.750129496963
0.00653306613226453	335.755802630028
0.00651302605210421	335.761507660953
0.00649298597194389	335.767244584253
0.00647294589178357	335.773013394443
0.00645290581162325	335.778814086037
0.00643286573146293	335.784646653198
0.00641282565130261	335.790511081801
0.00639278557114228	335.796407349296
0.00637274549098196	335.802335432779
0.00635270541082164	335.808295314241
0.00633266533066132	335.814286987322
0.006312625250501	335.820310447353
0.00629258517034068	335.826365689667
0.00627254509018036	335.832452709596
0.00625250501002004	335.838571502473
0.00623246492985972	335.844722063228
0.0062124248496994	335.850904379255
0.00619238476953908	335.857118431239
0.00617234468937876	335.863364199662
0.00615230460921844	335.869641669829
0.00613226452905812	335.875950837001
0.0061122244488978	335.882291697665
0.00609218436873748	335.888664248313
0.00607214428857715	335.895068485431
0.00605210420841683	335.901504405511
0.00603206412825651	335.907972004646
0.00601202404809619	335.914471272899
0.00599198396793587	335.921002195637
0.00597194388777555	335.927564758148
0.00595190380761523	335.934158950005
0.00593186372745491	335.940784768487
0.00591182364729459	335.947442211674
0.00589178356713427	335.954131277647
0.00587174348697395	335.960851964487
0.00585170340681363	335.967604270274
0.00583166332665331	335.974388192811
0.00581162324649299	335.98120372639
0.00579158316633266	335.988050862912
0.00577154308617234	335.994929594284
0.00575150300601202	336.00183991549
0.0057314629258517	336.008781826349
0.00571142284569138	336.015755327097
0.00569138276553106	336.022760417973
0.00567134268537074	336.029797099215
0.00565130260521042	336.036865371061
0.0056312625250501	336.043965233785
0.00561122244488978	336.051096688024
0.00559118236472946	336.058259734631
0.00557114228456914	336.065454374484
0.00555110220440882	336.07268060938
0.0055310621242485	336.079938442372
0.00551102204408818	336.087227876604
0.00549098196392786	336.094548915221
0.00547094188376753	336.101901561367
0.00545090180360721	336.109285818188
0.00543086172344689	336.116701689516
0.00541082164328657	336.124149185225
0.00539078156312625	336.13162831833
0.00537074148296593	336.13913910179
0.00535070140280561	336.146681545968
0.00533066132264529	336.15425565811
0.00531062124248497	336.161861445275
0.00529058116232465	336.169498914525
0.00527054108216433	336.177168072921
0.00525050100200401	336.184868927522
0.00523046092184369	336.192601487292
0.00521042084168337	336.200365775351
0.00519038076152305	336.208161821209
0.00517034068136273	336.215989654091
0.00515030060120241	336.223849295194
0.00513026052104208	336.231740757285
0.00511022044088176	336.239664052727
0.00509018036072144	336.247619193886
0.00507014028056112	336.255606193125
0.0050501002004008	336.263625062808
0.00503006012024048	336.271675819334
0.00501002004008016	336.279758504695
0.00498997995991984	336.287873170891
0.00496993987975952	336.296019869135
0.0049498997995992	336.304198634482
0.00492985971943888	336.312409487101
0.00490981963927856	336.320652446607
0.00488977955911824	336.328927532613
0.00486973947895792	336.337234764733
0.0048496993987976	336.34557416258
0.00482965931863727	336.353945753434
0.00480961923847695	336.36234960619
0.00478957915831663	336.370785803806
0.00476953907815631	336.379254427494
0.00474949899799599	336.387755530296
0.00472945891783567	336.396289142511
0.00470941883767535	336.404855293791
0.00468937875751503	336.413454013789
0.00466933867735471	336.422085332157
0.00464929859719439	336.430749278546
0.00462925851703407	336.439445896369
0.00460921843687375	336.448175293128
0.00458917835671343	336.456937594975
0.00456913827655311	336.46573292459
0.00454909819639279	336.474561358812
0.00452905811623247	336.483422942107
0.00450901803607214	336.492317718259
0.00448897795591182	336.50124573105
0.0044689378757515	336.510207024264
0.00444889779559118	336.519201641685
0.00442885771543086	336.528229651041
0.00440881763527054	336.537291215878
0.00438877755511022	336.546386523705
0.0043687374749499	336.555515755469
0.00434869739478958	336.564679020264
0.00432865731462926	336.573876382823
0.00430861723446894	336.583107907228
0.00428857715430862	336.592373657559
0.0042685370741483	336.601673697896
0.00424849699398798	336.611008092324
0.00422845691382766	336.62037694596
0.00420841683366733	336.629780505048
0.00418837675350701	336.639219046154
0.00416833667334669	336.648692833819
0.00414829659318637	336.658202022054
0.00412825651302605	336.667746705368
0.00410821643286573	336.677326977694
0.00408817635270541	336.686942932966
0.00406813627254509	336.696594665117
0.00404809619238477	336.706282268135
0.00402805611222445	336.716005905916
0.00400801603206413	336.725765949455
0.00398797595190381	336.735562807916
0.00396793587174349	336.745396868748
0.00394789579158317	336.755268350551
0.00392785571142285	336.765177392857
0.00390781563126253	336.775124134745
0.0038877755511022	336.785108715296
0.00386773547094188	336.795131273588
0.00384769539078156	336.805191948977
0.00382765531062124	336.815291000241
0.00380761523046092	336.82542899177
0.0037875751503006	336.835606536146
0.00376753507014028	336.845824206866
0.00374749498997996	336.856082318855
0.00372745490981964	336.866381082014
0.00370741482965932	336.876720705943
0.003687374749499	336.887101400242
0.00366733466933868	336.897523374511
0.00364729458917836	336.90798683935
0.00362725450901804	336.918492211616
0.00360721442885772	336.929040365566
0.0035871743486974	336.939632236912
0.00356713426853707	336.950268690594
0.00354709418837675	336.960950191306
0.00352705410821643	336.971677063203
0.00350701402805611	336.982449630284
0.00348697394789579	336.99326821655
0.00346693386773547	337.004133146001
0.00344689378757515	337.015044745721
0.00342685370741483	337.026003706028
0.00340681362725451	337.037011417392
0.00338677354709419	337.048069349996
0.00336673346693387	337.059178843886
0.00334669338677355	337.070340608148
0.00332665330661323	337.081555160902
0.00330661322645291	337.092823020227
0.00328657314629258	337.1041447042
0.00326653306613226	337.115520730902
0.00324649298597194	337.126951627236
0.00322645290581162	337.138438578928
0.0032064128256513	337.149983875066
0.00318637274549098	337.161589909953
0.00316633266533066	337.173258830505
0.00314629258517034	337.18499175826
0.00312625250501002	337.196789549132
0.0031062124248497	337.208653059039
0.00308617234468938	337.220583143893
0.00306613226452906	337.232580659612
0.00304609218436874	337.244646524179
0.00302605210420842	337.256783166612
0.0030060120240481	337.268994574837
0.00298597194388778	337.281284802772
0.00296593186372745	337.293657112708
0.00294589178356713	337.306113167833
0.00292585170340681	337.318654438703
0.00290581162324649	337.331282395876
0.00288577154308617	337.343998509908
0.00286573146292585	337.356804251356
0.00284569138276553	337.369701915648
0.00282565130260521	337.382697578336
0.00280561122244489	337.395798397171
0.00278557114228457	337.409011127019
0.00276553106212425	337.422339655813
0.00274549098196393	337.435786628798
0.00272545090180361	337.449354686209
0.00270541082164329	337.46304646828
0.00268537074148297	337.476864615247
0.00266533066132265	337.490812555398
0.00264529058116232	337.504900184066
0.002625250501002	337.519140567301
0.00260521042084168	337.533546260334
0.00258517034068136	337.548124894737
0.00256513026052104	337.562881439491
0.00254509018036072	337.577820837477
0.0025250501002004	337.592948031571
0.00250501002004008	337.608267964652
0.00248496993987976	337.623788446979
0.00246492985971944	337.639530559456
0.00244488977955912	337.655519219266
0.0024248496993988	337.671776440321
0.00240480961923848	337.68831403419
0.00238476953907816	337.705141572901
0.00236472945891784	337.722268628478
0.00234468937875751	337.739704772948
0.00232464929859719	337.757460551547
0.00230460921843687	337.775566147745
0.00228456913827655	337.794069969158
0.00226452905811623	337.813018901023
0.00224448897795591	337.832441238752
0.00222444889779559	337.852355980789
0.00220440881763527	337.872782056579
0.00218436873747495	337.893738395567
0.00216432865731463	337.915245573414
0.00214428857715431	337.937362109652
0.00212424849699399	337.960184512662
0.00210420841683367	337.983804389374
0.00208416833667335	338.00827387489
0.00206412825651303	338.033630404318
0.0020440881763527	338.059911387932
0.00202404809619238	338.087154236005
0.00200400801603206	338.115412396295
0.00198396793587174	338.144839791475
0.00196392785571142	338.175628336505
0.0019438877755511	338.207923939566
0.00192384769539078	338.241803274607
0.00190380761523046	338.277337310474
0.00188376753507014	338.314597016017
0.00186372745490982	338.353662247043
0.0018436873747495	338.394760614332
0.00182364729458918	338.438241280732
0.00180360721442886	338.484392960528
0.00178356713426854	338.53335637943
0.00176352705410822	338.585251439946
0.0017434869739479	338.640198044584
0.00172344689378758	338.698335563428
0.00170340681362726	338.760046700851
0.00168336673346693	338.825876125205
0.00166332665330661	338.89621381402
0.00164328657314629	338.971231277026
0.00162324649298597	339.051083992185
0.00160320641282565	339.135927450033
0.00158316633266533	339.226008778815
0.00156312625250501	339.321886651308
0.00154308617234469	339.424124414763
0.00152304609218437	339.532945827108
0.00150300601202405	339.648458025091
0.00148296593186373	339.770768039989
0.00146292585170341	339.900002348568
0.00144288577154309	340.036440688868
0.00142284569138277	340.180411212
0.00140280561122244	340.332011901286
0.00138276553106212	340.491212974961
0.0013627254509018	340.657983293921
0.00134268537074148	340.832283633414
0.00132264529058116	341.014016666021
0.00130260521042084	341.203060102059
0.00128256513026052	341.399294346531
0.0012625250501002	341.602600890585
0.00124248496993988	341.812861134387
0.00122244488977956	342.029889849704
0.00120240480961924	342.253319000813
0.00118236472945892	342.482843105298
0.0011623246492986	342.718332905193
0.00114228456913828	342.959678548472
0.00112224448897796	343.206750535952
0.00110220440881763	343.459228204911
0.00108216432865731	343.716732272404
0.00106212424849699	343.979114503907
0.00104208416833667	344.246295323135
0.00102204408817635	344.518186382375
0.00100200400801603	344.794550682594
0.000981963927855711	345.075062227148
0.000961923847695391	345.359590972627
0.000941883767535069	345.648077712702
0.000921843687374749	345.940451667448
0.000901803607214429	346.236508450796
0.000881763527054109	346.536007571
0.000861723446893788	346.83886947333
0.000841683366733466	347.145048025837
0.000821643286573146	347.454465556497
0.000801603206412826	347.766924819576
0.000781563126252504	348.082288866706
0.000761523046092184	348.40051603236
0.000741482965931864	348.721564577877
0.000721442885771544	349.045314911068
0.000701402805611224	349.371619077872
0.000681362725450902	349.700430350146
0.00066132264529058	350.031719208485
0.00064128256513026	350.365404215494
0.00062124248496994	350.701349238758
0.000601202404809618	351.039513584038
0.000581162324649298	351.379884409685
0.000561122244488978	351.722399117535
0.000541082164328658	352.066937672489
0.000521042084168337	352.413453724424
0.000501002004008017	352.761915220467
0.000480961923847695	353.112290690603
0.000460921843687375	353.46451783098
0.000440881763527053	353.818516510658
0.000420841683366733	354.174276927505
0.000400801603206413	354.531772310134
0.000380761523046093	354.890908008703
0.000360721442885771	355.251670822946
0.000340681362725451	355.614051604165
0.000320641282565131	355.977968070079
0.000300601202404811	356.34339368579
0.000280561122244487	356.710324726302
0.000260521042084167	357.078699830567
0.000240480961923847	357.448482557226
0.000220440881763527	357.819670286888
0.000200400801603207	358.192214300266
0.000180360721442886	358.566078691635
0.000160320641282565	358.941262245712
0.000140280561122245	359.317702003711
0.000120240480961925	359.695391918843
0.000100200400801602	360.074373946178
8.01603206412819e-05	360.454580766344
6.01202404809618e-05	360.835779034737
4.00801603206418e-05	361.21772156557
2.004008016032e-05	361.600161173058
0	361.982850671416


==> tiks/datta1d/lowm-verifT-5.tsv <==
0.01	342.733281440229
0.00997995991983968	342.733284688304
0.00995991983967936	342.733294432622
0.00993987975951904	342.73331067375
0.00991983967935872	342.733333412254
0.0098997995991984	342.7333626487
0.00987975951903808	342.733398383655
0.00985971943887776	342.733440617686
0.00983967935871743	342.733489351361
0.00981963927855711	342.733544585366
0.00979959919839679	342.733606320547
0.00977955911823647	342.733674557761
0.00975951903807615	342.733749297867
0.00973947895791583	342.733830541722
0.00971943887775551	342.733918290599
0.00969939879759519	342.734012547177
0.00967935871743487	342.734113314408
0.00965931863727455	342.734220594501
0.00963927855711423	342.734334388697
0.00961923847695391	342.734454698173
0.00959919839679359	342.734581524107
0.00957915831663327	342.734714867676
0.00955911823647295	342.734854730402
0.00953907815631263	342.73500111627
0.00951903807615231	342.735154030341
0.00949899799599198	342.735313477075
0.00947895791583166	342.735479458697
0.00945891783567134	342.735651976916
0.00943887775551102	342.735831033442
0.0094188376753507	342.736016629984
0.00939879759519038	342.736208768254
0.00937875751503006	342.736407451415
0.00935871743486974	342.736612686217
0.00933867735470942	342.736824479945
0.0093186372745491	342.737042838334
0.00929859719438878	342.737267764064
0.00927855711422846	342.737499259461
0.00925851703406814	342.737737326848
0.00923847695390782	342.737981968549
0.00921843687374749	342.738233186889
0.00919839679358717	342.738490985907
0.00917835671342685	342.738755374572
0.00915831663326653	342.739026362738
0.00913827655310621	342.739303958917
0.00911823647294589	342.739588167106
0.00909819639278557	342.739878990346
0.00907815631262525	342.74017643168
0.00905811623246493	342.740480494148
0.00903807615230461	342.740791180793
0.00901803607214429	342.741108495093
0.00899799599198397	342.741432446046
0.00897795591182365	342.741763046445
0.00895791583166333	342.742100309017
0.00893787575150301	342.74244424244
0.00891783567134269	342.742794850832
0.00889779559118237	342.743152138065
0.00887775551102204	342.743516108012
0.00885771543086172	342.743886764545
0.0088376753507014	342.744264111537
0.00881763527054108	342.744648154182
0.00879759519038076	342.745038905812
0.00877755511022044	342.745436382852
0.00875751503006012	342.745840601375
0.0087374749498998	342.746251571412
0.00871743486973948	342.746669297969
0.00869739478957916	342.747093785898
0.00867735470941884	342.747525040052
0.00865731462925852	342.747963065281
0.0086372745490982	342.74840786644
0.00861723446893788	342.748859450558
0.00859719438877755	342.749317835161
0.00857715430861723	342.749783040939
0.00855711422845691	342.750255087996
0.00853707414829659	342.750733988386
0.00851703406813627	342.751219748303
0.00849699398797595	342.751712373806
0.00847695390781563	342.752211870957
0.00845691382765531	342.752718245814
0.00843687374749499	342.75323150444
0.00841683366733467	342.753751656078
0.00839679358717435	342.754278723169
0.00837675350701403	342.754812731564
0.00835671342685371	342.75535370619
0.00833667334669339	342.755901661416
0.00831663326653307	342.756456604888
0.00829659318637275	342.757018544145
0.00827655310621243	342.757587486726
0.0082565130260521	342.758163440169
0.00823647294589178	342.758746412013
0.00821643286573146	342.759336414396
0.00819639278557114	342.759933475825
0.00817635270541082	342.760537628448
0.0081563126252505	342.761148902981
0.00813627254509018	342.761767316463
0.00811623246492986	342.762392878336
0.00809619238476954	342.763025597961
0.00807615230460922	342.763665484699
0.0080561122244489	342.764312547911
0.00803607214428858	342.764966796962
0.00801603206412826	342.76562824779
0.00799599198396794	342.766296936479
0.00797595190380762	342.766972902953
0.0079559118236473	342.767656184961
0.00793587174348697	342.768346802686
0.00791583166332665	342.769044767817
0.00789579158316633	342.769750091986
0.00787575150300601	342.770462786828
0.00785571142284569	342.771182863975
0.00783567134268537	342.771910335078
0.00781563126252505	342.772645221111
0.00779559118236473	342.773387567698
0.00777555110220441	342.774137424492
0.00775551102204409	342.774894837877
0.00773547094188377	342.775659831797
0.00771543086172345	342.776432420785
0.00769539078156313	342.777212619339
0.00767535070140281	342.778000441958
0.00765531062124248	342.778795903143
0.00763527054108216	342.779599017447
0.00761523046092184	342.780409812558
0.00759519038076152	342.78122834624
0.0075751503006012	342.782054680452
0.00755511022044088	342.782888872276
0.00753507014028056	342.783730950244
0.00751503006012024	342.784580932526
0.00749498997995992	342.785438837275
0.0074749498997996	342.786304682644
0.00745490981963928	342.787178486787
0.00743486973947896	342.788060267998
0.00741482965931864	342.788950062992
0.00739478957915832	342.789847945131
0.007374749498998	342.790753992115
0.00735470941883768	342.791668274416
0.00733466933867735	342.792590826257
0.00731462925851703	342.793521670508
0.00729458917835671	342.794460830037
0.00727454909819639	342.79540832771
0.00725450901803607	342.796364186395
0.00723446893787575	342.797328429269
0.00721442885771543	342.798301105287
0.00719438877755511	342.79928230807
0.00717434869739479	342.800272135685
0.00715430861723447	342.801270675532
0.00713426853707415	342.802277969017
0.00711422845691383	342.803294045159
0.00709418837675351	342.804318932976
0.00707414829659319	342.805352661487
0.00705410821643287	342.80639525971
0.00703406813627255	342.807446757304
0.00701402805611222	342.80850721997
0.0069939879759519	342.809576767935
0.00697394789579158	342.810655525963
0.00695390781563126	342.811743603061
0.00693386773547094	342.812841049882
0.00691382765531062	342.813947903578
0.0068937875751503	342.815064201299
0.00687374749498998	342.816189980193
0.00685370741482966	342.817325277412
0.00683366733466934	342.81847013135
0.00681362725450902	342.81962463086
0.0067935871743487	342.820788931561
0.00677354709418838	342.821963193649
0.00675350701402806	342.823147554048
0.00673346693386774	342.824342075539
0.00671342685370742	342.825546806171
0.00669338677354709	342.826761793991
0.00667334669338677	342.827987087047
0.00665330661322645	342.829222733387
0.00663326653306613	342.830468783386
0.00661322645290581	342.831725358279
0.00659318637274549	342.832992661413
0.00657314629258517	342.834270900675
0.00655310621242485	342.835560249556
0.00653306613226453	342.836860787026
0.00651302605210421	342.838172575959
0.00649298597194389	342.83949567923
0.00647294589178357	342.840830159716
0.00645290581162325	342.842176080291
0.00643286573146293	342.843533508061
0.00641282565130261	342.844902610162
0.00639278557114228	342.846283655298
0.00637274549098196	342.847676916533
0.00635270541082164	342.849082615988
0.00633266533066132	342.850500854663
0.006312625250501	342.851931715943
0.00629258517034068	342.853375283216
0.00627254509018036	342.854831639867
0.00625250501002004	342.856300869284
0.00623246492985972	342.857783062417
0.0062124248496994	342.859278452447
0.00619238476953908	342.860787399114
0.00617234468937876	342.862310266075
0.00615230460921844	342.863847341245
0.00613226452905812	342.865398756227
0.0061122244488978	342.866964623311
0.00609218436873748	342.868545054788
0.00607214428857715	342.870140162947
0.00605210420841683	342.87175006008
0.00603206412825651	342.873374871868
0.00601202404809619	342.875014928172
0.00599198396793587	342.876670717981
0.00597194388777555	342.878342733271
0.00595190380761523	342.8800313527
0.00593186372745491	342.88173675137
0.00591182364729459	342.883459083148
0.00589178356713427	342.885198501902
0.00587174348697395	342.886955161499
0.00585170340681363	342.888729215807
0.00583166332665331	342.890520842336
0.00581162324649299	342.892330515268
0.00579158316633266	342.894158911089
0.00577154308617234	342.896006707414
0.00575150300601202	342.897874410824
0.0057314629258517	342.899762259808
0.00571142284569138	342.901670469442
0.00569138276553106	342.9035992548
0.00567134268537074	342.905548830959
0.00565130260521042	342.907519412995
0.0056312625250501	342.909511257845
0.00561122244488978	342.911525060027
0.00559118236472946	342.913561774698
0.00557114228456914	342.915622354541
0.00555110220440882	342.917707491002
0.0055310621242485	342.919817517539
0.00551102204408818	342.921952741715
0.00549098196392786	342.924113471091
0.00547094188376753	342.92630001323
0.00545090180360721	342.928512675694
0.00543086172344689	342.930751840819
0.00541082164328657	342.933018548267
0.00539078156312625	342.935314178937
0.00537074148296593	342.937640104253
0.00535070140280561	342.939997290494
0.00533066132264529	342.942386217875
0.00531062124248497	342.94480733788
0.00529058116232465	342.947261101991
0.00527054108216433	342.949747961693
0.00525050100200401	342.952268368467
0.00523046092184369	342.954822909328
0.00521042084168337	342.957413180726
0.00519038076152305	342.960041234614
0.00517034068136273	342.96270909975
0.00515030060120241	342.965418164394
0.00513026052104208	342.968169143522
0.00511022044088176	342.970962720142
0.00509018036072144	342.973799577259
0.00507014028056112	342.976680397878
0.0050501002004008	342.979605865005
0.00503006012024048	342.98257691243
0.00501002004008016	342.985596065486
0.00498997995991984	342.988666471866
0.00496993987975952	342.991791228679
0.0049498997995992	342.99497239628
0.00492985971943888	342.998211079925
0.00490981963927856	343.001508349217
0.00488977955911824	343.004865273758
0.00486973947895792	343.008282923151
0.0048496993987976	343.011762366996
0.00482965931863727	343.015305151616
0.00480961923847695	343.018915411774
0.00478957915831663	343.022598156593
0.00476953907815631	343.026358288517
0.00474949899799599	343.030198983229
0.00472945891783567	343.034122022816
0.00470941883767535	343.038129149598
0.00468937875751503	343.042222105892
0.00466933867735471	343.046402634016
0.00464929859719439	343.050672476289
0.00462925851703407	343.055034311649
0.00460921843687375	343.059495181862
0.00458917835671343	343.064063398022
0.00456913827655311	343.068747045837
0.00454909819639279	343.073551236286
0.00452905811623247	343.078478979112
0.00450901803607214	343.083533239867
0.00448897795591182	343.088716984102
0.0044689378757515	343.094033177369
0.00444889779559118	343.099484785219
0.00442885771543086	343.105076684187
0.00440881763527054	343.110821397476
0.00438877755511022	343.116733360644
0.0043687374749499	343.122826523157
0.00434869739478958	343.129109508935
0.00432865731462926	343.135587654455
0.00430861723446894	343.142266247696
0.00428857715430862	343.14915057664
0.0042685370741483	343.156245929269
0.00424849699398798	343.163557594012
0.00422845691382766	343.171094908259
0.00420841683366733	343.178881136035
0.00418837675350701	343.186942533315
0.00416833667334669	343.195304275897
0.00414829659318637	343.203981609745
0.00412825651302605	343.212984435111
0.00410821643286573	343.222322600619
0.00408817635270541	343.232005954897
0.00406813627254509	343.242044346569
0.00404809619238477	343.252447631085
0.00402805611222445	343.263234468637
0.00400801603206413	343.274449603085
0.00398797595190381	343.286142585674
0.00396793587174349	343.298360498383
0.00394789579158317	343.311131225104
0.00392785571142285	343.324473659322
0.00390781563126253	343.338406643157
0.0038877755511022	343.35294901873
0.00386773547094188	343.368119628161
0.00384769539078156	343.383937357322
0.00382765531062124	343.400440094999
0.00380761523046092	343.417714359011
0.0037875751503006	343.435854335513
0.00376753507014028	343.45494849842
0.00374749498997996	343.47504753038
0.00372745490981964	343.49618676489
0.00370741482965932	343.518401491252
0.003687374749499	343.54172699877
0.00366733466933868	343.566198576746
0.00364729458917836	343.591851697161
0.00362725450901804	343.618759509486
0.00360721442885772	343.647078716655
0.0035871743486974	343.676977248307
0.00356713426853707	343.708610228762
0.00354709418837675	343.742060367736
0.00352705410821643	343.777384947032
0.00350701402805611	343.814641220724
0.00348697394789579	343.853886442889
0.00346693386773547	343.8951778676
0.00344689378757515	343.93857324276
0.00342685370741483	343.984188474345
0.00340681362725451	344.032251572169
0.00338677354709419	344.083003308529
0.00336673346693387	344.136659537502
0.00334669338677355	344.193315295413
0.00332665330661323	344.253029052331
0.00330661322645291	344.315859270367
0.00328657314629258	344.381864411632
0.00326653306613226	344.451102938236
0.00324649298597194	344.523633963093
0.00322645290581162	344.599565177152
0.0032064128256513	344.67908562761
0.00318637274549098	344.762392119655
0.00316633266533066	344.84965010649
0.00314629258517034	344.940895092975
0.00312625250501002	345.036128920995
0.0031062124248497	345.135353432377
0.00308617234468938	345.238570468953
0.00306613226452906	345.345781872551
0.00304609218436874	345.456989492363
0.00302605210420842	345.572195356789
0.0030060120240481	345.691401679118
0.00298597194388778	345.814610571041
0.00296593186372745	345.941808724234
0.00294589178356713	346.072951681742
0.00292585170340681	346.207991234367
0.00290581162324649	346.346879172911
0.00288577154308617	346.489567288175
0.00286573146292585	346.63600737096
0.00284569138276553	346.786138852176
0.00282565130260521	346.939844521196
0.00280561122244489	347.096990951719
0.00278557114228457	347.257452823689
0.00276553106212425	347.421162498424
0.00274549098196393	347.588077339505
0.00272545090180361	347.758154811321
0.00270541082164329	347.931352378265
0.00268537074148297	348.107627504726
0.00266533066132265	348.286929341921
0.00264529058116232	348.469138820129
0.002625250501002	348.654103421759
0.00260521042084168	348.841678637147
0.00258517034068136	349.031796109977
0.00256513026052104	349.224428665636
0.00254509018036072	349.419549533284
0.0025250501002004	349.617131942082
0.00250501002004008	349.817149121188
0.00248496993987976	350.019559667761
0.00246492985971944	350.22425445996
0.00244488977955912	350.431104800192
0.0024248496993988	350.640002952631
0.00240480961923848	350.850914840133
0.00238476953907816	351.063822554574
0.00236472945891784	351.278708187828
0.00234468937875751	351.495553831771
0.00232464929859719	351.714339555235
0.00230460921843687	351.935004604413
0.00228456913827655	352.157450342372
0.00226452905811623	352.381583071036
0.00224448897795591	352.607362644553
0.00222444889779559	352.834775699107
0.00220440881763527	353.063809069651
0.00218436873747495	353.29444959114
0.00216432865731463	353.526682777261
0.00214428857715431	353.760463687711
0.00212424849699399	353.995716892095
0.00210420841683367	354.232372803796
0.00208416833667335	354.470405014046
0.00206412825651303	354.70980319425
0.0020440881763527	354.950557042982
0.00202404809619238	355.192656258814
0.00200400801603206	355.436085454979
0.00198396793587174	355.680797385037
0.00196392785571142	355.926732841538
0.0019438877755511	356.173851953883
0.00192384769539078	356.422143937977
0.00190380761523046	356.671600406536
0.00188376753507014	356.922212972279
0.00186372745490982	357.173972026249
0.0018436873747495	357.426847647906
0.00182364729458918	357.680793216118
0.00180360721442886	357.935772644711
0.00178356713426854	358.191775329745
0.00176352705410822	358.448794252835
0.0017434869739479	358.7068223956
0.00172344689378758	358.965851335495
0.00170340681362726	359.225855098697
0.00168336673346693	359.486796061128
0.00166332665330661	359.748649193306
0.00164328657314629	360.01140721223
0.00162324649298597	360.275064137186
0.00160320641282565	360.53961398678
0.00158316633266533	360.805045803046
0.00156312625250501	361.07133170898
0.00154308617234469	361.33844335774
0.00152304609218437	361.606369651414
0.00150300601202405	361.875105415689
0.00148296593186373	362.144645481608
0.00146292585170341	362.414982996725
0.00144288577154309	362.686097840037
0.00142284569138277	362.957964985985
0.00140280561122244	363.230572539927
0.00138276553106212	363.503915903255
0.0013627254509018	363.777990554873
0.00134268537074148	364.052790381088
0.00132264529058116	364.328297823968
0.00130260521042084	364.604492231427
0.00128256513026052	364.881364940852
0.0012625250501002	365.158911946037
0.00124248496993988	365.437129245831
0.00122244488977956	365.716009159336
0.00120240480961924	365.995533909432
0.00118236472945892	366.27568915858
0.0011623246492986	366.556470273413
0.00114228456913828	366.837873689192
0.00112224448897796	367.119895006398
0.00110220440881763	367.402521703254
0.00108216432865731	367.685738637143
0.00106212424849699	367.969539866248
0.00104208416833667	368.253922183805
0.00102204408817635	368.538882014206
0.00100200400801603	368.824409531315
0.000981963927855711	369.110491102927
0.000961923847695391	369.397120971328
0.000941883767535069	369.68429622793
0.000921843687374749	369.972013430235
0.000901803607214429	370.260262977867
0.000881763527054109	370.549033537597
0.000861723446893788	370.838320966927
0.000841683366733466	371.128122617104
0.000821643286573146	371.418434196185
0.000801603206412826	371.709245178248
0.000781563126252504	372.000548067711
0.000761523046092184	372.292340215945
0.000741482965931864	372.584618932444
0.000721442885771544	372.877376923865
0.000701402805611224	373.170605183462
0.000681362725450902	373.464300585267
0.00066132264529058	373.758460994865
0.00064128256513026	374.053080797332
0.00062124248496994	374.348150696438
0.000601202404809618	374.643667728609
0.000581162324649298	374.939630776781
0.000561122244488978	375.236035171071
0.000541082164328658	375.532871999445
0.000521042084168337	375.830137247164
0.000501002004008017	376.127828167742
0.000480961923847695	376.425942367781
0.000460921843687375	376.724474594259
0.000440881763527053	377.023417764191
0.000420841683366733	377.322771125566
0.000400801603206413	377.622532287957
0.000380761523046093	377.922692380158
0.000360721442885771	378.223250250175
0.000340681362725451	378.524205092277
0.000320641282565131	378.825548710149
0.000300601202404811	379.127278522324
0.000280561122244487	379.429394240385
0.000260521042084167	379.731889323543
0.000240480961923847	380.034760048463
0.000220440881763527	380.338006388523
0.000200400801603207	380.641621678446
0.000180360721442886	380.94560304059
0.000160320641282565	381.249952943917
0.000140280561122245	381.55464367508
0.000120240480961925	381.859697429959
0.000100200400801602	382.165163490612
8.01603206412819e-05	382.470975535997
6.01202404809618e-05	382.777004272561
4.00801603206418e-05	383.083129485734
2.004008016032e-05	383.389230960943
0	383.695188483616


==> tiks/datta1d/lowm-verifT-6.tsv <==
0.01	344.642041168845
0.00997995991983968	344.642043797623
0.00995991983967936	344.64205168482
0.00993987975951904	344.642064833672
0.00991983967935872	344.642083247416
0.0098997995991984	344.642106929286
0.00987975951903808	344.642135882518
0.00985971943887776	344.642170110349
0.00983967935871743	344.642209616029
0.00981963927855711	344.642254403503
0.00979959919839679	344.642304477669
0.00977955911823647	344.642359843496
0.00975951903807615	344.642420505951
0.00973947895791583	344.642486470004
0.00971943887775551	344.642557743002
0.00969939879759519	344.642634340315
0.00967935871743487	344.642716278893
0.00965931863727455	344.64280357145
0.00963927855711423	344.642896225215
0.00961923847695391	344.642994247045
0.00959919839679359	344.643097643801
0.00957915831663327	344.643206422342
0.00955911823647295	344.643320591514
0.00953907815631263	344.643440174355
0.00951903807615231	344.64356520009
0.00949899799599198	344.643695694504
0.00947895791583166	344.64383167058
0.00945891783567134	344.643973138341
0.00943887775551102	344.644120107812
0.0094188376753507	344.644272589014
0.00939879759519038	344.644430591995
0.00937875751503006	344.644594135231
0.00935871743486974	344.644763258069
0.00933867735470942	344.644938002962
0.0093186372745491	344.645118403402
0.00929859719438878	344.645304475224
0.00927855711422846	344.645496232193
0.00925851703406814	344.645693688078
0.00923847695390782	344.645896856647
0.00921843687374749	344.646105751677
0.00919839679358717	344.646320397037
0.00917835671342685	344.646540845661
0.00915831663326653	344.64676715568
0.00913827655310621	344.646999377397
0.00911823647294589	344.647237534667
0.00909819639278557	344.647481645761
0.00907815631262525	344.647731728952
0.00905811623246493	344.647987802512
0.00903807615230461	344.648249884712
0.00901803607214429	344.64851799644
0.00899799599198397	344.648792191707
0.00897795591182365	344.649072547282
0.00895791583166333	344.649359139543
0.00893787575150301	344.649652020787
0.00891783567134269	344.649951216148
0.00889779559118237	344.650256749307
0.00887775551102204	344.650568643944
0.00885771543086172	344.650886923741
0.0088376753507014	344.651211612379
0.00881763527054108	344.651542741655
0.00879759519038076	344.651880393327
0.00877755511022044	344.652224668145
0.00875751503006012	344.65257566472
0.0087374749498998	344.652933444905
0.00871743486973948	344.653298039985
0.00869739478957916	344.653669480313
0.00867735470941884	344.654047796242
0.00865731462925852	344.654433018125
0.0086372745490982	344.654825176316
0.00861723446893788	344.655224314907
0.00859719438877755	344.655630544246
0.00857715430861723	344.656043994625
0.00855711422845691	344.656464792695
0.00853707414829659	344.656893014866
0.00851703406813627	344.657328700964
0.00849699398797595	344.657771889988
0.00847695390781563	344.65822262094
0.00845691382765531	344.658680932818
0.00843687374749499	344.659146864622
0.00841683366733467	344.65962047611
0.00839679358717435	344.660101913004
0.00837675350701403	344.66059134328
0.00835671342685371	344.661088928962
0.00833667334669339	344.661594764166
0.00831663326653307	344.662108899783
0.00829659318637275	344.662631386007
0.00827655310621243	344.663162273033
0.0082565130260521	344.663701611058
0.00823647294589178	344.664249450277
0.00821643286573146	344.664805872
0.00819639278557114	344.665371068266
0.00817635270541082	344.665945255737
0.0081563126252505	344.666528641545
0.00813627254509018	344.66712134171
0.00811623246492986	344.667723421651
0.00809619238476954	344.668334946245
0.00807615230460922	344.668955980368
0.0080561122244489	344.669586588895
0.00803607214428858	344.67022683673
0.00801603206412826	344.670876835223
0.00799599198396794	344.671536838032
0.00797595190380762	344.672207125974
0.0079559118236473	344.672887964759
0.00793587174348697	344.673579498179
0.00791583166332665	344.674281811087
0.00789579158316633	344.674994987952
0.00787575150300601	344.675719113243
0.00785571142284569	344.676454271429
0.00783567134268537	344.677200547108
0.00781563126252505	344.677958094126
0.00779559118236473	344.678727249458
0.00777555110220441	344.679508380005
0.00775551102204409	344.680301828866
0.00773547094188377	344.681107775868
0.00771543086172345	344.681926332337
0.00769539078156313	344.68275760936
0.00767535070140281	344.683601718027
0.00765531062124248	344.684458769427
0.00763527054108216	344.685328875081
0.00761523046092184	344.686212249864
0.00759519038076152	344.687109345347
0.0075751503006012	344.688020646089
0.00755511022044088	344.688946599197
0.00753507014028056	344.689887432367
0.00751503006012024	344.690843293651
0.00749498997995992	344.691814330985
0.0074749498997996	344.692800692306
0.00745490981963928	344.693802525554
0.00743486973947896	344.694819979836
0.00741482965931864	344.695853359137
0.00739478957915832	344.696903275523
0.007374749498998	344.697970377499
0.00735470941883768	344.699055254487
0.00733466933867735	344.700158199337
0.00731462925851703	344.701279412046
0.00729458917835671	344.702419092576
0.00727454909819639	344.703577440893
0.00725450901803607	344.70475465696
0.00723446893787575	344.705950943567
0.00721442885771543	344.707166737165
0.00719438877755511	344.70840287909
0.00717434869739479	344.709660251025
0.00715430861723447	344.710939640892
0.00713426853707415	344.712241432539
0.00711422845691383	344.713565900972
0.00709418837675351	344.714913321196
0.00707414829659319	344.716283968219
0.00705410821643287	344.717678117047
0.00703406813627255	344.719096049014
0.00701402805611222	344.720538401487
0.0069939879759519	344.722006350442
0.00697394789579158	344.723501116672
0.00695390781563126	344.725023770799
0.00693386773547094	344.726574827322
0.00691382765531062	344.728154672033
0.0068937875751503	344.729763690722
0.00687374749498998	344.731402269182
0.00685370741482966	344.733070793205
0.00683366733466934	344.734769662141
0.00681362725450902	344.736499824927
0.0067935871743487	344.7382629577
0.00677354709418838	344.740060786467
0.00675350701402806	344.741894793935
0.00673346693386774	344.743765687683
0.00671342685370742	344.745674021261
0.00669338677354709	344.747620348221
0.00667334669338677	344.749605222115
0.00665330661322645	344.751629196493
0.00663326653306613	344.753692853209
0.00661322645290581	344.755797636441
0.00659318637274549	344.757945989555
0.00657314629258517	344.760140411213
0.00655310621242485	344.762383000633
0.00653306613226453	344.764674759401
0.00651302605210421	344.76701650221
0.00649298597194389	344.769409043754
0.00647294589178357	344.771853198726
0.00645290581162325	344.77434978182
0.00643286573146293	344.77689966609
0.00641282565130261	344.779505104449
0.00639278557114228	344.782169750882
0.00637274549098196	344.784897319666
0.00635270541082164	344.787690858762
0.00633266533066132	344.790551831906
0.006312625250501	344.793481472487
0.00629258517034068	344.796481013895
0.00627254509018036	344.799551689518
0.00625250501002004	344.802694732747
0.00623246492985972	344.80591149709
0.0062124248496994	344.809205594867
0.00619238476953908	344.812582648318
0.00617234468937876	344.816048342373
0.00615230460921844	344.819607229143
0.00613226452905812	344.823261523006
0.0061122244488978	344.827013149488
0.00609218436873748	344.830864034112
0.00607214428857715	344.834816102405
0.00605210420841683	344.838871279891
0.00603206412825651	344.843031740771
0.00601202404809619	344.847303450356
0.00599198396793587	344.851695328679
0.00597194388777555	344.856216352667
0.00595190380761523	344.860873530809
0.00593186372745491	344.865670335661
0.00591182364729459	344.870609870915
0.00589178356713427	344.875695240263
0.00587174348697395	344.880929547397
0.00585170340681363	344.886315896006
0.00583166332665331	344.89185790966
0.00581162324649299	344.897565735414
0.00579158316633266	344.903453968734
0.00577154308617234	344.909537234168
0.00575150300601202	344.91582665502
0.0057314629258517	344.922327866608
0.00571142284569138	344.92904602496
0.00569138276553106	344.935986286103
0.00567134268537074	344.943153806063
0.00565130260521042	344.950553740867
0.0056312625250501	344.958192342003
0.00561122244488978	344.966087311885
0.00559118236472946	344.974263173458
0.00557114228456914	344.982744395659
0.00555110220440882	344.991549084026
0.0055310621242485	345.000686623879
0.00551102204408818	345.010165769741
0.00549098196392786	345.019995276135
0.00547094188376753	345.030183897581
0.00545090180360721	345.040740388603
0.00543086172344689	345.051675801406
0.00541082164328657	345.063021386874
0.00539078156312625	345.074818881581
0.00537074148296593	345.087109753337
0.00535070140280561	345.099923753476
0.00533066132264529	345.113276576683
0.00531062124248497	345.127183086731
0.00529058116232465	345.141658147394
0.00527054108216433	345.156716622445
0.00525050100200401	345.172373375656
0.00523046092184369	345.188647918378
0.00521042084168337	345.2055943776
0.00519038076152305	345.223282500296
0.00517034068136273	345.24178126068
0.00515030060120241	345.261138239999
0.00513026052104208	345.281378531485
0.00511022044088176	345.302526160471
0.00509018036072144	345.324605152288
0.00507014028056112	345.34763953227
0.0050501002004008	345.371653325749
0.00503006012024048	345.396679052256
0.00501002004008016	345.422803137766
0.00498997995991984	345.450133087854
0.00496993987975952	345.478774599401
0.0049498997995992	345.508796351093
0.00492985971943888	345.540232919074
0.00490981963927856	345.57311760642
0.00488977955911824	345.607483716207
0.00486973947895792	345.64336455151
0.0048496993987976	345.680793415406
0.00482965931863727	345.719816022985
0.00480961923847695	345.760545482955
0.00478957915831663	345.803117669168
0.00476953907815631	345.84766504126
0.00474949899799599	345.894264861559
0.00472945891783567	345.942949844907
0.00470941883767535	345.993751434868
0.00468937875751503	346.046701075003
0.00466933867735471	346.101830208874
0.00464929859719439	346.159170280043
0.00462925851703407	346.218764256026
0.00460921843687375	346.280708783511
0.00458917835671343	346.345116126703
0.00456913827655311	346.412094149408
0.00454909819639279	346.481692651784
0.00452905811623247	346.553920419882
0.00450901803607214	346.628785377205
0.00448897795591182	346.706295447258
0.0044689378757515	346.786458553546
0.00444889779559118	346.869282619573
0.00442885771543086	346.954778630867
0.00440881763527054	347.042969825442
0.00438877755511022	347.133882505532
0.0043687374749499	347.22754057153
0.00434869739478958	347.323941609557
0.00432865731462926	347.423066962002
0.00430861723446894	347.524897731637
0.00428857715430862	347.629415021237
0.0042685370741483	347.736599933574
0.00424849699398798	347.846433570686
0.00422845691382766	347.958890380656
0.00420841683366733	348.073921924908
0.00418837675350701	348.191474847971
0.00416833667334669	348.311497633051
0.00414829659318637	348.433955665847
0.00412825651302605	348.558823431503
0.00410821643286573	348.686075503036
0.00408817635270541	348.815686453463
0.00406813627254509	348.947630855802
0.00404809619238477	349.081883273325
0.00402805611222445	349.218405693076
0.00400801603206413	349.357122845585
0.00398797595190381	349.497952594765
0.00396793587174349	349.64081780035
0.00394789579158317	349.785680163671
0.00392785571142285	349.932519575466
0.00390781563126253	350.081316030387
0.0038877755511022	350.23204952309
0.00386773547094188	350.384700048227
0.00384769539078156	350.539247566751
0.00382765531062124	350.695657400995
0.00380761523046092	350.853857412631
0.0037875751503006	351.013769556141
0.00376753507014028	351.175321979813
0.00374749498997996	351.338483809206
0.00372745490981964	351.503240813034
0.00370741482965932	351.669578807936
0.003687374749499	351.837483610549
0.00366733466933868	352.00694103751
0.00364729458917836	352.177936836606
0.00362725450901804	352.350442555401
0.00360721442885772	352.524398251092
0.0035871743486974	352.699739749656
0.00356713426853707	352.876409115206
0.00354709418837675	353.054383688763
0.00352705410821643	353.233653198607
0.00350701402805611	353.414207386522
0.00348697394789579	353.596035994295
0.00346693386773547	353.779128763709
0.00344689378757515	353.963475329347
0.00342685370741483	354.149052700237
0.00340681362725451	354.335813548761
0.00338677354709419	354.523707776687
0.00336673346693387	354.712691093426
0.00334669338677355	354.902747367145
0.00332665330661323	355.093868988438
0.00330661322645291	355.286048349752
0.00328657314629258	355.479277843536
0.00326653306613226	355.673549862238
0.00324649298597194	355.868856651927
0.00322645290581162	356.065179532536
0.0032064128256513	356.262481525404
0.00318637274549098	356.46072390695
0.00316633266533066	356.659873277327
0.00314629258517034	356.859918302602
0.00312625250501002	357.060853364997
0.0031062124248497	357.262672846743
0.00308617234468938	357.465371130071
0.00306613226452906	357.668942597209
0.00304609218436874	357.873381152492
0.00302605210420842	358.078669066079
0.0030060120240481	358.284776605372
0.00298597194388778	358.491673542819
0.00296593186372745	358.699337589521
0.00294589178356713	358.907762492768
0.00292585170340681	359.116943931608
0.00290581162324649	359.32687758509
0.00288577154308617	359.537559132263
0.00286573146292585	359.748984252176
0.00284569138276553	359.961145769723
0.00282565130260521	360.174023430094
0.00280561122244489	360.387593233947
0.00278557114228457	360.601833008741
0.00276553106212425	360.816733580924
0.00274549098196393	361.032291411415
0.00272545090180361	361.248502983853
0.00270541082164329	361.465364781876
0.00268537074148297	361.682873289122
0.00266533066132265	361.901023803301
0.00264529058116232	362.119801889953
0.002625250501002	362.339188343062
0.00260521042084168	362.559164989526
0.00258517034068136	362.779723508107
0.00256513026052104	363.000860905185
0.00254509018036072	363.222574239378
0.0025250501002004	363.444860569306
0.00250501002004008	363.667716953585
0.00248496993987976	363.891138614073
0.00246492985971944	364.115112271837
0.00244488977955912	364.339622190583
0.0024248496993988	364.564655135539
0.00240480961923848	364.790206662197
0.00238476953907816	365.016274255626
0.00236472945891784	365.242855400896
0.00234468937875751	365.469947583076
0.00232464929859719	365.697548025583
0.00230460921843687	365.925648671987
0.00228456913827655	366.154236566202
0.00226452905811623	366.383299370113
0.00224448897795591	366.612831497075
0.00222444889779559	366.842830736924
0.00220440881763527	367.073294904556
0.00218436873747495	367.304221814866
0.00216432865731463	367.535609096304
0.00214428857715431	367.767450079919
0.00212424849699399	367.999733794268
0.00210420841683367	368.232450077817
0.00208416833667335	368.465594773348
0.00206412825651303	368.699165959754
0.0020440881763527	368.933161719707
0.00202404809619238	369.167580135877
0.00200400801603206	369.402418496968
0.00198396793587174	369.637669117479
0.00196392785571142	369.873322443892
0.0019438877755511	370.109371910677
0.00192384769539078	370.345815446905
0.00190380761523046	370.582651352014
0.00188376753507014	370.819877925443
0.00186372745490982	371.057493256193
0.0018436873747495	371.295491934547
0.00182364729458918	371.533865674001
0.00180360721442886	371.772607986333
0.00178356713426854	372.011716734832
0.00176352705410822	372.251190395086
0.0017434869739479	372.49102744268
0.00172344689378758	372.731226088631
0.00170340681362726	372.971781236993
0.00168336673346693	373.212685596282
0.00166332665330661	373.453934228743
0.00164328657314629	373.695525513643
0.00162324649298597	373.937458073659
0.00160320641282565	374.17973053133
0.00158316633266533	374.422340493789
0.00156312625250501	374.665282116047
0.00154308617234469	374.908549452381
0.00152304609218437	375.152140049589
0.00150300601202405	375.396052653865
0.00148296593186373	375.64028601249
0.00146292585170341	375.88483850437
0.00144288577154309	376.129705605055
0.00142284569138277	376.374881714688
0.00140280561122244	376.620364085549
0.00138276553106212	376.866151554701
0.0013627254509018	377.112242976046
0.00134268537074148	377.358636833034
0.00132264529058116	377.605328947085
0.00130260521042084	377.852314416799
0.00128256513026052	378.099591110197
0.0012625250501002	378.347157970883
0.00124248496993988	378.595013943556
0.00122244488977956	378.843157070034
0.00120240480961924	379.091582914803
0.00118236472945892	379.340287878003
0.0011623246492986	379.589270725277
0.00114228456913828	379.838530482756
0.00112224448897796	380.088065961969
0.00110220440881763	380.337873886409
0.00108216432865731	380.587950302765
0.00106212424849699	380.83829360859
0.00104208416833667	381.088902900289
0.00102204408817635	381.339777175495
0.00100200400801603	381.590913758191
0.000981963927855711	381.842308951141
0.000961923847695391	382.093961153602
0.000941883767535069	382.345869523471
0.000921843687374749	382.598033070466
0.000901803607214429	382.850449095748
0.000881763527054109	383.103114416599
0.000861723446893788	383.356027835274
0.000841683366733466	383.609188566384
0.000821643286573146	383.862595354212
0.000801603206412826	384.116245158463
0.000781563126252504	384.370135800411
0.000761523046092184	384.62426648255
0.000741482965931864	384.878636392905
0.000721442885771544	385.133243365101
0.000701402805611224	385.388084726654
0.000681362725450902	385.643159530001
0.00066132264529058	385.89846711789
0.00064128256513026	386.15400578239
0.00062124248496994	386.409772703498
0.000601202404809618	386.66576696943
0.000581162324649298	386.921988224711
0.000561122244488978	387.178435028915
0.000541082164328658	387.435104637411
0.000521042084168337	387.691995778514
0.000501002004008017	387.949107583836
0.000480961923847695	388.206439312791
0.000460921843687375	388.463989309982
0.000440881763527053	388.721755326226
0.000420841683366733	388.97973712868
0.000400801603206413	389.237933957105
0.000380761523046093	389.496342968697
0.000360721442885771	389.754963798774
0.000340681362725451	390.013796191466
0.000320641282565131	390.272837492938
0.000300601202404811	390.532086878286
0.000280561122244487	390.791544265893
0.000260521042084167	391.051207455543
0.000240480961923847	391.311075300455
0.000220440881763527	391.571147933213
0.000200400801603207	391.831422297128
0.000180360721442886	392.091898159306
0.000160320641282565	392.352578066874
0.000140280561122245	392.613440438456
0.000120240480961925	392.874506129874
0.000100200400801602	393.135817635759
8.01603206412819e-05	393.397316101026
6.01202404809618e-05	393.658906826588
4.00801603206418e-05	393.92050714999
2.004008016032e-05	394.182034408778
0	394.4434059405


==> tiks/datta1d/lowm-vs-lowmNoConv-1.tsv <==
0.01	-0.00164390008497705
0.00997995991983968	-0.00164389662929165
0.00995991983967936	-0.00164389224787446
0.00993987975951904	-0.00164388714766906
0.00991983967935872	-0.00164388153561903
0.0098997995991984	-0.00164387561866795
0.00987975951903808	-0.0016438696037594
0.00985971943887776	-0.00164386369783697
0.00983967935871743	-0.00164385809389325
0.00981963927855711	-0.00164385236316478
0.00979959919839679	-0.00164384522000265
0.00977955911823647	-0.00164383531625922
0.00975951903807615	-0.00164382130378681
0.00973947895791583	-0.00164380183465676
0.00971943887775551	-0.00164377694444151
0.00969939879759519	-0.0016437513331432
0.00967935871743487	-0.00164373058110967
0.00965931863727455	-0.00164371632975379
0.00963927855711423	-0.001643705110721
0.00961923847695391	-0.00164369311487047
0.00959919839679359	-0.00164367653306139
0.00957915831663327	-0.00164365155615294
0.00955911823647295	-0.00164361561753178
0.00953907815631263	-0.00164357503771153
0.00951903807615231	-0.0016435400074736
0.00949899799599198	-0.00164351782638741
0.00947895791583166	-0.00164350504171913
0.00945891783567134	-0.0016434957154759
0.00943887775551102	-0.00164348390966488
0.0094188376753507	-0.0016434636862932
0.00939879759519038	-0.00164342912240813
0.00937875751503006	-0.00164337969008452
0.00935871743486974	-0.00164332822170734
0.00933867735470942	-0.00164328952551045
0.0093186372745491	-0.00164327119191912
0.00929859719438878	-0.00164326658587047
0.00927855711422846	-0.00164326740855733
0.00925851703406814	-0.00164326536117256
0.00923847695390782	-0.001643252144909
0.00921843687374749	-0.00164321946738729
0.00919839679358717	-0.00164316549806882
0.00917835671342685	-0.0016431070145379
0.00915831663326653	-0.00164306412275363
0.00913827655310621	-0.00164305081767838
0.00911823647294589	-0.0016430604445634
0.00909819639278557	-0.00164308199136372
0.00907815631262525	-0.00164310444603434
0.00905811623246493	-0.00164311679653027
0.00903807615230461	-0.00164310803080652
0.00901803607214429	-0.0016430687876573
0.00899799599198397	-0.00164301063277709
0.00897795591182365	-0.00164295950585253
0.00895791583166333	-0.0016429409967719
0.00893787575150301	-0.00164296246053813
0.00891783567134269	-0.00164301068660061
0.00889779559118237	-0.00164307136434538
0.00887775551102204	-0.0016431301831585
0.00885771543086172	-0.00164317283242602
0.0088376753507014	-0.00164318500153399
0.00881763527054108	-0.00164315738895713
0.00879759519038076	-0.00164311152703162
0.00877755511022044	-0.00164308067103491
0.00875751503006012	-0.00164309650497353
0.0087374749498998	-0.00164316383587749
0.00871743486973948	-0.00164326511498529
0.00869739478957916	-0.00164338211340102
0.00867735470941884	-0.0016434966022288
0.00865731462925852	-0.00164359035257272
0.0086372745490982	-0.00164364513553689
0.00861723446893788	-0.00164365090857423
0.00859719438877755	-0.0016436371072845
0.00857715430861723	-0.00164364505233959
0.00855711422845691	-0.00164371351629052
0.00853707414829659	-0.00164384612808915
0.00851703406813627	-0.00164402092876127
0.00849699398797595	-0.00164421538048863
0.00847695390781563	-0.00164440694545298
0.00845691382765531	-0.00164457308583605
0.00843687374749499	-0.00164469126381959
0.00841683366733467	-0.00164475069829541
0.00839679358717435	-0.0016447892969677
0.00837675350701403	-0.001644857569816
0.00835671342685371	-0.00164500209356869
0.00833667334669339	-0.0016452245460296
0.00831663326653307	-0.00164549802510181
0.00829659318637275	-0.00164579516945211
0.00827655310621243	-0.00164608861774729
0.0082565130260521	-0.00164635100865414
0.00823647294589178	-0.00164655498171164
0.00821643286573146	-0.00164668966827453
0.00819639278557114	-0.00164680289525612
0.00817635270541082	-0.00164695554202434
0.0081563126252505	-0.00164720260277193
0.00813627254509018	-0.00164754282014824
0.00811623246492986	-0.00164794369387423
0.00809619238476954	-0.00164837238908615
0.00807615230460922	-0.00164879607092025
0.0080561122244489	-0.00164918190451274
0.00803607214428858	-0.00164949706763089
0.00801603206412826	-0.0016497314238518
0.00799599198396794	-0.00164994433826724
0.00797595190380762	-0.00165020844061523
0.0079559118236473	-0.00165058776910873
0.00793587174348697	-0.00165107702201768
0.00791583166332665	-0.00165163737581317
0.00789579158316633	-0.00165222978881899
0.00787575150300601	-0.00165281521935892
0.00785571142284569	-0.00165335462575675
0.00783567134268537	-0.00165380902365973
0.00781563126252505	-0.00165417006686073
0.00779559118236473	-0.00165451043423482
0.00777555110220441	-0.00165491604510753
0.00775551102204409	-0.00165546053826184
0.00773547094188377	-0.00165613331815696
0.00771543086172345	-0.00165688844591799
0.00769539078156313	-0.00165767986155859
0.00767535070140281	-0.00165846150509241
0.00765531062124248	-0.00165918731653312
0.00763527054108216	-0.00165981140579681
0.00761523046092184	-0.00166032855236667
0.00759519038076152	-0.00166082667246404
0.0075751503006012	-0.00166140666447434
0.00755511022044088	-0.00166215219542153
0.00753507014028056	-0.00166304599414234
0.00751503006012024	-0.001664034147383
0.00749498997995992	-0.00166506269024908
0.0074749498997996	-0.00166607765784619
0.00745490981963928	-0.00166702508527991
0.00743486973947896	-0.00166785140959272
0.00741482965931864	-0.00166855618282443
0.00739478957915832	-0.00166924461653896
0.007374749498998	-0.00167003441858026
0.00735470941883768	-0.00167101951626952
0.00733466933867735	-0.00167217446908299
0.00731462925851703	-0.00167343646314706
0.00729458917835671	-0.00167474267167204
0.00727454909819639	-0.00167603026786825
0.00725450901803607	-0.00167723642494601
0.00723446893787575	-0.00167829914193938
0.00721442885771543	-0.00167922473004109
0.00719438877755511	-0.0016801378685549
0.00717434869739479	-0.00168117503225036
0.00715430861723447	-0.00168244036825794
0.00713426853707415	-0.00168389869573147
0.00711422845691383	-0.00168547730646686
0.00709418837675351	-0.00168710349172418
0.00707414829659319	-0.00168870454276354
0.00705410821643287	-0.00169020775084502
0.00703406813627255	-0.00169154194655903
0.00701402805611222	-0.0016927225460753
0.0069939879759519	-0.0016938959543003
0.00697394789579158	-0.00169521947530951
0.00695390781563126	-0.00169680707663791
0.00693386773547094	-0.00169861223806551
0.00691382765531062	-0.00170055129685949
0.0068937875751503	-0.00170254059028701
0.00687374749498998	-0.00170449645561526
0.00685370741482966	-0.00170633523011141
0.00683366733466934	-0.00170797592123989
0.00681362725450902	-0.00170944576156243
0.0067935871743487	-0.00171091518444447
0.00677354709418838	-0.00171256444058175
0.00675350701402806	-0.00171451651282156
0.00673346693386774	-0.00171671193212675
0.00671342685370742	-0.00171905497458962
0.00669338677354709	-0.00172144991630248
0.00667334669338677	-0.00172380103335761
0.00665330661322645	-0.00172601260184731
0.00663326653306613	-0.00172799327818131
0.00661322645290581	-0.00172978517542911
0.00659318637274549	-0.00173158504609408
0.00657314629258517	-0.00173359818145867
0.00655310621242485	-0.00173595534578934
0.00653306613226453	-0.00173858250675492
0.00651302605210421	-0.00174137076208303
0.00649298597194389	-0.0017442112095013
0.00647294589178357	-0.00174699494673737
0.00645290581162325	-0.00174961307151885
0.00643286573146293	-0.00175196355024044
0.00641282565130261	-0.00175410675265086
0.00639278557114228	-0.00175626794833576
0.00637274549098196	-0.0017586794436444
0.00635270541082164	-0.00176147807138048
0.00633266533066132	-0.00176457366652389
0.006312625250501	-0.00176784305868034
0.00629258517034068	-0.0017711630774556
0.00627254509018036	-0.00177441055245538
0.00625250501002004	-0.00177746231328544
0.00623246492985972	-0.00178020556108702
0.0062124248496994	-0.00178272252905024
0.00619238476953908	-0.00178526899284333
0.00617234468937876	-0.0017881059926655
0.00615230460921844	-0.00179137419233902
0.00613226452905812	-0.00179496584131815
0.0061122244488978	-0.00179874249482012
0.00609218436873748	-0.00180256570806217
0.00607214428857715	-0.00180629703626154
0.00605210420841683	-0.00180979803463546
0.00603206412825651	-0.0018129454159631
0.00601202404809619	-0.0018158469730194
0.00599198396793587	-0.00181879059807718
0.00597194388777555	-0.00182206733454197
0.00595190380761523	-0.00182581888057669
0.00593186372745491	-0.00182991866383838
0.00591182364729459	-0.00183421212621315
0.00589178356713427	-0.00183854470958712
0.00587174348697395	-0.00184276185584642
0.00585170340681363	-0.00184670900687715
0.00583166332665331	-0.00185025311777954
0.00581162324649299	-0.00185353109543769
0.00579158316633266	-0.00185686392852566
0.00577154308617234	-0.00186057320549625
0.00575150300601202	-0.00186479828679087
0.0057314629258517	-0.00186939290192013
0.00571142284569138	-0.00187418583482391
0.00569138276553106	-0.0018790058694421
0.00567134268537074	-0.00188368178971457
0.00565130260521042	-0.00188804237958121
0.0056312625250501	-0.00189194613394534
0.00561122244488978	-0.00189556211885354
0.00559118236472946	-0.00189924438610302
0.00557114228456914	-0.00190334447960247
0.00555110220440882	-0.00190799548807027
0.0055310621242485	-0.0019130311355716
0.00551102204408818	-0.00191826349087542
0.00549098196392786	-0.00192350462275067
0.00547094188376753	-0.00192856659996629
0.00545090180360721	-0.00193326149129123
0.00543086172344689	-0.00193744131209238
0.00541082164328657	-0.00194130924364056
0.00539078156312625	-0.00194525076717938
0.00537074148296593	-0.00194964506867251
0.00535070140280561	-0.00195461453309199
0.00533066132264529	-0.0019599734527597
0.00531062124248497	-0.00196551790808022
0.00529058116232465	-0.00197104397945815
0.00527054108216433	-0.00197634774729807
0.00525050100200401	-0.00198122529200457
0.00523046092184369	-0.00198552491494649
0.00521042084168337	-0.00198948386464333
0.00519038076152305	-0.00199351489837592
0.00517034068136273	-0.00199801992314108
0.00515030060120241	-0.00200310583767959
0.00513026052104208	-0.00200856943181587
0.00511022044088176	-0.00201419276908984
0.00509018036072144	-0.00201975791304143
0.00507014028056112	-0.00202504692721057
0.0050501002004008	-0.00202984187513718
0.00503006012024048	-0.00203399094175463
0.00501002004008016	-0.00203776193596115
0.00498997995991984	-0.00204158675660991
0.00496993987975952	-0.00204588116442059
0.0049498997995992	-0.00205073172971307
0.00492985971943888	-0.00205592176031557
0.00490981963927856	-0.00206122324309165
0.00488977955911824	-0.00206640816490483
0.00486973947895792	-0.00207124851261865
0.0048496993987976	-0.00207551627309664
0.00482965931863727	-0.00207906385225219
0.00480961923847695	-0.00208218030789546
0.00478957915831663	-0.00208530219615802
0.00476953907815631	-0.00208884424891736
0.00474949899799599	-0.00209286834282425
0.00472945891783567	-0.00209715157954347
0.00470941883767535	-0.00210146293392312
0.00468937875751503	-0.00210557138081127
0.00466933867735471	-0.00210924589505602
0.00464929859719439	-0.00211225545150545
0.00462925851703407	-0.00211446134778409
0.00460921843687375	-0.00211615492581631
0.00458917835671343	-0.00211775264541024
0.00456913827655311	-0.00211964404469948
0.00454909819639279	-0.00212186338419974
0.00452905811623247	-0.00212419396889626
0.00450901803607214	-0.00212641382605783
0.00448897795591182	-0.00212830098295322
0.0044689378757515	-0.0021296334668512
0.00444889779559118	-0.00213018930502055
0.00442885771543086	-0.0021298426026687
0.00440881763527054	-0.002128851914542
0.00438877755511022	-0.00212757194222999
0.0043687374749499	-0.00212632829630549
0.00434869739478958	-0.00212512786958234
0.00432865731462926	-0.00212378081123718
0.00430861723446894	-0.00212209436824066
0.00428857715430862	-0.00211987578756341
0.0042685370741483	-0.00211693231617609
0.00424849699398798	-0.00211307120994446
0.00422845691382766	-0.00210817997012726
0.00420841683366733	-0.00210242210674449
0.00418837675350701	-0.00209602042661669
0.00416833667334669	-0.00208917450874978
0.00414829659318637	-0.00208187040454272
0.00412825651302605	-0.00207397921299073
0.00410821643286573	-0.00206537092297961
0.00408817635270541	-0.00205591552339515
0.00406813627254509	-0.00204548300312317
0.00404809619238477	-0.00203394336850376
0.00402805611222445	-0.00202118915010717
0.00400801603206413	-0.00200717960553786
0.00398797595190381	-0.00199188629062047
0.00396793587174349	-0.00197528214218477
0.00394789579158317	-0.00195735083412713
0.00392785571142285	-0.0019380810684805
0.00390781563126253	-0.00191746157600393
0.0038877755511022	-0.00189548108745647
0.00386773547094188	-0.00187212833359717
0.00384769539078156	-0.00184739176913497
0.00382765531062124	-0.00182113994812579
0.00380761523046092	-0.00179293459522451
0.0037875751503006	-0.00176228905100649
0.00376753507014028	-0.00172878347535409
0.00374749498997996	-0.00169244009416384
0.00372745490981964	-0.00165346068106772
0.00370741482965932	-0.00161204752667236
0.003687374749499	-0.00156840292158443
0.00366733466933868	-0.00152272915641056
0.00364729458917836	-0.00147522643397127
0.00362725450901804	-0.00142566434941428
0.00360721442885772	-0.00137285758400574
0.0035871743486974	-0.00131549251144775
0.00356713426853707	-0.00125247459397727
0.00354709418837675	-0.00118394824820849
0.00352705410821643	-0.00111049294148893
0.00350701402805611	-0.00103268861555166
0.00348697394789579	-0.000951115212129765
0.00346693386773547	-0.000866352672956309
0.00344689378757515	-0.000778971788155673
0.00342685370741483	-0.000688465559149429
0.00340681362725451	-0.000592249472723737
0.00338677354709419	-0.000487502500689494
0.00336673346693387	-0.000371960297030258
0.00334669338677355	-0.000246057628830932
0.00332665330661323	-0.000111046166871363
0.00330661322645291	3.18222403001371e-05
0.00328657314629258	0.000181295744135267
0.00326653306613226	0.000336122496085686
0.00324649298597194	0.000495083062699423
0.00322645290581162	0.000659377575377863
0.0032064128256513	0.000834258341189083
0.00318637274549098	0.00102536407566533
0.00316633266533066	0.00123702608725469
0.00314629258517034	0.00146815671766992
0.00312625250501002	0.0017162645311096
0.0031062124248497	0.00197885808951517
0.00308617234468938	0.0022534459548281
0.00306613226452906	0.00253753668898986
0.00304609218436874	0.00282890134543348
0.00302605210420842	0.00313170121198303
0.0030060120240481	0.00345669025927285
0.00298597194388778	0.00381489093506006
0.00296593186372745	0.00421249138148264
0.00294589178356713	0.00464591437930917
0.00292585170340681	0.00511040634857606
0.00290581162324649	0.00560121370931958
0.00288577154308617	0.00611358288157616
0.00286573146292585	0.00664276028538212
0.00284569138276553	0.0071878221274981
0.00282565130260521	0.00776539533662943
0.00280561122244489	0.0083971313654158
0.00278557114228457	0.0091019599229989
0.00276553106212425	0.00987944392905815
0.00274549098196393	0.0107207516777706
0.00272545090180361	0.0116170176157637
0.00270541082164329	0.0125593761896655
0.00268537074148297	0.0135389618461034
0.00266533066132265	0.0145507889727358
0.00264529058116232	0.0156217121648071
0.002625250501002	0.0167941968736692
0.00260521042084168	0.0181069392073274
0.00258517034068136	0.0195627982509488
0.00256513026052104	0.0211452533816641
0.00254509018036072	0.0228375939649335
0.0025250501002004	0.0246231093662164
0.00250501002004008	0.0264850889509729
0.00248496993987976	0.0284214556384624
0.00246492985971944	0.0304978585218971
0.00244488977955912	0.0327995244236832
0.0024248496993988	0.0353893424227029
0.00240480961923848	0.038251708240316
0.00238476953907816	0.0413537873077313
0.00236472945891784	0.0446627450561572
0.00234468937875751	0.0481457469168026
0.00232464929859719	0.051775021877359
0.00230460921843687	0.0556249756038774
0.00228456913827655	0.059864833007368
0.00226452905811623	0.0646496403019355
0.00224448897795591	0.0699851370414683
0.00222444889779559	0.0758023929460637
0.00220440881763527	0.082031923550668
0.00218436873747495	0.0886042443902268
0.00216432865731463	0.095458507223432
0.00214428857715431	0.102732921150638
0.00212424849699399	0.110764988563614
0.00210420841683367	0.119846148663036
0.00208416833667335	0.129938259941335
0.00206412825651303	0.140880439318264
0.0020440881763527	0.152511596359636
0.00202404809619238	0.164670640631259
0.00200400801603206	0.177281444516744
0.00198396793587174	0.19080017289025
0.00196392785571142	0.205881437298013
0.0019438877755511	0.222779986763759
0.00192384769539078	0.241149254628589
0.00190380761523046	0.260593124099778
0.00188376753507014	0.280715478384599
0.00186372745490982	0.301169205584434
0.0018436873747495	0.322421951382353
0.00182364729458918	0.34561073655591
0.00180360721442886	0.37131672196937
0.00178356713426854	0.398791146142685
0.00176352705410822	0.427098116622354
0.0017434869739479	0.455301740954865
0.00172344689378758	0.482589269796717
0.00170340681362726	0.509687176705041
0.00168336673346693	0.538336876695047
0.00166332665330661	0.568870499688707
0.00164328657314629	0.599642059676484
0.00162324649298597	0.628860411108831
0.00160320641282565	0.654734523663684
0.00158316633266533	0.67631339267541
0.00156312625250501	0.69550188352754
0.00154308617234469	0.714261466467321
0.00152304609218437	0.731516646152606
0.00150300601202405	0.745148977776457
0.00148296593186373	0.75303907328284
0.00146292585170341	0.753481000982102
0.00144288577154309	0.748027520467265
0.00142284569138277	0.739527278648035
0.00140280561122244	0.728474510220251
0.00138276553106212	0.714053864343924
0.0013627254509018	0.695436077512545
0.00134268537074148	0.672011777205701
0.00132264529058116	0.64475170549613
0.00130260521042084	0.615252570038342
0.00128256513026052	0.584705276098968
0.0012625250501002	0.554142275225103
0.00124248496993988	0.524594569370774
0.00122244488977956	0.496306729812593
0.00120240480961924	0.467369185928911
0.00118236472945892	0.436993904520126
0.0011623246492986	0.407191764063303
0.00114228456913828	0.380281860857381
0.00112224448897796	0.358117268321263
0.00110220440881763	0.33801673505113
0.00108216432865731	0.315892974066926
0.00106212424849699	0.293065291043093
0.00104208416833667	0.272459725925292
0.00102204408817635	0.256724778214006
0.00100200400801603	0.243806839703289
0.000981963927855711	0.228769135005597
0.000961923847695391	0.212484579074138
0.000941883767535069	0.197928955654005
0.000921843687374749	0.187638520883912
0.000901803607214429	0.179083513520511
0.000881763527054109	0.168219404960082
0.000861723446893788	0.156623212326428
0.000841683366733466	0.147040263961869
0.000821643286573146	0.140858164634346
0.000801603206412826	0.1343045537023
0.000781563126252504	0.125882947460077
0.000761523046092184	0.117861294547658
0.000741482965931864	0.112467940682965
0.000721442885771544	0.108237099803927
0.000701402805611224	0.102225294257835
0.000681362725450902	0.0959177518593743
0.00066132264529058	0.0915465809285652
0.00064128256513026	0.0886765646083816
0.00062124248496994	0.0839765797640599
0.000601202404809618	0.078634861559159
0.000581162324649298	0.0751632659021798
0.000561122244488978	0.0735027793244839
0.000541082164328658	0.0705560932524568
0.000521042084168337	0.066835362500772
0.000501002004008017	0.0633554334506867
0.000480961923847695	0.0609545784387436
0.000460921843687375	0.0589700408676688
0.000440881763527053	0.0558084851631315
0.000420841683366733	0.0531904142612393
0.000400801603206413	0.0519533728512937
0.000380761523046093	0.0493892780853818
0.000360721442885771	0.0468176878357205
0.000340681362725451	0.0457516686859287
0.000320641282565131	0.0438538979077982
0.000300601202404811	0.0415513907118789
0.000280561122244487	0.0404377317544465
0.000260521042084167	0.0390217571644889
0.000240480961923847	0.0370308299561099
0.000220440881763527	0.035962921605405
0.000200400801603207	0.0346277733391761
0.000180360721442886	0.0327566978698743
0.000160320641282565	0.0320874729610439
0.000140280561122245	0.0266080218929955
0.000120240480961925	0.0222150887663837
0.000100200400801602	0.0329560000655205
8.01603206412819e-05	0.0518737656033946
6.01202404809618e-05	0.0175701872838537
4.00801603206418e-05	-0.138756700468612
2.004008016032e-05	-0.485908863229554
0	-1.09268826657443


==> tiks/datta1d/lowm-vs-lowmNoConv-2.tsv <==
0.01	-0.00015818800997651
0.00997995991983968	-0.0001581775120062
0.00995991983967936	-0.00015814053234408
0.00993987975951904	-0.000158076847159812
0.00991983967935872	-0.000157986232623055
0.0098997995991984	-0.000157868464903469
0.00987975951903808	-0.000157723320170714
0.00985971943887776	-0.000157550574594451
0.00983967935871743	-0.000157350017077997
0.00981963927855711	-0.000157122004028163
0.00979959919839679	-0.000156867673967897
0.00977955911823647	-0.000156588222465473
0.00975951903807615	-0.000156284845089162
0.00973947895791583	-0.000155958737201226
0.00971943887775551	-0.000155609792778627
0.00969939879759519	-0.000155233518219403
0.00967935871743487	-0.000154824591304586
0.00965931863727455	-0.000154381374692582
0.00963927855711423	-0.000153907011233975
0.00961923847695391	-0.000153404962585212
0.00959919839679359	-0.000152878690402743
0.00957915831663327	-0.000152331656343017
0.00955911823647295	-0.000151766147031966
0.00953907815631263	-0.000151176044737924
0.00951903807615231	-0.000150551571703292
0.00949899799599198	-0.000149885681972671
0.00947895791583166	-0.000149181489103084
0.00945891783567134	-0.000148444454894495
0.00943887775551102	-0.000147680041146865
0.0094188376753507	-0.000146893709660156
0.00939879759519038	-0.000146090907823057
0.00937875751503006	-0.000145271913574018
0.00935871743486974	-0.000144424203163728
0.00933867735470942	-0.000143533359733294
0.0093186372745491	-0.00014259189839484
0.00929859719438878	-0.00014160599639495
0.00927855711422846	-0.000140583428837354
0.00925851703406814	-0.000139531970825782
0.00923847695390782	-0.000138459397463964
0.00921843687374749	-0.000137373477566211
0.00919839679358717	-0.000136275657208962
0.00917835671342685	-0.000135149174919532
0.00915831663326653	-0.00013397401250461
0.00913827655310621	-0.000132736162974638
0.00911823647294589	-0.000131441931839977
0.00909819639278557	-0.000130101910752306
0.00907815631262525	-0.000128726691363306
0.00905811623246493	-0.000127326865324657
0.00903807615230461	-0.000125913024288039
0.00901803607214429	-0.000124494096396986
0.00899799599198397	-0.000123057922296525
0.00897795591182365	-0.000121577858329949
0.00895791583166333	-0.000120027618604417
0.00893787575150301	-0.000118399444469697
0.00891783567134269	-0.000116706472553555
0.00889779559118237	-0.000114962957184255
0.00887775551102204	-0.000113183152690057
0.00885771543086172	-0.000111381313399226
0.0088376753507014	-0.000109571693640023
0.00881763527054108	-0.000107763303251869
0.00879759519038076	-0.000105932869187265
0.00877755511022044	-0.000104044844542396
0.00875751503006012	-0.000102065346568003
0.0087374749498998	-9.99889536450395e-05
0.00871743486973948	-9.78339176169042e-05
0.00869739478957916	-9.56192105491259e-05
0.00867735470941884	-9.33638045072341e-05
0.00865731462925852	-9.10866715567578e-05
0.0086372745490982	-8.88067837632259e-05
0.00861723446893788	-8.65341253670886e-05
0.00859719438877755	-8.42353373935907e-05
0.00857715430861723	-8.18640121998259e-05
0.00855711422845691	-7.93765806998356e-05
0.00853707414829659	-7.6768622563731e-05
0.00851703406813627	-7.40642215276978e-05
0.00849699398797595	-7.12881061402187e-05
0.00847695390781563	-6.84650049497758e-05
0.00845691382765531	-6.56196465048517e-05
0.00843687374749499	-6.27767593539287e-05
0.00841683366733467	-5.99474103973694e-05
0.00839679358717435	-5.7086088681783e-05
0.00837675350701403	-5.41326390335468e-05
0.00835671342685371	-5.10315568781755e-05
0.00833667334669339	-4.77804252460568e-05
0.00831663326653307	-4.44106194797944e-05
0.00829659318637275	-4.09540579139472e-05
0.00827655310621243	-3.7442658883075e-05
0.0082565130260521	-3.39083407217364e-05
0.00823647294589178	-3.03830206824293e-05
0.00821643286573146	-2.68781555542909e-05
0.00819639278557114	-2.33323818658335e-05
0.00817635270541082	-1.96681427030879e-05
0.0081563126252505	-1.58153302365091e-05
0.00813627254509018	-1.17750362998954e-05
0.00811623246492986	-7.58789805950393e-06
0.00809619238476954	-3.29497617788404e-06
0.00807615230460922	1.06266868241593e-06
0.0080561122244489	5.4439758588477e-06
0.00803607214428858	9.80790156288698e-06
0.00801603206412826	1.41437084608073e-05
0.00799599198396794	1.85335077671386e-05
0.00797595190380762	2.30771312188126e-05
0.0079559118236473	2.7862669743852e-05
0.00793587174348697	3.28834572839474e-05
0.00791583166332665	3.8087018331096e-05
0.00789579158316633	4.34205792665474e-05
0.00787575150300601	4.88313664715494e-05
0.00785571142284569	5.42666063273513e-05
0.00783567134268537	5.96736083961376e-05
0.00781563126252505	6.50441406396564e-05
0.00779559118236473	7.04875448939046e-05
0.00777555110220441	7.61323759473881e-05
0.00775551102204409	8.20889108070245e-05
0.00773547094188377	8.83420560763248e-05
0.00771543086172345	9.48241150035915e-05
0.00769539078156313	0.000101467210580563
0.00767535070140281	0.000108203465798978
0.00765531062124248	0.000114965003650576
0.00763527054108216	0.00012168421734836
0.00761523046092184	0.000128358183005402
0.00759519038076152	0.000135132106030357
0.0075751503006012	0.000142171839310587
0.00755511022044088	0.000149615048083655
0.00753507014028056	0.000157434279451686
0.00751503006012024	0.000165542140133143
0.00749498997995992	0.000173851152371001
0.0074749498997996	0.000182273838408235
0.00745490981963928	0.000190722720487819
0.00743486973947896	0.000199111028203405
0.00741482965931864	0.000207445465847053
0.00739478957915832	0.000215918683162071
0.007374749498998	0.000224745321533833
0.00735470941883768	0.00023409685267597
0.00733466933867735	0.000243928055392264
0.00731462925851703	0.000254125863247786
0.00729458917835671	0.000264577186360568
0.00727454909819639	0.000275168934848638
0.00725450901803607	0.000285788018830028
0.00723446893787575	0.000296322972966339
0.00721442885771543	0.000306796714197244
0.00719438877755511	0.000317465010783761
0.00717434869739479	0.000328606834785508
0.00715430861723447	0.000340435356894426
0.00713426853707415	0.000352880152350966
0.00711422845691383	0.000365794411248229
0.00709418837675351	0.000379031322588721
0.00707414829659319	0.000392444075374949
0.00705410821643287	0.00040588585860942
0.00703406813627255	0.000419213283557001
0.00701402805611222	0.000432475459848978
0.0069939879759519	0.000446012713252464
0.00697394789579158	0.000460189600673724
0.00695390781563126	0.000475270659449556
0.00693386773547094	0.000491150025496255
0.00691382765531062	0.000507636110809829
0.0068937875751503	0.000524537327386277
0.00687374749498998	0.000541662087221608
0.00685370741482966	0.000558818802311824
0.00683366733466934	0.000575822674868915
0.00681362725450902	0.000592764119649907
0.0067935871743487	0.000610097705925293
0.00677354709418838	0.000628302965912351
0.00675350701402806	0.000647707708778436
0.00673346693386774	0.000668156363275952
0.00671342685370742	0.000689397306014889
0.00669338677354709	0.000711178913605237
0.00667334669338677	0.000733249562656984
0.00665330661322645	0.000755357629780118
0.00663326653306613	0.000777264403337915
0.00661322645290581	0.000799124558585883
0.00659318637274549	0.000821548597610629
0.00657314629258517	0.000845172177572676
0.00655310621242485	0.000870401187049545
0.00653306613226453	0.000897010121782053
0.00651302605210421	0.000924665972643513
0.00649298597194389	0.000953035730507237
0.00647294589178357	0.000981786386246535
0.00645290581162325	0.00101058493073472
0.00643286573146293	0.00103912217607221
0.00641282565130261	0.00106765216549987
0.00639278557114228	0.00109700083145215
0.00637274549098196	0.00112801845262053
0.00635270541082164	0.00116120749386221
0.00633266533066132	0.0011962434581469
0.006312625250501	0.00123268160858452
0.00629258517034068	0.00127007720828503
0.00627254509018036	0.00130798552035834
0.00625250501002004	0.00134596180791441
0.00623246492985972	0.00138360437482131
0.0062124248496994	0.00142132088699733
0.00619238476953908	0.00146023919300081
0.00617234468937876	0.00150150880644797
0.00615230460921844	0.00154575195746011
0.00613226452905812	0.00159250274907367
0.0061122244488978	0.00164116083465172
0.00609218436873748	0.00169112586755727
0.00607214428857715	0.00174179750115339
0.00605210420841683	0.00179257538880311
0.00603206412825651	0.00184293592423159
0.00601202404809619	0.00189352542299333
0.00599198396793587	0.00194590201619517
0.00597194388777555	0.00200163928866536
0.00595190380761523	0.00206150837455674
0.00593186372745491	0.00212483895702646
0.00591182364729459	0.00219081034818283
0.00589178356713427	0.00225860186013418
0.00587174348697395	0.00232739280498885
0.00585170340681363	0.00239636249485516
0.00583166332665331	0.00246482614855419
0.00581162324649299	0.00253380436744032
0.00579158316633266	0.00260548066375829
0.00577154308617234	0.00268204107429849
0.00575150300601202	0.00276444222984169
0.0057314629258517	0.00285171374467817
0.00571142284569138	0.00294271693715771
0.00569138276553106	0.00303631312563006
0.00567134268537074	0.00313136362844497
0.00565130260521042	0.0032267297639522
0.0056312625250501	0.00332151336900277
0.00561122244488978	0.00341733044011404
0.00559118236472946	0.00351729448483452
0.00557114228456914	0.00362449566254572
0.00555110220440882	0.003740121735541
0.0055310621242485	0.0038627534763524
0.00551102204408818	0.00399078307434098
0.00549098196392786	0.00412260271886774
0.00547094188376753	0.00425660459929371
0.00545090180360721	0.00439118090497993
0.00543086172344689	0.00452515168290205
0.00541082164328657	0.00466109822664206
0.00539078156312625	0.00480355439734732
0.00537074148296593	0.00495697947492005
0.00535070140280561	0.0051228480792354
0.00533066132264529	0.0052990540347373
0.00531062124248497	0.00548327949853468
0.00529058116232465	0.00567320662773652
0.00527054108216433	0.00586651757945179
0.00525050100200401	0.00606089451078947
0.00523046092184369	0.00625478925824082
0.00521042084168337	0.00645238631005996
0.00519038076152305	0.0066604569599528
0.00517034068136273	0.0068855958859644
0.00515030060120241	0.00712962886622315
0.00513026052104208	0.00738936867208655
0.00511022044088176	0.00766139001995768
0.00509018036072144	0.00794226762623966
0.00507014028056112	0.00822857620733559
0.0050501002004008	0.00851689047964861
0.00503006012024048	0.00880519431373474
0.00501002004008016	0.00910041444753117
0.00498997995991984	0.00941297464209285
0.00496993987975952	0.00975291531526384
0.0049498997995992	0.010122475801791
0.00492985971943888	0.0105167087873014
0.00490981963927856	0.0109303986756417
0.00488977955911824	0.0113583298706589
0.00486973947895792	0.0117952867761998
0.0048496993987976	0.0122360537961113
0.00482965931863727	0.0126780591283085
0.00480961923847695	0.0131330859984846
0.00478957915831663	0.0136177666723056
0.00476953907815631	0.0141479198506568
0.00474949899799599	0.0147262186394913
0.00472945891783567	0.0153447268740787
0.00470941883767535	0.0159952056257435
0.00468937875751503	0.0166694159658103
0.00466933867735471	0.0173591189656037
0.00464929859719439	0.018056075696448
0.00462925851703407	0.0187571666250569
0.00460921843687375	0.0194831186284295
0.00458917835671343	0.0202615965022659
0.00456913827655311	0.0211185235637463
0.00454909819639279	0.022056843049957
0.00452905811623247	0.0230632658830295
0.00450901803607214	0.0241241616116418
0.00448897795591182	0.0252258997844721
0.0044689378757515	0.0263548499501987
0.00444889779559118	0.0274973816574994
0.00442885771543086	0.0286501631328984
0.00440881763527054	0.0298510720835238
0.00438877755511022	0.0311482922802838
0.0043687374749499	0.0325861751899339
0.00434869739478958	0.0341670860054347
0.00432865731462926	0.0358674719029944
0.00430861723446894	0.0376633977368042
0.00428857715430862	0.0395309283610557
0.0042685370741483	0.04144612862994
0.00424849699398798	0.0433850657916257
0.00422845691382766	0.0453454038224844
0.00420841683366733	0.0473990899191088
0.00418837675350701	0.0496340300370518
0.00416833667334669	0.0521293544683677
0.00414829659318637	0.0548835209812074
0.00412825651302605	0.0578515573598162
0.00410821643286573	0.0609880719797693
0.00408817635270541	0.0642476732166426
0.00406813627254509	0.0675849694460113
0.00404809619238477	0.0709546054462833
0.00402805611222445	0.0743582026825812
0.00400801603206413	0.0779365489739443
0.00398797595190381	0.0818560813906045
0.00396793587174349	0.086262274166204
0.00394789579158317	0.0911376192470397
0.00392785571142285	0.0963882844560074
0.00390781563126253	0.101920001570756
0.0038877755511022	0.107638502368937
0.00386773547094188	0.113449518628197
0.00384769539078156	0.11925902167824
0.00382765531062124	0.125077030797879
0.00380761523046092	0.131179827117635
0.0037875751503006	0.137885678730716
0.00376753507014028	0.14546152850407
0.00374749498997996	0.153834759688856
0.00372745490981964	0.162794841382942
0.00370741482965932	0.172130845585753
0.003687374749499	0.181631844296708
0.00366733466933868	0.191086909515231
0.00364729458917836	0.200286206418589
0.00362725450901804	0.209245369045751
0.00360721442885772	0.218480030296693
0.0035871743486974	0.228573005711722
0.00356713426853707	0.239986311265975
0.00354709418837675	0.252498836589586
0.00352705410821643	0.265649595960691
0.00350701402805611	0.2789773420939
0.00348697394789579	0.292020827703822
0.00346693386773547	0.304318805505066
0.00344689378757515	0.315413846172535
0.00342685370741483	0.325298163127355
0.00340681362725451	0.334830688270416
0.00338677354709419	0.344969025202101
0.00336673346693387	0.356433658304382
0.00334669338677355	0.368795382566533
0.00332665330661323	0.381277032193064
0.00330661322645291	0.39310136566786
0.00328657314629258	0.403491141474808
0.00326653306613226	0.411669118097792
0.00324649298597194	0.416868137936879
0.00322645290581162	0.419073738646494
0.0032064128256513	0.419532037191369
0.00318637274549098	0.419609357199373
0.00316633266533066	0.420344045042255
0.00314629258517034	0.421415040475225
0.00312625250501002	0.422149130429108
0.0031062124248497	0.421873101268522
0.00308617234468938	0.419913739358085
0.00306613226452906	0.415597831062414
0.00304609218436874	0.408287607703787
0.00302605210420842	0.398208191763768
0.0030060120240481	0.386474934057452
0.00298597194388778	0.374241494313358
0.00296593186372745	0.362296660084086
0.00294589178356713	0.350692172295058
0.00292585170340681	0.339390985325322
0.00290581162324649	0.328356053553927
0.00288577154308617	0.317550331359923
0.00286573146292585	0.306936773122359
0.00284569138276553	0.296417538927324
0.00282565130260521	0.285616187516138
0.00280561122244489	0.274076517998049
0.00278557114228457	0.26144614581212
0.00276553106212425	0.248111335303811
0.00274549098196393	0.234778521642928
0.00272545090180361	0.222155430944032
0.00270541082164329	0.210949789321681
0.00268537074148297	0.201869322890435
0.00266533066132265	0.195419884194815
0.00264529058116232	0.190450677823684
0.002625250501002	0.184998674564165
0.00260521042084168	0.177302769230918
0.00258517034068136	0.167520120228323
0.00256513026052104	0.156845231849486
0.00254509018036072	0.146482779223175
0.0025250501002004	0.13763743747816
0.00250501002004008	0.131513881743211
0.00248496993987976	0.128773988245577
0.00246492985971944	0.127567482484851
0.00244488977955912	0.125317891639267
0.0024248496993988	0.120189122221636
0.00240480961923848	0.112946751874824
0.00238476953907816	0.104927458139375
0.00236472945891784	0.0974679185558328
0.00234468937875751	0.0919048106647404
0.00232464929859719	0.0894783952011805
0.00230460921843687	0.0894833539474392
0.00228456913827655	0.089408884985663
0.00226452905811623	0.0869570496072083
0.00224448897795591	0.0821929415608648
0.00222444889779559	0.0763634320230319
0.00220440881763527	0.0707241630949926
0.00218436873747495	0.0665307768780305
0.00216432865731463	0.0649644369136942
0.00214428857715431	0.065489641619179
0.00212424849699399	0.0658521894630195
0.00210420841683367	0.0640938497137604
0.00208416833667335	0.0604889883569909
0.00206412825651303	0.0561434291224788
0.0020440881763527	0.0521644003663138
0.00202404809619238	0.0496591304445867
0.00200400801603206	0.0494122020378841
0.00198396793587174	0.0501868210101788
0.00196392785571142	0.0499854192993416
0.0019438877755511	0.0479327680983732
0.00192384769539078	0.0448420772370616
0.00190380761523046	0.0416656887229185
0.00188376753507014	0.0393559445634559
0.00186372745490982	0.0387808428963755
0.0018436873747495	0.0394060768723198
0.00182364729458918	0.0395440778271988
0.00180360721442886	0.0381701804861376
0.00178356713426854	0.0358702281458351
0.00176352705410822	0.0334566758582137
0.0017434869739479	0.0317419786751973
0.00172344689378758	0.031435593784405
0.00170340681362726	0.0319595602511302
0.00168336673346693	0.0318796279398058
0.00166332665330661	0.0306078805197882
0.00164328657314629	0.0287508774984874
0.00162324649298597	0.027002832276819
0.00160320641282565	0.0260579059544726
0.00158316633266533	0.0262289758367137
0.00156312625250501	0.0265326529060032
0.00154308617234469	0.0259305858282423
0.00152304609218437	0.0246011935537546
0.00150300601202405	0.023140756177336
0.00148296593186373	0.0221459317096462
0.00146292585170341	0.0220803081170724
0.00144288577154309	0.0223586705695805
0.00142284569138277	0.0219998576942848
0.00140280561122244	0.0209818288602688
0.00138276553106212	0.0198155926751425
0.0013627254509018	0.019017820710932
0.00134268537074148	0.0189764813572456
0.00132264529058116	0.0191546948307792
0.00130260521042084	0.0187544212430563
0.00128256513026052	0.0178766772006671
0.0012625250501002	0.0169716971104187
0.00124248496993988	0.0164900582434138
0.00122244488977956	0.0165803480920156
0.00120240480961924	0.0165623065896775
0.00118236472945892	0.0160089857581274
0.0011623246492986	0.015235496587726
0.00114228456913828	0.0146386660446989
0.00112224448897796	0.0145460957270223
0.00110220440881763	0.0146118359564154
0.00108216432865731	0.0142621309861286
0.00106212424849699	0.0136366564169129
0.00104208416833667	0.0130872461365432
0.00102204408817635	0.0129349375384079
0.00100200400801603	0.0129789260931425
0.000981963927855711	0.0126934788845462
0.000961923847695391	0.0121693194122135
0.000941883767535069	0.0117205101966076
0.000921843687374749	0.0116163309773749
0.000901803607214429	0.0116097697226369
0.000881763527054109	0.011297913561994
0.000861723446893788	0.0108457198024356
0.000841683366733466	0.0105361744007613
0.000821643286573146	0.0105139915589854
0.000801603206412826	0.0103984986911172
0.000781563126252504	0.0100435548575287
0.000761523046092184	0.00968929714694395
0.000741482965931864	0.00957105224663582
0.000721442885771544	0.00953251435954672
0.000701402805611224	0.00926394780955878
0.000681362725450902	0.00893428473126382
0.00066132264529058	0.00879294955467104
0.00064128256513026	0.00879028378436761
0.00062124248496994	0.00855245336944641
0.000601202404809618	0.00821477565836626
0.000581162324649298	0.0080616830165497
0.000561122244488978	0.00809189312835144
0.000541082164328658	0.0079646016696268
0.000521042084168337	0.00773530662897741
0.000501002004008017	0.00751788262593411
0.000480961923847695	0.00740992007773817
0.000460921843687375	0.00732950902357678
0.000440881763527053	0.00709043590908972
0.000420841683366733	0.00691257827122023
0.000400801603206413	0.00689839599641183
0.000380761523046093	0.00669392103583898
0.000360721442885771	0.00648052814781421
0.000340681362725451	0.00646238126924371
0.000320641282565131	0.00631126109774357
0.000300601202404811	0.0060967446361259
0.000280561122244487	0.00605116173633343
0.000260521042084167	0.00590930890303856
0.000240480961923847	0.00567717476233394
0.000220440881763527	0.0056667144286063
0.000200400801603207	0.00507603671746024
0.000180360721442886	0.004386975980377
0.000160320641282565	0.00508923913393338
0.000140280561122245	-0.00374240253634115
0.000120240480961925	-0.0099471165534993
0.000100200400801602	0.0104909241451006
8.01603206412819e-05	0.0282586285966282
6.01202404809618e-05	-0.0178025732726996
4.00801603206418e-05	-0.185251625687253
2.004008016032e-05	-0.53164747287144
0	-1.11454905904957


==> tiks/datta1d/lowm-vs-lowmNoConv-3.tsv <==
0.01	0.000622416163876351
0.00997995991983968	0.000622468952113544
0.00995991983967936	0.000622678767546385
0.00993987975951904	0.000623047660768319
0.00991983967935872	0.000623577682372793
0.0098997995991984	0.000624270882953254
0.00987975951903808	0.000625129313103147
0.00985971943887776	0.00062615502341592
0.00983967935871743	0.000627349943067889
0.00981963927855711	0.00062871059001445
0.00979959919839679	0.000630226024630001
0.00977955911823647	0.000631884763354253
0.00975951903807615	0.000633675322626916
0.00973947895791583	0.000635586220828126
0.00971943887775551	0.000637618234284741
0.00969939879759519	0.000639813466598982
0.00967935871743487	0.000642221825332135
0.00965931863727455	0.000644858474320421
0.00963927855711423	0.000647693506244113
0.00961923847695391	0.000650694007848073
0.00959919839679359	0.000653827065877165
0.00957915831663327	0.000657059767076252
0.00955911823647295	0.00066037023520117
0.00953907815631263	0.000663815535776368
0.00951903807615231	0.000667487112792213
0.00949899799599198	0.000671450757576367
0.00947895791583166	0.00067567685962308
0.00945891783567134	0.000680113757498156
0.00943887775551102	0.000684709789767399
0.0094188376753507	0.000689413294996608
0.00939879759519038	0.000694172746506344
0.00937875751503006	0.000698984955326596
0.00935871743486974	0.000703966436563163
0.00933867735470942	0.000709251407713788
0.0093186372745491	0.000714909343259111
0.00929859719438878	0.000720882116481966
0.00927855711422846	0.000727096677046462
0.00925851703406814	0.00073347997461671
0.00923847695390782	0.000739958958856818
0.00921843687374749	0.000746460637889439
0.00919839679358717	0.000752970788083418
0.00917835671342685	0.000759644420362459
0.00915831663326653	0.000766666816058892
0.00913827655310621	0.00077416748736027
0.00911823647294589	0.000782087496553649
0.00909819639278557	0.00079032814110598
0.00907815631262525	0.000798790718484209
0.00905811623246493	0.000807376526155283
0.00903807615230461	0.000815986861586152
0.00901803607214429	0.000824538375211003
0.00899799599198397	0.000833142339699301
0.00897795591182365	0.000842043707264276
0.00895791583166333	0.000851484141788938
0.00893787575150301	0.000861534705844008
0.00891783567134269	0.000872074055503314
0.00889779559118237	0.000882970554905974
0.00887775551102204	0.00089409256819111
0.00885771543086172	0.00090530845949784
0.0088376753507014	0.000916486592965284
0.00881763527054108	0.000927543386337399
0.00879759519038076	0.000938691055316341
0.00877755511022044	0.000950254277096537
0.00875751503006012	0.000962542516805002
0.0087374749498998	0.000975605067160748
0.00871743486973948	0.000989274814096238
0.00869739478957916	0.00100337805976021
0.00867735470941884	0.00101774110630139
0.00865731462925852	0.00103219025586851
0.0086372745490982	0.00104655181061032
0.00861723446893788	0.00106073393410842
0.00859719438877755	0.00107503956150165
0.00857715430861723	0.00108989047566592
0.00855711422845691	0.00110568265468174
0.00853707414829659	0.00112245618191774
0.00851703406813627	0.00113999201510486
0.00849699398797595	0.00115806525009463
0.00847695390781563	0.0011764509827386
0.00845691382765531	0.00119492430888831
0.00843687374749499	0.00121326032439528
0.00841683366733467	0.00123135814678317
0.00839679358717435	0.00124963051242783
0.00837675350701403	0.00126862309925534
0.00835671342685371	0.00128883940928786
0.00833667334669339	0.00131030149739021
0.00831663326653307	0.00133272495870478
0.00829659318637275	0.00135582046402419
0.00827655310621243	0.00137929868414107
0.0082565130260521	0.00140287028984807
0.00823647294589178	0.00142624596176802
0.00821643286573146	0.00144932225781089
0.00819639278557114	0.00147265728651996
0.00817635270541082	0.00149695626909692
0.0081563126252505	0.00152285673785126
0.00813627254509018	0.00155034924271681
0.00811623246492986	0.00157906499017076
0.00809619238476954	0.00160863133843278
0.00807615230460922	0.00163867564572258
0.0080561122244489	0.00166882527025984
0.00803607214428858	0.00169870772448285
0.00801603206412826	0.00172822750389869
0.00799599198396794	0.00175813768482001
0.00797595190380762	0.0017893532986515
0.0079559118236473	0.00182268187543067
0.00793587174348697	0.00185806332988362
0.00791583166332665	0.00189501813557965
0.00789579158316633	0.00193306403652205
0.00787575150300601	0.0019717187767141
0.00785571142284569	0.00201050010015907
0.00783567134268537	0.00204892652066251
0.00781563126252505	0.00208692799457571
0.00779559118236473	0.00212552257171742
0.00777555110220441	0.00216590610916369
0.00775551102204409	0.00220910467340887
0.00773547094188377	0.00225497970855476
0.00771543086172345	0.00230290400233978
0.00769539078156313	0.0023522486680176
0.00767535070140281	0.00240238481884188
0.00765531062124248	0.00245268356806628
0.00763527054108216	0.00250251858094565
0.00761523046092184	0.00255187439559228
0.00759519038076152	0.00260213450047435
0.0075751503006012	0.00265487738125873
0.00755511022044088	0.00271141371257697
0.00753507014028056	0.00277148538063308
0.00751503006012024	0.00283426477767461
0.00749498997995992	0.002898923493347
0.0074749498997996	0.00296463311729566
0.00745490981963928	0.00303056523916602
0.00743486973947896	0.00309589832757355
0.00741482965931864	0.00316071989055587
0.00739478957915832	0.00322692575164593
0.007374749498998	0.00329662560262058
0.00735470941883768	0.00337150570208057
0.00733466933867735	0.00345112685889882
0.00731462925851703	0.00353438441650115
0.00729458917835671	0.00362017348833115
0.00727454909819639	0.00370738918783244
0.00725450901803607	0.00379492662844862
0.00723446893787575	0.00388169736186232
0.00721442885771543	0.00396797271123013
0.00719438877755511	0.0040563801480712
0.00717434869739479	0.00414978193575281
0.00715430861723447	0.00425036685321393
0.00713426853707415	0.00435742104792466
0.00711422845691383	0.00446944885674674
0.00709418837675351	0.00458495460537956
0.00707414829659319	0.0047024426195225
0.00705410821643287	0.00482041722487496
0.00703406813627255	0.00493741920765203
0.00701402805611222	0.00505404021661924
0.0069939879759519	0.00517397449449219
0.00697394789579158	0.00530117444040089
0.00695390781563126	0.00543851109096456
0.00693386773547094	0.00558485088438024
0.00691382765531062	0.00573813345387896
0.0068937875751503	0.00589629843269173
0.00687374749498998	0.0060572854540496
0.00685370741482966	0.00621903415118357
0.00683366733466934	0.00637956136215835
0.00681362725450902	0.00654001309483374
0.0067935871743487	0.00670567579806633
0.00677354709418838	0.00688211973831254
0.00675350701402806	0.0070731581403412
0.00673346693386774	0.00727700640090203
0.00671342685370742	0.00749076757673779
0.00669338677354709	0.00771154472459127
0.00667334669338677	0.0079364409012052
0.00665330661322645	0.00816255916332237
0.00663326653306613	0.00838716166412916
0.00661322645290581	0.00861235780366887
0.00659318637274549	0.00884587360322447
0.00657314629258517	0.00909574494798608
0.00655310621242485	0.00936711197243918
0.00653306613226453	0.0096571574296558
0.00651302605210421	0.00996170919950573
0.00649298597194389	0.0102765951618587
0.00647294589178357	0.0105976431965845
0.00645290581162325	0.0109206811835528
0.00643286573146293	0.0112418606545953
0.00641282565130261	0.0115649855963355
0.00639278557114228	0.0119016300845949
0.00637274549098196	0.0122636985236756
0.00635270541082164	0.012658237978197
0.00633266533066132	0.0130807467059273
0.006312625250501	0.0135250437736863
0.00629258517034068	0.0139849482482936
0.00627254509018036	0.0144542791965689
0.00625250501002004	0.0149268556853319
0.00623246492985972	0.0153971541507471
0.0062124248496994	0.0158720125631051
0.00619238476953908	0.0163692683734351
0.00617234468937876	0.0169070881257804
0.00615230460921844	0.0174953108340622
0.00613226452905812	0.0181265904283465
0.0061122244488978	0.0187914574388279
0.00609218436873748	0.019480442395701
0.00607214428857715	0.0201840758291605
0.00605210420841683	0.0208928882694011
0.00603206412825651	0.0215987554788023
0.00601202404809619	0.0223140615474979
0.00599198396793587	0.023067174379011
0.00597194388777555	0.0238867264035251
0.00595190380761523	0.024786692807192
0.00593186372745491	0.0257547198071044
0.00591182364729459	0.0267757070027434
0.00589178356713427	0.0278345539935899
0.00587174348697395	0.0289161603791251
0.00585170340681363	0.0300054257588299
0.00583166332665331	0.0310900418074358
0.00581162324649299	0.0321927356756072
0.00579158316633266	0.0333601254215996
0.00577154308617234	0.0346388594718942
0.00575150300601202	0.0360489997522251
0.0057314629258517	0.0375689355228591
0.00571142284569138	0.0391734165627901
0.00569138276553106	0.0408371926510119
0.00567134268537074	0.0425350135665186
0.00565130260521042	0.0442416290883039
0.0056312625250501	0.0459376836725983
0.00561122244488978	0.0476654393213785
0.00559118236472946	0.0495038593470842
0.00557114228456914	0.0515312636184641
0.00555110220440882	0.0537762159372809
0.0055310621242485	0.0561990958350396
0.00551102204408818	0.0587553505623095
0.00549098196392786	0.0614004273696593
0.00547094188376753	0.0640897735076584
0.00545090180360721	0.0667788362268757
0.00543086172344689	0.0694356771567017
0.00541082164328657	0.0721392494659283
0.00539078156312625	0.0750260732009756
0.00537074148296593	0.0782302397541692
0.00535070140280561	0.0817903241866866
0.00533066132264529	0.085630307455494
0.00531062124248497	0.0896673966514968
0.00529058116232465	0.0938187988656015
0.00527054108216433	0.0980017211887137
0.00525050100200401	0.10213337071174
0.00523046092184369	0.106157934171768
0.00521042084168337	0.110220545505209
0.00519038076152305	0.11455701419135
0.00517034068136273	0.119396286645147
0.00515030060120241	0.124783202507765
0.00513026052104208	0.130569070727821
0.00511022044088176	0.136596009973067
0.00509018036072144	0.142706138911258
0.00507014028056112	0.148741576210149
0.0050501002004008	0.154544440537493
0.00503006012024048	0.160012862325676
0.00501002004008016	0.165400437576151
0.00498997995991984	0.171099763715708
0.00496993987975952	0.177486760638025
0.0049498997995992	0.184598563665902
0.00492985971943888	0.192160207121822
0.00490981963927856	0.199885074416904
0.00488977955911824	0.207486548962266
0.00486973947895792	0.214678014169024
0.0048496993987976	0.221172853448295
0.00482965931863727	0.226791973222667
0.00480961923847695	0.231940098387939
0.00478957915831663	0.237219164124511
0.00476953907815631	0.243197429623015
0.00474949899799599	0.249899060788769
0.00472945891783567	0.256909108145049
0.00470941883767535	0.26380009088198
0.00468937875751503	0.270144528189689
0.00466933867735471	0.275514939258303
0.00464929859719439	0.279483843277946
0.00462925851703407	0.281798607514708
0.00460921843687375	0.283021050676761
0.00458917835671343	0.283949949480776
0.00456913827655311	0.285332690932397
0.00454909819639279	0.287238489537083
0.00452905811623247	0.289257522757264
0.00450901803607214	0.290969893674106
0.00448897795591182	0.291955705368779
0.0044689378757515	0.291795060922449
0.00444889779559118	0.290068063416284
0.00442885771543086	0.286548302309102
0.00440881763527054	0.281783590047026
0.00438877755511022	0.276515364217045
0.0043687374749499	0.271436290273811
0.00434869739478958	0.266704691923443
0.00432865731462926	0.262149045111385
0.00430861723446894	0.257592960130659
0.00428857715430862	0.252860047274288
0.0042685370741483	0.247773916835292
0.00424849699398798	0.242158185914301
0.00422845691382766	0.235897884916464
0.00420841683366733	0.229089278929391
0.00418837675350701	0.221874013994446
0.00416833667334669	0.214396020887547
0.00414829659318637	0.20682023338945
0.00412825651302605	0.199322892230509
0.00410821643286573	0.192080347333678
0.00408817635270541	0.185268948621908
0.00406813627254509	0.179065046018152
0.00404809619238477	0.173644846387091
0.00402805611222445	0.168999944486189
0.00400801603206413	0.164575029881264
0.00398797595190381	0.159713994005224
0.00396793587174349	0.153852231144057
0.00394789579158317	0.147136553822849
0.00392785571142285	0.140046929625167
0.00390781563126253	0.13306522947356
0.0038877755511022	0.126673324290576
0.00386773547094188	0.121353084998766
0.00384769539078156	0.117585424480575
0.00382765531062124	0.115435136837414
0.00380761523046092	0.113902155612537
0.0037875751503006	0.111818495962696
0.00376753507014028	0.108191260810055
0.00374749498997996	0.103185906165128
0.00372745490981964	0.0974383600202648
0.00370741482965932	0.0915859050053862
0.003687374749499	0.0862658237504142
0.00366733466933868	0.0821153988852698
0.00364729458917836	0.0797691951589501
0.00362725450901804	0.0793012120658391
0.00360721442885772	0.0795423417962118
0.0035871743486974	0.0791564456980411
0.00356713426853707	0.0770385893288085
0.00354709418837675	0.0733913072453507
0.00352705410821643	0.0688762431996491
0.00350701402805611	0.064155541562948
0.00348697394789579	0.0598913467064927
0.00346693386773547	0.0567458030015275
0.00344689378757515	0.0553757716404529
0.00342685370741483	0.0558159116815026
0.00340681362725451	0.0569015431690666
0.00338677354709419	0.0573314472118596
0.00336673346693387	0.0560673506300384
0.00334669338677355	0.0533458912245547
0.00332665330661323	0.0497895666887738
0.00330661322645291	0.046020958684007
0.00328657314629258	0.0426626488715652
0.00326653306613226	0.0403372189127603
0.00324649298597194	0.039658677519569
0.00322645290581162	0.0406011214724575
0.0032064128256513	0.0420669525510166
0.00318637274549098	0.0428563775528147
0.00316633266533066	0.0420552895288971
0.00314629258517034	0.0399336995628478
0.00312625250501002	0.0370683632431587
0.0031062124248497	0.034036036651521
0.00308617234468938	0.0314134758696258
0.00306613226452906	0.0297774369791643
0.00304609218436874	0.0296725055654469
0.00302605210420842	0.0308600913053244
0.0030060120240481	0.0322936162443558
0.00298597194388778	0.032892864333928
0.00296593186372745	0.0320672994950432
0.00294589178356713	0.0302155456719297
0.00292585170340681	0.0278553835880901
0.00290581162324649	0.0255045939670277
0.00288577154308617	0.0236809575322451
0.00286573146292585	0.0229022550072452
0.00284569138276553	0.0234733056200709
0.00282565130260521	0.0247229922710028
0.00280561122244489	0.0257008010666943
0.00278557114228457	0.0255810548718854
0.00276553106212425	0.0244263910654505
0.00274549098196393	0.0226844911085176
0.00272545090180361	0.020804588979182
0.00270541082164329	0.0192359186555382
0.00268537074148297	0.0184277141156814
0.00266533066132265	0.0187337986099474
0.00264529058116232	0.0197250202470531
0.002625250501002	0.0205883442028486
0.00260521042084168	0.0205868301184254
0.00258517034068136	0.0197113760276415
0.00256513026052104	0.0183464755934643
0.00254509018036072	0.0168804815547055
0.0025250501002004	0.0157017466501774
0.00250501002004008	0.0151986236186918
0.00248496993987976	0.0156029811614204
0.00246492985971944	0.0164224575363211
0.00244488977955912	0.0169553333255785
0.0024248496993988	0.0166960508907917
0.00240480961923848	0.0158283652136586
0.00238476953907816	0.0146873441617595
0.00236472945891784	0.0136080556026749
0.00234468937875751	0.0129255674039853
0.00232464929859719	0.012951774836999
0.00230460921843687	0.0135309771416822
0.00228456913827655	0.0140735477018307
0.00226452905811623	0.0140390590744349
0.00224448897795591	0.0134385406792048
0.00222444889779559	0.0125588113227511
0.00220440881763527	0.0116887366674967
0.00218436873747495	0.0111171823758646
0.00216432865731463	0.0111161029505427
0.00214428857715431	0.0115676655751168
0.00212424849699399	0.0119637880852801
0.00210420841683367	0.0118631254168642
0.00208416833667335	0.0113284607159228
0.00206412825651303	0.010610323218633
0.0020440881763527	0.00995955933074805
0.00202404809619238	0.00962701545802108
0.00200400801603206	0.00979040359443237
0.00198396793587174	0.0101692482680252
0.00196392785571142	0.0103106541963296
0.0019438877755511	0.0100175392751685
0.00192384769539078	0.00947766162730196
0.00190380761523046	0.00891049131199924
0.00188376753507014	0.00853549838852967
0.00186372745490982	0.00855258092022569
0.0018436873747495	0.00883623208242085
0.00182364729458918	0.00899333749514761
0.00180360721442886	0.00878631914473933
0.00178356713426854	0.0083552654738695
0.00176352705410822	0.00789340569084988
0.0017434869739479	0.00759396900399247
0.00172344689378758	0.00762544667875764
0.00170340681362726	0.00784711894840265
0.00168336673346693	0.00791266146347965
0.00166332665330661	0.00768164413055366
0.00164328657314629	0.00730415453758667
0.00162324649298597	0.00695159925204221
0.00160320641282565	0.00679537178459483
0.00158316633266533	0.00691167969228014
0.00156312625250501	0.00705312289941883
0.00154308617234469	0.00695931275035327
0.00152304609218437	0.00667766913327821
0.00150300601202405	0.00636131901360682
0.00148296593186373	0.00616348495880078
0.00146292585170341	0.0062028249463615
0.00144288577154309	0.0063255732178125
0.00142284569138277	0.00627546724107086
0.00140280561122244	0.00604870176156682
0.00138276553106212	0.00578177363504793
0.0013627254509018	0.00561267024721819
0.00134268537074148	0.005644612803465
0.00132264529058116	0.00573099622096076
0.00130260521042084	0.00565517285773586
0.00128256513026052	0.00544652173442806
0.0012625250501002	0.00522998294197126
0.00124248496993988	0.00513058744372276
0.00122244488977956	0.00518862350710542
0.00120240480961924	0.00521180587291614
0.00118236472945892	0.00508033278100902
0.0011623246492986	0.00488526221112218
0.00114228456913828	0.00474087214321418
0.00112224448897796	0.00474128584859326
0.00110220440881763	0.00478452464812226
0.00108216432865731	0.0047028242730695
0.00106212424849699	0.00453868633541686
0.00104208416833667	0.00439713624943104
0.00102204408817635	0.00437390722320879
0.00100200400801603	0.00440728121644405
0.000981963927855711	0.00433789713121383
0.000961923847695391	0.00419464976540318
0.000941883767535069	0.00407462078905162
0.000921843687374749	0.00406089995321774
0.000901803607214429	0.0040752886498303
0.000881763527054109	0.00399152007961064
0.000861723446893788	0.00386282335880118
0.000841683366733466	0.00377973077173301
0.000821643286573146	0.00378805889225449
0.000801603206412826	0.00376377582238108
0.000781563126252504	0.00366012511547642
0.000761523046092184	0.00355677724846828
0.000741482965931864	0.0035316367810297
0.000721442885771544	0.00353120541208918
0.000701402805611224	0.00345129166650803
0.000681362725450902	0.00335054190675327
0.00066132264529058	0.00331493121930926
0.00064128256513026	0.00332620410515399
0.00062124248496994	0.00325347923404635
0.000601202404809618	0.00314487667492921
0.000581162324649298	0.00310090952834567
0.000561122244488978	0.00312165464629376
0.000541082164328658	0.00308698467295373
0.000521042084168337	0.00301394994647816
0.000501002004008017	0.00294329625076579
0.000480961923847695	0.00291361847774705
0.000460921843687375	0.00289349978764342
0.000440881763527053	0.00281081330156794
0.000420841683366733	0.00275235078696676
0.000400801603206413	0.00275770059604457
0.000380761523046093	0.0026853493313854
0.000360721442885771	0.00260976049493474
0.000340681362725451	0.0026136289488823
0.000320641282565131	0.00255800526076232
0.000300601202404811	0.00247690469680522
0.000280561122244487	0.00247246004846468
0.000260521042084167	0.00239377884493474
0.000240480961923847	0.00227669605976015
0.000220440881763527	0.00232614543671539
0.000200400801603207	0.00175843770429949
0.000180360721442886	0.00113157612789965
0.000160320641282565	0.00195449616216488
0.000140280561122245	-0.00661189843411658
0.000120240480961925	-0.0126875013644994
0.000100200400801602	0.00691721107564128
8.01603206412819e-05	0.0210691799635469
6.01202404809618e-05	-0.0207906475314314
4.00801603206418e-05	-0.162814828936339
2.004008016032e-05	-0.449155921778252
0	-0.92396648358417


==> tiks/datta1d/lowm-vs-lowmNoConv-4.tsv <==
0.01	-0.00167962188884993
0.00997995991983968	-0.00167961846124528
0.00995991983967936	-0.00167961431010448
0.00993987975951904	-0.00167960964747863
0.00991983967935872	-0.00167960468541881
0.0098997995991984	-0.00167959963597612
0.00987975951903808	-0.00167959471120164
0.00985971943887776	-0.00167959012314647
0.00983967935871743	-0.00167958606956761
0.00981963927855711	-0.00167958211117498
0.00979959919839679	-0.00167957693071945
0.00977955911823647	-0.00167956914691605
0.00975951903807615	-0.00167955737847984
0.00973947895791583	-0.00167954024435025
0.00971943887775551	-0.00167951778096997
0.00969939879759519	-0.00167949480384859
0.00967935871743487	-0.00167947703047607
0.00965931863727455	-0.00167946614253959
0.00963927855711423	-0.00167945858629767
0.00961923847695391	-0.00167945045884183
0.00959919839679359	-0.00167943785726357
0.00957915831663327	-0.00167941687865441
0.00955911823647295	-0.00167938489324768
0.00953907815631263	-0.00167934837737132
0.00951903807615231	-0.00167931777297966
0.00949899799599198	-0.00167930055948418
0.00947895791583166	-0.00167929319871857
0.00945891783567134	-0.00167928960594261
0.00943887775551102	-0.0016792836964161
0.0094188376753507	-0.00167926938539881
0.00939879759519038	-0.00167924060356288
0.00937875751503006	-0.00167919681012062
0.00935871743486974	-0.00167915115522677
0.00933867735470942	-0.00167911881377948
0.0093186372745491	-0.00167910756392663
0.00929859719438878	-0.0016791106056541
0.00927855711422846	-0.00167911943395649
0.00925851703406814	-0.00167912554382839
0.00923847695390782	-0.00167912043026437
0.00921843687374749	-0.00167909559484683
0.00919839679358717	-0.00167904916186634
0.00917835671342685	-0.00167899832698527
0.00915831663326653	-0.00167896369710052
0.00913827655310621	-0.00167895961561239
0.00911823647294589	-0.00167897926089669
0.00909819639278557	-0.0016790113452967
0.00907815631262525	-0.00167904458115566
0.00905811623246493	-0.00167906768081684
0.00903807615230461	-0.0016790693566235
0.00901803607214429	-0.00167904001317426
0.00899799599198397	-0.00167899150698101
0.00897795591182365	-0.00167895042916179
0.00895791583166333	-0.00167894301221451
0.00893787575150301	-0.00167897679494683
0.00891783567134269	-0.00167903823316648
0.00889779559118237	-0.00167911265493934
0.00887775551102204	-0.00167918538833129
0.00885771543086172	-0.00167924176140819
0.0088376753507014	-0.00167926710223594
0.00881763527054108	-0.00167925187477326
0.00879759519038076	-0.00167921815739421
0.00877755511022044	-0.0016792000481783
0.00875751503006012	-0.00167923003402819
0.0087374749498998	-0.00167931304230099
0.00871743486973948	-0.00167943107681346
0.00869739478957916	-0.00167956544397524
0.00867735470941884	-0.00167969745019598
0.00865731462925852	-0.00167980840188532
0.0086372745490982	-0.00167987960545291
0.00861723446893788	-0.00167990076293915
0.00859719438877755	-0.00167990206378013
0.00857715430861723	-0.00167992588632293
0.00855711422845691	-0.00168001199542249
0.00853707414829659	-0.00168016411073883
0.00851703406813627	-0.0016803597075574
0.00849699398797595	-0.00168057566746954
0.00847695390781563	-0.00168078887206662
0.00845691382765531	-0.00168097620293999
0.00843687374749499	-0.00168111454168101
0.00841683366733467	-0.00168119283034115
0.00839679358717435	-0.0016812499577237
0.00837675350701403	-0.00168133774050368
0.00835671342685371	-0.00168150396011459
0.00833667334669339	-0.0016817503348232
0.00831663326653307	-0.00168204926191045
0.00829659318637275	-0.00168237266751283
0.00827655310621243	-0.00168269247776687
0.0082565130260521	-0.00168298061880905
0.00823647294589178	-0.00168320901767085
0.00821643286573146	-0.00168336652390514
0.00819639278557114	-0.0016835022155357
0.00817635270541082	-0.00168367856392309
0.0081563126252505	-0.00168395200099343
0.00813627254509018	-0.00168432123269246
0.00811623246492986	-0.00168475290311371
0.00809619238476954	-0.00168521331299599
0.00807615230460922	-0.00168566876307814
0.0080561122244489	-0.00168608555409896
0.00803607214428858	-0.00168642999976175
0.00801603206412826	-0.00168669169846984
0.00799599198396794	-0.00168693158493474
0.00797595190380762	-0.00168722420869196
0.0079559118236473	-0.00168763530012204
0.00793587174348697	-0.00168815941252088
0.00791583166332665	-0.00168875668923527
0.00789579158316633	-0.00168938704968492
0.00787575150300601	-0.00169001041328956
0.00785571142284569	-0.0016905866994689
0.00783567134268537	-0.00169107588649558
0.00781563126252505	-0.00169146940824499
0.00779559118236473	-0.00169184188550704
0.00777555110220441	-0.00169228153279087
0.00775551102204409	-0.00169286395525629
0.00773547094188377	-0.00169357826839762
0.00771543086172345	-0.00169437729807092
0.00769539078156313	-0.00169521374577806
0.00767535070140281	-0.00169604031302092
0.00765531062124248	-0.00169680970130139
0.00763527054108216	-0.00169747478660375
0.00761523046092184	-0.0016980302107884
0.00759519038076152	-0.00169856626309393
0.0075751503006012	-0.00169918656487667
0.00755511022044088	-0.00169997704006073
0.00753507014028056	-0.00170091994422525
0.00751503006012024	-0.0017019598997702
0.00749498997995992	-0.00170304147605817
0.0074749498997996	-0.00170410924245176
0.00745490981963928	-0.00170510776831354
0.00743486973947896	-0.00170598203588575
0.00741482965931864	-0.00170673158846791
0.00739478957915832	-0.00170746450547231
0.007374749498998	-0.00170830170280355
0.00735470941883768	-0.00170933966631107
0.00733466933867735	-0.0017105522536306
0.00731462925851703	-0.00171187492824625
0.00729458917835671	-0.00171324314037329
0.00727454909819639	-0.00171459234022697
0.00725450901803607	-0.00171585797802254
0.00723446893787575	-0.00171697635249705
0.00721442885771543	-0.00171795395212648
0.00719438877755511	-0.00171891888688114
0.00717434869739479	-0.00172001138639909
0.00715430861723447	-0.00172133846135898
0.00713426853707415	-0.00172286395298674
0.00711422845691383	-0.00172451314046621
0.00709418837675351	-0.00172621130243063
0.00707414829659319	-0.00172788371751326
0.00705410821643287	-0.00172945566434737
0.00703406813627255	-0.00173085400359616
0.00701402805611222	-0.00173209458330883
0.0069939879759519	-0.0017333278737819
0.00697394789579158	-0.00173471554681403
0.00695390781563126	-0.00173637473189682
0.00693386773547094	-0.00173825760546404
0.00691382765531062	-0.00174027816800848
0.0068937875751503	-0.00174235042002293
0.00687374749498998	-0.00174438836200016
0.00685370741482966	-0.00174630599443296
0.00683366733466934	-0.00174802006274218
0.00681362725450902	-0.00174955856634132
0.0067935871743487	-0.00175109671320794
0.00677354709418838	-0.00175281980340579
0.00675350701402806	-0.00175485426166871
0.00673346693386774	-0.00175713893950788
0.00671342685370742	-0.0017595754159068
0.00669338677354709	-0.00176206526984899
0.00667334669338677	-0.00176451008031796
0.00665330661322645	-0.00176681142629722
0.00663326653306613	-0.00176887539074702
0.00661322645290581	-0.00177074528085842
0.00659318637274549	-0.00177262340883133
0.00657314629258517	-0.00177472086669145
0.00655310621242485	-0.00177717210939931
0.00653306613226453	-0.00177990099700581
0.00651302605210421	-0.00178279553236403
0.00649298597194389	-0.00178574371832704
0.00647294589178357	-0.00178863355774791
0.00645290581162325	-0.00179135305347972
0.00643286573146293	-0.00179379727261188
0.00641282565130261	-0.00179602830964471
0.00639278557114228	-0.00179827785405381
0.00637274549098196	-0.00180078483240668
0.00635270541082164	-0.0018036899714975
0.00633266533066132	-0.00180690051841987
0.006312625250501	-0.00181028977243149
0.00629258517034068	-0.00181373103279006
0.00627254509018036	-0.00181709759875325
0.00625250501002004	-0.00182026276957878
0.00623246492985972	-0.00182311051389084
0.0062124248496994	-0.00182572543294024
0.00619238476953908	-0.00182837065393493
0.00617234468937876	-0.00183131471972482
0.00615230460921844	-0.00183470232993519
0.00613226452905812	-0.00183842261547297
0.0061122244488978	-0.00184233312901197
0.00609218436873748	-0.00184629142322602
0.00607214428857715	-0.00185015505078896
0.00605210420841683	-0.0018537815643746
0.00603206412825651	-0.00185704411325667
0.00601202404809619	-0.00186005361992473
0.00599198396793587	-0.00186310632293873
0.00597194388777555	-0.00186650170312353
0.00595190380761523	-0.00187038555728805
0.00593186372745491	-0.00187462761794893
0.00591182364729459	-0.00187906881881016
0.00589178356713427	-0.00188355009357576
0.00587174348697395	-0.0018879123759497
0.00585170340681363	-0.001891996599636
0.00583166332665331	-0.0018956658402386
0.00581162324649299	-0.00189906101401162
0.00579158316633266	-0.00190251249846586
0.00577154308617234	-0.00190635128814564
0.00575150300601202	-0.00191072080742966
0.0057314629258517	-0.0019154704762753
0.00571142284569138	-0.00192042403777064
0.00569138276553106	-0.00192540523500378
0.00567134268537074	-0.0019302378110628
0.00565130260521042	-0.00193474550903577
0.0056312625250501	-0.00193878265936259
0.00561122244488978	-0.00194252332458606
0.00559118236472946	-0.00194633200954968
0.00557114228456914	-0.00195057063673408
0.00555110220440882	-0.00195537620769189
0.0055310621242485	-0.00196057749886338
0.00551102204408818	-0.00196598099044891
0.00549098196392786	-0.00197139316264885
0.00547094188376753	-0.00197662049566356
0.00545090180360721	-0.0019814694696934
0.00543086172344689	-0.00198578770162876
0.00541082164328657	-0.00198978443622485
0.00539078156312625	-0.0019938566493042
0.00537074148296593	-0.001998394832982
0.00535070140280561	-0.00200352499901567
0.00533066132264529	-0.00200905585332271
0.00531062124248497	-0.00201477734529492
0.00529058116232465	-0.0020204794243241
0.00527054108216433	-0.00202595203980204
0.00525050100200401	-0.00203098514112056
0.00523046092184369	-0.00203542247137527
0.00521042084168337	-0.00203950843473983
0.00519038076152305	-0.0020436682299493
0.00517034068136273	-0.00204831587717151
0.00515030060120241	-0.00205356146561295
0.00513026052104208	-0.00205919559612986
0.00511022044088176	-0.00206499369788847
0.00509018036072144	-0.00207073120005502
0.00507014028056112	-0.00207618353179573
0.0050501002004008	-0.00208112612227684
0.00503006012024048	-0.00208540253754209
0.00501002004008016	-0.00208928875839834
0.00498997995991984	-0.0020932298573273
0.00496993987975952	-0.00209765427424495
0.0049498997995992	-0.0021026511742723
0.00492985971943888	-0.00210799716991728
0.00490981963927856	-0.00211345720591751
0.00488977955911824	-0.00211879622701058
0.00486973947895792	-0.00212377917793411
0.0048496993987976	-0.0021281710034257
0.00482965931863727	-0.00213181955196699
0.00480961923847695	-0.00213502281509836
0.00478957915831663	-0.00213823083991305
0.00476953907815631	-0.00214187117081926
0.00474949899799599	-0.00214600752845574
0.00472945891783567	-0.00215041000621415
0.00470941883767535	-0.00215484031804649
0.00468937875751503	-0.00215906017790475
0.00466933867735471	-0.00216283129974091
0.00464929859719439	-0.00216591539750697
0.00462925851703407	-0.00216816940469788
0.00460921843687375	-0.00216989379239773
0.00458917835671343	-0.0021715180753369
0.00456913827655311	-0.00217344399521287
0.00454909819639279	-0.00217570678101885
0.00452905811623247	-0.0021780827701503
0.00450901803607214	-0.00218034285538691
0.00448897795591182	-0.00218225792950834
0.0044689378757515	-0.00218359888529427
0.00444889779559118	-0.00218413661552437
0.00442885771543086	-0.00218374115886657
0.00440881763527054	-0.00218267927972592
0.00438877755511022	-0.00218131695950051
0.0043687374749499	-0.0021799901492134
0.00434869739478958	-0.00217870579062933
0.00432865731462926	-0.00217726772896033
0.00430861723446894	-0.00217547681349923
0.00428857715430862	-0.00217313389353885
0.0042685370741483	-0.00217003981837204
0.00424849699398798	-0.00216599544647623
0.00422845691382766	-0.00216088449322345
0.00420841683366733	-0.00215487566516072
0.00418837675350701	-0.00214819889538736
0.00416833667334669	-0.0021410601176993
0.00414829659318637	-0.00213344464617771
0.00412825651302605	-0.00212521902447
0.00410821643286573	-0.00211624864924295
0.00408817635270541	-0.00210639891716335
0.00406813627254509	-0.00209553522489796
0.00404809619238477	-0.00208352298713266
0.00402805611222445	-0.00207025087160151
0.00400801603206413	-0.00205567643216408
0.00398797595190381	-0.00203976991883446
0.00396793587174349	-0.00202250299471486
0.00394789579158317	-0.00200385830941348
0.00392785571142285	-0.00198382365748687
0.00390781563126253	-0.00196238686288498
0.0038877755511022	-0.0019395357495578
0.00386773547094188	-0.00191525814145532
0.00384769539078156	-0.00188954157677536
0.00382765531062124	-0.00186224947904664
0.00380761523046092	-0.00183292765860212
0.0037875751503006	-0.00180107184119328
0.00376753507014028	-0.0017662468756395
0.00374749498997996	-0.0017284749180937
0.00372745490981964	-0.00168796386279656
0.00370741482965932	-0.00164492213878738
0.003687374749499	-0.00159955817510551
0.00366733466933868	-0.00155208040079027
0.00364729458917836	-0.00150269508127896
0.00362725450901804	-0.00145116223725052
0.00360721442885772	-0.00139625229876261
0.0035871743486974	-0.00133660272894844
0.00356713426853707	-0.00127107797681482
0.00354709418837675	-0.00119982610551051
0.00352705410821643	-0.00112344591090217
0.00350701402805611	-0.00104253668034186
0.00348697394789579	-0.000957697701181649
0.00346693386773547	-0.000869528260773606
0.00344689378757515	-0.000778618146989221
0.00342685370741483	-0.000684438389983655
0.00340681362725451	-0.000584303534579546
0.00338677354709419	-0.000475282620193031
0.00336673346693387	-0.000355022453056705
0.00334669338677355	-0.000223971182899346
0.00332665330661323	-8.34248038219086e-05
0.00330661322645291	6.53205055731142e-05
0.00328657314629258	0.000220968566683237
0.00326653306613226	0.000382223200905932
0.00324649298597194	0.000547821948596007
0.00322645290581162	0.000719019239249029
0.0032064128256513	0.00090128467225685
0.00318637274549098	0.00110048979832336
0.00316633266533066	0.0013211462606666
0.00314629258517034	0.00156212913106632
0.00312625250501002	0.00182085333352337
0.0031062124248497	0.00209473378969088
0.00308617234468938	0.00238118542122199
0.00306613226452906	0.00267762314976982
0.00304609218436874	0.00298173567920879
0.00302605210420842	0.0032978768154157
0.0030060120240481	0.00363727662274415
0.00298597194388778	0.00401144519050184
0.00296593186372745	0.0044268503102439
0.00294589178356713	0.00487977426529217
0.00292585170340681	0.00536527236625653
0.00290581162324649	0.0058783999237467
0.00288577154308617	0.00641421224837258
0.00286573146292585	0.00696776465074393
0.00284569138276553	0.00753812001585008
0.00282565130260521	0.00814270669617793
0.00280561122244489	0.00880421081829896
0.00278557114228457	0.00954246998739152
0.00276553106212425	0.0103570529211006
0.00274549098196393	0.0112387426929394
0.00272545090180361	0.0121782869522649
0.00270541082164329	0.0131664333484344
0.00268537074148297	0.0141939295308049
0.00266533066132265	0.0152555985474594
0.00264529058116232	0.0163797076510196
0.002625250501002	0.0176109213698868
0.00260521042084168	0.0189899430631557
0.00258517034068136	0.0205198157930372
0.00256513026052104	0.0221832169356343
0.00254509018036072	0.0239626241881878
0.0025250501002004	0.0258405152479383
0.00250501002004008	0.0277993678121269
0.00248496993987976	0.0298370917100648
0.00246492985971944	0.0320230188791443
0.00244488977955912	0.0344471273743712
0.0024248496993988	0.0371758101113966
0.00240480961923848	0.0401925833903517
0.00238476953907816	0.043462771040346
0.00236472945891784	0.0469516968904885
0.00234468937875751	0.0506246847698885
0.00232464929859719	0.0544524179851564
0.00230460921843687	0.0585137278631048
0.00228456913827655	0.0629878063390922
0.00226452905811623	0.0680387904548235
0.00224448897795591	0.0736723851388243
0.00222444889779559	0.0798150617506611
0.00220440881763527	0.0863927035935844
0.00218436873747495	0.093331193970844
0.00216432865731463	0.100565580915387
0.00214428857715431	0.108242151397945
0.00212424849699399	0.116718681716065
0.00210420841683367	0.126303811436802
0.00208416833667335	0.136954897316281
0.00206412825651303	0.148498472298463
0.0020440881763527	0.160760848319602
0.00202404809619238	0.173568337315953
0.00200400801603206	0.186837477195783
0.00198396793587174	0.20105007204612
0.00196392785571142	0.216898621100914
0.0019438877755511	0.234648527527453
0.00192384769539078	0.253922928934112
0.00190380761523046	0.274292038408396
0.00188376753507014	0.295326069037808
0.00186372745490982	0.316647175567924
0.0018436873747495	0.338741097096277
0.00182364729458918	0.362803053120696
0.00180360721442886	0.389436852604824
0.00178356713426854	0.417831512104372
0.00176352705410822	0.446976975288083
0.0017434869739479	0.475863185824682
0.00172344689378758	0.503609997738697
0.00170340681362726	0.530961074902025
0.00168336673346693	0.559731060469038
0.00166332665330661	0.590259678604019
0.00164328657314629	0.620816179528406
0.00162324649298597	0.649517876440958
0.00160320641282565	0.674482202790234
0.00158316633266533	0.694703231108167
0.00156312625250501	0.712155380161336
0.00154308617234469	0.728888448448096
0.00152304609218437	0.743872988132717
0.00150300601202405	0.755022081934538
0.00148296593186373	0.760247856191859
0.00146292585170341	0.757875585581042
0.00144288577154309	0.749486808309974
0.00142284569138277	0.737968025851118
0.00140280561122244	0.723948761835639
0.00138276553106212	0.70680294141462
0.0013627254509018	0.685891150615843
0.00134268537074148	0.660748452358001
0.00132264529058116	0.632163683015368
0.00130260521042084	0.6014607847192
0.00128256513026052	0.56988326625105
0.0012625250501002	0.538642558823133
0.00124248496993988	0.508948709569728
0.00122244488977956	0.481074258291253
0.00120240480961924	0.452722877591737
0.00118236472945892	0.422838244655344
0.0011623246492986	0.393518687759529
0.00114228456913828	0.367209927240186
0.00112224448897796	0.345868161778539
0.00110220440881763	0.326686626078912
0.00108216432865731	0.305368726192173
0.00106212424849699	0.28323603947717
0.00104208416833667	0.263279850153746
0.00102204408817635	0.248209589425706
0.00100200400801603	0.2359594206978
0.000981963927855711	0.221529761555388
0.000961923847695391	0.205788429047367
0.000941883767535069	0.191727236557315
0.000921843687374749	0.181897709982243
0.000901803607214429	0.173776361864286
0.000881763527054109	0.163318022258763
0.000861723446893788	0.152095109262217
0.000841683366733466	0.142847556436551
0.000821643286573146	0.136963038219429
0.000801603206412826	0.130689861425226
0.000781563126252504	0.122538748384173
0.000761523046092184	0.114765166140353
0.000741482965931864	0.109585503026017
0.000721442885771544	0.105546673611761
0.000701402805611224	0.0997268390464566
0.000681362725450902	0.0936006784918587
0.00066132264529058	0.0893843724237546
0.00064128256513026	0.0866482966265511
0.00062124248496994	0.0820896243233101
0.000601202404809618	0.0768854705797188
0.000581162324649298	0.0735251097641938
0.000561122244488978	0.0719514638651554
0.000541082164328658	0.0690985853292992
0.000521042084168337	0.0654766158527047
0.000501002004008017	0.0620900376571635
0.000480961923847695	0.0597646593657269
0.000460921843687375	0.0578449899251532
0.000440881763527053	0.0547592496543333
0.000420841683366733	0.0522080478015338
0.000400801603206413	0.0510189338426795
0.000380761523046093	0.0485150478850024
0.000360721442885771	0.0460013000059834
0.000340681362725451	0.0449738245585462
0.000320641282565131	0.04312177974728
0.000300601202404811	0.0408676495813572
0.000280561122244487	0.0397873425506567
0.000260521042084167	0.0384058272610481
0.000240480961923847	0.0364543312538917
0.000220440881763527	0.0354155625702258
0.000200400801603207	0.0341008651277553
0.000180360721442886	0.0322552533636579
0.000160320641282565	0.0316200078814272
0.000140280561122245	0.0260042384369225
0.000120240480961925	0.0215335240866205
0.000100200400801602	0.0326847203090378
8.01603206412819e-05	0.0520324707341419
6.01202404809618e-05	0.0168890242994905
4.00801603206418e-05	-0.14283653779194
2.004008016032e-05	-0.497235134337213
0	-1.1163976841333


==> tiks/datta1d/lowm-vs-lowmNoConv-5.tsv <==
0.01	-0.000166546470926613
0.00997995991983968	-0.000166535646888256
0.00995991983967936	-0.000166497553711525
0.00993987975951904	-0.000166431961026106
0.00991983967935872	-0.000166338638461681
0.0098997995991984	-0.000166217355647934
0.00987975951903808	-0.000166067882214549
0.00985971943887776	-0.00016588998779121
0.00983967935871743	-0.000165683455060409
0.00981963927855711	-0.000165448648431682
0.00979959919839679	-0.000165186734033183
0.00977955911823647	-0.000164898936468137
0.00975951903807615	-0.000164586480339766
0.00973947895791583	-0.000164250590039982
0.00971943887775551	-0.000163891155065006
0.00969939879759519	-0.000163503564352931
0.00967935871743487	-0.000163082356878201
0.00965931863727455	-0.000162625850992169
0.00963927855711423	-0.000162137267827502
0.00961923847695391	-0.000161620155498587
0.00959919839679359	-0.00016107806211981
0.00957915831663327	-0.000160514535805557
0.00955911823647295	-0.000159931919103949
0.00953907815631263	-0.000159323931799821
0.00951903807615231	-0.000158680538538263
0.00949899799599198	-0.000157994506814545
0.00947895791583166	-0.000157269027861094
0.00945891783567134	-0.000156509702225482
0.00943887775551102	-0.000155722130455282
0.0094188376753507	-0.000154911913098068
0.00939879759519038	-0.000154084635909313
0.00937875751503006	-0.000153240578589757
0.00935871743486974	-0.000152366880863374
0.00933867735470942	-0.000151448739324058
0.0093186372745491	-0.00015047846642795
0.00929859719438878	-0.000149462399194556
0.00927855711422846	-0.000148408514888462
0.00925851703406814	-0.000147324790774252
0.00923847695390782	-0.000146219204116512
0.00921843687374749	-0.000145099725720131
0.00919839679358717	-0.000143967832471782
0.00917835671342685	-0.000142806300762046
0.00915831663326653	-0.000141594562089338
0.00913827655310621	-0.000140318222968152
0.00911823647294589	-0.00013898375595224
0.00909819639278557	-0.000137602036539032
0.00907815631262525	-0.000136183940225958
0.00905811623246493	-0.000134740342510446
0.00903807615230461	-0.000133282118889927
0.00901803607214429	-0.000131818434927293
0.00899799599198397	-0.000130336780161752
0.00897795591182365	-0.000128809755592394
0.00895791583166333	-0.000127210330116493
0.00893787575150301	-0.000125530521262835
0.00891783567134269	-0.000123783829867748
0.00889779559118237	-0.000121984905922099
0.00887775551102204	-0.000120148399416751
0.00885771543086172	-0.000118288960342572
0.0088376753507014	-0.000116421238690425
0.00881763527054108	-0.000114554488420575
0.00879759519038076	-0.000112664747778469
0.00877755511022044	-0.00011071542649488
0.00875751503006012	-0.000108671647021115
0.0087374749498998	-0.000106527823420496
0.00871743486973948	-0.000104302733998807
0.00869739478957916	-0.000102015898299688
0.00867735470941884	-9.96868358667791e-05
0.00865731462925852	-9.73350662437223e-05
0.0086372745490982	-9.49801089741578e-05
0.00861723446893788	-9.26322259234751e-05
0.00859719438877755	-9.02570343920851e-05
0.00857715430861723	-8.78067112350975e-05
0.00855711422845691	-8.52363580274559e-05
0.00853707414829659	-8.25414134279162e-05
0.00851703406813627	-7.97466853783907e-05
0.00849699398797595	-7.68776462058271e-05
0.00847695390781563	-7.39597682371719e-05
0.00845691382765531	-7.10185237993726e-05
0.00843687374749499	-6.80793852193761e-05
0.00841683366733467	-6.51537359400521e-05
0.00839679358717435	-6.2194612211026e-05
0.00837675350701403	-5.91399480980985e-05
0.00835671342685371	-5.59324753795186e-05
0.00833667334669339	-5.2569692768888e-05
0.00831663326653307	-4.90839602507776e-05
0.00829659318637275	-4.5508197978283e-05
0.00827655310621243	-4.18753261045006e-05
0.0082565130260521	-3.82182647825259e-05
0.00823647294589178	-3.4569933048108e-05
0.00821643286573146	-3.09421222723745e-05
0.00819639278557114	-2.72714289485549e-05
0.00817635270541082	-2.34777280706732e-05
0.0081563126252505	-1.9488589468063e-05
0.00813627254509018	-1.53051315637236e-05
0.00811623246492986	-1.09693227433059e-05
0.00809619238476954	-6.52356886021368e-06
0.00807615230460922	-2.01027576784951e-06
0.0080561122244489	2.52815068038398e-06
0.00803607214428858	7.04932207904586e-06
0.00801603206412826	1.15421872936199e-05
0.00799599198396794	1.60917018037286e-05
0.00797595190380762	2.08011443410915e-05
0.0079559118236473	2.57616488241709e-05
0.00793587174348697	3.0966331572068e-05
0.00791583166332665	3.63609231388778e-05
0.00789579158316633	4.18908457098781e-05
0.00787575150300601	4.75015214703447e-05
0.00785571142284569	5.31383726055549e-05
0.00783567134268537	5.87469074327385e-05
0.00781563126252505	6.43186699232169e-05
0.00779559118236473	6.99669491011749e-05
0.00777555110220441	7.58249285629023e-05
0.00775551102204409	8.20068581660563e-05
0.00773547094188377	8.84971180442876e-05
0.00771543086172345	9.52255971352618e-05
0.00769539078156313	0.000102121997650993
0.00767535070140281	0.000109116021803496
0.00765531062124248	0.000116137371804787
0.00763527054108216	0.000123116030087092
0.00761523046092184	0.000130049055432375
0.00759519038076152	0.000137087117119741
0.0075751503006012	0.000144402295921931
0.00755511022044088	0.000152137429957287
0.00753507014028056	0.000160264059183304
0.00751503006012024	0.000168691539731001
0.00749498997995992	0.000177329140094172
0.0074749498997996	0.000186086128766607
0.00745490981963928	0.0001948717742421
0.00743486973947896	0.000203596079666998
0.00741482965931864	0.000212266130764273
0.00739478957915832	0.000221082135714902
0.007374749498998	0.000230267143161638
0.00735470941883768	0.000239999346828398
0.00733466933867735	0.000250231788324401
0.00731462925851703	0.000260847015494316
0.00729458917835671	0.000271727551820448
0.00727454909819639	0.000282755920785103
0.00725450901803607	0.000293814645870587
0.00723446893787575	0.000304787940528864
0.00721442885771543	0.00031569981253718
0.00719438877755511	0.000326816498736214
0.00717434869739479	0.000338428374263865
0.00715430861723447	0.000350757332662073
0.00713426853707415	0.000363730120581313
0.00711422845691383	0.000377193988196791
0.00709418837675351	0.000390996184548697
0.00707414829659319	0.000404983958677224
0.00705410821643287	0.000419004559622561
0.00703406813627255	0.000432908802592214
0.00701402805611222	0.00044674809565011
0.0069939879759519	0.000460877308534211
0.00697394789579158	0.00047567656103193
0.00695390781563126	0.00049142169951464
0.00693386773547094	0.000508002415707914
0.00691382765531062	0.000525219031566464
0.0068937875751503	0.000542871869044999
0.00687374749498998	0.000560761250098231
0.00685370741482966	0.00057868749668087
0.00683366733466934	0.000596458019388921
0.00681362725450902	0.000614167536764967
0.0067935871743487	0.000632290926204761
0.00677354709418838	0.000651329125127681
0.00675350701402806	0.000671624602772264
0.00673346693386774	0.000693014958384978
0.00671342685370742	0.000715237468892892
0.00669338677354709	0.000738029411223082
0.00667334669338677	0.000761128062302612
0.00665330661322645	0.000784270699058556
0.00663326653306613	0.000807208104154031
0.00661322645290581	0.000830102544224457
0.00659318637274549	0.000853593082257258
0.00657314629258517	0.000878345093350995
0.00655310621242485	0.000904783489712271
0.00653306613226453	0.000932672403272637
0.00651302605210421	0.000961663457408286
0.00649298597194389	0.000991408275495409
0.00647294589178357	0.0010215584809102
0.00645290581162325	0.00105176569702885
0.00643286573146293	0.00108170651779359
0.00641282565130261	0.00111164794335569
0.00639278557114228	0.00114245645586683
0.00637274549098196	0.00117502405770613
0.00635270541082164	0.0012098779540292
0.00633266533066132	0.00124667800841173
0.006312625250501	0.00128495797338187
0.00629258517034068	0.00132425160146772
0.00627254509018036	0.00136409264519744
0.00625250501002004	0.00140401485709913
0.00623246492985972	0.00144359721395848
0.0062124248496994	0.00148326911433284
0.00619238476953908	0.00152421667498316
0.00617234468937876	0.00156764877464036
0.00615230460921844	0.001614219927475
0.00613226452905812	0.00166344063480896
0.0061122244488978	0.00171468004301029
0.00609218436873748	0.00176730729844703
0.00607214428857715	0.00182069154748723
0.00605210420841683	0.00187420193649892
0.00603206412825651	0.00192728845844339
0.00601202404809619	0.00198063362840784
0.00599198396793587	0.0020358805665514
0.00597194388777555	0.00209468866771096
0.00595190380761523	0.00215787138761957
0.00593186372745491	0.00222472261227112
0.00591182364729459	0.002294377707324
0.00589178356713427	0.0023659720384366
0.00587174348697395	0.00243864097126735
0.00585170340681363	0.00251151987147462
0.00583166332665331	0.00258388771067183
0.00581162324649299	0.00265682545451953
0.00579158316633266	0.00273264285955703
0.00577154308617234	0.00281365233486263
0.00575150300601202	0.00290086630725318
0.0057314629258517	0.00299325956322536
0.00571142284569138	0.00308962893200575
0.00569138276553106	0.00318877124282091
0.00567134268537074	0.00328948332489737
0.00565130260521042	0.00339056200746171
0.0056312625250501	0.00349105912904809
0.00561122244488978	0.00359269216144699
0.00559118236472946	0.00369876630982152
0.00557114228456914	0.00381256198815313
0.00555110220440882	0.0039353409998739
0.0055310621242485	0.00406559890310001
0.00551102204408818	0.00420163115262489
0.00549098196392786	0.00434173320324196
0.00547094188376753	0.00448420050974468
0.00545090180360721	0.00462732852692646
0.00543086172344689	0.004769868125204
0.00541082164328657	0.00491457368085382
0.00539078156312625	0.00506627790122402
0.00537074148296593	0.0052297340226661
0.00535070140280561	0.00540651556630498
0.00533066132264529	0.00559438124365497
0.00531062124248497	0.00579086426589135
0.00529058116232465	0.00599349784418944
0.00527054108216433	0.00619981518972454
0.00525050100200401	0.00640734951367195
0.00523046092184369	0.00661445701978161
0.00521042084168337	0.00682562364574492
0.00519038076152305	0.00704810131432158
0.00517034068136273	0.00728895289526858
0.00515030060120241	0.0075501368964851
0.00513026052104208	0.00782824618578536
0.00511022044088176	0.00811961883036903
0.00509018036072144	0.00842059289743585
0.00507014028056112	0.00872750645418553
0.0050501002004008	0.0090366975678178
0.00503006012024048	0.00934601910506011
0.00501002004008016	0.00966293725369321
0.00498997995991984	0.0099986773991387
0.00496993987975952	0.0103640523494142
0.0049498997995992	0.0107614791178067
0.00492985971943888	0.0111856401979139
0.00490981963927856	0.011630929349227
0.00488977955911824	0.0120917403312377
0.00486973947895792	0.0125624669034373
0.0048496993987976	0.0130375028253172
0.00482965931863727	0.0135141015588202
0.00480961923847695	0.0140050439129763
0.00478957915831663	0.0145283557390308
0.00476953907815631	0.0151011816111456
0.00474949899799599	0.0157264265069648
0.00472945891783567	0.0163955032096251
0.00470941883767535	0.0170994965417231
0.00468937875751503	0.017829491325855
0.00466933867735471	0.0185765723846175
0.00464929859719439	0.0193318245406068
0.00462925851703407	0.0200919098154004
0.00460921843687375	0.0208794691138312
0.00458917835671343	0.0217247016850622
0.00456913827655311	0.0226559059686261
0.00454909819639279	0.0236762978549277
0.00452905811623247	0.0247713758097297
0.00450901803607214	0.0259262656927653
0.00448897795591182	0.0271260933637673
0.0044689378757515	0.0283559846824688
0.00444889779559118	0.0296010655086025
0.00442885771543086	0.0308577706337156
0.00440881763527054	0.0321677867946274
0.00438877755511022	0.0335841177704325
0.0043687374749499	0.0351555475976597
0.00434869739478958	0.036884629309338
0.00432865731462926	0.0387453776612236
0.00430861723446894	0.0407113864350518
0.00428857715430862	0.0427562494125579
0.0042685370741483	0.0448535603754775
0.00424849699398798	0.0469769157556874
0.00422845691382766	0.0491238196438399
0.00420841683366733	0.0513740079327872
0.00418837675350701	0.0538248829211497
0.00416833667334669	0.0565640916362925
0.00414829659318637	0.0595896032876442
0.00412825651302605	0.0628511091084253
0.00410821643286573	0.066297834105531
0.00408817635270541	0.0698790032858571
0.00406813627254509	0.0735438416562989
0.00404809619238477	0.0772416147945222
0.00402805611222445	0.0809739435546435
0.00400801603206413	0.0848975489785875
0.00398797595190381	0.0891977380672056
0.00396793587174349	0.0940363129777616
0.00394789579158317	0.0993923299325791
0.00392785571142285	0.105159265772831
0.00390781563126253	0.111230108418487
0.0038877755511022	0.117497845789516
0.00386773547094188	0.123855465805886
0.00384769539078156	0.130196224074679
0.00382765531062124	0.136529644440653
0.00380761523046092	0.143162784688668
0.0037875751503006	0.150449620877313
0.00376753507014028	0.158686403565795
0.00374749498997996	0.167787480498319
0.00372745490981964	0.177512087324122
0.00370741482965932	0.187619013075682
0.003687374749499	0.197867046785477
0.00366733466933868	0.208014977485988
0.00364729458917836	0.217822809501561
0.00362725450901804	0.227301202139512
0.00360721442885772	0.237016666211636
0.0035871743486974	0.247610399843269
0.00356713426853707	0.259589449201962
0.00354709418837675	0.272702225798986
0.00352705410821643	0.286430751543548
0.00350701402805611	0.300256757869806
0.00348697394789579	0.313661976211915
0.00346693386773547	0.326128138004034
0.00344689378757515	0.337141153428099
0.00342685370741483	0.34667906550192
0.00340681362725451	0.35566853840296
0.00338677354709419	0.365144232231446
0.00336673346693387	0.375888027800329
0.00334669338677355	0.387456187572349
0.00332665330661323	0.399034032845031
0.00330661322645291	0.40980680419446
0.00328657314629258	0.418959742196718
0.00326653306613226	0.425678087427886
0.00324649298597194	0.429157641028312
0.00322645290581162	0.429382477906356
0.0032064128256513	0.427656837535079
0.00318637274549098	0.425410847997491
0.00316633266533066	0.423747206027221
0.00314629258517034	0.422411464426372
0.00312625250501002	0.420797609318787
0.0031062124248497	0.418299626263044
0.00308617234468938	0.414311500817723
0.00306613226452906	0.4082272185414
0.00304609218436874	0.399471860108534
0.00302605210420842	0.388227502459313
0.0030060120240481	0.375457201127673
0.00298597194388778	0.362157901118842
0.00296593186372745	0.349045930579126
0.00294589178356713	0.33627076788373
0.00292585170340681	0.323913607215744
0.00290581162324649	0.312055642758262
0.00288577154308617	0.300778068694375
0.00286573146292585	0.290162079207174
0.00284569138276553	0.280166543660472
0.00282565130260521	0.270189754799934
0.00280561122244489	0.259469520198946
0.00278557114228457	0.247385391825468
0.00276553106212425	0.23432545700783
0.00274549098196393	0.221114957444883
0.00272545090180361	0.20858089746373
0.00270541082164329	0.197550281391475
0.00268537074148297	0.188850113555221
0.00266533066132265	0.183081431478639
0.00264529058116232	0.178990906891599
0.002625250501002	0.174416039135609
0.00260521042084168	0.167413069139068
0.00258517034068136	0.158118129406963
0.00256513026052104	0.14779210244607
0.00254509018036072	0.137706898567444
0.0025250501002004	0.129134428082141
0.00250501002004008	0.123346601301217
0.00248496993987976	0.121051551160531
0.00246492985971944	0.120348168500264
0.00244488977955912	0.11858107852663
0.0024248496993988	0.113854264946324
0.00240480961923848	0.106940078123646
0.00238476953907816	0.0991966088370103
0.00236472945891784	0.091981947864836
0.00234468937875751	0.0866541859855399
0.00232464929859719	0.0844741214325467
0.00230460921843687	0.0847393020816685
0.00228456913827655	0.0849253931681451
0.00226452905811623	0.08272128523053
0.00224448897795591	0.0781871605635413
0.00222444889779559	0.0725691094518175
0.00220440881763527	0.0671220237611197
0.00218436873747495	0.0631007953572102
0.00216432865731463	0.0616861357335363
0.00214428857715431	0.0623489642162777
0.00212424849699399	0.0628483812868005
0.00210420841683367	0.06123725618186
0.00208416833667335	0.0577859933687444
0.00206412825651303	0.0535908459000858
0.0020440881763527	0.0497494619789843
0.00202404809619238	0.0473594898085411
0.00200400801603206	0.0471992972465331
0.00198396793587174	0.0480469591450096
0.00196392785571142	0.0479276831610839
0.0019438877755511	0.0459757381993045
0.00192384769539078	0.0429938599993688
0.00190380761523046	0.0399222707450632
0.00188376753507014	0.0377011926201744
0.00186372745490982	0.0371876588641084
0.0018436873747495	0.0378555995715446
0.00182364729458918	0.0380414726719125
0.00180360721442886	0.0367350564156706
0.00178356713426854	0.0345134166124883
0.00176352705410822	0.0321769634405079
0.0017434869739479	0.0305261070778726
0.00172344689378758	0.0302598423230811
0.00170340681362726	0.0308095260627348
0.00168336673346693	0.0307633750955465
0.00166332665330661	0.0295426159589886
0.00164328657314629	0.0277441548509294
0.00162324649298597	0.0260511725479816
0.00160320641282565	0.0251467983724268
0.00158316633266533	0.0253390518406162
0.00156312625250501	0.0256606761107336
0.00154308617234469	0.0250903029227941
0.00152304609218437	0.0238034156623932
0.00150300601202405	0.0223865184351328
0.00148296593186373	0.021426487075962
0.00146292585170341	0.0213793306290743
0.00144288577154309	0.0216696204709801
0.00142284569138277	0.0213325303105595
0.00140280561122244	0.020346409075806
0.00138276553106212	0.0192137930239131
0.0013627254509018	0.0184427872300712
0.00134268537074148	0.018414937728429
0.00132264529058116	0.0186023499653093
0.00130260521042084	0.0182203194649267
0.00128256513026052	0.0173682163449732
0.0012625250501002	0.0164888091514828
0.00124248496993988	0.0160252035585934
0.00122244488977956	0.0161235316288906
0.00120240480961924	0.0161148454683266
0.00118236472945892	0.0155793148652616
0.0011623246492986	0.014826867464276
0.00114228456913828	0.0142477922799852
0.00112224448897796	0.0141642931203833
0.00110220440881763	0.0142361160995052
0.00108216432865731	0.0138989619449441
0.00106212424849699	0.0132902532657275
0.00104208416833667	0.0127560887563752
0.00102204408817635	0.0126122717426043
0.00100200400801603	0.0126612552001178
0.000981963927855711	0.0123858591463884
0.000961923847695391	0.0118753750971348
0.000941883767535069	0.0114388157500914
0.000921843687374749	0.0113411288974048
0.000901803607214429	0.0113392473135452
0.000881763527054109	0.0110367177422313
0.000861723446893788	0.0105959047497055
0.000841683366733466	0.01029531997125
0.000821643286573146	0.0102773788267169
0.000801603206412826	0.0101673780681429
0.000781563126252504	0.00982150148488899
0.000761523046092184	0.00947618122506306
0.000741482965931864	0.00936310680554687
0.000721442885771544	0.00932832531719848
0.000701402805611224	0.0090668306037158
0.000681362725450902	0.00874504792880535
0.00066132264529058	0.00860867686197489
0.00064128256513026	0.0086088111935136
0.00062124248496994	0.00837720879849344
0.000601202404809618	0.00804709849292503
0.000581162324649298	0.00789857666206199
0.000561122244488978	0.00793040223198639
0.000541082164328658	0.00780705879034384
0.000521042084168337	0.00758337105387996
0.000501002004008017	0.00737141973845099
0.000480961923847695	0.00726700266801821
0.000460921843687375	0.00718943529292123
0.000440881763527053	0.00695568578446944
0.000420841683366733	0.00678221483703083
0.000400801603206413	0.00676980890877891
0.000380761523046093	0.00656984804371775
0.000360721442885771	0.00636108927662525
0.000340681362725451	0.00634467233032929
0.000320641282565131	0.00619682004682316
0.000300601202404811	0.0059865333213192
0.000280561122244487	0.00594329388526911
0.000260521042084167	0.00580189653802971
0.000240480961923847	0.00557148985481269
0.000220440881763527	0.00556673518579563
0.000200400801603207	0.00495310851912284
0.000180360721442886	0.0042408261955618
0.000160320641282565	0.00498581743874001
0.000140280561122245	-0.00418891767117026
0.000120240480961925	-0.0106417734913473
0.000100200400801602	0.0105533059866887
8.01603206412819e-05	0.0285802365362353
6.01202404809618e-05	-0.0188984505360145
4.00801603206418e-05	-0.190086063382563
2.004008016032e-05	-0.543185910155953
0	-1.13640129900863


==> tiks/datta1d/lowm-vs-lowmNoConv-6.tsv <==
0.01	0.000647101722162676
0.00997995991983968	0.000647157514878725
0.00995991983967936	0.000647379070934208
0.00993987975951904	0.000647768557376703
0.00991983967935872	0.000648328141253785
0.0098997995991984	0.000649059989613031
0.00987975951903808	0.000649966269502018
0.00985971943887776	0.000651049147968321
0.00983967935871743	0.000652310664180621
0.00981963927855711	0.000653747158103899
0.00979959919839679	0.000655347115232973
0.00977955911823647	0.000657098448180016
0.00975951903807615	0.000658989069557197
0.00973947895791583	0.000661006894021622
0.00971943887775551	0.000663152754381433
0.00969939879759519	0.000665471036577862
0.00967935871743487	0.000668014350899236
0.00965931863727455	0.000670798695439584
0.00963927855711423	0.000673792573272885
0.00961923847695391	0.000676961319882678
0.00959919839679359	0.000680270270752504
0.00957915831663327	0.000683684761365903
0.00955911823647295	0.0006871817617378
0.00953907815631263	0.00069082145739199
0.00951903807615231	0.000694700273495542
0.00949899799599198	0.000698887592586283
0.00947895791583166	0.000703352226130045
0.00945891783567134	0.000708039739860021
0.00943887775551102	0.000712895699509402
0.0094188376753507	0.00071786567081138
0.00939879759519038	0.000722895361620963
0.00937875751503006	0.000727981460131218
0.00935871743486974	0.000733246902847829
0.00933867735470942	0.000738833296392558
0.0093186372745491	0.000744813956198509
0.00929859719438878	0.000751127603454308
0.00927855711422846	0.000757697217856953
0.00925851703406814	0.000764445779103443
0.00923847695390782	0.000771296266890776
0.00921843687374749	0.00077817172261629
0.00919839679358717	0.00078505721489641
0.00917835671342685	0.000792116431746483
0.00915831663326653	0.000799545010223731
0.00913827655310621	0.00080747971336445
0.00911823647294589	0.000815858362596134
0.00909819639278557	0.000824576800670426
0.00907815631262525	0.000833530870338968
0.00905811623246493	0.000842616414353403
0.00903807615230461	0.000851729275465374
0.00901803607214429	0.000860781516929067
0.00899799599198397	0.000869890821564778
0.00897795591182365	0.00087931610543754
0.00895791583166333	0.000889312808684897
0.00893787575150301	0.000899956078560209
0.00891783567134269	0.000911117725532405
0.00889779559118237	0.00092265868346831
0.00887775551102204	0.00093443988623475
0.00885771543086172	0.000946322267698549
0.0088376753507014	0.000958166761726534
0.00881763527054108	0.000969885135140718
0.00879759519038076	0.000981702061243406
0.00877755511022044	0.000993961179437713
0.00875751503006012	0.00100699003117749
0.0087374749498998	0.00102084083570607
0.00871743486973948	0.0010353368041437
0.00869739478957916	0.0010502941804541
0.00867735470941884	0.00106552920860096
0.00865731462925852	0.00108085813254802
0.0086372745490982	0.00109609719625897
0.00861723446893788	0.00111114937375394
0.00859719438877755	0.00112633588923772
0.00857715430861723	0.00114210388299767
0.00855711422845691	0.00115887314328164
0.00853707414829659	0.00117668622449625
0.00851703406813627	0.0011953110184684
0.00849699398797595	0.00121450920367251
0.00847695390781563	0.00123404245858303
0.00845691382765531	0.00125367246167438
0.00843687374749499	0.00127316089142102
0.00841683366733467	0.00129240106632326
0.00839679358717435	0.0013118314741075
0.00837675350701403	0.00133203171033085
0.00835671342685371	0.00135353657973067
0.00833667334669339	0.00137636959005264
0.00831663326653307	0.00140022878874684
0.00829659318637275	0.00142480699360275
0.00827655310621243	0.0014497970224099
0.0082565130260521	0.00147489169295777
0.00823647294589178	0.00149978383349231
0.00821643286573146	0.00152436399061762
0.00819639278557114	0.00154922640479444
0.00817635270541082	0.00157512180076271
0.0081563126252505	0.00160272885770023
0.00813627254509018	0.0016320376305894
0.00811623246492986	0.00166265570248132
0.00809619238476954	0.00169418656048365
0.00807615230460922	0.00172623369170408
0.0080561122244489	0.00175840058325027
0.00803607214428858	0.00179029088667661
0.00801603206412826	0.00182180360670564
0.00799599198396794	0.00185374260852841
0.00797595190380762	0.00188708445363017
0.0079559118236473	0.00192269099173276
0.00793587174348697	0.00196049826403168
0.00791583166332665	0.00199999473755659
0.00789579158316633	0.00204066596669205
0.00787575150300601	0.00208199750582263
0.00785571142284569	0.00212347490933287
0.00783567134268537	0.00216458455476985
0.00781563126252505	0.00220525278213231
0.00779559118236473	0.00224656944811034
0.00777555110220441	0.00228981454169235
0.00775551102204409	0.00233608634789712
0.00773547094188377	0.00238523681340285
0.00771543086172345	0.00243659494185923
0.00769539078156313	0.00248948794494065
0.00767535070140281	0.00254324303432151
0.00765531062124248	0.00259718742167622
0.00763527054108216	0.00265065105629716
0.00761523046092184	0.00270361919146162
0.00759519038076152	0.0027575777818312
0.0075751503006012	0.00281422196216084
0.00755511022044088	0.00287495932122838
0.00753507014028056	0.00293951305567778
0.00751503006012024	0.00300699490230051
0.00749498997995992	0.00307651573614231
0.0074749498997996	0.0031471864322489
0.00745490981963928	0.00321811786566602
0.00743486973947896	0.00328842831756273
0.00741482965931864	0.0033582147705764
0.00739478957915832	0.00342952109874124
0.007374749498998	0.003504621433613
0.00735470941883768	0.0035853335687206
0.00733466933867735	0.00367118467987648
0.00731462925851703	0.00376098476434831
0.00729458917835671	0.00385354357154968
0.00727454909819639	0.00394767085089422
0.00725450901803607	0.00404217635179553
0.00723446893787575	0.00413588759484897
0.00721442885771543	0.00422910213317419
0.00719438877755511	0.00432466472344037
0.00717434869739479	0.00442567395294914
0.00715430861723447	0.00453449949382738
0.00713426853707415	0.00465036948732851
0.00711422845691383	0.00477166591762756
0.00709418837675351	0.00489677075681851
0.00707414829659319	0.00502406597699531
0.00705410821643287	0.00515193355025195
0.00703406813627255	0.0052787950517838
0.00701402805611222	0.00540529968620878
0.0069939879759519	0.00553546666924965
0.00697394789579158	0.00567359562390268
0.00695390781563126	0.00582281011263676
0.00693386773547094	0.00598187840532907
0.00691382765531062	0.00614856080392172
0.0068937875751503	0.00632061761035678
0.00687374749498998	0.00649580912657635
0.00685370741482966	0.00667189565452252
0.00683366733466934	0.0068467218077367
0.00681362725450902	0.0070215494120961
0.0067935871743487	0.00720216186532484
0.00677354709418838	0.0073946525073885
0.00675350701402806	0.00760319311827671
0.00673346693386774	0.00782583350469313
0.00671342685370742	0.00805940698084035
0.00669338677354709	0.008300746860921
0.00667334669338677	0.00854668645913765
0.00665330661322645	0.00879405908969292
0.00663326653306613	0.00903987287924237
0.00661322645290581	0.00928646202643819
0.00659318637274549	0.00954233217735078
0.00657314629258517	0.00981632944357075
0.00655310621242485	0.0101141128075338
0.00653306613226453	0.010432583176521
0.00651302605210421	0.0107671502535199
0.00649298597194389	0.0111132237415179
0.00647294589178357	0.0114662133435024
0.00645290581162325	0.0118215287624609
0.00643286573146293	0.0121749378206838
0.00641282565130261	0.0125306757440322
0.00639278557114228	0.0129015753238282
0.00637274549098196	0.0133008348214043
0.00635270541082164	0.01373626726049
0.00633266533066132	0.0142028817283014
0.006312625250501	0.0146938256258579
0.00629258517034068	0.015202246354179
0.00627254509018036	0.0157212913142842
0.00625250501002004	0.016244107907193
0.00623246492985972	0.0167645766576788
0.0062124248496994	0.0172903641521437
0.00619238476953908	0.0178414040239281
0.00617234468937876	0.0184379967772161
0.00615230460921844	0.0190911334398907
0.00613226452905812	0.0197925935655389
0.0061122244488978	0.0205317829257874
0.00609218436873748	0.0212981072922627
0.00607214428857715	0.0220809724365915
0.00605210420841683	0.0228697841304002
0.00603206412825651	0.0236554614132699
0.00601202404809619	0.0244519933907076
0.00599198396793587	0.0252913495532156
0.00597194388777555	0.0262057964223253
0.00595190380761523	0.0272110625250931
0.00593186372745491	0.0282931690067588
0.00591182364729459	0.0294350379615543
0.00589178356713427	0.0306195914837118
0.00587174348697395	0.0318297516674635
0.00585170340681363	0.0330484406070412
0.00583166332665331	0.0342617496141434
0.00581162324649299	0.0354955379265837
0.00579158316633266	0.0368027827767978
0.00577154308617234	0.0382364939524482
0.00575150300601202	0.0398193851021757
0.0057314629258517	0.0415266825847962
0.00571142284569138	0.0433294654577693
0.00569138276553106	0.0451988127785546
0.00567134268537074	0.0471058036046114
0.00565130260521042	0.0490215169933994
0.0056312625250501	0.0509237793445136
0.00561122244488978	0.0528609475795821
0.00559118236472946	0.0549233887742389
0.00557114228456914	0.0572007269848479
0.00555110220440882	0.0597253471089278
0.0055310621242485	0.0624511951618182
0.00551102204408818	0.0653265430847395
0.00549098196392786	0.0682996628189117
0.00547094188376753	0.0713188263055553
0.00545090180360721	0.0743323054858903
0.00543086172344689	0.0773028978876938
0.00541082164328657	0.0803210937834117
0.00539078156312625	0.0835436722953512
0.00537074148296593	0.0871245971292481
0.00535070140280561	0.0911072288092806
0.00533066132264529	0.0954022335615821
0.00531062124248497	0.0999124338108253
0.00529058116232465	0.104540651981684
0.00527054108216433	0.109189710498832
0.00525050100200401	0.113762431786943
0.00523046092184369	0.11819272389628
0.00521042084168337	0.122646023836358
0.00519038076152305	0.127392243892498
0.00517034068136273	0.132693361181593
0.00515030060120241	0.138598530805918
0.00513026052104208	0.14493319208027
0.00511022044088176	0.151512160625117
0.00509018036072144	0.158150252060932
0.00507014028056112	0.164662282008185
0.0050501002004008	0.170863066087349
0.00503006012024048	0.176631391919833
0.00501002004008016	0.182252030474807
0.00498997995991984	0.188168508643004
0.00496993987975952	0.19480543430238
0.0049498997995992	0.20220304830559
0.00492985971943888	0.210047498245458
0.00490981963927856	0.218011713208035
0.00488977955911824	0.225768622279374
0.00486973947895792	0.232991154545525
0.0048496993987976	0.23935223909254
0.00482965931863727	0.244644705475071
0.00480961923847695	0.249312407689505
0.00478957915831663	0.254019111779086
0.00476953907815631	0.25939203582321
0.00474949899799599	0.265467829158826
0.00472945891783567	0.271806517304939
0.00470941883767535	0.277954524043759
0.00468937875751503	0.283458273157495
0.00466933867735471	0.287864188428358
0.00464929859719439	0.290718693638557
0.00462925851703407	0.291752284652284
0.00460921843687375	0.291552874676135
0.00458917835671343	0.29095783550369
0.00456913827655311	0.290752828440612
0.00454909819639279	0.291041092775795
0.00452905811623247	0.29144382904705
0.00450901803607214	0.291572100283548
0.00448897795591182	0.291036969514461
0.0044689378757515	0.289449499768962
0.00444889779559118	0.286420754076221
0.00442885771543086	0.281737120987487
0.00440881763527054	0.275886542574724
0.00438877755511022	0.269532412170715
0.0043687374749499	0.263297531785497
0.00434869739478958	0.257359989668822
0.00432865731462926	0.251623353431961
0.00430861723446894	0.245987141175566
0.00428857715430862	0.24035087100029
0.0042685370741483	0.234614061006785
0.00424849699398798	0.228676230347679
0.00422845691382766	0.222446388346219
0.00420841683366733	0.215866186327126
0.00418837675350701	0.20888428831371
0.00416833667334669	0.201469986808787
0.00414829659318637	0.193782206871872
0.00412825651302605	0.186081962086389
0.00410821643286573	0.178631251917134
0.00408817635270541	0.171692075828901
0.00406813627254509	0.165526433286483
0.00404809619238477	0.160396136954542
0.00402805611222445	0.156321939920234
0.00400801603206413	0.152610466948257
0.00398797595190381	0.148436724375359
0.00396793587174349	0.143085718303475
0.00394789579158317	0.136697683241286
0.00392785571142285	0.129813354632367
0.00390781563126253	0.122975756011148
0.0038877755511022	0.116727910912056
0.00386773547094188	0.111612842869524
0.00384769539078156	0.108172529158631
0.00382765531062124	0.106494510791124
0.00380761523046092	0.105503412623375
0.0037875751503006	0.103940478689778
0.00376753507014028	0.100733583657552
0.00374749498997996	0.0960453210756397
0.00372745490981964	0.090539772895046
0.00370741482965932	0.0848824650104247
0.003687374749499	0.0797389233164309
0.00366733466933868	0.0757746737077189
0.00364729458917836	0.073652444264517
0.00362725450901804	0.0734579114596675
0.00360721442885772	0.073997084390829
0.0035871743486974	0.0739040288979563
0.00356713426853707	0.0720481043969613
0.00354709418837675	0.0686292648329996
0.00352705410821643	0.064314693725073
0.00350701402805611	0.0597720840660237
0.00348697394789579	0.055669128848695
0.00346693386773547	0.0526735210659291
0.00344689378757515	0.0514476623819471
0.00342685370741483	0.0520307925242177
0.00340681362725451	0.0532609621183889
0.00338677354709419	0.0538394722308819
0.00336673346693387	0.0527295115282688
0.00334669338677355	0.0501640493300775
0.00332665330661323	0.0467603621219982
0.00330661322645291	0.0431358100197741
0.00328657314629258	0.0399077531391482
0.00326653306613226	0.0376935515958645
0.00324649298597194	0.037102093737521
0.00322645290581162	0.0381099084627506
0.0032064128256513	0.0396344782188841
0.00318637274549098	0.040492296615044
0.00316633266533066	0.0397813923766406
0.00314629258517034	0.0377667065461154
0.00312625250501002	0.0350154675486901
0.0031062124248497	0.0320949042956193
0.00308617234468938	0.0295722456981575
0.00306613226452906	0.0280147206675591
0.00304609218436874	0.0279579724756711
0.00302605210420842	0.0291687065593553
0.0030060120240481	0.0306203298727332
0.00298597194388778	0.0312532182069664
0.00296593186372745	0.0304878797936806
0.00294589178356713	0.0287146967524083
0.00292585170340681	0.0264408847241261
0.00290581162324649	0.0241736593498113
0.00288577154308617	0.0224202362704405
0.00286573146292585	0.0216878311269906
0.00284569138276553	0.0222752209755613
0.00282565130260521	0.0235259736375989
0.00280561122244489	0.0245101940150805
0.00278557114228457	0.0244200921802813
0.00276553106212425	0.0233167553668383
0.00274549098196393	0.0216378896791429
0.00272545090180361	0.01982271976768
0.00270541082164329	0.0183104702829342
0.00268537074148297	0.0175403658753905
0.00266533066132265	0.0178583847136115
0.00264529058116232	0.0188452904132143
0.002625250501002	0.0197066714517525
0.00260521042084168	0.0197224630143888
0.00258517034068136	0.0188837284475345
0.00256513026052104	0.0175660902783007
0.00254509018036072	0.0161489415102349
0.0025250501002004	0.0150116751468848
0.00250501002004008	0.0145336841917979
0.00248496993987976	0.0149415124720211
0.00246492985971944	0.0157542960271278
0.00244488977955912	0.0162866762468032
0.0024248496993988	0.0160448860023154
0.00240480961923848	0.0152084107606249
0.00238476953907816	0.0141045234949871
0.00236472945891784	0.0130604971786576
0.00234468937875751	0.0124036047848919
0.00232464929859719	0.0124384865459493
0.00230460921843687	0.0130130803140927
0.00228456913827655	0.0135515073178933
0.00226452905811623	0.0135259437715791
0.00224448897795591	0.0129471922950296
0.00222444889779559	0.0120954282482702
0.00220440881763527	0.0112528262240198
0.00218436873747495	0.0107015608149973
0.00216432865731463	0.0107072865940866
0.00214428857715431	0.0111548862448457
0.00212424849699399	0.0115480192190257
0.00210420841683367	0.0114555456939103
0.00208416833667335	0.0109388373366831
0.00206412825651303	0.0102426856364987
0.0020440881763527	0.00961219194349006
0.00202404809619238	0.00929245760779038
0.00200400801603206	0.00945711891252329
0.00198396793587174	0.00983208312840571
0.00196392785571142	0.00997477387444818
0.0019438877755511	0.00969261944740413
0.00192384769539078	0.00916915011052425
0.00190380761523046	0.00861888800589038
0.00188376753507014	0.00825635527558439
0.00186372745490982	0.00827694130127395
0.0018436873747495	0.00855793332625624
0.00182364729458918	0.00871501678917266
0.00180360721442886	0.00851594563682089
0.00178356713426854	0.00809771707508865
0.00176352705410822	0.00764928386261506
0.0017434869739479	0.0073595987580395
0.00172344689378758	0.00739342111390217
0.00170340681362726	0.00761310566820861
0.00168336673346693	0.00767992909104861
0.00166332665330661	0.007456561806552
0.00164328657314629	0.00708984083596838
0.00162324649298597	0.00674745612016964
0.00160320641282565	0.00659708482462532
0.00158316633266533	0.00671326951212408
0.00156312625250501	0.00685391917563487
0.00154308617234469	0.00676424310252906
0.00152304609218437	0.00649067503216168
0.00150300601202405	0.00618309468367563
0.00148296593186373	0.00599147533331368
0.00146292585170341	0.00603195368878256
0.00144288577154309	0.00615398068417315
0.00142284569138277	0.00610667385611069
0.00140280561122244	0.00588633370775722
0.00138276553106212	0.00562663160238312
0.0013627254509018	0.00546269829244165
0.00134268537074148	0.00549561268374202
0.00132264529058116	0.00558176052407355
0.00130260521042084	0.00550893122341272
0.00128256513026052	0.00530593025112358
0.0012625250501002	0.00509517790851271
0.00124248496993988	0.00499918347511675
0.00122244488977956	0.00505740843668993
0.00120240480961924	0.00508139255652441
0.00118236472945892	0.00495373094073961
0.0011623246492986	0.00476370155763696
0.00114228456913828	0.00462334241547653
0.00112224448897796	0.00462492821293108
0.00110220440881763	0.00466843994576892
0.00108216432865731	0.00458935970640879
0.00106212424849699	0.00442939546478849
0.00104208416833667	0.00429157759894642
0.00102204408817635	0.00426981896326255
0.00100200400801603	0.00430354112729084
0.000981963927855711	0.00423636561374959
0.000961923847695391	0.00409667303625045
0.000941883767535069	0.00397976400727522
0.000921843687374749	0.00396720086836317
0.000901803607214429	0.00398218188563553
0.000881763527054109	0.00390072185861459
0.000861723446893788	0.00377512068686904
0.000841683366733466	0.00369431407709885
0.000821643286573146	0.00370329942120912
0.000801603206412826	0.00368017985181293
0.000781563126252504	0.00357902466701483
0.000761523046092184	0.00347816815825198
0.000741482965931864	0.00345420394311434
0.000721442885771544	0.00345448640534961
0.000701402805611224	0.00337653197783086
0.000681362725450902	0.003278071976577
0.00066132264529058	0.0032437250395432
0.00064128256513026	0.00325550451063619
0.00062124248496994	0.00318455756867879
0.000601202404809618	0.00307825706665737
0.000581162324649298	0.00303555630603469
0.000561122244488978	0.00305654472257983
0.000541082164328658	0.00302298195301551
0.000521042084168337	0.0029516386310437
0.000501002004008017	0.00288262635137699
0.000480961923847695	0.00285395928271722
0.000460921843687375	0.00283464765792982
0.000440881763527053	0.00275362528154804
0.000420841683366733	0.00269652249902313
0.000400801603206413	0.00270235345299967
0.000380761523046093	0.00263141088596487
0.000360721442885771	0.00255730505361926
0.000340681362725451	0.00256170981160397
0.000320641282565131	0.00250692519365784
0.000300601202404811	0.00242706528184914
0.000280561122244487	0.00242367693076826
0.000260521042084167	0.0023433365813099
0.000240480961923847	0.00222500708872741
0.000220440881763527	0.00227923578233549
0.000200400801603207	0.00168628578060092
0.000180360721442886	0.00103250451617385
0.000160320641282565	0.00189884188776538
0.000140280561122245	-0.00699190849159138
0.000120240480961925	-0.0133085765785003
0.000100200400801602	0.00700195328040915
8.01603206412819e-05	0.0213576608443758
6.01202404809618e-05	-0.0217814794083672
4.00801603206418e-05	-0.167003618654922
2.004008016032e-05	-0.458896908072424
0	-0.942049498837928


==> tiks/datta1d/myname-1.tsv <==
0.01	100437.169362984
0.00947368421052632	100439.022565757
0.00894736842105263	100438.814879947
0.00842105263157895	100439.041312582
0.00789473684210526	100438.860680912
0.00736842105263158	100437.79596094
0.0068421052631579	100437.659438408
0.00631578947368421	100436.183786735
0.00578947368421053	100434.326970354
0.00526315789473684	100427.750929695
0.00473684210526316	100412.180964258
0.00421052631578947	100380.803656712
0.00368421052631579	100341.29529388
0.00315789473684211	100294.406827611
0.00263157894736842	100248.993938621
0.00210526315789474	100195.089824425
0.00157894736842105	100158.26751814
0.00105263157894737	100102.998306734
0.000526315789473685	100055.654185784
0	100016.363364398


==> tiks/datta1d/myname-2.tsv <==
0.01	100356.007671984
0.00947368421052632	100356.187766481
0.00894736842105263	100356.021530814
0.00842105263157895	100356.489278656
0.00789473684210526	100356.680413641
0.00736842105263158	100355.734353737
0.0068421052631579	100356.167934151
0.00631578947368421	100355.520047763
0.00578947368421053	100356.173045132
0.00526315789473684	100356.184875218
0.00473684210526316	100356.49947397
0.00421052631578947	100354.499805671
0.00368421052631579	100342.906752191
0.00315789473684211	100323.364145373
0.00263157894736842	100281.66083086
0.00210526315789474	100229.436166156
0.00157894736842105	100175.418093086
0.00105263157894737	100116.323592561
0.000526315789473685	100061.868968559
0	100012.084675357


==> tiks/datta1d/myname-3.tsv <==
0.01	100181.317610621
0.00947368421052632	100181.511180459
0.00894736842105263	100181.548808886
0.00842105263157895	100182.215041179
0.00789473684210526	100182.196177399
0.00736842105263158	100182.556172054
0.0068421052631579	100183.499671601
0.00631578947368421	100183.402251913
0.00578947368421053	100185.303193437
0.00526315789473684	100185.316799352
0.00473684210526316	100187.701722727
0.00421052631578947	100188.184835554
0.00368421052631579	100190.201587995
0.00315789473684211	100190.93830041
0.00263157894736842	100192.952993713
0.00210526315789474	100192.377847071
0.00157894736842105	100177.80221029
0.00105263157894737	100129.357806584
0.000526315789473685	100067.006710853
0	100012.306573929


==> tiks/datta1d/myname-4.tsv <==
0.01	0.453168604073474
0.00947368421052632	0.451750516914579
0.00894736842105263	0.447930921427398
0.00842105263157895	0.440257436433687
0.00789473684210526	0.426507605554911
0.00736842105263158	0.410297869279952
0.0068421052631579	0.38802285734717
0.00631578947368421	0.355058928369814
0.00578947368421053	0.308462750881149
0.00526315789473684	0.243745965975339
0.00473684210526316	0.171310522218804
0.00421052631578947	0.112226569515637
0.00368421052631579	0.0779399927587404
0.00315789473684211	0.0620884636321365
0.00263157894736842	0.0497641981191418
0.00210526315789474	0.0433210328848551
0.00157894736842105	0.0383488343526704
0.00105263157894737	0.0339981204760475
0.000526315789473685	0.0308397394433163
0	0.0349650205876861


==> tiks/datta1d/myname-5.tsv <==
0.00994907809677596	0.499999999125698
0.00984724593630288	0.499999999125698
0.01	0.499999999125698
0.00968738524862276	0.499999999125698
0.00974062477387574	0.499999999125698
0.00951956190799785	0.499999999125698
0.00957535543874698	0.499999999125698
0.00934358030569807	0.499999999125698
0.00940206593168134	0.499999999125698
0.0091594471867683	0.499999999125698
0.00922065593119707	0.499999999125698
0.008967012435762	0.499999999125698
0.00903092467604599	0.499999999125698
0.00876894795485588	0.499999999125698
0.00883482893355983	0.499999999125698
0.00863602826941956	0.499999999125698
0.00856956168092365	0.499999999125698
0.00843664176310631	0.499999999125698
0.00837017436282244	0.499999999125698
0.0082372544450051	0.499999999125698
0.00817078704472123	0.499999999125698
0.00803786712690389	0.499999999125698
0.00797139972662002	0.499999999125698
0.00783847980880268	0.499999999125698
0.00777201240851881	0.499999999125698
0.00763909249070146	0.499999999125698
0.00757262509041759	0.499999999125698
0.00743970517260025	0.499999999125698
0.00737323777231638	0.499999999125698
0.00724031785449904	0.499999999125698
0.00717385045421517	0.499999999125698
0.00704093053639783	0.499999999125698
0.00697446313611396	0.499999999125698
0.00684154321829662	0.499999999125698
0.00677507581801275	0.499999999125698
0.00664215590019541	0.499999999125698
0.00657568849991154	0.499999999125698
0.0064427685820942	0.499999999125698
0.00637630118181033	0.499999999125698
0.00624338126399299	0.499999999125698
0.00617691386370912	0.499999999125698
0.00604399394589177	0.499999999125698
0.0059775265456079	0.499999999125698
0.00584460662779056	0.499999999125698
0.00577813922750669	0.499999999125698
0.00564521930968935	0.499999999125698
0.00557875190940548	0.499999999125698
0.00544583199158814	0.499999999125698
0.00537936459130427	0.499999999125698
0.00524644467348693	0.499999999125698
0.00517997727320306	0.499999999125698
0.00504705735538572	0.499999999125698
0.00498058995510185	0.499999999125698
0.0048476700372845	0.499999999125698
0.00478120263700063	0.499999999125698
0.00464828271918329	0.499999999125698
0.00458181531889942	0.499999999125698
0.00444889540108208	0.499999999125698
0.00438242800079821	0.499999999125698
0.00424950808298087	0.499999999125698
0.004183040682697	0.499999999125698
0.00405012076487966	0.499999999125698
0.00398365336459579	0.499999999125698
0.00385073344677845	0.499999999125698
0.00378426604649458	0.499999999125698
0.00365134612867724	0.499999999125698
0.00358487872839337	0.499999999125698
0.00345195881057602	0.499999999125698
0.00338549141029215	0.499999999125698
0.00325259463727118	0.499999999125698
0.00318613519012565	0.499999999125698
0.00305587263625554	0.499999999125698
0.00299069593890256	0.499999999125698
0.00286482411200195	0.499999999125698
0.00280184178649241	0.499999999125698
0.00268071678259928	0.499999999125698
0.00261988143455021	0.499999999125698
0.00250403699014326	0.499999999125698
0.00244575757990595	0.499999999125698
0.00233524328901512	0.499999999125698
0.00227977123998537	0.499999999125698
0.00217433959700318	0.499999999125698
0.00212154595491026	0.499999999125698
0.0020210881118464	0.499999999125698
0.00197084355650067	0.499999999125698
0.00187522855094378	0.499999999125698
0.00182740999971208	0.499999999125698
0.00173641115582421	0.499999999125698
0.00169090147099093	0.499999999125698
0.00160429592710334	0.499999999125698
0.00156098362773712	0.499999999125698
0.00147855928924963	0.499999999125698
0.00143733828081125	0.499999999125698
0.00135889327668492	0.499999999125698
0.0013196625795383	0.499999999125698
0.00124500479291918	0.499999999125698
0.00120766830704625	0.499999999125698
0.00113661489600553	0.499999999125698
0.00110108116137329	0.499999999125698
0.00103345811610883	0.499999999125698
0.000999640091029199	0.499999999125698
0.000935281798531731	0.499999999125698
0.000903096642015076	0.499999999125698
0.000841845479857793	0.499999999125698
0.000811214348398225	0.499999999125698
0.000752920308554032	0.499999999125698
0.000723768167741362	0.499999999125698
0.000668288484364053	0.499999999125698
0.00064054392274172	0.499999999125698
0.000586831623916657	0.499999999125698
0.000563865385677749	0.499999999125699
0.000530984942506443	0.499999999125697
0.000483772236468123	0.499999999125702
0.000415145444645441	0.499999999125719
0.000469399636541733	0.499999999125695
0.000348321845084273	0.499999999125826
0.000410297991642577	0.499999999125702
0.000283816413509951	0.499999999126465
0.000346729937052917	0.499999999125788
0.000222000413262676	0.499999999130282
0.000283254544177086	0.499999999126379
0.000221804655797874	0.499999999130094
0.000162981376704688	0.499999999152893
0.000162915715161406	0.499999999152502
0.000106624096788203	0.499999999282013
0.000106603449542491	0.499999999281298
5.25760487300958e-05	0.499999999920959
0	0.500000001051876


==> tiks/datta1d/myname-6.tsv <==
0.00994907809677596	0.514897128563149
0.00984724593630288	0.514890533647336
0.01	0.51489795037459
0.00968738524862276	0.514866707724523
0.00974062477387574	0.514876490270724
0.00951956190799785	0.514823399910179
0.00957535543874698	0.51483992807326
0.00934358030569807	0.514756647161778
0.00940206593168134	0.514781343915043
0.0091594471867683	0.514661415639054
0.00922065593119707	0.514696090591133
0.008967012435762	0.51453111835207
0.00903092467604599	0.514578083224049
0.00876894795485588	0.514359922860186
0.00883482893355983	0.514421316986535
0.00863602826941956	0.514221257881743
0.00856956168092365	0.514144139236476
0.00843664176310631	0.513972816680635
0.00837017436282244	0.513878174252763
0.0082372544450051	0.513669171665069
0.00817078704472123	0.513554302964518
0.00803786712690389	0.513301816645596
0.00797139972662002	0.513163616953026
0.00783847980880268	0.512861016844105
0.00777201240851881	0.51269595565823
0.00763909249070146	0.51233573232765
0.00757262509041759	0.512139824699062
0.00743970517260025	0.511713527199178
0.00737323777231638	0.511482300100446
0.00724031785449904	0.510980462943376
0.00717385045421517	0.510708915675687
0.00704093053639783	0.510120972638958
0.00697446313611396	0.509803529974137
0.00684154321829662	0.509117711767921
0.00677507581801275	0.508748168143117
0.00664215590019541	0.507951380107525
0.00657568849991154	0.507522832703238
0.0064427685820942	0.506600507598263
0.00637630118181033	0.506105275504119
0.00624338126399299	0.505041195023223
0.00617691386370912	0.504470720880687
0.00604399394589177	0.503246797643643
0.0059775265456079	0.502591527080489
0.00584460662779056	0.501187536372198
0.00577813922750669	0.500436769108525
0.00564521930968935	0.498830016282256
0.00557875190940548	0.497971720844618
0.00544583199158814	0.496136625740272
0.00537936459130427	0.49515720705158
0.00524644467348693	0.49306478045833
0.00517997727320306	0.491948785852473
0.00504705735538572	0.489565964168667
0.00498058995510185	0.488295708120408
0.0048476700372845	0.485584499711043
0.00478120263700063	0.484139580022437
0.00464828271918329	0.481055958458007
0.00458181531889942	0.479412625632804
0.00444889540108208	0.47590507804847
0.00438242800079821	0.474035403265949
0.00424950808298087	0.470043001779423
0.004183040682697	0.467913764278941
0.00405012076487966	0.463363567098623
0.00398365336459579	0.460934744071279
0.00385073344677845	0.455738238080909
0.00378426604649458	0.452960921385293
0.00365134612867724	0.447009068936514
0.00358487872839337	0.443822539997692
0.00345195881057602	0.436978755359212
0.00338549141029215	0.433306301008637
0.00325259463727118	0.425397748501308
0.00318613519012565	0.421141157347338
0.00305587263625554	0.412131921462459
0.00299069593890256	0.407269520067806
0.00286482411200195	0.397108406718113
0.00280184178649241	0.391614421469974
0.00268071678259928	0.38015847594176
0.00261988143455021	0.373928387625724
0.00250403699014326	0.361039130889505
0.00244575757990595	0.354005743904951
0.00233524328901512	0.339491967060492
0.00227977123998537	0.331581181668095
0.00217433959700318	0.315211341313182
0.00212154595491026	0.306312369468101
0.0020210881118464	0.287916497490001
0.00197084355650067	0.277963810733426
0.00187522855094378	0.257550971746029
0.00182740999971208	0.246623838344899
0.00173641115582421	0.224627112467052
0.00169090147099093	0.213119199581955
0.00160429592710334	0.19075707247029
0.00156098362773712	0.17952553086444
0.00147855928924963	0.158820407435152
0.00143733828081125	0.148989134966126
0.00135889327668492	0.131849379300322
0.0013196625795383	0.124128391142702
0.00124500479291918	0.111127503216635
0.00120766830704625	0.105425368478631
0.00113661489600553	0.0958830213741554
0.00110108116137329	0.09169960646888
0.00103345811610883	0.0846335212517382
0.000999640091029199	0.08149976589419
0.000935281798531731	0.0761376826072992
0.000903096642015076	0.0737266267019421
0.000841845479857793	0.0695495551725048
0.000811214348398225	0.0676470529392634
0.000752920308554032	0.0643145688957497
0.000723768167741362	0.0627796431238805
0.000668288484364053	0.060065366342895
0.00064054392274172	0.0588032671578854
0.000586831623916657	0.0565153872612895
0.000563865385677749	0.0555969026697624
0.000530984942506443	0.0543366087331022
0.000483772236468123	0.0526326454954111
0.000415145444645441	0.0503554342922489
0.000469399636541733	0.0521373452622108
0.000348321845084273	0.0483362478287056
0.000410297991642577	0.0502028542647033
0.000283816413509951	0.0465478742610394
0.000346729937052917	0.0482903404345563
0.000222000413262676	0.0449637596940116
0.000283254544177086	0.0465329398634057
0.000221804655797874	0.0449589312608435
0.000162981376704688	0.0435559613430466
0.000162915715161406	0.0435544491326766
0.000106624096788203	0.0422961776524719
0.000106603449542491	0.0422957347630483
5.25760487300958e-05	0.0411462631433994
0	0.0398295377890421


==> tiks/datta1d/myname-7.tsv <==
0.00994907809677596	0.502634924188138
0.00984724593630288	0.502580908862323
0.01	0.502641672863564
0.00968738524862276	0.502386883194864
0.00974062477387574	0.50246635418488
0.00951956190799785	0.502038646045912
0.00957535543874698	0.502170931769176
0.00934358030569807	0.501512454588975
0.00940206593168134	0.50170576364904
0.0091594471867683	0.50078210447941
0.00922065593119707	0.501045513254193
0.008967012435762	0.499817306693421
0.00903092467604599	0.500160920067832
0.00876894795485588	0.498602065558476
0.00883482893355983	0.499031768441927
0.00863602826941956	0.497655570436903
0.00856956168092365	0.497141770019404
0.00843664176310631	0.496030593892173
0.00837017436282244	0.495432365322134
0.0082372544450051	0.494147721029664
0.00817078704472123	0.493460296250934
0.00803786712690389	0.491991822881107
0.00797139972662002	0.491209598788386
0.00783847980880268	0.489545179875551
0.00777201240851881	0.488661622936335
0.00763909249070146	0.486787160204226
0.00757262509041759	0.485794680803569
0.00743970517260025	0.483693813903855
0.00737323777231638	0.48258361057788
0.00724031785449904	0.480237369162319
0.00717385045421517	0.478999234910911
0.00704093053639783	0.476385605024084
0.00697446313611396	0.47500768536925
0.00684154321829662	0.472101066227908
0.00677507581801275	0.470569555234186
0.00664215590019541	0.467340074322742
0.00657568849991154	0.465638830033321
0.0064427685820942	0.462051473157582
0.00637630118181033	0.460161527265506
0.00624338126399299	0.45617502441622
0.00617691386370912	0.454073951677702
0.00604399394589177	0.449639337320058
0.0059775265456079	0.447300437076454
0.00584460662779056	0.442359172068476
0.00577813922750669	0.439750395684327
0.00564521930968935	0.434231893774266
0.00557875190940548	0.431314425777117
0.00544583199158814	0.425132766200522
0.00537936459130427	0.421859131280756
0.00524644467348693	0.414908657045959
0.00517997727320306	0.411220179188989
0.00504705735538572	0.403369582138269
0.00498058995510185	0.399192972265309
0.0048476700372845	0.390277382204946
0.00478120263700063	0.385520206806794
0.00464828271918329	0.375330852826278
0.00458181531889942	0.369875742755773
0.00444889540108208	0.35814733165898
0.00438242800079821	0.351845356731766
0.00424950808298087	0.33824361298948
0.004183040682697	0.330909259847255
0.00405012076487966	0.315028579510504
0.00398365336459579	0.306445017494351
0.00385073344677845	0.287848192930129
0.00378426604649458	0.277808904867025
0.00365134612867724	0.256196085459724
0.00358487872839337	0.244647582635197
0.00345195881057602	0.220327603001268
0.00338549141029215	0.207707689471821
0.00325259463727118	0.18242016049894
0.00318613519012565	0.17004957133219
0.00305587263625554	0.147506840145179
0.00299069593890256	0.137282826628695
0.00286482411200195	0.120012629710308
0.00280184178649241	0.11255765455856
0.00268071678259928	0.100231227220537
0.00261988143455021	0.0949374182266338
0.00250403699014326	0.0861891044567653
0.00244575757990595	0.0823789948508988
0.00233524328901512	0.0760063257711016
0.00227977123998537	0.0731882592085789
0.00217433959700318	0.0683882836387844
0.00212154595491026	0.0662353631102885
0.0020210881118464	0.0625123941838746
0.00197084355650067	0.0608202392314925
0.00187522855094378	0.0578587887627072
0.00182740999971208	0.0564963361616109
0.00173641115582421	0.0540878524764679
0.00169090147099093	0.0529684189713266
0.00160429592710334	0.0509726661399931
0.00156098362773712	0.0500370627356361
0.00147855928924963	0.0483569482643454
0.00143733828081125	0.0475635645442089
0.00135889327668492	0.0461299804455794
0.0013196625795383	0.0454487941947516
0.00124500479291918	0.0442113270303292
0.00120766830704625	0.0436201736168246
0.00113661489600553	0.0425412386639416
0.00110108116137329	0.0420234185366338
0.00103345811610883	0.0410744509227265
0.000999640091029199	0.0406171535313658
0.000935281798531731	0.0397760697012505
0.000903096642015076	0.0393693091783274
0.000841845479857793	0.0386187747678184
0.000811214348398225	0.0382546550708714
0.000752920308554032	0.0375808774423729
0.000723768167741362	0.0372530750108917
0.000668288484364053	0.0366449450005839
0.00064054392274172	0.036348341960899
0.000586831623916657	0.035787426827753
0.000563865385677749	0.0355528330555883
0.000530984942506443	0.0352221137071762
0.000483772236468123	0.0347575046083283
0.000415145444645441	0.0341026295216423
0.000469399636541733	0.0346184066838357
0.000348321845084273	0.0334867021369382
0.000410297991642577	0.0340572550269177
0.000283816413509951	0.0329110081001477
0.000346729937052917	0.0334722799409651
0.000222000413262676	0.0323754702784288
0.000283254544177086	0.0329060717964504
0.000221804655797874	0.0323737987023377
0.000162981376704688	0.0318778622523398
0.000162915715161406	0.0318773168134402
0.000106624096788203	0.0314138102760251
0.000106603449542491	0.0314136470799734
5.25760487300958e-05	0.0309698391680821
0	0.0303997272235288


==> tiks/datta1d/myname-8.tsv <==
0.00994907809677596	0.459614363454092
0.00984724593630288	0.459511689239833
0.01	0.459627190946203
0.00968738524862276	0.459142835454284
0.00974062477387574	0.459293921709229
0.00951956190799785	0.458480641833283
0.00957535543874698	0.458732215865119
0.00934358030569807	0.457479617370871
0.00940206593168134	0.457847427015898
0.0091594471867683	0.456089284108156
0.00922065593119707	0.456590843561267
0.008967012435762	0.454250909446461
0.00903092467604599	0.454905872236585
0.00876894795485588	0.451932314551502
0.00883482893355983	0.452752542035798
0.00863602826941956	0.450123956154905
0.00856956168092365	0.449141365050105
0.00843664176310631	0.447013845689208
0.00837017436282244	0.445867053732825
0.0082372544450051	0.443400753309091
0.00817078704472123	0.442078994091209
0.00803786712690389	0.439250221426018
0.00797139972662002	0.437740521487659
0.00783847980880268	0.434520817996454
0.00777201240851881	0.432807615576756
0.00763909249070146	0.429162865914759
0.00757262509041759	0.427227510030568
0.00743970517260025	0.423116807166081
0.00737323777231638	0.420936917726248
0.00724031785449904	0.416311111346982
0.00717385045421517	0.413859759910227
0.00704093053639783	0.408659596469315
0.00697446313611396	0.4059042562474
0.00684154321829662	0.400057996627459
0.00677507581801275	0.396959199657069
0.00664215590019541	0.390379583764242
0.00657568849991154	0.386889219011215
0.0064427685820942	0.379469657152852
0.00637630118181033	0.375528862809604
0.00624338126399299	0.367138828849157
0.00617691386370912	0.362675519844952
0.00604399394589177	0.353155447422247
0.0059775265456079	0.348081787570326
0.00584460662779056	0.337238692032433
0.00577813922750669	0.331449544543077
0.00564521930968935	0.319056980902123
0.00557875190940548	0.312432193755013
0.00544583199158814	0.298243943988419
0.00537936459130427	0.290661583898352
0.00524644467348693	0.274461084355432
0.00517997727320306	0.26583733532769
0.00504705735538572	0.247566146667885
0.00498058995510185	0.237948807352625
0.0048476700372845	0.217965885292774
0.00478120263700063	0.207696590146295
0.00464828271918329	0.187109445839793
0.00458181531889942	0.176953833657242
0.00444889540108208	0.157597143309518
0.00438242800079821	0.148536630610496
0.00424950808298087	0.132094594828009
0.004183040682697	0.12473706896728
0.00405012076487966	0.111760328342367
0.00398365336459579	0.106083118982396
0.00385073344677845	0.0961366925220467
0.00378426604649458	0.0917995990071191
0.00365134612867724	0.0841636047980519
0.00358487872839337	0.0808124694203315
0.00345195881057602	0.0748590393779377
0.00338549141029215	0.0722205162975914
0.00325259463727118	0.0674877110636085
0.00318613519012565	0.0653682416959182
0.00305587263625554	0.061601222713266
0.00299069593890256	0.0598936056581092
0.00286482411200195	0.0568706329904561
0.00280184178649241	0.0554844268786414
0.00268071678259928	0.0530166639288457
0.00261988143455021	0.0518693584847642
0.00250403699014326	0.0498295067529505
0.00244575757990595	0.0488710274868038
0.00233524328901512	0.0471610540867796
0.00227977123998537	0.0463530960600416
0.00217433959700318	0.0448987612315841
0.00212154595491026	0.0442086566492667
0.0020210881118464	0.0429578469895191
0.00197084355650067	0.0423615808209951
0.00187522855094378	0.0412753309073217
0.00182740999971208	0.040754946870566
0.00173641115582421	0.0398027655334473
0.00169090147099093	0.0393446107913874
0.00160429592710334	0.0385030506973979
0.00156098362773712	0.0380965666922258
0.00147855928924963	0.037347360259894
0.00143733828081125	0.0369842561897689
0.00135889327668492	0.0363129641351558
0.0013196625795383	0.0359866407714881
0.00124500479291918	0.0353817015817137
0.00120766830704625	0.0350868418234706
0.00113661489600553	0.0345388900168972
0.00110108116137329	0.0342711624549399
0.00103345811610883	0.0337725315145768
0.000999640091029199	0.0335283724556303
0.000935281798531731	0.0330727265847409
0.000903096642015076	0.0328491773187962
0.000841845479857793	0.0324312348865593
0.000811214348398225	0.032225818630669
0.000752920308554032	0.031841141809868
0.000723768167741362	0.0316517696437841
0.000668288484364053	0.0312966023915514
0.00064054392274172	0.0311215016426804
0.000586831623916657	0.0307870144734199
0.000563865385677749	0.0306457745983807
0.000530984942506443	0.0304453267934616
0.000483772236468123	0.0301610365270035
0.000415145444645441	0.0297548797248071
0.000469399636541733	0.0300752993797632
0.000348321845084273	0.0293669560406567
0.000410297991642577	0.0297264972632067
0.000283816413509951	0.0289990732997576
0.000346729937052917	0.0293578021787261
0.000222000413262676	0.0286521646696126
0.000283254544177086	0.0289958962472626
0.000221804655797874	0.0286510747121317
0.000162981376704688	0.0283256949084794
0.000162915715161406	0.0283253351016853
0.000106624096788203	0.0280174952523915
0.000106603449542491	0.0280173871218692
5.25760487300958e-05	0.0277182932621502
0	0.0273237211464859


==> tiks/datta1d/myname-9.tsv <==
-5.55111512312578e-19	392.680617919072
0.00012	391.751766851557
0.00024	390.277975372013
0.00036	388.72622110003
0.000479999999999999	387.053825703827
0.0006	385.824876631015
0.00072	383.742679648921
0.00084	382.263207856532
0.00096	380.854151878509
0.00108	379.637553990314
0.0012	377.823612567473
0.00132	376.647463011495
0.00144	375.006857346584
0.00156	373.775142641845
0.00168	371.953602384026
0.0018	370.73826563933
0.00192	368.946890555648
0.00204	367.619413023851
0.00216	366.238347152589
0.00228	364.803954596465
0.0024	363.667282784784
0.00252	362.213579043148
0.00264	360.655844183412
0.00276	359.45681782368
0.00288	358.274978110099
0.003	356.890951348722
0.00312	355.734385614696
0.00324	354.54990551789
0.00336	353.458682963603
0.00348	352.260369198734
0.0036	351.126079039569
0.00372	350.191732604779
0.00384	349.263222126868
0.00396	347.835082896357
0.00408	346.842345025473
0.0042	346.117187806548
0.00432	345.522637139751
0.00444	344.789896140901
0.00456	344.118799778086
0.00468	344.117447579991
0.0048	343.652477226115
0.00492	342.954680300007
0.00504	342.720017905059
0.00516	342.752109974262
0.00528	342.590541542362
0.0054	342.331991607047
0.00552	342.098556218504
0.00564	342.098522374979
0.00576	342.086834636671
0.00588	342.098714794447
0.006	342.098522482168
0.00612	342.098522373838
0.00624	341.932925597136
0.00636	341.942885156608
0.00648	341.942885156612
0.0066	341.942885156612
0.00672000000000001	341.942885156612
0.00684000000000001	341.942878718653
0.00696000000000001	341.942904944518
0.00708	341.942885156612
0.00720000000000001	341.942876659975
0.00732000000000001	341.942890402414
0.00744000000000001	341.942885156612
0.00756000000000001	341.942885014556
0.00768000000000001	341.787430641727
0.0078	341.787247939599
0.00792000000000001	341.906492551821
0.00804000000000001	342.020703765095
0.00816000000000001	342.020703765143
0.00828000000000001	342.020703765143
0.00840000000000001	342.020703765143
0.00852	342.021239938113
0.00864000000000001	342.020703576729
0.00876000000000001	341.787173547351
0.00888000000000001	341.987570106089
0.00900000000000001	342.247056396686
0.00912000000000001	342.11651822378
0.00924000000000001	341.877116025236
0.00936000000000001	342.098931337724
0.00948000000000001	342.098523130402
0.00960000000000001	342.098040917889
0.00972000000000001	342.120143419526
0.00984000000000001	341.955486085185
0.00996000000000001	342.113756746564


==> tiks/dyn-ecco/comp-142-1.tsv <==
0	293.150000000103
7.84784784784785	293.150274554252
15.6956956956957	293.153945948922
23.5435435435435	293.177435784596
31.3913913913914	293.228199534618
39.2392392392392	293.306975709298
47.0870870870871	293.418425394391
54.9349349349349	293.564835912312
62.7827827827828	293.743258924796
70.6306306306306	293.956780658754
78.4784784784785	294.210697347048
86.3263263263263	294.501494031862
94.1741741741742	294.824797305841
102.022022022022	295.181535054997
109.86986986987	295.570797099873
117.717717717718	295.982891591286
125.565565565566	296.422664129615
133.413413413413	296.881126818578
141.261261261261	297.359030799758
149.109109109109	297.851291644142
156.956956956957	298.356977039057
164.804804804805	298.87363514813
172.652652652653	299.398787545054
180.5005005005	299.930250231048
188.348348348348	300.466661425174
196.196196196196	301.006505963395
204.044044044044	301.548373279435
211.891891891892	302.090978213491
219.73973973974	302.633102563758
227.587587587588	303.173703544939
235.435435435435	303.711962517903
243.283283283283	304.247276586197
251.131131131131	304.779249809137
258.978978978979	305.307606445706
266.826826826827	305.832155601755
274.674674674675	306.352761069134
282.522522522523	306.869317817979
290.37037037037	307.381739153763
298.218218218218	307.889950579768
306.066066066066	308.39388713395
313.913913913914	308.89349225334
321.761761761762	309.388716264563
329.60960960961	309.879517171746
337.457457457457	310.365859417648
345.305305305305	310.847712292343
353.153153153153	311.325049553427
361.001001001001	311.797848631815
368.848848848849	312.266089840248
376.696696696697	312.729755622126
384.544544544545	313.188829852926
392.392392392392	313.643297191111
400.24024024024	314.093142794859
408.088088088088	314.538351617617
415.935935935936	314.978907349366
423.783783783784	315.414793068222
431.631631631632	315.845990842345
439.47947947948	316.272481657959
447.327327327327	316.694245546248
455.175175175175	317.111261859379
463.023023023023	317.523509653852
470.870870870871	317.930968037549
478.718718718719	318.333616823534
486.566566566567	318.731437751734
494.414414414414	319.124413809189
502.262262262262	319.512530332964
510.11011011011	319.895775450088
517.957957957958	320.274140502701
525.805805805806	320.647620426331
533.653653653654	321.01621416256
541.501501501501	321.379925400028
549.349349349349	321.738762169385
557.197197197197	322.092737701323
565.045045045045	322.441869581516
572.892892892893	322.786180539244
580.740740740741	323.125698356698
588.588588588589	323.460455834488
596.436436436436	323.790490705724
604.284284284284	324.115845669011
612.132132132132	324.436567891991
619.97997997998	324.752706229695
627.827827827828	325.06431547458
635.675675675676	325.371455196625
643.523523523524	325.674188612729
651.371371371371	325.972577737036
659.219219219219	326.26669294083
667.067067067067	326.556603831966
674.914914914915	326.842380031684
682.762762762763	327.124094228831
690.610610610611	327.401821717677
698.458458458458	327.675629860003
706.306306306306	327.94559154521
714.154154154154	328.211782779004
722.002002002002	328.47427080538
729.84984984985	328.73312908905
737.697697697698	328.988426740649
745.545545545546	329.240229385955
753.393393393393	329.488605961518
761.241241241241	329.733622980716
769.089089089089	329.975342073492
776.936936936937	330.213825296837
784.784784784785	330.449132452129
792.632632632633	330.68131895227
800.480480480481	330.910433113154
808.328328328328	331.136511189866
816.176176176176	331.359562426349
824.024024024024	331.579550220311
831.871871871872	331.796379020027
839.71971971972	332.009911887963
847.567567567567	332.220006509674
855.415415415415	332.426543686898
863.263263263263	332.629440676077
871.111111111111	332.828653672935
878.958958958959	333.024171437733
886.806806806807	333.216009308716
894.654654654655	333.404202793367
902.502502502502	333.588804038924
910.35035035035	333.769881013884
918.198198198198	333.947520835351
926.046046046046	334.121835824228
933.893893893894	334.292973576102
941.741741741742	334.461123554887
949.58958958959	334.626521023491
957.437437437437	334.789453274804
965.285285285285	334.950260822671
973.133133133133	335.109333393442
980.980980980981	335.267107799273
988.828828828829	335.424069902931
996.676676676677	335.580736644625
1004.52452452452	335.737654926724
1012.37237237237	335.895394047468
1020.22022022022	336.054531318151
1028.06806806807	336.215615356245
1035.91591591592	336.379110401127
1043.76376376376	336.545316209167
1051.61161161161	336.714296814316
1059.45945945946	336.885896361284
1067.30730730731	337.059812062041
1075.15515515516	337.235672606914
1083.003003003	337.413073152455
1090.85085085085	337.591631599716
1098.6986986987	337.771005777471
1106.54654654655	337.950946829092
1114.39439439439	338.131241000275
1122.24224224224	338.311689852126
1130.09009009009	338.49204781596
1137.93793793794	338.672173432416
1145.78578578579	338.851945019997
1153.63363363363	339.031262781764
1161.48148148148	339.210031164123
1169.32932932933	339.388233415362
1177.17717717718	339.565876372286
1185.02502502503	339.742996132033
1192.87287287287	339.919727996966
1200.72072072072	340.096261481792
1208.56856856857	340.272843733312
1216.41641641642	340.449792464417
1224.26426426426	340.627637440774
1232.11211211211	340.806803790873
1239.95995995996	340.987735351628
1247.80780780781	341.17094606407
1255.65565565566	341.356971523685
1263.5035035035	341.54611846052
1271.35135135135	341.73867142633
1279.1991991992	341.934917466582
1287.04704704705	342.135026574018
1294.8948948949	342.339072291038
1302.74274274274	342.547108721425
1310.59059059059	342.759151554133
1318.43843843844	342.975157320969
1326.28628628629	343.195064383418
1334.13413413413	343.418807498749
1341.98198198198	343.646266716674
1349.82982982983	343.877332507294
1357.67767767768	344.11188968031
1365.52552552553	344.349829268837
1373.37337337337	344.590988920086
1381.22122122122	344.835251321853
1389.06906906907	345.082491549506
1396.91691691692	345.332589174772
1404.76476476476	345.58538040377
1412.61261261261	345.840753618459
1420.46046046046	346.098590958793
1428.30830830831	346.358769256069
1436.15615615616	346.621136226385
1444.004004004	346.88558545309
1451.85185185185	347.152016124959
1459.6996996997	347.420299457435
1467.54754754755	347.690314097208
1475.3953953954	347.961941906313
1483.24324324324	348.23507938914
1491.09109109109	348.509631930556
1498.93893893894	348.785500535834
1506.78678678679	349.062584429572
1514.63463463463	349.340793120669
1522.48248248248	349.62003399672
1530.33033033033	349.900223788069
1538.17817817818	350.181274174684
1546.02602602603	350.463096665548
1553.87387387387	350.745609489524
1561.72172172172	351.028734144043
1569.56956956957	351.312395223683
1577.41741741742	351.596526287099
1585.26526526527	351.881061641862
1593.11311311311	352.165935651902
1600.96096096096	352.451089343494
1608.80880880881	352.736456238444
1616.65665665666	353.021974901358
1624.5045045045	353.307586670565
1632.35235235235	353.593236370091
1640.2002002002	353.878872708781
1648.04804804805	354.164446612502
1655.8958958959	354.449910789339
1663.74374374374	354.735218924961
1671.59159159159	355.020325649503
1679.43943943944	355.305187098812
1687.28728728729	355.589758454089
1695.13513513513	355.873996819945
1702.98298298298	356.157862340805
1710.83083083083	356.441317319147
1718.67867867868	356.724325291982
1726.52652652653	357.00685410919
1734.37437437437	357.288870178241
1742.22222222222	357.570341279429
1750.07007007007	357.85123420043
1757.91791791792	358.131517935354
1765.76576576577	358.411159490166
1773.61361361361	358.690129455497
1781.46146146146	358.968396827614
1789.30930930931	359.245934227576
1797.15715715716	359.522716592726
1805.005005005	359.798719500263
1812.85285285285	360.073917970328
1820.7007007007	360.348290121563
1828.54854854855	360.621813437771
1836.3963963964	360.894463169667
1844.24424424424	361.166218591539
1852.09209209209	361.437057169686
1859.93993993994	361.70696019878
1867.78778778779	361.975908963064
1875.63563563564	362.243885445632
1883.48348348348	362.510872750599
1891.33133133133	362.776852165328
1899.17917917918	363.04180747328
1907.02702702703	363.305720557059
1914.87487487487	363.568576018537
1922.72272272272	363.830356804974
1930.57057057057	364.091048700031
1938.41841841842	364.350637217644
1946.26626626627	364.609110144711
1954.11411411411	364.866456148427
1961.96196196196	365.122664398825
1969.80980980981	365.377725100141
1977.65765765766	365.631627452727
1985.50550550551	365.884361654049
1993.35335335335	366.135917383362
2001.2012012012	366.386284709038
2009.04904904905	366.635454546218
2016.8968968969	366.883417562136
2024.74474474474	367.130165743138
2032.59259259259	367.375690925846
2040.44044044044	367.61998582197
2048.28828828829	367.863043620862
2056.13613613614	368.104857547039
2063.98398398398	368.345421927314
2071.83183183183	368.584730877134
2079.67967967968	368.822779339863
2087.52752752753	369.059562506685
2095.37537537538	369.295075958461
2103.22322322322	369.529315989582
2111.07107107107	369.762279036656
2118.91891891892	369.993962300305
2126.76676676677	370.224363162376
2134.61461461461	370.453479352681
2142.46246246246	370.68130857758
2150.31031031031	370.907848784285
2158.15815815816	371.133097840228
2166.00600600601	371.357051984483
2173.85385385385	371.579705033264
2181.7017017017	371.801051301538
2189.54954954955	372.021076634509
2197.3973973974	372.239743615319
2205.24524524525	372.456626578023
2213.09309309309	372.666997710451
2220.94094094094	372.877044036837
2228.78878878879	373.087085741266
2236.63663663664	373.297105998592
2244.48448448448	373.506902778107
2252.33233233233	373.704843476567
2260.18018018018	373.900633076484
2268.02802802803	374.096408719667
2275.87587587588	374.292183745286
2283.72372372372	374.487958758679
2291.57157157157	374.683733775183
2299.41941941942	374.879508815428
2307.26726726727	375.075284233103
2315.11511511512	375.271065471792
2322.96296296296	375.466933678511
2330.81081081081	375.655361350702
2338.65865865866	375.83715080781
2346.50650650651	376.019105927406
2354.35435435435	376.201074509554
2362.2022022022	376.383044164197
2370.05005005005	376.565013899593
2377.8978978979	376.746983597996
2385.74574574575	376.928952727904
2393.59359359359	377.110914519076
2401.44144144144	377.292783147238
2409.28928928929	377.470743258093
2417.13713713714	377.628304135176
2424.98498498498	377.786630433244
2432.83283283283	377.945009958792
2440.68068068068	378.10339310738
2448.52852852853	378.261776496079
2456.37637637638	378.420159900137
2464.22422422422	378.57854330513
2472.07207207207	378.736926710176
2479.91991991992	378.895310115223
2487.76776776777	379.053693520271
2495.61561561562	379.212076925319
2503.46346346346	379.370460330367
2511.31131131131	379.528843735417
2519.15915915916	379.687227140503
2527.00700700701	379.845610546135
2534.85485485486	380.003993959771
2542.7027027027	380.162377488383
2550.55055055055	380.320762639376
2558.3983983984	380.479170324462
2566.24624624625	380.637886499754
2574.09409409409	380.785809645957
2581.94194194194	380.925547456004
2589.78978978979	381.06545596023
2597.63763763764	381.205377318647
2605.48548548549	381.345299632067
2613.33333333333	381.485222015476
2621.18118118118	381.625144403943
2629.02902902903	381.76506679277
2636.87687687688	381.904989181621
2644.72472472473	382.044911570475
2652.57257257257	382.184833959328
2660.42042042042	382.324756348179
2668.26826826827	382.464678737013
2676.11611611612	382.604601125763
2683.96396396396	382.744523515253
2691.81181181181	382.884445938307
2699.65965965966	383.024369107696
2707.50750750751	383.164305961757
2715.35535535536	383.303978080384
2723.2032032032	383.428310320034
2731.05105105105	383.552029917757
2738.8988988989	383.675696239875
2746.74674674675	383.799357902335
2754.5945945946	383.923019170869
2762.44244244244	384.046680406971
2770.29029029029	384.170341640461
2778.13813813814	384.294002873744
2785.98598598599	384.417664107011
2793.83383383383	384.541325340277
2801.68168168168	384.664986573545
2809.52952952953	384.788647806844
2817.37737737738	384.912309040533
2825.22522522523	385.03597027904
2833.07307307307	385.159631575808
2840.92092092092	385.283293557898
2848.76876876877	385.406963317613
2856.61661661662	385.530717066137
2864.46446446446	385.648585399617
2872.31231231231	385.757031036514
2880.16016016016	385.865541991997
2888.00800800801	385.974056423221
2895.85585585586	386.082571001437
2903.7037037037	386.191085581674
2911.55155155155	386.299600161356
2919.3993993994	386.408114740942
2927.24724724725	386.516629320517
2935.0950950951	386.62514390009
2942.94294294294	386.733658479664
2950.79079079079	386.842173059238
2958.63863863864	386.950687638819
2966.48648648649	387.059202218501
2974.33433433433	387.167716799565
2982.18218218218	387.276231399444
2990.03003003003	387.384746251955
2997.87787787788	387.493264450808
3005.72572572573	387.601791315289
3013.57357357357	387.705844805697
3021.42142142142	387.808339288799
3029.26926926927	387.910218804298
3037.11711711712	388.011522351873
3044.96496496497	388.112252735015
3052.81281281281	388.212410152062
3060.66066066066	388.311994616792
3068.50850850851	388.411006130142
3076.35635635636	388.509444692174
3084.2042042042	388.607310302893
3092.05205205205	388.704602962297
3099.8998998999	388.801322670389
3107.74774774775	388.897469427166
3115.5955955956	388.99304323263
3123.44344344344	389.08804408678
3131.29129129129	389.182471989617
3139.13913913914	389.276326941147
3146.98698698699	389.369608941466
3154.83483483483	389.462317991963
3162.68268268268	389.554454112527
3170.53053053053	389.646017582822
3178.37837837838	389.73701227494
3186.22622622623	389.827491040737
3194.07407407407	389.918165495146
3201.92192192192	389.987536259801
3209.76976976977	390.045925367045
3217.61761761762	390.101403812421
3225.46546546547	390.154011483662
3233.31331331331	390.203751342191
3241.16116116116	390.25062360489
3249.00900900901	390.294628287419
3256.85685685686	390.33576539089
3264.7047047047	390.374034915381
3272.55255255255	390.409436860898
3280.4004004004	390.441971227441
3288.24824824825	390.47163801501
3296.0960960961	390.498437223604
3303.94394394394	390.522368853225
3311.79179179179	390.543432903871
3319.63963963964	390.561629375543
3327.48748748749	390.576958268242
3335.33533533534	390.589419581976
3343.18318318318	390.599013316889
3351.03103103103	390.605739475127
3358.87887887888	390.609598088276
3366.72672672673	390.610589610714
3374.57457457457	390.608720462224
3382.42242242242	390.604079913615
3390.27027027027	390.592447990664
3398.11811811812	390.574003423628
3405.96596596597	390.552175471322
3413.81381381381	390.526885607543
3421.66166166166	390.498127816403
3429.50950950951	390.465901643403
3437.35735735736	390.430207054666
3445.20520520521	390.391044047703
3453.05305305305	390.348412622331
3460.9009009009	390.302312778539
3468.74874874875	390.252744516325
3476.5965965966	390.199707835689
3484.44444444444	390.143202736632
3492.29229229229	390.083229219153
3500.14014014014	390.019787283253
3507.98798798799	389.952876928928
3515.83583583584	389.882498155952
3523.68368368368	389.808650959195
3531.53153153153	389.731335243674
3539.37937937938	389.650549414233
3547.22722722723	389.566268190103
3555.07507507508	389.47810631535
3562.92292292292	389.399755744697
3570.77077077077	389.321149642111
3578.61861861862	389.240431956955
3586.46646646647	389.157569468912
3594.31431431431	389.072559427072
3602.16216216216	388.985401608738
3610.01001001001	388.896095996224
3617.85785785786	388.804642588148
3625.70570570571	388.711041384405
3633.55355355355	388.615292384985
3641.4014014014	388.517395589889
3649.24924924925	388.417350999115
3657.0970970971	388.315158612643
3664.94494494495	388.210818430256
3672.79279279279	388.104330449456
3680.64064064064	387.995694643165
3688.48848848849	387.884910738372
3696.33633633634	387.771976315752
3704.18418418418	387.656875642659
3712.03203203203	387.544623502119
3719.87987987988	387.443705647879
3727.72772772773	387.342371232592
3735.57557557558	387.24063804576
3743.42342342342	387.13850447368
3751.27127127127	387.035970168573
3759.11911911912	386.93303508742
3766.96696696697	386.82969922576
3774.81481481481	386.725962583171
3782.66266266266	386.621825159615
3790.51051051051	386.517286955088
3798.35835835836	386.412347969592
3806.20620620621	386.307008203124
3814.05405405405	386.201267655687
3821.9019019019	386.095126327278
3829.74974974975	385.988584217897
3837.5975975976	385.881641327515
3845.44544544545	385.774297655777
3853.29329329329	385.666553198249
3861.14114114114	385.558408793727
3868.98898898899	385.450135695057
3876.83683683684	385.341581741834
3884.68468468469	385.232665196303
3892.53253253253	385.12338390873
3900.38038038038	385.013737736181
3908.22822822823	384.903726669472
3916.07607607608	384.793350708042
3923.92392392392	384.682609851858
3931.77177177177	384.571504100919
3939.61961961962	384.460033455224
3947.46746746747	384.348197914775
3955.31531531532	384.23599747957
3963.16316316316	384.123432149603
3971.01101101101	384.010501924782
3978.85885885886	383.897206803757
3986.70670670671	383.78354676716
3994.55455455455	383.669521541929
4002.4024024024	383.555127338494
4010.25025025025	383.44031231752
4018.0980980981	383.323936036508
4025.94594594595	383.20121569394
4033.79379379379	383.07748433256
4041.64164164164	382.95270824725
4049.48948948949	382.826881418294
4057.33733733734	382.700003397811
4065.18518518519	382.572074152928
4073.03303303303	382.443093681266
4080.88088088088	382.313061982655
4088.72872872873	382.181979057085
4096.57657657658	382.049844904553
4104.42442442442	381.91665952506
4112.27227227227	381.782422918606
4120.12012012012	381.647135085192
4127.96796796797	381.51079602481
4135.81581581582	381.373405737151
4143.66366366366	381.234964215449
4151.51151151151	381.095471336496
4159.35935935936	380.95492505015
4167.20720720721	380.813293058392
4175.05505505506	380.672571674208
4182.9029029029	380.532005975005
4190.75075075075	380.390658559979
4198.5985985986	380.248543555173
4206.44644644645	380.105662158636
4214.29429429429	379.962014469256
4222.14214214214	379.817600495016
4229.98998998999	379.67242023655
4237.83783783784	379.526473693907
4245.68568568569	379.37976086709
4253.53353353353	379.232281756099
4261.38138138138	379.084036360936
4269.22922922923	378.9350246816
4277.07707707708	378.7852467181
4284.92492492493	378.634702470537
4292.77277277277	378.483391940058
4300.62062062062	378.331315138998
4308.46846846847	378.178472190162
4316.31631631632	378.024864154838
4324.16416416416	377.871535331487
4332.01201201201	377.726291751681
4339.85985985986	377.581161929178
4347.70770770771	377.436211005897
4355.55555555556	377.29144021561
4363.4034034034	377.146849363433
4371.25125125125	377.002438412734
4379.0990990991	376.858207359126
4386.94694694695	376.714156202161
4394.7947947948	376.570284941799
4402.64264264264	376.426593578033
4410.49049049049	376.283082110866
4418.33833833834	376.139750540293
4426.18618618619	375.996598866288
4434.03403403403	375.853627088473
4441.88188188188	375.710835201874
4449.72972972973	375.568223141531
4457.57757757758	375.425790071989
4465.42542542543	375.283525420655
4473.27327327327	375.141297822592
4481.12112112112	375.004004146233
4488.96896896897	374.87048655047
4496.81681681682	374.737926707053
4504.66466466466	374.6063055271
4512.51251251251	374.475621712003
4520.36036036036	374.345875175758
4528.20820820821	374.217065912869
4536.05605605606	374.089193923002
4543.9039039039	373.962259206138
4551.75175175175	373.836261762276
4559.5995995996	373.711201591417
4567.44744744745	373.587078693561
4575.2952952953	373.463893068707
4583.14314314314	373.341644716867
4590.99099099099	373.220333638186
4598.83883883884	373.09995983481
4606.68668668669	372.98052333744
4614.53453453453	372.862024577967
4622.38238238238	372.744469538506
4630.23023023023	372.62801788105
4638.07807807808	372.514004450105
4645.92592592593	372.401207771716
4653.77377377377	372.289527005167
4661.62162162162	372.178957188432
4669.46946946947	372.069497947972
4677.31731731732	371.961149256044
4685.16516516517	371.853911110614
4693.01301301301	371.747783511535
4700.86086086086	371.642766458799
4708.70870870871	371.538859952403
4716.55655655656	371.436063992347
4724.4044044044	371.334378578633
4732.25225225225	371.233803711259
4740.1001001001	371.134339390226
4747.94794794795	371.035985615533
4755.7957957958	370.938742387181
4763.64364364364	370.84260970517
4771.49149149149	370.7475875695
4779.33933933934	370.65367598017
4787.18718718719	370.560874937181
4795.03503503504	370.469184440532
4802.88288288288	370.378604490224
4810.73073073073	370.289135086257
4818.57857857858	370.200776228631
4826.42642642643	370.113527917345
4834.27427427427	370.0273901524
4842.12212212212	369.942362933796
4849.96996996997	369.858446261532
4857.81781781782	369.775640135609
4865.66566566567	369.693944556027
4873.51351351351	369.613359522785
4881.36136136136	369.533885035884
4889.20920920921	369.455521095314
4897.05705705706	369.378267700976
4904.90490490491	369.302124851706
4912.75275275275	369.227092534399
4920.6006006006	369.153170609168
4928.44844844845	369.080357702325
4936.2962962963	369.008642097116
4944.14414414414	368.937094186305
4951.99199199199	368.866542298673
4959.83983983984	368.797050017186
4967.68768768769	368.728617214473
4975.53553553554	368.661243888858
4983.38338338338	368.594930039496
4991.23123123123	368.529675645079
4999.07907907908	368.465480379291
5006.92692692693	368.402339407869
5014.77477477477	368.340070684985
5022.62262262262	368.277982086352
5030.47047047047	368.216738874653
5038.31831831832	368.156358041761
5046.16616616617	368.096840589704
5054.01401401401	368.0381865981
5061.86186186186	367.980396073171
5069.70970970971	367.923469015395
5077.55755755756	367.867405424808
5085.40540540541	367.812205301414
5093.25325325325	367.757868645212
5101.1011011011	367.704395456203
5108.94894894895	367.651785734386
5116.7967967968	367.600039479761
5124.64464464465	367.549156692313
5132.49249249249	367.499137371908
5140.34034034034	367.449981517341
5148.18818818819	367.401689120675
5156.03603603604	367.354260183012
5163.88388388388	367.307696086968
5171.73173173173	367.261098537098
5179.57957957958	367.214741316999
5187.42742742743	367.169111836684
5195.27527527528	367.124207351158
5203.12312312312	367.080027518465
5210.97097097097	367.036572303042
5218.81881881882	366.993841701515
5226.66666666667	366.951835713581
5234.51451451451	366.910554339216
5242.36236236236	366.869997578416
5250.21021021021	366.830165431181
5258.05805805806	366.791057897512
5265.90590590591	366.752674977406
5273.75375375375	366.71501667084
5281.6016016016	366.678082977513
5289.44944944945	366.641873893602
5297.2972972973	366.606389371456
5305.14514514515	366.571628829482
5312.99299299299	366.537585346408
5320.84084084084	366.504171615724
5328.68868868869	366.469869166869
5336.53653653654	366.436169090612
5344.38438438439	366.403035085718
5352.23223223223	366.370464432704
5360.08008008008	366.338456964856
5367.92792792793	366.307012672697
5375.77577577578	366.276131555761
5383.62362362362	366.245813614031
5391.47147147147	366.216058847509
5399.31931931932	366.186867256194
5407.16716716717	366.158238840086
5415.01501501501	366.130173599185
5422.86286286286	366.102671533497
5430.71071071071	366.075732643086
5438.55855855856	366.049356928883
5446.40640640641	366.023544403785
5454.25425425425	365.998295244292
5462.1021021021	365.9736118328
5469.94994994995	365.949525895535
5477.7977977978	365.924890671329
5485.64564564565	365.899852828716
5493.49349349349	365.875203337444
5501.34134134134	365.850930674369
5509.18918918919	365.827033993423
5517.03703703704	365.803513233357
5524.88488488489	365.780368389803
5532.73273273273	365.757599462456
5540.58058058058	365.735206451295
5548.42842842843	365.713189356318
5556.27627627628	365.691548177525
5564.12412412412	365.670282914916
5571.97197197197	365.649393568492
5579.81981981982	365.628880138251
5587.66766766767	365.608742624195
5595.51551551552	365.588981026323
5603.36336336336	365.569595344635
5611.21121121121	365.550585579131
5619.05905905906	365.531951729812
5626.90690690691	365.513693796676
5634.75475475475	365.495811779725
5642.6026026026	365.478305678957
5650.45045045045	365.461175494374
5658.2982982983	365.444421225975
5666.14614614615	365.428042873761
5673.99399399399	365.41204043773
5681.84184184184	365.396413917883
5689.68968968969	365.381163314221
5697.53753753754	365.366288626743
5705.38538538539	365.351789855449
5713.23323323323	365.337667000339
5721.08108108108	365.323920061413
5728.92892892893	365.310549038677
5736.77677677678	365.297553932175
5744.62462462462	365.284934742406
5752.47247247247	365.27269147434
5760.32032032032	365.260824171159
5768.16816816817	365.249333096881
5776.01601601602	365.238217678795
5783.86386386386	365.226508672823
5791.71171171171	365.214015050801
5799.55955955956	365.201796565156
5807.40740740741	365.189850861588
5815.25525525526	365.178177486418
5823.1031031031	365.166776384988
5830.95095095095	365.155647551699
5838.7987987988	365.144790986025
5846.64664664665	365.134206687919
5854.49449449449	365.123894657377
5862.34234234234	365.113854894399
5870.19019019019	365.104087398985
5878.03803803804	365.094592171134
5885.88588588589	365.085369210847
5893.73373373373	365.076418518124
5901.58158158158	365.067740092965
5909.42942942943	365.05933393537
5917.27727727728	365.051200045338
5925.12512512513	365.04333842287
5932.97297297297	365.035749067966
5940.82082082082	365.028431980626
5948.66866866867	365.021387160849
5956.51651651652	365.014614608637
5964.36436436436	365.008114323987
5972.21221221221	365.001886306902
5980.06006006006	364.995930557381
5987.90790790791	364.990247075423
5995.75575575576	364.984835861029
6003.6036036036	364.979696914199
6011.45145145145	364.974830234932
6019.2992992993	364.97023582323
6027.14714714715	364.965913679091
6034.994994995	364.961863802517
6042.84284284284	364.958086193517
6050.69069069069	364.954580852239
6058.53853853854	364.951347780749
6066.38638638639	364.948387007681
6074.23423423423	364.945698924145
6082.08208208208	364.943288799947
6089.92992992993	364.940487648516
6097.77777777778	364.936730290473
6105.62562562563	364.933194605761
6113.47347347347	364.929843937066
6121.32132132132	364.926675560871
6129.16916916917	364.923689277569
6137.01701701702	364.920885072738
6144.86486486487	364.918262945352
6152.71271271271	364.915822895339
6160.56056056056	364.913564922695
6168.40840840841	364.911489027418
6176.25625625626	364.90959520951
6184.1041041041	364.907883468969
6191.95195195195	364.906353805796
6199.7997997998	364.905006219991
6207.64764764765	364.903840711554
6215.4954954955	364.902857280485
6223.34334334334	364.902055926784
6231.19119119119	364.901436650451
6239.03903903904	364.900999451486
6246.88688688689	364.900744329889
6254.73473473473	364.900671285659
6262.58258258258	364.900780318798
6270.43043043043	364.901071429304
6278.27827827828	364.901544617179
6286.12612612613	364.902199882421
6293.97397397397	364.903037225031
6301.82182182182	364.904056645009
6309.66966966967	364.905258142355
6317.51751751752	364.906641717069
6325.36536536537	364.908207369151
6333.21321321321	364.909955098601
6341.06106106106	364.911884905421
6348.90890890891	364.91399678963
6356.75675675676	364.916290751445
6364.6046046046	364.918766793197
6372.45245245245	364.921424937826
6380.3003003003	364.924265379222
6388.14814814815	364.92728919613
6395.995995996	364.930068679581
6403.84384384384	364.932036793971
6411.69169169169	364.93411766415
6419.53953953954	364.936310748648
6427.38738738739	364.938616193281
6435.23523523524	364.941034023218
6443.08308308308	364.943564241405
6450.93093093093	364.946206848138
6458.77877877878	364.948961843444
6466.62662662663	364.951829227327
6474.47447447447	364.954808999787
6482.32232232232	364.957901160824
6490.17017017017	364.961105710437
6498.01801801802	364.964422648626
6505.86586586587	364.967851975393
6513.71371371371	364.971393690736
6521.56156156156	364.975047794655
6529.40940940941	364.978814287151
6537.25725725726	364.982693168224
6545.10510510511	364.986684437874
6552.95295295295	364.9907880961
6560.8008008008	364.995004142903
6568.64864864865	364.999332578282
6576.4964964965	365.003773402238
6584.34434434434	365.008326614771
6592.19219219219	365.01299221588
6600.04004004004	365.017770205566
6607.88788788789	365.022660583828
6615.73573573574	365.027663350668
6623.58358358358	365.032778506084
6631.43143143143	365.038006050076
6639.27927927928	365.043345982645
6647.12712712713	365.04879830379
6654.97497497498	365.054363013493
6662.82282282282	365.060040111518
6670.67067067067	365.065829594463
6678.51851851852	365.071731414563
6686.36636636637	365.077744911272
6694.21421421421	365.083861078337
6702.06206206206	365.089887311324
6709.90990990991	365.0950849167
6717.75775775776	365.100358009808
6725.60560560561	365.105689370525
6733.45345345345	365.111077351426
6741.3013013013	365.11652183033
6749.14914914915	365.1220227983
6756.996996997	365.12758025469
6764.84484484484	365.133194199455
6772.69269269269	365.138864632592
6780.54054054054	365.144591554101
6788.38838838839	365.150374963981
6796.23623623624	365.156214862232
6804.08408408408	365.162111248855
6811.93193193193	365.168064123849
6819.77977977978	365.174073487214
6827.62762762763	365.180139338951
6835.47547547548	365.18626167906
6843.32332332332	365.19244050754
6851.17117117117	365.198675824392
6859.01901901902	365.204967629615
6866.86686686687	365.211315923209
6874.71471471472	365.217720705175
6882.56256256256	365.224181975512
6890.41041041041	365.230699734221
6898.25825825826	365.237273981301
6906.10610610611	365.243904716753
6913.95395395395	365.250591940576
6921.8018018018	365.257335652771
6929.64964964965	365.264135853337
6937.4974974975	365.270992542275
6945.34534534534	365.277905719584
6953.19319319319	365.284875385264
6961.04104104104	365.291901539318
6968.88888888889	365.298984181756
6976.73673673674	365.306123312722
6984.58458458459	365.313318933723
6992.43243243243	365.320571059388
7000.28028028028	365.327879809588
7008.12812812813	365.335135352263
7015.97597597598	365.341727619231
7023.82382382382	365.348339814549
7031.67167167167	365.354967624374
7039.51951951952	365.361611021458
7047.36736736737	365.368270026967
7055.21521521522	365.374944644253
7063.06306306306	365.381634873699
7070.91091091091	365.388340715342
7078.75875875876	365.395062169186
7086.60660660661	365.401799235231
7094.45445445446	365.408551913478
7102.3023023023	365.415320203926
7110.15015015015	365.422104106575
7117.997997998	365.428903621426
7125.84584584585	365.435718748478
7133.69369369369	365.442549487731
7141.54154154154	365.449395839185
7149.38938938939	365.456257802841
7157.23723723724	365.463135378698
7165.08508508509	365.470028566756
7172.93293293293	365.476937367016
7180.78078078078	365.483861779477
7188.62862862863	365.490801804139
7196.47647647648	365.497757441003
7204.32432432432	365.504728690068
7212.17217217217	365.511715551334
7220.02002002002	365.518718024801
7227.86786786787	365.52573611047
7235.71571571572	365.53276980834
7243.56356356356	365.539819118412
7251.41141141141	365.546884040684
7259.25925925926	365.553964575158
7267.10710710711	365.56106072183
7274.95495495496	365.568172480662
7282.8028028028	365.575299851078
7290.65065065065	365.582442824899
7298.4984984985	365.589601287488
7306.34634634635	365.596773656515
7314.1941941942	365.603920067615
7322.04204204204	365.610754457237
7329.88988988989	365.617564121679
7337.73773773774	365.62436885831
7345.58558558559	365.631169585297
7353.43343343343	365.637966371536
7361.28128128128	365.644759222128
7369.12912912913	365.651548137447
7376.97697697698	365.658333117518
7384.82482482482	365.665114162343
7392.67267267267	365.671891271924
7400.52052052052	365.678664446259
7408.36836836837	365.685433685349
7416.21621621622	365.692198989194
7424.06406406406	365.698960357793
7431.91191191191	365.705717791147
7439.75975975976	365.712471289256
7447.60760760761	365.71922085212
7455.45545545546	365.725966479738
7463.3033033033	365.732708172111
7471.15115115115	365.739445929239
7478.998998999	365.746179751122
7486.84684684685	365.752909637759
7494.6946946947	365.759635589151
7502.54254254254	365.766357605298
7510.39039039039	365.773075686199
7518.23823823824	365.779789831856
7526.08608608609	365.786500042267
7533.93393393393	365.793206317433
7541.78178178178	365.799908657353
7549.62962962963	365.806607062029
7557.47747747748	365.813301531458
7565.32532532533	365.819992065643
7573.17317317317	365.826678664582
7581.02102102102	365.833361328268
7588.86886886887	365.840040056617
7596.71671671672	365.846714848697
7604.56456456457	365.853385694724
7612.41241241241	365.86005250122
7620.26026026026	365.866714520012
7628.10810810811	365.873305396188
7635.95595595596	365.879885946713
7643.8038038038	365.886459030347
7651.65165165165	365.893024631357
7659.4994994995	365.899582749794
7667.34734734735	365.906133385759
7675.1951951952	365.912676539268
7683.04304304304	365.919212210322
7690.89089089089	365.925740398921
7698.73873873874	365.932261105065
7706.58658658659	365.938774328754
7714.43443443443	365.945280069988
7722.28228228228	365.951778328767
7730.13013013013	365.958269105091
7737.97797797798	365.96475239896
7745.82582582583	365.971228210375
7753.67367367367	365.977696539334
7761.52152152152	365.984157385838
7769.36936936937	365.990610749888
7777.21721721722	365.997056631482
7785.06506506507	366.003495030622
7792.91291291291	366.009925947306
7800.76076076076	366.016349381536
7808.60860860861	366.022765333311
7816.45645645646	366.029173802631
7824.3043043043	366.035574789496
7832.15215215215	366.041968293905
7840	366.04835431586


==> tiks/dyn-ecco/comp-142-2.tsv <==
0	293.150000000103
7.84784784784785	292.940594523952
15.6956956956957	292.829287399636
23.5435435435435	292.806444383108
31.3913913913914	292.863170575911
39.2392392392392	292.991271912404
47.0870870870871	293.1832168661
54.9349349349349	293.432098380371
62.7827827827828	293.731596198246
70.6306306306306	294.075939779494
78.4784784784785	294.459871994195
86.3263263263263	294.87861377268
94.1741741741742	295.327829874685
102.022022022022	295.803595918661
109.86986986987	296.302366787567
117.717717717718	296.820946502029
125.565565565566	297.356459626707
133.413413413413	297.906324251765
141.261261261261	298.468226567097
149.109109109109	299.040096997587
156.956956956957	299.620087501803
164.804804804805	300.206545728694
172.652652652653	300.79899908637
180.5005005005	301.401065322565
188.348348348348	302.005538748377
196.196196196196	302.609199382302
204.044044044044	303.211390433502
211.891891891892	303.811542546574
219.73973973974	304.40916612897
227.587587587588	305.003841847699
235.435435435435	305.595211943182
243.283283283283	306.182972437932
251.131131131131	306.766866172591
258.978978978979	307.346676598283
266.826826826827	307.92222225815
274.674674674675	308.493351895088
282.522522522523	309.059940126999
290.37037037037	309.621883634988
298.218218218218	310.179097814053
306.066066066066	310.731513839715
313.913913913914	311.279076107844
321.761761761762	311.821740008475
329.60960960961	312.359469997845
337.457457457457	312.892237936023
345.305305305305	313.420021660518
353.153153153153	313.942803768996
361.001001001001	314.460570586818
368.848848848849	314.973311297484
376.696696696697	315.48101721626
384.544544544545	315.983681189255
392.392392392392	316.481297102067
400.24024024024	316.973859483791
408.088088088088	317.461363193693
415.935935935936	317.943803179267
423.783783783784	318.421174295626
431.631631631632	318.893471177312
439.47947947948	319.360688154671
447.327327327327	319.822819207817
455.175175175175	320.279857952061
463.023023023023	320.731797649432
470.870870870871	321.178631241581
478.718718718719	321.620351399936
486.566566566567	322.056950589545
494.414414414414	322.488421143488
502.262262262262	322.914755345168
510.11011011011	323.335945516187
517.957957957958	323.751984107804
525.805805805806	324.162863794302
533.653653653654	324.56857756684
541.501501501501	324.969118826575
549.349349349349	325.364481476065
557.197197197197	325.754660008129
565.045045045045	326.139649591484
572.892892892893	326.519446152631
580.740740740741	326.894046453563
588.588588588589	327.263448164972
596.436436436436	327.627649934733
604.284284284284	327.986651451487
612.132132132132	328.340453503246
619.97997997998	328.689058030964
627.827827827828	329.032468177095
635.675675675676	329.370688329162
643.523523523524	329.703724158434
651.371371371371	330.031582653788
659.219219219219	330.35427215091
667.067067067067	330.671802356951
674.914914914915	330.98418437081
682.762762762763	331.291430699204
690.610610610611	331.593555268692
698.458458458458	331.890573433845
706.306306306306	332.18250198173
714.154154154154	332.469359132903
722.002002002002	332.751164539086
729.84984984985	333.027939277716
737.697697697698	333.299705843538
745.545545545546	333.566488137434
753.393393393393	333.828311452639
761.241241241241	334.085202458535
769.089089089089	334.337189182174
776.936936936937	334.584300987688
784.784784784785	334.826568553749
792.632632632633	335.064023849218
800.480480480481	335.296700107127
808.328328328328	335.524631797137
816.176176176176	335.747854596591
824.024024024024	335.966405360301
831.871871871872	336.180322089175
839.71971971972	336.389643897811
847.567567567567	336.594410981142
855.415415415415	336.794664580081
863.263263263263	336.990446943659
871.111111111111	337.181800526241
878.958958958959	337.368738325621
886.806806806807	337.55118217762
894.654654654655	337.728982122968
902.502502502502	337.901963433397
910.35035035035	338.069964252854
918.198198198198	338.232864307436
926.046046046046	338.390605890066
933.893893893894	338.543208207778
941.741741741742	338.69077607054
949.58958958959	338.833503801093
957.437437437437	338.971675153804
965.285285285285	339.105659945998
973.133133133133	339.235908026603
980.980980980981	339.362941133724
988.828828828829	339.487343124621
996.676676676677	339.609748998435
1004.52452452452	339.730833073895
1012.37237237237	339.851296631503
1020.22022022022	339.971855282395
1028.06806806807	340.093226284651
1035.91591591592	340.216115992457
1043.76376376376	340.341207594183
1051.61161161161	340.469149272738
1059.45945945946	340.600542904746
1067.30730730731	340.735933403972
1075.15515515516	340.875798809143
1083.003003003	341.020541215839
1090.85085085085	341.170478655802
1098.6986986987	341.32583803405
1106.54654654655	341.486749243578
1114.39439439439	341.65324058815
1122.24224224224	341.825235654771
1130.09009009009	342.002551787834
1137.93793793794	342.184900325821
1145.78578578579	342.371888768115
1153.63363363363	342.563025104381
1161.48148148148	342.757740780975
1169.32932932933	342.955480120929
1177.17717717718	343.155752853132
1185.02502502503	343.358130958506
1192.87287287287	343.562242297104
1200.72072072072	343.767764843301
1208.56856856857	343.974421468568
1216.41641641642	344.181975218029
1224.26426426426	344.390225032755
1232.11211211211	344.599001874777
1239.95995995996	344.808165216271
1247.80780780781	345.017599858411
1255.65565565566	345.2272130488
1263.5035035035	345.436931869603
1271.35135135135	345.646700871414
1279.1991991992	345.85647993026
1287.04704704705	346.066242307386
1294.8948948949	346.275972893505
1302.74274274274	346.485666620946
1310.59059059059	346.695327028724
1318.43843843844	346.904964967003
1326.28628628629	347.114597428677
1334.13413413413	347.32424649695
1341.98198198198	347.533938398811
1349.82982982983	347.743702655227
1357.67767767768	347.953571319709
1365.52552552553	348.163578297637
1373.37337337337	348.373758739409
1381.22122122122	348.584148501078
1389.06906906907	348.794783666693
1396.91691691692	349.00570012703
1404.76476476476	349.216933209876
1412.61261261261	349.428517357401
1420.46046046046	349.640485846528
1428.30830830831	349.852870548554
1436.15615615616	350.065701724551
1444.004004004	350.279007853372
1451.85185185185	350.492815489325
1459.6996996997	350.707149146799
1467.54754754755	350.922031209367
1475.3953953954	351.137481861041
1483.24324324324	351.353519037549
1491.09109109109	351.570158395667
1498.93893893894	351.787413298786
1506.78678678679	352.005294817022
1514.63463463463	352.223811740321
1522.48248248248	352.442970603117
1530.33033033033	352.662775719206
1538.17817817818	352.883229225615
1546.02602602603	353.104331134325
1553.87387387387	353.326079390805
1561.72172172172	353.548469938385
1569.56956956957	353.771496787589
1577.41741741742	353.995152089599
1585.26526526527	354.219426213107
1593.11311311311	354.444307823868
1600.96096096096	354.669783966312
1608.80880880881	354.895840146659
1616.65665665666	355.122460416994
1624.5045045045	355.349627459845
1632.35235235235	355.577322672819
1640.2002002002	355.805526252913
1648.04804804805	356.034217280156
1655.8958958959	356.263373800261
1663.74374374374	356.49297290602
1671.59159159159	356.722990817186
1679.43943943944	356.95340295864
1687.28728728729	357.184184036643
1695.13513513513	357.415308113017
1702.98298298298	357.646748677122
1710.83083083083	357.878478715504
1718.67867867868	358.110470779136
1726.52652652653	358.342697048155
1734.37437437437	358.575129394063
1742.22222222222	358.807739439328
1750.07007007007	359.040498614377
1757.91791791792	359.273378211949
1765.76576576577	359.506349438827
1773.61361361361	359.739383464946
1781.46146146146	359.972451469903
1789.30930930931	360.205524686891
1797.15715715716	360.438574444107
1805.005005005	360.671572203665
1812.85285285285	360.904489598075
1820.7007007007	361.137298464337
1828.54854854855	361.369970875715
1836.3963963964	361.602479171251
1844.24424424424	361.834795983094
1852.09209209209	362.066894261707
1859.93993993994	362.298747299033
1867.78778778779	362.530328749686
1875.63563563564	362.761612650255
1883.48348348348	362.992573436781
1891.33133133133	363.223185960497
1899.17917917918	363.453425501907
1907.02702702703	363.683267783279
1914.87487487487	363.912688979619
1922.72272272272	364.141665728223
1930.57057057057	364.370175136858
1938.41841841842	364.598194790663
1946.26626626627	364.825702757826
1954.11411411411	365.052677594131
1961.96196196196	365.279098346405
1969.80980980981	365.504944554977
1977.65765765766	365.730196255174
1985.50550550551	365.954833977941
1993.35335335335	366.178838749638
2001.2012012012	366.402192091064
2009.04904904905	366.624876015779
2016.8968968969	366.846873027771
2024.74474474474	367.068166118506
2032.59259259259	367.288738763442
2040.44044044044	367.508574918018
2048.28828828829	367.727659013188
2056.13613613614	367.945975950536
2063.98398398398	368.163511097006
2071.83183183183	368.380250279294
2079.67967967968	368.596179777935
2087.52752752753	368.811286321117
2095.37537537538	369.025557078258
2103.22322322322	369.238979653376
2111.07107107107	369.45154207828
2118.91891891892	369.663232805606
2126.76676676677	369.874040701734
2134.61461461461	370.083955039589
2142.46246246246	370.292965491375
2150.31031031031	370.501062121234
2158.15815815816	370.708235377876
2166.00600600601	370.914476087171
2173.85385385385	371.119775444745
2181.7017017017	371.324125008569
2189.54954954955	371.527516691581
2197.3973973974	371.729942754332
2205.24524524525	371.931395797676
2213.09309309309	372.131868755517
2220.94094094094	372.331354887616
2228.78878878879	372.529847772473
2236.63663663664	372.727341300287
2244.48448448448	372.923829665995
2252.33233233233	373.119307362415
2260.18018018018	373.313769173479
2268.02802802803	373.50721016756
2275.87587587588	373.699625690923
2283.72372372372	373.891011361263
2291.57157157157	374.081363061372
2299.41941941942	374.270676932906
2307.26726726727	374.458949370275
2315.11511511512	374.646177014647
2322.96296296296	374.832356748068
2330.81081081081	375.017485687703
2338.65865865866	375.201561180191
2346.50650650651	375.384580796119
2354.35435435435	375.566542324618
2362.2022022022	375.74744376807
2370.05005005005	375.927283336931
2377.8978978979	376.106059444676
2385.74574574575	376.283770702845
2393.59359359359	376.460415916217
2401.44144144144	376.635994078076
2409.28928928929	376.810504365607
2417.13713713714	376.983946135379
2424.98498498498	377.156318918943
2432.83283283283	377.327622418536
2440.68068068068	377.497856502878
2448.52852852853	377.667021203074
2456.37637637638	377.835116708607
2464.22422422422	378.002143363432
2472.07207207207	378.168101662157
2479.91991991992	378.332992246317
2487.76776776777	378.496815900736
2495.61561561562	378.65957354997
2503.46346346346	378.821266254839
2511.31131131131	378.981895209037
2519.15915915916	379.141461735821
2527.00700700701	379.29996728478
2534.85485485486	379.457413428669
2542.7027027027	379.613801860331
2550.55055055055	379.769134389672
2558.3983983984	379.923412940719
2566.24624624625	380.076639548734
2574.09409409409	380.228816357398
2581.94194194194	380.379945616057
2589.78978978979	380.530029677022
2597.63763763764	380.679070992941
2605.48548548549	380.82707211421
2613.33333333333	380.974035686459
2621.18118118118	381.119964448074
2629.02902902903	381.264861227781
2636.87687687688	381.40872894228
2644.72472472473	381.551570593921
2652.57257257257	381.693389268436
2660.42042042042	381.83418813271
2668.26826826827	381.973970432602
2676.11611611612	382.112739490803
2683.96396396396	382.250498704745
2691.81181181181	382.387251544539
2699.65965965966	382.523001550962
2707.50750750751	382.65775233348
2715.35535535536	382.791507568306
2723.2032032032	382.924270996493
2731.05105105105	383.056046422072
2738.8988988989	383.186837710208
2746.74674674675	383.316648785408
2754.5945945946	383.445483629742
2762.44244244244	383.573346281113
2770.29029029029	383.700240831549
2778.13813813814	383.82617142552
2785.98598598599	383.951142258301
2793.83383383383	384.075157574341
2801.68168168168	384.198221665682
2809.52952952953	384.320338870389
2817.37737737738	384.441513571013
2825.22522522523	384.561750193082
2833.07307307307	384.68105320361
2840.92092092092	384.799427109641
2848.76876876877	384.916876456809
2856.61661661662	385.033405827921
2864.46446446446	385.149019841575
2872.31231231231	385.263723150786
2880.16016016016	385.377520441642
2888.00800800801	385.490416431983
2895.85585585586	385.602415870101
2903.7037037037	385.713523533456
2911.55155155155	385.823744227417
2919.3993993994	385.933082784027
2927.24724724725	386.041544060782
2935.0950950951	386.149132939432
2942.94294294294	386.2558543248
2950.79079079079	386.361713143628
2958.63863863864	386.466714343427
2966.48648648649	386.570862891364
2974.33433433433	386.674163773151
2982.18218218218	386.776621991962
2990.03003003003	386.878242567364
2997.87787787788	386.97903053427
3005.72572572573	387.078990941901
3013.57357357357	387.178128852775
3021.42142142142	387.276449341705
3029.26926926927	387.37395749482
3037.11711711712	387.4706584086
3044.96496496497	387.566557188925
3052.81281281281	387.661658950145
3060.66066066066	387.755968814161
3068.50850850851	387.849491909529
3076.35635635636	387.942233370571
3084.2042042042	388.034198336507
3092.05205205205	388.125391950605
3099.8998998999	388.215819359336
3107.74774774775	388.305485711557
3115.5955955956	388.394396157697
3123.44344344344	388.482555848968
3131.29129129129	388.569969936581
3139.13913913914	388.656643570988
3146.98698698699	388.742581901125
3154.83483483483	388.827790073679
3162.68268268268	388.912273232366
3170.53053053053	388.996036517224
3178.37837837838	389.079085063914
3186.22622622623	389.161424003044
3194.07407407407	389.2430584595
3201.92192192192	389.323993551793
3209.76976976977	389.404234391417
3217.61761761762	389.483786082258
3225.46546546547	389.562653720349
3233.31331331331	389.640842397964
3241.16116116116	389.718357260213
3249.00900900901	389.795207188736
3256.85685685686	389.873654236106
3264.7047047047	389.964085554558
3272.55255255255	390.069952664912
3280.4004004004	390.177604678398
3288.24824824825	390.272824416477
3296.0960960961	390.353611430745
3303.94394394394	390.420730733722
3311.79179179179	390.474920807259
3319.63963963964	390.516888795277
3327.48748748749	390.547311316223
3335.33533533534	390.566835177942
3343.18318318318	390.576078159958
3351.03103103103	390.575629853992
3358.87887887888	390.566052548131
3366.72672672673	390.547882141954
3374.57457457457	390.521629081716
3382.42242242242	390.487779306308
3390.27027027027	390.446795196093
3398.11811811812	390.399116517942
3405.96596596597	390.345161360911
3413.81381381381	390.285327057917
3421.66166166166	390.219991089614
3429.50950950951	390.149511967405
3437.35735735736	390.074230093146
3445.20520520521	389.994468593645
3453.05305305305	389.910534128543
3460.9009009009	389.822717670556
3468.74874874875	389.731295257423
3476.5965965966	389.636528715182
3484.44444444444	389.538666352673
3492.29229229229	389.43794362736
3500.14014014014	389.334583782746
3507.98798798799	389.228798457816
3515.83583583584	389.120788269033
3523.68368368368	389.010743365547
3531.53153153153	388.898843958361
3539.37937937938	388.785260824202
3547.22722722723	388.670155784914
3555.07507507508	388.553682163251
3562.92292292292	388.435985215952
3570.77077077077	388.317202544968
3578.61861861862	388.197464487762
3586.46646646647	388.076894487551
3594.31431431431	387.955609444391
3602.16216216216	387.833720047961
3610.01001001001	387.711331092902
3617.85785785786	387.588541777543
3625.70570570571	387.465445986833
3633.55355355355	387.342132560239
3641.4014014014	387.218685545399
3649.24924924925	387.095184438238
3657.0970970971	386.971704410258
3664.94494494495	386.84831652369
3672.79279279279	386.725087935133
3680.64064064064	386.602082088319
3688.48848848849	386.479358896582
3696.33633633634	386.35697491561
3704.18418418418	386.234983507002
3712.03203203203	386.113434993153
3719.87987987988	385.992376803941
3727.72772772773	385.871853615693
3735.57557557558	385.751907482851
3743.42342342342	385.632577962773
3751.27127127127	385.513902234036
3759.11911911912	385.395915208629
3766.96696696697	385.278649638374
3774.81481481481	385.162136215916
3782.66266266266	385.046403670594
3790.51051051051	384.931478859477
3798.35835835836	384.81738685385
3806.20620620621	384.704151021416
3814.05405405405	384.591793104447
3821.9019019019	384.480333294124
3829.74974974975	384.369790301286
3837.5975975976	384.260181423783
3845.44544544545	384.151522610635
3853.29329329329	384.043828523168
3861.14114114114	383.93711259331
3868.98898898899	383.831387079188
3876.83683683684	383.726663118195
3884.68468468469	383.62295077765
3892.53253253253	383.520259103193
3900.38038038038	383.418596165038
3908.22822822823	383.31796910219
3916.07607607608	383.218384164748
3923.92392392392	383.119846754383
3931.77177177177	383.022361463098
3939.61961961962	382.925932110346
3947.46746746747	382.830561778605
3955.31531531532	382.736252847478
3963.16316316316	382.643007026423
3971.01101101101	382.550825386544
3978.85885885886	382.459708396925
3986.70670670671	382.36965604257
3994.55455455455	382.280669104127
4002.4024024024	382.192850303004
4010.25025025025	382.109897682039
4018.0980980981	382.038896962966
4025.94594594595	381.976380364689
4033.79379379379	381.910804703909
4041.64164164164	381.837685162867
4049.48948948949	381.75738173669
4057.33733733734	381.67038584177
4065.18518518519	381.577164764321
4073.03303303303	381.478161225373
4080.88088088088	381.373794397052
4088.72872872873	381.264460996664
4096.57657657658	381.15053635514
4104.42442442442	381.032375450686
4112.27227227227	380.910313905889
4120.12012012012	380.784668947433
4127.96796796797	380.655740328069
4135.81581581582	380.523811210736
4143.66366366366	380.389149015104
4151.51151151151	380.252006227021
4159.35935935936	380.112621171425
4167.20720720721	379.971218749551
4175.05505505506	379.828011141354
4182.9029029029	379.683198474141
4190.75075075075	379.536969458518
4198.5985985986	379.389501992765
4206.44644644645	379.240963736816
4214.29429429429	379.091512657037
4222.14214214214	378.941297542986
4229.98998998999	378.790458497367
4237.83783783784	378.639127400342
4245.68568568569	378.487428349396
4253.53353353353	378.335478075876
4261.38138138138	378.18338633934
4269.22922922923	378.031256300791
4277.07707707708	377.879184875859
4284.92492492493	377.727263068942
4292.77277277277	377.575576289303
4300.62062062062	377.424204650036
4308.46846846847	377.273223250843
4316.31631631632	377.122702445455
4324.16416416416	376.972708094552
4332.01201201201	376.823301804949
4339.85985985986	376.674541155814
4347.70770770771	376.526479912626
4355.55555555556	376.379168229568
4363.4034034034	376.232652840985
4371.25125125125	376.086977242525
4379.0990990991	375.942181862537
4386.94694694695	375.79830422428
4394.7947947948	375.65537909946
4402.64264264264	375.513438653591
4410.49049049049	375.372512583632
4418.33833833834	375.232628248344
4426.18618618619	375.093810791786
4434.03403403403	374.956083260319
4441.88188188188	374.819466713505
4449.72972972973	374.683980329231
4457.57757757758	374.549641503397
4465.42542542543	374.416465944453
4473.27327327327	374.284467763097
4481.12112112112	374.153659557385
4488.96896896897	374.024052493519
4496.81681681682	373.895656382544
4504.66466466466	373.768479753191
4512.51251251251	373.642529921061
4520.36036036036	373.517813054366
4528.20820820821	373.394334236403
4536.05605605606	373.272097524938
4543.9039039039	373.15110600867
4551.75175175175	373.031361860925
4559.5995995996	372.912866390735
4567.44744744745	372.795620091425
4575.2952952953	372.679622686854
4583.14314314314	372.564873175416
4590.99099099099	372.451369871932
4598.83883883884	372.339110447515
4606.68668668669	372.228091967546
4614.53453453453	372.118310927822
4622.38238238238	372.009763288987
4630.23023023023	371.902444509322
4638.07807807808	371.796349575977
4645.92592592593	371.691473034723
4653.77377377377	371.587809018287
4661.62162162162	371.485351273344
4669.46946946947	371.384093186235
4677.31731731732	371.284027807452
4685.16516516517	371.185147874969
4693.01301301301	371.087445836459
4700.86086086086	370.990913870451
4708.70870870871	370.895543906478
4716.55655655656	370.801327644259
4724.4044044044	370.708256571958
4732.25225225225	370.616321983564
4740.1001001001	370.52551499543
4747.94794794795	370.435826562002
4755.7957957958	370.347247490788
4763.64364364364	370.259768456583
4771.49149149149	370.173380014998
4779.33933933934	370.088072615309
4787.18718718719	370.003836612668
4795.03503503504	369.920662279696
4802.88288288288	369.838539817483
4810.73073073073	369.75745936603
4818.57857857858	369.677411014144
4826.42642642643	369.598384808823
4834.27427427427	369.52037076414
4842.12212212212	369.443358869657
4849.96996996997	369.367339098381
4857.81781781782	369.292301414294
4865.66566566567	369.218235779457
4873.51351351351	369.145132160723
4881.36136136136	369.07298053607
4889.20920920921	369.001770900563
4897.05705705706	368.931493271973
4904.90490490491	368.862137696062
4912.75275275275	368.793694251546
4920.6006006006	368.726153054756
4928.44844844845	368.659504264003
4936.2962962963	368.593738083672
4944.14414414414	368.528844768037
4951.99199199199	368.464814624834
4959.83983983984	368.401638018583
4967.68768768769	368.339305373677
4975.53553553554	368.277807177259
4983.38338338338	368.217133981869
4991.23123123123	368.157276407911
4999.07907907908	368.098225145907
5006.92692692693	368.039970958583
5014.77477477477	367.982504682771
5022.62262262262	367.925817231147
5030.47047047047	367.869899593809
5038.31831831832	367.814742839711
5046.16616616617	367.76033811794
5054.01401401401	367.706676658871
5061.86186186186	367.653749775181
5069.70970970971	367.601548862749
5077.55755755756	367.550065401431
5085.40540540541	367.499290955731
5093.25325325325	367.449217175363
5101.1011011011	367.399835795717
5108.94894894895	367.351138638224
5116.7967967968	367.303117610644
5124.64464464465	367.255764707257
5132.49249249249	367.209072008986
5140.34034034034	367.163031683437
5148.18818818819	367.117635984872
5156.03603603604	367.07287725412
5163.88388388388	367.028747918413
5171.73173173173	366.985240491184
5179.57957957958	366.942347571787
5187.42742742743	366.900061845183
5195.27527527528	366.858376081572
5203.12312312312	366.817283135978
5210.97097097097	366.776775947796
5218.81881881882	366.736847540299
5226.66666666667	366.697491020106
5234.51451451451	366.658699576624
5242.36236236236	366.62046648145
5250.21021021021	366.582785087751
5258.05805805806	366.545648829613
5265.90590590591	366.509051221373
5273.75375375375	366.472985856921
5281.6016016016	366.437446408987
5289.44944944945	366.402426628408
5297.2972972973	366.36792034338
5305.14514514515	366.333921458693
5312.99299299299	366.300423954956
5320.84084084084	366.267421887808
5328.68868868869	366.23490938712
5336.53653653654	366.202880656188
5344.38438438439	366.171329970919
5352.23223223223	366.14025167901
5360.08008008008	366.109640199124
5367.92792792793	366.079490020056
5375.77577577578	366.049795699905
5383.62362362362	366.020551865238
5391.47147147147	365.991753210252
5399.31931931932	365.96339449594
5407.16716716717	365.935470549256
5415.01501501501	365.907976262278
5422.86286286286	365.880906591379
5430.71071071071	365.854256556394
5438.55855855856	365.828021239795
5446.40640640641	365.802195785869
5454.25425425425	365.776775399899
5462.1021021021	365.751755347349
5469.94994994995	365.727130953059
5477.7977977978	365.702897600439
5485.64564564565	365.679050730675
5493.49349349349	365.655585841935
5501.34134134134	365.632498488591
5509.18918918919	365.609784280439
5517.03703703704	365.587438881931
5524.88488488489	365.565458011413
5532.73273273273	365.543837440373
5540.58058058058	365.522572992692
5548.42842842843	365.50166054391
5556.27627627628	365.481096020495
5564.12412412412	365.460875399124
5571.97197197197	365.440994705968
5579.81981981982	365.421450015989
5587.66766766767	365.402237452251
5595.51551551552	365.383353185224
5603.36336336336	365.364793432117
5611.21121121121	365.346554456204
5619.05905905906	365.328632566167
5626.90690690691	365.311024115446
5634.75475475475	365.293725501597
5642.6026026026	365.276733165663
5650.45045045045	365.260043591547
5658.2982982983	365.243653305401
5666.14614614615	365.22755887502
5673.99399399399	365.211756909246
5681.84184184184	365.196244057382
5689.68968968969	365.18101700861
5697.53753753754	365.166072491428
5705.38538538539	365.151407273081
5713.23323323323	365.137018159016
5721.08108108108	365.122901992333
5728.92892892893	365.109055653254
5736.77677677678	365.095476058595
5744.62462462462	365.082160161245
5752.47247247247	365.06910494966
5760.32032032032	365.056307447357
5768.16816816817	365.043764712424
5776.01601601602	365.031473837032
5783.86386386386	365.019431946957
5791.71171171171	365.00763620111
5799.55955955956	364.996083791073
5807.40740740741	364.984771940648
5815.25525525526	364.973697905404
5823.1031031031	364.962858972241
5830.95095095095	364.952252458956
5838.7987987988	364.941875713815
5846.64664664665	364.931726115138
5854.49449449449	364.921801070884
5862.34234234234	364.912098018248
5870.19019019019	364.902614423261
5878.03803803804	364.893347780399
5885.88588588589	364.884295612201
5893.73373373373	364.875455468885
5901.58158158158	364.866824927978
5909.42942942943	364.858401593953
5917.27727727728	364.850183097862
5925.12512512513	364.842167096987
5932.97297297297	364.834351274493
5940.82082082082	364.826733339079
5948.66866866867	364.819311024649
5956.51651651652	364.812082089974
5964.36436436436	364.805044318371
5972.21221221221	364.798195517382
5980.06006006006	364.791533518456
5987.90790790791	364.785056176643
5995.75575575576	364.778761370287
6003.6036036036	364.772647000726
6011.45145145145	364.766710992
6019.2992992993	364.760951290559
6027.14714714715	364.755365864976
6034.994994995	364.74995270567
6042.84284284284	364.744709824629
6050.69069069069	364.739635255136
6058.53853853854	364.734727051504
6066.38638638639	364.729983288816
6074.23423423423	364.725402062659
6082.08208208208	364.720981488877
6089.92992992993	364.716719703316
6097.77777777778	364.712614861581
6105.62562562563	364.708665138789
6113.47347347347	364.704868729337
6121.32132132132	364.70122384666
6129.16916916917	364.697728723004
6137.01701701702	364.6943816092
6144.86486486487	364.691180774434
6152.71271271271	364.688124506035
6160.56056056056	364.68521110925
6168.40840840841	364.682438907035
6176.25625625626	364.679806239843
6184.1041041041	364.677311465418
6191.95195195195	364.67495295859
6199.7997997998	364.672729111075
6207.64764764765	364.670638331275
6215.4954954955	364.668679044088
6223.34334334334	364.666849690712
6231.19119119119	364.665148728455
6239.03903903904	364.663574630555
6246.88688688689	364.662125885989
6254.73473473473	364.660800999299
6262.58258258258	364.65959849041
6270.43043043043	364.658516894456
6278.27827827828	364.657554761606
6286.12612612613	364.656710656896
6293.97397397397	364.65598316006
6301.82182182182	364.655370865366
6309.66966966967	364.654872381447
6317.51751751752	364.654486331151
6325.36536536537	364.654211351374
6333.21321321321	364.654046092907
6341.06106106106	364.653989220281
6348.90890890891	364.654039411618
6356.75675675676	364.654195358479
6364.6046046046	364.654455765718
6372.45245245245	364.654819351334
6380.3003003003	364.655284846331
6388.14814814815	364.655850994575
6395.995995996	364.656516552654
6403.84384384384	364.657280289742
6411.69169169169	364.658140987461
6419.53953953954	364.659097439752
6427.38738738739	364.660148452735
6435.23523523524	364.661292844587
6443.08308308308	364.662529445408
6450.93093093093	364.663857097097
6458.77877877878	364.665274653226
6466.62662662663	364.666780978915
6474.47447447447	364.668374950715
6482.32232232232	364.670055456482
6490.17017017017	364.671821395262
6498.01801801802	364.673671677172
6505.86586586587	364.675605223287
6513.71371371371	364.677620965521
6521.56156156156	364.679717846522
6529.40940940941	364.681894819552
6537.25725725726	364.684150848386
6545.10510510511	364.686484907195
6552.95295295295	364.688895980446
6560.8008008008	364.691383062792
6568.64864864865	364.693945158971
6576.4964964965	364.6965812837
6584.34434434434	364.699290461574
6592.19219219219	364.702071726968
6600.04004004004	364.704924123934
6607.88788788789	364.707846706104
6615.73573573574	364.710838536597
6623.58358358358	364.713898687916
6631.43143143143	364.717026241862
6639.27927927928	364.720220289433
6647.12712712713	364.723479930736
6654.97497497498	364.726804274896
6662.82282282282	364.730192439965
6670.67067067067	364.73364355283
6678.51851851852	364.737156749131
6686.36636636637	364.740731173171
6694.21421421421	364.744365977829
6702.06206206206	364.748060324477
6709.90990990991	364.751813382896
6717.75775775776	364.755624331191
6725.60560560561	364.759492355713
6733.45345345345	364.763416650975
6741.3013013013	364.767396419572
6749.14914914915	364.771430872103
6756.996996997	364.775519227092
6764.84484484484	364.779660710912
6772.69269269269	364.783854557707
6780.54054054054	364.788100009316
6788.38838838839	364.7923963152
6796.23623623624	364.796742732367
6804.08408408408	364.8011385253
6811.93193193193	364.805582965884
6819.77977977978	364.810075333331
6827.62762762763	364.814614914118
6835.47547547548	364.819201001907
6843.32332332332	364.823832897484
6851.17117117117	364.828509908686
6859.01901901902	364.833231350334
6866.86686686687	364.837996544169
6874.71471471472	364.84280481878
6882.56256256256	364.847655509545
6890.41041041041	364.852547958564
6898.25825825826	364.85748151459
6906.10610610611	364.862455532975
6913.95395395395	364.867469375599
6921.8018018018	364.872522410813
6929.64964964965	364.877614013373
6937.4974974975	364.882743564386
6945.34534534534	364.887910451244
6953.19319319319	364.893114067565
6961.04104104104	364.898353813139
6968.88888888889	364.903629093865
6976.73673673674	364.908939321693
6984.58458458459	364.914283914573
6992.43243243243	364.91966229639
7000.28028028028	364.925073896916
7008.12812812813	364.93051815175
7015.97597597598	364.935994502266
7023.82382382382	364.941502395554
7031.67167167167	364.947041284374
7039.51951951952	364.952610627097
7047.36736736737	364.958209887655
7055.21521521522	364.963838535489
7063.06306306306	364.969496045494
7070.91091091091	364.975181897975
7078.75875875876	364.980895578592
7086.60660660661	364.986636578307
7094.45445445446	364.992404393344
7102.3023023023	364.998198525131
7110.15015015015	365.004018480255
7117.997997998	365.009863770415
7125.84584584585	365.015733912375
7133.69369369369	365.021628427913
7141.54154154154	365.027546843778
7149.38938938939	365.033488691645
7157.23723723724	365.039453508064
7165.08508508509	365.045440834421
7172.93293293293	365.051450216888
7180.78078078078	365.057481206385
7188.62862862863	365.063533358528
7196.47647647648	365.069606233593
7204.32432432432	365.075699396467
7212.17217217217	365.081812416612
7220.02002002002	365.087944868016
7227.86786786787	365.094096329154
7235.71571571572	365.10026638295
7243.56356356356	365.106454616729
7251.41141141141	365.112660622182
7259.25925925926	365.118883995326
7267.10710710711	365.125124336458
7274.95495495496	365.131381250124
7282.8028028028	365.137654345072
7290.65065065065	365.14394323422
7298.4984984985	365.150247534611
7306.34634634635	365.156566867383
7314.1941941942	365.162900857723
7322.04204204204	365.169249134837
7329.88988988989	365.175611331906
7337.73773773774	365.181987086058
7345.58558558559	365.188376038323
7353.43343343343	365.194777833602
7361.28128128128	365.201192120631
7369.12912912913	365.207618551946
7376.97697697698	365.214056783846
7384.82482482482	365.22050647636
7392.67267267267	365.226967293213
7400.52052052052	365.233438901792
7408.36836836837	365.239920973111
7416.21621621622	365.246413181778
7424.06406406406	365.252915205965
7431.91191191191	365.259426727369
7439.75975975976	365.265947431188
7447.60760760761	365.272477006082
7455.45545545546	365.279015144142
7463.3033033033	365.285561540862
7471.15115115115	365.292115895106
7478.998998999	365.298677909076
7486.84684684685	365.305247288281
7494.6946946947	365.31182374151
7502.54254254254	365.318406980798
7510.39039039039	365.324996721397
7518.23823823824	365.331592681749
7526.08608608609	365.338194583453
7533.93393393393	365.344802151239
7541.78178178178	365.351415112938
7549.62962962963	365.358033199451
7557.47747747748	365.364656144726
7565.32532532533	365.371283685725
7573.17317317317	365.377915562401
7581.02102102102	365.384551517664
7588.86886886887	365.39119129736
7596.71671671672	365.397834650241
7604.56456456457	365.404481327938
7612.41241241241	365.411131084937
7620.26026026026	365.417783678548
7628.10810810811	365.424438868883
7635.95595595596	365.431096418829
7643.8038038038	365.437756094023
7651.65165165165	365.444417662823
7659.4994994995	365.451080896289
7667.34734734735	365.457745568152
7675.1951951952	365.464411454794
7683.04304304304	365.471078335219
7690.89089089089	365.477745991033
7698.73873873874	365.484414206419
7706.58658658659	365.491082768108
7714.43443443443	365.497751465365
7722.28228228228	365.504420089956
7730.13013013013	365.511088436129
7737.97797797798	365.517756300594
7745.82582582583	365.524423482492
7753.67367367367	365.531089783383
7761.52152152152	365.537755007212
7769.36936936937	365.544418960298
7777.21721721722	365.551081451302
7785.06506506507	365.557742291212
7792.91291291291	365.564401293318
7800.76076076076	365.571058273193
7808.60860860861	365.57771304867
7816.45645645646	365.584365439819
7824.3043043043	365.591015268929
7832.15215215215	365.597662360489
7840	365.604306541162


==> tiks/dyn-ecco/comp-142-3.tsv <==
0	362.075
4	362.075
8	362.075
12	362.075
16	362.075
20	362.075
24	362.075
28	362.075
32	362.075
36	362.075
40	362.075
44	362.075
48	362.075
52	362.075
56	362.075
60	362.075
64	362.075
68	362.075
72	362.075
76	362.075
80	362.075
84	362.075
88	362.075
92	362.075
96	362.075
100	362.075
104	362.075
108	362.075
112	362.075
116	362.075
120	362.075
124	362.075
128	362.075
132	362.075
136	362.075
140	362.075
144	362.075
148	362.075
152	362.075
156	362.075
160	362.075
164	362.075
168	362.0709465625
172	361.132293927531
176	359.1793016294
180	358.575000000001
184	358.575000000001
188	358.575000000001
192	358.575000000001
196	358.575000000001
200	358.575000000001
204	358.575000000001
208	358.575000000001
212	358.575000000001
216	358.575000000001
220	358.575000000001
224	358.575000000001
228	358.575000000001
232	358.575000000001
236	358.575000000001
240	358.575000000001
244	358.575000000001
248	358.575000000001
252	358.575000000001
256	358.575000000001
260	358.575000000001
264	358.575000000001
268	358.575000000001
272	358.575000000001
276	358.575000000001
280	358.575000000001
284	358.575000000001
288	358.575000000001
292	358.575000000001
296	358.575000000001
300	358.575000000001
304	358.575000000001
308	358.575000000001
312	358.575000000001
316	358.575000000001
320	358.575000000001
324	358.575000000001
328	358.575000000001
332	358.575000000001
336	358.575000000001
340	358.575000000001
344	358.575000000001
348	358.575000000001
352	358.575000000001
356	358.575000000001
360	358.575000000001
364	358.575000000001
368	358.575000000001
372	358.575000000001
376	358.575000000001
380	358.575000000001
384	358.575000000001
388	358.575000000001
392	358.575000000001
396	358.575000000001
400	358.575000000001
404	358.575000000001
408	358.575000000001
412	358.575000000001
416	358.575000000001
420	358.575000000001
424	358.575000000001
428	358.575000000001
432	358.575000000001
436	358.575000000001
440	358.575000000001
444	358.575000000001
448	358.575000000001
452	358.575000000001
456	358.575000000001
460	358.575000000001
464	358.575000000001
468	358.575000000001
472	358.575000000001
476	358.575000000001
480	358.575000000001
484	358.575000000001
488	358.575000000001
492	358.575000000001
496	358.575000000001
500	358.575000000001
504	358.575000000001
508	358.575000000001
512	358.575000000001
516	358.575000000001
520	358.575000000001
524	358.575000000001
528	358.575000000001
532	358.575000000001
536	358.575000000001
540	358.575000000001
544	358.575000000001
548	358.575000000001
552	358.575000000001
556	358.575000000001
560	358.575000000001
564	358.575000000001
568	358.575000000001
572	358.575000000001
576	358.575000000001
580	358.575000000001
584	358.575000000001
588	358.575000000001
592	358.575000000001
596	358.575000000001
600	358.575000000001
604	358.575000000001
608	358.575000000001
612	358.575000000001
616	358.575000000001
620	358.575000000001
624	358.575000000001
628	358.575000000001
632	358.575000000001
636	358.575000000001
640	358.575000000001
644	358.575000000001
648	358.575000000001
652	358.575000000001
656	358.575000000001
660	358.575000000001
664	358.575000000001
668	358.575000000001
672	358.575000000001
676	358.575000000001
680	358.575000000001
684	358.575000000001
688	358.575000000001
692	358.575000000001
696	358.575000000001
700	358.575000000001
704	358.575000000001
708	358.575000000001
712	358.575000000001
716	358.575000000001
720	358.575000000001
724	358.575000000001
728	358.575000000001
732	358.575000000001
736	358.575000000001
740	358.575000000001
744	358.575000000001
748	358.575000000001
752	358.575000000001
756	358.575000000001
760	358.575000000001
764	358.575000000001
768	358.575000000001
772	358.575000000001
776	358.575000000001
780	358.575000000001
784	358.575000000001
788	358.575000000001
792	358.575000000001
796	358.575000000001
800	358.575000000001
804	358.575000000001
808	358.575000000001
812	358.575000000001
816	358.575000000001
820	358.575000000001
824	358.575000000001
828	358.575000000001
832	358.575000000001
836	358.575000000001
840	358.575000000001
844	358.575000000001
848	358.575000000001
852	358.575000000001
856	358.575000000001
860	358.575000000001
864	358.575000000001
868	358.575009821512
872	358.577076917169
876	358.587526756892
880	358.612724377745
884	358.658449974183
888	358.72991640831
892	358.831786720135
896	358.968191637832
900	359.142747087996
904	359.358571705904
908	359.618304345764
912	359.924121590987
916	360.277755264433
920	360.680509938671
924	361.133280446242
928	361.636569389911
932	362.190504652926
936	362.79485690928
940	363.44905713396
944	364.152214113216
948	364.903131954811
952	365.700327598277
956	366.542048325182
960	367.426289269378
964	368.350810927267
968	369.31315666805
972	370.310670243993
976	371.34051330068
980	372.399682887275
984	373.48502896677
988	374.593271926255
992	375.721020087171
996	376.86478721556
1000	378.021010032341
1004	379.186065723547
1008	380.356289450596
1012	381.527991860546
1016	382.697476596351
1020	383.861057807116
1024	385.015077658368
1028	386.155923842294
1032	387.280047088014
1036	388.383978671834
1040	389.464347927499
1044	390.517899756463
1048	391.541512138131
1052	392.53221364013
1056	393.487200928558
1060	394.40385627825
1064	395.279765083024
1068	396.112733365955
1072	396.900805289614
1076	397.642280666342
1080	398.335732468498
1084	398.980024338721
1088	399.574328100187
1092	400.118141266866
1096	400.611304553778
1100	401.054019387258
1104	401.4468654152
1108	401.790818017334
1112	402.087265815467
1116	402.338028183747
1120	402.545372758921
1124	402.712032950595
1128	402.841225451488
1132	402.936667747688
1136	403.002595628917
1140	403.043780698783
1144	403.065547885038
1148	403.073792949838
1152	403.075000000002
1156	403.075000000002
1160	403.075000000002
1164	403.075000000002
1168	403.075000000002
1172	403.075000000002
1176	403.075000000002
1180	403.075000000002
1184	403.075000000002
1188	403.075000000002
1192	403.075000000002
1196	403.075000000002
1200	403.075000000002
1204	403.075000000002
1208	403.075000000002
1212	403.075000000002
1216	403.075000000002
1220	403.075000000002
1224	403.075000000002
1228	403.075000000002
1232	403.075000000002
1236	403.075000000002
1240	403.075000000002
1244	403.075000000002
1248	403.075000000002
1252	403.075000000002
1256	403.075000000002
1260	403.075000000002
1264	403.075000000002
1268	403.075000000002
1272	403.075000000002
1276	403.075000000002
1280	403.075000000002
1284	403.075000000002
1288	403.075000000002
1292	403.075000000002
1296	403.075000000002
1300	403.075000000002
1304	403.075000000002
1308	403.075000000002
1312	403.075000000002
1316	403.075000000002
1320	403.075000000002
1324	403.075000000002
1328	403.075000000002
1332	403.075000000002
1336	403.075000000002
1340	403.075000000002
1344	403.075000000002
1348	403.075000000002
1352	403.075000000002
1356	403.075000000002
1360	403.075000000002
1364	403.075000000002
1368	403.075000000002
1372	403.075000000002
1376	403.075000000002
1380	403.075000000002
1384	403.075000000002
1388	403.075000000002
1392	403.075000000002
1396	403.075000000002
1400	403.075000000002
1404	403.075000000002
1408	403.075000000002
1412	403.075000000002
1416	403.075000000002
1420	403.075000000002
1424	403.075000000002
1428	403.075000000002
1432	403.075000000002
1436	403.075000000002
1440	403.075000000002
1444	403.075000000002
1448	403.075000000002
1452	403.075000000002
1456	403.075000000002
1460	403.075000000002
1464	403.075000000002
1468	403.075000000002
1472	403.075000000002
1476	403.075000000002
1480	403.075000000002
1484	403.075000000002
1488	403.075000000002
1492	403.075000000002
1496	403.075000000002
1500	403.075000000002
1504	403.075000000002
1508	403.075000000002
1512	403.075000000002
1516	403.075000000002
1520	403.075000000002
1524	403.075000000002
1528	403.075000000002
1532	403.075000000002
1536	403.075000000002
1540	403.075000000002
1544	403.075000000002
1548	403.075000000002
1552	403.075000000002
1556	403.075000000002
1560	403.075000000002
1564	403.075000000002
1568	403.075000000002
1572	403.075000000002
1576	403.075000000002
1580	403.075000000002
1584	403.075000000002
1588	403.075000000002
1592	403.075000000002
1596	403.075000000002
1600	403.075000000002
1604	403.075000000002
1608	403.075000000002
1612	403.075000000002
1616	403.075000000002
1620	403.075000000002
1624	403.075000000002
1628	403.075000000002
1632	403.075000000002
1636	403.075000000002
1640	403.075000000002
1644	403.075000000002
1648	403.075000000002
1652	403.075000000002
1656	403.075000000002
1660	403.075000000002
1664	403.075000000002
1668	403.075000000002
1672	403.075000000002
1676	403.075000000002
1680	403.075000000002
1684	403.075000000002
1688	403.075000000002
1692	403.075000000002
1696	403.075000000002
1700	403.075000000002
1704	403.075000000002
1708	403.075000000002
1712	403.075000000002
1716	403.075000000002
1720	403.075000000002
1724	403.075000000002
1728	403.075000000002
1732	403.075000000002
1736	403.075000000002
1740	403.075000000002
1744	403.075000000002
1748	403.075000000002
1752	403.075000000002
1756	403.075000000002
1760	403.075000000002
1764	403.075000000002
1768	403.075000000002
1772	403.075000000002
1776	403.075000000002
1780	403.075000000002
1784	403.075000000002
1788	403.075000000002
1792	403.075000000002
1796	403.075000000002
1800	403.075000000002
1804	403.075000000002
1808	403.075000000002
1812	403.075000000002
1816	403.075000000002
1820	403.075000000002
1824	403.075000000002
1828	403.075000000002
1832	403.075000000002
1836	403.075000000002
1840	403.075000000002
1844	403.075000000002
1848	403.075000000002
1852	403.075000000002
1856	403.075000000002
1860	403.075000000002
1864	403.075000000002
1868	403.075000000002
1872	403.075000000002
1876	403.075000000002
1880	403.075000000002
1884	403.075000000002
1888	403.075000000002
1892	403.075000000002
1896	403.075000000002
1900	403.075000000002
1904	403.075000000002
1908	403.075000000002
1912	403.075000000002
1916	403.075000000002
1920	403.075000000002
1924	403.075000000002
1928	403.075000000002
1932	403.075000000002
1936	403.075000000002
1940	403.075000000002
1944	403.075000000002
1948	403.075000000002
1952	403.075000000002
1956	403.075000000002
1960	403.075000000002
1964	403.075000000002
1968	403.075000000002
1972	403.075000000002
1976	403.075000000002
1980	403.075000000002
1984	403.075000000002
1988	403.075000000002
1992	403.075000000002
1996	403.075000000002
2000	403.075000000002
2004	403.075000000002
2008	403.075000000002
2012	403.075000000002
2016	403.075000000002
2020	403.075000000002
2024	403.075000000002
2028	403.075000000002
2032	403.075000000002
2036	403.075000000002
2040	403.075000000002
2044	403.075000000002
2048	403.075000000002
2052	403.075000000002
2056	403.075000000002
2060	403.075000000002
2064	403.075000000002
2068	403.075000000002
2072	403.075000000002
2076	403.075000000002
2080	403.075000000002
2084	403.075000000002
2088	403.075000000002
2092	403.075000000002
2096	403.075000000002
2100	403.075000000002
2104	403.075000000002
2108	403.075000000002
2112	403.075000000002
2116	403.075000000002
2120	403.075000000002
2124	403.075000000002
2128	403.075000000002
2132	403.075000000002
2136	403.075000000002
2140	403.075000000002
2144	403.075000000002
2148	403.075000000002
2152	403.075000000002
2156	403.075000000002
2160	403.075000000002
2164	403.075000000002
2168	403.075000000002
2172	403.075000000002
2176	403.075000000002
2180	403.075000000002
2184	403.075000000002
2188	403.075000000002
2192	403.075000000002
2196	403.075000000002
2200	403.075000000002
2204	403.075000000002
2208	403.075000000002
2212	403.075000000002
2216	403.075000000002
2220	403.075000000002
2224	403.075000000002
2228	403.075000000002
2232	403.075000000002
2236	403.075000000002
2240	403.075000000002
2244	403.075000000002
2248	403.075000000002
2252	403.075000000002
2256	403.075000000002
2260	403.075000000002
2264	403.075000000002
2268	403.075000000002
2272	403.075000000002
2276	403.075000000002
2280	403.075000000002
2284	403.075000000002
2288	403.075000000002
2292	403.075000000002
2296	403.075000000002
2300	403.075000000002
2304	403.075000000002
2308	403.075000000002
2312	403.075000000002
2316	403.075000000002
2320	403.075000000002
2324	403.075000000002
2328	403.075000000002
2332	403.075000000002
2336	403.075000000002
2340	403.075000000002
2344	403.075000000002
2348	403.075000000002
2352	403.075000000002
2356	403.075000000002
2360	403.075000000002
2364	403.075000000002
2368	403.075000000002
2372	403.075000000002
2376	403.075000000002
2380	403.075000000002
2384	403.075000000002
2388	403.075000000002
2392	403.075000000002
2396	403.075000000002
2400	403.075000000002
2404	403.075000000002
2408	403.075000000002
2412	403.075000000002
2416	403.075000000002
2420	403.075000000002
2424	403.075000000002
2428	403.075000000002
2432	403.075000000002
2436	403.075000000002
2440	403.075000000002
2444	403.075000000002
2448	403.075000000002
2452	403.075000000002
2456	403.075000000002
2460	403.075000000002
2464	403.075000000002
2468	403.075000000002
2472	403.075000000002
2476	403.075000000002
2480	403.075000000002
2484	403.075000000002
2488	403.075000000002
2492	403.075000000002
2496	403.075000000002
2500	403.075000000002
2504	403.075000000002
2508	403.075000000002
2512	403.075000000002
2516	403.075000000002
2520	403.075000000002
2524	403.075000000002
2528	403.075000000002
2532	403.075000000002
2536	403.075000000002
2540	403.075000000002
2544	403.075000000002
2548	403.075000000002
2552	403.075000000002
2556	403.075000000002
2560	403.075000000002
2564	403.075000000002
2568	403.075000000002
2572	403.075000000002
2576	403.075000000002
2580	403.075000000002
2584	403.075000000002
2588	403.075000000002
2592	403.075000000002
2596	403.075000000002
2600	403.075000000002
2604	403.075000000002
2608	403.075000000002
2612	403.075000000002
2616	403.075000000002
2620	403.075000000002
2624	403.075000000002
2628	403.075000000002
2632	403.075000000002
2636	403.075000000002
2640	403.075000000002
2644	403.075000000002
2648	403.075000000002
2652	403.075000000002
2656	403.075000000002
2660	403.075000000002
2664	403.075000000002
2668	403.075000000002
2672	403.075000000002
2676	403.075000000002
2680	403.075000000002
2684	403.075000000002
2688	403.075000000002
2692	403.075000000002
2696	403.075000000002
2700	403.075000000002
2704	403.075000000002
2708	403.075000000002
2712	403.075000000002
2716	403.075000000002
2720	403.075000000002
2724	403.075000000002
2728	403.075000000002
2732	403.075000000002
2736	403.075000000002
2740	403.075000000002
2744	403.075000000002
2748	403.075000000002
2752	403.075000000002
2756	403.075000000002
2760	403.075000000002
2764	403.075000000002
2768	403.075000000002
2772	403.075000000002
2776	403.075000000002
2780	403.075000000002
2784	403.075000000002
2788	403.075000000002
2792	403.075000000002
2796	403.075000000002
2800	403.075000000002
2804	403.075000000002
2808	403.075000000002
2812	403.075000000002
2816	403.075000000002
2820	403.075000000002
2824	403.075000000002
2828	403.075000000002
2832	403.075000000002
2836	403.075000000002
2840	403.075000000002
2844	403.075000000002
2848	403.075000000002
2852	403.075000000002
2856	403.075000000002
2860	403.075000000002
2864	403.075000000002
2868	403.075000000002
2872	403.075000000002
2876	403.075000000002
2880	403.075000000002
2884	403.075000000002
2888	403.075000000002
2892	403.075000000002
2896	403.075000000002
2900	403.075000000002
2904	403.075000000002
2908	403.075000000002
2912	403.075000000002
2916	403.075000000002
2920	403.075000000002
2924	403.075000000002
2928	403.075000000002
2932	403.075000000002
2936	403.075000000002
2940	403.075000000002
2944	403.075000000002
2948	403.075000000002
2952	403.075000000002
2956	403.075000000002
2960	403.075000000002
2964	403.075000000002
2968	403.075000000002
2972	403.075000000002
2976	403.075000000002
2980	403.075000000002
2984	403.075000000002
2988	403.075000000002
2992	403.075000000002
2996	403.075000000002
3000	403.075000000002
3004	403.075000000002
3008	403.075000000002
3012	403.075000000002
3016	403.075000000002
3020	403.075000000002
3024	403.075000000002
3028	403.075000000002
3032	403.075000000002
3036	403.075000000002
3040	403.075000000002
3044	403.075000000002
3048	403.075000000002
3052	403.075000000002
3056	403.075000000002
3060	403.075000000002
3064	403.075000000002
3068	403.075000000002
3072	403.075000000002
3076	403.075000000002
3080	403.075000000002
3084	403.075000000002
3088	403.075000000002
3092	403.075000000002
3096	403.075000000002
3100	403.075000000002
3104	403.075000000002
3108	403.075000000002
3112	403.075000000002
3116	403.075000000002
3120	403.075000000002
3124	403.075000000002
3128	403.075000000002
3132	403.075000000002
3136	403.075000000002
3140	403.075000000002
3144	403.075000000002
3148	403.075000000002
3152	403.075000000002
3156	403.075000000002
3160	403.075000000002
3164	403.075000000002
3168	403.075000000002
3172	403.075000000002
3176	403.075000000002
3180	403.075000000002
3184	403.075000000002
3188	403.075000000002
3192	403.075000000002
3196	403.075000000002
3200	403.075000000002
3204	403.075000000002
3208	403.075000000002
3212	403.075000000002
3216	403.075000000002
3220	403.075000000002
3224	403.075000000002
3228	403.075000000002
3232	403.075000000002
3236	403.075000000002
3240	403.075000000002
3244	403.075000000002
3248	403.075000000002
3252	402.814619570812
3256	401.288912226941
3260	398.183831683707
3264	393.973618555516
3268	389.562495152763
3272	385.926347401851
3276	383.75440676518
3280	383.090932161148
3284	383.075
3288	383.075
3292	383.075
3296	383.075
3300	383.075
3304	383.075
3308	383.075
3312	383.075
3316	383.075
3320	383.075
3324	383.075
3328	383.075
3332	383.075
3336	383.075
3340	383.075
3344	383.075
3348	383.075
3352	383.075
3356	383.075
3360	383.075
3364	383.075
3368	383.075
3372	383.075
3376	383.075
3380	383.075
3384	383.075
3388	383.075
3392	383.075
3396	383.075
3400	383.075
3404	383.075
3408	383.075
3412	383.075
3416	383.075
3420	383.075
3424	383.075
3428	383.075
3432	383.075
3436	383.075
3440	383.075
3444	383.075
3448	383.075
3452	383.075
3456	383.075
3460	383.075
3464	383.075
3468	383.075
3472	383.075
3476	383.075
3480	383.075
3484	383.075
3488	383.075
3492	383.075
3496	383.075
3500	383.075
3504	383.075
3508	383.075
3512	383.075
3516	383.075
3520	383.075
3524	383.075
3528	383.075
3532	383.075
3536	383.075
3540	383.075
3544	383.075
3548	383.075
3552	383.075
3556	383.075
3560	383.075
3564	383.075
3568	383.075
3572	383.075
3576	383.075
3580	383.075
3584	383.075
3588	383.075
3592	383.075
3596	383.075
3600	383.075
3604	383.075
3608	383.075
3612	383.075
3616	383.075
3620	383.075
3624	383.075
3628	383.075
3632	383.075
3636	383.075
3640	383.075
3644	383.075
3648	383.075
3652	383.075
3656	383.075
3660	383.075
3664	383.075
3668	383.075
3672	383.075
3676	383.075
3680	383.075
3684	383.075
3688	383.075
3692	383.075
3696	383.075
3700	383.075
3704	383.075
3708	383.075
3712	383.075
3716	383.075
3720	383.075
3724	383.075
3728	383.075
3732	383.075
3736	383.075
3740	383.075
3744	383.075
3748	383.075
3752	383.075
3756	383.075
3760	383.075
3764	383.075
3768	383.075
3772	383.075
3776	383.075
3780	383.075
3784	383.075
3788	383.075
3792	383.075
3796	383.075
3800	383.075
3804	383.075
3808	383.075
3812	383.075
3816	383.075
3820	383.075
3824	383.075
3828	383.075
3832	383.075
3836	383.075
3840	383.075
3844	383.075
3848	383.075
3852	383.075
3856	383.075
3860	383.075
3864	383.075
3868	383.075
3872	383.075
3876	383.075
3880	383.075
3884	383.075
3888	383.075
3892	383.075
3896	383.075
3900	383.075
3904	383.075
3908	383.075
3912	383.075
3916	383.075
3920	383.075
3924	383.075
3928	383.075
3932	383.075
3936	383.075
3940	383.075
3944	383.075
3948	383.075
3952	383.075
3956	383.075
3960	383.075
3964	383.075
3968	383.075
3972	383.075
3976	383.075
3980	383.075
3984	383.075
3988	383.075
3992	383.075
3996	383.075
4000	383.067906258605
4004	382.62745925611
4008	381.115150685765
4012	378.596888833995
4016	375.633362219722
4020	372.970801949054
4024	371.23174406998
4028	370.605791927041
4032	370.575000000002
4036	370.575000000002
4040	370.575000000002
4044	370.575000000002
4048	370.575000000002
4052	370.575000000002
4056	370.575000000002
4060	370.575000000002
4064	370.575000000002
4068	370.575000000002
4072	370.575000000002
4076	370.575000000002
4080	370.575000000002
4084	370.575000000002
4088	370.575000000002
4092	370.575000000002
4096	370.575000000002
4100	370.575000000002
4104	370.575000000002
4108	370.575000000002
4112	370.575000000002
4116	370.575000000002
4120	370.575000000002
4124	370.575000000002
4128	370.575000000002
4132	370.575000000002
4136	370.575000000002
4140	370.575000000002
4144	370.575000000002
4148	370.575000000002
4152	370.575000000002
4156	370.575000000002
4160	370.575000000002
4164	370.575000000002
4168	370.575000000002
4172	370.575000000002
4176	370.575000000002
4180	370.575000000002
4184	370.575000000002
4188	370.575000000002
4192	370.575000000002
4196	370.575000000002
4200	370.575000000002
4204	370.575000000002
4208	370.575000000002
4212	370.575000000002
4216	370.575000000002
4220	370.575000000002
4224	370.575000000002
4228	370.575000000002
4232	370.575000000002
4236	370.575000000002
4240	370.575000000002
4244	370.575000000002
4248	370.575000000002
4252	370.575000000002
4256	370.575000000002
4260	370.575000000002
4264	370.575000000002
4268	370.575000000002
4272	370.575000000002
4276	370.575000000002
4280	370.575000000002
4284	370.575000000002
4288	370.575000000002
4292	370.575000000002
4296	370.575000000002
4300	370.575000000002
4304	370.575000000002
4308	370.575000000002
4312	370.575000000002
4316	370.575000000002
4320	370.575000000002
4324	370.575000000002
4328	370.575000000002
4332	370.575000000002
4336	370.575000000002
4340	370.575000000002
4344	370.575000000002
4348	370.575000000002
4352	370.575000000002
4356	370.575000000002
4360	370.575000000002
4364	370.575000000002
4368	370.575000000002
4372	370.575000000002
4376	370.575000000002
4380	370.575000000002
4384	370.575000000002
4388	370.575000000002
4392	370.575000000002
4396	370.575000000002
4400	370.575000000002
4404	370.575000000002
4408	370.575000000002
4412	370.575000000002
4416	370.575000000002
4420	370.575000000002
4424	370.575000000002
4428	370.575000000002
4432	370.575000000002
4436	370.575000000002
4440	370.575000000002
4444	370.575000000002
4448	370.575000000002
4452	370.575000000002
4456	370.575000000002
4460	370.575000000002
4464	370.575000000002
4468	370.575000000002
4472	370.575000000002
4476	370.575000000002
4480	370.575000000002
4484	370.575000000002
4488	370.575000000002
4492	370.575000000002
4496	370.575000000002
4500	370.575000000002
4504	370.575000000002
4508	370.575000000002
4512	370.575000000002
4516	370.575000000002
4520	370.575000000002
4524	370.575000000002
4528	370.575000000002
4532	370.575000000002
4536	370.575000000002
4540	370.575000000002
4544	370.575000000002
4548	370.575000000002
4552	370.575000000002
4556	370.575000000002
4560	370.575000000002
4564	370.575000000002
4568	370.575000000002
4572	370.575000000002
4576	370.575000000002
4580	370.575000000002
4584	370.575000000002
4588	370.575000000002
4592	370.575000000002
4596	370.575000000002
4600	370.575000000002
4604	370.575000000002
4608	370.575000000002
4612	370.575000000002
4616	370.575000000002
4620	370.575000000002
4624	370.575000000002
4628	370.575000000002
4632	370.575000000002
4636	370.575000000002
4640	370.575000000002
4644	370.575000000002
4648	370.575000000002
4652	370.575000000002
4656	370.575000000002
4660	370.575000000002
4664	370.575000000002
4668	370.575000000002
4672	370.575000000002
4676	370.575000000002
4680	370.575000000002
4684	370.575000000002
4688	370.575000000002
4692	370.575000000002
4696	370.575000000002
4700	370.575000000002
4704	370.575000000002
4708	370.575000000002
4712	370.575000000002
4716	370.575000000002
4720	370.575000000002
4724	370.575000000002
4728	370.575000000002
4732	370.575000000002
4736	370.575000000002
4740	370.575000000002
4744	370.575000000002
4748	370.575000000002
4752	370.575000000002
4756	370.575000000002
4760	370.575000000002
4764	370.575000000002
4768	370.575000000002
4772	370.575000000002
4776	370.575000000002
4780	370.575000000002
4784	370.575000000002
4788	370.575000000002
4792	370.575000000002
4796	370.575000000002
4800	370.575000000002
4804	370.575000000002
4808	370.575000000002
4812	370.575000000002
4816	370.575000000002
4820	370.575000000002
4824	370.575000000002
4828	370.575000000002
4832	370.575000000002
4836	370.575000000002
4840	370.575000000002
4844	370.575000000002
4848	370.575000000002
4852	370.575000000002
4856	370.575000000002
4860	370.575000000002
4864	370.575000000002
4868	370.575000000002
4872	370.575000000002
4876	370.575000000002
4880	370.575000000002
4884	370.575000000002
4888	370.575000000002
4892	370.575000000002
4896	370.575000000002
4900	370.575000000002
4904	370.575000000002
4908	370.575000000002
4912	370.575000000002
4916	370.575000000002
4920	370.575000000002
4924	370.575000000002
4928	370.575000000002
4932	370.575000000002
4936	370.575000000002
4940	370.575000000002
4944	370.575000000002
4948	370.575000000002
4952	370.575000000002
4956	370.575000000002
4960	370.575000000002
4964	370.575000000002
4968	370.575000000002
4972	370.575000000002
4976	370.575000000002
4980	370.575000000002
4984	370.575000000002
4988	370.575000000002
4992	370.575000000002
4996	370.575000000002
5000	370.575000000002
5004	370.575000000002
5008	370.575000000002
5012	370.575000000002
5016	370.575000000002
5020	370.575000000002
5024	370.575000000002
5028	370.575000000002
5032	370.575000000002
5036	370.575000000002
5040	370.575000000002
5044	370.575000000002
5048	370.575000000002
5052	370.575000000002
5056	370.575000000002
5060	370.575000000002
5064	370.575000000002
5068	370.575000000002
5072	370.575000000002
5076	370.575000000002
5080	370.575000000002
5084	370.575000000002
5088	370.575000000002
5092	370.575000000002
5096	370.575000000002
5100	370.575000000002
5104	370.575000000002
5108	370.575000000002
5112	370.575000000002
5116	370.575000000002
5120	370.575000000002
5124	370.575000000002
5128	370.575000000002
5132	370.575000000002
5136	370.575000000002
5140	370.575000000002
5144	370.575000000002
5148	370.575000000002
5152	370.575000000002
5156	370.575000000002
5160	370.575000000002
5164	370.575000000002
5168	370.575000000002
5172	370.575000000002
5176	370.575000000002
5180	370.575000000002
5184	370.575000000002
5188	370.575000000002
5192	370.575000000002
5196	370.575000000002
5200	370.575000000002
5204	370.575000000002
5208	370.575000000002
5212	370.575000000002
5216	370.575000000002
5220	370.575000000002
5224	370.575000000002
5228	370.575000000002
5232	370.575000000002
5236	370.575000000002
5240	370.575000000002
5244	370.575000000002
5248	370.575000000002
5252	370.575000000002
5256	370.575000000002
5260	370.575000000002
5264	370.575000000002
5268	370.575000000002
5272	370.575000000002
5276	370.575000000002
5280	370.575000000002
5284	370.575000000002
5288	370.575000000002
5292	370.575000000002
5296	370.575000000002
5300	370.575000000002
5304	370.575000000002
5308	370.575000000002
5312	370.575000000002
5316	370.575000000002
5320	370.575000000002
5324	370.575000000002
5328	370.575000000002
5332	370.575000000002
5336	370.575000000002
5340	370.575000000002
5344	370.575000000002
5348	370.575000000002
5352	370.575000000002
5356	370.575000000002
5360	370.575000000002
5364	370.575000000002
5368	370.575000000002
5372	370.575000000002
5376	370.575000000002
5380	370.575000000002
5384	370.575000000002
5388	370.575000000002
5392	370.575000000002
5396	370.575000000002
5400	370.575000000002
5404	370.575000000002
5408	370.575000000002
5412	370.575000000002
5416	370.575000000002
5420	370.575000000002
5424	370.575000000002
5428	370.575000000002
5432	370.575000000002
5436	370.575000000002
5440	370.575000000002
5444	370.575000000002
5448	370.575000000002
5452	370.575000000002
5456	370.575000000002
5460	370.575000000002
5464	370.575000000002
5468	370.575000000002
5472	370.575000000002
5476	370.575000000002
5480	370.575000000002
5484	370.575000000002
5488	370.575000000002
5492	370.575000000002
5496	370.575000000002
5500	370.575000000002
5504	370.575000000002
5508	370.575000000002
5512	370.575000000002
5516	370.575000000002
5520	370.575000000002
5524	370.575000000002
5528	370.575000000002
5532	370.575000000002
5536	370.575000000002
5540	370.575000000002
5544	370.575000000002
5548	370.575000000002
5552	370.575000000002
5556	370.575000000002
5560	370.575000000002
5564	370.575000000002
5568	370.575000000002
5572	370.575000000002
5576	370.575000000002
5580	370.575000000002
5584	370.575000000002
5588	370.575000000002
5592	370.575000000002
5596	370.575000000002
5600	370.575000000002
5604	370.575000000002
5608	370.575000000002
5612	370.575000000002
5616	370.575000000002
5620	370.575000000002
5624	370.575000000002
5628	370.575000000002
5632	370.575000000002
5636	370.575000000002
5640	370.575000000002
5644	370.575000000002
5648	370.575000000002
5652	370.575000000002
5656	370.575000000002
5660	370.575000000002
5664	370.575000000002
5668	370.575000000002
5672	370.575000000002
5676	370.575000000002
5680	370.575000000002
5684	370.575000000002
5688	370.575000000002
5692	370.575000000002
5696	370.575000000002
5700	370.575000000002
5704	370.575000000002
5708	370.575000000002
5712	370.575000000002
5716	370.575000000002
5720	370.575000000002
5724	370.575000000002
5728	370.575000000002
5732	370.575000000002
5736	370.575000000002
5740	370.575000000002
5744	370.575000000002
5748	370.575000000002
5752	370.575000000002
5756	370.575000000002
5760	370.575000000002
5764	370.575000000002
5768	370.575000000002
5772	370.575000000002
5776	370.575000000002
5780	370.575000000002
5784	370.575000000002
5788	370.575000000002
5792	370.575000000002
5796	370.575000000002
5800	370.575000000002
5804	370.575000000002
5808	370.575000000002
5812	370.575000000002
5816	370.575000000002
5820	370.575000000002
5824	370.575000000002
5828	370.575000000002
5832	370.575000000002
5836	370.575000000002
5840	370.575000000002
5844	370.575000000002
5848	370.575000000002
5852	370.575000000002
5856	370.575000000002
5860	370.575000000002
5864	370.575000000002
5868	370.575000000002
5872	370.575000000002
5876	370.575000000002
5880	370.575000000002
5884	370.575000000002
5888	370.575000000002
5892	370.575000000002
5896	370.575000000002
5900	370.575000000002
5904	370.575000000002
5908	370.575000000002
5912	370.575000000002
5916	370.575000000002
5920	370.575000000002
5924	370.575000000002
5928	370.575000000002
5932	370.575000000002
5936	370.575000000002
5940	370.575000000002
5944	370.575000000002
5948	370.575000000002
5952	370.575000000002
5956	370.575000000002
5960	370.575000000002
5964	370.575000000002
5968	370.575000000002
5972	370.575000000002
5976	370.575000000002
5980	370.575000000002
5984	370.575000000002
5988	370.575000000002
5992	370.575000000002
5996	370.575000000002
6000	370.575000000002
6004	370.575000000002
6008	370.575000000002
6012	370.575000000002
6016	370.575000000002
6020	370.575000000002
6024	370.575000000002
6028	370.575000000002
6032	370.575000000002
6036	370.575000000002
6040	370.575000000002
6044	370.575000000002
6048	370.575000000002
6052	370.575000000002
6056	370.575000000002
6060	370.575000000002
6064	370.575000000002
6068	370.575000000002
6072	370.575000000002
6076	370.575000000002
6080	370.575000000002
6084	370.575000000002
6088	370.575000000002
6092	370.575000000002
6096	370.575000000002
6100	370.575000000002
6104	370.575000000002
6108	370.575000000002
6112	370.575000000002
6116	370.575000000002
6120	370.575000000002
6124	370.575000000002
6128	370.575000000002
6132	370.575000000002
6136	370.575000000002
6140	370.575000000002
6144	370.575000000002
6148	370.575000000002
6152	370.575000000002
6156	370.575000000002
6160	370.575000000002
6164	370.575000000002
6168	370.575000000002
6172	370.575000000002
6176	370.575000000002
6180	370.575000000002
6184	370.575000000002
6188	370.575000000002
6192	370.575000000002
6196	370.575000000002
6200	370.575000000002
6204	370.575000000002
6208	370.575000000002
6212	370.575000000002
6216	370.575000000002
6220	370.575000000002
6224	370.575000000002
6228	370.575000000002
6232	370.575000000002
6236	370.575000000002
6240	370.575000000002
6244	370.575000000002
6248	370.575000000002
6252	370.575000000002
6256	370.575000000002
6260	370.575000000002
6264	370.575000000002
6268	370.575000000002
6272	370.575000000002
6276	370.575000000002
6280	370.575000000002
6284	370.575000000002
6288	370.575000000002
6292	370.575000000002
6296	370.575000000002
6300	370.575000000002
6304	370.575000000002
6308	370.575000000002
6312	370.575000000002
6316	370.575000000002
6320	370.575000000002
6324	370.575000000002
6328	370.575000000002
6332	370.575000000002
6336	370.575000000002
6340	370.575000000002
6344	370.575000000002
6348	370.575000000002
6352	370.575000000002
6356	370.575000000002
6360	370.575000000002
6364	370.575000000002
6368	370.575000000002
6372	370.575000000002
6376	370.575000000002
6380	370.575000000002
6384	370.575000000002
6388	370.575000000002
6392	370.575000000002
6396	370.575000000002
6400	370.575000000002
6404	370.575000000002
6408	370.575000000002
6412	370.575000000002
6416	370.575000000002
6420	370.575000000002
6424	370.575000000002
6428	370.575000000002
6432	370.575000000002
6436	370.575000000002
6440	370.575000000002
6444	370.575000000002
6448	370.575000000002
6452	370.575000000002
6456	370.575000000002
6460	370.575000000002
6464	370.575000000002
6468	370.575000000002
6472	370.575000000002
6476	370.575000000002
6480	370.575000000002
6484	370.575000000002
6488	370.575000000002
6492	370.575000000002
6496	370.575000000002
6500	370.575000000002
6504	370.575000000002
6508	370.575000000002
6512	370.575000000002
6516	370.575000000002
6520	370.575000000002
6524	370.575000000002
6528	370.575000000002
6532	370.575000000002
6536	370.575000000002
6540	370.575000000002
6544	370.575000000002
6548	370.575000000002
6552	370.575000000002
6556	370.575000000002
6560	370.575000000002
6564	370.575000000002
6568	370.575000000002
6572	370.575000000002
6576	370.575000000002
6580	370.575000000002
6584	370.575000000002
6588	370.575000000002
6592	370.575000000002
6596	370.575000000002
6600	370.575000000002
6604	370.575000000002
6608	370.575000000002
6612	370.575000000002
6616	370.575000000002
6620	370.575000000002
6624	370.575000000002
6628	370.575000000002
6632	370.575000000002
6636	370.575000000002
6640	370.575000000002
6644	370.575000000002
6648	370.575000000002
6652	370.575000000002
6656	370.575000000002
6660	370.575000000002
6664	370.575000000002
6668	370.575000000002
6672	370.575000000002
6676	370.575000000002
6680	370.575000000002
6684	370.575000000002
6688	370.575000000002
6692	370.575000000002
6696	370.575000000002
6700	370.575000000002
6704	370.575000000002
6708	370.575000000002
6712	370.575000000002
6716	370.575000000002
6720	370.575000000002
6724	370.575000000002
6728	370.575000000002
6732	370.575000000002
6736	370.575000000002
6740	370.575000000002
6744	370.575000000002
6748	370.575000000002
6752	370.575000000002
6756	370.575000000002
6760	370.575000000002
6764	370.575000000002
6768	370.575000000002
6772	370.575000000002
6776	370.575000000002
6780	370.575000000002
6784	370.575000000002
6788	370.575000000002
6792	370.575000000002
6796	370.575000000002
6800	370.575000000002
6804	370.575000000002
6808	370.575000000002
6812	370.575000000002
6816	370.575000000002
6820	370.575000000002
6824	370.575000000002
6828	370.575000000002
6832	370.575000000002
6836	370.575000000002
6840	370.575000000002
6844	370.575000000002
6848	370.575000000002
6852	370.575000000002
6856	370.575000000002
6860	370.575000000002
6864	370.575000000002
6868	370.575000000002
6872	370.575000000002
6876	370.575000000002
6880	370.575000000002
6884	370.575000000002
6888	370.575000000002
6892	370.575000000002
6896	370.575000000002
6900	370.575000000002
6904	370.575000000002
6908	370.575000000002
6912	370.575000000002
6916	370.575000000002
6920	370.575000000002
6924	370.575000000002
6928	370.575000000002
6932	370.575000000002
6936	370.575000000002
6940	370.575000000002
6944	370.575000000002
6948	370.575000000002
6952	370.575000000002
6956	370.575000000002
6960	370.575000000002
6964	370.575000000002
6968	370.575000000002
6972	370.575000000002
6976	370.575000000002
6980	370.575000000002
6984	370.575000000002
6988	370.575000000002
6992	370.575000000002
6996	370.575000000002
7000	370.575000000002
7004	370.575000000002
7008	370.575000000002
7012	370.575000000002
7016	370.575000000002
7020	370.575000000002
7024	370.575000000002
7028	370.575000000002
7032	370.575000000002
7036	370.575000000002
7040	370.575000000002
7044	370.575000000002
7048	370.575000000002
7052	370.575000000002
7056	370.575000000002
7060	370.575000000002
7064	370.575000000002
7068	370.575000000002
7072	370.575000000002
7076	370.575000000002
7080	370.575000000002
7084	370.575000000002
7088	370.575000000002
7092	370.575000000002
7096	370.575000000002
7100	370.575000000002
7104	370.575000000002
7108	370.575000000002
7112	370.575000000002
7116	370.575000000002
7120	370.575000000002
7124	370.575000000002
7128	370.575000000002
7132	370.575000000002
7136	370.575000000002
7140	370.575000000002
7144	370.575000000002
7148	370.575000000002
7152	370.575000000002
7156	370.575000000002
7160	370.575000000002
7164	370.575000000002
7168	370.575000000002
7172	370.575000000002
7176	370.575000000002
7180	370.575000000002
7184	370.575000000002
7188	370.575000000002
7192	370.575000000002
7196	370.575000000002
7200	370.575000000002
7204	370.575000000002
7208	370.575000000002
7212	370.575000000002
7216	370.575000000002
7220	370.575000000002
7224	370.575000000002
7228	370.575000000002
7232	370.575000000002
7236	370.575000000002
7240	370.575000000002
7244	370.575000000002
7248	370.575000000002
7252	370.575000000002
7256	370.575000000002
7260	370.575000000002
7264	370.575000000002
7268	370.575000000002
7272	370.575000000002
7276	370.575000000002
7280	370.575000000002
7284	370.575000000002
7288	370.575000000002
7292	370.575000000002
7296	370.575000000002
7300	370.575000000002
7304	370.575000000002
7308	370.575000000002
7312	370.575000000002
7316	370.575000000002
7320	370.575000000002
7324	370.575000000002
7328	370.575000000002
7332	370.575000000002
7336	370.575000000002
7340	370.575000000002
7344	370.575000000002
7348	370.575000000002
7352	370.575000000002
7356	370.575000000002
7360	370.575000000002
7364	370.575000000002
7368	370.575000000002
7372	370.575000000002
7376	370.575000000002
7380	370.575000000002
7384	370.575000000002
7388	370.575000000002
7392	370.575000000002
7396	370.575000000002
7400	370.575000000002
7404	370.575000000002
7408	370.575000000002
7412	370.575000000002
7416	370.575000000002
7420	370.575000000002
7424	370.575000000002
7428	370.575000000002
7432	370.575000000002
7436	370.575000000002
7440	370.575000000002
7444	370.575000000002
7448	370.575000000002
7452	370.575000000002
7456	370.575000000002
7460	370.575000000002
7464	370.575000000002
7468	370.575000000002
7472	370.575000000002
7476	370.575000000002
7480	370.575000000002
7484	370.575000000002
7488	370.575000000002
7492	370.575000000002
7496	370.575000000002
7500	370.575000000002
7504	370.575000000002
7508	370.575000000002
7512	370.575000000002
7516	370.575000000002
7520	370.575000000002
7524	370.575000000002
7528	370.575000000002
7532	370.575000000002
7536	370.575000000002
7540	370.575000000002
7544	370.575000000002
7548	370.575000000002
7552	370.575000000002
7556	370.575000000002
7560	370.575000000002
7564	370.575000000002
7568	370.575000000002
7572	370.575000000002
7576	370.575000000002
7580	370.575000000002
7584	370.575000000002
7588	370.575000000002
7592	370.575000000002
7596	370.575000000002
7600	370.575000000002
7604	370.575000000002
7608	370.575000000002
7612	370.575000000002
7616	370.575000000002
7620	370.575000000002
7624	370.575000000002
7628	370.575000000002
7632	370.575000000002
7636	370.575000000002
7640	370.575000000002
7644	370.575000000002
7648	370.575000000002
7652	370.575000000002
7656	370.575000000002
7660	370.575000000002
7664	370.575000000002
7668	370.575000000002
7672	370.575000000002
7676	370.575000000002
7680	370.575000000002
7684	370.575000000002
7688	370.575000000002
7692	370.575000000002
7696	370.575000000002
7700	370.575000000002
7704	370.575000000002
7708	370.575000000002
7712	370.575000000002
7716	370.575000000002
7720	370.575000000002
7724	370.575000000002
7728	370.575000000002
7732	370.575000000002
7736	370.575000000002
7740	370.575000000002
7744	370.575000000002
7748	370.575000000002
7752	370.575000000002
7756	370.575000000002
7760	370.575000000002
7764	370.575000000002
7768	370.575000000002
7772	370.575000000002
7776	370.575000000002
7780	370.575000000002
7784	370.575000000002
7788	370.575000000002
7792	370.575000000002
7796	370.575000000002
7800	370.575000000002
7804	370.575000000002
7808	370.575000000002
7812	370.575000000002
7816	370.575000000002
7820	370.575000000002
7824	370.575000000002
7828	370.575000000002
7832	370.575000000002
7836	370.575000000002
7840	370.575000000002


==> tiks/dyn-ecco/comp-a-1.tsv <==
0	213.405500000159
15.7114228456914	213.41679081238
31.4228456913828	213.538126082692
47.1342685370741	213.863457412885
62.8456913827655	214.468714890001
78.5571142284569	215.405031540004
94.2685370741483	216.66880944017
109.97995991984	218.221938961414
125.691382765531	220.012297322149
141.402805611222	221.9964466182
157.114228456914	224.142055027202
172.825651302605	226.42449904149
188.537074148297	228.823916816234
204.248496993988	231.319837946496
219.959919839679	233.883950827178
235.671342685371	236.484124350902
251.382765531062	239.092634603549
267.094188376754	241.688063727591
282.805611222445	244.254497606856
298.517034068136	246.780530048706
314.228456913828	249.25815790287
329.939879759519	251.681662124901
345.65130260521	254.045937331204
361.362725450902	256.343969308666
377.074148296593	258.566672370537
392.785571142285	260.705059502751
408.496993987976	262.748933297576
424.208416833667	264.68421745131
439.919839679359	266.494912554733
455.63126252505	268.170908952301
471.342685370741	269.71497879688
487.054108216433	271.139718831253
502.765531062124	272.460067316741
518.476953907816	273.689304381321
534.188376753507	274.838224382851
549.899799599198	275.915483386373
565.61122244489	276.928032348683
581.322645290581	277.881884801917
597.034068136273	278.783321225364
612.745490981964	279.639326376038
628.456913827655	280.456851452601
644.168336673347	281.24189498359
659.879759519038	281.999001064426
675.59118236473	282.73123774541
691.302605210421	283.440664135064
707.014028056112	284.129161564874
722.725450901804	284.799023639594
738.436873747495	285.453180390157
754.148296593186	286.094903474873
769.859719438878	286.727163184852
785.571142284569	287.353297330546
801.282565130261	287.97667610393
816.993987975952	288.600706554743
832.705410821643	289.229141871519
848.416833667335	289.865472337672
864.128256513026	290.512096419095
879.839679358718	291.170248596062
895.551102204409	291.840051861146
911.2625250501	292.520765930252
926.973947895792	293.211289881668
942.685370741483	293.910360530073
958.396793587174	294.616711014348
974.108216432866	295.329236636776
989.819639278557	296.046763799112
1005.53106212425	296.76831786921
1021.24248496994	297.492925441565
1036.95390781563	298.219742911139
1052.66533066132	298.948008007043
1068.37675350701	299.677063188867
1084.08817635271	300.406245313344
1099.7995991984	301.134973497314
1115.51102204409	301.86272871633
1131.22244488978	302.589072596271
1146.93386773547	303.313615568442
1162.64529058116	304.035994929736
1178.35671342685	304.755843442843
1194.06813627255	305.472836607777
1209.77955911824	306.186697070526
1225.49098196393	306.897177327443
1241.20240480962	307.604035441858
1256.91382765531	308.307032504585
1272.625250501	309.005931803368
1288.33667334669	309.700530137277
1304.04809619238	310.390659771129
1319.75951903808	311.076165158878
1335.47094188377	311.756887938175
1351.18236472946	312.432665985151
1366.89378757515	313.1033560526
1382.60521042084	313.768841769122
1398.31663326653	314.429018007409
1414.02805611222	315.083777701888
1429.73947895792	315.733008577434
1445.45090180361	316.376607925812
1461.1623246493	317.014485020909
1476.87374749499	317.646571841861
1492.58517034068	318.27281595075
1508.29659318637	318.893164987551
1524.00801603206	319.507562021199
1539.71943887776	320.115951882001
1555.43086172345	320.718285374191
1571.14228456914	321.31452720661
1586.85370741483	321.904658948582
1602.56513026052	322.488667050194
1618.27655310621	323.06653214484
1633.9879759519	323.63823236746
1649.6993987976	324.203749029465
1665.41082164329	324.763068944127
1681.12224448898	325.316184701362
1696.83366733467	325.863094244545
1712.54509018036	326.403800536911
1728.25651302605	326.938311431418
1743.96793587174	327.466639239902
1759.67935871744	327.988799840984
1775.39078156313	328.504811728979
1791.10220440882	329.014696972731
1806.81362725451	329.51846740479
1822.5250501002	330.01610734086
1838.23647294589	330.507555951408
1853.94789579158	330.991298482774
1869.65931863727	331.457020263656
1885.37074148297	331.922895537519
1901.08216432866	332.376502750227
1916.79358717435	332.806541007082
1932.50501002004	333.236396867165
1948.21643286573	333.666251917616
1963.92785571142	334.096107028142
1979.63927855711	334.52601394649
1995.35070140281	334.928283825056
2011.0621242485	335.324024856281
2026.77354709419	335.719775184697
2042.48496993988	336.1155258152
2058.19639278557	336.511319951702
2073.90781563126	336.891796812509
2089.61923847695	337.232311758193
2105.33066132265	337.573056943125
2121.04208416834	337.913803368009
2136.75350701403	338.254549799229
2152.46492985972	338.595296230479
2168.17635270541	338.936042661729
2183.8877755511	339.276789092979
2199.59919839679	339.617535524231
2215.31062124249	339.958281955919
2231.02204408818	340.29902849058
2246.73346693387	340.630914080377
2262.44488977956	340.93062783595
2278.15631262525	341.230744841235
2293.86773547094	341.530864372406
2309.57915831663	341.830983918502
2325.29058116232	342.131103464682
2341.00200400802	342.431223010863
2356.71342685371	342.731342557202
2372.4248496994	343.031462120669
2388.13627254509	343.331582643475
2403.84769539078	343.622388717448
2419.55911823647	343.889135015814
2435.27054108216	344.155917918104
2450.98196392786	344.422701424685
2466.69338677355	344.689484936738
2482.40480961924	344.956268448832
2498.11623246493	345.22305196093
2513.82765531062	345.48983547377
2529.53907815631	345.756619111743
2545.250501002	346.023422654297
2560.9619238477	346.27999088916
2576.67334669339	346.516709751703
2592.38476953908	346.753287883294
2608.09619238477	346.989865422243
2623.80761523046	347.226442959172
2639.51903807615	347.463020496098
2655.23046092184	347.699598033026
2670.94188376754	347.936175570406
2686.65330661323	348.172753201765
2702.36472945892	348.409349168855
2718.07615230461	348.641091344854
2733.7875751503	348.863722473671
2749.49899799599	349.083903754578
2765.21042084168	349.301694181465
2780.92184368737	349.517094081351
2796.63326653307	349.73010345596
2812.34468937876	349.9407223053
2828.05611222445	350.148950629373
2843.76753507014	350.354788428178
2859.47895791583	350.558235701714
2875.19038076152	350.759292449983
2890.90180360721	350.957958672984
2906.61322645291	351.154234370716
2922.3246492986	351.348119543181
2938.03607214429	351.539614190377
2953.74749498998	351.728718312306
2969.45891783567	351.915431908965
2985.17034068136	352.099754980239
3000.88176352705	352.28168750943
3016.59318637275	352.461227415021
3032.30460921844	352.637567685531
3048.01603206413	352.810545951232
3063.72745490982	352.980970991244
3079.43887775551	353.148842540109
3095.1503006012	353.314160597722
3110.86172344689	353.476925164092
3126.57314629259	353.637136239218
3142.28456913828	353.794793823101
3157.99599198397	353.949897915739
3173.70741482966	354.102448517134
3189.41883767535	354.252445627285
3205.13026052104	354.399889246192
3220.84168336673	354.544779373855
3236.55310621243	354.687116010275
3252.26452905812	354.82689915545
3267.97595190381	354.964128809393
3283.6873747495	355.098804994247
3299.39879759519	355.230934841987
3315.11022044088	355.363405675246
3330.82164328657	355.495816608362
3346.53306613226	355.626216196635
3362.24448897796	355.754600282271
3377.95591182365	355.880968836315
3393.66733466934	356.005321858581
3409.37875751503	356.127659349069
3425.09018036072	356.247981307777
3440.80160320641	356.366287734707
3456.5130260521	356.482578629858
3472.2244488978	356.59685399323
3487.93587174349	356.709113824823
3503.64729458918	356.819358124637
3519.35871743487	356.927586892673
3535.07014028056	357.03380012893
3550.78156312625	357.137997833504
3566.49298597194	357.240180025403
3582.20440881764	357.340350303193
3597.91583166333	357.44184406351
3613.62725450902	357.543373038483
3629.33867735471	357.643412998435
3645.0501002004	357.741969229397
3660.76152304609	357.839041759885
3676.47294589178	357.934630590043
3692.18436873747	358.028735719874
3707.89579158317	358.121357149376
3723.60721442886	358.21249487855
3739.31863727455	358.302148907395
3755.03006012024	358.390319235913
3770.74148296593	358.477005864102
3786.45290581162	358.562208791963
3802.16432865731	358.645928019496
3817.87575150301	358.728163546694
3833.5871743487	358.808915372484
3849.29859719439	358.888183324245
3865.01002004008	358.96594162185
3880.72144288577	359.044648076623
3896.43286573146	359.122837166528
3912.14428857715	359.199872631572
3927.85571142285	359.27575419955
3943.56713426854	359.350481869484
3959.27855711423	359.424055641372
3974.98997995992	359.496475515215
3990.70140280561	359.567741491013
4006.4128256513	359.637853568765
4022.12424849699	359.706811748472
4037.83567134269	359.774616030134
4053.54709418838	359.84126641375
4069.25851703407	359.906762899321
4084.96993987976	359.971105486846
4100.68136272545	360.034294176329
4116.39278557114	360.096328968078
4132.10420841683	360.157209876023
4147.81563126253	360.216932346684
4163.52705410822	360.277437641766
4179.23847695391	360.337302894662
4194.9498997996	360.396251018368
4210.66132264529	360.454282249889
4226.37274549098	360.511396591309
4242.08416833667	360.567594042644
4257.79559118237	360.622874603893
4273.50701402806	360.677238275057
4289.21843687375	360.730685056136
4304.92985971944	360.78321494713
4320.64128256513	360.834827948038
4336.35270541082	360.885524058861
4352.06412825651	360.935303279598
4367.7755511022	360.984165610251
4383.4869739479	361.032111050817
4399.19839679359	361.079139601191
4414.90981963928	361.125251237312
4430.62124248497	361.170470747393
4446.33266533066	361.216920816079
4462.04408817635	361.262804679843
4477.75551102204	361.308014522767
4493.46693386774	361.352549796051
4509.17835671343	361.396410496516
4524.88977955912	361.439596624144
4540.60120240481	361.482108178935
4556.3126252505	361.52394516089
4572.02404809619	361.565107570007
4587.73547094188	361.605595406288
4603.44689378758	361.645408669732
4619.15831663327	361.684547360339
4634.86973947896	361.723011478109
4650.58116232465	361.760801023042
4666.29258517034	361.797915995156
4682.00400801603	361.834356397549
4697.71543086172	361.870122769854
4713.42685370741	361.905323336731
4729.13827655311	361.941756574311
4744.8496993988	361.977732738617
4760.56112224449	362.013246865662
4776.27254509018	362.048299019837
4791.98396793587	362.082889201433
4807.69539078156	362.117017410452
4823.40681362725	362.150683646892
4839.11823647295	362.183887910755
4854.82965931864	362.21663020204
4870.54108216433	362.248910520748
4886.25250501002	362.280728866877
4901.96392785571	362.312085240429
4917.6753507014	362.342979641403
4933.38677354709	362.3734120698
4949.09819639279	362.403382525607
4964.80961923848	362.43289100731
4980.52104208417	362.461937335351
4996.23246492986	362.490703328915
5011.94388777555	362.520139793606
5027.65531062124	362.549248120332
5043.36673346693	362.578031029403
5059.07815631263	362.60648851739
5074.78957915832	362.634620584162
5090.50100200401	362.66242722972
5106.2124248497	362.689908454062
5121.92384769539	362.717064257188
5137.63527054108	362.743894639099
5153.34669338677	362.770399599795
5169.05811623247	362.796579139275
5184.76953907816	362.82243325754
5200.48096192385	362.847961954589
5216.19238476954	362.873165230423
5231.90380761523	362.898043085041
5247.61523046092	362.9225955185
5263.32665330661	362.946822547138
5279.0380761523	362.970887567001
5294.749498998	362.995209491871
5310.46092184369	363.019277163172
5326.17234468938	363.04309574857
5341.88376753507	363.066665283186
5357.59519038076	363.08998576724
5373.30661322645	363.113057200735
5389.01803607215	363.13587958367
5404.72945891784	363.158452916045
5420.44088176353	363.180777197861
5436.15230460922	363.202852429117
5451.86372745491	363.224678609813
5467.5751503006	363.246255739949
5483.28657314629	363.267583819526
5498.99799599198	363.288662848543
5514.70941883768	363.309492826997
5530.42084168337	363.33007375433
5546.13226452906	363.350405526097
5561.84368737475	363.370519818259
5577.55511022044	363.389981250197
5593.26653306613	363.405413271779
5608.97795591182	363.417237345971
5624.68937875752	363.421935501589
5640.40080160321	363.388003579394
5656.1122244489	363.348277694845
5671.82364729459	363.269336426766
5687.53507014028	363.166741267763
5703.24649298597	363.064136120569
5718.95791583166	362.961518562169
5734.66933867735	362.853821179623
5750.38076152305	362.714283007985
5766.09218436874	362.57500940106
5781.80360721443	362.435737805782
5797.51503006012	362.296496924506
5813.22645290581	362.148388881271
5828.9378757515	361.995947635455
5844.64929859719	361.843517929482
5860.36072144289	361.691088277203
5876.07214428858	361.538658625148
5891.78356713427	361.386228973094
5907.49498997996	361.233799321225
5923.20641282565	361.081369717811
5938.91783567134	360.928951044502
5954.62925851703	360.782497678104
5970.34068136273	360.638433408793
5986.05210420842	360.494362106566
6001.76352705411	360.350290761264
6017.4749498998	360.206219415714
6033.18637274549	360.062148070131
6048.89779559118	359.91807672014
6064.60921843687	359.774004814598
6080.32064128257	359.629880200197
6096.03206412826	359.499386533841
6111.74348697395	359.373009190743
6127.45490981964	359.246632210863
6143.16633266533	359.120255216038
6158.87775551102	358.993878221034
6174.58917835671	358.867501226012
6190.30060120241	358.741124227608
6206.0120240481	358.614746609664
6221.72344689379	358.488260944841
6237.43486973948	358.368716983506
6253.14629258517	358.252162724573
6268.85771543086	358.13730620648
6284.56913827655	358.024146915368
6300.28056112224	357.912684848712
6315.99198396794	357.802920006501
6331.70340681363	357.694852388735
6347.41482965932	357.588481995413
6363.12625250501	357.483808826536
6378.8376753507	357.380832882103
6394.54909819639	357.279554162116
6410.26052104208	357.179972666572
6425.97194388778	357.082088395474
6441.68336673347	356.98590134882
6457.39478957916	356.891411526613
6473.10621242485	356.798618929093
6488.81763527054	356.707523590058
6504.52905811623	356.61812970613
6520.24048096192	356.530972386662
6535.95190380762	356.445634938565
6551.66332665331	356.362059065427
6567.374749499	356.280244738857
6583.08617234469	356.200191958886
6598.79759519038	356.121900725514
6614.50901803607	356.045371038741
6630.22044088176	355.970602898567
6645.93186372746	355.897596304992
6661.64328657315	355.826351258017
6677.35470941884	355.75686775764
6693.06613226453	355.689145803863
6708.77755511022	355.623185396685
6724.48897795591	355.558986536107
6740.2004008016	355.496549222127
6755.9118236473	355.43587345478
6771.62324649299	355.376959258307
6787.33466933868	355.319763640045
6803.04609218437	355.262251512344
6818.75751503006	355.206229284083
6834.46893787575	355.151739356948
6850.18036072144	355.098782041616
6865.89178356713	355.047357340206
6881.60320641283	354.997465252731
6897.31462925852	354.94910577919
6913.02605210421	354.902278919583
6928.7374749499	354.856984673912
6944.44889779559	354.813223042174
6960.16032064128	354.770994024372
6975.87174348697	354.730297620504
6991.58316633267	354.691133830571
7007.29458917836	354.653502654572
7023.00601202405	354.617404092483
7038.71743486974	354.582838139113
7054.42885771543	354.549803768891
7070.14028056112	354.518005224871
7085.85170340681	354.484676126139
7101.5631262525	354.452526385436
7117.2745490982	354.421557168689
7132.98597194389	354.39176840763
7148.69739478958	354.363160101893
7164.40881763527	354.335732251477
7180.12024048096	354.309484856382
7195.83166332665	354.284417916608
7211.54308617235	354.260531432155
7227.25450901804	354.237825403023
7242.96593186373	354.216299829212
7258.67735470942	354.195954710722
7274.38877755511	354.176790047552
7290.1002004008	354.158805839704
7305.81162324649	354.142002087224
7321.52304609218	354.126378798009
7337.23446893788	354.111937223104
7352.94589178357	354.098014351845
7368.65731462926	354.082033924482
7384.36873747495	354.066856844057
7400.08016032064	354.052458530673
7415.79158316633	354.038838881549
7431.50300601203	354.025997896341
7447.21442885772	354.013935575047
7462.92585170341	354.002651917669
7478.6372745491	353.992146924205
7494.34869739479	353.982420594656
7510.06012024048	353.973472929022
7525.77154308617	353.965303927303
7541.48296593186	353.957913589499
7557.19438877756	353.95130191561
7572.90581162325	353.945468905635
7588.61723446894	353.940414559583
7604.32865731463	353.936138878116
7620.04008016032	353.932641873848
7635.75150300601	353.929088143335
7651.4629258517	353.923956459509
7667.1743486974	353.919281278989
7682.88577154309	353.915057485283
7698.59719438878	353.911285016207
7714.30861723447	353.907963871242
7730.02004008016	353.905094050383
7745.73146292585	353.902675553632
7761.44288577154	353.900708380988
7777.15430861724	353.89919253245
7792.86573146293	353.89812800802
7808.57715430862	353.897514807697
7824.28857715431	353.897352931481
7840	353.897642379372


==> tiks/dyn-ecco/comp-a-2.tsv <==
0	213.405500000159
15.7114228456914	212.799076885051
31.4228456913828	212.791922470262
47.1342685370741	213.278058594403
62.8456913827655	214.168151298995
78.5571142284569	215.38744611847
94.2685370741483	216.873794939299
109.97995991984	218.575806880063
125.691382765531	220.451151223598
141.402805611222	222.465031406374
157.114228456914	224.588839045082
172.825651302605	226.7989879331
188.537074148297	229.075920795288
204.248496993988	231.403276609139
219.959919839679	233.767203363643
235.671342685371	236.155799924166
251.382765531062	238.558670819464
267.094188376754	240.96657888706
282.805611222445	243.371182463784
298.517034068136	245.76484588371
314.228456913828	248.140514229083
329.939879759519	250.491645426388
345.65130260521	252.812215218848
361.362725450902	255.106798436439
377.074148296593	257.415646338356
392.785571142285	259.748330345568
408.496993987976	262.038173470486
424.208416833667	264.1817488415
439.919839679359	266.123378324579
455.63126252505	267.877875222484
471.342685370741	269.469117225136
487.054108216433	270.917883230288
502.765531062124	272.24219439049
518.476953907816	273.457650859441
534.188376753507	274.577590358893
549.899799599198	275.609923393854
565.61122244489	276.556812004363
581.322645290581	277.424565056924
597.034068136273	278.228527827638
612.745490981964	278.991700505145
628.456913827655	279.739469839277
644.168336673347	280.492446655552
659.879759519038	281.259331638319
675.59118236473	282.037558986094
691.302605210421	282.823108682447
707.014028056112	283.6127256403
722.725450901804	284.403802244744
738.436873747495	285.194270019376
754.148296593186	285.982508487177
769.859719438878	286.767268422336
785.571142284569	287.547607176651
801.282565130261	288.322834160269
816.993987975952	289.092464880103
832.705410821643	289.856182204576
848.416833667335	290.613803741589
864.128256513026	291.365254396667
879.839679358718	292.11054332718
895.551102204409	292.849744632107
911.2625250501	293.582981219408
926.973947895792	294.310411378845
942.685370741483	295.032217659542
958.396793587174	295.748597711358
974.108216432866	296.459756799467
989.819639278557	297.165901743834
1005.53106212425	297.86723607097
1021.24248496994	298.563956195547
1036.95390781563	299.256248475088
1052.66533066132	299.944287002781
1068.37675350701	300.628232022071
1084.08817635271	301.308228862701
1099.7995991984	301.984407311552
1115.51102204409	302.656881343477
1131.22244488978	303.325749147617
1146.93386773547	303.991093393499
1162.64529058116	304.652981688943
1178.35671342685	305.31146718859
1194.06813627255	305.966589317702
1209.77955911824	306.618374581062
1225.49098196393	307.266837431291
1241.20240480962	307.911981174871
1256.91382765531	308.553798897611
1272.625250501	309.192274394338
1288.33667334669	309.827383090254
1304.04809619238	310.459092943709
1319.75951903808	311.087365322184
1335.47094188377	311.712155845024
1351.18236472946	312.333415187985
1366.89378757515	312.951089845979
1382.60521042084	313.565122851518
1398.31663326653	314.175454447319
1414.02805611222	314.782022712355
1429.73947895792	315.384764141296
1445.45090180361	315.983614177868
1461.1623246493	316.5785077031
1476.87374749499	317.1693794798
1492.58517034068	317.756164554909
1508.29659318637	318.338798621565
1524.00801603206	318.917218342917
1539.71943887776	319.491361639789
1555.43086172345	320.061167944404
1571.14228456914	320.626578422363
1586.85370741483	321.187536165112
1602.56513026052	321.743986355054
1618.27655310621	322.295876405471
1633.9879759519	322.84315607729
1649.6993987976	323.385777574704
1665.41082164329	323.923695621517
1681.12224448898	324.456867520036
1696.83366733467	324.985253194188
1712.54509018036	325.508815218458
1728.25651302605	326.027518834141
1743.96793587174	326.541331954274
1759.67935871744	327.050225158549
1775.39078156313	327.554171679364
1791.10220440882	328.053147380108
1806.81362725451	328.547130726653
1822.5250501002	329.036102752982
1838.23647294589	329.520047021746
1853.94789579158	329.9989495805
1869.65931863727	330.472798914284
1885.37074148297	330.941585895152
1901.08216432866	331.405303729174
1916.79358717435	331.863947901396
1932.50501002004	332.317516119185
1948.21643286573	332.766008254323
1963.92785571142	333.209426284189
1979.63927855711	333.647774232318
1995.35070140281	334.081058108593
2011.0621242485	334.509285849271
2026.77354709419	334.932467257071
2042.48496993988	335.350613941449
2058.19639278557	335.763739259226
2073.90781563126	336.171858255687
2089.61923847695	336.574987606243
2105.33066132265	336.973145558743
2121.04208416834	337.366351876516
2136.75350701403	337.754627782197
2152.46492985972	338.137995902375
2168.17635270541	338.516480213123
2183.8877755511	338.890105986419
2199.59919839679	339.258899737491
2215.31062124249	339.622889173113
2231.02204408818	339.982103140837
2246.73346693387	340.336571579208
2262.44488977956	340.686325468927
2278.15631262525	341.031396785001
2293.86773547094	341.371818449849
2309.57915831663	341.707624287381
2325.29058116232	342.038848978044
2341.00200400802	342.365528014815
2356.71342685371	342.687697660157
2372.4248496994	343.005394903914
2388.13627254509	343.318657422144
2403.84769539078	343.627523536886
2419.55911823647	343.932032176843
2435.27054108216	344.232222838985
2450.98196392786	344.528135551046
2466.69338677355	344.819810834932
2482.40480961924	345.107289671002
2498.11623246493	345.390613463237
2513.82765531062	345.669824005276
2529.53907815631	345.944963447318
2545.250501002	346.216074263868
2560.9619238477	346.483199222338
2576.67334669339	346.746381352476
2592.38476953908	347.005663916624
2608.09619238477	347.261090380804
2623.80761523046	347.512704386593
2639.51903807615	347.760549723827
2655.23046092184	348.004670304072
2670.94188376754	348.245110134893
2686.65330661323	348.481913294899
2702.36472945892	348.715123909546
2718.07615230461	348.9447861277
2733.7875751503	349.170944098953
2749.49899799599	349.393641951667
2765.21042084168	349.612923771757
2780.92184368737	349.828833582189
2796.63326653307	350.041415323183
2812.34468937876	350.250712833123
2828.05611222445	350.456769830153
2843.76753507014	350.659629894452
2859.47895791583	350.859336451178
2875.19038076152	351.055932754071
2890.90180360721	351.249461869707
2906.61322645291	351.439966662382
2922.3246492986	351.627489779628
2938.03607214429	351.812073638345
2953.74749498998	351.993760411531
2969.45891783567	352.172592015616
2985.17034068136	352.348610098365
3000.88176352705	352.52185602736
3016.59318637275	352.692370879042
3032.30460921844	352.860195428296
3048.01603206413	353.025370138572
3063.72745490982	353.187935152536
3079.43887775551	353.34793028323
3095.1503006012	353.505395005735
3110.86172344689	353.660368449322
3126.57314629259	353.812889390086
3142.28456913828	353.962996244038
3157.99599198397	354.110727060666
3173.70741482966	354.256119516925
3189.41883767535	354.399210911667
3205.13026052104	354.540038160491
3220.84168336673	354.678637791004
3236.55310621243	354.815045938474
3252.26452905812	354.949298341877
3267.97595190381	355.081430340313
3283.6873747495	355.211476869794
3299.39879759519	355.339472460379
3315.11022044088	355.465451233656
3330.82164328657	355.589446900552
3346.53306613226	355.711492759475
3362.24448897796	355.831621694751
3377.95591182365	355.949866175374
3393.66733466934	356.066258254046
3409.37875751503	356.180829566488
3425.09018036072	356.293611331032
3440.80160320641	356.40463434847
3456.5130260521	356.513929002151
3472.2244488978	356.621525258327
3487.93587174349	356.727452666722
3503.64729458918	356.831740361332
3519.35871743487	356.934417061438
3535.07014028056	357.035511072821
3550.78156312625	357.135050289177
3566.49298597194	357.233062193721
3582.20440881764	357.329573860969
3597.91583166333	357.424611958694
3613.62725450902	357.518202750042
3629.33867735471	357.610372095813
3645.0501002004	357.701145456884
3660.76152304609	357.79054789677
3676.47294589178	357.878604084332
3692.18436873747	357.965338296601
3707.89579158317	358.050774421722
3723.60721442886	358.134935962024
3739.31863727455	358.217846037179
3755.03006012024	358.299527387479
3770.74148296593	358.380002377196
3786.45290581162	358.459292998036
3802.16432865731	358.537420872671
3817.87575150301	358.614407258356
3833.5871743487	358.690273050611
3849.29859719439	358.765038786969
3865.01002004008	358.838724650789
3880.72144288577	358.911350475123
3896.43286573146	358.982935746634
3912.14428857715	359.05349960956
3927.85571142285	359.123060869721
3943.56713426854	359.191637998564
3959.27855711423	359.259249137238
3974.98997995992	359.325912100703
3990.70140280561	359.391644381862
4006.4128256513	359.456463155713
4022.12424849699	359.520385283519
4037.83567134269	359.583427316998
4053.54709418838	359.645605502513
4069.25851703407	359.706935785279
4084.96993987976	359.767433813572
4100.68136272545	359.827114942935
4116.39278557114	359.88599424039
4132.10420841683	359.944086488638
4147.81563126253	360.00140619026
4163.52705410822	360.0579675719
4179.23847695391	360.113784588443
4194.9498997996	360.168870927179
4210.66132264529	360.223240011944
4226.37274549098	360.276905007248
4242.08416833667	360.329878822385
4257.79559118237	360.382174115511
4273.50701402806	360.43380329771
4289.21843687375	360.484778537025
4304.92985971944	360.535111762467
4320.64128256513	360.584814667991
4336.35270541082	360.633898716444
4352.06412825651	360.682375143484
4367.7755511022	360.73025496146
4383.4869739479	360.777548963261
4399.19839679359	360.824267726133
4414.90981963928	360.870421615454
4430.62124248497	360.916020788476
4446.33266533066	360.961075198024
4462.04408817635	361.005594596167
4477.75551102204	361.049588537834
4493.46693386774	361.0930663844
4509.17835671343	361.136037307232
4524.88977955912	361.178510291186
4540.60120240481	361.220494138066
4556.3126252505	361.261997470044
4572.02404809619	361.30302873303
4587.73547094188	361.343596200001
4603.44689378758	361.383707974294
4619.15831663327	361.423371992842
4634.86973947896	361.462596029376
4650.58116232465	361.501387697577
4666.29258517034	361.539754454191
4682.00400801603	361.577703602089
4697.71543086172	361.615242293291
4713.42685370741	361.652377531941
4729.13827655311	361.689116177239
4744.8496993988	361.725464946332
4760.56112224449	361.761430417149
4776.27254509018	361.797019031209
4791.98396793587	361.832237096367
4807.69539078156	361.86709078953
4823.40681362725	361.901586159321
4839.11823647295	361.935729128704
4854.82965931864	361.96952549756
4870.54108216433	362.002980945227
4886.25250501002	362.036101032991
4901.96392785571	362.068891206539
4917.6753507014	362.101356798366
4933.38677354709	362.133503030143
4949.09819639279	362.165335015041
4964.80961923848	362.196857760016
4980.52104208417	362.228076168053
4996.23246492986	362.258995040364
5011.94388777555	362.289619078559
5027.65531062124	362.319952886759
5043.36673346693	362.350000973689
5059.07815631263	362.379767754717
5074.78957915832	362.409257553863
5090.50100200401	362.438474605766
5106.2124248497	362.467423057619
5121.92384769539	362.496106971058
5137.63527054108	362.524530324024
5153.34669338677	362.552697012585
5169.05811623247	362.580610852717
5184.76953907816	362.608275582061
5200.48096192385	362.635694861636
5216.19238476954	362.662872277522
5231.90380761523	362.689811342508
5247.61523046092	362.716515497711
5263.32665330661	362.742988114153
5279.0380761523	362.769232494315
5294.749498998	362.795251873657
5310.46092184369	362.821049422103
5326.17234468938	362.8466282455
5341.88376753507	362.871991387044
5357.59519038076	362.897141828677
5373.30661322645	362.922082492454
5389.01803607215	362.946816241885
5404.72945891784	362.971345883242
5420.44088176353	362.995674166844
5436.15230460922	363.019803788313
5451.86372745491	363.0437373898
5467.5751503006	363.067477561193
5483.28657314629	363.091026841286
5498.99799599198	363.114387718937
5514.70941883768	363.137562634189
5530.42084168337	363.160553979373
5546.13226452906	363.183364100078
5561.84368737475	363.205995277215
5577.55511022044	363.228446579589
5593.26653306613	363.257643191195
5608.97795591182	363.315178849701
5624.68937875752	363.354917087762
5640.40080160321	363.36607523256
5656.1122244489	363.351735196109
5671.82364729459	363.314707851028
5687.53507014028	363.257554942686
5703.24649298597	363.182608258415
5718.95791583166	363.091987906649
5734.66933867735	362.98761960769
5750.38076152305	362.871250925554
5766.09218436874	362.744466411399
5781.80360721443	362.608701659661
5797.51503006012	362.46525630018
5813.22645290581	362.315305965125
5828.9378757515	362.159913279947
5844.64929859719	362.000037934066
5860.36072144289	361.836545890485
5876.07214428858	361.670217794775
5891.78356713427	361.501756643478
5907.49498997996	361.331794770371
5923.20641282565	361.160900206851
5938.91783567134	360.989582469484
5954.62925851703	360.818297824671
5970.34068136273	360.647454076992
5986.05210420842	360.477414924347
6001.76352705411	360.308503919594
6017.4749498998	360.141008075092
6033.18637274549	359.97518114345
6048.89779559118	359.811246604776
6064.60921843687	359.649400387981
6080.32064128257	359.489813351119
6096.03206412826	359.332633543358
6111.74348697395	359.177988269013
6127.45490981964	359.025985972075
6143.16633266533	358.876717957914
6158.87775551102	358.7302599671
6174.58917835671	358.586673614862
6190.30060120241	358.446007708369
6206.0120240481	358.308299452799
6221.72344689379	358.173575556074
6237.43486973948	358.041853241187
6253.14629258517	357.913141174145
6268.85771543086	357.787440314808
6284.56913827655	357.66474469716
6300.28056112224	357.545042144978
6315.99198396794	357.428314928239
6331.70340681363	357.31454036517
6347.41482965932	357.20369137435
6363.12625250501	357.095736980902
6378.8376753507	356.99064278043
6394.54909819639	356.888371364047
6410.26052104208	356.788882707552
6425.97194388778	356.692134527553
6441.68336673347	356.598082607086
6457.39478957916	356.506681093094
6473.10621242485	356.417882767921
6488.81763527054	356.331639296801
6504.52905811623	356.247901453196
6520.24048096192	356.166619323641
6535.95190380762	356.087742493693
6551.66332665331	356.011220216403
6567.374749499	355.93700156466
6583.08617234469	355.865035568646
6598.79759519038	355.795271339544
6614.50901803607	355.727658180574
6630.22044088176	355.662145686338
6645.93186372746	355.598683831404
6661.64328657315	355.53722304897
6677.35470941884	355.477714300413
6693.06613226453	355.420109136457
6708.77755511022	355.364359750636
6724.48897795591	355.310419025712
6740.2004008016	355.258240573611
6755.9118236473	355.207778769455
6771.62324649299	355.158988780177
6787.33466933868	355.111826588211
6803.04609218437	355.066249010686
6818.75751503006	355.022213714535
6834.46893787575	354.979679227901
6850.18036072144	354.938604948186
6865.89178356713	354.898951147065
6881.60320641283	354.860678972771
6897.31462925852	354.823750449927
6913.02605210421	354.788128477173
6928.7374749499	354.753776822829
6944.44889779559	354.72066011882
6960.16032064128	354.688743853037
6975.87174348697	354.657994360353
6991.58316633267	354.62837881243
7007.29458917836	354.599865206489
7023.00601202405	354.57242235318
7038.71743486974	354.546019863685
7054.42885771543	354.520628136157
7070.14028056112	354.496218341627
7085.85170340681	354.472762409453
7101.5631262525	354.450233012412
7117.2745490982	354.428603551513
7132.98597194389	354.407848140602
7148.69739478958	354.387941590827
7164.40881763527	354.368859395011
7180.12024048096	354.350577712008
7195.83166332665	354.33307335106
7211.54308617235	354.316323756225
7227.25450901804	354.300306990888
7242.96593186373	354.285001722406
7258.67735470942	354.270387206909
7274.38877755511	354.256443274277
7290.1002004008	354.243150313326
7305.81162324649	354.230489257211
7321.52304609218	354.21844156907
7337.23446893788	354.206989227915
7352.94589178357	354.196114714789
7368.65731462926	354.185800999192
7384.36873747495	354.176031525785
7400.08016032064	354.166790201379
7415.79158316633	354.158061382214
7431.50300601203	354.149829861525
7447.21442885772	354.142080857404
7462.92585170341	354.134800000953
7478.6372745491	354.127973324729
7494.34869739479	354.12158725148
7510.06012024048	354.115628583174
7525.77154308617	354.110084490311
7541.48296593186	354.104942501512
7557.19438877756	354.100190493403
7572.90581162325	354.095816680757
7588.61723446894	354.091809606919
7604.32865731463	354.088158134489
7620.04008016032	354.084851436268
7635.75150300601	354.081878986462
7651.4629258517	354.079230552132
7667.1743486974	354.076896184889
7682.88577154309	354.074866212829
7698.59719438878	354.073131232699
7714.30861723447	354.071682102291
7730.02004008016	354.070509933059
7745.73146292585	354.069606082947
7761.44288577154	354.068962149432
7777.15430861724	354.068569962764
7792.86573146293	354.068421579415
7808.57715430862	354.068509275712
7824.28857715431	354.068825541658
7840	354.069363074941


==> tiks/dyn-ecco/comp-a-3.tsv <==
0	342.956000578033
4	343.968672779643
8	345.009634294403
12	346.077997652101
16	347.172825934187
20	348.293135063077
24	349.437896091413
28	350.606037491328
32	351.796447443741
36	353.007976127616
40	354.239438009237
44	355.489614131497
48	356.757254403146
52	358.041079888092
56	359.339785094652
60	360.65204026485
64	361.976493663672
68	363.311773868342
72	364.656492057608
76	366.009244301002
80	367.36861384813
84	368.733173417925
88	370.101487487943
92	371.472114583626
96	372.843609567572
100	374.214525928818
104	375.583418072113
108	376.94884360718
112	378.309365638017
116	379.663555052135
120	381.009992809867
124	382.347272233619
128	383.674001297145
132	384.988804914846
136	386.290327231004
140	387.577233909094
144	388.848214421033
148	390.101984336468
152	391.337287612047
156	392.552898880681
160	393.747625740841
164	394.920311045809
168	396.069835192975
172	397.195118413085
176	398.295123059538
180	399.368855897652
184	400.415370393928
188	401.433769005347
192	402.423205468617
196	403.382887089471
200	404.312077031927
204	405.210096607563
208	406.076327564801
212	406.910214378164
216	407.711266537573
220	408.479060837597
224	409.213243666743
228	409.913533296736
232	410.579722171762
236	411.211679197782
240	411.809352031775
244	412.37276937103
248	412.902043242414
252	413.39737129165
256	413.859039072569
260	414.287422336439
264	414.68298932116
268	415.046303040615
272	415.378023573898
276	415.678910354595
280	415.949824460069
284	416.191730900733
288	416.405700909308
292	416.592914230118
296	416.754661408358
300	416.892346079352
304	417.007487257855
308	417.101721627303
312	417.176805829097
316	417.23461875188
320	417.27716382081
324	417.306571286828
328	417.32510051593
332	417.335142278463
336	417.33922103837
340	417.339997242481
344	417.33730583674
348	417.165297137053
352	416.461503200731
356	414.960910241837
360	412.509820518932
364	409.052277207698
368	404.616489273564
372	399.301256344323
376	393.262393582762
380	386.699156559267
384	379.840666124467
388	372.932333281839
392	366.222284060335
396	359.947784387008
400	354.321664959625
404	349.518746119299
408	345.662262723109
412	342.810289016708
416	340.942163506971
420	339.944913834588
424	339.599681646706
428	339.570000000002
432	339.570000000002
436	339.570000000002
440	339.570000000002
444	339.570000000002
448	339.570000000002
452	339.570000000002
456	339.570000000002
460	339.570000000002
464	339.570000000002
468	339.570000000002
472	339.570000000002
476	339.570000000002
480	339.570000000002
484	339.570000000002
488	339.570000000002
492	339.570000000002
496	339.570000000002
500	339.570000000002
504	339.570000000002
508	339.570000000002
512	339.570000000002
516	339.570000000002
520	339.570000000002
524	339.570000000002
528	339.579418343385
532	339.641690084707
536	339.799941899986
540	340.087354343597
544	340.527893180727
548	341.137040719865
552	341.922527145265
556	342.885061849428
560	344.019064765574
564	345.313397700117
568	346.752095665132
572	348.315098210849
576	349.978980758105
580	351.71768593083
584	353.503254888523
588	355.306558658728
592	357.098029469491
596	358.848392081862
600	360.529395122344
604	362.11454241539
608	363.579824315856
612	364.904449041492
616	366.071574005411
620	367.069037148561
624	367.890088272198
628	368.534120370372
632	369.007400962388
636	369.323803425286
640	369.505538326326
644	369.583884755438
648	369.599921657717
652	369.600000000002
656	369.600000000002
660	369.600000000002
664	369.600000000002
668	369.600000000002
672	369.600000000002
676	369.600000000002
680	369.600000000002
684	369.600000000002
688	369.600000000002
692	369.600000000002
696	369.600000000002
700	369.600000000002
704	369.600000000002
708	369.600000000002
712	369.600000000002
716	369.600000000002
720	369.600000000002
724	369.600000000002
728	369.600000000002
732	369.600000000002
736	369.600000000002
740	369.600000000002
744	369.600000000002
748	369.600000000002
752	369.600000000002
756	369.600000000002
760	369.600000000002
764	369.600000000002
768	369.600000000002
772	369.600000000002
776	369.600000000002
780	369.600000000002
784	369.600000000002
788	369.600000000002
792	369.600000000002
796	369.600000000002
800	369.600000000002
804	369.600000000002
808	369.600000000002
812	369.600000000002
816	369.600000000002
820	369.600000000002
824	369.600000000002
828	369.600000000002
832	369.600000000002
836	369.600000000002
840	369.600000000002
844	369.600000000002
848	369.600000000002
852	369.600000000002
856	369.600000000002
860	369.600000000002
864	369.600000000002
868	369.600000000002
872	369.600000000002
876	369.600000000002
880	369.600000000002
884	369.600000000002
888	369.600000000002
892	369.600000000002
896	369.600000000002
900	369.600000000002
904	369.600000000002
908	369.600000000002
912	369.600000000002
916	369.600000000002
920	369.600000000002
924	369.600000000002
928	369.600000000002
932	369.600000000002
936	369.600000000002
940	369.600000000002
944	369.600000000002
948	369.600000000002
952	369.600000000002
956	369.600000000002
960	369.600000000002
964	369.600000000002
968	369.600000000002
972	369.600000000002
976	369.600000000002
980	369.600000000002
984	369.600000000002
988	369.600000000002
992	369.600000000002
996	369.600000000002
1000	369.600000000002
1004	369.600000000002
1008	369.600000000002
1012	369.600000000002
1016	369.600000000002
1020	369.600000000002
1024	369.600000000002
1028	369.600000000002
1032	369.600000000002
1036	369.600000000002
1040	369.600000000002
1044	369.600000000002
1048	369.600000000002
1052	369.600000000002
1056	369.600000000002
1060	369.600000000002
1064	369.600000000002
1068	369.600000000002
1072	369.600000000002
1076	369.600000000002
1080	369.600000000002
1084	369.600000000002
1088	369.600000000002
1092	369.600000000002
1096	369.600000000002
1100	369.600000000002
1104	369.600000000002
1108	369.600000000002
1112	369.600000000002
1116	369.600000000002
1120	369.600000000002
1124	369.600000000002
1128	369.600000000002
1132	369.600000000002
1136	369.600000000002
1140	369.600000000002
1144	369.600000000002
1148	369.600000000002
1152	369.600000000002
1156	369.600000000002
1160	369.600000000002
1164	369.600000000002
1168	369.600000000002
1172	369.600000000002
1176	369.600000000002
1180	369.600000000002
1184	369.600000000002
1188	369.600000000002
1192	369.600000000002
1196	369.600000000002
1200	369.600000000002
1204	369.600000000002
1208	369.600000000002
1212	369.600000000002
1216	369.600000000002
1220	369.600000000002
1224	369.600000000002
1228	369.600000000002
1232	369.600000000002
1236	369.600000000002
1240	369.600000000002
1244	369.600000000002
1248	369.600000000002
1252	369.600000000002
1256	369.600000000002
1260	369.600000000002
1264	369.600000000002
1268	369.600000000002
1272	369.600000000002
1276	369.600000000002
1280	369.600000000002
1284	369.600000000002
1288	369.600000000002
1292	369.600000000002
1296	369.600000000002
1300	369.600000000002
1304	369.600000000002
1308	369.600000000002
1312	369.600000000002
1316	369.600000000002
1320	369.600000000002
1324	369.600000000002
1328	369.600000000002
1332	369.600000000002
1336	369.600000000002
1340	369.600000000002
1344	369.600000000002
1348	369.600000000002
1352	369.600000000002
1356	369.600000000002
1360	369.600000000002
1364	369.600000000002
1368	369.600000000002
1372	369.600000000002
1376	369.600000000002
1380	369.600000000002
1384	369.600000000002
1388	369.600000000002
1392	369.600000000002
1396	369.600000000002
1400	369.600000000002
1404	369.600000000002
1408	369.600000000002
1412	369.600000000002
1416	369.600000000002
1420	369.600000000002
1424	369.600000000002
1428	369.600000000002
1432	369.600000000002
1436	369.600000000002
1440	369.600000000002
1444	369.600000000002
1448	369.600000000002
1452	369.600000000002
1456	369.600000000002
1460	369.600000000002
1464	369.600000000002
1468	369.600000000002
1472	369.600000000002
1476	369.600000000002
1480	369.600000000002
1484	369.600000000002
1488	369.600000000002
1492	369.600000000002
1496	369.600000000002
1500	369.600000000002
1504	369.600000000002
1508	369.600000000002
1512	369.600000000002
1516	369.600000000002
1520	369.600000000002
1524	369.600000000002
1528	369.600000000002
1532	369.600000000002
1536	369.600000000002
1540	369.600000000002
1544	369.600000000002
1548	369.600000000002
1552	369.600000000002
1556	369.600000000002
1560	369.600000000002
1564	369.600000000002
1568	369.600000000002
1572	369.600000000002
1576	369.600000000002
1580	369.600000000002
1584	369.600000000002
1588	369.600000000002
1592	369.600000000002
1596	369.600000000002
1600	369.600000000002
1604	369.600000000002
1608	369.600000000002
1612	369.600000000002
1616	369.600000000002
1620	369.600000000002
1624	369.600000000002
1628	369.600000000002
1632	369.600000000002
1636	369.600000000002
1640	369.600000000002
1644	369.600000000002
1648	369.600000000002
1652	369.600000000002
1656	369.600000000002
1660	369.600000000002
1664	369.600000000002
1668	369.600000000002
1672	369.600000000002
1676	369.600000000002
1680	369.600000000002
1684	369.600000000002
1688	369.600000000002
1692	369.600000000002
1696	369.600000000002
1700	369.600000000002
1704	369.600000000002
1708	369.600000000002
1712	369.600000000002
1716	369.600000000002
1720	369.600000000002
1724	369.600000000002
1728	369.600000000002
1732	369.600000000002
1736	369.600000000002
1740	369.600000000002
1744	369.600000000002
1748	369.600000000002
1752	369.600000000002
1756	369.600000000002
1760	369.600000000002
1764	369.600000000002
1768	369.600000000002
1772	369.600000000002
1776	369.600000000002
1780	369.600000000002
1784	369.600000000002
1788	369.600000000002
1792	369.600000000002
1796	369.600000000002
1800	369.600000000002
1804	369.600000000002
1808	369.600000000002
1812	369.600000000002
1816	369.600000000002
1820	369.600000000002
1824	369.600000000002
1828	369.600000000002
1832	369.600000000002
1836	369.600000000002
1840	369.600000000002
1844	369.600000000002
1848	369.600000000002
1852	369.600000000002
1856	369.600000000002
1860	369.600000000002
1864	369.600000000002
1868	369.600000000002
1872	369.600000000002
1876	369.600000000002
1880	369.600000000002
1884	369.600000000002
1888	369.600000000002
1892	369.600000000002
1896	369.600000000002
1900	369.600000000002
1904	369.600000000002
1908	369.600000000002
1912	369.600000000002
1916	369.600000000002
1920	369.600000000002
1924	369.600000000002
1928	369.600000000002
1932	369.600000000002
1936	369.600000000002
1940	369.600000000002
1944	369.600000000002
1948	369.600000000002
1952	369.600000000002
1956	369.600000000002
1960	369.600000000002
1964	369.600000000002
1968	369.600000000002
1972	369.600000000002
1976	369.600000000002
1980	369.600000000002
1984	369.600000000002
1988	369.600000000002
1992	369.600000000002
1996	369.600000000002
2000	369.600000000002
2004	369.600000000002
2008	369.600000000002
2012	369.600000000002
2016	369.600000000002
2020	369.600000000002
2024	369.600000000002
2028	369.600000000002
2032	369.600000000002
2036	369.600000000002
2040	369.600000000002
2044	369.600000000002
2048	369.600000000002
2052	369.600000000002
2056	369.600000000002
2060	369.600000000002
2064	369.600000000002
2068	369.600000000002
2072	369.600000000002
2076	369.600000000002
2080	369.600000000002
2084	369.600000000002
2088	369.600000000002
2092	369.600000000002
2096	369.600000000002
2100	369.600000000002
2104	369.600000000002
2108	369.600000000002
2112	369.600000000002
2116	369.600000000002
2120	369.600000000002
2124	369.600000000002
2128	369.600000000002
2132	369.600000000002
2136	369.600000000002
2140	369.600000000002
2144	369.600000000002
2148	369.600000000002
2152	369.600000000002
2156	369.600000000002
2160	369.600000000002
2164	369.600000000002
2168	369.600000000002
2172	369.600000000002
2176	369.600000000002
2180	369.600000000002
2184	369.600000000002
2188	369.600000000002
2192	369.600000000002
2196	369.600000000002
2200	369.600000000002
2204	369.600000000002
2208	369.600000000002
2212	369.600000000002
2216	369.600000000002
2220	369.600000000002
2224	369.600000000002
2228	369.600000000002
2232	369.600000000002
2236	369.600000000002
2240	369.600000000002
2244	369.600000000002
2248	369.600000000002
2252	369.600000000002
2256	369.600000000002
2260	369.600000000002
2264	369.600000000002
2268	369.600000000002
2272	369.600000000002
2276	369.600000000002
2280	369.600000000002
2284	369.600000000002
2288	369.600000000002
2292	369.600000000002
2296	369.600000000002
2300	369.600000000002
2304	369.600000000002
2308	369.600000000002
2312	369.600000000002
2316	369.600000000002
2320	369.600000000002
2324	369.600000000002
2328	369.600000000002
2332	369.600000000002
2336	369.600000000002
2340	369.600000000002
2344	369.600000000002
2348	369.600000000002
2352	369.600000000002
2356	369.600000000002
2360	369.600000000002
2364	369.600000000002
2368	369.600000000002
2372	369.600000000002
2376	369.600000000002
2380	369.600000000002
2384	369.600000000002
2388	369.600000000002
2392	369.600000000002
2396	369.600000000002
2400	369.600000000002
2404	369.600000000002
2408	369.600000000002
2412	369.600000000002
2416	369.600000000002
2420	369.600000000002
2424	369.600000000002
2428	369.600000000002
2432	369.600000000002
2436	369.600000000002
2440	369.600000000002
2444	369.600000000002
2448	369.600000000002
2452	369.600000000002
2456	369.600000000002
2460	369.600000000002
2464	369.600000000002
2468	369.600000000002
2472	369.600000000002
2476	369.600000000002
2480	369.600000000002
2484	369.600000000002
2488	369.600000000002
2492	369.600000000002
2496	369.600000000002
2500	369.600000000002
2504	369.600000000002
2508	369.600000000002
2512	369.600000000002
2516	369.600000000002
2520	369.600000000002
2524	369.600000000002
2528	369.600000000002
2532	369.600000000002
2536	369.600000000002
2540	369.600000000002
2544	369.600000000002
2548	369.600000000002
2552	369.600000000002
2556	369.600000000002
2560	369.600000000002
2564	369.600000000002
2568	369.600000000002
2572	369.600000000002
2576	369.600000000002
2580	369.600000000002
2584	369.600000000002
2588	369.600000000002
2592	369.600000000002
2596	369.600000000002
2600	369.600000000002
2604	369.600000000002
2608	369.600000000002
2612	369.600000000002
2616	369.600000000002
2620	369.600000000002
2624	369.600000000002
2628	369.600000000002
2632	369.600000000002
2636	369.600000000002
2640	369.600000000002
2644	369.600000000002
2648	369.600000000002
2652	369.600000000002
2656	369.600000000002
2660	369.600000000002
2664	369.600000000002
2668	369.600000000002
2672	369.600000000002
2676	369.600000000002
2680	369.600000000002
2684	369.600000000002
2688	369.600000000002
2692	369.600000000002
2696	369.600000000002
2700	369.600000000002
2704	369.600000000002
2708	369.600000000002
2712	369.600000000002
2716	369.600000000002
2720	369.600000000002
2724	369.600000000002
2728	369.600000000002
2732	369.600000000002
2736	369.600000000002
2740	369.600000000002
2744	369.600000000002
2748	369.600000000002
2752	369.600000000002
2756	369.600000000002
2760	369.600000000002
2764	369.600000000002
2768	369.600000000002
2772	369.600000000002
2776	369.600000000002
2780	369.600000000002
2784	369.600000000002
2788	369.600000000002
2792	369.600000000002
2796	369.600000000002
2800	369.600000000002
2804	369.600000000002
2808	369.600000000002
2812	369.600000000002
2816	369.600000000002
2820	369.600000000002
2824	369.600000000002
2828	369.600000000002
2832	369.600000000002
2836	369.600000000002
2840	369.600000000002
2844	369.600000000002
2848	369.600000000002
2852	369.600000000002
2856	369.600000000002
2860	369.600000000002
2864	369.600000000002
2868	369.600000000002
2872	369.600000000002
2876	369.600000000002
2880	369.600000000002
2884	369.600000000002
2888	369.600000000002
2892	369.600000000002
2896	369.600000000002
2900	369.600000000002
2904	369.600000000002
2908	369.600000000002
2912	369.600000000002
2916	369.600000000002
2920	369.600000000002
2924	369.600000000002
2928	369.600000000002
2932	369.600000000002
2936	369.600000000002
2940	369.600000000002
2944	369.600000000002
2948	369.600000000002
2952	369.600000000002
2956	369.600000000002
2960	369.600000000002
2964	369.600000000002
2968	369.600000000002
2972	369.600000000002
2976	369.600000000002
2980	369.600000000002
2984	369.600000000002
2988	369.600000000002
2992	369.600000000002
2996	369.600000000002
3000	369.600000000002
3004	369.600000000002
3008	369.600000000002
3012	369.600000000002
3016	369.600000000002
3020	369.600000000002
3024	369.600000000002
3028	369.600000000002
3032	369.600000000002
3036	369.600000000002
3040	369.600000000002
3044	369.600000000002
3048	369.600000000002
3052	369.600000000002
3056	369.600000000002
3060	369.600000000002
3064	369.600000000002
3068	369.600000000002
3072	369.600000000002
3076	369.600000000002
3080	369.600000000002
3084	369.600000000002
3088	369.600000000002
3092	369.600000000002
3096	369.600000000002
3100	369.600000000002
3104	369.600000000002
3108	369.600000000002
3112	369.600000000002
3116	369.600000000002
3120	369.600000000002
3124	369.600000000002
3128	369.600000000002
3132	369.600000000002
3136	369.600000000002
3140	369.600000000002
3144	369.600000000002
3148	369.600000000002
3152	369.600000000002
3156	369.600000000002
3160	369.600000000002
3164	369.600000000002
3168	369.600000000002
3172	369.600000000002
3176	369.600000000002
3180	369.600000000002
3184	369.600000000002
3188	369.600000000002
3192	369.600000000002
3196	369.600000000002
3200	369.600000000002
3204	369.600000000002
3208	369.600000000002
3212	369.600000000002
3216	369.600000000002
3220	369.600000000002
3224	369.600000000002
3228	369.600000000002
3232	369.600000000002
3236	369.600000000002
3240	369.600000000002
3244	369.600000000002
3248	369.600000000002
3252	369.600000000002
3256	369.600000000002
3260	369.600000000002
3264	369.600000000002
3268	369.600000000002
3272	369.600000000002
3276	369.600000000002
3280	369.600000000002
3284	369.600000000002
3288	369.600000000002
3292	369.600000000002
3296	369.600000000002
3300	369.600000000002
3304	369.600000000002
3308	369.600000000002
3312	369.600000000002
3316	369.600000000002
3320	369.600000000002
3324	369.600000000002
3328	369.600000000002
3332	369.600000000002
3336	369.600000000002
3340	369.600000000002
3344	369.600000000002
3348	369.600000000002
3352	369.600000000002
3356	369.600000000002
3360	369.600000000002
3364	369.600000000002
3368	369.600000000002
3372	369.600000000002
3376	369.600000000002
3380	369.600000000002
3384	369.600000000002
3388	369.600000000002
3392	369.600000000002
3396	369.600000000002
3400	369.600000000002
3404	369.600000000002
3408	369.600000000002
3412	369.600000000002
3416	369.600000000002
3420	369.600000000002
3424	369.600000000002
3428	369.600000000002
3432	369.600000000002
3436	369.600000000002
3440	369.600000000002
3444	369.600000000002
3448	369.600000000002
3452	369.600000000002
3456	369.600000000002
3460	369.600000000002
3464	369.600000000002
3468	369.600000000002
3472	369.600000000002
3476	369.600000000002
3480	369.600000000002
3484	369.600000000002
3488	369.600000000002
3492	369.600000000002
3496	369.600000000002
3500	369.600000000002
3504	369.600000000002
3508	369.600000000002
3512	369.600000000002
3516	369.600000000002
3520	369.600000000002
3524	369.600000000002
3528	369.600000000002
3532	369.600000000002
3536	369.600000000002
3540	369.600000000002
3544	369.600000000002
3548	369.600000000002
3552	369.600000000002
3556	369.600000000002
3560	369.600000000002
3564	369.600000000002
3568	369.600000000002
3572	369.600000000002
3576	369.600000000002
3580	369.600000000002
3584	369.600000000002
3588	369.600000000002
3592	369.600000000002
3596	369.600000000002
3600	369.600000000002
3604	369.600000000002
3608	369.600000000002
3612	369.600000000002
3616	369.600000000002
3620	369.600000000002
3624	369.600000000002
3628	369.600000000002
3632	369.600000000002
3636	369.600000000002
3640	369.600000000002
3644	369.600000000002
3648	369.600000000002
3652	369.600000000002
3656	369.600000000002
3660	369.600000000002
3664	369.600000000002
3668	369.600000000002
3672	369.600000000002
3676	369.600000000002
3680	369.600000000002
3684	369.600000000002
3688	369.600000000002
3692	369.600000000002
3696	369.600000000002
3700	369.600000000002
3704	369.600000000002
3708	369.600000000002
3712	369.600000000002
3716	369.600000000002
3720	369.600000000002
3724	369.600000000002
3728	369.600000000002
3732	369.600000000002
3736	369.600000000002
3740	369.600000000002
3744	369.600000000002
3748	369.600000000002
3752	369.600000000002
3756	369.600000000002
3760	369.600000000002
3764	369.600000000002
3768	369.600000000002
3772	369.600000000002
3776	369.600000000002
3780	369.600000000002
3784	369.600000000002
3788	369.600000000002
3792	369.600000000002
3796	369.600000000002
3800	369.600000000002
3804	369.600000000002
3808	369.600000000002
3812	369.600000000002
3816	369.600000000002
3820	369.600000000002
3824	369.600000000002
3828	369.600000000002
3832	369.600000000002
3836	369.600000000002
3840	369.600000000002
3844	369.600000000002
3848	369.600000000002
3852	369.600000000002
3856	369.600000000002
3860	369.600000000002
3864	369.600000000002
3868	369.600000000002
3872	369.600000000002
3876	369.600000000002
3880	369.600000000002
3884	369.600000000002
3888	369.600000000002
3892	369.600000000002
3896	369.600000000002
3900	369.600000000002
3904	369.600000000002
3908	369.600000000002
3912	369.600000000002
3916	369.600000000002
3920	369.600000000002
3924	369.600000000002
3928	369.600000000002
3932	369.600000000002
3936	369.600000000002
3940	369.600000000002
3944	369.600000000002
3948	369.600000000002
3952	369.600000000002
3956	369.600000000002
3960	369.600000000002
3964	369.600000000002
3968	369.600000000002
3972	369.600000000002
3976	369.600000000002
3980	369.600000000002
3984	369.600000000002
3988	369.600000000002
3992	369.600000000002
3996	369.600000000002
4000	369.600000000002
4004	369.600000000002
4008	369.600000000002
4012	369.600000000002
4016	369.600000000002
4020	369.600000000002
4024	369.600000000002
4028	369.600000000002
4032	369.600000000002
4036	369.600000000002
4040	369.600000000002
4044	369.600000000002
4048	369.600000000002
4052	369.600000000002
4056	369.600000000002
4060	369.600000000002
4064	369.600000000002
4068	369.600000000002
4072	369.600000000002
4076	369.600000000002
4080	369.600000000002
4084	369.600000000002
4088	369.600000000002
4092	369.600000000002
4096	369.600000000002
4100	369.600000000002
4104	369.600000000002
4108	369.600000000002
4112	369.600000000002
4116	369.600000000002
4120	369.600000000002
4124	369.600000000002
4128	369.600000000002
4132	369.600000000002
4136	369.600000000002
4140	369.600000000002
4144	369.600000000002
4148	369.600000000002
4152	369.600000000002
4156	369.600000000002
4160	369.600000000002
4164	369.600000000002
4168	369.600000000002
4172	369.600000000002
4176	369.600000000002
4180	369.600000000002
4184	369.600000000002
4188	369.600000000002
4192	369.600000000002
4196	369.600000000002
4200	369.600000000002
4204	369.600000000002
4208	369.600000000002
4212	369.600000000002
4216	369.600000000002
4220	369.600000000002
4224	369.600000000002
4228	369.600000000002
4232	369.600000000002
4236	369.600000000002
4240	369.600000000002
4244	369.600000000002
4248	369.600000000002
4252	369.600000000002
4256	369.600000000002
4260	369.600000000002
4264	369.600000000002
4268	369.600000000002
4272	369.600000000002
4276	369.600000000002
4280	369.600000000002
4284	369.600000000002
4288	369.600000000002
4292	369.600000000002
4296	369.600000000002
4300	369.600000000002
4304	369.600000000002
4308	369.600000000002
4312	369.600000000002
4316	369.600000000002
4320	369.600000000002
4324	369.600000000002
4328	369.600000000002
4332	369.600000000002
4336	369.600000000002
4340	369.600000000002
4344	369.600000000002
4348	369.600000000002
4352	369.600000000002
4356	369.600000000002
4360	369.600000000002
4364	369.600000000002
4368	369.600000000002
4372	369.600000000002
4376	369.600000000002
4380	369.600000000002
4384	369.600000000002
4388	369.600000000002
4392	369.600000000002
4396	369.600000000002
4400	369.600000000002
4404	369.600000000002
4408	369.600000000002
4412	369.600000000002
4416	369.600000000002
4420	369.600000000002
4424	369.600000000002
4428	369.600000000002
4432	369.600000000002
4436	369.600000000002
4440	369.600000000002
4444	369.600000000002
4448	369.600000000002
4452	369.600000000002
4456	369.600000000002
4460	369.600000000002
4464	369.600000000002
4468	369.600000000002
4472	369.600000000002
4476	369.600000000002
4480	369.600000000002
4484	369.600000000002
4488	369.600000000002
4492	369.600000000002
4496	369.600000000002
4500	369.600000000002
4504	369.600000000002
4508	369.600000000002
4512	369.600000000002
4516	369.600000000002
4520	369.600000000002
4524	369.600000000002
4528	369.600000000002
4532	369.600000000002
4536	369.600000000002
4540	369.600000000002
4544	369.600000000002
4548	369.600000000002
4552	369.600000000002
4556	369.600000000002
4560	369.600000000002
4564	369.600000000002
4568	369.600000000002
4572	369.600000000002
4576	369.600000000002
4580	369.600000000002
4584	369.600000000002
4588	369.600000000002
4592	369.600000000002
4596	369.600000000002
4600	369.600000000002
4604	369.600000000002
4608	369.600000000002
4612	369.600000000002
4616	369.600000000002
4620	369.600000000002
4624	369.600000000002
4628	369.600000000002
4632	369.600000000002
4636	369.600000000002
4640	369.600000000002
4644	369.600000000002
4648	369.600000000002
4652	369.600000000002
4656	369.600000000002
4660	369.600000000002
4664	369.600000000002
4668	369.600000000002
4672	369.600000000002
4676	369.600000000002
4680	369.600000000002
4684	369.600000000002
4688	369.600000000002
4692	369.600000000002
4696	369.600000000002
4700	369.600000000002
4704	369.600000000002
4708	369.600000000002
4712	369.600000000002
4716	369.600000000002
4720	369.600000000002
4724	369.600000000002
4728	369.600000000002
4732	369.600000000002
4736	369.600000000002
4740	369.600000000002
4744	369.600000000002
4748	369.600000000002
4752	369.600000000002
4756	369.600000000002
4760	369.600000000002
4764	369.600000000002
4768	369.600000000002
4772	369.600000000002
4776	369.600000000002
4780	369.600000000002
4784	369.600000000002
4788	369.600000000002
4792	369.600000000002
4796	369.600000000002
4800	369.600000000002
4804	369.600000000002
4808	369.600000000002
4812	369.600000000002
4816	369.600000000002
4820	369.600000000002
4824	369.600000000002
4828	369.600000000002
4832	369.600000000002
4836	369.600000000002
4840	369.600000000002
4844	369.600000000002
4848	369.600000000002
4852	369.600000000002
4856	369.600000000002
4860	369.600000000002
4864	369.600000000002
4868	369.600000000002
4872	369.600000000002
4876	369.600000000002
4880	369.600000000002
4884	369.600000000002
4888	369.600000000002
4892	369.600000000002
4896	369.600000000002
4900	369.600000000002
4904	369.600000000002
4908	369.600000000002
4912	369.600000000002
4916	369.600000000002
4920	369.600000000002
4924	369.600000000002
4928	369.600000000002
4932	369.600000000002
4936	369.600000000002
4940	369.600000000002
4944	369.600000000002
4948	369.600000000002
4952	369.600000000002
4956	369.600000000002
4960	369.600000000002
4964	369.600000000002
4968	369.600000000002
4972	369.600000000002
4976	369.600000000002
4980	369.600000000002
4984	369.600000000002
4988	369.600000000002
4992	369.600000000002
4996	369.600000000002
5000	369.600000000002
5004	369.600000000002
5008	369.600000000002
5012	369.600000000002
5016	369.600000000002
5020	369.600000000002
5024	369.600000000002
5028	369.600000000002
5032	369.600000000002
5036	369.600000000002
5040	369.600000000002
5044	369.600000000002
5048	369.600000000002
5052	369.600000000002
5056	369.600000000002
5060	369.600000000002
5064	369.600000000002
5068	369.600000000002
5072	369.600000000002
5076	369.600000000002
5080	369.600000000002
5084	369.600000000002
5088	369.600000000002
5092	369.600000000002
5096	369.600000000002
5100	369.600000000002
5104	369.600000000002
5108	369.600000000002
5112	369.600000000002
5116	369.600000000002
5120	369.600000000002
5124	369.600000000002
5128	369.600000000002
5132	369.600000000002
5136	369.600000000002
5140	369.600000000002
5144	369.600000000002
5148	369.600000000002
5152	369.600000000002
5156	369.600000000002
5160	369.600000000002
5164	369.600000000002
5168	369.600000000002
5172	369.600000000002
5176	369.600000000002
5180	369.600000000002
5184	369.600000000002
5188	369.600000000002
5192	369.600000000002
5196	369.600000000002
5200	369.600000000002
5204	369.600000000002
5208	369.600000000002
5212	369.600000000002
5216	369.600000000002
5220	369.600000000002
5224	369.600000000002
5228	369.600000000002
5232	369.600000000002
5236	369.600000000002
5240	369.600000000002
5244	369.600000000002
5248	369.600000000002
5252	369.600000000002
5256	369.600000000002
5260	369.600000000002
5264	369.600000000002
5268	369.600000000002
5272	369.600000000002
5276	369.600000000002
5280	369.600000000002
5284	369.600000000002
5288	369.600000000002
5292	369.600000000002
5296	369.600000000002
5300	369.600000000002
5304	369.600000000002
5308	369.600000000002
5312	369.600000000002
5316	369.600000000002
5320	369.600000000002
5324	369.600000000002
5328	369.600000000002
5332	369.600000000002
5336	369.600000000002
5340	369.600000000002
5344	369.600000000002
5348	369.600000000002
5352	369.600000000002
5356	369.600000000002
5360	369.600000000002
5364	369.600000000002
5368	369.600000000002
5372	369.600000000002
5376	369.600000000002
5380	369.600000000002
5384	369.600000000002
5388	369.600000000002
5392	369.600000000002
5396	369.600000000002
5400	369.600000000002
5404	369.600000000002
5408	369.600000000002
5412	369.600000000002
5416	369.600000000002
5420	369.600000000002
5424	369.600000000002
5428	369.600000000002
5432	369.600000000002
5436	369.600000000002
5440	369.600000000002
5444	369.600000000002
5448	369.600000000002
5452	369.600000000002
5456	369.600000000002
5460	369.600000000002
5464	369.600000000002
5468	369.600000000002
5472	369.600000000002
5476	369.600000000002
5480	369.600000000002
5484	369.600000000002
5488	369.600000000002
5492	369.600000000002
5496	369.600000000002
5500	369.600000000002
5504	369.600000000002
5508	369.600000000002
5512	369.600000000002
5516	369.600000000002
5520	369.600000000002
5524	369.600000000002
5528	369.600000000002
5532	369.600000000002
5536	369.600000000002
5540	369.600000000002
5544	369.600000000002
5548	369.600000000002
5552	369.600000000002
5556	369.600000000002
5560	369.600000000002
5564	369.600000000002
5568	369.600000000002
5572	369.600000000002
5576	369.600000000002
5580	369.598511616706
5584	369.278127879874
5588	368.001402318309
5592	365.785900968767
5596	363.149558070839
5600	360.797945940192
5604	359.311544841775
5608	358.833012863055
5612	358.820000000001
5616	358.820000000001
5620	358.820000000001
5624	358.820000000001
5628	358.820000000001
5632	358.820000000001
5636	358.820000000001
5640	358.820000000001
5644	358.820000000001
5648	358.820000000001
5652	358.820000000001
5656	358.820000000001
5660	358.820000000001
5664	358.820000000001
5668	358.820000000001
5672	358.820000000001
5676	358.820000000001
5680	358.820000000001
5684	358.820000000001
5688	358.820000000001
5692	358.820000000001
5696	358.820000000001
5700	358.820000000001
5704	358.820000000001
5708	358.820000000001
5712	358.820000000001
5716	358.820000000001
5720	358.820000000001
5724	358.820000000001
5728	358.820000000001
5732	358.820000000001
5736	358.820000000001
5740	358.820000000001
5744	358.820000000001
5748	358.820000000001
5752	358.820000000001
5756	358.820000000001
5760	358.820000000001
5764	358.820000000001
5768	358.820000000001
5772	358.820000000001
5776	358.820000000001
5780	358.820000000001
5784	358.820000000001
5788	358.820000000001
5792	358.820000000001
5796	358.820000000001
5800	358.820000000001
5804	358.820000000001
5808	358.820000000001
5812	358.820000000001
5816	358.820000000001
5820	358.820000000001
5824	358.820000000001
5828	358.820000000001
5832	358.820000000001
5836	358.820000000001
5840	358.820000000001
5844	358.820000000001
5848	358.820000000001
5852	358.820000000001
5856	358.820000000001
5860	358.820000000001
5864	358.820000000001
5868	358.820000000001
5872	358.820000000001
5876	358.820000000001
5880	358.820000000001
5884	358.820000000001
5888	358.820000000001
5892	358.820000000001
5896	358.820000000001
5900	358.820000000001
5904	358.820000000001
5908	358.820000000001
5912	358.820000000001
5916	358.820000000001
5920	358.820000000001
5924	358.820000000001
5928	358.820000000001
5932	358.820000000001
5936	358.820000000001
5940	358.820000000001
5944	358.820000000001
5948	358.820000000001
5952	358.820000000001
5956	358.820000000001
5960	358.820000000001
5964	358.820000000001
5968	358.820000000001
5972	358.820000000001
5976	358.820000000001
5980	358.820000000001
5984	358.820000000001
5988	358.820000000001
5992	358.820000000001
5996	358.820000000001
6000	358.820000000001
6004	358.820000000001
6008	358.820000000001
6012	358.820000000001
6016	358.820000000001
6020	358.820000000001
6024	358.820000000001
6028	358.820000000001
6032	358.820000000001
6036	358.820000000001
6040	358.820000000001
6044	358.820000000001
6048	358.820000000001
6052	358.820000000001
6056	358.820000000001
6060	358.820000000001
6064	358.820000000001
6068	358.820000000001
6072	358.820000000001
6076	358.820000000001
6080	358.820000000001
6084	358.820000000001
6088	358.820000000001
6092	358.820000000001
6096	358.820000000001
6100	358.820000000001
6104	358.820000000001
6108	358.820000000001
6112	358.820000000001
6116	358.820000000001
6120	358.820000000001
6124	358.820000000001
6128	358.820000000001
6132	358.820000000001
6136	358.820000000001
6140	358.820000000001
6144	358.820000000001
6148	358.820000000001
6152	358.820000000001
6156	358.820000000001
6160	358.820000000001
6164	358.820000000001
6168	358.820000000001
6172	358.820000000001
6176	358.820000000001
6180	358.820000000001
6184	358.820000000001
6188	358.820000000001
6192	358.820000000001
6196	358.820000000001
6200	358.820000000001
6204	358.820000000001
6208	358.820000000001
6212	358.820000000001
6216	358.820000000001
6220	358.820000000001
6224	358.820000000001
6228	358.820000000001
6232	358.820000000001
6236	358.820000000001
6240	358.820000000001
6244	358.820000000001
6248	358.820000000001
6252	358.820000000001
6256	358.820000000001
6260	358.820000000001
6264	358.820000000001
6268	358.820000000001
6272	358.820000000001
6276	358.820000000001
6280	358.820000000001
6284	358.820000000001
6288	358.820000000001
6292	358.820000000001
6296	358.820000000001
6300	358.820000000001
6304	358.820000000001
6308	358.820000000001
6312	358.820000000001
6316	358.820000000001
6320	358.820000000001
6324	358.820000000001
6328	358.820000000001
6332	358.820000000001
6336	358.820000000001
6340	358.820000000001
6344	358.820000000001
6348	358.820000000001
6352	358.820000000001
6356	358.820000000001
6360	358.820000000001
6364	358.820000000001
6368	358.820000000001
6372	358.820000000001
6376	358.820000000001
6380	358.820000000001
6384	358.820000000001
6388	358.820000000001
6392	358.820000000001
6396	358.820000000001
6400	358.820000000001
6404	358.820000000001
6408	358.820000000001
6412	358.820000000001
6416	358.820000000001
6420	358.820000000001
6424	358.820000000001
6428	358.820000000001
6432	358.820000000001
6436	358.820000000001
6440	358.820000000001
6444	358.820000000001
6448	358.820000000001
6452	358.820000000001
6456	358.820000000001
6460	358.820000000001
6464	358.820000000001
6468	358.820000000001
6472	358.820000000001
6476	358.820000000001
6480	358.820000000001
6484	358.820000000001
6488	358.820000000001
6492	358.820000000001
6496	358.820000000001
6500	358.820000000001
6504	358.820000000001
6508	358.820000000001
6512	358.820000000001
6516	358.820000000001
6520	358.820000000001
6524	358.820000000001
6528	358.820000000001
6532	358.820000000001
6536	358.820000000001
6540	358.820000000001
6544	358.820000000001
6548	358.820000000001
6552	358.820000000001
6556	358.820000000001
6560	358.820000000001
6564	358.820000000001
6568	358.820000000001
6572	358.820000000001
6576	358.820000000001
6580	358.820000000001
6584	358.820000000001
6588	358.820000000001
6592	358.820000000001
6596	358.820000000001
6600	358.820000000001
6604	358.820000000001
6608	358.820000000001
6612	358.820000000001
6616	358.820000000001
6620	358.820000000001
6624	358.820000000001
6628	358.820000000001
6632	358.820000000001
6636	358.820000000001
6640	358.820000000001
6644	358.820000000001
6648	358.820000000001
6652	358.820000000001
6656	358.820000000001
6660	358.820000000001
6664	358.820000000001
6668	358.820000000001
6672	358.820000000001
6676	358.820000000001
6680	358.820000000001
6684	358.820000000001
6688	358.820000000001
6692	358.820000000001
6696	358.820000000001
6700	358.820000000001
6704	358.820000000001
6708	358.820000000001
6712	358.820000000001
6716	358.820000000001
6720	358.820000000001
6724	358.820000000001
6728	358.820000000001
6732	358.820000000001
6736	358.820000000001
6740	358.820000000001
6744	358.820000000001
6748	358.820000000001
6752	358.820000000001
6756	358.820000000001
6760	358.820000000001
6764	358.820000000001
6768	358.820000000001
6772	358.820000000001
6776	358.820000000001
6780	358.820000000001
6784	358.820000000001
6788	358.820000000001
6792	358.820000000001
6796	358.820000000001
6800	358.820000000001
6804	358.820000000001
6808	358.820000000001
6812	358.820000000001
6816	358.820000000001
6820	358.820000000001
6824	358.820000000001
6828	358.820000000001
6832	358.820000000001
6836	358.820000000001
6840	358.820000000001
6844	358.820000000001
6848	358.820000000001
6852	358.820000000001
6856	358.820000000001
6860	358.820000000001
6864	358.820000000001
6868	358.820000000001
6872	358.820000000001
6876	358.820000000001
6880	358.820000000001
6884	358.820000000001
6888	358.820000000001
6892	358.820000000001
6896	358.820000000001
6900	358.820000000001
6904	358.820000000001
6908	358.820000000001
6912	358.820000000001
6916	358.820000000001
6920	358.820000000001
6924	358.820000000001
6928	358.820000000001
6932	358.820000000001
6936	358.820000000001
6940	358.820000000001
6944	358.820000000001
6948	358.820000000001
6952	358.820000000001
6956	358.820000000001
6960	358.820000000001
6964	358.820000000001
6968	358.820000000001
6972	358.820000000001
6976	358.820000000001
6980	358.820000000001
6984	358.820000000001
6988	358.820000000001
6992	358.820000000001
6996	358.820000000001
7000	358.820000000001
7004	358.820000000001
7008	358.820000000001
7012	358.820000000001
7016	358.820000000001
7020	358.820000000001
7024	358.820000000001
7028	358.820000000001
7032	358.820000000001
7036	358.820000000001
7040	358.820000000001
7044	358.820000000001
7048	358.820000000001
7052	358.820000000001
7056	358.820000000001
7060	358.820000000001
7064	358.820000000001
7068	358.820000000001
7072	358.820000000001
7076	358.820000000001
7080	358.820000000001
7084	358.820000000001
7088	358.820000000001
7092	358.820000000001
7096	358.820000000001
7100	358.820000000001
7104	358.820000000001
7108	358.820000000001
7112	358.820000000001
7116	358.820000000001
7120	358.820000000001
7124	358.820000000001
7128	358.820000000001
7132	358.820000000001
7136	358.820000000001
7140	358.820000000001
7144	358.820000000001
7148	358.820000000001
7152	358.820000000001
7156	358.820000000001
7160	358.820000000001
7164	358.820000000001
7168	358.820000000001
7172	358.820000000001
7176	358.820000000001
7180	358.820000000001
7184	358.820000000001
7188	358.820000000001
7192	358.820000000001
7196	358.820000000001
7200	358.820000000001
7204	358.820000000001
7208	358.820000000001
7212	358.820000000001
7216	358.820000000001
7220	358.820000000001
7224	358.820000000001
7228	358.820000000001
7232	358.820000000001
7236	358.820000000001
7240	358.820000000001
7244	358.820000000001
7248	358.820000000001
7252	358.820000000001
7256	358.820000000001
7260	358.820000000001
7264	358.820000000001
7268	358.820000000001
7272	358.820000000001
7276	358.820000000001
7280	358.820000000001
7284	358.820000000001
7288	358.820000000001
7292	358.820000000001
7296	358.820000000001
7300	358.820000000001
7304	358.820000000001
7308	358.820000000001
7312	358.820000000001
7316	358.820000000001
7320	358.820000000001
7324	358.820000000001
7328	358.820000000001
7332	358.820000000001
7336	358.820000000001
7340	358.820000000001
7344	358.820000000001
7348	358.820000000001
7352	358.820000000001
7356	358.820000000001
7360	358.820000000001
7364	358.820000000001
7368	358.820000000001
7372	358.820000000001
7376	358.820000000001
7380	358.820000000001
7384	358.820000000001
7388	358.820000000001
7392	358.820000000001
7396	358.820000000001
7400	358.820000000001
7404	358.820000000001
7408	358.820000000001
7412	358.820000000001
7416	358.820000000001
7420	358.820000000001
7424	358.820000000001
7428	358.820000000001
7432	358.820000000001
7436	358.820000000001
7440	358.820000000001
7444	358.820000000001
7448	358.820000000001
7452	358.820000000001
7456	358.820000000001
7460	358.820000000001
7464	358.820000000001
7468	358.820000000001
7472	358.820000000001
7476	358.820000000001
7480	358.820000000001
7484	358.820000000001
7488	358.820000000001
7492	358.820000000001
7496	358.820000000001
7500	358.820000000001
7504	358.820000000001
7508	358.820000000001
7512	358.820000000001
7516	358.820000000001
7520	358.820000000001
7524	358.820000000001
7528	358.820000000001
7532	358.820000000001
7536	358.820000000001
7540	358.820000000001
7544	358.820000000001
7548	358.820000000001
7552	358.820000000001
7556	358.820000000001
7560	358.820000000001
7564	358.820000000001
7568	358.820000000001
7572	358.820000000001
7576	358.820000000001
7580	358.820000000001
7584	358.820000000001
7588	358.820000000001
7592	358.820000000001
7596	358.820000000001
7600	358.820000000001
7604	358.820000000001
7608	358.820000000001
7612	358.820000000001
7616	358.820000000001
7620	358.820000000001
7624	358.820000000001
7628	358.820000000001
7632	358.820000000001
7636	358.820000000001
7640	358.820000000001
7644	358.820000000001
7648	358.820000000001
7652	358.820000000001
7656	358.820000000001
7660	358.820000000001
7664	358.820000000001
7668	358.820000000001
7672	358.820000000001
7676	358.820000000001
7680	358.820000000001
7684	358.820000000001
7688	358.820000000001
7692	358.820000000001
7696	358.820000000001
7700	358.820000000001
7704	358.820000000001
7708	358.820000000001
7712	358.820000000001
7716	358.820000000001
7720	358.820000000001
7724	358.820000000001
7728	358.820000000001
7732	358.820000000001
7736	358.820000000001
7740	358.820000000001
7744	358.820000000001
7748	358.820000000001
7752	358.820000000001
7756	358.820000000001
7760	358.820000000001
7764	358.820000000001
7768	358.820000000001
7772	358.820000000001
7776	358.820000000001
7780	358.820000000001
7784	358.820000000001
7788	358.820000000001
7792	358.820000000001
7796	358.820000000001
7800	358.820000000001
7804	358.820000000001
7808	358.820000000001
7812	358.820000000001
7816	358.820000000001
7820	358.820000000001
7824	358.820000000001
7828	358.820000000001
7832	358.820000000001
7836	358.820000000001
7840	358.820000000001


==> tiks/dyn-ecco/comp-b-1.tsv <==
0	213.405500000159
15.7114228456914	213.415049418409
31.4228456913828	213.523651281529
47.1342685370741	213.835531770382
62.8456913827655	214.374074017126
78.5571142284569	215.182053123441
94.2685370741483	216.24249113246
109.97995991984	217.526749685729
125.691382765531	218.991982240222
141.402805611222	220.59568189098
157.114228456914	222.293465157219
172.825651302605	224.054856011528
188.537074148297	225.858845600842
204.248496993988	227.690754424044
219.959919839679	229.544494216131
235.671342685371	231.424362441935
251.382765531062	233.345131804833
267.094188376754	235.327566136941
282.805611222445	237.391003338932
298.517034068136	239.541216930637
314.228456913828	241.762251737016
329.939879759519	244.023637197077
345.65130260521	246.29414768604
361.362725450902	248.54853882599
377.074148296593	250.769147594721
392.785571142285	252.944742831792
408.496993987976	255.068490218368
424.208416833667	257.136212956164
439.919839679359	259.145202418379
455.63126252505	261.092904319996
471.342685370741	262.975585787133
487.054108216433	264.788551551715
502.765531062124	266.528027451103
518.476953907816	268.192341400989
534.188376753507	269.781988553991
549.899799599198	271.299190424617
565.61122244489	272.747440865421
581.322645290581	274.131278275382
597.034068136273	275.456089419309
612.745490981964	276.728076977103
628.456913827655	277.954161063761
644.168336673347	279.14171321017
659.879759519038	280.298261442021
675.59118236473	281.431671602291
691.302605210421	282.550724800998
707.014028056112	283.664353607496
722.725450901804	284.779394609528
738.436873747495	285.899857841592
754.148296593186	287.027601209691
769.859719438878	288.163081087879
785.571142284569	289.305823482849
801.282565130261	290.454717894389
816.993987975952	291.608353415425
832.705410821643	292.765206574999
848.416833667335	293.924093968366
864.128256513026	295.084262546026
879.839679358718	296.245188119163
895.551102204409	297.406379027228
911.2625250501	298.567286850108
926.973947895792	299.727359679862
942.685370741483	300.886072778412
958.396793587174	302.042922338873
974.108216432866	303.197387101538
989.819639278557	304.348973864931
1005.53106212425	305.49723199661
1021.24248496994	306.641717250658
1036.95390781563	307.781981858263
1052.66533066132	308.917619440237
1068.37675350701	310.04862264007
1084.08817635271	311.177891106466
1099.7995991984	312.318178967753
1115.51102204409	313.496495955822
1131.22244488978	314.742225178454
1146.93386773547	316.070078883226
1162.64529058116	317.475630167089
1178.35671342685	318.940059642738
1194.06813627255	320.430395879416
1209.77955911824	321.898164749
1225.49098196393	323.28300250819
1241.20240480962	324.523235960198
1256.91382765531	325.571055108425
1272.625250501	326.40192483422
1288.33667334669	327.016812222153
1304.04809619238	327.435120995612
1319.75951903808	327.68372208278
1335.47094188377	327.789196704397
1351.18236472946	327.775370482837
1366.89378757515	327.662615021538
1382.60521042084	327.46816527055
1398.31663326653	327.206538785385
1414.02805611222	326.889826800529
1429.73947895792	326.528219885749
1445.45090180361	326.130147712787
1461.1623246493	325.702722694616
1476.87374749499	325.251838250585
1492.58517034068	324.782467077956
1508.29659318637	324.298763948514
1524.00801603206	323.804236660853
1539.71943887776	323.301859405754
1555.43086172345	322.794228684712
1571.14228456914	322.283348824067
1586.85370741483	321.771039434456
1602.56513026052	321.258835365394
1618.27655310621	320.748048051838
1633.9879759519	320.239794214509
1649.6993987976	319.735741649344
1665.41082164329	319.237362732138
1681.12224448898	318.74536223468
1696.83366733467	318.259340736005
1712.54509018036	317.7883515771
1728.25651302605	317.318693470165
1743.96793587174	316.860276544019
1759.67935871744	316.407673808375
1775.39078156313	315.96852851411
1791.10220440882	315.551407673304
1806.81362725451	315.134247440897
1822.5250501002	314.717081457404
1838.23647294589	314.298879554422
1853.94789579158	313.941270075221
1869.65931863727	313.594883626891
1885.37074148297	313.248493477616
1901.08216432866	312.902103308273
1916.79358717435	312.555713138825
1932.50501002004	312.209322969332
1948.21643286573	311.86293279639
1963.92785571142	311.516542834828
1979.63927855711	311.170326279013
1995.35070140281	310.872261293617
2011.0621242485	310.593334980302
2026.77354709419	310.314378402344
2042.48496993988	310.035421589907
2058.19639278557	309.756464775865
2073.90781563126	309.477507961811
2089.61923847695	309.19855114753
2105.33066132265	308.919594296458
2121.04208416834	308.640631896355
2136.75350701403	308.398543830389
2152.46492985972	308.179898983139
2168.17635270541	307.961201983395
2183.8877755511	307.742504791412
2199.59919839679	307.523807598994
2215.31062124249	307.30511040658
2231.02204408818	307.086413214934
2246.73346693387	306.86771618629
2262.44488977956	306.649051475779
2278.15631262525	306.440567997152
2293.86773547094	306.245172688174
2309.57915831663	306.054018939185
2325.29058116232	305.86706474804
2341.00200400802	305.684309878735
2356.71342685371	305.50575433001
2372.4248496994	305.331398101857
2388.13627254509	305.161241194276
2403.84769539078	304.995283607267
2419.55911823647	304.83352534083
2435.27054108216	304.675966394966
2450.98196392786	304.522606769674
2466.69338677355	304.373446464954
2482.40480961924	304.228485480807
2498.11623246493	304.087723817232
2513.82765531062	303.951161474266
2529.53907815631	303.818798458151
2545.250501002	303.690635761315
2560.9619238477	303.566319993799
2576.67334669339	303.445283851457
2592.38476953908	303.328315090653
2608.09619238477	303.215416900384
2623.80761523046	303.106589294091
2639.51903807615	303.001832271821
2655.23046092184	302.901145833572
2670.94188376754	302.804529979345
2686.65330661323	302.71198470914
2702.36472945892	302.623510022958
2718.07615230461	302.539105920797
2733.7875751503	302.458772402658
2749.49899799599	302.382509468541
2765.21042084168	302.310317118447
2780.92184368737	302.242195352374
2796.63326653307	302.178144170346
2812.34468937876	302.11816357452
2828.05611222445	302.062253622009
2843.76753507014	302.009624448706
2859.47895791583	301.951661855079
2875.19038076152	301.896671624843
2890.90180360721	301.84469454615
2906.61322645291	301.795731130721
2922.3246492986	301.749781382879
2938.03607214429	301.706845302654
2953.74749498998	301.666922890046
2969.45891783567	301.630014145056
2985.17034068136	301.596119067684
3000.88176352705	301.565237657928
3016.59318637275	301.53736991579
3032.30460921844	301.51251584127
3048.01603206413	301.490675434367
3063.72745490982	301.471848695082
3079.43887775551	301.456035623436
3095.1503006012	301.443236224966
3110.86172344689	301.433451722955
3126.57314629259	301.426931463701
3142.28456913828	301.409233680633
3157.99599198397	301.3910865804
3173.70741482966	301.374290302406
3189.41883767535	301.358845543793
3205.13026052104	301.344752308565
3220.84168336673	301.332010596744
3236.55310621243	301.32062040833
3252.26452905812	301.310581743322
3267.97595190381	301.301894601722
3283.6873747495	301.294558983529
3299.39879759519	301.288574888742
3315.11022044088	301.283942317363
3330.82164328657	301.280661269391
3346.53306613226	301.278731744825
3362.24448897796	301.278153743667
3377.95591182365	301.278927265915
3393.66733466934	301.28105231157
3409.37875751503	301.284528880633
3425.09018036072	301.289356973102
3440.80160320641	301.295536588979
3456.5130260521	301.303067728262
3472.2244488978	301.311950390952
3487.93587174349	301.322184577049
3503.64729458918	301.333770286553
3519.35871743487	301.346707519464
3535.07014028056	301.360996275783
3550.78156312625	301.376636555508
3566.49298597194	301.39362835864
3582.20440881764	301.411971685179
3597.91583166333	301.431666535125
3613.62725450902	301.452712908477
3629.33867735471	301.475110805237
3645.0501002004	301.498860225401
3660.76152304609	301.523961168609
3676.47294589178	301.550413593863
3692.18436873747	301.578214695486
3707.89579158317	301.603081735469
3723.60721442886	301.623336301545
3739.31863727455	301.644407627712
3755.03006012024	301.666295120021
3770.74148296593	301.688998765346
3786.45290581162	301.712518563562
3802.16432865731	301.736854514668
3817.87575150301	301.762006618664
3833.5871743487	301.78797487555
3849.29859719439	301.814759285327
3865.01002004008	301.842359847993
3880.72144288577	301.87077656355
3896.43286573146	301.900009431997
3912.14428857715	301.930058453334
3927.85571142285	301.960923627561
3943.56713426854	301.992604954678
3959.27855711423	302.025102434685
3974.98997995992	302.058416067583
3990.70140280561	302.092545853371
4006.4128256513	302.127491792048
4022.12424849699	302.163253883616
4037.83567134269	302.199832128074
4053.54709418838	302.237226525422
4069.25851703407	302.27543707566
4084.96993987976	302.314463778789
4100.68136272545	302.354306634807
4116.39278557114	302.394965643716
4132.10420841683	302.436440805515
4147.81563126253	302.478732120188
4163.52705410822	302.521839581035
4179.23847695391	302.565761384981
4194.9498997996	302.609451027371
4210.66132264529	302.646369640627
4226.37274549098	302.683540443127
4242.08416833667	302.720994718075
4257.79559118237	302.758732606881
4273.50701402806	302.796754110419
4289.21843687375	302.835059228694
4304.92985971944	302.873647961706
4320.64128256513	302.912520309455
4336.35270541082	302.95167627194
4352.06412825651	302.991115849162
4367.7755511022	303.030839041121
4383.4869739479	303.070845847816
4399.19839679359	303.111136269249
4414.90981963928	303.151710305418
4430.62124248497	303.192567956324
4446.33266533066	303.233709221967
4462.04408817635	303.275134102346
4477.75551102204	303.316842597463
4493.46693386774	303.358834707316
4509.17835671343	303.401110431906
4524.88977955912	303.443669771233
4540.60120240481	303.486512725296
4556.3126252505	303.529639294096
4572.02404809619	303.573049477633
4587.73547094188	303.616743275907
4603.44689378758	303.660720688918
4619.15831663327	303.704981716665
4634.86973947896	303.749526359083
4650.58116232465	303.794354602847
4666.29258517034	303.839463884338
4682.00400801603	303.884385422258
4697.71543086172	303.959248226319
4713.42685370741	304.042708530215
4729.13827655311	304.128659731637
4744.8496993988	304.2171046121
4760.56112224449	304.308043186086
4776.27254509018	304.401475453664
4791.98396793587	304.497401414836
4807.69539078156	304.595821069601
4823.40681362725	304.696734417959
4839.11823647295	304.80014145991
4854.82965931864	304.906042195455
4870.54108216433	305.014436624592
4886.25250501002	305.125324747323
4901.96392785571	305.238706563647
4917.6753507014	305.354582073564
4933.38677354709	305.472951277075
4949.09819639279	305.593814174178
4964.80961923848	305.717170764875
4980.52104208417	305.843021049165
4996.23246492986	305.971365027048
5011.94388777555	306.102202698525
5027.65531062124	306.235534063594
5043.36673346693	306.371359122257
5059.07815631263	306.509677874513
5074.78957915832	306.650490320362
5090.50100200401	306.793796459804
5106.2124248497	306.939596292839
5121.92384769539	307.087889819458
5137.63527054108	307.23867703806
5153.34669338677	307.391957688467
5169.05811623247	307.547692367565
5184.76953907816	307.696427366168
5200.48096192385	307.836982432487
5216.19238476954	307.978813672762
5231.90380761523	308.121924899294
5247.61523046092	308.266316126346
5263.32665330661	308.41198735395
5279.0380761523	308.558938582106
5294.749498998	308.707169810814
5310.46092184369	308.856681040076
5326.17234468938	309.007472269889
5341.88376753507	309.159543500255
5357.59519038076	309.312894731174
5373.30661322645	309.467525962645
5389.01803607215	309.623437194668
5404.72945891784	309.780628427244
5420.44088176353	309.939099660373
5436.15230460922	310.098850894054
5451.86372745491	310.259882128287
5467.5751503006	310.422193363073
5483.28657314629	310.585784598411
5498.99799599198	310.750655834302
5514.70941883768	310.916807070745
5530.42084168337	311.084238307741
5546.13226452906	311.252949545291
5561.84368737475	311.422940783775
5577.55511022044	311.594212087379
5593.26653306613	311.766773699537
5608.97795591182	311.935434204422
5624.68937875752	312.081561881946
5640.40080160321	312.227143789956
5656.1122244489	312.371998702588
5671.82364729459	312.516125850233
5687.53507014028	312.659525230217
5703.24649298597	312.802196842535
5718.95791583166	312.944140687187
5734.66933867735	313.085356764174
5750.38076152305	313.225845073495
5766.09218436874	313.365605615151
5781.80360721443	313.504638389141
5797.51503006012	313.642943395466
5813.22645290581	313.780520634125
5828.9378757515	313.917370105118
5844.64929859719	314.053491808446
5860.36072144289	314.188885744109
5876.07214428858	314.323551912105
5891.78356713427	314.457490312437
5907.49498997996	314.590700945102
5923.20641282565	314.723183810102
5938.91783567134	314.854938907429
5954.62925851703	314.985966235515
5970.34068136273	315.116265489968
5986.05210420842	315.245780552785
6001.76352705411	315.368078766929
6017.4749498998	315.484847407969
6033.18637274549	315.600058659681
6048.89779559118	315.713697037282
6064.60921843687	315.825762459449
6080.32064128257	315.936254925779
6096.03206412826	316.04517443627
6111.74348697395	316.152520990922
6127.45490981964	316.258294589735
6143.16633266533	316.362495232709
6158.87775551102	316.465122919844
6174.58917835671	316.56617765114
6190.30060120241	316.665659426597
6206.0120240481	316.763568246215
6221.72344689379	316.859904109994
6237.43486973948	316.954667017934
6253.14629258517	317.047856970036
6268.85771543086	317.139473966298
6284.56913827655	317.229518006721
6300.28056112224	317.317989091305
6315.99198396794	317.404887220051
6331.70340681363	317.490212392961
6347.41482965932	317.573964611312
6363.12625250501	317.656144192515
6378.8376753507	317.736937734598
6394.54909819639	317.81866993132
6410.26052104208	317.899099380032
6425.97194388778	317.978170791736
6441.68336673347	318.055883865418
6457.39478957916	318.132238599262
6473.10621242485	318.207234993259
6488.81763527054	318.280873047407
6504.52905811623	318.353152761707
6520.24048096192	318.424074136159
6535.95190380762	318.493637170763
6551.66332665331	318.561841865519
6567.374749499	318.628688220428
6583.08617234469	318.694176235488
6598.79759519038	318.7583059107
6614.50901803607	318.821077246064
6630.22044088176	318.88249024158
6645.93186372746	318.942544897248
6661.64328657315	319.001241213068
6677.35470941884	319.05857918904
6693.06613226453	319.114558825164
6708.77755511022	319.169180121441
6724.48897795591	319.222443078052
6740.2004008016	319.274347707942
6755.9118236473	319.324892944967
6771.62324649299	319.376749115728
6787.33466933868	319.430475916531
6803.04609218437	319.483293826321
6818.75751503006	319.535198393048
6834.46893787575	319.586189573296
6850.18036072144	319.636267366732
6865.89178356713	319.685431773354
6881.60320641283	319.733682793162
6897.31462925852	319.781020426156
6913.02605210421	319.827444672335
6928.7374749499	319.872955531701
6944.44889779559	319.917553004252
6960.16032064128	319.96123708999
6975.87174348697	320.004007788913
6991.58316633267	320.045865101022
7007.29458917836	320.086809026316
7023.00601202405	320.126839564797
7038.71743486974	320.165956716464
7054.42885771543	320.204160481316
7070.14028056112	320.241450859355
7085.85170340681	320.277827850579
7101.5631262525	320.313291455
7117.2745490982	320.347841674441
7132.98597194389	320.381478778879
7148.69739478958	320.414241197706
7164.40881763527	320.450124529663
7180.12024048096	320.485900022533
7195.83166332665	320.521118871807
7211.54308617235	320.555780694629
7227.25450901804	320.589885490317
7242.96593186373	320.623433258876
7258.67735470942	320.656424000307
7274.38877755511	320.688857714609
7290.1002004008	320.720734401782
7305.81162324649	320.752054061827
7321.52304609218	320.782816694743
7337.23446893788	320.81302230053
7352.94589178357	320.842670879189
7368.65731462926	320.871762430719
7384.36873747495	320.90029695512
7400.08016032064	320.928274452393
7415.79158316633	320.955694922536
7431.50300601203	320.982558365552
7447.21442885772	321.008864781438
7462.92585170341	321.034614170196
7478.6372745491	321.059806531824
7494.34869739479	321.084441866217
7510.06012024048	321.108520153691
7525.77154308617	321.132037933981
7541.48296593186	321.155977009767
7557.19438877756	321.181400467683
7572.90581162325	321.206509281839
7588.61723446894	321.231291912945
7604.32865731463	321.255748303671
7620.04008016032	321.27987845375
7635.75150300601	321.303682363182
7651.4629258517	321.327160031968
7667.1743486974	321.350311460106
7682.88577154309	321.373136647598
7698.59719438878	321.395635594443
7714.30861723447	321.41780830064
7730.02004008016	321.439654766191
7745.73146292585	321.461174991095
7761.44288577154	321.482368975351
7777.15430861724	321.503236718961
7792.86573146293	321.523778221924
7808.57715430862	321.54399348424
7824.28857715431	321.563882505909
7840	321.583445286931


==> tiks/dyn-ecco/comp-b-2.tsv <==
0	213.405500000159
15.7114228456914	212.860879412174
31.4228456913828	212.895599901056
47.1342685370741	213.399031565352
62.8456913827655	214.277303851036
78.5571142284569	215.451440554774
94.2685370741483	216.855553953446
109.97995991984	218.4351273318
125.691382765531	220.145413451341
141.402805611222	221.94996962327
157.114228456914	223.819306063259
172.825651302605	225.726671399061
188.537074148297	227.641921378089
204.248496993988	229.541379632258
219.959919839679	231.416643578816
235.671342685371	233.275453889546
251.382765531062	235.137256698312
267.094188376754	237.025774899226
282.805611222445	238.960410662261
298.517034068136	240.947909833182
314.228456913828	242.977271379936
329.939879759519	245.029875153739
345.65130260521	247.089801986191
361.362725450902	249.144127549256
377.074148296593	251.182453041945
392.785571142285	253.196508896368
408.496993987976	255.179819971792
424.208416833667	257.12742261193
439.919839679359	259.035625389268
455.63126252505	260.901806596055
471.342685370741	262.724242600831
487.054108216433	264.501962102305
502.765531062124	266.234622098942
518.476953907816	267.922402063209
534.188376753507	269.565913385898
549.899799599198	271.166121646366
565.61122244489	272.724279680091
581.322645290581	274.241869765494
597.034068136273	275.720553546074
612.745490981964	277.162128549261
628.456913827655	278.568490366924
644.168336673347	279.941599730197
659.879759519038	281.283453848637
675.59118236473	282.596061495315
691.302605210421	283.881421409515
707.014028056112	285.141503660816
722.725450901804	286.378233675284
738.436873747495	287.59347866928
754.148296593186	288.789036271281
769.859719438878	289.966625138857
785.571142284569	291.127877398397
801.282565130261	292.27433275065
816.993987975952	293.40743409685
832.705410821643	294.528524549072
848.416833667335	295.638845695459
864.128256513026	296.739536996476
879.839679358718	297.831636193218
895.551102204409	298.916080613049
911.2625250501	299.993709262415
926.973947895792	301.065265600811
942.685370741483	302.131400894471
958.396793587174	303.192678053511
974.108216432866	304.249575861503
989.819639278557	305.302493512191
1005.53106212425	306.351755374079
1021.24248496994	307.397615916567
1036.95390781563	308.440265704677
1052.66533066132	309.474804278516
1068.37675350701	310.456786052089
1084.08817635271	311.391449032448
1099.7995991984	312.378381438981
1115.51102204409	313.45902302472
1131.22244488978	314.6272734083
1146.93386773547	315.893604561085
1162.64529058116	317.270677291303
1178.35671342685	318.744603629584
1194.06813627255	320.266512986957
1209.77955911824	321.760546198071
1225.49098196393	323.14219732699
1241.20240480962	324.3412954945
1256.91382765531	325.324389046539
1272.625250501	326.10168461798
1288.33667334669	326.696679865351
1304.04809619238	327.131196071544
1319.75951903808	327.425016580404
1335.47094188377	327.595966547777
1351.18236472946	327.660024755505
1366.89378757515	327.631453715798
1382.60521042084	327.522938162993
1398.31663326653	327.345725004182
1414.02805611222	327.109760023101
1429.73947895792	326.823818276212
1445.45090180361	326.495626321104
1461.1623246493	326.131975281591
1476.87374749499	325.738824364344
1492.58517034068	325.321394862643
1508.29659318637	324.884254963224
1524.00801603206	324.431395849736
1539.71943887776	323.966299699477
1555.43086172345	323.492000220419
1571.14228456914	323.011136389799
1586.85370741483	322.526000042062
1602.56513026052	322.038577927316
1618.27655310621	321.550588823382
1633.9879759519	321.063516240983
1649.6993987976	320.578637215938
1665.41082164329	320.097047636464
1681.12224448898	319.619684509361
1696.83366733467	319.147345526773
1712.54509018036	318.680706256078
1728.25651302605	318.22033523941
1743.96793587174	317.766707256498
1759.67935871744	317.320214974824
1775.39078156313	316.881179184545
1791.10220440882	316.449857791926
1806.81362725451	316.026453723645
1822.5250501002	315.611121875851
1838.23647294589	315.203975225285
1853.94789579158	314.805090205218
1869.65931863727	314.414511436153
1885.37074148297	314.032255890045
1901.08216432866	313.658316556916
1916.79358717435	313.292665674204
1932.50501002004	312.935257571584
1948.21643286573	312.586031177495
1963.92785571142	312.244912227825
1979.63927855711	311.911815212203
1995.35070140281	311.586645088995
2011.0621242485	311.269298796262
2026.77354709419	310.959666582595
2042.48496993988	310.657633178864
2058.19639278557	310.363078829342
2073.90781563126	310.075880198497
2089.61923847695	309.795911167731
2105.33066132265	309.523043534719
2121.04208416834	309.257147626463
2136.75350701403	308.998092835895
2152.46492985972	308.745748090723
2168.17635270541	308.499982262199
2183.8877755511	308.260664520608
2199.59919839679	308.027664643529
2215.31062124249	307.80085328219
2231.02204408818	307.580102190672
2246.73346693387	307.365284422182
2262.44488977956	307.156274496139
2278.15631262525	306.952948539394
2293.86773547094	306.755184404565
2309.57915831663	306.562861768117
2325.29058116232	306.37586221054
2341.00200400802	306.194069280717
2356.71342685371	306.017368546348
2372.4248496994	305.845647632105
2388.13627254509	305.678796246984
2403.84769539078	305.516706202189
2419.55911823647	305.359271420723
2435.27054108216	305.206387939734
2450.98196392786	305.057953906556
2466.69338677355	304.913869569273
2482.40480961924	304.774037262558
2498.11623246493	304.638361389442
2513.82765531062	304.506748399597
2529.53907815631	304.379106764663
2545.250501002	304.255346951072
2560.9619238477	304.135381390794
2576.67334669339	304.019124450353
2592.38476953908	303.906492398448
2608.09619238477	303.797403372455
2623.80761523046	303.691777344058
2639.51903807615	303.58953608425
2655.23046092184	303.490603127863
2670.94188376754	303.394903737826
2686.65330661323	303.302364869285
2702.36472945892	303.21291513372
2718.07615230461	303.126484763163
2733.7875751503	303.043005574621
2749.49899799599	302.962410934786
2765.21042084168	302.884635725095
2780.92184368737	302.809616307213
2796.63326653307	302.737290488978
2812.34468937876	302.667597490854
2828.05611222445	302.600477912932
2843.76753507014	302.535873702501
2859.47895791583	302.473728122211
2875.19038076152	302.413985718854
2890.90180360721	302.356592292759
2906.61322645291	302.301494867832
2922.3246492986	302.248641662226
2938.03607214429	302.197982059663
2953.74749498998	302.149466581389
2969.45891783567	302.103046858776
2985.17034068136	302.058675606553
3000.88176352705	302.016306596679
3016.59318637275	301.975894632825
3032.30460921844	301.937395525486
3048.01603206413	301.900766067689
3063.72745490982	301.865964011304
3079.43887775551	301.832948043942
3095.1503006012	301.80167776642
3110.86172344689	301.772113670799
3126.57314629259	301.744217118972
3142.28456913828	301.717950321788
3157.99599198397	301.693276318712
3173.70741482966	301.670158957996
3189.41883767535	301.648562877357
3205.13026052104	301.628453485146
3220.84168336673	301.609796941998
3236.55310621243	301.592560142949
3252.26452905812	301.576710700017
3267.97595190381	301.562216925217
3283.6873747495	301.549047814019
3299.39879759519	301.537173029225
3315.11022044088	301.52656288526
3330.82164328657	301.517188332861
3346.53306613226	301.509020944161
3362.24448897796	301.502032898147
3377.95591182365	301.496196966498
3393.66733466934	301.491486499776
3409.37875751503	301.487875413969
3425.09018036072	301.485338177381
3440.80160320641	301.483849797847
3456.5130260521	301.483385810281
3472.2244488978	301.483922264532
3487.93587174349	301.48543571355
3503.64729458918	301.487903201854
3519.35871743487	301.491302254281
3535.07014028056	301.495610865032
3550.78156312625	301.500807486984
3566.49298597194	301.506871021272
3582.20440881764	301.513780807136
3597.91583166333	301.521516612019
3613.62725450902	301.530058621914
3629.33867735471	301.539387431955
3645.0501002004	301.549484037235
3660.76152304609	301.560329823863
3676.47294589178	301.571906560238
3692.18436873747	301.584196388537
3707.89579158317	301.597181816422
3723.60721442886	301.610845708949
3739.31863727455	301.625171280672
3755.03006012024	301.64014208795
3770.74148296593	301.655742021444
3786.45290581162	301.671955298787
3802.16432865731	301.688766457452
3817.87575150301	301.70616034778
3833.5871743487	301.724122126189
3849.29859719439	301.742637248542
3865.01002004008	301.761691463685
3880.72144288577	301.781270807134
3896.43286573146	301.801361594923
3912.14428857715	301.821950417596
3927.85571142285	301.843024134353
3943.56713426854	301.864569867326
3959.27855711423	301.886574996005
3974.98997995992	301.909027151791
3990.70140280561	301.931914212683
4006.4128256513	301.955224298094
4022.12424849699	301.978945763789
4037.83567134269	302.003067196943
4053.54709418838	302.027577411326
4069.25851703407	302.052465442587
4084.96993987976	302.077720543666
4100.68136272545	302.103332180309
4116.39278557114	302.12929002668
4132.10420841683	302.155583961097
4147.81563126253	302.182204061847
4163.52705410822	302.209140603114
4179.23847695391	302.236384050994
4194.9498997996	302.263925059612
4210.66132264529	302.291754467318
4226.37274549098	302.319863292981
4242.08416833667	302.348242732368
4257.79559118237	302.376884154597
4273.50701402806	302.405779098688
4289.21843687375	302.434919270177
4304.92985971944	302.464296537819
4320.64128256513	302.493902930365
4336.35270541082	302.523730633402
4352.06412825651	302.553771986281
4367.7755511022	302.584019479101
4383.4869739479	302.614465749768
4399.19839679359	302.64510358112
4414.90981963928	302.675925898111
4430.62124248497	302.706925765067
4446.33266533066	302.73809638299
4462.04408817635	302.769431086941
4477.75551102204	302.800923343458
4493.46693386774	302.83256674805
4509.17835671343	302.864355022736
4524.88977955912	302.896282013638
4540.60120240481	302.928341688635
4556.3126252505	302.960528135054
4572.02404809619	302.992835557424
4587.73547094188	303.02525827527
4603.44689378758	303.05779072096
4619.15831663327	303.090427437592
4634.86973947896	303.123163076936
4650.58116232465	303.155992398259
4666.29258517034	303.188910429108
4682.00400801603	303.221935691692
4697.71543086172	303.231732936558
4713.42685370741	303.224730447093
4729.13827655311	303.250370797913
4744.8496993988	303.304763615897
4760.56112224449	303.383998935764
4776.27254509018	303.484638479462
4791.98396793587	303.603658963305
4807.69539078156	303.738402267479
4823.40681362725	303.886531957752
4839.11823647295	304.045995240914
4854.82965931864	304.214989590869
4870.54108216433	304.391933407686
4886.25250501002	304.575440174189
4901.96392785571	304.764295657752
4917.6753507014	304.957437772823
4933.38677354709	305.153938775489
4949.09819639279	305.352989507579
4964.80961923848	305.553885446275
4980.52104208417	305.756014347432
4996.23246492986	305.958845298059
5011.94388777555	306.161919016472
5027.65531062124	306.364839258437
5043.36673346693	306.567265204509
5059.07815631263	306.768904718401
5074.78957915832	306.969508379145
5090.50100200401	307.168864200689
5106.2124248497	307.366792962375
5121.92384769539	307.56314408226
5137.63527054108	307.757791972783
5153.34669338677	307.950632824939
5169.05811623247	308.141581773008
5184.76953907816	308.330570397129
5200.48096192385	308.517544525657
5216.19238476954	308.702462303395
5231.90380761523	308.885292495478
5247.61523046092	309.06601299999
5263.32665330661	309.244609545321
5279.0380761523	309.421074550914
5294.749498998	309.595406132399
5310.46092184369	309.767607234196
5326.17234468938	309.937684874555
5341.88376753507	310.105649489647
5357.59519038076	310.271514364858
5373.30661322645	310.435295142726
5389.01803607215	310.59700939819
5404.72945891784	310.756676272856
5420.44088176353	310.914316160955
5436.15230460922	311.06995044049
5451.86372745491	311.223601243847
5467.5751503006	311.375291262797
5483.28657314629	311.525043583416
5498.99799599198	311.67288154699
5514.70941883768	311.818828633439
5530.42084168337	311.962908364206
5546.13226452906	312.105144221937
5561.84368737475	312.245559584608
5577.55511022044	312.384177672038
5593.26653306613	312.521021503004
5608.97795591182	312.656113861369
5624.68937875752	312.789477269887
5640.40080160321	312.921133970463
5656.1122244489	313.051105909869
5671.82364729459	313.179414730004
5687.53507014028	313.306081761928
5703.24649298597	313.431128023017
5718.95791583166	313.554574216657
5734.66933867735	313.676440733995
5750.38076152305	313.796747657319
5766.09218436874	313.915514764731
5781.80360721443	314.03276153579
5797.51503006012	314.148507157888
5813.22645290581	314.262770533142
5828.9378757515	314.375570285621
5844.64929859719	314.486924768763
5860.36072144289	314.596852072873
5876.07214428858	314.705370032589
5891.78356713427	314.812496234244
5907.49498997996	314.918248023068
5923.20641282565	315.022642510174
5938.91783567134	315.125696579307
5954.62925851703	315.227426893303
5970.34068136273	315.327849900277
5986.05210420842	315.426981839499
6001.76352705411	315.524838746965
6017.4749498998	315.621436460674
6033.18637274549	315.716790625594
6048.89779559118	315.810916698337
6064.60921843687	315.90382995155
6080.32064128257	315.995545478036
6096.03206412826	316.0860781946
6111.74348697395	316.175442845664
6127.45490981964	316.263654006633
6143.16633266533	316.350726087046
6158.87775551102	316.436673333518
6174.58917835671	316.521509832489
6190.30060120241	316.605249512796
6206.0120240481	316.687906148068
6221.72344689379	316.769493358986
6237.43486973948	316.850024615382
6253.14629258517	316.929513238219
6268.85771543086	317.007972401456
6284.56913827655	317.085415133792
6300.28056112224	317.161854320323
6315.99198396794	317.237302704109
6331.70340681363	317.311772887654
6347.41482965932	317.385277334324
6363.12625250501	317.457828369689
6378.8376753507	317.529438182817
6394.54909819639	317.600118827514
6410.26052104208	317.669882223511
6425.97194388778	317.738740157625
6441.68336673347	317.80670428487
6457.39478957916	317.873786129548
6473.10621242485	317.939997086307
6488.81763527054	318.005348421176
6504.52905811623	318.069851272586
6520.24048096192	318.133516652365
6535.95190380762	318.196355446727
6551.66332665331	318.258378417241
6567.374749499	318.319596201798
6583.08617234469	318.380019315567
6598.79759519038	318.439658151938
6614.50901803607	318.498522983474
6630.22044088176	318.556623962844
6645.93186372746	318.613971123766
6661.64328657315	318.670574381941
6677.35470941884	318.726443535984
6693.06613226453	318.781588268365
6708.77755511022	318.83601814634
6724.48897795591	318.889742622888
6740.2004008016	318.942771037646
6755.9118236473	318.995112617848
6771.62324649299	319.046776479264
6787.33466933868	319.097771627143
6803.04609218437	319.148106957152
6818.75751503006	319.197791256322
6834.46893787575	319.246833203996
6850.18036072144	319.295241372776
6865.89178356713	319.343024229469
6881.60320641283	319.390190136043
6897.31462925852	319.436747350574
6913.02605210421	319.482704028205
6928.7374749499	319.528068222091
6944.44889779559	319.572847884364
6960.16032064128	319.617050867078
6975.87174348697	319.660684923175
6991.58316633267	319.703757707428
7007.29458917836	319.746276777406
7023.00601202405	319.788249594424
7038.71743486974	319.829683524497
7054.42885771543	319.870585839293
7070.14028056112	319.910963717085
7085.85170340681	319.9508242437
7101.5631262525	319.990174413466
7117.2745490982	320.029021130162
7132.98597194389	320.067371207959
7148.69739478958	320.10523137236
7164.40881763527	320.142608261142
7180.12024048096	320.17950842529
7195.83166332665	320.21593832993
7211.54308617235	320.251904355257
7227.25450901804	320.287412797462
7242.96593186373	320.322469869654
7258.67735470942	320.357081702778
7274.38877755511	320.391254346526
7290.1002004008	320.42499377025
7305.81162324649	320.458305863865
7321.52304609218	320.491196438749
7337.23446893788	320.523671228641
7352.94589178357	320.555735890526
7368.65731462926	320.587396005525
7384.36873747495	320.618657079775
7400.08016032064	320.649524545297
7415.79158316633	320.680003760875
7431.50300601203	320.710100012911
7447.21442885772	320.739818516285
7462.92585170341	320.769164415209
7478.6372745491	320.798142784069
7494.34869739479	320.826758628267
7510.06012024048	320.855016885054
7525.77154308617	320.882922424354
7541.48296593186	320.91048004959
7557.19438877756	320.937694498495
7572.90581162325	320.964570443919
7588.61723446894	320.991112494633
7604.32865731463	321.017325196122
7620.04008016032	321.043213031371
7635.75150300601	321.068780421652
7651.4629258517	321.094031727292
7667.1743486974	321.118971248445
7682.88577154309	321.143603225849
7698.59719438878	321.167931841586
7714.30861723447	321.191961219822
7730.02004008016	321.215695427552
7745.73146292585	321.239138475331
7761.44288577154	321.262294318001
7777.15430861724	321.285166855409
7792.86573146293	321.30775993312
7808.57715430862	321.330077343124
7824.28857715431	321.35212282453
7840	321.373900064262


==> tiks/dyn-ecco/comp-b-3.tsv <==
0	331.100000000002
4	331.100000000002
8	331.100000000002
12	331.100000000002
16	331.100000000002
20	331.100000000002
24	331.100000000002
28	331.100000000002
32	331.100000000002
36	331.100000000002
40	331.100000000002
44	331.100000000002
48	331.100000000002
52	331.100000000002
56	331.100000000002
60	331.100000000002
64	331.100000000002
68	331.100000000002
72	331.100000000002
76	331.100000000002
80	331.100000000002
84	331.100000000002
88	331.100000000002
92	331.100000000002
96	331.100000000002
100	331.100000000002
104	331.100000000002
108	331.100000000002
112	331.100000000002
116	331.100000000002
120	331.100000000002
124	331.100000000002
128	331.100000000002
132	331.100000000002
136	331.100000000002
140	331.100000000002
144	331.100000000002
148	331.100000000002
152	331.100233195993
156	331.125255737733
160	331.239545962468
164	331.50092357046
168	331.955740854629
172	332.639599413492
176	333.578066864141
180	334.78739355518
184	336.275229279711
188	338.041339988269
192	340.078324501804
196	342.372331224625
200	344.903774857361
204	347.648053109932
208	350.576263414492
212	353.655919638402
216	356.851668797181
220	360.126007767473
224	363.440000000002
228	366.753992232532
232	370.028331202824
236	373.224080361601
240	376.303736585511
244	379.23194689007
248	381.976225142639
252	384.507668775379
256	386.801675498199
260	388.838660011734
264	390.604770720292
268	392.092606444822
272	393.301933135862
276	394.240400586508
280	394.924259145371
284	395.379076429542
288	395.640454037534
292	395.754744262269
296	395.779766804009
300	395.780000000001
304	395.780000000001
308	395.780000000001
312	395.780000000001
316	395.780000000001
320	395.780000000001
324	395.780000000001
328	395.780000000001
332	395.780000000001
336	395.780000000001
340	395.780000000001
344	395.780000000001
348	395.780000000001
352	395.780000000001
356	395.780000000001
360	395.780000000001
364	395.780000000001
368	395.780000000001
372	395.780000000001
376	395.780000000001
380	395.780000000001
384	395.780000000001
388	395.780000000001
392	395.780000000001
396	395.780000000001
400	395.780000000001
404	395.780000000001
408	395.780000000001
412	395.780000000001
416	395.780000000001
420	395.780000000001
424	395.780000000001
428	395.780000000001
432	395.780000000001
436	395.780000000001
440	395.780000000001
444	395.780000000001
448	395.780000000001
452	395.780000000001
456	395.780000000001
460	395.780000000001
464	395.780000000001
468	395.780000000001
472	395.780000000001
476	395.780000000001
480	395.780000000001
484	395.780000000001
488	395.780000000001
492	395.780000000001
496	395.780000000001
500	395.780000000001
504	395.780000000001
508	395.780000000001
512	395.780000000001
516	395.780000000001
520	395.780000000001
524	395.780000000001
528	395.780000000001
532	395.780000000001
536	395.780000000001
540	395.780000000001
544	395.780000000001
548	395.780000000001
552	395.780000000001
556	395.780000000001
560	395.780000000001
564	395.780000000001
568	395.780000000001
572	395.780000000001
576	395.780000000001
580	395.780000000001
584	395.780000000001
588	395.780000000001
592	395.780000000001
596	395.780000000001
600	395.780000000001
604	395.780000000001
608	395.780000000001
612	395.780000000001
616	395.780000000001
620	395.780000000001
624	395.780000000001
628	395.780000000001
632	395.780000000001
636	395.780000000001
640	395.780000000001
644	395.780000000001
648	395.780000000001
652	395.780000000001
656	395.780000000001
660	395.780000000001
664	395.780000000001
668	395.780000000001
672	395.780000000001
676	395.780000000001
680	395.780000000001
684	395.780000000001
688	395.780000000001
692	395.780000000001
696	395.780000000001
700	395.780000000001
704	395.780000000001
708	395.780000000001
712	395.780000000001
716	395.780000000001
720	395.780000000001
724	395.780000000001
728	395.780000000001
732	395.780000000001
736	395.780000000001
740	395.780000000001
744	395.780000000001
748	395.780000000001
752	395.780000000001
756	395.780000000001
760	395.780000000001
764	395.780000000001
768	395.780000000001
772	395.780000000001
776	395.780000000001
780	395.780000000001
784	395.780000000001
788	395.780000000001
792	395.780000000001
796	395.780000000001
800	395.780000000001
804	395.780000000001
808	395.780000000001
812	395.780000000001
816	395.780000000001
820	395.780000000001
824	395.780000000001
828	395.780000000001
832	395.780000000001
836	395.780000000001
840	395.780000000001
844	395.780000000001
848	395.780000000001
852	395.780000000001
856	395.780000000001
860	395.780000000001
864	395.780000000001
868	395.780000000001
872	395.780000000001
876	395.780000000001
880	395.780000000001
884	395.780000000001
888	395.780000000001
892	395.780000000001
896	395.780000000001
900	395.780000000001
904	395.780000000001
908	395.780000000001
912	395.780000000001
916	395.780000000001
920	395.780000000001
924	395.780000000001
928	395.780000000001
932	395.780000000001
936	395.780000000001
940	395.780000000001
944	395.780000000001
948	395.780000000001
952	395.780000000001
956	395.780000000001
960	395.780000000001
964	395.780000000001
968	395.780000000001
972	395.780000000001
976	395.780000000001
980	395.780000000001
984	395.780000000001
988	395.780000000001
992	395.780000000001
996	395.780000000001
1000	395.780000000001
1004	395.780000000001
1008	395.780000000001
1012	395.780000000001
1016	395.780000000001
1020	395.780000000001
1024	395.780000000001
1028	395.780000000001
1032	395.780000000001
1036	395.780000000001
1040	395.780590537037
1044	395.991536031651
1048	396.994383317741
1052	399.128736314605
1056	402.451248968895
1060	406.797136118246
1064	411.841684354885
1068	417.161762889248
1072	422.297334413615
1076	426.812965965697
1080	430.359339792275
1084	432.734764212816
1088	433.946684483079
1092	434.273193658742
1096	434.280000000002
1100	434.280000000002
1104	434.280000000002
1108	434.280000000002
1112	434.280000000002
1116	434.277596138953
1120	434.196678574108
1124	433.890466376922
1128	433.235756029111
1132	432.136690796884
1136	430.522887663496
1140	428.347564261826
1144	425.585665806934
1148	422.231992028649
1152	418.299324104135
1156	413.816551590441
1160	408.826799357097
1164	403.385554518672
1168	397.558793367332
1172	391.421108305439
1176	385.053834778094
1180	378.543178205719
1184	371.978340916619
1188	365.449649079568
1192	359.04667963636
1196	352.856387234386
1200	346.961231159211
1204	341.43730226713
1208	336.352449917747
1212	331.764408906549
1216	327.718926397466
1220	324.247888855435
1224	321.367448978996
1228	319.076152632832
1232	317.353065780354
1236	316.155901416277
1240	315.419146499172
1244	315.052188884046
1248	314.937444254918
1252	314.93
1256	314.93
1260	314.93
1264	314.93
1268	314.93
1272	314.93
1276	314.93
1280	314.93
1284	314.93
1288	314.93
1292	314.93
1296	314.93
1300	314.93
1304	314.93
1308	314.93
1312	314.93
1316	314.93
1320	314.93
1324	314.93
1328	314.93
1332	314.93
1336	314.93
1340	314.93
1344	314.93
1348	314.93
1352	314.93
1356	314.93
1360	314.93
1364	314.93
1368	314.93
1372	314.93
1376	314.93
1380	314.93
1384	314.93
1388	314.93
1392	314.93
1396	314.93
1400	314.93
1404	314.93
1408	314.93
1412	314.93
1416	314.93
1420	314.93
1424	314.93
1428	314.93
1432	314.93
1436	314.93
1440	314.93
1444	314.93
1448	314.93
1452	314.93
1456	314.93
1460	314.93
1464	314.93
1468	314.93
1472	314.93
1476	314.93
1480	314.93
1484	314.93
1488	314.93
1492	314.93
1496	314.93
1500	314.93
1504	314.93
1508	314.93
1512	314.93
1516	314.93
1520	314.93
1524	314.93
1528	314.93
1532	314.93
1536	314.93
1540	314.93
1544	314.93
1548	314.93
1552	314.93
1556	314.93
1560	314.93
1564	314.93
1568	314.93
1572	314.93
1576	314.93
1580	314.93
1584	314.93
1588	314.93
1592	314.93
1596	314.93
1600	314.93
1604	314.93
1608	314.93
1612	314.93
1616	314.93
1620	314.93
1624	314.93
1628	314.93
1632	314.93
1636	314.93
1640	314.93
1644	314.93
1648	314.93
1652	314.93
1656	314.93
1660	314.93
1664	314.93
1668	314.93
1672	314.93
1676	314.93
1680	314.93
1684	314.93
1688	314.93
1692	314.93
1696	314.93
1700	314.93
1704	314.93
1708	314.93
1712	314.93
1716	314.93
1720	314.93
1724	314.93
1728	314.93
1732	314.93
1736	314.93
1740	314.93
1744	314.93
1748	314.93
1752	314.93
1756	314.93
1760	314.93
1764	314.93
1768	314.93
1772	314.93
1776	314.93
1780	314.93
1784	314.93
1788	314.93
1792	314.93
1796	314.93
1800	314.93
1804	314.93
1808	314.93
1812	314.93
1816	314.93
1820	314.93
1824	314.93
1828	314.93
1832	314.93
1836	314.93
1840	314.93
1844	314.93
1848	314.93
1852	314.93
1856	314.93
1860	314.93
1864	314.93
1868	314.93
1872	314.93
1876	314.93
1880	314.93
1884	314.93
1888	314.93
1892	314.93
1896	314.93
1900	314.93
1904	314.93
1908	314.93
1912	314.93
1916	314.93
1920	314.93
1924	314.93
1928	314.93
1932	314.93
1936	314.93
1940	314.93
1944	314.93
1948	314.93
1952	314.93
1956	314.93
1960	314.93
1964	314.93
1968	314.93
1972	314.93
1976	314.93
1980	314.93
1984	314.93
1988	314.93
1992	314.93
1996	314.93
2000	314.93
2004	314.93
2008	314.93
2012	314.93
2016	314.93
2020	314.93
2024	314.93
2028	314.93
2032	314.93
2036	314.93
2040	314.93
2044	314.93
2048	314.93
2052	314.93
2056	314.93
2060	314.93
2064	314.93
2068	314.93
2072	314.93
2076	314.93
2080	314.93
2084	314.93
2088	314.93
2092	314.93
2096	314.93
2100	314.93
2104	314.93
2108	314.93
2112	314.93
2116	314.93
2120	314.93
2124	314.93
2128	314.93
2132	314.93
2136	314.93
2140	314.93
2144	314.93
2148	314.93
2152	314.93
2156	314.93
2160	314.93
2164	314.93
2168	314.93
2172	314.93
2176	314.93
2180	314.93
2184	314.93
2188	314.93
2192	314.93
2196	314.93
2200	314.93
2204	314.93
2208	314.93
2212	314.93
2216	314.93
2220	314.93
2224	314.93
2228	314.93
2232	314.93
2236	314.93
2240	314.93
2244	314.93
2248	314.93
2252	314.93
2256	314.93
2260	314.93
2264	314.93
2268	314.93
2272	314.93
2276	314.93
2280	314.93
2284	314.93
2288	314.93
2292	314.93
2296	314.93
2300	314.93
2304	314.93
2308	314.93
2312	314.93
2316	314.93
2320	314.93
2324	314.93
2328	314.93
2332	314.93
2336	314.93
2340	314.93
2344	314.93
2348	314.93
2352	314.93
2356	314.93
2360	314.93
2364	314.93
2368	314.93
2372	314.93
2376	314.93
2380	314.93
2384	314.93
2388	314.93
2392	314.93
2396	314.93
2400	314.93
2404	314.93
2408	314.93
2412	314.93
2416	314.93
2420	314.93
2424	314.93
2428	314.93
2432	314.93
2436	314.93
2440	314.93
2444	314.93
2448	314.93
2452	314.93
2456	314.93
2460	314.93
2464	314.93
2468	314.93
2472	314.93
2476	314.93
2480	314.93
2484	314.93
2488	314.93
2492	314.93
2496	314.93
2500	314.93
2504	314.93
2508	314.93
2512	314.93
2516	314.93
2520	314.93
2524	314.93
2528	314.93
2532	314.93
2536	314.93
2540	314.93
2544	314.93
2548	314.93
2552	314.93
2556	314.93
2560	314.93
2564	314.93
2568	314.93
2572	314.93
2576	314.93
2580	314.93
2584	314.93
2588	314.93
2592	314.93
2596	314.93
2600	314.93
2604	314.93
2608	314.93
2612	314.93
2616	314.93
2620	314.93
2624	314.93
2628	314.93
2632	314.93
2636	314.93
2640	314.93
2644	314.93
2648	314.93
2652	314.93
2656	314.93
2660	314.93
2664	314.93
2668	314.93
2672	314.93
2676	314.93
2680	314.93
2684	314.93
2688	314.93
2692	314.93
2696	314.93
2700	314.93
2704	314.93
2708	314.93
2712	314.93
2716	314.93
2720	314.93
2724	314.93
2728	314.93
2732	314.93
2736	314.93
2740	314.93
2744	314.93
2748	314.93
2752	314.93
2756	314.93
2760	314.93
2764	314.93
2768	314.93
2772	314.93
2776	314.93
2780	314.93
2784	314.93
2788	314.93
2792	314.93
2796	314.93
2800	314.93
2804	314.93
2808	314.93
2812	314.93
2816	314.93
2820	314.93
2824	314.93
2828	314.93
2832	314.93
2836	314.93
2840	314.93
2844	314.93
2848	314.93
2852	314.93
2856	314.93
2860	314.93
2864	314.93
2868	314.93
2872	314.93
2876	314.93
2880	314.93
2884	314.93
2888	314.93
2892	314.93
2896	314.93
2900	314.93
2904	314.93
2908	314.93
2912	314.93
2916	314.93
2920	314.93
2924	314.93
2928	314.93
2932	314.93
2936	314.93
2940	314.93
2944	314.93
2948	314.93
2952	314.93
2956	314.93
2960	314.93
2964	314.93
2968	314.93
2972	314.93
2976	314.93
2980	314.93
2984	314.93
2988	314.93
2992	314.93
2996	314.93
3000	314.93
3004	314.93
3008	314.93
3012	314.93
3016	314.93
3020	314.93
3024	314.93
3028	314.93
3032	314.93
3036	314.93
3040	314.93
3044	314.93
3048	314.93
3052	314.93
3056	314.93
3060	314.93
3064	314.93
3068	314.93
3072	314.93
3076	314.93
3080	314.93
3084	314.93
3088	314.93
3092	314.93
3096	314.93
3100	314.93
3104	314.93
3108	314.93
3112	314.93
3116	314.93
3120	314.93
3124	314.93
3128	314.93
3132	314.93
3136	314.93
3140	314.93
3144	314.93
3148	314.93
3152	314.93
3156	314.93
3160	314.93
3164	314.93
3168	314.93
3172	314.93
3176	314.93
3180	314.93
3184	314.93
3188	314.93
3192	314.93
3196	314.93
3200	314.93
3204	314.93
3208	314.93
3212	314.93
3216	314.93
3220	314.93
3224	314.93
3228	314.93
3232	314.93
3236	314.93
3240	314.93
3244	314.93
3248	314.93
3252	314.93
3256	314.93
3260	314.93
3264	314.93
3268	314.93
3272	314.93
3276	314.93
3280	314.93
3284	314.93
3288	314.93
3292	314.93
3296	314.93
3300	314.93
3304	314.93
3308	314.93
3312	314.93
3316	314.93
3320	314.93
3324	314.93
3328	314.93
3332	314.93
3336	314.93
3340	314.93
3344	314.93
3348	314.93
3352	314.93
3356	314.93
3360	314.93
3364	314.93
3368	314.93
3372	314.93
3376	314.93
3380	314.93
3384	314.93
3388	314.93
3392	314.93
3396	314.93
3400	314.93
3404	314.93
3408	314.93
3412	314.93
3416	314.93
3420	314.93
3424	314.93
3428	314.93
3432	314.93
3436	314.93
3440	314.93
3444	314.93
3448	314.93
3452	314.93
3456	314.93
3460	314.93
3464	314.93
3468	314.93
3472	314.93
3476	314.93
3480	314.93
3484	314.93
3488	314.93
3492	314.93
3496	314.93
3500	314.93
3504	314.93
3508	314.93
3512	314.93
3516	314.93
3520	314.93
3524	314.93
3528	314.93
3532	314.93
3536	314.93
3540	314.93
3544	314.93
3548	314.93
3552	314.93
3556	314.93
3560	314.93
3564	314.93
3568	314.93
3572	314.93
3576	314.93
3580	314.93
3584	314.93
3588	314.93
3592	314.93
3596	314.93
3600	314.93
3604	314.93
3608	314.93
3612	314.93
3616	314.93
3620	314.93
3624	314.93
3628	314.93
3632	314.93
3636	314.93
3640	314.93
3644	314.93
3648	314.93
3652	314.93
3656	314.93
3660	314.93
3664	314.93
3668	314.93
3672	314.93
3676	314.93
3680	314.93
3684	314.93
3688	314.93
3692	314.93
3696	314.93
3700	314.93
3704	314.93
3708	314.93
3712	314.93
3716	314.93
3720	314.93
3724	314.93
3728	314.93
3732	314.93
3736	314.93
3740	314.93
3744	314.93
3748	314.93
3752	314.93
3756	314.93
3760	314.93
3764	314.93
3768	314.93
3772	314.93
3776	314.93
3780	314.93
3784	314.93
3788	314.93
3792	314.93
3796	314.93
3800	314.93
3804	314.93
3808	314.93
3812	314.93
3816	314.93
3820	314.93
3824	314.93
3828	314.93
3832	314.93
3836	314.93
3840	314.93
3844	314.93
3848	314.93
3852	314.93
3856	314.93
3860	314.93
3864	314.93
3868	314.93
3872	314.93
3876	314.93
3880	314.93
3884	314.93
3888	314.93
3892	314.93
3896	314.93
3900	314.93
3904	314.93
3908	314.93
3912	314.93
3916	314.93
3920	314.93
3924	314.93
3928	314.93
3932	314.93
3936	314.93
3940	314.93
3944	314.93
3948	314.93
3952	314.93
3956	314.93
3960	314.93
3964	314.93
3968	314.93
3972	314.93
3976	314.93
3980	314.93
3984	314.93
3988	314.93
3992	314.93
3996	314.93
4000	314.93
4004	314.93
4008	314.93
4012	314.93
4016	314.93
4020	314.93
4024	314.93
4028	314.93
4032	314.93
4036	314.93
4040	314.93
4044	314.93
4048	314.93
4052	314.93
4056	314.93
4060	314.93
4064	314.93
4068	314.93
4072	314.93
4076	314.93
4080	314.93
4084	314.93
4088	314.93
4092	314.93
4096	314.93
4100	314.93
4104	314.93
4108	314.93
4112	314.93
4116	314.93
4120	314.93
4124	314.93
4128	314.93
4132	314.93
4136	314.93
4140	314.93
4144	314.93
4148	314.93
4152	314.93
4156	314.93
4160	314.93
4164	314.93
4168	314.93
4172	314.93
4176	314.93
4180	314.93
4184	314.93
4188	314.93
4192	314.93
4196	314.93
4200	314.93
4204	314.93
4208	314.93
4212	314.93
4216	314.93
4220	314.93
4224	314.93
4228	314.93
4232	314.93
4236	314.93
4240	314.93
4244	314.93
4248	314.93
4252	314.93
4256	314.93
4260	314.93
4264	314.93
4268	314.93
4272	314.93
4276	314.93
4280	314.93
4284	314.93
4288	314.93
4292	314.93
4296	314.93
4300	314.93
4304	314.93
4308	314.93
4312	314.93
4316	314.93
4320	314.93
4324	314.93
4328	314.93
4332	314.93
4336	314.93
4340	314.93
4344	314.93
4348	314.93
4352	314.93
4356	314.93
4360	314.93
4364	314.93
4368	314.93
4372	314.93
4376	314.93
4380	314.93
4384	314.93
4388	314.93
4392	314.93
4396	314.93
4400	314.93
4404	314.93
4408	314.93
4412	314.93
4416	314.93
4420	314.93
4424	314.93
4428	314.93
4432	314.93
4436	314.93
4440	314.93
4444	314.93
4448	314.93
4452	314.93
4456	314.93
4460	314.93
4464	314.93
4468	314.93
4472	314.93
4476	314.93
4480	314.93
4484	314.93
4488	314.93
4492	314.93
4496	314.93
4500	314.93
4504	314.93
4508	314.93
4512	314.93
4516	314.93
4520	314.93
4524	314.93
4528	314.93
4532	314.93
4536	314.93
4540	314.93
4544	314.93
4548	314.93
4552	314.93
4556	314.93
4560	314.93
4564	314.93
4568	314.93
4572	314.93
4576	314.93
4580	314.93
4584	314.93
4588	314.93
4592	314.93
4596	314.93
4600	314.93
4604	314.93
4608	314.93
4612	314.93
4616	314.93
4620	314.93
4624	314.93
4628	314.93
4632	314.93
4636	314.93
4640	314.93
4644	314.93
4648	314.93
4652	314.93
4656	314.93
4660	314.93
4664	314.93
4668	314.93
4672	314.93
4676	314.93
4680	314.93
4684	315.002080880567
4688	316.838495056815
4692	321.090000000002
4696	325.341504943186
4700	327.177919119435
4704	327.250000000002
4708	327.250000000002
4712	327.250000000002
4716	327.250000000002
4720	327.250000000002
4724	327.250000000002
4728	327.250000000002
4732	327.250000000002
4736	327.250000000002
4740	327.250000000002
4744	327.250000000002
4748	327.250000000002
4752	327.250000000002
4756	327.250000000002
4760	327.250000000002
4764	327.250000000002
4768	327.250000000002
4772	327.250000000002
4776	327.250000000002
4780	327.250000000002
4784	327.250000000002
4788	327.250000000002
4792	327.250000000002
4796	327.250000000002
4800	327.250000000002
4804	327.250000000002
4808	327.250000000002
4812	327.250000000002
4816	327.250000000002
4820	327.250000000002
4824	327.250000000002
4828	327.250000000002
4832	327.250000000002
4836	327.250000000002
4840	327.250000000002
4844	327.250000000002
4848	327.250000000002
4852	327.250000000002
4856	327.250000000002
4860	327.250000000002
4864	327.250000000002
4868	327.250000000002
4872	327.250000000002
4876	327.250000000002
4880	327.250000000002
4884	327.250000000002
4888	327.250000000002
4892	327.250000000002
4896	327.250000000002
4900	327.250000000002
4904	327.250000000002
4908	327.250000000002
4912	327.250000000002
4916	327.250000000002
4920	327.250000000002
4924	327.250000000002
4928	327.250000000002
4932	327.250000000002
4936	327.250000000002
4940	327.250000000002
4944	327.250000000002
4948	327.250000000002
4952	327.250000000002
4956	327.250000000002
4960	327.250000000002
4964	327.250000000002
4968	327.250000000002
4972	327.250000000002
4976	327.250000000002
4980	327.250000000002
4984	327.250000000002
4988	327.250000000002
4992	327.250000000002
4996	327.250000000002
5000	327.250000000002
5004	327.250000000002
5008	327.250000000002
5012	327.250000000002
5016	327.250000000002
5020	327.250000000002
5024	327.250000000002
5028	327.250000000002
5032	327.250000000002
5036	327.250000000002
5040	327.250000000002
5044	327.250000000002
5048	327.250000000002
5052	327.250000000002
5056	327.250000000002
5060	327.250000000002
5064	327.250000000002
5068	327.250000000002
5072	327.250000000002
5076	327.250000000002
5080	327.250000000002
5084	327.250000000002
5088	327.250000000002
5092	327.250000000002
5096	327.250000000002
5100	327.250000000002
5104	327.250000000002
5108	327.250000000002
5112	327.250000000002
5116	327.250000000002
5120	327.250000000002
5124	327.250000000002
5128	327.250000000002
5132	327.250000000002
5136	327.250000000002
5140	327.250000000002
5144	327.250000000002
5148	327.250000000002
5152	327.250000000002
5156	327.250000000002
5160	327.250000000002
5164	327.250000000002
5168	327.250000000002
5172	327.250000000002
5176	327.250000000002
5180	327.250000000002
5184	327.250000000002
5188	327.250000000002
5192	327.250000000002
5196	327.250000000002
5200	327.250000000002
5204	327.250000000002
5208	327.250000000002
5212	327.250000000002
5216	327.250000000002
5220	327.250000000002
5224	327.250000000002
5228	327.250000000002
5232	327.250000000002
5236	327.250000000002
5240	327.250000000002
5244	327.250000000002
5248	327.250000000002
5252	327.250000000002
5256	327.250000000002
5260	327.250000000002
5264	327.250000000002
5268	327.250000000002
5272	327.250000000002
5276	327.250000000002
5280	327.250000000002
5284	327.250000000002
5288	327.250000000002
5292	327.250000000002
5296	327.250000000002
5300	327.250000000002
5304	327.250000000002
5308	327.250000000002
5312	327.250000000002
5316	327.250000000002
5320	327.250000000002
5324	327.250000000002
5328	327.250000000002
5332	327.250000000002
5336	327.250000000002
5340	327.250000000002
5344	327.250000000002
5348	327.250000000002
5352	327.250000000002
5356	327.250000000002
5360	327.250000000002
5364	327.250000000002
5368	327.250000000002
5372	327.250000000002
5376	327.250000000002
5380	327.250000000002
5384	327.250000000002
5388	327.250000000002
5392	327.250000000002
5396	327.250000000002
5400	327.250000000002
5404	327.250000000002
5408	327.250000000002
5412	327.250000000002
5416	327.250000000002
5420	327.250000000002
5424	327.250000000002
5428	327.250000000002
5432	327.250000000002
5436	327.250000000002
5440	327.250000000002
5444	327.250000000002
5448	327.250000000002
5452	327.250000000002
5456	327.250000000002
5460	327.250000000002
5464	327.250000000002
5468	327.250000000002
5472	327.250000000002
5476	327.250000000002
5480	327.250000000002
5484	327.250000000002
5488	327.250000000002
5492	327.250000000002
5496	327.250000000002
5500	327.250000000002
5504	327.250000000002
5508	327.250000000002
5512	327.250000000002
5516	327.250000000002
5520	327.250000000002
5524	327.250000000002
5528	327.250000000002
5532	327.250000000002
5536	327.250000000002
5540	327.250000000002
5544	327.250000000002
5548	327.250000000002
5552	327.250000000002
5556	327.250000000002
5560	327.250000000002
5564	327.250000000002
5568	327.250000000002
5572	327.250000000002
5576	327.250000000002
5580	327.250000000002
5584	327.250000000002
5588	327.250000000002
5592	327.250000000002
5596	327.250000000002
5600	327.250000000002
5604	327.250000000002
5608	327.250000000002
5612	327.250000000002
5616	327.250000000002
5620	327.250000000002
5624	327.250000000002
5628	327.250000000002
5632	327.250000000002
5636	327.250000000002
5640	327.250000000002
5644	327.250000000002
5648	327.250000000002
5652	327.250000000002
5656	327.250000000002
5660	327.250000000002
5664	327.250000000002
5668	327.250000000002
5672	327.250000000002
5676	327.250000000002
5680	327.250000000002
5684	327.250000000002
5688	327.250000000002
5692	327.250000000002
5696	327.250000000002
5700	327.250000000002
5704	327.250000000002
5708	327.250000000002
5712	327.250000000002
5716	327.250000000002
5720	327.250000000002
5724	327.250000000002
5728	327.250000000002
5732	327.250000000002
5736	327.250000000002
5740	327.250000000002
5744	327.250000000002
5748	327.250000000002
5752	327.250000000002
5756	327.250000000002
5760	327.250000000002
5764	327.250000000002
5768	327.250000000002
5772	327.250000000002
5776	327.250000000002
5780	327.250000000002
5784	327.250000000002
5788	327.250000000002
5792	327.250000000002
5796	327.250000000002
5800	327.250000000002
5804	327.250000000002
5808	327.250000000002
5812	327.250000000002
5816	327.250000000002
5820	327.250000000002
5824	327.250000000002
5828	327.250000000002
5832	327.250000000002
5836	327.250000000002
5840	327.250000000002
5844	327.250000000002
5848	327.250000000002
5852	327.250000000002
5856	327.250000000002
5860	327.250000000002
5864	327.250000000002
5868	327.250000000002
5872	327.250000000002
5876	327.250000000002
5880	327.250000000002
5884	327.250000000002
5888	327.250000000002
5892	327.250000000002
5896	327.250000000002
5900	327.250000000002
5904	327.250000000002
5908	327.250000000002
5912	327.250000000002
5916	327.250000000002
5920	327.250000000002
5924	327.250000000002
5928	327.250000000002
5932	327.250000000002
5936	327.250000000002
5940	327.250000000002
5944	327.250000000002
5948	327.250000000002
5952	327.250000000002
5956	327.250000000002
5960	327.250000000002
5964	327.250000000002
5968	327.250000000002
5972	327.250000000002
5976	327.250000000002
5980	327.250000000002
5984	327.250000000002
5988	327.250000000002
5992	327.250000000002
5996	327.250000000002
6000	327.250000000002
6004	327.250000000002
6008	327.250000000002
6012	327.250000000002
6016	327.250000000002
6020	327.250000000002
6024	327.250000000002
6028	327.250000000002
6032	327.250000000002
6036	327.250000000002
6040	327.250000000002
6044	327.250000000002
6048	327.250000000002
6052	327.250000000002
6056	327.250000000002
6060	327.250000000002
6064	327.250000000002
6068	327.250000000002
6072	327.250000000002
6076	327.250000000002
6080	327.250000000002
6084	327.250000000002
6088	327.250000000002
6092	327.250000000002
6096	327.250000000002
6100	327.250000000002
6104	327.250000000002
6108	327.250000000002
6112	327.250000000002
6116	327.250000000002
6120	327.250000000002
6124	327.250000000002
6128	327.250000000002
6132	327.250000000002
6136	327.250000000002
6140	327.250000000002
6144	327.250000000002
6148	327.250000000002
6152	327.250000000002
6156	327.250000000002
6160	327.250000000002
6164	327.250000000002
6168	327.250000000002
6172	327.250000000002
6176	327.250000000002
6180	327.250000000002
6184	327.250000000002
6188	327.250000000002
6192	327.250000000002
6196	327.250000000002
6200	327.250000000002
6204	327.250000000002
6208	327.250000000002
6212	327.250000000002
6216	327.250000000002
6220	327.250000000002
6224	327.250000000002
6228	327.250000000002
6232	327.250000000002
6236	327.250000000002
6240	327.250000000002
6244	327.250000000002
6248	327.250000000002
6252	327.250000000002
6256	327.250000000002
6260	327.250000000002
6264	327.250000000002
6268	327.250000000002
6272	327.250000000002
6276	327.250000000002
6280	327.250000000002
6284	327.250000000002
6288	327.250000000002
6292	327.250000000002
6296	327.250000000002
6300	327.250000000002
6304	327.250000000002
6308	327.250000000002
6312	327.250000000002
6316	327.250000000002
6320	327.250000000002
6324	327.250000000002
6328	327.250000000002
6332	327.250000000002
6336	327.250000000002
6340	327.250000000002
6344	327.250000000002
6348	327.250000000002
6352	327.250000000002
6356	327.250000000002
6360	327.250000000002
6364	327.250000000002
6368	327.250000000002
6372	327.250000000002
6376	327.250000000002
6380	327.250000000002
6384	327.250000000002
6388	327.250000000002
6392	327.250000000002
6396	327.250000000002
6400	327.250000000002
6404	327.250000000002
6408	327.250000000002
6412	327.250000000002
6416	327.250000000002
6420	327.250000000002
6424	327.250000000002
6428	327.250000000002
6432	327.250000000002
6436	327.250000000002
6440	327.250000000002
6444	327.250000000002
6448	327.250000000002
6452	327.250000000002
6456	327.250000000002
6460	327.250000000002
6464	327.250000000002
6468	327.250000000002
6472	327.250000000002
6476	327.250000000002
6480	327.250000000002
6484	327.250000000002
6488	327.250000000002
6492	327.250000000002
6496	327.250000000002
6500	327.250000000002
6504	327.250000000002
6508	327.250000000002
6512	327.250000000002
6516	327.250000000002
6520	327.250000000002
6524	327.250000000002
6528	327.250000000002
6532	327.250000000002
6536	327.250000000002
6540	327.250000000002
6544	327.250000000002
6548	327.250000000002
6552	327.250000000002
6556	327.250000000002
6560	327.250000000002
6564	327.250000000002
6568	327.250000000002
6572	327.250000000002
6576	327.250000000002
6580	327.250000000002
6584	327.250000000002
6588	327.250000000002
6592	327.250000000002
6596	327.250000000002
6600	327.250000000002
6604	327.250000000002
6608	327.250000000002
6612	327.250000000002
6616	327.250000000002
6620	327.250000000002
6624	327.250000000002
6628	327.250000000002
6632	327.250000000002
6636	327.250000000002
6640	327.250000000002
6644	327.250000000002
6648	327.250000000002
6652	327.250000000002
6656	327.250000000002
6660	327.250000000002
6664	327.250000000002
6668	327.250000000002
6672	327.250000000002
6676	327.250000000002
6680	327.250000000002
6684	327.250000000002
6688	327.250000000002
6692	327.250000000002
6696	327.250000000002
6700	327.250000000002
6704	327.250000000002
6708	327.250000000002
6712	327.250000000002
6716	327.250000000002
6720	327.250000000002
6724	327.250000000002
6728	327.250000000002
6732	327.250000000002
6736	327.250000000002
6740	327.250000000002
6744	327.250000000002
6748	327.250000000002
6752	327.250000000002
6756	327.250000000002
6760	327.250000000002
6764	327.250000000002
6768	327.250000000002
6772	327.250000000002
6776	327.250000000002
6780	327.250000000002
6784	327.250000000002
6788	327.250000000002
6792	327.250000000002
6796	327.250000000002
6800	327.250000000002
6804	327.250000000002
6808	327.250000000002
6812	327.250000000002
6816	327.250000000002
6820	327.250000000002
6824	327.250000000002
6828	327.250000000002
6832	327.250000000002
6836	327.250000000002
6840	327.250000000002
6844	327.250000000002
6848	327.250000000002
6852	327.250000000002
6856	327.250000000002
6860	327.250000000002
6864	327.250000000002
6868	327.250000000002
6872	327.250000000002
6876	327.250000000002
6880	327.250000000002
6884	327.250000000002
6888	327.250000000002
6892	327.250000000002
6896	327.250000000002
6900	327.250000000002
6904	327.250000000002
6908	327.250000000002
6912	327.250000000002
6916	327.250000000002
6920	327.250000000002
6924	327.250000000002
6928	327.250000000002
6932	327.250000000002
6936	327.250000000002
6940	327.250000000002
6944	327.250000000002
6948	327.250000000002
6952	327.250000000002
6956	327.250000000002
6960	327.250000000002
6964	327.250000000002
6968	327.250000000002
6972	327.250000000002
6976	327.250000000002
6980	327.250000000002
6984	327.250000000002
6988	327.250000000002
6992	327.250000000002
6996	327.250000000002
7000	327.250000000002
7004	327.250000000002
7008	327.250000000002
7012	327.250000000002
7016	327.250000000002
7020	327.250000000002
7024	327.250000000002
7028	327.250000000002
7032	327.250000000002
7036	327.250000000002
7040	327.250000000002
7044	327.250000000002
7048	327.250000000002
7052	327.250000000002
7056	327.250000000002
7060	327.250000000002
7064	327.250000000002
7068	327.250000000002
7072	327.250000000002
7076	327.250000000002
7080	327.250000000002
7084	327.250000000002
7088	327.250000000002
7092	327.250000000002
7096	327.250000000002
7100	327.250000000002
7104	327.250000000002
7108	327.250000000002
7112	327.250000000002
7116	327.250000000002
7120	327.250000000002
7124	327.250000000002
7128	327.250000000002
7132	327.250000000002
7136	327.250000000002
7140	327.250000000002
7144	327.250000000002
7148	327.250000000002
7152	327.250000000002
7156	327.250000000002
7160	327.250000000002
7164	327.250000000002
7168	327.250000000002
7172	327.250000000002
7176	327.250000000002
7180	327.250000000002
7184	327.250000000002
7188	327.250000000002
7192	327.250000000002
7196	327.250000000002
7200	327.250000000002
7204	327.250000000002
7208	327.250000000002
7212	327.250000000002
7216	327.250000000002
7220	327.250000000002
7224	327.250000000002
7228	327.250000000002
7232	327.250000000002
7236	327.250000000002
7240	327.250000000002
7244	327.250000000002
7248	327.250000000002
7252	327.250000000002
7256	327.250000000002
7260	327.250000000002
7264	327.250000000002
7268	327.250000000002
7272	327.250000000002
7276	327.250000000002
7280	327.250000000002
7284	327.250000000002
7288	327.250000000002
7292	327.250000000002
7296	327.250000000002
7300	327.250000000002
7304	327.250000000002
7308	327.250000000002
7312	327.250000000002
7316	327.250000000002
7320	327.250000000002
7324	327.250000000002
7328	327.250000000002
7332	327.250000000002
7336	327.250000000002
7340	327.250000000002
7344	327.250000000002
7348	327.250000000002
7352	327.250000000002
7356	327.250000000002
7360	327.250000000002
7364	327.250000000002
7368	327.250000000002
7372	327.250000000002
7376	327.250000000002
7380	327.250000000002
7384	327.250000000002
7388	327.250000000002
7392	327.250000000002
7396	327.250000000002
7400	327.250000000002
7404	327.250000000002
7408	327.250000000002
7412	327.250000000002
7416	327.250000000002
7420	327.250000000002
7424	327.250000000002
7428	327.250000000002
7432	327.250000000002
7436	327.250000000002
7440	327.250000000002
7444	327.250000000002
7448	327.250000000002
7452	327.250000000002
7456	327.250000000002
7460	327.250000000002
7464	327.250000000002
7468	327.250000000002
7472	327.250000000002
7476	327.250000000002
7480	327.250000000002
7484	327.250000000002
7488	327.250000000002
7492	327.250000000002
7496	327.250000000002
7500	327.250000000002
7504	327.250000000002
7508	327.250000000002
7512	327.250000000002
7516	327.250000000002
7520	327.250000000002
7524	327.250000000002
7528	327.250000000002
7532	327.250000000002
7536	327.250000000002
7540	327.250000000002
7544	327.250000000002
7548	327.250000000002
7552	327.250000000002
7556	327.250000000002
7560	327.250000000002
7564	327.250000000002
7568	327.250000000002
7572	327.250000000002
7576	327.250000000002
7580	327.250000000002
7584	327.250000000002
7588	327.250000000002
7592	327.250000000002
7596	327.250000000002
7600	327.250000000002
7604	327.250000000002
7608	327.250000000002
7612	327.250000000002
7616	327.250000000002
7620	327.250000000002
7624	327.250000000002
7628	327.250000000002
7632	327.250000000002
7636	327.250000000002
7640	327.250000000002
7644	327.250000000002
7648	327.250000000002
7652	327.250000000002
7656	327.250000000002
7660	327.250000000002
7664	327.250000000002
7668	327.250000000002
7672	327.250000000002
7676	327.250000000002
7680	327.250000000002
7684	327.250000000002
7688	327.250000000002
7692	327.250000000002
7696	327.250000000002
7700	327.250000000002
7704	327.250000000002
7708	327.250000000002
7712	327.250000000002
7716	327.250000000002
7720	327.250000000002
7724	327.250000000002
7728	327.250000000002
7732	327.250000000002
7736	327.250000000002
7740	327.250000000002
7744	327.250000000002
7748	327.250000000002
7752	327.250000000002
7756	327.250000000002
7760	327.250000000002
7764	327.250000000002
7768	327.250000000002
7772	327.250000000002
7776	327.250000000002
7780	327.250000000002
7784	327.250000000002
7788	327.250000000002
7792	327.250000000002
7796	327.250000000002
7800	327.250000000002
7804	327.250000000002
7808	327.250000000002
7812	327.250000000002
7816	327.250000000002
7820	327.250000000002
7824	327.250000000002
7828	327.250000000002
7832	327.250000000002
7836	327.250000000002
7840	327.250000000002


==> tiks/dyn-ecco/comp-c-1.tsv <==
0	213.405500000159
15.7114228456914	213.41658931553
31.4228456913828	213.534807641524
47.1342685370741	213.85060836383
62.8456913827655	214.439031450647
78.5571142284569	215.323551213199
94.2685370741483	216.493147180984
109.97995991984	217.908645257965
125.691382765531	219.520560563165
141.402805611222	221.271473748983
157.114228456914	223.120029374421
172.825651302605	225.036746682752
188.537074148297	226.999362640209
204.248496993988	228.990586693917
219.959919839679	230.996955380197
235.671342685371	233.007839205333
251.382765531062	235.015054816889
267.094188376754	237.014084062976
282.805611222445	239.006559757928
298.517034068136	240.996639197008
314.228456913828	242.983504108274
329.939879759519	244.961264491805
345.65130260521	246.922455909549
361.362725450902	248.859019346099
377.074148296593	250.761200950037
392.785571142285	252.618111870795
408.496993987976	254.420779337743
424.208416833667	256.163826971736
439.919839679359	257.845997881945
455.63126252505	259.472892097811
471.342685370741	261.056726743862
487.054108216433	262.607599089481
502.765531062124	264.128124689634
518.476953907816	265.616508877017
534.188376753507	267.070154822279
549.899799599198	268.486454511207
565.61122244489	269.862023803842
581.322645290581	271.192448669851
597.034068136273	272.473567578876
612.745490981964	273.702601223769
628.456913827655	274.878484165269
644.168336673347	276.001525264643
659.879759519038	277.073043471238
675.59118236473	278.095072014051
691.302605210421	279.070142106041
707.014028056112	280.001134564261
722.725450901804	280.891189852828
738.436873747495	281.743657767948
754.148296593186	282.562082386764
769.859719438878	283.350210112135
785.571142284569	284.11202177664
801.282565130261	284.851827742435
816.993987975952	285.574335474632
832.705410821643	286.284933139615
848.416833667335	286.988529443614
864.128256513026	287.689836070924
879.839679358718	288.393257036018
895.551102204409	289.102078466492
911.2625250501	289.818295950031
926.973947895792	290.542608644735
942.685370741483	291.275067272672
958.396793587174	292.01524627648
974.108216432866	292.762534600419
989.819639278557	293.516831095009
1005.53106212425	294.281489616631
1021.24248496994	295.068346407683
1036.95390781563	295.900632351915
1052.66533066132	296.807275834196
1068.37675350701	297.807887980264
1084.08817635271	298.907787870809
1099.7995991984	300.098896878473
1115.51102204409	301.367853597405
1131.22244488978	302.701266506121
1146.93386773547	304.087442118108
1162.64529058116	305.516869921408
1178.35671342685	306.981070996532
1194.06813627255	308.473006828415
1209.77955911824	309.986805611183
1225.49098196393	311.517433732802
1241.20240480962	313.060499908398
1256.91382765531	314.612299090296
1272.625250501	316.169654177289
1288.33667334669	317.729915577083
1304.04809619238	319.29075335152
1319.75951903808	320.850129928016
1335.47094188377	322.406302172511
1351.18236472946	323.957742493336
1366.89378757515	325.503108789477
1382.60521042084	327.041203408019
1398.31663326653	328.570978954826
1414.02805611222	330.091506755193
1429.73947895792	331.6019627903
1445.45090180361	333.101599425228
1461.1623246493	334.58974897198
1476.87374749499	336.065819123112
1492.58517034068	337.529280271338
1508.29659318637	338.979669489962
1524.00801603206	340.416583022014
1539.71943887776	341.839663202752
1555.43086172345	343.248587221592
1571.14228456914	344.643063449361
1586.85370741483	346.022836170784
1602.56513026052	347.387680964744
1618.27655310621	348.737390350012
1633.9879759519	350.071761676189
1649.6993987976	351.390586798671
1665.41082164329	352.683113983831
1681.12224448898	353.955716632319
1696.83366733467	355.195120834955
1712.54509018036	356.405632103244
1728.25651302605	357.616188056141
1743.96793587174	358.826749815962
1759.67935871744	359.933145914555
1775.39078156313	361.014293167415
1791.10220440882	362.095459728978
1806.81362725451	363.176626494078
1822.5250501002	364.257793265309
1838.23647294589	365.338960896625
1853.94789579158	366.420284357682
1869.65931863727	367.458786357857
1885.37074148297	368.415485299062
1901.08216432866	369.371777618129
1916.79358717435	370.328067843373
1932.50501002004	371.284358058348
1948.21643286573	372.240648262663
1963.92785571142	373.196939117468
1979.63927855711	374.153763601346
1995.35070140281	375.006458594831
2011.0621242485	375.844130648668
2026.77354709419	376.681817841663
2042.48496993988	377.519505151949
2058.19639278557	378.357192462835
2073.90781563126	379.194879736982
2089.61923847695	380.032560719667
2105.33066132265	380.852267223831
2121.04208416834	381.637772656992
2136.75350701403	382.411820141194
2152.46492985972	383.174573172681
2168.17635270541	383.926032534889
2183.8877755511	384.666198231238
2199.59919839679	385.39507026174
2215.31062124249	386.112648626397
2231.02204408818	386.818933325207
2246.73346693387	387.513924358172
2262.44488977956	388.19762172529
2278.15631262525	388.870025426558
2293.86773547094	389.531135461406
2309.57915831663	390.180951732626
2325.29058116232	390.819458643728
2341.00200400802	391.442298774627
2356.71342685371	392.047904480188
2372.4248496994	392.640977146753
2388.13627254509	393.221529647961
2403.84769539078	393.789562039083
2419.55911823647	394.345074320314
2435.27054108216	394.888066491656
2450.98196392786	395.418538553108
2466.69338677355	395.936490504671
2482.40480961924	396.441922346343
2498.11623246493	396.934834078126
2513.82765531062	397.415225700029
2529.53907815631	397.883097213657
2545.250501002	398.338448874311
2560.9619238477	398.781318245812
2576.67334669339	399.220091562814
2592.38476953908	399.655571040433
2608.09619238477	400.080601311421
2623.80761523046	400.495192020984
2639.51903807615	400.899343202045
2655.23046092184	401.293054854655
2670.94188376754	401.676326978813
2686.65330661323	402.04915957452
2702.36472945892	402.411552641775
2718.07615230461	402.763506180578
2733.7875751503	403.105020190929
2749.49899799599	403.436094672827
2765.21042084168	403.756729626016
2780.92184368737	404.066925013472
2796.63326653307	404.366676104536
2812.34468937876	404.668618862221
2828.05611222445	404.970993111421
2843.76753507014	405.265661934075
2859.47895791583	405.552634825898
2875.19038076152	405.831911796645
2890.90180360721	406.103492846106
2906.61322645291	406.367377974278
2922.3246492986	406.623567181161
2938.03607214429	406.872060466756
2953.74749498998	407.112857831062
2969.45891783567	407.345959274079
2985.17034068136	407.571364795794
3000.88176352705	407.789074394267
3016.59318637275	407.999087827793
3032.30460921844	408.201382830654
3048.01603206413	408.407809199726
3063.72745490982	408.614576695834
3079.43887775551	408.815948542785
3095.1503006012	409.011924959811
3110.86172344689	409.20250593089
3126.57314629259	409.387691455837
3142.28456913828	409.56748153465
3157.99599198397	409.74187616733
3173.70741482966	409.910875353877
3189.41883767535	410.07447909429
3205.13026052104	410.232687388569
3220.84168336673	410.3855002367
3236.55310621243	410.532917636931
3252.26452905812	410.674939439789
3267.97595190381	410.811568554923
3283.6873747495	410.953022535558
3299.39879759519	411.094606558983
3315.11022044088	411.232605844694
3330.82164328657	411.367021963274
3346.53306613226	411.497854931543
3362.24448897796	411.625104749635
3377.95591182365	411.74877141755
3393.66733466934	411.868854935289
3409.37875751503	411.985355302851
3425.09018036072	412.098272520237
3440.80160320641	412.207606587446
3456.5130260521	412.31335750448
3472.2244488978	412.415525271403
3487.93587174349	412.514109884659
3503.64729458918	412.609108213706
3519.35871743487	412.707955231163
3535.07014028056	412.806333345025
3550.78156312625	412.902329602468
3566.49298597194	412.995946873484
3582.20440881764	413.087185180433
3597.91583166333	413.176044523466
3613.62725450902	413.262524902586
3629.33867735471	413.346626317793
3645.0501002004	413.428348769086
3660.76152304609	413.507692256465
3676.47294589178	413.58465677993
3692.18436873747	413.659242339485
3707.89579158317	413.731448934896
3723.60721442886	413.801276423028
3739.31863727455	413.868683242432
3755.03006012024	413.938970836246
3770.74148296593	414.008476698653
3786.45290581162	414.076375278711
3802.16432865731	414.142667726353
3817.87575150301	414.207354049373
3833.5871743487	414.270434247821
3849.29859719439	414.331908321696
3865.01002004008	414.391776271
3880.72144288577	414.450038095732
3896.43286573146	414.506693795892
3912.14428857715	414.56174337148
3927.85571142285	414.615186822493
3943.56713426854	414.66702414794
3959.27855711423	414.717255070765
3974.98997995992	414.765815284866
3990.70140280561	414.816509621046
4006.4128256513	414.866354038536
4022.12424849699	414.915091966075
4037.83567134269	414.962722847225
4053.54709418838	415.009246678524
4069.25851703407	415.054663459951
4084.96993987976	415.098973191508
4100.68136272545	415.142175873193
4116.39278557114	415.184271505007
4132.10420841683	415.22526008695
4147.81563126253	415.265141619021
4163.52705410822	415.303916101222
4179.23847695391	415.341583533703
4194.9498997996	415.378143950971
4210.66132264529	415.413650117656
4226.37274549098	415.450535643336
4242.08416833667	415.48675734092
4257.79559118237	415.522206053277
4273.50701402806	415.556881216669
4289.21843687375	415.590782827807
4304.92985971944	415.623910886672
4320.64128256513	415.656265393265
4336.35270541082	415.687846347585
4352.06412825651	415.718653749633
4367.7755511022	415.748687599409
4383.4869739479	415.777947896912
4399.19839679359	415.806434642149
4414.90981963928	415.8341478367
4430.62124248497	415.861087806189
4446.33266533066	415.887368469653
4462.04408817635	415.91457020094
4477.75551102204	415.941273943104
4493.46693386774	415.967435748038
4509.17835671343	415.993055438812
4524.88977955912	416.018133014451
4540.60120240481	416.042668474949
4556.3126252505	416.066661820306
4572.02404809619	416.090113050523
4587.73547094188	416.113022165599
4603.44689378758	416.135389165535
4619.15831663327	416.15721405033
4634.86973947896	416.178496819995
4650.58116232465	416.199237476808
4666.29258517034	416.219436458802
4682.00400801603	416.239209660356
4697.71543086172	416.259642241125
4713.42685370741	416.279684665918
4729.13827655311	416.299346944836
4744.8496993988	416.318629151573
4760.56112224449	416.337531286513
4776.27254509018	416.356053349657
4791.98396793587	416.374195341006
4807.69539078156	416.39195726056
4823.40681362725	416.409339108318
4839.11823647295	416.42634088428
4854.82965931864	416.442962588447
4870.54108216433	416.459204220817
4886.25250501002	416.475065781151
4901.96392785571	416.490547226049
4917.6753507014	416.505778832789
4933.38677354709	416.521423480679
4949.09819639279	416.536787772758
4964.80961923848	416.551883892506
4980.52104208417	416.56671190287
4996.23246492986	416.581271804157
5011.94388777555	416.595563596368
5027.65531062124	416.609587279503
5043.36673346693	416.623342853562
5059.07815631263	416.636830318545
5074.78957915832	416.650049674452
5090.50100200401	416.663000921282
5106.2124248497	416.675684059026
5121.92384769539	416.688099085777
5137.63527054108	416.700245674191
5153.34669338677	416.712257245132
5169.05811623247	416.72450267882
5184.76953907816	416.736553685931
5200.48096192385	416.74841356349
5216.19238476954	416.760082327361
5231.90380761523	416.771559977613
5247.61523046092	416.782846514246
5263.32665330661	416.793941937261
5279.0380761523	416.804846246658
5294.749498998	416.815559442436
5310.46092184369	416.826081524596
5326.17234468938	416.836412493137
5341.88376753507	416.846552348047
5357.59519038076	416.856501087105
5373.30661322645	416.866258352865
5389.01803607215	416.875947410453
5404.72945891784	416.885764501607
5420.44088176353	416.895445239525
5436.15230460922	416.904988455926
5451.86372745491	416.914394145758
5467.5751503006	416.923662309004
5483.28657314629	416.932792945663
5498.99799599198	416.941786055736
5514.70941883768	416.950641639222
5530.42084168337	416.959359696122
5546.13226452906	416.967940226435
5561.84368737475	416.976383230162
5577.55511022044	416.984688707304
5593.26653306613	416.992856658054
5608.97795591182	417.000887111144
5624.68937875752	417.008884676397
5640.40080160321	417.01695305902
5656.1122244489	417.024922415347
5671.82364729459	417.032791929995
5687.53507014028	417.040561600132
5703.24649298597	417.048231425752
5718.95791583166	417.055801406856
5734.66933867735	417.063271543445
5750.38076152305	417.070641835517
5766.09218436874	417.077912283073
5781.80360721443	417.085082886113
5797.51503006012	417.092153644637
5813.22645290581	417.099124558653
5828.9378757515	417.105995629405
5844.64929859719	417.112767017146
5860.36072144289	417.119524648563
5876.07214428858	417.126318193953
5891.78356713427	417.133038505049
5907.49498997996	417.139685442126
5923.20641282565	417.146259005011
5938.91783567134	417.152759193705
5954.62925851703	417.159186008209
5970.34068136273	417.165539448523
5986.05210420842	417.171819514647
6001.76352705411	417.178026206581
6017.4749498998	417.184159524325
6033.18637274549	417.190219467879
6048.89779559118	417.196206037251
6064.60921843687	417.202119233484
6080.32064128257	417.207959155163
6096.03206412826	417.213795455282
6111.74348697395	417.219645621811
6127.45490981964	417.225440984329
6143.16633266533	417.231181549238
6158.87775551102	417.236867316288
6174.58917835671	417.242498285477
6190.30060120241	417.248074456804
6206.0120240481	417.253595830269
6221.72344689379	417.259062405873
6237.43486973948	417.264474183615
6253.14629258517	417.269831163496
6268.85771543086	417.275133345515
6284.56913827655	417.280380729672
6300.28056112224	417.285573315918
6315.99198396794	417.290711104651
6331.70340681363	417.295850316792
6347.41482965932	417.300990357533
6363.12625250501	417.30608878339
6378.8376753507	417.311145545069
6394.54909819639	417.316160642027
6410.26052104208	417.321134074259
6425.97194388778	417.326065841767
6441.68336673347	417.330955944548
6457.39478957916	417.335804382605
6473.10621242485	417.340611155935
6488.81763527054	417.345376264541
6504.52905811623	417.350099708421
6520.24048096192	417.354781487574
6535.95190380762	417.359421602072
6551.66332665331	417.364020131679
6567.374749499	417.368621815169
6583.08617234469	417.373217417198
6598.79759519038	417.377780765938
6614.50901803607	417.382311829477
6630.22044088176	417.386810607564
6645.93186372746	417.391277100197
6661.64328657315	417.395711307375
6677.35470941884	417.4001132291
6693.06613226453	417.404482865372
6708.77755511022	417.408820216189
6724.48897795591	417.413125281552
6740.2004008016	417.417398061461
6755.9118236473	417.421638555918
6771.62324649299	417.425846765547
6787.33466933868	417.430022875291
6803.04609218437	417.434202119871
6818.75751503006	417.438371810125
6834.46893787575	417.442515937611
6850.18036072144	417.446634522727
6865.89178356713	417.450727565613
6881.60320641283	417.45479506627
6897.31462925852	417.458837024697
6913.02605210421	417.462853440895
6928.7374749499	417.466844314863
6944.44889779559	417.470809646602
6960.16032064128	417.474749436111
6975.87174348697	417.478663683391
6991.58316633267	417.482552388441
7007.29458917836	417.486415551149
7023.00601202405	417.490253145343
7038.71743486974	417.494093738304
7054.42885771543	417.497922877277
7070.14028056112	417.501731336356
7085.85170340681	417.505519140212
7101.5631262525	417.509286289
7117.2745490982	417.513032782721
7132.98597194389	417.516758621375
7148.69739478958	417.520463804961
7164.40881763527	417.52414833348
7180.12024048096	417.527812206933
7195.83166332665	417.531455425317
7211.54308617235	417.535077988635
7227.25450901804	417.53867989688
7242.96593186373	417.5422611488
7258.67735470942	417.545821482362
7274.38877755511	417.549384589015
7290.1002004008	417.552935487096
7305.81162324649	417.556469321996
7321.52304609218	417.559986102578
7337.23446893788	417.563485828892
7352.94589178357	417.56696850094
7368.65731462926	417.57043411872
7384.36873747495	417.573882682234
7400.08016032064	417.577314191481
7415.79158316633	417.580728646461
7431.50300601203	417.584126047175
7447.21442885772	417.587506393621
7462.92585170341	417.590869685791
7478.6372745491	417.594215921709
7494.34869739479	417.597544717178
7510.06012024048	417.600875964922
7525.77154308617	417.60419504871
7541.48296593186	417.607499798914
7557.19438877756	417.610790211248
7572.90581162325	417.614066285689
7588.61723446894	417.617328022236
7604.32865731463	417.62057542089
7620.04008016032	417.623808481651
7635.75150300601	417.627027204518
7651.4629258517	417.630231589492
7667.1743486974	417.633421636572
7682.88577154309	417.636597345759
7698.59719438878	417.639758717054
7714.30861723447	417.642905750696
7730.02004008016	417.64603861596
7745.73146292585	417.649172368656
7761.44288577154	417.652295035761
7777.15430861724	417.655405464099
7792.86573146293	417.658503649318
7808.57715430862	417.661589591395
7824.28857715431	417.66466329033
7840	417.667724746123


==> tiks/dyn-ecco/comp-c-2.tsv <==
0	213.405500000159
15.7114228456914	212.810360269755
31.4228456913828	212.826867654727
47.1342685370741	213.339493151291
62.8456913827655	214.249851479049
78.5571142284569	215.474831929556
94.2685370741483	216.944793393097
109.97995991984	218.60184545753
125.691382765531	220.398239998327
141.402805611222	222.29489330504
157.114228456914	224.260051636887
172.825651302605	226.268105587046
188.537074148297	228.298552043412
204.248496993988	230.335097400845
219.959919839679	232.364892165158
235.671342685371	234.375184340249
251.382765531062	236.334882226236
267.094188376754	238.274210154843
282.805611222445	240.197406178902
298.517034068136	242.097283814826
314.228456913828	243.96814483602
329.939879759519	245.80550894748
345.65130260521	247.605893078419
361.362725450902	249.366630212362
377.074148296593	251.085721300661
392.785571142285	252.761714860157
408.496993987976	254.392461577394
424.208416833667	255.941321104044
439.919839679359	257.411261589328
455.63126252505	258.880911353615
471.342685370741	260.352561986109
487.054108216433	261.817326234688
502.765531062124	263.268109799281
518.476953907816	264.699320778397
534.188376753507	266.106626372324
549.899799599198	267.486748679156
565.61122244489	268.837292991644
581.322645290581	270.156603145158
597.034068136273	271.443639403061
612.745490981964	272.697875139412
628.456913827655	273.91920921994
644.168336673347	275.107891514156
659.879759519038	276.264459413196
675.59118236473	277.389683594712
691.302605210421	278.484521579983
707.014028056112	279.550077880876
722.725450901804	280.587569742915
738.436873747495	281.598297662328
754.148296593186	282.583619996966
769.859719438878	283.544931107356
785.571142284569	284.483642559573
801.282565130261	285.401166999448
816.993987975952	286.298904371005
832.705410821643	287.178230203425
848.416833667335	288.040485732404
864.128256513026	288.886969655275
879.839679358718	289.71893134628
895.551102204409	290.537565379961
911.2625250501	291.34400722828
926.973947895792	292.139330011042
942.685370741483	292.924542193288
958.396793587174	293.700586667811
974.108216432866	294.467011290192
989.819639278557	295.182795502289
1005.53106212425	295.814897118546
1021.24248496994	296.474221193256
1036.95390781563	297.241361987546
1052.66533066132	298.108371946936
1068.37675350701	299.062561457522
1084.08817635271	300.093004722999
1099.7995991984	301.190239223421
1115.51102204409	302.346021496695
1131.22244488978	303.553129244029
1146.93386773547	304.80520037226
1162.64529058116	306.096601563136
1178.35671342685	307.422320508791
1194.06813627255	308.777877166867
1209.77955911824	310.159250342031
1225.49098196393	311.562816652016
1241.20240480962	312.985299530267
1256.91382765531	314.423726387966
1272.625250501	315.875392432002
1288.33667334669	317.337829932894
1304.04809619238	318.808781973666
1319.75951903808	320.286179899778
1335.47094188377	321.768123841223
1351.18236472946	323.252865798207
1366.89378757515	324.738794878915
1382.60521042084	326.224424354722
1398.31663326653	327.708380259875
1414.02805611222	329.189391312165
1429.73947895792	330.666279970712
1445.45090180361	332.137954478692
1461.1623246493	333.603401764268
1476.87374749499	335.061681093477
1492.58517034068	336.511918385241
1508.29659318637	337.953301112002
1524.00801603206	339.385073720267
1539.71943887776	340.806533514115
1555.43086172345	342.217026951986
1571.14228456914	343.615946312863
1586.85370741483	345.002726693201
1602.56513026052	346.376843299964
1618.27655310621	347.737809008746
1633.9879759519	349.08517215904
1649.6993987976	350.418514561389
1665.41082164329	351.737449693551
1681.12224448898	353.04162106492
1696.83366733467	354.330700730348
1712.54509018036	355.604387936257
1728.25651302605	356.862407883515
1743.96793587174	358.104510593021
1759.67935871744	359.330469861279
1775.39078156313	360.540082294516
1791.10220440882	361.733166410996
1806.81362725451	362.90956180236
1822.5250501002	364.069128345772
1838.23647294589	365.211745459554
1853.94789579158	366.337311395889
1869.65931863727	367.445742564944
1885.37074148297	368.5369728855
1901.08216432866	369.610953157826
1916.79358717435	370.667650455182
1932.50501002004	371.707047530851
1948.21643286573	372.729142238123
1963.92785571142	373.733946961111
1979.63927855711	374.721488054676
1995.35070140281	375.691805292106
2011.0621242485	376.644951319492
2026.77354709419	377.580991116075
2042.48496993988	378.500001460058
2058.19639278557	379.402070399577
2073.90781563126	380.287296728734
2089.61923847695	381.155789468725
2105.33066132265	382.007667354257
2121.04208416834	382.843058325508
2136.75350701403	383.662099026016
2152.46492985972	384.464934306915
2168.17635270541	385.251716738003
2183.8877755511	386.022606126139
2199.59919839679	386.777769041516
2215.31062124249	387.517378352331
2231.02204408818	388.241612768378
2246.73346693387	388.950656394114
2262.44488977956	389.644698291672
2278.15631262525	390.323932054316
2293.86773547094	390.988555390775
2309.57915831663	391.638769720865
2325.29058116232	392.274779782777
2341.00200400802	392.896793252358
2356.71342685371	393.505020374672
2372.4248496994	394.099673607741
2388.13627254509	394.680967260086
2403.84769539078	395.249121315347
2419.55911823647	395.808972181335
2435.27054108216	396.355385569501
2450.98196392786	396.885102450551
2466.69338677355	397.398783106221
2482.40480961924	397.897050128453
2498.11623246493	398.380488265783
2513.82765531062	398.849647634079
2529.53907815631	399.305046663921
2545.250501002	399.747174774573
2560.9619238477	400.176494796755
2576.67334669339	400.593445165604
2592.38476953908	400.998441904009
2608.09619238477	401.391880415257
2623.80761523046	401.774137102619
2639.51903807615	402.145570832192
2655.23046092184	402.506524254087
2670.94188376754	402.857324995769
2686.65330661323	403.198286740182
2702.36472945892	403.529710200197
2718.07615230461	403.85188399988
2733.7875751503	404.165085472073
2749.49899799599	404.469581380905
2765.21042084168	404.765628576998
2780.92184368737	405.053474592359
2796.63326653307	405.33335818127
2812.34468937876	405.605509812813
2828.05611222445	405.870152120129
2843.76753507014	406.127500310923
2859.47895791583	406.377762543303
2875.19038076152	406.621140270584
2890.90180360721	406.857828558295
2906.61322645291	407.088016376283
2922.3246492986	407.311886868485
2938.03607214429	407.529617602681
2953.74749498998	407.741380802259
2969.45891783567	407.947343561818
2985.17034068136	408.147668048226
3000.88176352705	408.342511688572
3016.59318637275	408.532027346278
3032.30460921844	408.716363486533
3048.01603206413	408.895664332031
3063.72745490982	409.070070009924
3079.43887775551	409.239716690784
3095.1503006012	409.404736720285
3110.86172344689	409.565258744234
3126.57314629259	409.721407827507
3142.28456913828	409.873305567393
3157.99599198397	410.021070201788
3173.70741482966	410.164816712638
3189.41883767535	410.304656924983
3205.13026052104	410.44069960192
3220.84168336673	410.573050535762
3236.55310621243	410.701812635654
3252.26452905812	410.827086011873
3267.97595190381	410.948968057007
3283.6873747495	411.067553524212
3299.39879759519	411.182934602696
3315.11022044088	411.295200990607
3330.82164328657	411.404439965434
3346.53306613226	411.510736452063
3362.24448897796	411.614173088596
3377.95591182365	411.714830290038
3393.66733466934	411.812786309949
3409.37875751503	411.90811730015
3425.09018036072	412.000897368559
3440.80160320641	412.091198635242
3456.5130260521	412.179091286745
3472.2244488978	412.264643628767
3487.93587174349	412.347922137247
3503.64729458918	412.428991507917
3519.35871743487	412.507914704373
3535.07014028056	412.584753004719
3550.78156312625	412.659566046844
3566.49298597194	412.732411872348
3582.20440881764	412.803346969199
3597.91583166333	412.872426313133
3613.62725450902	412.939703407855
3629.33867735471	413.005230324075
3645.0501002004	413.069057737413
3660.76152304609	413.131234965212
3676.47294589178	413.191810002297
3692.18436873747	413.250829555703
3707.89579158317	413.308339078417
3723.60721442886	413.364382802155
3739.31863727455	413.419003769206
3755.03006012024	413.472243863381
3770.74148296593	413.524143840078
3786.45290581162	413.574743355512
3802.16432865731	413.62408099511
3817.87575150301	413.672194301123
3833.5871743487	413.719119799464
3849.29859719439	413.764893025794
3865.01002004008	413.809548550895
3880.72144288577	413.853120005336
3896.43286573146	413.89564010346
3912.14428857715	413.937140666721
3927.85571142285	413.977652646374
3943.56713426854	414.017206145556
3959.27855711423	414.055830440768
3974.98997995992	414.093554002778
3990.70140280561	414.13040451696
4006.4128256513	414.166408903099
4022.12424849699	414.201593334662
4037.83567134269	414.235983257562
4053.54709418838	414.26960340843
4069.25851703407	414.302477832407
4084.96993987976	414.334629900476
4100.68136272545	414.366082326343
4116.39278557114	414.396857182883
4132.10420841683	414.426975918168
4147.81563126253	414.456459371081
4163.52705410822	414.485327786545
4179.23847695391	414.513600830355
4194.9498997996	414.541297603652
4210.66132264529	414.568436657028
4226.37274549098	414.595036004287
4242.08416833667	414.62111313586
4257.79559118237	414.646685031902
4273.50701402806	414.671768175063
4289.21843687375	414.696378562949
4304.92985971944	414.720531720292
4320.64128256513	414.744242710816
4336.35270541082	414.76752614883
4352.06412825651	414.790396210543
4367.7755511022	414.812866645111
4383.4869739479	414.83495078543
4399.19839679359	414.856661558667
4414.90981963928	414.878011496559
4430.62124248497	414.899012745465
4446.33266533066	414.919677076189
4462.04408817635	414.940015893578
4477.75551102204	414.960040245899
4493.46693386774	414.979760834008
4509.17835671343	414.999188020302
4524.88977955912	415.018331837477
4540.60120240481	415.037201997085
4556.3126252505	415.055807897897
4572.02404809619	415.074158634085
4587.73547094188	415.092263003209
4603.44689378758	415.11012951404
4619.15831663327	415.127766394201
4634.86973947896	415.145181597635
4650.58116232465	415.162382811914
4666.29258517034	415.179377465385
4682.00400801603	415.196172734152
4697.71543086172	415.212775548905
4713.42685370741	415.229192601605
4729.13827655311	415.24543035201
4744.8496993988	415.261495034062
4760.56112224449	415.277392662134
4776.27254509018	415.293129037133
4791.98396793587	415.308709752469
4807.69539078156	415.324140199895
4823.40681362725	415.33942557521
4839.11823647295	415.354570883842
4854.82965931864	415.369580946297
4870.54108216433	415.384460403495
4886.25250501002	415.399213721976
4901.96392785571	415.413845199
4917.6753507014	415.428358967517
4933.38677354709	415.442759001039
4949.09819639279	415.457049118385
4964.80961923848	415.471232988334
4980.52104208417	415.485314134157
4996.23246492986	415.499295938048
5011.94388777555	415.513181645458
5027.65531062124	415.52697436932
5043.36673346693	415.540677094176
5059.07815631263	415.554292680214
5074.78957915832	415.567823867199
5090.50100200401	415.581273278314
5106.2124248497	415.594643423914
5121.92384769539	415.607936705182
5137.63527054108	415.6211554177
5153.34669338677	415.63430175493
5169.05811623247	415.647377811614
5184.76953907816	415.660385587086
5200.48096192385	415.673326988502
5216.19238476954	415.686203833987
5231.90380761523	415.69901785571
5247.61523046092	415.711770702873
5263.32665330661	415.724463944623
5279.0380761523	415.737099072897
5294.749498998	415.749677505183
5310.46092184369	415.762200587217
5326.17234468938	415.774669595601
5341.88376753507	415.787085740359
5357.59519038076	415.79945016742
5373.30661322645	415.811763961031
5389.01803607215	415.824028146113
5404.72945891784	415.836243690543
5420.44088176353	415.848411507378
5436.15230460922	415.860532457014
5451.86372745491	415.87260734929
5467.5751503006	415.884636945523
5483.28657314629	415.896621960491
5498.99799599198	415.908563064356
5514.70941883768	415.920460884535
5530.42084168337	415.932316007511
5546.13226452906	415.944128980589
5561.84368737475	415.955900313607
5577.55511022044	415.967630480589
5593.26653306613	415.979319921346
5608.97795591182	415.990969043035
5624.68937875752	416.002578221663
5640.40080160321	416.014147803546
5656.1122244489	416.025678106719
5671.82364729459	416.037169422309
5687.53507014028	416.048622015854
5703.24649298597	416.060036128581
5718.95791583166	416.071411978649
5734.66933867735	416.082749762341
5750.38076152305	416.094049655219
5766.09218436874	416.105311813247
5781.80360721443	416.11653637386
5797.51503006012	416.127723457012
5813.22645290581	416.138873166178
5828.9378757515	416.149985589317
5844.64929859719	416.161060799816
5860.36072144289	416.172098857379
5876.07214428858	416.1830998089
5891.78356713427	416.194063689294
5907.49498997996	416.204990522302
5923.20641282565	416.215880321262
5938.91783567134	416.226733089852
5954.62925851703	416.2375488228
5970.34068136273	416.248327506576
5986.05210420842	416.259069120043
6001.76352705411	416.269773635093
6017.4749498998	416.280441017248
6033.18637274549	416.291071226243
6048.89779559118	416.30166421658
6064.60921843687	416.31221993806
6080.32064128257	416.322738336289
6096.03206412826	416.333219353167
6111.74348697395	416.343662927352
6127.45490981964	416.354068994699
6143.16633266533	416.364437488689
6158.87775551102	416.374768340824
6174.58917835671	416.385061481017
6190.30060120241	416.395316837952
6206.0120240481	416.405534339431
6221.72344689379	416.415713912708
6237.43486973948	416.425855484793
6253.14629258517	416.435958982754
6268.85771543086	416.446024333993
6284.56913827655	416.456051466514
6300.28056112224	416.466040309168
6315.99198396794	416.475990791892
6331.70340681363	416.485902845929
6347.41482965932	416.495776404035
6363.12625250501	416.505611400678
6378.8376753507	416.515407772215
6394.54909819639	416.525165457068
6410.26052104208	416.534884395881
6425.97194388778	416.544564531668
6441.68336673347	416.554205809949
6457.39478957916	416.563808178883
6473.10621242485	416.573371589377
6488.81763527054	416.582895995201
6504.52905811623	416.592381353081
6520.24048096192	416.601827622793
6535.95190380762	416.611234767242
6551.66332665331	416.620602752536
6567.374749499	416.629931548052
6583.08617234469	416.639221126492
6598.79759519038	416.648471463939
6614.50901803607	416.657682539894
6630.22044088176	416.666854337322
6645.93186372746	416.675986842674
6661.64328657315	416.685080045923
6677.35470941884	416.694133940575
6693.06613226453	416.703148523691
6708.77755511022	416.712123795891
6724.48897795591	416.721059761359
6740.2004008016	416.729956427848
6755.9118236473	416.73881380667
6771.62324649299	416.747631912689
6787.33466933868	416.756410764311
6803.04609218437	416.765150383464
6818.75751503006	416.773850795581
6834.46893787575	416.782512029575
6850.18036072144	416.791134117814
6865.89178356713	416.79971709609
6881.60320641283	416.808261003589
6897.31462925852	416.816765882856
6913.02605210421	416.825231779756
6928.7374749499	416.833658743438
6944.44889779559	416.842046826291
6960.16032064128	416.850396083899
6975.87174348697	416.858706575001
6991.58316633267	416.866978361439
7007.29458917836	416.875211508113
7023.00601202405	416.883406082927
7038.71743486974	416.891562156744
7054.42885771543	416.899679803326
7070.14028056112	416.907759099286
7085.85170340681	416.915800124032
7101.5631262525	416.923802959712
7117.2745490982	416.931767691157
7132.98597194389	416.939694405822
7148.69739478958	416.947583193737
7164.40881763527	416.955434147437
7180.12024048096	416.963247361916
7195.83166332665	416.971022934559
7211.54308617235	416.978760965088
7227.25450901804	416.986461555504
7242.96593186373	416.994124810022
7258.67735470942	417.001750835021
7274.38877755511	417.009339738975
7290.1002004008	417.016891632403
7305.81162324649	417.024406627802
7321.52304609218	417.031884839596
7337.23446893788	417.039326384072
7352.94589178357	417.046731379326
7368.65731462926	417.0540999452
7384.36873747495	417.061432203231
7400.08016032064	417.068728276589
7415.79158316633	417.075988290024
7431.50300601203	417.083212369807
7447.21442885772	417.090400643676
7462.92585170341	417.097553240784
7478.6372745491	417.104670291638
7494.34869739479	417.111751928051
7510.06012024048	417.118798283087
7525.77154308617	417.12580949101
7541.48296593186	417.132785687229
7557.19438877756	417.13972700825
7572.90581162325	417.146633591625
7588.61723446894	417.153505575902
7604.32865731463	417.160343100578
7620.04008016032	417.167146306048
7635.75150300601	417.17391533356
7651.4629258517	417.180650325168
7667.1743486974	417.187351423687
7682.88577154309	417.194018772646
7698.59719438878	417.200652516248
7714.30861723447	417.207252799322
7730.02004008016	417.213819767286
7745.73146292585	417.2203535661
7761.44288577154	417.22685434223
7777.15430861724	417.233322242604
7792.86573146293	417.239757414577
7808.57715430862	417.246160005891
7824.28857715431	417.252530164636
7840	417.258868039217


==> tiks/dyn-ecco/comp-c-3.tsv <==
0	342.650000000002
4	342.650000000002
8	342.650000000002
12	342.650000000002
16	342.650000000002
20	342.650000000002
24	342.650000000002
28	342.650000000002
32	342.650000000002
36	342.650000000002
40	342.650000000002
44	342.650000000002
48	342.650000000002
52	342.650000000002
56	342.650000000002
60	342.650000000002
64	342.650000000002
68	342.650000000002
72	342.650000000002
76	342.650000000002
80	342.650000000002
84	342.650000000002
88	342.650000000002
92	342.650000000002
96	342.650000000002
100	342.650000000002
104	342.650000000002
108	342.650000000002
112	342.650000000002
116	342.650000000002
120	342.650000000002
124	342.650000000002
128	342.650000000002
132	342.650000000002
136	342.650000000002
140	342.650000000002
144	342.650000000002
148	342.650000000002
152	342.650000000002
156	342.650000000002
160	342.650000000002
164	342.650000000002
168	342.650000000002
172	342.650000000002
176	342.650000000002
180	342.650000000002
184	342.650000000002
188	342.650000000002
192	342.650000000002
196	342.650000000002
200	342.650000000002
204	342.650000000002
208	342.650000000002
212	342.650000000002
216	342.650000000002
220	342.650000000002
224	342.650000000002
228	342.681280671681
232	343.424546537704
236	345.365368095724
240	347.912684984029
244	350.046131534217
248	351.03154561568
252	351.12
256	351.12
260	351.12
264	351.12
268	351.12
272	351.12
276	351.12
280	351.12
284	351.12
288	351.12
292	351.12
296	351.12
300	351.12
304	351.12
308	351.12
312	351.12
316	351.12
320	351.12
324	351.12
328	351.12
332	351.12
336	351.12
340	351.12
344	351.12
348	351.12
352	351.12
356	351.12
360	351.12
364	351.12
368	351.12
372	351.12
376	351.12
380	351.12
384	351.12
388	351.12
392	351.12
396	351.12
400	351.12
404	351.22453352448
408	352.206766984814
412	354.587414860141
416	358.254124261257
420	362.670000000002
424	367.085875738748
428	370.752585139862
432	373.13323301519
436	374.11546647552
440	374.219999999998
444	374.219999999998
448	374.219999999998
452	374.219999999998
456	374.219999999998
460	374.219999999998
464	374.219999999998
468	374.219999999998
472	374.219999999998
476	374.219999999998
480	374.219999999998
484	374.219999999998
488	374.219999999998
492	374.219999999998
496	374.219999999998
500	374.219999999998
504	374.219999999998
508	374.219999999998
512	374.219999999998
516	374.219999999998
520	374.219999999998
524	374.219999999998
528	374.219999999998
532	374.219999999998
536	374.219999999998
540	374.219999999998
544	374.219999999998
548	374.219999999998
552	374.219999999998
556	374.219999999998
560	374.219999999998
564	374.219999999998
568	374.219999999998
572	374.219999999998
576	374.219999999998
580	374.219999999998
584	374.219999999998
588	374.219999999998
592	374.219999999998
596	374.219999999998
600	374.219999999998
604	374.219999999998
608	374.219999999998
612	374.219999999998
616	374.219999999998
620	374.219999999998
624	374.219999999998
628	374.219999999998
632	374.219999999998
636	374.219999999998
640	374.219999999998
644	374.219999999998
648	374.219999999998
652	374.219999999998
656	374.219999999998
660	374.219999999998
664	374.219999999998
668	374.219999999998
672	374.219999999998
676	374.219999999998
680	374.219999999998
684	374.219999999998
688	374.219999999998
692	374.219999999998
696	374.219999999998
700	374.219999999998
704	374.219999999998
708	374.219999999998
712	374.219999999998
716	374.219999999998
720	374.219999999998
724	374.219999999998
728	374.219999999998
732	374.219999999998
736	374.219999999998
740	374.219999999998
744	374.219999999998
748	374.219999999998
752	374.219999999998
756	374.219999999998
760	374.219999999998
764	374.219999999998
768	374.219999999998
772	374.219999999998
776	374.219999999998
780	374.219999999998
784	374.219999999998
788	374.219999999998
792	374.219999999998
796	374.219999999998
800	374.219999999998
804	374.219999999998
808	374.219999999998
812	374.219999999998
816	374.219999999998
820	374.219999999998
824	374.219999999998
828	374.219999999998
832	374.219999999998
836	374.219999999998
840	374.219999999998
844	374.219999999998
848	374.219999999998
852	374.219999999998
856	374.219999999998
860	374.219999999998
864	374.219999999998
868	374.219999999998
872	374.219999999998
876	374.219999999998
880	374.219999999998
884	374.219999999998
888	374.219999999998
892	374.219999999998
896	374.219999999998
900	374.219999999998
904	374.219999999998
908	374.219999999998
912	374.219999999998
916	374.219999999998
920	374.219999999998
924	374.219999999998
928	374.219999999998
932	374.219999999998
936	374.219999999998
940	374.219999999998
944	374.219999999998
948	374.219999999998
952	374.219999999998
956	374.219999999998
960	374.219999999998
964	374.219999999998
968	374.249436239514
972	374.855715302715
976	376.754273763133
980	380.231002651493
984	385.208895058416
988	391.338770619429
992	398.090000000001
996	404.841229380575
1000	410.971104941587
1004	415.94899734851
1008	419.425726236871
1012	421.324284697285
1016	421.930563760487
1020	421.960000000001
1024	421.960000000001
1028	421.960000000001
1032	421.960000000001
1036	421.960000000001
1040	421.960000000001
1044	421.960000000001
1048	421.960000000001
1052	421.960000000001
1056	421.960000000001
1060	421.960000000001
1064	421.960000000001
1068	421.960000000001
1072	421.960000000001
1076	421.960000000001
1080	421.960000000001
1084	421.960000000001
1088	421.960000000001
1092	421.960000000001
1096	421.960000000001
1100	421.960000000001
1104	421.960000000001
1108	421.960000000001
1112	421.960000000001
1116	421.960000000001
1120	421.960000000001
1124	421.960000000001
1128	421.960000000001
1132	421.960000000001
1136	421.960000000001
1140	421.960000000001
1144	421.960000000001
1148	421.960000000001
1152	421.960000000001
1156	421.960000000001
1160	421.960000000001
1164	421.960000000001
1168	421.960000000001
1172	421.960000000001
1176	421.960000000001
1180	421.960000000001
1184	421.960000000001
1188	421.960000000001
1192	421.960000000001
1196	421.960000000001
1200	421.960000000001
1204	421.960000000001
1208	421.960000000001
1212	421.960000000001
1216	421.960000000001
1220	421.960000000001
1224	421.960000000001
1228	421.960000000001
1232	421.960000000001
1236	421.960000000001
1240	421.960000000001
1244	421.960000000001
1248	421.960000000001
1252	421.960000000001
1256	421.960000000001
1260	421.960000000001
1264	421.960000000001
1268	421.960000000001
1272	421.960000000001
1276	421.960000000001
1280	421.960000000001
1284	421.960000000001
1288	421.960000000001
1292	421.960000000001
1296	421.960000000001
1300	421.960000000001
1304	421.960000000001
1308	421.960000000001
1312	421.960000000001
1316	421.960000000001
1320	421.960000000001
1324	421.960000000001
1328	421.960000000001
1332	421.960000000001
1336	421.960000000001
1340	421.960000000001
1344	421.960000000001
1348	421.960000000001
1352	421.960000000001
1356	421.960000000001
1360	421.960000000001
1364	421.960000000001
1368	421.960000000001
1372	421.960000000001
1376	421.960000000001
1380	421.960000000001
1384	421.960000000001
1388	421.960000000001
1392	421.960000000001
1396	421.960000000001
1400	421.960000000001
1404	421.960000000001
1408	421.960000000001
1412	421.960000000001
1416	421.960000000001
1420	421.960000000001
1424	421.960000000001
1428	421.960000000001
1432	421.960000000001
1436	421.960000000001
1440	421.960000000001
1444	421.960000000001
1448	421.960000000001
1452	421.960000000001
1456	421.960000000001
1460	421.960000000001
1464	421.960000000001
1468	421.960000000001
1472	421.960000000001
1476	421.960000000001
1480	421.960000000001
1484	421.960000000001
1488	421.960000000001
1492	421.960000000001
1496	421.960000000001
1500	421.960000000001
1504	421.960000000001
1508	421.960000000001
1512	421.960000000001
1516	421.960000000001
1520	421.960000000001
1524	421.960000000001
1528	421.960000000001
1532	421.960000000001
1536	421.960000000001
1540	421.960000000001
1544	421.960000000001
1548	421.960000000001
1552	421.960000000001
1556	421.960000000001
1560	421.960000000001
1564	421.960000000001
1568	421.960000000001
1572	421.960000000001
1576	421.960000000001
1580	421.960000000001
1584	421.960000000001
1588	421.960000000001
1592	421.960000000001
1596	421.960000000001
1600	421.960000000001
1604	421.960000000001
1608	421.960000000001
1612	421.960000000001
1616	421.960000000001
1620	421.960000000001
1624	421.960000000001
1628	421.960000000001
1632	421.960000000001
1636	421.960000000001
1640	421.960000000001
1644	421.960000000001
1648	421.960000000001
1652	421.960000000001
1656	421.960000000001
1660	421.960000000001
1664	421.960000000001
1668	421.960000000001
1672	421.960000000001
1676	421.960000000001
1680	421.960000000001
1684	421.960000000001
1688	421.960000000001
1692	421.960000000001
1696	421.960000000001
1700	421.960000000001
1704	421.960000000001
1708	421.960000000001
1712	421.960000000001
1716	421.960000000001
1720	421.960000000001
1724	421.960000000001
1728	421.960000000001
1732	421.960000000001
1736	421.960000000001
1740	421.960000000001
1744	421.960000000001
1748	421.960000000001
1752	421.960000000001
1756	421.960000000001
1760	421.960000000001
1764	421.960000000001
1768	421.960000000001
1772	421.960000000001
1776	421.960000000001
1780	421.960000000001
1784	421.960000000001
1788	421.960000000001
1792	421.960000000001
1796	421.960000000001
1800	421.960000000001
1804	421.960000000001
1808	421.960000000001
1812	421.960000000001
1816	421.960000000001
1820	421.960000000001
1824	421.960000000001
1828	421.960000000001
1832	421.960000000001
1836	421.960000000001
1840	421.960000000001
1844	421.960000000001
1848	421.960000000001
1852	421.960000000001
1856	421.960000000001
1860	421.960000000001
1864	421.960000000001
1868	421.960000000001
1872	421.960000000001
1876	421.960000000001
1880	421.960000000001
1884	421.960000000001
1888	421.960000000001
1892	421.960000000001
1896	421.960000000001
1900	421.960000000001
1904	421.960000000001
1908	421.960000000001
1912	421.960000000001
1916	421.960000000001
1920	421.960000000001
1924	421.960000000001
1928	421.960000000001
1932	421.960000000001
1936	421.960000000001
1940	421.960000000001
1944	421.960000000001
1948	421.960000000001
1952	421.960000000001
1956	421.960000000001
1960	421.960000000001
1964	421.960000000001
1968	421.960000000001
1972	421.960000000001
1976	421.960000000001
1980	421.960000000001
1984	421.960000000001
1988	421.960000000001
1992	421.960000000001
1996	421.960000000001
2000	421.960000000001
2004	421.960000000001
2008	421.960000000001
2012	421.960000000001
2016	421.960000000001
2020	421.960000000001
2024	421.960000000001
2028	421.960000000001
2032	421.960000000001
2036	421.960000000001
2040	421.960000000001
2044	421.960000000001
2048	421.960000000001
2052	421.960000000001
2056	421.960000000001
2060	421.960000000001
2064	421.960000000001
2068	421.960000000001
2072	421.960000000001
2076	421.960000000001
2080	421.960000000001
2084	421.960000000001
2088	421.960000000001
2092	421.960000000001
2096	421.960000000001
2100	421.960000000001
2104	421.960000000001
2108	421.960000000001
2112	421.960000000001
2116	421.960000000001
2120	421.960000000001
2124	421.960000000001
2128	421.960000000001
2132	421.960000000001
2136	421.960000000001
2140	421.960000000001
2144	421.960000000001
2148	421.960000000001
2152	421.960000000001
2156	421.960000000001
2160	421.960000000001
2164	421.960000000001
2168	421.960000000001
2172	421.960000000001
2176	421.960000000001
2180	421.960000000001
2184	421.960000000001
2188	421.960000000001
2192	421.960000000001
2196	421.960000000001
2200	421.960000000001
2204	421.960000000001
2208	421.960000000001
2212	421.960000000001
2216	421.960000000001
2220	421.960000000001
2224	421.960000000001
2228	421.960000000001
2232	421.960000000001
2236	421.960000000001
2240	421.960000000001
2244	421.960000000001
2248	421.960000000001
2252	421.960000000001
2256	421.960000000001
2260	421.960000000001
2264	421.960000000001
2268	421.960000000001
2272	421.960000000001
2276	421.960000000001
2280	421.960000000001
2284	421.960000000001
2288	421.960000000001
2292	421.960000000001
2296	421.960000000001
2300	421.960000000001
2304	421.960000000001
2308	421.960000000001
2312	421.960000000001
2316	421.960000000001
2320	421.960000000001
2324	421.960000000001
2328	421.960000000001
2332	421.960000000001
2336	421.960000000001
2340	421.960000000001
2344	421.960000000001
2348	421.960000000001
2352	421.960000000001
2356	421.960000000001
2360	421.960000000001
2364	421.960000000001
2368	421.960000000001
2372	421.960000000001
2376	421.960000000001
2380	421.960000000001
2384	421.960000000001
2388	421.960000000001
2392	421.960000000001
2396	421.960000000001
2400	421.960000000001
2404	421.960000000001
2408	421.960000000001
2412	420.419999999999
2416	420.419999999999
2420	420.419999999999
2424	420.419999999999
2428	420.419999999999
2432	420.419999999999
2436	420.419999999999
2440	420.419999999999
2444	420.419999999999
2448	420.419999999999
2452	420.419999999999
2456	420.419999999999
2460	420.419999999999
2464	420.419999999999
2468	420.419999999999
2472	420.419999999999
2476	420.419999999999
2480	420.419999999999
2484	420.419999999999
2488	420.419999999999
2492	420.419999999999
2496	420.419999999999
2500	420.419999999999
2504	420.419999999999
2508	420.419999999999
2512	420.419999999999
2516	420.419999999999
2520	420.419999999999
2524	420.419999999999
2528	420.419999999999
2532	420.419999999999
2536	420.419999999999
2540	420.419999999999
2544	420.419999999999
2548	420.419999999999
2552	420.419999999999
2556	420.419999999999
2560	420.419999999999
2564	420.419999999999
2568	420.419999999999
2572	420.419999999999
2576	420.419999999999
2580	420.419999999999
2584	420.419999999999
2588	420.419999999999
2592	420.419999999999
2596	420.419999999999
2600	420.419999999999
2604	420.419999999999
2608	420.419999999999
2612	420.419999999999
2616	420.419999999999
2620	420.419999999999
2624	420.419999999999
2628	420.419999999999
2632	420.419999999999
2636	420.419999999999
2640	420.419999999999
2644	420.419999999999
2648	420.419999999999
2652	420.419999999999
2656	420.419999999999
2660	420.419999999999
2664	420.419999999999
2668	420.419999999999
2672	420.419999999999
2676	420.419999999999
2680	420.419999999999
2684	420.419999999999
2688	420.419999999999
2692	420.419999999999
2696	420.419999999999
2700	420.419999999999
2704	420.419999999999
2708	420.419999999999
2712	420.419999999999
2716	420.419999999999
2720	420.419999999999
2724	420.419999999999
2728	420.419999999999
2732	420.419999999999
2736	420.419999999999
2740	420.419999999999
2744	420.419999999999
2748	420.419999999999
2752	420.419999999999
2756	420.419999999999
2760	420.419999999999
2764	420.419999999999
2768	420.419999999999
2772	420.419999999999
2776	420.419999999999
2780	420.419999999999
2784	420.419999999999
2788	420.419999999999
2792	420.419999999999
2796	420.419999999999
2800	420.419999999999
2804	420.419999999999
2808	420.419999999999
2812	420.419999999999
2816	420.419999999999
2820	420.419999999999
2824	420.419999999999
2828	420.419999999999
2832	420.419999999999
2836	420.419999999999
2840	420.419999999999
2844	420.419999999999
2848	420.419999999999
2852	420.419999999999
2856	420.419999999999
2860	420.419999999999
2864	420.419999999999
2868	420.419999999999
2872	420.419999999999
2876	420.419999999999
2880	420.419999999999
2884	420.419999999999
2888	420.419999999999
2892	420.419999999999
2896	420.419999999999
2900	420.419999999999
2904	420.419999999999
2908	420.419999999999
2912	420.419999999999
2916	420.419999999999
2920	420.419999999999
2924	420.419999999999
2928	420.419999999999
2932	420.419999999999
2936	420.419999999999
2940	420.419999999999
2944	420.419999999999
2948	420.419999999999
2952	420.419999999999
2956	420.419999999999
2960	420.419999999999
2964	420.419999999999
2968	420.419999999999
2972	420.419999999999
2976	420.419999999999
2980	420.419999999999
2984	420.419999999999
2988	420.419999999999
2992	420.419999999999
2996	420.419999999999
3000	420.419999999999
3004	420.419999999999
3008	420.419999999999
3012	420.419999999999
3016	420.419999999999
3020	420.419999999999
3024	420.419999999999
3028	420.419999999999
3032	420.419999999999
3036	420.419999999999
3040	420.419999999999
3044	420.419999999999
3048	420.419999999999
3052	420.419999999999
3056	420.419999999999
3060	420.419999999999
3064	420.419999999999
3068	420.419999999999
3072	420.419999999999
3076	420.419999999999
3080	420.419999999999
3084	420.419999999999
3088	420.419999999999
3092	420.419999999999
3096	420.419999999999
3100	420.419999999999
3104	420.419999999999
3108	420.419999999999
3112	420.419999999999
3116	420.419999999999
3120	420.419999999999
3124	420.419999999999
3128	420.419999999999
3132	420.419999999999
3136	420.419999999999
3140	420.419999999999
3144	420.419999999999
3148	420.419999999999
3152	420.419999999999
3156	420.419999999999
3160	420.419999999999
3164	420.419999999999
3168	420.419999999999
3172	420.419999999999
3176	420.419999999999
3180	420.419999999999
3184	420.419999999999
3188	420.419999999999
3192	420.419999999999
3196	420.419999999999
3200	420.419999999999
3204	420.419999999999
3208	420.419999999999
3212	420.419999999999
3216	420.419999999999
3220	420.419999999999
3224	420.419999999999
3228	420.419999999999
3232	420.419999999999
3236	420.419999999999
3240	420.419999999999
3244	420.419999999999
3248	420.419999999999
3252	420.419999999999
3256	420.419999999999
3260	420.419999999999
3264	420.419999999999
3268	420.419999999999
3272	420.419999999999
3276	420.419999999999
3280	420.419999999999
3284	420.419999999999
3288	420.419999999999
3292	420.419999999999
3296	420.419999999999
3300	420.419999999999
3304	420.419999999999
3308	420.419999999999
3312	420.419999999999
3316	420.419999999999
3320	420.419999999999
3324	420.419999999999
3328	420.419999999999
3332	420.419999999999
3336	420.419999999999
3340	420.419999999999
3344	420.419999999999
3348	420.419999999999
3352	420.419999999999
3356	420.419999999999
3360	420.419999999999
3364	420.419999999999
3368	420.419999999999
3372	420.419999999999
3376	420.419999999999
3380	420.419999999999
3384	420.419999999999
3388	420.419999999999
3392	420.419999999999
3396	420.419999999999
3400	420.419999999999
3404	420.419999999999
3408	420.419999999999
3412	420.419999999999
3416	420.419999999999
3420	420.419999999999
3424	420.419999999999
3428	420.419999999999
3432	420.419999999999
3436	420.419999999999
3440	420.419999999999
3444	420.419999999999
3448	420.419999999999
3452	420.419999999999
3456	420.419999999999
3460	420.419999999999
3464	420.419999999999
3468	420.419999999999
3472	420.419999999999
3476	420.419999999999
3480	420.419999999999
3484	420.419999999999
3488	420.419999999999
3492	420.419999999999
3496	420.419999999999
3500	420.419999999999
3504	420.419999999999
3508	420.419999999999
3512	420.419999999999
3516	420.419999999999
3520	420.419999999999
3524	420.419999999999
3528	420.419999999999
3532	420.419999999999
3536	420.419999999999
3540	420.419999999999
3544	420.419999999999
3548	420.419999999999
3552	420.419999999999
3556	420.419999999999
3560	420.419999999999
3564	420.419999999999
3568	420.419999999999
3572	420.419999999999
3576	420.419999999999
3580	420.419999999999
3584	420.419999999999
3588	420.419999999999
3592	420.419999999999
3596	420.419999999999
3600	420.419999999999
3604	420.419999999999
3608	420.419999999999
3612	420.419999999999
3616	420.419999999999
3620	420.419999999999
3624	420.419999999999
3628	420.419999999999
3632	420.419999999999
3636	420.419999999999
3640	420.419999999999
3644	420.419999999999
3648	420.419999999999
3652	420.419999999999
3656	420.419999999999
3660	420.419999999999
3664	420.419999999999
3668	420.419999999999
3672	420.419999999999
3676	420.419999999999
3680	420.419999999999
3684	420.419999999999
3688	420.419999999999
3692	420.419999999999
3696	420.419999999999
3700	420.419999999999
3704	420.419999999999
3708	420.419999999999
3712	420.419999999999
3716	420.419999999999
3720	420.419999999999
3724	420.419999999999
3728	420.419999999999
3732	420.419999999999
3736	420.419999999999
3740	420.419999999999
3744	420.419999999999
3748	420.419999999999
3752	420.419999999999
3756	420.419999999999
3760	420.419999999999
3764	420.419999999999
3768	420.419999999999
3772	420.419999999999
3776	420.419999999999
3780	420.419999999999
3784	420.419999999999
3788	420.419999999999
3792	420.419999999999
3796	420.419999999999
3800	420.419999999999
3804	420.419999999999
3808	420.419999999999
3812	420.419999999999
3816	420.419999999999
3820	420.419999999999
3824	420.419999999999
3828	420.419999999999
3832	420.419999999999
3836	420.419999999999
3840	420.419999999999
3844	420.419999999999
3848	420.419999999999
3852	420.419999999999
3856	420.419999999999
3860	420.419999999999
3864	420.419999999999
3868	420.419999999999
3872	420.419999999999
3876	420.419999999999
3880	420.419999999999
3884	420.419999999999
3888	420.419999999999
3892	420.419999999999
3896	420.419999999999
3900	420.419999999999
3904	420.419999999999
3908	420.419999999999
3912	420.419999999999
3916	420.419999999999
3920	420.419999999999
3924	420.419999999999
3928	420.419999999999
3932	420.419999999999
3936	420.419999999999
3940	420.419999999999
3944	420.419999999999
3948	420.419999999999
3952	420.419999999999
3956	420.419999999999
3960	420.419999999999
3964	420.419999999999
3968	420.419999999999
3972	420.419999999999
3976	420.419999999999
3980	420.419999999999
3984	420.419999999999
3988	420.419999999999
3992	420.419999999999
3996	420.419999999999
4000	420.419999999999
4004	420.419999999999
4008	420.419999999999
4012	420.419999999999
4016	420.419999999999
4020	420.419999999999
4024	420.419999999999
4028	420.419999999999
4032	420.419999999999
4036	420.419999999999
4040	420.419999999999
4044	420.419999999999
4048	420.419999999999
4052	420.419999999999
4056	420.419999999999
4060	420.419999999999
4064	420.419999999999
4068	420.419999999999
4072	420.419999999999
4076	420.419999999999
4080	420.419999999999
4084	420.419999999999
4088	420.419999999999
4092	420.419999999999
4096	420.419999999999
4100	420.419999999999
4104	420.419999999999
4108	420.419999999999
4112	420.419999999999
4116	420.419999999999
4120	420.419999999999
4124	420.419999999999
4128	420.419999999999
4132	420.419999999999
4136	420.419999999999
4140	420.419999999999
4144	420.419999999999
4148	420.419999999999
4152	420.419999999999
4156	420.419999999999
4160	420.419999999999
4164	420.419999999999
4168	420.419999999999
4172	420.419999999999
4176	420.419999999999
4180	420.419999999999
4184	420.419999999999
4188	420.419999999999
4192	420.419999999999
4196	420.419999999999
4200	420.419999999999
4204	420.419999999999
4208	420.419999999999
4212	420.419999999999
4216	420.419999999999
4220	420.419999999999
4224	420.419999999999
4228	420.419999999999
4232	420.419999999999
4236	420.419999999999
4240	420.419999999999
4244	420.419999999999
4248	420.419999999999
4252	420.419999999999
4256	420.419999999999
4260	420.419999999999
4264	420.419999999999
4268	420.419999999999
4272	420.419999999999
4276	420.419999999999
4280	420.419999999999
4284	420.419999999999
4288	420.419999999999
4292	420.419999999999
4296	420.419999999999
4300	420.419999999999
4304	420.419999999999
4308	420.419999999999
4312	420.419999999999
4316	420.419999999999
4320	420.419999999999
4324	420.419999999999
4328	420.419999999999
4332	420.419999999999
4336	420.419999999999
4340	420.419999999999
4344	420.419999999999
4348	420.419999999999
4352	420.419999999999
4356	420.419999999999
4360	420.419999999999
4364	420.419999999999
4368	420.419999999999
4372	420.419999999999
4376	420.419999999999
4380	420.419999999999
4384	420.419999999999
4388	420.419999999999
4392	420.419999999999
4396	420.419999999999
4400	420.419999999999
4404	420.419999999999
4408	420.419999999999
4412	420.419999999999
4416	420.419999999999
4420	420.419999999999
4424	420.419999999999
4428	420.419999999999
4432	420.419999999999
4436	420.419999999999
4440	420.419999999999
4444	420.419999999999
4448	420.419999999999
4452	420.419999999999
4456	420.419999999999
4460	420.419999999999
4464	420.419999999999
4468	420.419999999999
4472	420.419999999999
4476	420.419999999999
4480	420.419999999999
4484	420.419999999999
4488	420.419999999999
4492	420.419999999999
4496	420.419999999999
4500	420.419999999999
4504	420.419999999999
4508	420.419999999999
4512	420.419999999999
4516	420.419999999999
4520	420.419999999999
4524	420.419999999999
4528	420.419999999999
4532	420.419999999999
4536	420.419999999999
4540	420.419999999999
4544	420.419999999999
4548	420.419999999999
4552	420.419999999999
4556	420.419999999999
4560	420.419999999999
4564	420.419999999999
4568	420.419999999999
4572	420.419999999999
4576	420.419999999999
4580	420.419999999999
4584	420.419999999999
4588	420.419999999999
4592	420.419999999999
4596	420.419999999999
4600	420.419999999999
4604	420.419999999999
4608	420.419999999999
4612	420.419999999999
4616	420.419999999999
4620	420.419999999999
4624	420.419999999999
4628	420.419999999999
4632	420.419999999999
4636	420.419999999999
4640	420.419999999999
4644	420.419999999999
4648	420.419999999999
4652	420.419999999999
4656	420.419999999999
4660	420.419999999999
4664	420.419999999999
4668	420.419999999999
4672	420.419999999999
4676	420.419999999999
4680	420.419999999999
4684	420.419999999999
4688	420.419999999999
4692	420.419999999999
4696	420.419999999999
4700	420.419999999999
4704	420.419999999999
4708	420.419999999999
4712	420.419999999999
4716	420.419999999999
4720	420.419999999999
4724	420.419999999999
4728	420.419999999999
4732	420.419999999999
4736	420.419999999999
4740	420.419999999999
4744	420.419999999999
4748	420.419999999999
4752	420.419999999999
4756	420.419999999999
4760	420.419999999999
4764	420.419999999999
4768	420.419999999999
4772	420.419999999999
4776	420.419999999999
4780	420.419999999999
4784	420.419999999999
4788	420.419999999999
4792	420.419999999999
4796	420.419999999999
4800	420.419999999999
4804	420.419999999999
4808	420.419999999999
4812	420.419999999999
4816	420.419999999999
4820	420.419999999999
4824	420.419999999999
4828	420.419999999999
4832	420.419999999999
4836	420.419999999999
4840	420.419999999999
4844	420.419999999999
4848	420.419999999999
4852	420.419999999999
4856	420.419999999999
4860	420.419999999999
4864	420.419999999999
4868	420.419999999999
4872	420.419999999999
4876	420.419999999999
4880	420.419999999999
4884	420.419999999999
4888	420.419999999999
4892	420.419999999999
4896	420.419999999999
4900	420.419999999999
4904	420.419999999999
4908	420.419999999999
4912	420.419999999999
4916	420.419999999999
4920	420.419999999999
4924	420.419999999999
4928	420.419999999999
4932	420.419999999999
4936	420.419999999999
4940	420.419999999999
4944	420.419999999999
4948	420.419999999999
4952	420.419999999999
4956	420.419999999999
4960	420.419999999999
4964	420.419999999999
4968	420.419999999999
4972	420.419999999999
4976	420.419999999999
4980	420.419999999999
4984	420.419999999999
4988	420.419999999999
4992	420.419999999999
4996	420.419999999999
5000	420.419999999999
5004	420.419999999999
5008	420.419999999999
5012	420.419999999999
5016	420.419999999999
5020	420.419999999999
5024	420.419999999999
5028	420.419999999999
5032	420.419999999999
5036	420.419999999999
5040	420.419999999999
5044	420.419999999999
5048	420.419999999999
5052	420.419999999999
5056	420.419999999999
5060	420.419999999999
5064	420.419999999999
5068	420.419999999999
5072	420.419999999999
5076	420.419999999999
5080	420.419999999999
5084	420.419999999999
5088	420.419999999999
5092	420.419999999999
5096	420.419999999999
5100	420.419999999999
5104	420.419999999999
5108	420.419999999999
5112	420.419999999999
5116	420.419999999999
5120	420.419999999999
5124	420.419999999999
5128	420.419999999999
5132	420.419999999999
5136	420.419999999999
5140	420.419999999999
5144	420.419999999999
5148	420.419999999999
5152	420.419999999999
5156	420.419999999999
5160	420.419999999999
5164	420.419999999999
5168	420.419999999999
5172	420.419999999999
5176	420.419999999999
5180	420.419999999999
5184	420.419999999999
5188	420.419999999999
5192	420.419999999999
5196	420.419999999999
5200	420.419999999999
5204	420.419999999999
5208	420.419999999999
5212	420.419999999999
5216	420.419999999999
5220	420.419999999999
5224	420.419999999999
5228	420.419999999999
5232	420.419999999999
5236	420.419999999999
5240	420.419999999999
5244	420.419999999999
5248	420.419999999999
5252	420.419999999999
5256	420.419999999999
5260	420.419999999999
5264	420.419999999999
5268	420.419999999999
5272	420.419999999999
5276	420.419999999999
5280	420.419999999999
5284	420.419999999999
5288	420.419999999999
5292	420.419999999999
5296	420.419999999999
5300	420.419999999999
5304	420.419999999999
5308	420.419999999999
5312	420.419999999999
5316	420.419999999999
5320	420.419999999999
5324	420.419999999999
5328	420.419999999999
5332	420.419999999999
5336	420.419999999999
5340	420.419999999999
5344	420.419999999999
5348	420.419999999999
5352	420.419999999999
5356	420.419999999999
5360	420.419999999999
5364	420.419999999999
5368	420.419999999999
5372	420.419999999999
5376	420.419999999999
5380	420.419999999999
5384	420.419999999999
5388	420.419999999999
5392	420.419999999999
5396	420.419999999999
5400	420.419999999999
5404	420.419999999999
5408	420.419999999999
5412	420.419999999999
5416	420.419999999999
5420	420.419999999999
5424	420.419999999999
5428	420.419999999999
5432	420.419999999999
5436	420.419999999999
5440	420.419999999999
5444	420.419999999999
5448	420.419999999999
5452	420.419999999999
5456	420.419999999999
5460	420.419999999999
5464	420.419999999999
5468	420.419999999999
5472	420.419999999999
5476	420.419999999999
5480	420.419999999999
5484	420.419999999999
5488	420.419999999999
5492	420.419999999999
5496	420.419999999999
5500	420.419999999999
5504	420.419999999999
5508	420.419999999999
5512	420.419999999999
5516	420.419999999999
5520	420.419999999999
5524	420.419999999999
5528	420.419999999999
5532	420.419999999999
5536	420.419999999999
5540	420.419999999999
5544	420.419999999999
5548	420.419999999999
5552	420.419999999999
5556	420.419999999999
5560	420.419999999999
5564	420.419999999999
5568	420.419999999999
5572	420.419999999999
5576	420.419999999999
5580	420.419999999999
5584	420.419999999999
5588	420.419999999999
5592	420.419999999999
5596	420.419999999999
5600	420.419999999999
5604	420.419999999999
5608	420.419999999999
5612	420.419999999999
5616	420.419999999999
5620	420.419999999999
5624	420.419999999999
5628	420.419999999999
5632	420.419999999999
5636	420.419999999999
5640	420.419999999999
5644	420.419999999999
5648	420.419999999999
5652	420.419999999999
5656	420.419999999999
5660	420.419999999999
5664	420.419999999999
5668	420.419999999999
5672	420.419999999999
5676	420.419999999999
5680	420.419999999999
5684	420.419999999999
5688	420.419999999999
5692	420.419999999999
5696	420.419999999999
5700	420.419999999999
5704	420.419999999999
5708	420.419999999999
5712	420.419999999999
5716	420.419999999999
5720	420.419999999999
5724	420.419999999999
5728	420.419999999999
5732	420.419999999999
5736	420.419999999999
5740	420.419999999999
5744	420.419999999999
5748	420.419999999999
5752	420.419999999999
5756	420.419999999999
5760	420.419999999999
5764	420.419999999999
5768	420.419999999999
5772	420.419999999999
5776	420.419999999999
5780	420.419999999999
5784	420.419999999999
5788	420.419999999999
5792	420.419999999999
5796	420.419999999999
5800	420.419999999999
5804	420.419999999999
5808	420.419999999999
5812	420.419999999999
5816	420.419999999999
5820	420.419999999999
5824	420.419999999999
5828	420.419999999999
5832	420.419999999999
5836	420.419999999999
5840	420.419999999999
5844	420.419999999999
5848	420.419999999999
5852	420.419999999999
5856	420.419999999999
5860	420.419999999999
5864	420.419999999999
5868	420.419999999999
5872	420.419999999999
5876	420.419999999999
5880	420.419999999999
5884	420.419999999999
5888	420.419999999999
5892	420.419999999999
5896	420.419999999999
5900	420.419999999999
5904	420.419999999999
5908	420.419999999999
5912	420.419999999999
5916	420.419999999999
5920	420.419999999999
5924	420.419999999999
5928	420.419999999999
5932	420.419999999999
5936	420.419999999999
5940	420.419999999999
5944	420.419999999999
5948	420.419999999999
5952	420.419999999999
5956	420.419999999999
5960	420.419999999999
5964	420.419999999999
5968	420.419999999999
5972	420.419999999999
5976	420.419999999999
5980	420.419999999999
5984	420.419999999999
5988	420.419999999999
5992	420.419999999999
5996	420.419999999999
6000	420.419999999999
6004	420.419999999999
6008	420.419999999999
6012	420.419999999999
6016	420.419999999999
6020	420.419999999999
6024	420.419999999999
6028	420.419999999999
6032	420.419999999999
6036	420.419999999999
6040	420.419999999999
6044	420.419999999999
6048	420.419999999999
6052	420.419999999999
6056	420.419999999999
6060	420.419999999999
6064	420.419999999999
6068	420.419999999999
6072	420.419999999999
6076	420.419999999999
6080	420.419999999999
6084	420.419999999999
6088	420.419999999999
6092	420.419999999999
6096	420.419999999999
6100	420.419999999999
6104	420.419999999999
6108	420.419999999999
6112	420.419999999999
6116	420.419999999999
6120	420.419999999999
6124	420.419999999999
6128	420.419999999999
6132	420.419999999999
6136	420.419999999999
6140	420.419999999999
6144	420.419999999999
6148	420.419999999999
6152	420.419999999999
6156	420.419999999999
6160	420.419999999999
6164	420.419999999999
6168	420.419999999999
6172	420.419999999999
6176	420.419999999999
6180	420.419999999999
6184	420.419999999999
6188	420.419999999999
6192	420.419999999999
6196	420.419999999999
6200	420.419999999999
6204	420.419999999999
6208	420.419999999999
6212	420.419999999999
6216	420.419999999999
6220	420.419999999999
6224	420.419999999999
6228	420.419999999999
6232	420.419999999999
6236	420.419999999999
6240	420.419999999999
6244	420.419999999999
6248	420.419999999999
6252	420.419999999999
6256	420.419999999999
6260	420.419999999999
6264	420.419999999999
6268	420.419999999999
6272	420.419999999999
6276	420.419999999999
6280	420.419999999999
6284	420.419999999999
6288	420.419999999999
6292	420.419999999999
6296	420.419999999999
6300	420.419999999999
6304	420.419999999999
6308	420.419999999999
6312	420.419999999999
6316	420.419999999999
6320	420.419999999999
6324	420.419999999999
6328	420.419999999999
6332	420.419999999999
6336	420.419999999999
6340	420.419999999999
6344	420.419999999999
6348	420.419999999999
6352	420.419999999999
6356	420.419999999999
6360	420.419999999999
6364	420.419999999999
6368	420.419999999999
6372	420.419999999999
6376	420.419999999999
6380	420.419999999999
6384	420.419999999999
6388	420.419999999999
6392	420.419999999999
6396	420.419999999999
6400	420.419999999999
6404	420.419999999999
6408	420.419999999999
6412	420.419999999999
6416	420.419999999999
6420	420.419999999999
6424	420.419999999999
6428	420.419999999999
6432	420.419999999999
6436	420.419999999999
6440	420.419999999999
6444	420.419999999999
6448	420.419999999999
6452	420.419999999999
6456	420.419999999999
6460	420.419999999999
6464	420.419999999999
6468	420.419999999999
6472	420.419999999999
6476	420.419999999999
6480	420.419999999999
6484	420.419999999999
6488	420.419999999999
6492	420.419999999999
6496	420.419999999999
6500	420.419999999999
6504	420.419999999999
6508	420.419999999999
6512	420.419999999999
6516	420.419999999999
6520	420.419999999999
6524	420.419999999999
6528	420.419999999999
6532	420.419999999999
6536	420.419999999999
6540	420.419999999999
6544	420.419999999999
6548	420.419999999999
6552	420.419999999999
6556	420.419999999999
6560	420.419999999999
6564	420.419999999999
6568	420.419999999999
6572	420.419999999999
6576	420.419999999999
6580	420.419999999999
6584	420.419999999999
6588	420.419999999999
6592	420.419999999999
6596	420.419999999999
6600	420.419999999999
6604	420.419999999999
6608	420.419999999999
6612	420.419999999999
6616	420.419999999999
6620	420.419999999999
6624	420.419999999999
6628	420.419999999999
6632	420.419999999999
6636	420.419999999999
6640	420.419999999999
6644	420.419999999999
6648	420.419999999999
6652	420.419999999999
6656	420.419999999999
6660	420.419999999999
6664	420.419999999999
6668	420.419999999999
6672	420.419999999999
6676	420.419999999999
6680	420.419999999999
6684	420.419999999999
6688	420.419999999999
6692	420.419999999999
6696	420.419999999999
6700	420.419999999999
6704	420.419999999999
6708	420.419999999999
6712	420.419999999999
6716	420.419999999999
6720	420.419999999999
6724	420.419999999999
6728	420.419999999999
6732	420.419999999999
6736	420.419999999999
6740	420.419999999999
6744	420.419999999999
6748	420.419999999999
6752	420.419999999999
6756	420.419999999999
6760	420.419999999999
6764	420.419999999999
6768	420.419999999999
6772	420.419999999999
6776	420.419999999999
6780	420.419999999999
6784	420.419999999999
6788	420.419999999999
6792	420.419999999999
6796	420.419999999999
6800	420.419999999999
6804	420.419999999999
6808	420.419999999999
6812	420.419999999999
6816	420.419999999999
6820	420.419999999999
6824	420.419999999999
6828	420.419999999999
6832	420.419999999999
6836	420.419999999999
6840	420.419999999999
6844	420.419999999999
6848	420.419999999999
6852	420.419999999999
6856	420.419999999999
6860	420.419999999999
6864	420.419999999999
6868	420.419999999999
6872	420.419999999999
6876	420.419999999999
6880	420.419999999999
6884	420.419999999999
6888	420.419999999999
6892	420.419999999999
6896	420.419999999999
6900	420.419999999999
6904	420.419999999999
6908	420.419999999999
6912	420.419999999999
6916	420.419999999999
6920	420.419999999999
6924	420.419999999999
6928	420.419999999999
6932	420.419999999999
6936	420.419999999999
6940	420.419999999999
6944	420.419999999999
6948	420.419999999999
6952	420.419999999999
6956	420.419999999999
6960	420.419999999999
6964	420.419999999999
6968	420.419999999999
6972	420.419999999999
6976	420.419999999999
6980	420.419999999999
6984	420.419999999999
6988	420.419999999999
6992	420.419999999999
6996	420.419999999999
7000	420.419999999999
7004	420.419999999999
7008	420.419999999999
7012	420.419999999999
7016	420.419999999999
7020	420.419999999999
7024	420.419999999999
7028	420.419999999999
7032	420.419999999999
7036	420.419999999999
7040	420.419999999999
7044	420.419999999999
7048	420.419999999999
7052	420.419999999999
7056	420.419999999999
7060	420.419999999999
7064	420.419999999999
7068	420.419999999999
7072	420.419999999999
7076	420.419999999999
7080	420.419999999999
7084	420.419999999999
7088	420.419999999999
7092	420.419999999999
7096	420.419999999999
7100	420.419999999999
7104	420.419999999999
7108	420.419999999999
7112	420.419999999999
7116	420.419999999999
7120	420.419999999999
7124	420.419999999999
7128	420.419999999999
7132	420.419999999999
7136	420.419999999999
7140	420.419999999999
7144	420.419999999999
7148	420.419999999999
7152	420.419999999999
7156	420.419999999999
7160	420.419999999999
7164	420.419999999999
7168	420.419999999999
7172	420.419999999999
7176	420.419999999999
7180	420.419999999999
7184	420.419999999999
7188	420.419999999999
7192	420.419999999999
7196	420.419999999999
7200	420.419999999999
7204	420.419999999999
7208	420.419999999999
7212	420.419999999999
7216	420.419999999999
7220	420.419999999999
7224	420.419999999999
7228	420.419999999999
7232	420.419999999999
7236	420.419999999999
7240	420.419999999999
7244	420.419999999999
7248	420.419999999999
7252	420.419999999999
7256	420.419999999999
7260	420.419999999999
7264	420.419999999999
7268	420.419999999999
7272	420.419999999999
7276	420.419999999999
7280	420.419999999999
7284	420.419999999999
7288	420.419999999999
7292	420.419999999999
7296	420.419999999999
7300	420.419999999999
7304	420.419999999999
7308	420.419999999999
7312	420.419999999999
7316	420.419999999999
7320	420.419999999999
7324	420.419999999999
7328	420.419999999999
7332	420.419999999999
7336	420.419999999999
7340	420.419999999999
7344	420.419999999999
7348	420.419999999999
7352	420.419999999999
7356	420.419999999999
7360	420.419999999999
7364	420.419999999999
7368	420.419999999999
7372	420.419999999999
7376	420.419999999999
7380	420.419999999999
7384	420.419999999999
7388	420.419999999999
7392	420.419999999999
7396	420.419999999999
7400	420.419999999999
7404	420.419999999999
7408	420.419999999999
7412	420.419999999999
7416	420.419999999999
7420	420.419999999999
7424	420.419999999999
7428	420.419999999999
7432	420.419999999999
7436	420.419999999999
7440	420.419999999999
7444	420.419999999999
7448	420.419999999999
7452	420.419999999999
7456	420.419999999999
7460	420.419999999999
7464	420.419999999999
7468	420.419999999999
7472	420.419999999999
7476	420.419999999999
7480	420.419999999999
7484	420.419999999999
7488	420.419999999999
7492	420.419999999999
7496	420.419999999999
7500	420.419999999999
7504	420.419999999999
7508	420.419999999999
7512	420.419999999999
7516	420.419999999999
7520	420.419999999999
7524	420.419999999999
7528	420.419999999999
7532	420.419999999999
7536	420.419999999999
7540	420.419999999999
7544	420.419999999999
7548	420.419999999999
7552	420.419999999999
7556	420.419999999999
7560	420.419999999999
7564	420.419999999999
7568	420.419999999999
7572	420.419999999999
7576	420.419999999999
7580	420.419999999999
7584	420.419999999999
7588	420.419999999999
7592	420.419999999999
7596	420.419999999999
7600	420.419999999999
7604	420.419999999999
7608	420.419999999999
7612	420.419999999999
7616	420.419999999999
7620	420.419999999999
7624	420.419999999999
7628	420.419999999999
7632	420.419999999999
7636	420.419999999999
7640	420.419999999999
7644	420.419999999999
7648	420.419999999999
7652	420.419999999999
7656	420.419999999999
7660	420.419999999999
7664	420.419999999999
7668	420.419999999999
7672	420.419999999999
7676	420.419999999999
7680	420.419999999999
7684	420.419999999999
7688	420.419999999999
7692	420.419999999999
7696	420.419999999999
7700	420.419999999999
7704	420.419999999999
7708	420.419999999999
7712	420.419999999999
7716	420.419999999999
7720	420.419999999999
7724	420.419999999999
7728	420.419999999999
7732	420.419999999999
7736	420.419999999999
7740	420.419999999999
7744	420.419999999999
7748	420.419999999999
7752	420.419999999999
7756	420.419999999999
7760	420.419999999999
7764	420.419999999999
7768	420.419999999999
7772	420.419999999999
7776	420.419999999999
7780	420.419999999999
7784	420.419999999999
7788	420.419999999999
7792	420.419999999999
7796	420.419999999999
7800	420.419999999999
7804	420.419999999999
7808	420.419999999999
7812	420.419999999999
7816	420.419999999999
7820	420.419999999999
7824	420.419999999999
7828	420.419999999999
7832	420.419999999999
7836	420.419999999999
7840	420.419999999999


==> tiks/dyn-ecco/comp-d-1.tsv <==
0	213.405500000159
15.7114228456914	213.415196857493
31.4228456913828	213.540518858477
47.1342685370741	213.887001292659
62.8456913827655	214.589132419231
78.5571142284569	215.701034734004
94.2685370741483	217.191552198962
109.97995991984	218.991104217996
125.691382765531	221.031571496148
141.402805611222	223.258417392628
157.114228456914	225.628489836816
172.825651302605	228.107127705351
188.537074148297	230.663624411318
204.248496993988	233.264941152799
219.959919839679	235.872663432503
235.671342685371	238.414845507569
251.382765531062	240.810259297435
267.094188376754	243.025040851613
282.805611222445	245.06872691235
298.517034068136	246.966436895426
314.228456913828	248.741840646249
329.939879759519	250.414401782609
345.65130260521	251.999014975
361.362725450902	253.507050475598
377.074148296593	254.94747047316
392.785571142285	256.327186211873
408.496993987976	257.651732482309
424.208416833667	258.925600598979
439.919839679359	260.152441928358
455.63126252505	261.335427497629
471.342685370741	262.477237466433
487.054108216433	263.580254897577
502.765531062124	264.646677024793
518.476953907816	265.678407365803
534.188376753507	266.677156569072
549.899799599198	267.644315781638
565.61122244489	268.580716358152
581.322645290581	269.486101657956
597.034068136273	270.359144269193
612.745490981964	271.198705669766
628.456913827655	272.00464279581
644.168336673347	272.777689317503
659.879759519038	273.519075964635
675.59118236473	274.2302641371
691.302605210421	274.912808233218
707.014028056112	275.568250175992
722.725450901804	276.198084407868
738.436873747495	276.803725270301
754.148296593186	277.386496436192
769.859719438878	277.947628998674
785.571142284569	278.488261985806
801.282565130261	279.009446931304
816.993987975952	279.512152757656
832.705410821643	279.997271765058
848.416833667335	280.465624239839
864.128256513026	280.917963046053
879.839679358718	281.354976529541
895.551102204409	281.777294448778
911.2625250501	282.185509619903
926.973947895792	282.580083147211
942.685370741483	282.961471902684
958.396793587174	283.330089136846
974.108216432866	283.686299111373
989.819639278557	284.030304431161
1005.53106212425	284.362212342264
1021.24248496994	284.682031283597
1036.95390781563	284.989714769414
1052.66533066132	285.285234525707
1068.37675350701	285.56863825752
1084.08817635271	285.840069710583
1099.7995991984	286.099766110135
1115.51102204409	286.348057276108
1131.22244488978	286.585318640514
1146.93386773547	286.811972135379
1162.64529058116	287.02847450214
1178.35671342685	287.235282738269
1194.06813627255	287.432860091187
1209.77955911824	287.621673908366
1225.49098196393	287.802172781088
1241.20240480962	287.974795024943
1256.91382765531	288.139973488673
1272.625250501	288.298109919622
1288.33667334669	288.449596581017
1304.04809619238	288.594819846945
1319.75951903808	288.734124016794
1335.47094188377	288.867852820258
1351.18236472946	288.996337066261
1366.89378757515	289.119872430413
1382.60521042084	289.238753252821
1398.31663326653	289.353255673982
1414.02805611222	289.463633067989
1429.73947895792	289.570133661567
1445.45090180361	289.672988217949
1461.1623246493	289.772411854499
1476.87374749499	289.86861353937
1492.58517034068	289.961788334409
1508.29659318637	290.052117635973
1524.00801603206	290.13977840441
1539.71943887776	290.224937583748
1555.43086172345	290.307747847052
1571.14228456914	290.388360007754
1586.85370741483	290.466917543242
1602.56513026052	290.543549390052
1618.27655310621	290.618385091465
1633.9879759519	290.691544961936
1649.6993987976	290.763140123745
1665.41082164329	290.833281537028
1681.12224448898	290.902069860422
1696.83366733467	290.969601107228
1712.54509018036	291.035969992018
1728.25651302605	291.101262638409
1743.96793587174	291.1655617937
1759.67935871744	291.228948775862
1775.39078156313	291.29149870241
1791.10220440882	291.353283322357
1806.81362725451	291.414373395858
1822.5250501002	291.474835499809
1838.23647294589	291.534732674816
1853.94789579158	291.594127611193
1869.65931863727	291.653079706559
1885.37074148297	291.711645372136
1901.08216432866	291.769881770806
1916.79358717435	291.827841779087
1932.50501002004	291.885577649875
1948.21643286573	291.943142390358
1963.92785571142	292.00058452344
1979.63927855711	292.057953391949
1995.35070140281	292.115298543357
2011.0621242485	292.172666386003
2026.77354709419	292.230104147421
2042.48496993988	292.287659107028
2058.19639278557	292.345376918953
2073.90781563126	292.403303927749
2089.61923847695	292.46148681032
2105.33066132265	292.519971430579
2121.04208416834	292.578804383075
2136.75350701403	292.638032928468
2152.46492985972	292.697702849977
2168.17635270541	292.75786062021
2183.8877755511	292.818552921532
2199.59919839679	292.879822344065
2215.31062124249	292.941711344771
2231.02204408818	293.004259734032
2246.73346693387	293.067501605998
2262.44488977956	293.131469154567
2278.15631262525	293.196190064399
2293.86773547094	293.261688033159
2309.57915831663	293.327984982811
2325.29058116232	293.395100311891
2341.00200400802	293.463052222208
2356.71342685371	293.531859244196
2372.4248496994	293.601540105698
2388.13627254509	293.672114606278
2403.84769539078	293.743605168202
2419.55911823647	293.816036595768
2435.27054108216	293.889435781807
2450.98196392786	293.963833901824
2466.69338677355	294.039265835629
2482.40480961924	294.115768518522
2498.11623246493	294.193384234238
2513.82765531062	294.27215744492
2529.53907815631	294.352133523619
2545.250501002	294.433361915057
2560.9619238477	294.515890239482
2576.67334669339	294.599765403955
2592.38476953908	294.685030577846
2608.09619238477	294.771714150227
2623.80761523046	294.859824249274
2639.51903807615	294.949336215649
2655.23046092184	295.040188756593
2670.94188376754	295.132289291537
2686.65330661323	295.225521373333
2702.36472945892	295.319764419957
2718.07615230461	295.414901507819
2733.7875751503	295.510820861445
2749.49899799599	295.607422684583
2765.21042084168	295.704616905528
2780.92184368737	295.802319599189
2796.63326653307	295.900458659383
2812.34468937876	295.998967491282
2828.05611222445	296.09777053228
2843.76753507014	296.196821199404
2859.47895791583	296.296058579127
2875.19038076152	296.395410498212
2890.90180360721	296.494806272304
2906.61322645291	296.594184635238
2922.3246492986	296.693501553667
2938.03607214429	296.792796100016
2953.74749498998	296.892611401295
2969.45891783567	296.99530097503
2985.17034068136	297.107085465124
3000.88176352705	297.243206283528
3016.59318637275	297.420887807268
3032.30460921844	297.688855814001
3048.01603206413	298.107537591696
3063.72745490982	298.702538551336
3079.43887775551	299.481425280094
3095.1503006012	300.423272151046
3110.86172344689	301.520074966018
3126.57314629259	302.744972858451
3142.28456913828	304.085648451194
3157.99599198397	305.526689661114
3173.70741482966	307.038807582073
3189.41883767535	308.617221015743
3205.13026052104	310.207781385108
3220.84168336673	311.835136130853
3236.55310621243	313.499458522954
3252.26452905812	315.200423401739
3267.97595190381	316.889490176847
3283.6873747495	318.595946680506
3299.39879759519	320.320568686236
3315.11022044088	322.063129395518
3330.82164328657	323.782608500119
3346.53306613226	325.476556746971
3362.24448897796	327.163039769485
3377.95591182365	328.842043843804
3393.66733466934	330.513568882127
3409.37875751503	332.177614883772
3425.09018036072	333.834181824887
3440.80160320641	335.483266395306
3456.5130260521	337.124466890859
3472.2244488978	338.728179843128
3487.93587174349	340.316848671466
3503.64729458918	341.891506766287
3519.35871743487	343.452154164612
3535.07014028056	344.99879086639
3550.78156312625	346.531416872289
3566.49298597194	348.050032316716
3582.20440881764	349.554662645347
3597.91583166333	351.036933220573
3613.62725450902	352.481983013118
3629.33867735471	353.906953082106
3645.0501002004	355.311789543152
3660.76152304609	356.696492105579
3676.47294589178	358.061060767902
3692.18436873747	359.405495530276
3707.89579158317	360.729796375651
3723.60721442886	362.033952752994
3739.31863727455	363.313342469614
3755.03006012024	364.568563684005
3770.74148296593	365.802060730794
3786.45290581162	367.013836018968
3802.16432865731	368.203889566883
3817.87575150301	369.372221374665
3833.5871743487	370.518831442314
3849.29859719439	371.643719769829
3865.01002004008	372.746886357212
3880.72144288577	373.828331204462
3896.43286573146	374.888054311579
3912.14428857715	375.926055678562
3927.85571142285	376.942335305413
3943.56713426854	377.93689319213
3959.27855711423	378.909729338462
3974.98997995992	379.860843686112
3990.70140280561	380.790223965427
4006.4128256513	381.704112130368
4022.12424849699	382.614370383162
4037.83567134269	383.505327322894
4053.54709418838	384.377118125765
4069.25851703407	385.229743586036
4084.96993987976	386.063203708143
4100.68136272545	386.877498492111
4116.39278557114	387.67262793794
4132.10420841683	388.44859204563
4147.81563126253	389.205390815181
4163.52705410822	389.943024246593
4179.23847695391	390.661492339866
4194.9498997996	391.360795094999
4210.66132264529	392.040932511994
4226.37274549098	392.701904590925
4242.08416833667	393.343711345557
4257.79559118237	393.966355205976
4273.50701402806	394.570424414166
4289.21843687375	395.190144601869
4304.92985971944	395.79793564436
4320.64128256513	396.390789347406
4336.35270541082	396.968697821758
4352.06412825651	397.531661030777
4367.7755511022	398.079678974312
4383.4869739479	398.612751652361
4399.19839679359	399.130879064925
4414.90981963928	399.634061212003
4430.62124248497	400.122298093597
4446.33266533066	400.595589709705
4462.04408817635	401.053936060328
4477.75551102204	401.497337145465
4493.46693386774	401.925792965117
4509.17835671343	402.339303519193
4524.88977955912	402.737868794752
4540.60120240481	403.12148717033
4556.3126252505	403.513497504616
4572.02404809619	403.910695116941
4587.73547094188	404.297382611037
4603.44689378758	404.673577201109
4619.15831663327	405.039278896396
4634.86973947896	405.394487696426
4650.58116232465	405.739203601193
4666.29258517034	406.073426610695
4682.00400801603	406.397156724934
4697.71543086172	406.71039394391
4713.42685370741	407.013138267621
4729.13827655311	407.30538969607
4744.8496993988	407.587148229254
4760.56112224449	407.858413867174
4776.27254509018	408.119186609735
4791.98396793587	408.369466458227
4807.69539078156	408.609256650126
4823.40681362725	408.845819176049
4839.11823647295	409.098437247302
4854.82965931864	409.343972753749
4870.54108216433	409.582589748923
4886.25250501002	409.814289548885
4901.96392785571	410.039072162828
4917.6753507014	410.256937590808
4933.38677354709	410.467885832829
4949.09819639279	410.671916888888
4964.80961923848	410.869030758986
4980.52104208417	411.059227443124
4996.23246492986	411.2425069413
5011.94388777555	411.418869253516
5027.65531062124	411.588314379771
5043.36673346693	411.750842320022
5059.07815631263	411.906453064095
5074.78957915832	412.055144415525
5090.50100200401	412.196475839569
5106.2124248497	412.352626451286
5121.92384769539	412.506449199505
5137.63527054108	412.655932777287
5153.34669338677	412.80107174479
5169.05811623247	412.941866071155
5184.76953907816	413.078315756216
5200.48096192385	413.210420799971
5216.19238476954	413.33818120242
5231.90380761523	413.461596963563
5247.61523046092	413.580668083401
5263.32665330661	413.695394561934
5279.0380761523	413.805776399161
5294.749498998	413.911813595082
5310.46092184369	414.013506149707
5326.17234468938	414.110854064568
5341.88376753507	414.203857614579
5357.59519038076	414.292563655805
5373.30661322645	414.384636478482
5389.01803607215	414.480305297875
5404.72945891784	414.573245202589
5420.44088176353	414.663456557329
5436.15230460922	414.750939363832
5451.86372745491	414.835693622105
5467.5751503006	414.917719332148
5483.28657314629	414.997016493961
5498.99799599198	415.073585107545
5514.70941883768	415.147425172898
5530.42084168337	415.218536690022
5546.13226452906	415.286919658916
5561.84368737475	415.35257407958
5577.55511022044	415.415499952014
5593.26653306613	415.475697276077
5608.97795591182	415.533166031105
5624.68937875752	415.587903494029
5640.40080160321	415.641774955933
5656.1122244489	415.701514340442
5671.82364729459	415.759621797395
5687.53507014028	415.816115174204
5703.24649298597	415.870994501225
5718.95791583166	415.9242597782
5734.66933867735	415.975911005124
5750.38076152305	416.025948181999
5766.09218436874	416.074371308823
5781.80360721443	416.121180385597
5797.51503006012	416.166375412321
5813.22645290581	416.209956388995
5828.9378757515	416.251923315619
5844.64929859719	416.292276192193
5860.36072144289	416.33101501872
5876.07214428858	416.368139795325
5891.78356713427	416.40365045209
5907.49498997996	416.43751972663
5923.20641282565	416.474852881528
5938.91783567134	416.512082307508
5954.62925851703	416.548351304512
5970.34068136273	416.58366105011
5986.05210420842	416.618011552813
6001.76352705411	416.651402812678
6017.4749498998	416.683834829705
6033.18637274549	416.715307603893
6048.89779559118	416.745821135243
6064.60921843687	416.775375423755
6080.32064128257	416.803970469429
6096.03206412826	416.831606272264
6111.74348697395	416.858282832261
6127.45490981964	416.884000149421
6143.16633266533	416.908758223824
6158.87775551102	416.932557073558
6174.58917835671	416.955400399528
6190.30060120241	416.978950779884
6206.0120240481	417.003507924639
6221.72344689379	417.027490993255
6237.43486973948	417.05089176225
6253.14629258517	417.07371018426
6268.85771543086	417.095946259026
6284.56913827655	417.117599986545
6300.28056112224	417.138671366819
6315.99198396794	417.159160399847
6331.70340681363	417.179067085629
6347.41482965932	417.198391424165
6363.12625250501	417.217133415455
6378.8376753507	417.235293059499
6394.54909819639	417.252870356298
6410.26052104208	417.269865305849
6425.97194388778	417.286277907889
6441.68336673347	417.302108116714
6457.39478957916	417.317610062224
6473.10621242485	417.334356265473
6488.81763527054	417.350711444325
6504.52905811623	417.366704249427
6520.24048096192	417.382334820277
6535.95190380762	417.3976031575
6551.66332665331	417.412509261098
6567.374749499	417.42705313107
6583.08617234469	417.441234767418
6598.79759519038	417.455054170141
6614.50901803607	417.468511339239
6630.22044088176	417.481606274712
6645.93186372746	417.49433897656
6661.64328657315	417.506709444783
6677.35470941884	417.51871767938
6693.06613226453	417.530363680145
6708.77755511022	417.541647418782
6724.48897795591	417.552565678615
6740.2004008016	417.56408735509
6755.9118236473	417.575603903578
6771.62324649299	417.58689065138
6787.33466933868	417.597947483817
6803.04609218437	417.608774401159
6818.75751503006	417.619371403413
6834.46893787575	417.629738490579
6850.18036072144	417.639875662658
6865.89178356713	417.649782919648
6881.60320641283	417.659460261551
6897.31462925852	417.668907688367
6913.02605210421	417.678125200094
6928.7374749499	417.687112796734
6944.44889779559	417.695870478286
6960.16032064128	417.704398244757
6975.87174348697	417.712696095175
6991.58316633267	417.720763507132
7007.29458917836	417.728931451993
7023.00601202405	417.737326908482
7038.71743486974	417.745575371146
7054.42885771543	417.753675838017
7070.14028056112	417.761628301552
7085.85170340681	417.769432761702
7101.5631262525	417.777089218465
7117.2745490982	417.784597671842
7132.98597194389	417.791958121833
7148.69739478958	417.799170568437
7164.40881763527	417.806235011655
7180.12024048096	417.813151451486
7195.83166332665	417.819919887932
7211.54308617235	417.826540320991
7227.25450901804	417.833012750666
7242.96593186373	417.839337177612
7258.67735470942	417.845513738505
7274.38877755511	417.851588937456
7290.1002004008	417.857946338684
7305.81162324649	417.864208241451
7321.52304609218	417.870373663002
7337.23446893788	417.876442606083
7352.94589178357	417.882415070708
7368.65731462926	417.888291056877
7384.36873747495	417.894070564591
7400.08016032064	417.899753593849
7415.79158316633	417.905340144652
7431.50300601203	417.910830216999
7447.21442885772	417.916223810891
7462.92585170341	417.921520926328
7478.6372745491	417.926721563308
7494.34869739479	417.931825721833
7510.06012024048	417.936833401816
7525.77154308617	417.94174458808
7541.48296593186	417.946556747675
7557.19438877756	417.951498557256
7572.90581162325	417.956442005102
7588.61723446894	417.961321301219
7604.32865731463	417.966136512975
7620.04008016032	417.970887640682
7635.75150300601	417.97557468434
7651.4629258517	417.980197643951
7667.1743486974	417.984756519512
7682.88577154309	417.989251311026
7698.59719438878	417.993682018491
7714.30861723447	417.998048641907
7730.02004008016	418.002351181276
7745.73146292585	418.006589636596
7761.44288577154	418.010764007867
7777.15430861724	418.014874295097
7792.86573146293	418.018920499189
7808.57715430862	418.022902731742
7824.28857715431	418.026897842091
7840	418.030956642869


==> tiks/dyn-ecco/comp-d-2.tsv <==
0	213.405500000159
15.7114228456914	212.680942523922
31.4228456913828	212.638210812035
47.1342685370741	213.157730739654
62.8456913827655	214.137093211784
78.5571142284569	215.488996740745
94.2685370741483	217.139322631445
109.97995991984	219.025348820308
125.691382765531	221.094116434284
141.402805611222	223.300962337461
157.114228456914	225.60822607864
172.825651302605	227.98412719949
188.537074148297	230.401025556365
204.248496993988	233.06451337722
219.959919839679	235.682083719402
235.671342685371	238.112743192088
251.382765531062	240.374929022486
267.094188376754	242.485816372222
282.805611222445	244.461185032943
298.517034068136	246.315331051267
314.228456913828	248.061062886962
329.939879759519	249.709753273099
345.65130260521	251.271425772813
361.362725450902	252.754860960503
377.074148296593	254.167711623352
392.785571142285	255.51661970735
408.496993987976	256.807330182105
424.208416833667	258.044798779438
439.919839679359	259.233291835923
455.63126252505	260.376477366454
471.342685370741	261.477507113582
487.054108216433	262.539089728635
502.765531062124	263.563555501967
518.476953907816	264.552913217092
534.188376753507	265.508899783969
549.899799599198	266.433023335747
565.61122244489	267.326600467729
581.322645290581	268.19078826947
597.034068136273	269.026611759505
612.745490981964	269.834987283593
628.456913827655	270.616742385771
644.168336673347	271.372632609853
659.879759519038	272.103355639218
675.59118236473	272.809563135888
691.302605210421	273.491870596765
707.014028056112	274.150865505527
722.725450901804	274.787114023319
738.436873747495	275.401166429953
754.148296593186	275.993561499382
769.859719438878	276.564829968639
785.571142284569	277.115497237921
801.282565130261	277.646085420706
816.993987975952	278.157114846448
832.705410821643	278.649105104198
848.416833667335	279.122575703251
864.128256513026	279.578046416254
879.839679358718	280.016037361059
895.551102204409	280.437068869693
911.2625250501	280.841661185961
926.973947895792	281.230334027344
942.685370741483	281.603606041728
958.396793587174	281.961994185147
974.108216432866	282.306013042916
989.819639278557	282.63617411324
1005.53106212425	282.952985069555
1021.24248496994	283.256949015408
1036.95390781563	283.548563743498
1052.66533066132	283.828321008681
1068.37675350701	284.096705823092
1084.08817635271	284.354195780114
1099.7995991984	284.601260412693
1115.51102204409	284.838360590387
1131.22244488978	285.065947958607
1146.93386773547	285.284464422654
1162.64529058116	285.494341678389
1178.35671342685	285.696000790753
1194.06813627255	285.889851820773
1209.77955911824	286.076293501185
1225.49098196393	286.255712960356
1241.20240480962	286.428485493829
1256.91382765531	286.594974382447
1272.625250501	286.755530755758
1288.33667334669	286.910493499141
1304.04809619238	287.060189202874
1319.75951903808	287.20493215124
1335.47094188377	287.345024349552
1351.18236472946	287.480755586971
1366.89378757515	287.612403532812
1382.60521042084	287.740233864021
1398.31663326653	287.864500421462
1414.02805611222	287.985445392655
1429.73947895792	288.103299518576
1445.45090180361	288.218282322191
1461.1623246493	288.33060235641
1476.87374749499	288.440457469194
1492.58517034068	288.548035083628
1508.29659318637	288.65351249082
1524.00801603206	288.75705715361
1539.71943887776	288.858827019094
1555.43086172345	288.958970838135
1571.14228456914	289.057628490098
1586.85370741483	289.154931311139
1602.56513026052	289.251002424493
1618.27655310621	289.345957071334
1633.9879759519	289.439902940841
1649.6993987976	289.532940498269
1665.41082164329	289.625163309885
1681.12224448898	289.716658363749
1696.83366733467	289.807506385424
1712.54509018036	289.897782147803
1728.25651302605	289.987554774313
1743.96793587174	290.076888034878
1759.67935871744	290.165840634088
1775.39078156313	290.254466491112
1791.10220440882	290.342815010983
1806.81362725451	290.430931346928
1822.5250501002	290.518856653518
1838.23647294589	290.606628330445
1853.94789579158	290.694280256819
1869.65931863727	290.781843015924
1885.37074148297	290.869344110414
1901.08216432866	290.956808167983
1916.79358717435	291.044257137583
1932.50501002004	291.131710476303
1948.21643286573	291.219185327045
1963.92785571142	291.30669668717
1979.63927855711	291.394257568316
1995.35070140281	291.481879147598
2011.0621242485	291.569570910429
2026.77354709419	291.657340785212
2042.48496993988	291.745195270167
2058.19639278557	291.833139552567
2073.90781563126	291.921177620655
2089.61923847695	292.009312368542
2105.33066132265	292.097545694356
2121.04208416834	292.185878591954
2136.75350701403	292.274311236459
2152.46492985972	292.362843063934
2168.17635270541	292.451472845465
2183.8877755511	292.540198755934
2199.59919839679	292.629018437756
2215.31062124249	292.717929059851
2231.02204408818	292.80692737212
2246.73346693387	292.89600975566
2262.44488977956	292.985172268983
2278.15631262525	293.074410690476
2293.86773547094	293.163720557312
2309.57915831663	293.253097201065
2325.29058116232	293.342535780213
2341.00200400802	293.432031309747
2356.71342685371	293.521578688073
2372.4248496994	293.6111727214
2388.13627254509	293.700808145785
2403.84769539078	293.790479646995
2419.55911823647	293.880181878363
2435.27054108216	293.969909476771
2450.98196392786	294.059657076909
2466.69338677355	294.149419323947
2482.40480961924	294.23919088474
2498.11623246493	294.328966457686
2513.82765531062	294.418740781354
2529.53907815631	294.508508641979
2545.250501002	294.598264879926
2560.9619238477	294.688004395213
2576.67334669339	294.777722152179
2592.38476953908	294.867413183377
2608.09619238477	294.957072592762
2623.80761523046	295.046695558251
2639.51903807615	295.136277333706
2655.23046092184	295.225813250414
2670.94188376754	295.3152987181
2686.65330661323	295.404729225548
2702.36472945892	295.494100340851
2718.07615230461	295.583407711345
2733.7875751503	295.672647063271
2749.49899799599	295.761814201185
2765.21042084168	295.85090500717
2780.92184368737	295.939915439856
2796.63326653307	296.028841533294
2812.34468937876	296.117679395701
2828.05611222445	296.206425208098
2843.76753507014	296.295075222863
2859.47895791583	296.383625762214
2875.19038076152	296.472073216649
2890.90180360721	296.560414043335
2906.61322645291	296.64864476469
2922.3246492986	296.736762005259
2938.03607214429	296.824517784802
2953.74749498998	296.895595750357
2969.45891783567	296.920452888715
2985.17034068136	296.938059572275
3000.88176352705	296.779520535951
3016.59318637275	296.759705627918
3032.30460921844	296.978128167601
3048.01603206413	297.403139709764
3063.72745490982	298.007843816935
3079.43887775551	298.769074987232
3095.1503006012	299.666748316516
3110.86172344689	300.683346493747
3126.57314629259	301.803511951411
3142.28456913828	303.013720187749
3157.99599198397	304.302015920287
3173.70741482966	305.657798029745
3189.41883767535	307.071642538607
3205.13026052104	308.535155382313
3220.84168336673	310.040848655781
3236.55310621243	311.582035491809
3252.26452905812	313.152739855834
3267.97595190381	314.747618403803
3283.6873747495	316.361892208069
3299.39879759519	317.991286657203
3315.11022044088	319.631978215753
3330.82164328657	321.280547020528
3346.53306613226	322.933934506689
3362.24448897796	324.589405421726
3377.95591182365	326.244513709483
3393.66733466934	327.897071839631
3409.37875751503	329.545123228256
3425.09018036072	331.186917448301
3440.80160320641	332.820887968988
3456.5130260521	334.445632194415
3472.2244488978	336.05989359575
3487.93587174349	337.662545750825
3503.64729458918	339.252578120773
3519.35871743487	340.82908340663
3535.07014028056	342.391246340339
3550.78156312625	343.938333775285
3566.49298597194	345.469685950631
3582.20440881764	346.984708812631
3597.91583166333	348.482867284478
3613.62725450902	349.963679384194
3629.33867735471	351.426711097708
3645.0501002004	352.871571921631
3660.76152304609	354.297910997233
3676.47294589178	355.705413763902
3692.18436873747	357.093799066774
3707.89579158317	358.462816659341
3723.60721442886	359.812245047627
3739.31863727455	361.141889627932
3755.03006012024	362.451581075238
3770.74148296593	363.741173944184
3786.45290581162	365.010545448838
3802.16432865731	366.259594391596
3817.87575150301	367.488240215216
3833.5871743487	368.696422155454
3849.29859719439	369.884098474808
3865.01002004008	371.051245760699
3880.72144288577	372.197858273917
3896.43286573146	373.323947335401
3912.14428857715	374.429540741449
3927.85571142285	375.514682199181
3943.56713426854	376.579430775688
3959.27855711423	377.6238603556
3974.98997995992	378.64805910303
3990.70140280561	379.652128924888
4006.4128256513	380.636184933397
4022.12424849699	381.600354906404
4037.83567134269	382.544778744696
4053.54709418838	383.469607926061
4069.25851703407	384.375004956232
4084.96993987976	385.261142817239
4100.68136272545	386.128204413914
4116.39278557114	386.976382019536
4132.10420841683	387.805876721736
4147.81563126253	388.616897869902
4163.52705410822	389.409662525363
4179.23847695391	390.184394915686
4194.9498997996	390.94132589439
4210.66132264529	391.680692407408
4226.37274549098	392.402736967538
4242.08416833667	393.107707138081
4257.79559118237	393.795855026795
4273.50701402806	394.467436791224
4289.21843687375	395.122712156347
4304.92985971944	395.76194394543
4320.64128256513	396.385397624851
4336.35270541082	396.993340863583
4352.06412825651	397.586043107903
4367.7755511022	398.163775171853
4383.4869739479	398.72680884381
4399.19839679359	399.275416509507
4414.90981963928	399.809870791716
4430.62124248497	400.330444206751
4446.33266533066	400.83740883784
4462.04408817635	401.331036025386
4477.75551102204	401.811596074037
4493.46693386774	402.279357976427
4509.17835671343	402.734589153422
4524.88977955912	403.177555210616
4540.60120240481	403.608519710799
4556.3126252505	404.027743962072
4572.02404809619	404.435486821251
4587.73547094188	404.832004512154
4603.44689378758	405.217550458361
4619.15831663327	405.592375130004
4634.86973947896	405.956725904103
4650.58116232465	406.310846937995
4666.29258517034	406.654979055339
4682.00400801603	406.989359644203
4697.71543086172	407.314222566725
4713.42685370741	407.629798079838
4729.13827655311	407.936312766538
4744.8496993988	408.233989477194
4760.56112224449	408.523047280376
4776.27254509018	408.803701422724
4791.98396793587	409.07616329733
4807.69539078156	409.340640420171
4823.40681362725	409.597336414107
4839.11823647295	409.84645099998
4854.82965931864	410.088179994359
4870.54108216433	410.322715313492
4886.25250501002	410.550244983031
4901.96392785571	410.770953153132
4917.6753507014	410.98502011851
4933.38677354709	411.192622343087
4949.09819639279	411.393932488858
4964.80961923848	411.589119448611
4980.52104208417	411.778348382187
4996.23246492986	411.961780755932
5011.94388777555	412.13957438506
5027.65531062124	412.311883478614
5043.36673346693	412.478858686761
5059.07815631263	412.640647150168
5074.78957915832	412.797392551188
5090.50100200401	412.949235166646
5106.2124248497	413.096311921992
5121.92384769539	413.238756446616
5137.63527054108	413.376699130147
5153.34669338677	413.510267179529
5169.05811623247	413.639584676733
5184.76953907816	413.764772636927
5200.48096192385	413.885949066978
5216.19238476954	414.003229024125
5231.90380761523	414.11672467473
5247.61523046092	414.226545352958
5263.32665330661	414.332797619311
5279.0380761523	414.4355853189
5294.749498998	414.535009639377
5310.46092184369	414.631169168432
5326.17234468938	414.724159950804
5341.88376753507	414.814075544711
5357.59519038076	414.901007077676
5373.30661322645	414.985043301657
5389.01803607215	415.066270647466
5404.72945891784	415.144773278418
5420.44088176353	415.220633143182
5436.15230460922	415.293930027794
5451.86372745491	415.364741606817
5467.5751503006	415.433143493612
5483.28657314629	415.499209289713
5498.99799599198	415.56301063329
5514.70941883768	415.624617246681
5530.42084168337	415.684096982985
5546.13226452906	415.741515871722
5561.84368737475	415.796938163544
5577.55511022044	415.850426374
5593.26653306613	415.902041326362
5608.97795591182	415.951842193513
5624.68937875752	415.999886538891
5640.40080160321	416.046230356521
5656.1122244489	416.09092811012
5671.82364729459	416.134032771294
5687.53507014028	416.175595856842
5703.24649298597	416.215667465169
5718.95791583166	416.254296311838
5734.66933867735	416.291529764257
5750.38076152305	416.32741387552
5766.09218436874	416.361993417426
5781.80360721443	416.395311912686
5797.51503006012	416.427411666328
5813.22645290581	416.458333796324
5828.9378757515	416.488118263462
5844.64929859719	416.516803900454
5860.36072144289	416.544428440334
5876.07214428858	416.571028544133
5891.78356713427	416.596639827854
5907.49498997996	416.621296888783
5923.20641282565	416.645033331123
5938.91783567134	416.667881790996
5954.62925851703	416.689873960806
5970.34068136273	416.711040613
5986.05210420842	416.731411623226
6001.76352705411	416.751015992914
6017.4749498998	416.769881871295
6033.18637274549	416.788036576866
6048.89779559118	416.805506618328
6064.60921843687	416.822317715002
6080.32064128257	416.838494816742
6096.03206412826	416.854062123355
6111.74348697395	416.869043103549
6127.45490981964	416.883460513418
6143.16633266533	416.897336414473
6158.87775551102	416.910692191243
6174.58917835671	416.923548568445
6190.30060120241	416.935925627746
6206.0120240481	416.947842824125
6221.72344689379	416.959319001837
6237.43486973948	416.970372410013
6253.14629258517	416.981020717881
6268.85771543086	416.991281029629
6284.56913827655	417.001169898933
6300.28056112224	417.01070334313
6315.99198396794	417.019896857076
6331.70340681363	417.028765426677
6347.41482965932	417.037323542114
6363.12625250501	417.045585210758
6378.8376753507	417.053563969801
6394.54909819639	417.06127289859
6410.26052104208	417.068724630689
6425.97194388778	417.075931365665
6441.68336673347	417.082904880609
6457.39478957916	417.089656541404
6473.10621242485	417.09619731373
6488.81763527054	417.102537773836
6504.52905811623	417.108688119064
6520.24048096192	417.114658178138
6535.95190380762	417.120457421235
6551.66332665331	417.12609496982
6567.374749499	417.131579606269
6583.08617234469	417.136919783283
6598.79759519038	417.142123633085
6614.50901803607	417.147198976424
6630.22044088176	417.152153331367
6645.93186372746	417.156993921908
6661.64328657315	417.161727686381
6677.35470941884	417.166361285685
6693.06613226453	417.17090111133
6708.77755511022	417.1753532933
6724.48897795591	417.179723707744
6740.2004008016	417.184017984491
6755.9118236473	417.188241514403
6771.62324649299	417.192399456551
6787.33466933868	417.196496745243
6803.04609218437	417.200538096884
6818.75751503006	417.204528016677
6834.46893787575	417.208470805184
6850.18036072144	417.212370564719
6865.89178356713	417.216231205611
6881.60320641283	417.220056452306
6897.31462925852	417.223849849337
6913.02605210421	417.227614767153
6928.7374749499	417.231354407805
6944.44889779559	417.235071810504
6960.16032064128	417.238769857039
6975.87174348697	417.242451277073
6991.58316633267	417.246118653305
7007.29458917836	417.249774426508
7023.00601202405	417.253420900445
7038.71743486974	417.257060246659
7054.42885771543	417.260694509152
7070.14028056112	417.264325608938
7085.85170340681	417.267955348484
7101.5631262525	417.271585416041
7117.2745490982	417.275217389862
7132.98597194389	417.278852742305
7148.69739478958	417.28249284384
7164.40881763527	417.286138966941
7180.12024048096	417.289792289878
7195.83166332665	417.293453900409
7211.54308617235	417.297124799369
7227.25450901804	417.300805904165
7242.96593186373	417.304498052168
7258.67735470942	417.308202004024
7274.38877755511	417.311918446851
7290.1002004008	417.31564799737
7305.81162324649	417.319391204927
7321.52304609218	417.323148554437
7337.23446893788	417.32692046924
7352.94589178357	417.330707313876
7368.65731462926	417.33450939677
7384.36873747495	417.338326972845
7400.08016032064	417.342160246049
7415.79158316633	417.34600937181
7431.50300601203	417.34987445941
7447.21442885772	417.353755574287
7462.92585170341	417.357652740264
7478.6372745491	417.36156594171
7494.34869739479	417.365495125622
7510.06012024048	417.369440203648
7525.77154308617	417.373401054041
7541.48296593186	417.377377523544
7557.19438877756	417.381369429215
7572.90581162325	417.385376560187
7588.61723446894	417.389398679369
7604.32865731463	417.393435525088
7620.04008016032	417.397486812669
7635.75150300601	417.401552235965
7651.4629258517	417.405631468821
7667.1743486974	417.409724166496
7682.88577154309	417.413829967023
7698.59719438878	417.417948492525
7714.30861723447	417.422079350473
7730.02004008016	417.426222134899
7745.73146292585	417.430376427565
7761.44288577154	417.434541799081
7777.15430861724	417.438717809975
7792.86573146293	417.442904011729
7808.57715430862	417.447099947761
7824.28857715431	417.451305154374
7840	417.455519161661


==> tiks/dyn-ecco/comp-d-3.tsv <==
0	370.663737078139
4	371.381950784852
8	372.10261643556
12	372.824373180541
16	373.545857074567
20	374.265704946282
24	374.982558267602
28	375.695067023078
32	376.401893579295
36	377.101716554263
40	377.793234686782
44	378.475170705843
48	379.146275200002
52	379.805330486777
56	380.451154482022
60	381.082604569317
64	381.698581469348
68	382.298033109296
72	382.879958492228
76	383.443411566464
80	383.987505094977
84	384.511414524775
88	385.014381856281
92	385.495719512721
96	385.954814209509
100	386.391130823634
104	386.804216263035
108	387.193703335996
112	387.55931462053
116	387.900866333757
120	388.218272201298
124	388.511547326649
128	388.780812060575
132	389.026295870488
136	389.248341209842
140	389.447407387501
144	389.624074437139
148	389.779046986619
152	389.913158127378
156	390.027373283809
160	390.122794082653
164	390.200662222374
168	390.262363342553
172	390.309430893269
176	390.343550004479
180	390.366561355414
184	390.380465043949
188	390.387424456002
192	390.38977013491
196	319.55
200	319.55
204	319.55
208	319.55
212	319.55
216	319.55
220	319.55
224	319.55
228	319.55
232	319.55
236	319.55
240	319.55
244	319.55
248	319.55
252	319.55
256	319.55
260	319.55
264	319.55
268	319.55
272	319.55
276	319.55
280	319.55
284	319.55
288	319.55
292	319.55
296	319.55
300	319.55
304	319.55
308	319.55
312	319.55
316	319.55
320	319.55
324	319.55
328	319.55
332	319.55
336	319.55
340	319.55
344	319.55
348	319.55
352	319.55
356	319.55
360	319.55
364	319.55
368	319.55
372	319.55
376	319.55
380	319.55
384	319.55
388	319.55
392	319.55
396	319.55
400	319.55
404	319.55
408	319.55
412	319.55
416	319.55
420	319.55
424	319.55
428	319.55
432	319.55
436	319.55
440	319.55
444	319.55
448	319.55
452	319.55
456	319.55
460	319.55
464	319.55
468	319.55
472	319.55
476	319.55
480	319.55
484	319.55
488	319.55
492	319.55
496	319.55
500	319.55
504	319.55
508	319.55
512	319.55
516	319.55
520	319.55
524	319.55
528	319.55
532	319.55
536	319.55
540	319.55
544	319.55
548	319.55
552	319.55
556	319.55
560	319.55
564	319.55
568	319.55
572	319.55
576	319.55
580	319.55
584	319.55
588	319.55
592	319.55
596	319.55
600	319.55
604	319.55
608	319.55
612	319.55
616	319.55
620	319.55
624	319.55
628	319.55
632	319.55
636	319.55
640	319.55
644	319.55
648	319.55
652	319.55
656	319.55
660	319.55
664	319.55
668	319.55
672	319.55
676	319.55
680	319.55
684	319.55
688	319.55
692	319.55
696	319.55
700	319.55
704	319.55
708	319.55
712	319.55
716	319.55
720	319.55
724	319.55
728	319.55
732	319.55
736	319.55
740	319.55
744	319.55
748	319.55
752	319.55
756	319.55
760	319.55
764	319.55
768	319.55
772	319.55
776	319.55
780	319.55
784	319.55
788	319.55
792	319.55
796	319.55
800	319.55
804	319.55
808	319.55
812	319.55
816	319.55
820	319.55
824	319.55
828	319.55
832	319.55
836	319.55
840	319.55
844	319.55
848	319.55
852	319.55
856	319.55
860	319.55
864	319.55
868	319.55
872	319.55
876	319.55
880	319.55
884	319.55
888	319.55
892	319.55
896	319.55
900	319.55
904	319.55
908	319.55
912	319.55
916	319.55
920	319.55
924	319.55
928	319.55
932	319.55
936	319.55
940	319.55
944	319.55
948	319.55
952	319.55
956	319.55
960	319.55
964	319.55
968	319.55
972	319.55
976	319.55
980	319.55
984	319.55
988	319.55
992	319.55
996	319.55
1000	319.55
1004	319.55
1008	319.55
1012	319.55
1016	319.55
1020	319.55
1024	319.55
1028	319.55
1032	319.55
1036	319.55
1040	319.55
1044	319.55
1048	319.55
1052	319.55
1056	319.55
1060	319.55
1064	319.55
1068	319.55
1072	319.55
1076	319.55
1080	319.55
1084	319.55
1088	319.55
1092	319.55
1096	319.55
1100	319.55
1104	319.55
1108	319.55
1112	319.55
1116	319.55
1120	319.55
1124	319.55
1128	319.55
1132	319.55
1136	319.55
1140	319.55
1144	319.55
1148	319.55
1152	319.55
1156	319.55
1160	319.55
1164	319.55
1168	319.55
1172	319.55
1176	319.55
1180	319.55
1184	319.55
1188	319.55
1192	319.55
1196	319.55
1200	319.55
1204	319.55
1208	319.55
1212	319.55
1216	319.55
1220	319.55
1224	319.55
1228	319.55
1232	319.55
1236	319.55
1240	319.55
1244	319.55
1248	319.55
1252	319.55
1256	319.55
1260	319.55
1264	319.55
1268	319.55
1272	319.55
1276	319.55
1280	319.55
1284	319.55
1288	319.55
1292	319.55
1296	319.55
1300	319.55
1304	319.55
1308	319.55
1312	319.55
1316	319.55
1320	319.55
1324	319.55
1328	319.55
1332	319.55
1336	319.55
1340	319.55
1344	319.55
1348	319.55
1352	319.55
1356	319.55
1360	319.55
1364	319.55
1368	319.55
1372	319.55
1376	319.55
1380	319.55
1384	319.55
1388	319.55
1392	319.55
1396	319.55
1400	319.55
1404	319.55
1408	319.55
1412	319.55
1416	319.55
1420	319.55
1424	319.55
1428	319.55
1432	319.55
1436	319.55
1440	319.55
1444	319.55
1448	319.55
1452	319.55
1456	319.55
1460	319.55
1464	319.55
1468	319.55
1472	319.55
1476	319.55
1480	319.55
1484	319.55
1488	319.55
1492	319.55
1496	319.55
1500	319.55
1504	319.55
1508	319.55
1512	319.55
1516	319.55
1520	319.55
1524	319.55
1528	319.55
1532	319.55
1536	319.55
1540	319.55
1544	319.55
1548	319.55
1552	319.55
1556	319.55
1560	319.55
1564	319.55
1568	319.55
1572	319.55
1576	319.55
1580	319.55
1584	319.55
1588	319.55
1592	319.55
1596	319.55
1600	319.55
1604	319.55
1608	319.55
1612	319.55
1616	319.55
1620	319.55
1624	319.55
1628	319.55
1632	319.55
1636	319.55
1640	319.55
1644	319.55
1648	319.55
1652	319.55
1656	319.55
1660	319.55
1664	319.55
1668	319.55
1672	319.55
1676	319.55
1680	319.55
1684	319.55
1688	319.55
1692	319.55
1696	319.55
1700	319.55
1704	319.55
1708	319.55
1712	319.55
1716	319.55
1720	319.55
1724	319.55
1728	319.55
1732	319.55
1736	319.55
1740	319.55
1744	319.55
1748	319.55
1752	319.55
1756	319.55
1760	319.55
1764	319.55
1768	319.55
1772	319.55
1776	319.55
1780	319.55
1784	319.55
1788	319.55
1792	319.55
1796	319.55
1800	319.55
1804	319.55
1808	319.55
1812	319.55
1816	319.55
1820	319.55
1824	319.55
1828	319.55
1832	319.55
1836	319.55
1840	319.55
1844	319.55
1848	319.55
1852	319.55
1856	319.55
1860	319.55
1864	319.55
1868	319.55
1872	319.55
1876	319.55
1880	319.55
1884	319.55
1888	319.55
1892	319.55
1896	319.55
1900	319.55
1904	319.55
1908	319.55
1912	319.55
1916	319.55
1920	319.55
1924	319.55
1928	319.55
1932	319.55
1936	319.55
1940	319.55
1944	319.55
1948	319.55
1952	319.55
1956	319.55
1960	319.55
1964	319.55
1968	319.55
1972	319.55
1976	319.55
1980	319.55
1984	319.55
1988	319.55
1992	319.55
1996	319.55
2000	319.55
2004	319.55
2008	319.55
2012	319.55
2016	319.55
2020	319.55
2024	319.55
2028	319.55
2032	319.55
2036	319.55
2040	319.55
2044	319.55
2048	319.55
2052	319.55
2056	319.55
2060	319.55
2064	319.55
2068	319.55
2072	319.55
2076	319.55
2080	319.55
2084	319.55
2088	319.55
2092	319.55
2096	319.55
2100	319.55
2104	319.55
2108	319.55
2112	319.55
2116	319.55
2120	319.55
2124	319.55
2128	319.55
2132	319.55
2136	319.55
2140	319.55
2144	319.55
2148	319.55
2152	319.55
2156	319.55
2160	319.55
2164	319.55
2168	319.55
2172	319.55
2176	319.55
2180	319.55
2184	319.55
2188	319.55
2192	319.55
2196	319.55
2200	319.55
2204	319.55
2208	319.55
2212	319.55
2216	319.55
2220	319.55
2224	319.55
2228	319.55
2232	319.55
2236	319.55
2240	319.55
2244	319.55
2248	319.55
2252	319.55
2256	319.55
2260	319.55
2264	319.55
2268	319.55
2272	319.55
2276	319.55
2280	319.55
2284	319.55
2288	319.55
2292	319.55
2296	319.55
2300	319.55
2304	319.55
2308	319.55
2312	319.55
2316	319.55
2320	319.55
2324	319.55
2328	319.55
2332	319.55
2336	319.55
2340	319.55
2344	319.55
2348	319.55
2352	319.55
2356	319.55
2360	319.55
2364	319.55
2368	319.55
2372	319.55
2376	319.55
2380	319.55
2384	319.55
2388	319.55
2392	319.55
2396	319.55
2400	319.55
2404	319.55
2408	319.55
2412	319.55
2416	319.55
2420	319.55
2424	319.55
2428	319.55
2432	319.55
2436	319.55
2440	319.55
2444	319.55
2448	319.55
2452	319.55
2456	319.55
2460	319.55
2464	319.55
2468	319.55
2472	319.55
2476	319.55
2480	319.55
2484	319.55
2488	319.55
2492	319.55
2496	319.55
2500	319.55
2504	319.55
2508	319.55
2512	319.55
2516	319.55
2520	319.55
2524	319.55
2528	319.55
2532	319.55
2536	319.55
2540	319.55
2544	319.55
2548	319.55
2552	319.55
2556	319.55
2560	319.55
2564	319.55
2568	319.55
2572	319.55
2576	319.55
2580	319.55
2584	319.55
2588	319.55
2592	319.55
2596	319.55
2600	319.55
2604	319.55
2608	319.55
2612	319.55
2616	319.55
2620	319.55
2624	319.55
2628	319.55
2632	319.55
2636	319.55
2640	319.55
2644	319.55
2648	319.55
2652	319.55
2656	319.55
2660	319.55
2664	319.55
2668	319.55
2672	319.55
2676	319.55
2680	319.55
2684	319.55
2688	319.55
2692	319.55
2696	319.55
2700	319.55
2704	319.55
2708	319.55
2712	319.55
2716	319.55
2720	319.55
2724	319.55
2728	319.55
2732	319.55
2736	319.55
2740	319.55
2744	319.55
2748	319.55
2752	319.55
2756	319.55
2760	319.55
2764	319.55
2768	319.55
2772	319.55
2776	319.55
2780	319.55
2784	319.55
2788	319.55
2792	319.55
2796	319.55
2800	319.55
2804	319.55
2808	319.55
2812	319.55
2816	319.55
2820	319.55
2824	319.55
2828	319.55
2832	319.55
2836	319.55
2840	319.55
2844	319.55
2848	319.55
2852	319.55
2856	319.55
2860	319.55
2864	319.55
2868	319.55
2872	319.55
2876	319.55
2880	319.55
2884	319.55
2888	319.55
2892	319.55
2896	319.55
2900	319.55
2904	319.55
2908	319.55
2912	319.55
2916	319.55
2920	319.55
2924	319.55
2928	319.55
2932	319.550015374836
2936	319.650198927877
2940	320.214806457096
2944	321.498971217634
2948	323.591199599505
2952	326.444227954468
2956	329.905879422904
2960	333.7499207607
2964	337.706919166107
2968	341.495099106631
2972	344.851199145907
2976	347.561328770562
2980	349.491825217109
2984	350.620110298804
2988	351.06554723254
2992	420.419999999999
2996	420.419999999999
3000	420.419999999999
3004	420.419999999999
3008	420.419999999999
3012	420.419999999999
3016	420.419999999999
3020	420.419999999999
3024	420.419999999999
3028	420.419999999999
3032	420.419999999999
3036	420.419999999999
3040	420.419999999999
3044	420.419999999999
3048	420.419999999999
3052	420.419999999999
3056	420.419999999999
3060	420.419999999999
3064	420.419999999999
3068	420.419999999999
3072	420.419999999999
3076	420.419999999999
3080	420.419999999999
3084	420.419999999999
3088	420.419999999999
3092	420.419999999999
3096	420.419999999999
3100	420.419999999999
3104	420.419999999999
3108	420.419999999999
3112	420.419999999999
3116	420.419999999999
3120	420.419999999999
3124	420.419999999999
3128	420.419999999999
3132	420.419999999999
3136	420.419999999999
3140	420.419999999999
3144	420.419999999999
3148	420.419999999999
3152	420.419999999999
3156	420.419999999999
3160	420.419999999999
3164	420.419999999999
3168	420.419999999999
3172	420.419999999999
3176	420.419999999999
3180	420.419999999999
3184	420.419999999999
3188	420.419999999999
3192	420.419999999999
3196	420.419999999999
3200	420.419999999999
3204	420.419999999999
3208	420.419999999999
3212	420.419999999999
3216	420.419999999999
3220	420.419999999999
3224	420.419999999999
3228	420.419999999999
3232	420.419999999999
3236	420.419999999999
3240	420.419999999999
3244	420.419999999999
3248	420.419999999999
3252	420.419999999999
3256	420.419999999999
3260	420.419999999999
3264	420.419999999999
3268	420.419999999999
3272	420.419999999999
3276	420.419999999999
3280	420.419999999999
3284	420.419999999999
3288	420.419999999999
3292	420.419999999999
3296	420.419999999999
3300	420.419999999999
3304	420.419999999999
3308	420.419999999999
3312	420.419999999999
3316	420.419999999999
3320	420.419999999999
3324	420.419999999999
3328	420.419999999999
3332	420.419999999999
3336	420.419999999999
3340	420.419999999999
3344	420.419999999999
3348	420.419999999999
3352	420.419999999999
3356	420.419999999999
3360	420.419999999999
3364	420.419999999999
3368	420.419999999999
3372	420.419999999999
3376	420.419999999999
3380	420.419999999999
3384	420.419999999999
3388	420.419999999999
3392	420.419999999999
3396	420.419999999999
3400	420.419999999999
3404	420.419999999999
3408	420.419999999999
3412	420.419999999999
3416	420.419999999999
3420	420.419999999999
3424	420.419999999999
3428	420.419999999999
3432	420.419999999999
3436	420.419999999999
3440	420.419999999999
3444	420.419999999999
3448	420.419999999999
3452	420.419999999999
3456	420.419999999999
3460	420.419999999999
3464	420.419999999999
3468	420.419999999999
3472	420.419999999999
3476	420.419999999999
3480	420.419999999999
3484	420.419999999999
3488	420.419999999999
3492	420.419999999999
3496	420.419999999999
3500	420.419999999999
3504	420.419999999999
3508	420.419999999999
3512	420.419999999999
3516	420.419999999999
3520	420.419999999999
3524	420.419999999999
3528	420.419999999999
3532	420.419999999999
3536	420.419999999999
3540	420.419999999999
3544	420.419999999999
3548	420.419999999999
3552	420.419999999999
3556	420.419999999999
3560	420.419999999999
3564	420.419999999999
3568	420.419999999999
3572	420.419999999999
3576	420.419999999999
3580	420.419999999999
3584	420.419999999999
3588	420.419999999999
3592	420.419999999999
3596	420.419999999999
3600	420.419999999999
3604	420.419999999999
3608	420.419999999999
3612	420.419999999999
3616	420.419999999999
3620	420.419999999999
3624	420.419999999999
3628	420.419999999999
3632	420.419999999999
3636	420.419999999999
3640	420.419999999999
3644	420.419999999999
3648	420.419999999999
3652	420.419999999999
3656	420.419999999999
3660	420.419999999999
3664	420.419999999999
3668	420.419999999999
3672	420.419999999999
3676	420.419999999999
3680	420.419999999999
3684	420.419999999999
3688	420.419999999999
3692	420.419999999999
3696	420.419999999999
3700	420.419999999999
3704	420.419999999999
3708	420.419999999999
3712	420.419999999999
3716	420.419999999999
3720	420.419999999999
3724	420.419999999999
3728	420.419999999999
3732	420.419999999999
3736	420.419999999999
3740	420.419999999999
3744	420.419999999999
3748	420.419999999999
3752	420.419999999999
3756	420.419999999999
3760	420.419999999999
3764	420.419999999999
3768	420.419999999999
3772	420.419999999999
3776	420.419999999999
3780	420.419999999999
3784	420.419999999999
3788	420.419999999999
3792	420.419999999999
3796	420.419999999999
3800	420.419999999999
3804	420.419999999999
3808	420.419999999999
3812	420.419999999999
3816	420.419999999999
3820	420.419999999999
3824	420.419999999999
3828	420.419999999999
3832	420.419999999999
3836	420.419999999999
3840	420.419999999999
3844	420.419999999999
3848	420.419999999999
3852	420.419999999999
3856	420.419999999999
3860	420.419999999999
3864	420.419999999999
3868	420.419999999999
3872	420.419999999999
3876	420.419999999999
3880	420.419999999999
3884	420.419999999999
3888	420.419999999999
3892	420.419999999999
3896	420.419999999999
3900	420.419999999999
3904	420.419999999999
3908	420.419999999999
3912	420.419999999999
3916	420.419999999999
3920	420.419999999999
3924	420.419999999999
3928	420.419999999999
3932	420.419999999999
3936	420.419999999999
3940	420.419999999999
3944	420.419999999999
3948	420.419999999999
3952	420.419999999999
3956	420.419999999999
3960	420.419999999999
3964	420.419999999999
3968	420.419999999999
3972	420.419999999999
3976	420.419999999999
3980	420.419999999999
3984	420.419999999999
3988	420.419999999999
3992	420.419999999999
3996	420.419999999999
4000	420.419999999999
4004	420.419999999999
4008	420.419999999999
4012	420.419999999999
4016	420.419999999999
4020	420.419999999999
4024	420.419999999999
4028	420.419999999999
4032	420.419999999999
4036	420.419999999999
4040	420.419999999999
4044	420.419999999999
4048	420.419999999999
4052	420.419999999999
4056	420.419999999999
4060	420.419999999999
4064	420.419999999999
4068	420.419999999999
4072	420.419999999999
4076	420.419999999999
4080	420.419999999999
4084	420.419999999999
4088	420.419999999999
4092	420.419999999999
4096	420.419999999999
4100	420.419999999999
4104	420.419999999999
4108	420.419999999999
4112	420.419999999999
4116	420.419999999999
4120	420.419999999999
4124	420.419999999999
4128	420.419999999999
4132	420.419999999999
4136	420.419999999999
4140	420.419999999999
4144	420.419999999999
4148	420.419999999999
4152	420.419999999999
4156	420.419999999999
4160	420.419999999999
4164	420.419999999999
4168	420.419999999999
4172	420.419999999999
4176	420.419999999999
4180	420.419999999999
4184	420.419999999999
4188	420.419999999999
4192	420.419999999999
4196	420.419999999999
4200	420.419999999999
4204	420.419999999999
4208	420.419999999999
4212	420.419999999999
4216	420.419999999999
4220	420.419999999999
4224	420.419999999999
4228	420.419999999999
4232	420.419999999999
4236	420.419999999999
4240	420.419999999999
4244	420.419999999999
4248	420.419999999999
4252	420.419999999999
4256	420.419999999999
4260	420.419999999999
4264	420.419999999999
4268	420.419999999999
4272	420.419999999999
4276	420.419999999999
4280	420.419999999999
4284	420.419999999999
4288	420.419999999999
4292	420.419999999999
4296	420.419999999999
4300	420.419999999999
4304	420.419999999999
4308	420.419999999999
4312	420.419999999999
4316	420.419999999999
4320	420.419999999999
4324	420.419999999999
4328	420.419999999999
4332	420.419999999999
4336	420.419999999999
4340	420.419999999999
4344	420.419999999999
4348	420.419999999999
4352	420.419999999999
4356	420.419999999999
4360	420.419999999999
4364	420.419999999999
4368	420.419999999999
4372	420.419999999999
4376	420.419999999999
4380	420.419999999999
4384	420.419999999999
4388	420.419999999999
4392	420.419999999999
4396	420.419999999999
4400	420.419999999999
4404	420.419999999999
4408	420.419999999999
4412	420.419999999999
4416	420.419999999999
4420	420.419999999999
4424	420.419999999999
4428	420.419999999999
4432	420.419999999999
4436	420.419999999999
4440	420.419999999999
4444	420.419999999999
4448	420.419999999999
4452	420.419999999999
4456	420.419999999999
4460	420.419999999999
4464	420.419999999999
4468	420.419999999999
4472	420.419999999999
4476	420.419999999999
4480	420.419999999999
4484	420.419999999999
4488	420.419999999999
4492	420.419999999999
4496	420.419999999999
4500	420.419999999999
4504	420.419999999999
4508	420.419999999999
4512	420.419999999999
4516	420.419999999999
4520	420.419999999999
4524	420.419999999999
4528	420.419999999999
4532	420.419999999999
4536	420.419999999999
4540	420.419999999999
4544	420.419999999999
4548	420.419999999999
4552	420.419999999999
4556	420.419999999999
4560	420.419999999999
4564	420.419999999999
4568	420.419999999999
4572	420.419999999999
4576	420.419999999999
4580	420.419999999999
4584	420.419999999999
4588	420.419999999999
4592	420.419999999999
4596	420.419999999999
4600	420.419999999999
4604	420.419999999999
4608	420.419999999999
4612	420.419999999999
4616	420.419999999999
4620	420.419999999999
4624	420.419999999999
4628	420.419999999999
4632	420.419999999999
4636	420.419999999999
4640	420.419999999999
4644	420.419999999999
4648	420.419999999999
4652	420.419999999999
4656	420.419999999999
4660	420.419999999999
4664	420.419999999999
4668	420.419999999999
4672	420.419999999999
4676	420.419999999999
4680	420.419999999999
4684	420.419999999999
4688	420.419999999999
4692	420.419999999999
4696	420.419999999999
4700	420.419999999999
4704	420.419999999999
4708	420.419999999999
4712	420.419999999999
4716	420.419999999999
4720	420.419999999999
4724	420.419999999999
4728	420.419999999999
4732	420.419999999999
4736	420.419999999999
4740	420.419999999999
4744	420.419999999999
4748	420.419999999999
4752	420.419999999999
4756	420.419999999999
4760	420.419999999999
4764	420.419999999999
4768	420.419999999999
4772	420.419999999999
4776	420.419999999999
4780	420.419999999999
4784	420.419999999999
4788	420.419999999999
4792	420.419999999999
4796	420.419999999999
4800	420.419999999999
4804	420.419999999999
4808	420.419999999999
4812	420.419999999999
4816	420.419999999999
4820	420.419999999999
4824	420.419999999999
4828	420.419999999999
4832	420.419999999999
4836	420.419999999999
4840	420.419999999999
4844	420.419999999999
4848	420.419999999999
4852	420.419999999999
4856	420.419999999999
4860	420.419999999999
4864	420.419999999999
4868	420.419999999999
4872	420.419999999999
4876	420.419999999999
4880	420.419999999999
4884	420.419999999999
4888	420.419999999999
4892	420.419999999999
4896	420.419999999999
4900	420.419999999999
4904	420.419999999999
4908	420.419999999999
4912	420.419999999999
4916	420.419999999999
4920	420.419999999999
4924	420.419999999999
4928	420.419999999999
4932	420.419999999999
4936	420.419999999999
4940	420.419999999999
4944	420.419999999999
4948	420.419999999999
4952	420.419999999999
4956	420.419999999999
4960	420.419999999999
4964	420.419999999999
4968	420.419999999999
4972	420.419999999999
4976	420.419999999999
4980	420.419999999999
4984	420.419999999999
4988	420.419999999999
4992	420.419999999999
4996	420.419999999999
5000	420.419999999999
5004	420.419999999999
5008	420.419999999999
5012	420.419999999999
5016	420.419999999999
5020	420.419999999999
5024	420.419999999999
5028	420.419999999999
5032	420.419999999999
5036	420.419999999999
5040	420.419999999999
5044	420.419999999999
5048	420.419999999999
5052	420.419999999999
5056	420.419999999999
5060	420.419999999999
5064	420.419999999999
5068	420.419999999999
5072	420.419999999999
5076	420.419999999999
5080	420.419999999999
5084	420.419999999999
5088	420.419999999999
5092	420.419999999999
5096	420.419999999999
5100	420.419999999999
5104	420.419999999999
5108	420.419999999999
5112	420.419999999999
5116	420.419999999999
5120	420.419999999999
5124	420.419999999999
5128	420.419999999999
5132	420.419999999999
5136	420.419999999999
5140	420.419999999999
5144	420.419999999999
5148	420.419999999999
5152	420.419999999999
5156	420.419999999999
5160	420.419999999999
5164	420.419999999999
5168	420.419999999999
5172	420.419999999999
5176	420.419999999999
5180	420.419999999999
5184	420.419999999999
5188	420.419999999999
5192	420.419999999999
5196	420.419999999999
5200	420.419999999999
5204	420.419999999999
5208	420.419999999999
5212	420.419999999999
5216	420.419999999999
5220	420.419999999999
5224	420.419999999999
5228	420.419999999999
5232	420.419999999999
5236	420.419999999999
5240	420.419999999999
5244	420.419999999999
5248	420.419999999999
5252	420.419999999999
5256	420.419999999999
5260	420.419999999999
5264	420.419999999999
5268	420.419999999999
5272	420.419999999999
5276	420.419999999999
5280	420.419999999999
5284	420.419999999999
5288	420.419999999999
5292	420.419999999999
5296	420.419999999999
5300	420.419999999999
5304	420.419999999999
5308	420.419999999999
5312	420.419999999999
5316	420.419999999999
5320	420.419999999999
5324	420.419999999999
5328	420.419999999999
5332	420.419999999999
5336	420.419999999999
5340	420.419999999999
5344	420.419999999999
5348	420.419999999999
5352	420.419999999999
5356	420.419999999999
5360	420.419999999999
5364	420.419999999999
5368	420.419999999999
5372	420.419999999999
5376	420.419999999999
5380	420.419999999999
5384	420.419999999999
5388	420.419999999999
5392	420.419999999999
5396	420.419999999999
5400	420.419999999999
5404	420.419999999999
5408	420.419999999999
5412	420.419999999999
5416	420.419999999999
5420	420.419999999999
5424	420.419999999999
5428	420.419999999999
5432	420.419999999999
5436	420.419999999999
5440	420.419999999999
5444	420.419999999999
5448	420.419999999999
5452	420.419999999999
5456	420.419999999999
5460	420.419999999999
5464	420.419999999999
5468	420.419999999999
5472	420.419999999999
5476	420.419999999999
5480	420.419999999999
5484	420.419999999999
5488	420.419999999999
5492	420.419999999999
5496	420.419999999999
5500	420.419999999999
5504	420.419999999999
5508	420.419999999999
5512	420.419999999999
5516	420.419999999999
5520	420.419999999999
5524	420.419999999999
5528	420.419999999999
5532	420.419999999999
5536	420.419999999999
5540	420.419999999999
5544	420.419999999999
5548	420.419999999999
5552	420.419999999999
5556	420.419999999999
5560	420.419999999999
5564	420.419999999999
5568	420.419999999999
5572	420.419999999999
5576	420.419999999999
5580	420.419999999999
5584	420.419999999999
5588	420.419999999999
5592	420.419999999999
5596	420.419999999999
5600	420.419999999999
5604	420.419999999999
5608	420.419999999999
5612	420.419999999999
5616	420.419999999999
5620	420.419999999999
5624	420.419999999999
5628	420.419999999999
5632	420.419999999999
5636	420.419999999999
5640	420.419999999999
5644	420.419999999999
5648	420.419999999999
5652	420.419999999999
5656	420.419999999999
5660	420.419999999999
5664	420.419999999999
5668	420.419999999999
5672	420.419999999999
5676	420.419999999999
5680	420.419999999999
5684	420.419999999999
5688	420.419999999999
5692	420.419999999999
5696	420.419999999999
5700	420.419999999999
5704	420.419999999999
5708	420.419999999999
5712	420.419999999999
5716	420.419999999999
5720	420.419999999999
5724	420.419999999999
5728	420.419999999999
5732	420.419999999999
5736	420.419999999999
5740	420.419999999999
5744	420.419999999999
5748	420.419999999999
5752	420.419999999999
5756	420.419999999999
5760	420.419999999999
5764	420.419999999999
5768	420.419999999999
5772	420.419999999999
5776	420.419999999999
5780	420.419999999999
5784	420.419999999999
5788	420.419999999999
5792	420.419999999999
5796	420.419999999999
5800	420.419999999999
5804	420.419999999999
5808	420.419999999999
5812	420.419999999999
5816	420.419999999999
5820	420.419999999999
5824	420.419999999999
5828	420.419999999999
5832	420.419999999999
5836	420.419999999999
5840	420.419999999999
5844	420.419999999999
5848	420.419999999999
5852	420.419999999999
5856	420.419999999999
5860	420.419999999999
5864	420.419999999999
5868	420.419999999999
5872	420.419999999999
5876	420.419999999999
5880	420.419999999999
5884	420.419999999999
5888	420.419999999999
5892	420.419999999999
5896	420.419999999999
5900	420.419999999999
5904	420.419999999999
5908	420.419999999999
5912	420.419999999999
5916	420.419999999999
5920	420.419999999999
5924	420.419999999999
5928	420.419999999999
5932	420.419999999999
5936	420.419999999999
5940	420.419999999999
5944	420.419999999999
5948	420.419999999999
5952	420.419999999999
5956	420.419999999999
5960	420.419999999999
5964	420.419999999999
5968	420.419999999999
5972	420.419999999999
5976	420.419999999999
5980	420.419999999999
5984	420.419999999999
5988	420.419999999999
5992	420.419999999999
5996	420.419999999999
6000	420.419999999999
6004	420.419999999999
6008	420.419999999999
6012	420.419999999999
6016	420.419999999999
6020	420.419999999999
6024	420.419999999999
6028	420.419999999999
6032	420.419999999999
6036	420.419999999999
6040	420.419999999999
6044	420.419999999999
6048	420.419999999999
6052	420.419999999999
6056	420.419999999999
6060	420.419999999999
6064	420.419999999999
6068	420.419999999999
6072	420.419999999999
6076	420.419999999999
6080	420.419999999999
6084	420.419999999999
6088	420.419999999999
6092	420.419999999999
6096	420.419999999999
6100	420.419999999999
6104	420.419999999999
6108	420.419999999999
6112	420.419999999999
6116	420.419999999999
6120	420.419999999999
6124	420.419999999999
6128	420.419999999999
6132	420.419999999999
6136	420.419999999999
6140	420.419999999999
6144	420.419999999999
6148	420.419999999999
6152	420.419999999999
6156	420.419999999999
6160	420.419999999999
6164	420.419999999999
6168	420.419999999999
6172	420.419999999999
6176	420.419999999999
6180	420.419999999999
6184	420.419999999999
6188	420.419999999999
6192	420.419999999999
6196	420.419999999999
6200	420.419999999999
6204	420.419999999999
6208	420.419999999999
6212	420.419999999999
6216	420.419999999999
6220	420.419999999999
6224	420.419999999999
6228	420.419999999999
6232	420.419999999999
6236	420.419999999999
6240	420.419999999999
6244	420.419999999999
6248	420.419999999999
6252	420.419999999999
6256	420.419999999999
6260	420.419999999999
6264	420.419999999999
6268	420.419999999999
6272	420.419999999999
6276	420.419999999999
6280	420.419999999999
6284	420.419999999999
6288	420.419999999999
6292	420.419999999999
6296	420.419999999999
6300	420.419999999999
6304	420.419999999999
6308	420.419999999999
6312	420.419999999999
6316	420.419999999999
6320	420.419999999999
6324	420.419999999999
6328	420.419999999999
6332	420.419999999999
6336	420.419999999999
6340	420.419999999999
6344	420.419999999999
6348	420.419999999999
6352	420.419999999999
6356	420.419999999999
6360	420.419999999999
6364	420.419999999999
6368	420.419999999999
6372	420.419999999999
6376	420.419999999999
6380	420.419999999999
6384	420.419999999999
6388	420.419999999999
6392	420.419999999999
6396	420.419999999999
6400	420.419999999999
6404	420.419999999999
6408	420.419999999999
6412	420.419999999999
6416	420.419999999999
6420	420.419999999999
6424	420.419999999999
6428	420.419999999999
6432	420.419999999999
6436	420.419999999999
6440	420.419999999999
6444	420.419999999999
6448	420.419999999999
6452	420.419999999999
6456	420.419999999999
6460	420.419999999999
6464	420.419999999999
6468	420.419999999999
6472	420.419999999999
6476	420.419999999999
6480	420.419999999999
6484	420.419999999999
6488	420.419999999999
6492	420.419999999999
6496	420.419999999999
6500	420.419999999999
6504	420.419999999999
6508	420.419999999999
6512	420.419999999999
6516	420.419999999999
6520	420.419999999999
6524	420.419999999999
6528	420.419999999999
6532	420.419999999999
6536	420.419999999999
6540	420.419999999999
6544	420.419999999999
6548	420.419999999999
6552	420.419999999999
6556	420.419999999999
6560	420.419999999999
6564	420.419999999999
6568	420.419999999999
6572	420.419999999999
6576	420.419999999999
6580	420.419999999999
6584	420.419999999999
6588	420.419999999999
6592	420.419999999999
6596	420.419999999999
6600	420.419999999999
6604	420.419999999999
6608	420.419999999999
6612	420.419999999999
6616	420.419999999999
6620	420.419999999999
6624	420.419999999999
6628	420.419999999999
6632	420.419999999999
6636	420.419999999999
6640	420.419999999999
6644	420.419999999999
6648	420.419999999999
6652	420.419999999999
6656	420.419999999999
6660	420.419999999999
6664	420.419999999999
6668	420.419999999999
6672	420.419999999999
6676	420.419999999999
6680	420.419999999999
6684	420.419999999999
6688	420.419999999999
6692	420.419999999999
6696	420.419999999999
6700	420.419999999999
6704	420.419999999999
6708	420.419999999999
6712	420.419999999999
6716	420.419999999999
6720	420.419999999999
6724	420.419999999999
6728	420.419999999999
6732	420.419999999999
6736	420.419999999999
6740	420.419999999999
6744	420.419999999999
6748	420.419999999999
6752	420.419999999999
6756	420.419999999999
6760	420.419999999999
6764	420.419999999999
6768	420.419999999999
6772	420.419999999999
6776	420.419999999999
6780	420.419999999999
6784	420.419999999999
6788	420.419999999999
6792	420.419999999999
6796	420.419999999999
6800	420.419999999999
6804	420.419999999999
6808	420.419999999999
6812	420.419999999999
6816	420.419999999999
6820	420.419999999999
6824	420.419999999999
6828	420.419999999999
6832	420.419999999999
6836	420.419999999999
6840	420.419999999999
6844	420.419999999999
6848	420.419999999999
6852	420.419999999999
6856	420.419999999999
6860	420.419999999999
6864	420.419999999999
6868	420.419999999999
6872	420.419999999999
6876	420.419999999999
6880	420.419999999999
6884	420.419999999999
6888	420.419999999999
6892	420.419999999999
6896	420.419999999999
6900	420.419999999999
6904	420.419999999999
6908	420.419999999999
6912	420.419999999999
6916	420.419999999999
6920	420.419999999999
6924	420.419999999999
6928	420.419999999999
6932	420.419999999999
6936	420.419999999999
6940	420.419999999999
6944	420.419999999999
6948	420.419999999999
6952	420.419999999999
6956	420.419999999999
6960	420.419999999999
6964	420.419999999999
6968	420.419999999999
6972	420.419999999999
6976	420.419999999999
6980	420.419999999999
6984	420.419999999999
6988	420.419999999999
6992	420.419999999999
6996	420.419999999999
7000	420.419999999999
7004	420.419999999999
7008	420.419999999999
7012	420.419999999999
7016	420.419999999999
7020	420.419999999999
7024	420.419999999999
7028	420.419999999999
7032	420.419999999999
7036	420.419999999999
7040	420.419999999999
7044	420.419999999999
7048	420.419999999999
7052	420.419999999999
7056	420.419999999999
7060	420.419999999999
7064	420.419999999999
7068	420.419999999999
7072	420.419999999999
7076	420.419999999999
7080	420.419999999999
7084	420.419999999999
7088	420.419999999999
7092	420.419999999999
7096	420.419999999999
7100	420.419999999999
7104	420.419999999999
7108	420.419999999999
7112	420.419999999999
7116	420.419999999999
7120	420.419999999999
7124	420.419999999999
7128	420.419999999999
7132	420.419999999999
7136	420.419999999999
7140	420.419999999999
7144	420.419999999999
7148	420.419999999999
7152	420.419999999999
7156	420.419999999999
7160	420.419999999999
7164	420.419999999999
7168	420.419999999999
7172	420.419999999999
7176	420.419999999999
7180	420.419999999999
7184	420.419999999999
7188	420.419999999999
7192	420.419999999999
7196	420.419999999999
7200	420.419999999999
7204	420.419999999999
7208	420.419999999999
7212	420.419999999999
7216	420.419999999999
7220	420.419999999999
7224	420.419999999999
7228	420.419999999999
7232	420.419999999999
7236	420.419999999999
7240	420.419999999999
7244	420.419999999999
7248	420.419999999999
7252	420.419999999999
7256	420.419999999999
7260	420.419999999999
7264	420.419999999999
7268	420.419999999999
7272	420.419999999999
7276	420.419999999999
7280	420.419999999999
7284	420.419999999999
7288	420.419999999999
7292	420.419999999999
7296	420.419999999999
7300	420.419999999999
7304	420.419999999999
7308	420.419999999999
7312	420.419999999999
7316	420.419999999999
7320	420.419999999999
7324	420.419999999999
7328	420.419999999999
7332	420.419999999999
7336	420.419999999999
7340	420.419999999999
7344	420.419999999999
7348	420.419999999999
7352	420.419999999999
7356	420.419999999999
7360	420.419999999999
7364	420.419999999999
7368	420.419999999999
7372	420.419999999999
7376	420.419999999999
7380	420.419999999999
7384	420.419999999999
7388	420.419999999999
7392	420.419999999999
7396	420.419999999999
7400	420.419999999999
7404	420.419999999999
7408	420.419999999999
7412	420.419999999999
7416	420.419999999999
7420	420.419999999999
7424	420.419999999999
7428	420.419999999999
7432	420.419999999999
7436	420.419999999999
7440	420.419999999999
7444	420.419999999999
7448	420.419999999999
7452	420.419999999999
7456	420.419999999999
7460	420.419999999999
7464	420.419999999999
7468	420.419999999999
7472	420.419999999999
7476	420.419999999999
7480	420.419999999999
7484	420.419999999999
7488	420.419999999999
7492	420.419999999999
7496	420.419999999999
7500	420.419999999999
7504	420.419999999999
7508	420.419999999999
7512	420.419999999999
7516	420.419999999999
7520	420.419999999999
7524	420.419999999999
7528	420.419999999999
7532	420.419999999999
7536	420.419999999999
7540	420.419999999999
7544	420.419999999999
7548	420.419999999999
7552	420.419999999999
7556	420.419999999999
7560	420.419999999999
7564	420.419999999999
7568	420.419999999999
7572	420.419999999999
7576	420.419999999999
7580	420.419999999999
7584	420.419999999999
7588	420.419999999999
7592	420.419999999999
7596	420.419999999999
7600	420.419999999999
7604	420.419999999999
7608	420.419999999999
7612	420.419999999999
7616	420.419999999999
7620	420.419999999999
7624	420.419999999999
7628	420.419999999999
7632	420.419999999999
7636	420.419999999999
7640	420.419999999999
7644	420.419999999999
7648	420.419999999999
7652	420.419999999999
7656	420.419999999999
7660	420.419999999999
7664	420.419999999999
7668	420.419999999999
7672	420.419999999999
7676	420.419999999999
7680	420.419999999999
7684	420.419999999999
7688	420.419999999999
7692	420.419999999999
7696	420.419999999999
7700	420.419999999999
7704	420.419999999999
7708	420.419999999999
7712	420.419999999999
7716	420.419999999999
7720	420.419999999999
7724	420.419999999999
7728	420.419999999999
7732	420.419999999999
7736	420.419999999999
7740	420.419999999999
7744	420.419999999999
7748	420.419999999999
7752	420.419999999999
7756	420.419999999999
7760	420.419999999999
7764	420.419999999999
7768	420.419999999999
7772	420.419999999999
7776	420.419999999999
7780	420.419999999999
7784	420.419999999999
7788	420.419999999999
7792	420.419999999999
7796	420.419999999999
7800	420.419999999999
7804	420.419999999999
7808	420.419999999999
7812	420.419999999999
7816	420.419999999999
7820	420.419999999999
7824	420.419999999999
7828	420.419999999999
7832	420.419999999999
7836	420.419999999999
7840	420.419999999999


==> tiks/dyn-ecco/comp-e-1.tsv <==
0	213.405500000159
15.7114228456914	213.415444664618
31.4228456913828	213.538310211189
47.1342685370741	213.883753993303
62.8456913827655	214.557592264142
78.5571142284569	215.589512669685
94.2685370741483	216.963220712676
109.97995991984	218.614064897975
125.691382765531	220.470257464057
141.402805611222	222.476291746289
157.114228456914	224.590481199573
172.825651302605	226.781313037193
188.537074148297	229.024422745239
204.248496993988	231.30072768216
219.959919839679	233.595285948383
235.671342685371	235.89597879464
251.382765531062	238.192631031597
267.094188376754	240.475996878201
282.805611222445	242.735521254836
298.517034068136	244.95777725978
314.228456913828	247.129549744469
329.939879759519	249.241036587168
345.65130260521	251.286275093051
361.362725450902	253.262281304591
377.074148296593	255.168157210131
392.785571142285	257.004475851195
408.496993987976	258.772756869685
424.208416833667	260.47377593001
439.919839679359	262.099642909082
455.63126252505	263.634844785886
471.342685370741	265.074303625981
487.054108216433	266.424593725287
502.765531062124	267.695098468183
518.476953907816	268.894500371036
534.188376753507	270.030048502991
549.899799599198	271.10780163145
565.61122244489	272.132840695306
581.322645290581	273.109482923123
597.034068136273	274.041470694331
612.745490981964	274.932052864039
628.456913827655	275.784061790855
644.168336673347	276.599982711447
659.879759519038	277.381990049751
675.59118236473	278.131986390723
691.302605210421	278.851619793338
707.014028056112	279.542280480232
722.725450901804	280.205021304313
738.436873747495	280.840428863335
754.148296593186	281.448694621857
769.859719438878	282.029906765376
785.571142284569	282.584304926846
801.282565130261	283.112386928231
816.993987975952	283.614922189576
832.705410821643	284.09293956675
848.416833667335	284.547477325755
864.128256513026	284.979528797445
879.839679358718	285.390229379456
895.551102204409	285.780723591872
911.2625250501	286.152160801328
926.973947895792	286.505670726859
942.685370741483	286.842323225424
958.396793587174	287.163169235233
974.108216432866	287.469216824183
989.819639278557	287.761442125937
1005.53106212425	288.040747641552
1021.24248496994	288.307991690895
1036.95390781563	288.56398284112
1052.66533066132	288.809518624643
1068.37675350701	289.0453488789
1084.08817635271	289.272173149654
1099.7995991984	289.490679810081
1115.51102204409	289.70149404701
1131.22244488978	289.905206298025
1146.93386773547	290.102375252848
1162.64529058116	290.293456703987
1178.35671342685	290.478543189592
1194.06813627255	290.656862924019
1209.77955911824	290.826622731223
1225.49098196393	290.985536151669
1241.20240480962	291.131781180006
1256.91382765531	291.264621317251
1272.625250501	291.384582729265
1288.33667334669	291.492924469782
1304.04809619238	291.591124121592
1319.75951903808	291.680331584003
1335.47094188377	291.761547472083
1351.18236472946	291.83561363761
1366.89378757515	291.903333239548
1382.60521042084	291.9654957673
1398.31663326653	292.022771852459
1414.02805611222	292.075767118848
1429.73947895792	292.125072764693
1445.45090180361	292.171193368364
1461.1623246493	292.214541547965
1476.87374749499	292.255518467857
1492.58517034068	292.294478575073
1508.29659318637	292.331708349726
1524.00801603206	292.367470455971
1539.71943887776	292.402007581206
1555.43086172345	292.435524387451
1571.14228456914	292.468196735978
1586.85370741483	292.500187887264
1602.56513026052	292.531645150795
1618.27655310621	292.562691992938
1633.9879759519	292.59343880147
1649.6993987976	292.623991147869
1665.41082164329	292.654440030071
1681.12224448898	292.684862020735
1696.83366733467	292.715332534037
1712.54509018036	292.745920638452
1728.25651302605	292.776682064609
1743.96793587174	292.807671036213
1759.67935871744	292.838939187901
1775.39078156313	292.87053043419
1791.10220440882	292.902484724212
1806.81362725451	292.934840746004
1822.5250501002	292.967633985849
1838.23647294589	293.000895769502
1853.94789579158	293.034655606184
1869.65931863727	293.068942392919
1885.37074148297	293.103782127769
1901.08216432866	293.139197902602
1916.79358717435	293.175212957949
1932.50501002004	293.211849236309
1948.21643286573	293.249124872844
1963.92785571142	293.287057661662
1979.63927855711	293.325664441878
1995.35070140281	293.364958483254
2011.0621242485	293.404951221149
2026.77354709419	293.445652407539
2042.48496993988	293.487069058589
2058.19639278557	293.529205758275
2073.90781563126	293.572065245645
2089.61923847695	293.615648531575
2105.33066132265	293.659955176357
2121.04208416834	293.704983870402
2136.75350701403	293.750732687707
2152.46492985972	293.797199488311
2168.17635270541	293.844382497399
2183.8877755511	293.892280267263
2199.59919839679	293.940892022955
2215.31062124249	293.990217983708
2231.02204408818	294.040259298706
2246.73346693387	294.091018481327
2262.44488977956	294.142499332657
2278.15631262525	294.194706930582
2293.86773547094	294.247648180769
2309.57915831663	294.301331986351
2325.29058116232	294.35576886406
2341.00200400802	294.410971073485
2356.71342685371	294.466953533019
2372.4248496994	294.52373319768
2388.13627254509	294.581327519243
2403.84769539078	294.639756358232
2419.55911823647	294.699042295154
2435.27054108216	294.759206710901
2450.98196392786	294.820272037146
2466.69338677355	294.882263220344
2482.40480961924	294.945203172184
2498.11623246493	295.009113390613
2513.82765531062	295.074014414286
2529.53907815631	295.139921993281
2545.250501002	295.206843752159
2560.9619238477	295.274776484417
2576.67334669339	295.343700873585
2592.38476953908	295.413578004302
2608.09619238477	295.48435266654
2623.80761523046	295.555952022439
2639.51903807615	295.628289981204
2655.23046092184	295.701285904974
2670.94188376754	295.774860683523
2686.65330661323	295.848934102212
2702.36472945892	295.923439914464
2718.07615230461	295.998319596185
2733.7875751503	296.073515842776
2749.49899799599	296.148978791703
2765.21042084168	296.224665956973
2780.92184368737	296.300537776662
2796.63326653307	296.376555802121
2812.34468937876	296.452675399319
2828.05611222445	296.528866474193
2843.76753507014	296.605100634757
2859.47895791583	296.68129929795
2875.19038076152	296.757441067062
2890.90180360721	296.833470764212
2906.61322645291	296.909337917646
2922.3246492986	296.985042813278
2938.03607214429	297.060565552277
2953.74749498998	297.135917328113
2969.45891783567	297.211099213255
2985.17034068136	297.286114192708
3000.88176352705	297.360961582417
3016.59318637275	297.435487054748
3032.30460921844	297.509335089379
3048.01603206413	297.583184998418
3063.72745490982	297.656796896177
3079.43887775551	297.728333733391
3095.1503006012	297.79986124939
3110.86172344689	297.87138865944
3126.57314629259	297.94291607111
3142.28456913828	298.014443960919
3157.99599198397	298.086047633876
3173.70741482966	298.152071991997
3189.41883767535	298.217491355213
3205.13026052104	298.282908416396
3220.84168336673	298.348325465617
3236.55310621243	298.413742514779
3252.26452905812	298.479159563941
3267.97595190381	298.544576613103
3283.6873747495	298.609993662266
3299.39879759519	298.675410711428
3315.11022044088	298.740827760553
3330.82164328657	298.806244801736
3346.53306613226	298.871660238117
3362.24448897796	298.935322617342
3377.95591182365	298.997011136503
3393.66733466934	299.058687625232
3409.37875751503	299.12036404536
3425.09018036072	299.182040465115
3440.80160320641	299.243716884868
3456.5130260521	299.305393304621
3472.2244488978	299.367069724374
3487.93587174349	299.428746144127
3503.64729458918	299.490422563879
3519.35871743487	299.552098983086
3535.07014028056	299.613775270936
3550.78156312625	299.675379254624
3566.49298597194	299.736011092674
3582.20440881764	299.796618579969
3597.91583166333	299.857225938331
3613.62725450902	299.917833295925
3629.33867735471	299.978440653514
3645.0501002004	300.039048011103
3660.76152304609	300.099655368693
3676.47294589178	300.160262726282
3692.18436873747	300.220870083871
3707.89579158317	300.28147744145
3723.60721442886	300.342084792556
3739.31863727455	300.402690260584
3755.03006012024	300.4628171288
3770.74148296593	300.522555197606
3786.45290581162	300.582174446322
3802.16432865731	300.641675131729
3817.87575150301	300.701057255569
3833.5871743487	300.760320817852
3849.29859719439	300.819465818578
3865.01002004008	300.878492257747
3880.72144288577	300.93740013536
3896.43286573146	300.996189451416
3912.14428857715	301.054860205915
3927.85571142285	301.113412398858
3943.56713426854	301.171846030244
3959.27855711423	301.230161100072
3974.98997995992	301.288357608345
3990.70140280561	301.34643555506
4006.4128256513	301.404394940219
4022.12424849699	301.462235763821
4037.83567134269	301.519958025866
4053.54709418838	301.577561726354
4069.25851703407	301.635046865286
4084.96993987976	301.692413442661
4100.68136272545	301.749661458566
4116.39278557114	301.806790921961
4132.10420841683	301.86380223783
4147.81563126253	301.919904294975
4163.52705410822	301.975595733115
4179.23847695391	302.031089725166
4194.9498997996	302.08638617392
4210.66132264529	302.141485077958
4226.37274549098	302.196386437267
4242.08416833667	302.251090251847
4257.79559118237	302.305596521697
4273.50701402806	302.359905246818
4289.21843687375	302.41401642721
4304.92985971944	302.467930062872
4320.64128256513	302.521646153805
4336.35270541082	302.575164700009
4352.06412825651	302.628485701484
4367.7755511022	302.681609158229
4383.4869739479	302.734535070246
4399.19839679359	302.787263437533
4414.90981963928	302.83979426009
4430.62124248497	302.892127537919
4446.33266533066	302.944263271018
4462.04408817635	302.996201459388
4477.75551102204	303.047942103029
4493.46693386774	303.099485202104
4509.17835671343	303.150830781908
4524.88977955912	303.201982860858
4540.60120240481	303.253179472639
4556.3126252505	303.304219229099
4572.02404809619	303.355082162024
4587.73547094188	303.40576824837
4603.44689378758	303.456277488067
4619.15831663327	303.506609881114
4634.86973947896	303.556765427511
4650.58116232465	303.606744127257
4666.29258517034	303.656545980354
4682.00400801603	303.706170986801
4697.71543086172	303.755619146598
4713.42685370741	303.804890459745
4729.13827655311	303.853984926242
4744.8496993988	303.902902546089
4760.56112224449	303.951643319286
4776.27254509018	304.000207245833
4791.98396793587	304.04859432573
4807.69539078156	304.096804558977
4823.40681362725	304.144837945575
4839.11823647295	304.192694485522
4854.82965931864	304.240374178819
4870.54108216433	304.287877025469
4886.25250501002	304.335203025972
4901.96392785571	304.382352271027
4917.6753507014	304.429345013252
4933.38677354709	304.476409804657
4949.09819639279	304.523314547206
4964.80961923848	304.570062833739
4980.52104208417	304.616654685803
4996.23246492986	304.663090103504
5011.94388777555	304.709369086841
5027.65531062124	304.755491635814
5043.36673346693	304.801457750424
5059.07815631263	304.84726743067
5074.78957915832	304.892920676552
5090.50100200401	304.938417488071
5106.2124248497	304.983757865226
5121.92384769539	305.028941808018
5137.63527054108	305.073969316446
5153.34669338677	305.11884039051
5169.05811623247	305.163555030211
5184.76953907816	305.208113235549
5200.48096192385	305.252515006522
5216.19238476954	305.296760343132
5231.90380761523	305.340849245379
5247.61523046092	305.384781713262
5263.32665330661	305.428557746783
5279.0380761523	305.472177346363
5294.749498998	305.515640601867
5310.46092184369	305.558875445392
5326.17234468938	305.60171382358
5341.88376753507	305.644374782462
5357.59519038076	305.686855835364
5373.30661322645	305.729156967546
5389.01803607215	305.771278178923
5404.72945891784	305.813219469495
5420.44088176353	305.854980839263
5436.15230460922	305.896562288226
5451.86372745491	305.937963816384
5467.5751503006	305.979185423738
5483.28657314629	306.020227110288
5498.99799599198	306.061088876032
5514.70941883768	306.101770720973
5530.42084168337	306.142272645108
5546.13226452906	306.182594648439
5561.84368737475	306.222736730965
5577.55511022044	306.262698892687
5593.26653306613	306.302481133604
5608.97795591182	306.342083453716
5624.68937875752	306.381505853024
5640.40080160321	306.420748331527
5656.1122244489	306.459810889225
5671.82364729459	306.498693526461
5687.53507014028	306.537396394737
5703.24649298597	306.575819725104
5718.95791583166	306.61390653599
5734.66933867735	306.651794202261
5750.38076152305	306.689482738136
5766.09218436874	306.726972143721
5781.80360721443	306.764262419015
5797.51503006012	306.801353564019
5813.22645290581	306.838245578732
5828.9378757515	306.874938463156
5844.64929859719	306.91143221729
5860.36072144289	306.947726841133
5876.07214428858	306.983822334686
5891.78356713427	307.01971869795
5907.49498997996	307.055415930922
5923.20641282565	307.090914033605
5938.91783567134	307.126213005998
5954.62925851703	307.1613128481
5970.34068136273	307.196213559913
5986.05210420842	307.230915141435
6001.76352705411	307.265417592667
6017.4749498998	307.299720913609
6033.18637274549	307.333825104261
6048.89779559118	307.367730164622
6064.60921843687	307.401436094668
6080.32064128257	307.434942892073
6096.03206412826	307.468330802115
6111.74348697395	307.501589707729
6127.45490981964	307.534660622768
6143.16633266533	307.567543555443
6158.87775551102	307.600238505432
6174.58917835671	307.632745472731
6190.30060120241	307.665064457341
6206.0120240481	307.697195459262
6221.72344689379	307.729138478493
6237.43486973948	307.760893515035
6253.14629258517	307.792460568888
6268.85771543086	307.823839640051
6284.56913827655	307.855030728525
6300.28056112224	307.886033834309
6315.99198396794	307.916848957404
6331.70340681363	307.947476097809
6347.41482965932	307.977915255525
6363.12625250501	308.008166430552
6378.8376753507	308.038229622889
6394.54909819639	308.068104832537
6410.26052104208	308.097792059495
6425.97194388778	308.127291303764
6441.68336673347	308.156602565256
6457.39478957916	308.185725829788
6473.10621242485	308.214658920866
6488.81763527054	308.2436630475
6504.52905811623	308.272598051925
6520.24048096192	308.301372516728
6535.95190380762	308.32998652403
6551.66332665331	308.358440074151
6567.374749499	308.38673316709
6583.08617234469	308.414865802848
6598.79759519038	308.442837981425
6614.50901803607	308.470649702821
6630.22044088176	308.498300967035
6645.93186372746	308.525791774069
6661.64328657315	308.553122123921
6677.35470941884	308.580292016592
6693.06613226453	308.607301452081
6708.77755511022	308.63415043039
6724.48897795591	308.660838951517
6740.2004008016	308.687367015463
6755.9118236473	308.713734622228
6771.62324649299	308.739941771812
6787.33466933868	308.765988464214
6803.04609218437	308.791874699436
6818.75751503006	308.817600477475
6834.46893787575	308.843165798196
6850.18036072144	308.868570635942
6865.89178356713	308.893810918684
6881.60320641283	308.919201327743
6897.31462925852	308.944492784588
6913.02605210421	308.969650578213
6928.7374749499	308.99467458393
6944.44889779559	309.019564801102
6960.16032064128	309.044321229727
6975.87174348697	309.068943869805
6991.58316633267	309.093432721336
7007.29458917836	309.117787784319
7023.00601202405	309.142009058755
7038.71743486974	309.166096544644
7054.42885771543	309.190050241986
7070.14028056112	309.21387015078
7085.85170340681	309.237556271027
7101.5631262525	309.261108602727
7117.2745490982	309.284527145879
7132.98597194389	309.307811900485
7148.69739478958	309.330962866543
7164.40881763527	309.353980044054
7180.12024048096	309.376863433017
7195.83166332665	309.399613033433
7211.54308617235	309.422228845303
7227.25450901804	309.444710868771
7242.96593186373	309.46705913714
7258.67735470942	309.48929022415
7274.38877755511	309.511636113246
7290.1002004008	309.533875839717
7305.81162324649	309.556002792454
7321.52304609218	309.57801693821
7337.23446893788	309.599918276792
7352.94589178357	309.621706808197
7368.65731462926	309.643382532427
7384.36873747495	309.664945449481
7400.08016032064	309.686395559359
7415.79158316633	309.707732862061
7431.50300601203	309.728957357587
7447.21442885772	309.750069045937
7462.92585170341	309.771067927111
7478.6372745491	309.79195400111
7494.34869739479	309.812727267932
7510.06012024048	309.833387727578
7525.77154308617	309.853935380049
7541.48296593186	309.874370225343
7557.19438877756	309.894692263462
7572.90581162325	309.914901494405
7588.61723446894	309.934997918172
7604.32865731463	309.954981534761
7620.04008016032	309.974852344154
7635.75150300601	309.994610371566
7651.4629258517	310.014296304738
7667.1743486974	310.034051043574
7682.88577154309	310.053709305471
7698.59719438878	310.07327166257
7714.30861723447	310.092738119751
7730.02004008016	310.112108677048
7745.73146292585	310.131383334461
7761.44288577154	310.15056209199
7777.15430861724	310.169644949636
7792.86573146293	310.188631907398
7808.57715430862	310.207522965276
7824.28857715431	310.226318123271
7840	310.245017381382


==> tiks/dyn-ecco/comp-e-2.tsv <==
0	213.405500000159
15.7114228456914	212.702612006677
31.4228456913828	212.693716756838
47.1342685370741	213.238766739967
62.8456913827655	214.219123457177
78.5571142284569	215.544933095838
94.2685370741483	217.140459131347
109.97995991984	218.942345210582
125.691382765531	220.897992490843
141.402805611222	222.964059700056
157.114228456914	225.105098973198
172.825651302605	227.292334389108
188.537074148297	229.502583994023
204.248496993988	231.717320935333
219.959919839679	233.921865477534
235.671342685371	236.104697136869
251.382765531062	238.256874782514
267.094188376754	240.371552081804
282.805611222445	242.44357588386
298.517034068136	244.469155799172
314.228456913828	246.445594192605
329.939879759519	248.371066913874
345.65130260521	250.244446243481
361.362725450902	252.065158670838
377.074148296593	253.833072152196
392.785571142285	255.548541021028
408.496993987976	257.275347670293
424.208416833667	258.981276747206
439.919839679359	260.5646099061
455.63126252505	262.039522105112
471.342685370741	263.41837802459
487.054108216433	264.711795267818
502.765531062124	265.928888351491
518.476953907816	267.077484290458
534.188376753507	268.164311055933
549.899799599198	269.195161183684
565.61122244489	270.175032994581
581.322645290581	271.10825190051
597.034068136273	271.99857417029
612.745490981964	272.849275368781
628.456913827655	273.663225488908
644.168336673347	274.442952591389
659.879759519038	275.190696563615
675.59118236473	275.908454415358
691.302605210421	276.598018349796
707.014028056112	277.261007684847
722.725450901804	277.898895553379
738.436873747495	278.513031181854
754.148296593186	279.104658433033
769.859719438878	279.674931199111
785.571142284569	280.22492614562
801.282565130261	280.75565323209
816.993987975952	281.268064371535
832.705410821643	281.763060535963
848.416833667335	282.241497568181
864.128256513026	282.704190920073
879.839679358718	283.151919503338
895.551102204409	283.585428809575
911.2625250501	284.005433431866
926.973947895792	284.412619098935
942.685370741483	284.807644315025
958.396793587174	285.191141683541
974.108216432866	285.563718979572
989.819639278557	285.925960025491
1005.53106212425	286.278425414552
1021.24248496994	286.621653119535
1036.95390781563	286.956159016857
1052.66533066132	287.282437350885
1068.37675350701	287.600961158471
1084.08817635271	287.912182669652
1099.7995991984	288.216533697097
1115.51102204409	288.51442602429
1131.22244488978	288.806251880781
1146.93386773547	289.092988384515
1162.64529058116	289.384272875938
1178.35671342685	289.689514181686
1194.06813627255	289.995191770756
1209.77955911824	290.27391272985
1225.49098196393	290.513277780381
1241.20240480962	290.717828765437
1256.91382765531	290.892899672331
1272.625250501	291.043050759444
1288.33667334669	291.172179097249
1304.04809619238	291.283613400698
1319.75951903808	291.380195533281
1335.47094188377	291.464350480216
1351.18236472946	291.538146370678
1366.89378757515	291.603345928631
1382.60521042084	291.661450553498
1398.31663326653	291.713738072004
1414.02805611222	291.761295060901
1429.73947895792	291.805044516187
1445.45090180361	291.845769536123
1461.1623246493	291.884133591251
1476.87374749499	291.920697873183
1492.58517034068	291.955936143633
1508.29659318637	291.99024744462
1524.00801603206	292.023966978792
1539.71943887776	292.057375424126
1555.43086172345	292.090706909047
1571.14228456914	292.124155841323
1586.85370741483	292.157882755865
1602.56513026052	292.192019322748
1618.27655310621	292.226672636274
1633.9879759519	292.261928888348
1649.6993987976	292.297856514524
1665.41082164329	292.334508888262
1681.12224448898	292.371926628048
1696.83366733467	292.410139572694
1712.54509018036	292.449168472169
1728.25651302605	292.4890264345
1743.96793587174	292.529720163477
1759.67935871744	292.571251016896
1775.39078156313	292.613615910848
1791.10220440882	292.656808091906
1806.81362725451	292.700817795943
1822.5250501002	292.745632809664
1838.23647294589	292.791238948649
1853.94789579158	292.837620463737
1869.65931863727	292.884760385927
1885.37074148297	292.93264081853
1901.08216432866	292.981243184052
1916.79358717435	293.030548432277
1932.50501002004	293.080537215073
1948.21643286573	293.131190032685
1963.92785571142	293.182487355615
1979.63927855711	293.234409725608
1995.35070140281	293.28693783876
2011.0621242485	293.340052613372
2026.77354709419	293.393735244779
2042.48496993988	293.44796724908
2058.19639278557	293.502730497431
2073.90781563126	293.558007242327
2089.61923847695	293.613780137096
2105.33066132265	293.670032249658
2121.04208416834	293.726747071466
2136.75350701403	293.783908522384
2152.46492985972	293.841500952201
2168.17635270541	293.899509139321
2183.8877755511	293.957918287148
2199.59919839679	294.016714018575
2215.31062124249	294.075882368931
2231.02204408818	294.135409777709
2246.73346693387	294.195283079322
2262.44488977956	294.255489493124
2278.15631262525	294.316016612873
2293.86773547094	294.376852395808
2309.57915831663	294.437985151471
2325.29058116232	294.499403530385
2341.00200400802	294.561096512689
2356.71342685371	294.623053396812
2372.4248496994	294.685263788241
2388.13627254509	294.747717588449
2403.84769539078	294.810404984024
2419.55911823647	294.873316436032
2435.27054108216	294.936442669643
2450.98196392786	294.99977466404
2466.69338677355	295.06330364264
2482.40480961924	295.127021063611
2498.11623246493	295.190918610732
2513.82765531062	295.254988184558
2529.53907815631	295.319221893928
2545.250501002	295.383612047795
2560.9619238477	295.448151147379
2576.67334669339	295.512831878639
2592.38476953908	295.57764710507
2608.09619238477	295.642589860796
2623.80761523046	295.707653343974
2639.51903807615	295.772830910485
2655.23046092184	295.838116067912
2670.94188376754	295.903502469797
2686.65330661323	295.968983910156
2702.36472945892	296.03455431826
2718.07615230461	296.100207753659
2733.7875751503	296.165938401444
2749.49899799599	296.231740567742
2765.21042084168	296.297608675423
2780.92184368737	296.363537260022
2796.63326653307	296.429520965864
2812.34468937876	296.495554542377
2828.05611222445	296.561632840587
2843.76753507014	296.627750809797
2859.47895791583	296.693903494421
2875.19038076152	296.760086030988
2890.90180360721	296.826293645287
2906.61322645291	296.892521649667
2922.3246492986	296.958765440464
2938.03607214429	297.025020495566
2953.74749498998	297.091282372093
2969.45891783567	297.157546704202
2985.17034068136	297.223809201
3000.88176352705	297.29006564456
3016.59318637275	297.35631188804
3032.30460921844	297.422543853897
3048.01603206413	297.488757532183
3063.72745490982	297.554948978938
3079.43887775551	297.621114314651
3095.1503006012	297.687249722805
3110.86172344689	297.753351448485
3126.57314629259	297.819415797063
3142.28456913828	297.885439132941
3157.99599198397	297.951417878354
3173.70741482966	298.017348512228
3189.41883767535	298.083227569099
3205.13026052104	298.149051638074
3220.84168336673	298.214817361843
3236.55310621243	298.280521435737
3252.26452905812	298.346160606823
3267.97595190381	298.411731673046
3283.6873747495	298.477231482403
3299.39879759519	298.542656932151
3315.11022044088	298.608004968055
3330.82164328657	298.673272583657
3346.53306613226	298.738456819586
3362.24448897796	298.803554762882
3377.95591182365	298.868563546358
3393.66733466934	298.93348034798
3409.37875751503	298.99830239027
3425.09018036072	299.063026939728
3440.80160320641	299.127651306283
3456.5130260521	299.192172842756
3472.2244488978	299.256588944334
3487.93587174349	299.32089704808
3503.64729458918	299.385094632436
3519.35871743487	299.449179216758
3535.07014028056	299.513148360856
3550.78156312625	299.576999664548
3566.49298597194	299.640730767226
3582.20440881764	299.704339347437
3597.91583166333	299.767823122469
3613.62725450902	299.831179847953
3629.33867735471	299.894407317464
3645.0501002004	299.957503362145
3660.76152304609	300.02046585033
3676.47294589178	300.08329268717
3692.18436873747	300.145981814284
3707.89579158317	300.208531209393
3723.60721442886	300.270938885983
3739.31863727455	300.333202892956
3755.03006012024	300.395321314301
3770.74148296593	300.457292268755
3786.45290581162	300.519113909486
3802.16432865731	300.580784423765
3817.87575150301	300.642302032654
3833.5871743487	300.703664990688
3849.29859719439	300.764871585572
3865.01002004008	300.825920137872
3880.72144288577	300.886809000714
3896.43286573146	300.947536559484
3912.14428857715	301.008101231535
3927.85571142285	301.068501465892
3943.56713426854	301.128735742961
3959.27855711423	301.188802574245
3974.98997995992	301.248700502054
3990.70140280561	301.308428099226
4006.4128256513	301.367983968843
4022.12424849699	301.427366743953
4037.83567134269	301.486575087298
4053.54709418838	301.545607691029
4069.25851703407	301.604463276442
4084.96993987976	301.663140593704
4100.68136272545	301.721638421578
4116.39278557114	301.779955567163
4132.10420841683	301.838090865621
4147.81563126253	301.896043179913
4163.52705410822	301.953811400536
4179.23847695391	302.011394445261
4194.9498997996	302.068791258869
4210.66132264529	302.126000812892
4226.37274549098	302.183022105355
4242.08416833667	302.239854160517
4257.79559118237	302.296496028617
4273.50701402806	302.352946785613
4289.21843687375	302.409205532934
4304.92985971944	302.465271397223
4320.64128256513	302.521143530086
4336.35270541082	302.57682110784
4352.06412825651	302.632303331266
4367.7755511022	302.687589425354
4383.4869739479	302.742678639061
4399.19839679359	302.797570245061
4414.90981963928	302.8522635395
4430.62124248497	302.90675784175
4446.33266533066	302.961052494165
4462.04408817635	303.01514686184
4477.75551102204	303.069040332367
4493.46693386774	303.122732315593
4509.17835671343	303.176222243383
4524.88977955912	303.229509569378
4540.60120240481	303.282593768761
4556.3126252505	303.335474338014
4572.02404809619	303.388150794687
4587.73547094188	303.440622677159
4603.44689378758	303.492889544409
4619.15831663327	303.544950975777
4634.86973947896	303.596806570736
4650.58116232465	303.64845594866
4666.29258517034	303.699898748594
4682.00400801603	303.751134629024
4697.71543086172	303.80216326765
4713.42685370741	303.85298436116
4729.13827655311	303.903597625002
4744.8496993988	303.95400279316
4760.56112224449	304.004199617933
4776.27254509018	304.054187869708
4791.98396793587	304.103967336743
4807.69539078156	304.153537824941
4823.40681362725	304.202899157637
4839.11823647295	304.252051175375
4854.82965931864	304.300993735694
4870.54108216433	304.34972671291
4886.25250501002	304.398249997902
4901.96392785571	304.446563497899
4917.6753507014	304.494667136266
4933.38677354709	304.542560852295
4949.09819639279	304.590244600991
4964.80961923848	304.637718352868
4980.52104208417	304.684982093737
4996.23246492986	304.732035824504
5011.94388777555	304.778879560957
5027.65531062124	304.825513333572
5043.36673346693	304.871937187301
5059.07815631263	304.918151181375
5074.78957915832	304.964155389105
5090.50100200401	305.009949897678
5106.2124248497	305.055534807961
5121.92384769539	305.100910234309
5137.63527054108	305.14607630436
5153.34669338677	305.191033158851
5169.05811623247	305.235780951418
5184.76953907816	305.280319848409
5200.48096192385	305.324650028689
5216.19238476954	305.368771683458
5231.90380761523	305.412685016054
5247.61523046092	305.456390241777
5263.32665330661	305.499887587695
5279.0380761523	305.543177292467
5294.749498998	305.586259606156
5310.46092184369	305.629134790052
5326.17234468938	305.671803116488
5341.88376753507	305.714264868664
5357.59519038076	305.756520340472
5373.30661322645	305.798569836317
5389.01803607215	305.840413670943
5404.72945891784	305.882052169264
5420.44088176353	305.923485666186
5436.15230460922	305.964714506442
5451.86372745491	306.005739044424
5467.5751503006	306.04655964401
5483.28657314629	306.087176678401
5498.99799599198	306.127590529959
5514.70941883768	306.167801590039
5530.42084168337	306.207810258831
5546.13226452906	306.247616945195
5561.84368737475	306.287222066508
5577.55511022044	306.3266260485
5593.26653306613	306.3658293251
5608.97795591182	306.404832338285
5624.68937875752	306.44363553792
5640.40080160321	306.482239381608
5656.1122244489	306.520644334541
5671.82364729459	306.55885086935
5687.53507014028	306.596859465954
5703.24649298597	306.634670611417
5718.95791583166	306.6722847998
5734.66933867735	306.709702532022
5750.38076152305	306.746924315708
5766.09218436874	306.783950665058
5781.80360721443	306.820782100702
5797.51503006012	306.857419149562
5813.22645290581	306.893862344714
5828.9378757515	306.930112225257
5844.64929859719	306.966169336173
5860.36072144289	307.002034228199
5876.07214428858	307.03770745769
5891.78356713427	307.073189586495
5907.49498997996	307.108481181823
5923.20641282565	307.14358281612
5938.91783567134	307.178495066939
5954.62925851703	307.213218516817
5970.34068136273	307.247753753152
5986.05210420842	307.282101368079
6001.76352705411	307.316261958353
6017.4749498998	307.350236125226
6033.18637274549	307.38402447433
6048.89779559118	307.417627615561
6064.60921843687	307.451046162963
6080.32064128257	307.484280734613
6096.03206412826	307.517331952512
6111.74348697395	307.550200442467
6127.45490981964	307.582886833987
6143.16633266533	307.615391760171
6158.87775551102	307.6477158576
6174.58917835671	307.679859766233
6190.30060120241	307.7118241293
6206.0120240481	307.743609593199
6221.72344689379	307.775216807393
6237.43486973948	307.80664642431
6253.14629258517	307.837899099239
6268.85771543086	307.868975490238
6284.56913827655	307.899876258031
6300.28056112224	307.930602065914
6315.99198396794	307.961153579657
6331.70340681363	307.991531467416
6347.41482965932	308.021736399635
6363.12625250501	308.051769048956
6378.8376753507	308.08163009013
6394.54909819639	308.111320199928
6410.26052104208	308.140840057049
6425.97194388778	308.170190342041
6441.68336673347	308.199371737207
6457.39478957916	308.228384926527
6473.10621242485	308.257230595571
6488.81763527054	308.285909431421
6504.52905811623	308.314422122584
6520.24048096192	308.342769358918
6535.95190380762	308.37095183155
6551.66332665331	308.3989702328
6567.374749499	308.426825256103
6583.08617234469	308.454517595936
6598.79759519038	308.48204794774
6614.50901803607	308.509417007852
6630.22044088176	308.536625473428
6645.93186372746	308.563674042374
6661.64328657315	308.590563413277
6677.35470941884	308.617294285334
6693.06613226453	308.643867358286
6708.77755511022	308.670283332349
6724.48897795591	308.69654290815
6740.2004008016	308.722646786663
6755.9118236473	308.74859566914
6771.62324649299	308.774390257055
6787.33466933868	308.800031252038
6803.04609218437	308.825519355815
6818.75751503006	308.850855270149
6834.46893787575	308.876039696779
6850.18036072144	308.901073337365
6865.89178356713	308.925956893428
6881.60320641283	308.950691066296
6897.31462925852	308.975276557047
6913.02605210421	308.999714066457
6928.7374749499	309.024004294946
6944.44889779559	309.048147942524
6960.16032064128	309.07214570874
6975.87174348697	309.095998292635
6991.58316633267	309.119706392686
7007.29458917836	309.143270706761
7023.00601202405	309.166691932072
7038.71743486974	309.189970765125
7054.42885771543	309.213107901676
7070.14028056112	309.236104036681
7085.85170340681	309.258959864259
7101.5631262525	309.281676077641
7117.2745490982	309.304253369131
7132.98597194389	309.326692430063
7148.69739478958	309.348993950758
7164.40881763527	309.371158620485
7180.12024048096	309.393187127422
7195.83166332665	309.415080158613
7211.54308617235	309.436838399935
7227.25450901804	309.458462536055
7242.96593186373	309.479953250399
7258.67735470942	309.501311225109
7274.38877755511	309.522537141013
7290.1002004008	309.543631677591
7305.81162324649	309.564595512935
7321.52304609218	309.585429323721
7337.23446893788	309.606133785175
7352.94589178357	309.626709571042
7368.65731462926	309.647157353551
7384.36873747495	309.667477803391
7400.08016032064	309.687671589675
7415.79158316633	309.707739379915
7431.50300601203	309.727681839989
7447.21442885772	309.747499634119
7462.92585170341	309.767193424839
7478.6372745491	309.786763872969
7494.34869739479	309.806211637594
7510.06012024048	309.825537376029
7525.77154308617	309.844741743803
7541.48296593186	309.863825394631
7557.19438877756	309.88278898039
7572.90581162325	309.901633151098
7588.61723446894	309.920358554888
7604.32865731463	309.938965837991
7620.04008016032	309.95745564471
7635.75150300601	309.975828617401
7651.4629258517	309.994085396454
7667.1743486974	310.012226620272
7682.88577154309	310.030252925252
7698.59719438878	310.048164945764
7714.30861723447	310.065963314137
7730.02004008016	310.083648660639
7745.73146292585	310.10122161346
7761.44288577154	310.118682798696
7777.15430861724	310.136032840331
7792.86573146293	310.153272360224
7808.57715430862	310.170401978091
7824.28857715431	310.187422311492
7840	310.204333975817


==> tiks/dyn-ecco/comp-e-3.tsv <==
0	367.29
4	367.29
8	367.29
12	367.29
16	367.29
20	367.265121933201
24	363.027636303037
28	362.670000000002
32	362.670000000002
36	362.670000000002
40	362.670000000002
44	362.670000000002
48	362.670000000002
52	362.670000000002
56	362.670000000002
60	362.670000000002
64	362.670000000002
68	362.670000000002
72	362.670000000002
76	362.670000000002
80	362.670000000002
84	362.670000000002
88	362.670000000002
92	362.670000000002
96	362.670000000002
100	362.670000000002
104	362.670000000002
108	362.670000000002
112	362.670000000002
116	362.670000000002
120	362.670000000002
124	362.670000000002
128	362.670000000002
132	362.670000000002
136	362.670000000002
140	362.670000000002
144	362.670000000002
148	362.670000000002
152	362.670000000002
156	362.670000000002
160	362.670000000002
164	362.670000000002
168	362.670000000002
172	362.670000000002
176	362.670000000002
180	362.670000000002
184	362.670000000002
188	362.670000000002
192	362.670000000002
196	362.670000000002
200	362.670000000002
204	362.670000000002
208	362.670000000002
212	362.670000000002
216	362.670000000002
220	362.670000000002
224	362.670000000002
228	362.670000000002
232	362.670000000002
236	362.670000000002
240	362.670000000002
244	362.670000000002
248	362.670000000002
252	362.670000000002
256	362.670000000002
260	362.670000000002
264	362.670000000002
268	362.670000000002
272	362.670000000002
276	362.670000000002
280	362.670000000002
284	362.670000000002
288	362.670000000002
292	362.670000000002
296	362.670000000002
300	362.670000000002
304	362.670000000002
308	362.670000000002
312	362.670000000002
316	362.670000000002
320	362.670000000002
324	362.670000000002
328	362.670000000002
332	362.670000000002
336	362.670000000002
340	362.670000000002
344	362.670000000002
348	362.670000000002
352	362.670000000002
356	362.670000000002
360	362.670000000002
364	362.670000000002
368	362.670000000002
372	362.670000000002
376	362.670000000002
380	362.670000000002
384	362.670000000002
388	362.670000000002
392	362.670000000002
396	362.670000000002
400	362.670000000002
404	333.410000000001
408	333.410000000001
412	333.410000000001
416	333.410000000001
420	333.410000000001
424	333.410000000001
428	333.410000000001
432	333.410000000001
436	333.410000000001
440	333.410000000001
444	333.410000000001
448	333.410000000001
452	333.410000000001
456	333.410000000001
460	333.410000000001
464	333.410000000001
468	333.410000000001
472	333.410000000001
476	333.410000000001
480	333.410000000001
484	333.410000000001
488	333.410000000001
492	333.410000000001
496	333.410000000001
500	333.410000000001
504	333.410000000001
508	333.410000000001
512	333.410000000001
516	333.410000000001
520	333.410000000001
524	333.410000000001
528	333.410000000001
532	333.410000000001
536	333.410000000001
540	333.410000000001
544	333.410000000001
548	333.410000000001
552	333.410000000001
556	333.410000000001
560	333.410000000001
564	333.410000000001
568	333.410000000001
572	333.410000000001
576	333.410000000001
580	333.410000000001
584	333.410000000001
588	333.410000000001
592	333.410000000001
596	333.410000000001
600	333.410000000001
604	333.410000000001
608	333.410000000001
612	333.410000000001
616	333.410000000001
620	333.410000000001
624	333.410000000001
628	333.410000000001
632	333.410000000001
636	333.410000000001
640	333.410000000001
644	333.410000000001
648	333.410000000001
652	333.410000000001
656	333.410000000001
660	333.410000000001
664	333.410000000001
668	333.410000000001
672	333.410000000001
676	333.410000000001
680	333.410000000001
684	333.410000000001
688	333.410000000001
692	333.410000000001
696	333.410000000001
700	333.410000000001
704	333.410000000001
708	333.410000000001
712	333.410000000001
716	333.410000000001
720	333.410000000001
724	333.410000000001
728	333.410000000001
732	333.410000000001
736	333.410000000001
740	333.410000000001
744	333.410000000001
748	333.410000000001
752	333.410000000001
756	333.410000000001
760	333.410000000001
764	333.410000000001
768	333.410000000001
772	333.410000000001
776	333.410000000001
780	333.410000000001
784	333.410000000001
788	333.410000000001
792	333.410000000001
796	333.410000000001
800	333.410000000001
804	333.410000000001
808	333.410000000001
812	333.410000000001
816	333.410000000001
820	333.410000000001
824	333.410000000001
828	333.410000000001
832	333.410000000001
836	333.410000000001
840	333.410000000001
844	333.410000000001
848	333.410000000001
852	333.410000000001
856	333.410000000001
860	333.410000000001
864	333.410000000001
868	333.410000000001
872	333.410000000001
876	333.410000000001
880	333.410000000001
884	333.410000000001
888	333.410000000001
892	333.410000000001
896	333.410000000001
900	333.410000000001
904	333.410000000001
908	333.410000000001
912	333.410000000001
916	333.410000000001
920	333.410000000001
924	333.410000000001
928	333.410000000001
932	333.410000000001
936	333.410000000001
940	333.410000000001
944	333.410000000001
948	333.410000000001
952	333.410000000001
956	333.410000000001
960	333.410000000001
964	333.410000000001
968	333.410000000001
972	333.410000000001
976	333.410000000001
980	333.410000000001
984	333.410000000001
988	333.410000000001
992	333.410000000001
996	333.410000000001
1000	333.410000000001
1004	333.410000000001
1008	333.410000000001
1012	333.410000000001
1016	333.410000000001
1020	333.410000000001
1024	333.410000000001
1028	333.410000000001
1032	333.410000000001
1036	333.410000000001
1040	333.410000000001
1044	333.410000000001
1048	333.410000000001
1052	333.410000000001
1056	333.410000000001
1060	333.410000000001
1064	333.410000000001
1068	333.410000000001
1072	333.410000000001
1076	333.410000000001
1080	333.410000000001
1084	333.410000000001
1088	333.410000000001
1092	333.410000000001
1096	333.410000000001
1100	333.410000000001
1104	333.410000000001
1108	333.410000000001
1112	333.410000000001
1116	333.410000000001
1120	333.410000000001
1124	333.410000000001
1128	333.410000000001
1132	333.410000000001
1136	333.409874456502
1140	333.370406409618
1144	333.177607249288
1148	332.747586535239
1152	332.037676558979
1156	331.040543382119
1160	329.778297874683
1164	328.29660675342
1168	326.658803620136
1172	324.940000000002
1176	323.221196379867
1180	321.583393246583
1184	320.101702125321
1188	318.839456617881
1192	317.842323441023
1196	317.132413464763
1200	316.702392750714
1204	316.509593590384
1208	316.470125543503
1212	316.470000000001
1216	316.470000000001
1220	316.470000000001
1224	316.470000000001
1228	316.470000000001
1232	316.470000000001
1236	316.470000000001
1240	316.470000000001
1244	316.470000000001
1248	316.470000000001
1252	316.470000000001
1256	316.470000000001
1260	316.470000000001
1264	316.470000000001
1268	316.470000000001
1272	316.470000000001
1276	316.470000000001
1280	316.470000000001
1284	316.470000000001
1288	316.470000000001
1292	316.470000000001
1296	316.470000000001
1300	316.470000000001
1304	316.470000000001
1308	316.470000000001
1312	316.470000000001
1316	316.470000000001
1320	316.470000000001
1324	316.470000000001
1328	316.470000000001
1332	316.470000000001
1336	316.470000000001
1340	316.470000000001
1344	316.470000000001
1348	316.470000000001
1352	316.470000000001
1356	316.470000000001
1360	316.470000000001
1364	316.470000000001
1368	316.470000000001
1372	316.470000000001
1376	316.470000000001
1380	316.470000000001
1384	316.470000000001
1388	316.470000000001
1392	316.470000000001
1396	316.470000000001
1400	316.470000000001
1404	316.470000000001
1408	316.470000000001
1412	316.470000000001
1416	316.470000000001
1420	316.470000000001
1424	316.470000000001
1428	316.470000000001
1432	316.470000000001
1436	316.470000000001
1440	316.470000000001
1444	316.470000000001
1448	316.470000000001
1452	316.470000000001
1456	316.470000000001
1460	316.470000000001
1464	316.470000000001
1468	316.470000000001
1472	316.470000000001
1476	316.470000000001
1480	316.470000000001
1484	316.470000000001
1488	316.470000000001
1492	316.470000000001
1496	316.470000000001
1500	316.470000000001
1504	316.470000000001
1508	316.470000000001
1512	316.470000000001
1516	316.470000000001
1520	316.470000000001
1524	316.470000000001
1528	316.470000000001
1532	316.470000000001
1536	316.470000000001
1540	316.470000000001
1544	316.470000000001
1548	316.470000000001
1552	316.470000000001
1556	316.470000000001
1560	316.470000000001
1564	316.470000000001
1568	316.470000000001
1572	316.470000000001
1576	316.470000000001
1580	316.470000000001
1584	316.470000000001
1588	316.470000000001
1592	316.470000000001
1596	316.470000000001
1600	316.470000000001
1604	316.470000000001
1608	316.470000000001
1612	316.470000000001
1616	316.470000000001
1620	316.470000000001
1624	316.470000000001
1628	316.470000000001
1632	316.470000000001
1636	316.470000000001
1640	316.470000000001
1644	316.470000000001
1648	316.470000000001
1652	316.470000000001
1656	316.470000000001
1660	316.470000000001
1664	316.470000000001
1668	316.470000000001
1672	316.470000000001
1676	316.470000000001
1680	316.470000000001
1684	316.470000000001
1688	316.470000000001
1692	316.470000000001
1696	316.470000000001
1700	316.470000000001
1704	316.470000000001
1708	316.470000000001
1712	316.470000000001
1716	316.470000000001
1720	316.470000000001
1724	316.470000000001
1728	316.470000000001
1732	316.470000000001
1736	316.470000000001
1740	316.470000000001
1744	316.470000000001
1748	316.470000000001
1752	316.470000000001
1756	316.470000000001
1760	316.470000000001
1764	316.470000000001
1768	316.470000000001
1772	316.470000000001
1776	316.470000000001
1780	316.470000000001
1784	316.470000000001
1788	316.470000000001
1792	316.470000000001
1796	316.470000000001
1800	316.470000000001
1804	316.470000000001
1808	316.470000000001
1812	316.470000000001
1816	316.470000000001
1820	316.470000000001
1824	316.470000000001
1828	316.470000000001
1832	316.470000000001
1836	316.470000000001
1840	316.470000000001
1844	316.470000000001
1848	316.470000000001
1852	316.470000000001
1856	316.470000000001
1860	316.470000000001
1864	316.470000000001
1868	316.470000000001
1872	316.470000000001
1876	316.470000000001
1880	316.470000000001
1884	316.470000000001
1888	316.470000000001
1892	316.470000000001
1896	316.470000000001
1900	316.470000000001
1904	316.470000000001
1908	316.470000000001
1912	316.470000000001
1916	316.470000000001
1920	316.470000000001
1924	316.470000000001
1928	316.470000000001
1932	316.470000000001
1936	316.470000000001
1940	316.470000000001
1944	316.470000000001
1948	316.470000000001
1952	316.470000000001
1956	316.470000000001
1960	316.470000000001
1964	316.470000000001
1968	316.470000000001
1972	316.470000000001
1976	316.470000000001
1980	316.470000000001
1984	316.470000000001
1988	316.470000000001
1992	316.470000000001
1996	316.470000000001
2000	316.470000000001
2004	316.470000000001
2008	316.470000000001
2012	316.470000000001
2016	316.470000000001
2020	316.470000000001
2024	316.470000000001
2028	316.470000000001
2032	316.470000000001
2036	316.470000000001
2040	316.470000000001
2044	316.470000000001
2048	316.470000000001
2052	316.470000000001
2056	316.470000000001
2060	316.470000000001
2064	316.470000000001
2068	316.470000000001
2072	316.470000000001
2076	316.470000000001
2080	316.470000000001
2084	316.470000000001
2088	316.470000000001
2092	316.470000000001
2096	316.470000000001
2100	316.470000000001
2104	316.470000000001
2108	316.470000000001
2112	316.470000000001
2116	316.470000000001
2120	316.470000000001
2124	316.470000000001
2128	316.470000000001
2132	316.470000000001
2136	316.470000000001
2140	316.470000000001
2144	316.470000000001
2148	316.470000000001
2152	316.470000000001
2156	316.470000000001
2160	316.470000000001
2164	316.470000000001
2168	316.470000000001
2172	316.470000000001
2176	316.470000000001
2180	316.470000000001
2184	316.470000000001
2188	316.470000000001
2192	316.470000000001
2196	316.470000000001
2200	316.470000000001
2204	316.470000000001
2208	316.470000000001
2212	316.470000000001
2216	316.470000000001
2220	316.470000000001
2224	316.470000000001
2228	316.470000000001
2232	316.470000000001
2236	316.470000000001
2240	316.470000000001
2244	316.470000000001
2248	316.470000000001
2252	316.470000000001
2256	316.470000000001
2260	316.470000000001
2264	316.470000000001
2268	316.470000000001
2272	316.470000000001
2276	316.470000000001
2280	316.470000000001
2284	316.470000000001
2288	316.470000000001
2292	316.470000000001
2296	316.470000000001
2300	316.470000000001
2304	316.470000000001
2308	316.470000000001
2312	316.470000000001
2316	316.470000000001
2320	316.470000000001
2324	316.470000000001
2328	316.470000000001
2332	316.470000000001
2336	316.470000000001
2340	316.470000000001
2344	316.470000000001
2348	316.470000000001
2352	316.470000000001
2356	316.470000000001
2360	316.470000000001
2364	316.470000000001
2368	316.470000000001
2372	316.470000000001
2376	316.470000000001
2380	316.470000000001
2384	316.470000000001
2388	316.470000000001
2392	316.470000000001
2396	316.470000000001
2400	316.470000000001
2404	316.470000000001
2408	316.470000000001
2412	316.470000000001
2416	316.470000000001
2420	316.470000000001
2424	316.470000000001
2428	316.470000000001
2432	316.470000000001
2436	316.470000000001
2440	316.470000000001
2444	316.470000000001
2448	316.470000000001
2452	316.470000000001
2456	316.470000000001
2460	316.470000000001
2464	316.470000000001
2468	316.470000000001
2472	316.470000000001
2476	316.470000000001
2480	316.470000000001
2484	316.470000000001
2488	316.470000000001
2492	316.470000000001
2496	316.470000000001
2500	316.470000000001
2504	316.470000000001
2508	316.470000000001
2512	316.470000000001
2516	316.470000000001
2520	316.470000000001
2524	316.470000000001
2528	316.470000000001
2532	316.470000000001
2536	316.470000000001
2540	316.470000000001
2544	316.470000000001
2548	316.470000000001
2552	316.470000000001
2556	316.470000000001
2560	316.470000000001
2564	316.470000000001
2568	316.470000000001
2572	316.470000000001
2576	316.470000000001
2580	316.470000000001
2584	316.470000000001
2588	316.470000000001
2592	316.470000000001
2596	316.470000000001
2600	316.470000000001
2604	316.470000000001
2608	316.470000000001
2612	316.470000000001
2616	316.470000000001
2620	316.470000000001
2624	316.470000000001
2628	316.470000000001
2632	316.470000000001
2636	316.470000000001
2640	316.470000000001
2644	316.470000000001
2648	316.470000000001
2652	316.470000000001
2656	316.470000000001
2660	316.470000000001
2664	316.470000000001
2668	316.470000000001
2672	316.470000000001
2676	316.470000000001
2680	316.470000000001
2684	316.470000000001
2688	316.470000000001
2692	316.470000000001
2696	316.470000000001
2700	316.470000000001
2704	316.470000000001
2708	316.470000000001
2712	316.470000000001
2716	316.470000000001
2720	316.470000000001
2724	316.470000000001
2728	316.470000000001
2732	316.470000000001
2736	316.470000000001
2740	316.470000000001
2744	316.470000000001
2748	316.470000000001
2752	316.470000000001
2756	316.470000000001
2760	316.470000000001
2764	316.470000000001
2768	316.470000000001
2772	316.470000000001
2776	316.470000000001
2780	316.470000000001
2784	316.470000000001
2788	316.470000000001
2792	316.470000000001
2796	316.470000000001
2800	316.470000000001
2804	316.470000000001
2808	316.470000000001
2812	316.470000000001
2816	316.470000000001
2820	316.470000000001
2824	316.470000000001
2828	316.470000000001
2832	316.470000000001
2836	316.470000000001
2840	316.470000000001
2844	316.470000000001
2848	316.470000000001
2852	316.470000000001
2856	316.470000000001
2860	316.470000000001
2864	316.470000000001
2868	316.470000000001
2872	316.470000000001
2876	316.470000000001
2880	316.470000000001
2884	316.470000000001
2888	316.470000000001
2892	316.470000000001
2896	316.470000000001
2900	316.470000000001
2904	316.470000000001
2908	316.470000000001
2912	316.470000000001
2916	316.470000000001
2920	316.470000000001
2924	316.470000000001
2928	316.470000000001
2932	316.470000000001
2936	316.470000000001
2940	316.470000000001
2944	316.470000000001
2948	316.470000000001
2952	316.470000000001
2956	316.470000000001
2960	316.470000000001
2964	316.470000000001
2968	316.470000000001
2972	316.470000000001
2976	316.470000000001
2980	316.470000000001
2984	316.470000000001
2988	316.470000000001
2992	316.470000000001
2996	316.470000000001
3000	316.470000000001
3004	316.470000000001
3008	316.470000000001
3012	316.470000000001
3016	316.470000000001
3020	316.470000000001
3024	316.470000000001
3028	316.470000000001
3032	316.470000000001
3036	316.470000000001
3040	316.470000000001
3044	316.470000000001
3048	316.470000000001
3052	316.470000000001
3056	316.470000000001
3060	316.470000000001
3064	316.470000000001
3068	316.470000000001
3072	316.470000000001
3076	316.470000000001
3080	316.470000000001
3084	316.470000000001
3088	316.470000000001
3092	316.470000000001
3096	316.470000000001
3100	316.470000000001
3104	316.470000000001
3108	316.470000000001
3112	316.470000000001
3116	316.470000000001
3120	316.470000000001
3124	316.470000000001
3128	316.470000000001
3132	316.470000000001
3136	316.470000000001
3140	316.470000000001
3144	316.470000000001
3148	316.470000000001
3152	316.470000000001
3156	316.470000000001
3160	316.470000000001
3164	316.470000000001
3168	316.470000000001
3172	316.470000000001
3176	316.470000000001
3180	316.470000000001
3184	316.470000000001
3188	316.470000000001
3192	316.470000000001
3196	316.470000000001
3200	316.470000000001
3204	316.470000000001
3208	316.470000000001
3212	316.470000000001
3216	316.470000000001
3220	316.470000000001
3224	316.470000000001
3228	316.470000000001
3232	316.470000000001
3236	316.470000000001
3240	316.470000000001
3244	316.470000000001
3248	316.470000000001
3252	316.470000000001
3256	316.470000000001
3260	316.470000000001
3264	316.470000000001
3268	316.470000000001
3272	316.470000000001
3276	316.470000000001
3280	316.470000000001
3284	316.470000000001
3288	316.470000000001
3292	316.470000000001
3296	316.470000000001
3300	316.470000000001
3304	316.470000000001
3308	316.470000000001
3312	316.470000000001
3316	316.470000000001
3320	316.470000000001
3324	316.470000000001
3328	316.470000000001
3332	316.470000000001
3336	316.470000000001
3340	316.470000000001
3344	316.470000000001
3348	316.470000000001
3352	316.470000000001
3356	316.470000000001
3360	316.470000000001
3364	316.470000000001
3368	316.470000000001
3372	316.470000000001
3376	316.470000000001
3380	316.470000000001
3384	316.470000000001
3388	316.470000000001
3392	316.470000000001
3396	316.470000000001
3400	316.470000000001
3404	316.470000000001
3408	316.470000000001
3412	316.470000000001
3416	316.470000000001
3420	316.470000000001
3424	316.470000000001
3428	316.470000000001
3432	316.470000000001
3436	316.470000000001
3440	316.470000000001
3444	316.470000000001
3448	316.470000000001
3452	316.470000000001
3456	316.470000000001
3460	316.470000000001
3464	316.470000000001
3468	316.470000000001
3472	316.470000000001
3476	316.470000000001
3480	316.470000000001
3484	316.470000000001
3488	316.470000000001
3492	316.470000000001
3496	316.470000000001
3500	316.470000000001
3504	316.470000000001
3508	316.470000000001
3512	316.470000000001
3516	316.470000000001
3520	316.470000000001
3524	316.470000000001
3528	316.470000000001
3532	316.470000000001
3536	316.470000000001
3540	316.470000000001
3544	316.470000000001
3548	316.470000000001
3552	316.470000000001
3556	316.470000000001
3560	316.470000000001
3564	316.470000000001
3568	316.470000000001
3572	316.470000000001
3576	316.470000000001
3580	316.470000000001
3584	316.470000000001
3588	316.470000000001
3592	316.470000000001
3596	316.470000000001
3600	316.470000000001
3604	316.470000000001
3608	316.470000000001
3612	316.470000000001
3616	316.470000000001
3620	316.470000000001
3624	316.470000000001
3628	316.470000000001
3632	316.470000000001
3636	316.470000000001
3640	316.470000000001
3644	316.470000000001
3648	316.470000000001
3652	316.470000000001
3656	316.470000000001
3660	316.470000000001
3664	316.470000000001
3668	316.470000000001
3672	316.470000000001
3676	316.470000000001
3680	316.470000000001
3684	316.470000000001
3688	316.470000000001
3692	316.470000000001
3696	316.470000000001
3700	316.470000000001
3704	316.470000000001
3708	316.470000000001
3712	316.470000000001
3716	316.470000000001
3720	316.470000000001
3724	316.470000000001
3728	316.470000000001
3732	316.470000000001
3736	316.470000000001
3740	316.470000000001
3744	316.470000000001
3748	316.470000000001
3752	316.470000000001
3756	316.470000000001
3760	316.470000000001
3764	316.470000000001
3768	316.470000000001
3772	316.470000000001
3776	316.470000000001
3780	316.470000000001
3784	316.470000000001
3788	316.470000000001
3792	316.470000000001
3796	316.470000000001
3800	316.470000000001
3804	316.470000000001
3808	316.470000000001
3812	316.470000000001
3816	316.470000000001
3820	316.470000000001
3824	316.470000000001
3828	316.470000000001
3832	316.470000000001
3836	316.470000000001
3840	316.470000000001
3844	316.470000000001
3848	316.470000000001
3852	316.470000000001
3856	316.470000000001
3860	316.470000000001
3864	316.470000000001
3868	316.470000000001
3872	316.470000000001
3876	316.470000000001
3880	316.470000000001
3884	316.470000000001
3888	316.470000000001
3892	316.470000000001
3896	316.470000000001
3900	316.470000000001
3904	316.470000000001
3908	316.470000000001
3912	316.470000000001
3916	316.470000000001
3920	316.470000000001
3924	316.470000000001
3928	316.470000000001
3932	316.470000000001
3936	316.470000000001
3940	316.470000000001
3944	316.470000000001
3948	316.470000000001
3952	316.470000000001
3956	316.470000000001
3960	316.470000000001
3964	316.470000000001
3968	316.470000000001
3972	316.470000000001
3976	316.470000000001
3980	316.470000000001
3984	316.470000000001
3988	316.470000000001
3992	316.470000000001
3996	316.470000000001
4000	316.470000000001
4004	316.470000000001
4008	316.470000000001
4012	316.470000000001
4016	316.470000000001
4020	316.470000000001
4024	316.470000000001
4028	316.470000000001
4032	316.470000000001
4036	316.470000000001
4040	316.470000000001
4044	316.470000000001
4048	316.470000000001
4052	316.470000000001
4056	316.470000000001
4060	316.470000000001
4064	316.470000000001
4068	316.470000000001
4072	316.470000000001
4076	316.470000000001
4080	316.470000000001
4084	316.470000000001
4088	316.470000000001
4092	316.470000000001
4096	316.470000000001
4100	316.470000000001
4104	316.470000000001
4108	316.470000000001
4112	316.470000000001
4116	316.470000000001
4120	316.470000000001
4124	316.470000000001
4128	316.470000000001
4132	316.470000000001
4136	316.470000000001
4140	316.470000000001
4144	316.470000000001
4148	316.470000000001
4152	316.470000000001
4156	316.470000000001
4160	316.470000000001
4164	316.470000000001
4168	316.470000000001
4172	316.470000000001
4176	316.470000000001
4180	316.470000000001
4184	316.470000000001
4188	316.470000000001
4192	316.470000000001
4196	316.470000000001
4200	316.470000000001
4204	316.470000000001
4208	316.470000000001
4212	316.470000000001
4216	316.470000000001
4220	316.470000000001
4224	316.470000000001
4228	316.470000000001
4232	316.470000000001
4236	316.470000000001
4240	316.470000000001
4244	316.470000000001
4248	316.470000000001
4252	316.470000000001
4256	316.470000000001
4260	316.470000000001
4264	316.470000000001
4268	316.470000000001
4272	316.470000000001
4276	316.470000000001
4280	316.470000000001
4284	316.470000000001
4288	316.470000000001
4292	316.470000000001
4296	316.470000000001
4300	316.470000000001
4304	316.470000000001
4308	316.470000000001
4312	316.470000000001
4316	316.470000000001
4320	316.470000000001
4324	316.470000000001
4328	316.470000000001
4332	316.470000000001
4336	316.470000000001
4340	316.470000000001
4344	316.470000000001
4348	316.470000000001
4352	316.470000000001
4356	316.470000000001
4360	316.470000000001
4364	316.470000000001
4368	316.470000000001
4372	316.470000000001
4376	316.470000000001
4380	316.470000000001
4384	316.470000000001
4388	316.470000000001
4392	316.470000000001
4396	316.470000000001
4400	316.470000000001
4404	316.470000000001
4408	316.470000000001
4412	316.470000000001
4416	316.470000000001
4420	316.470000000001
4424	316.470000000001
4428	316.470000000001
4432	316.470000000001
4436	316.470000000001
4440	316.470000000001
4444	316.470000000001
4448	316.470000000001
4452	316.470000000001
4456	316.470000000001
4460	316.470000000001
4464	316.470000000001
4468	316.470000000001
4472	316.470000000001
4476	316.470000000001
4480	316.470000000001
4484	316.470000000001
4488	316.470000000001
4492	316.470000000001
4496	316.470000000001
4500	316.470000000001
4504	316.470000000001
4508	316.470000000001
4512	316.470000000001
4516	316.470000000001
4520	316.470000000001
4524	316.470000000001
4528	316.470000000001
4532	316.470000000001
4536	316.470000000001
4540	316.470000000001
4544	316.470000000001
4548	316.470000000001
4552	316.470000000001
4556	316.470000000001
4560	316.470000000001
4564	316.470000000001
4568	316.470000000001
4572	316.470000000001
4576	316.470000000001
4580	316.470000000001
4584	316.470000000001
4588	316.470000000001
4592	316.470000000001
4596	316.470000000001
4600	316.470000000001
4604	316.470000000001
4608	316.470000000001
4612	316.470000000001
4616	316.470000000001
4620	316.470000000001
4624	316.470000000001
4628	316.470000000001
4632	316.470000000001
4636	316.470000000001
4640	316.470000000001
4644	316.470000000001
4648	316.470000000001
4652	316.470000000001
4656	316.470000000001
4660	316.470000000001
4664	316.470000000001
4668	316.470000000001
4672	316.470000000001
4676	316.470000000001
4680	316.470000000001
4684	316.470000000001
4688	316.470000000001
4692	316.470000000001
4696	316.470000000001
4700	316.470000000001
4704	316.470000000001
4708	316.470000000001
4712	316.470000000001
4716	316.470000000001
4720	316.470000000001
4724	316.470000000001
4728	316.470000000001
4732	316.470000000001
4736	316.470000000001
4740	316.470000000001
4744	316.470000000001
4748	316.470000000001
4752	316.470000000001
4756	316.470000000001
4760	316.470000000001
4764	316.470000000001
4768	316.470000000001
4772	316.470000000001
4776	316.470000000001
4780	316.470000000001
4784	316.470000000001
4788	316.470000000001
4792	316.470000000001
4796	316.470000000001
4800	316.470000000001
4804	316.470000000001
4808	316.470000000001
4812	316.470000000001
4816	316.470000000001
4820	316.470000000001
4824	316.470000000001
4828	316.470000000001
4832	316.470000000001
4836	316.470000000001
4840	316.470000000001
4844	316.470000000001
4848	316.470000000001
4852	316.470000000001
4856	316.470000000001
4860	316.470000000001
4864	316.470000000001
4868	316.470000000001
4872	316.470000000001
4876	316.470000000001
4880	316.470000000001
4884	316.470000000001
4888	316.470000000001
4892	316.470000000001
4896	316.470000000001
4900	316.470000000001
4904	316.470000000001
4908	316.470000000001
4912	316.470000000001
4916	316.470000000001
4920	316.470000000001
4924	316.470000000001
4928	316.470000000001
4932	316.470000000001
4936	316.470000000001
4940	316.470000000001
4944	316.470000000001
4948	316.470000000001
4952	316.470000000001
4956	316.470000000001
4960	316.470000000001
4964	316.470000000001
4968	316.470000000001
4972	316.470000000001
4976	316.470000000001
4980	316.470000000001
4984	316.470000000001
4988	316.470000000001
4992	316.470000000001
4996	316.470000000001
5000	316.470000000001
5004	316.470000000001
5008	316.470000000001
5012	316.470000000001
5016	316.470000000001
5020	316.470000000001
5024	316.470000000001
5028	316.470000000001
5032	316.470000000001
5036	316.470000000001
5040	316.470000000001
5044	316.470000000001
5048	316.470000000001
5052	316.470000000001
5056	316.470000000001
5060	316.470000000001
5064	316.470000000001
5068	316.470000000001
5072	316.470000000001
5076	316.470000000001
5080	316.470000000001
5084	316.470000000001
5088	316.470000000001
5092	316.470000000001
5096	316.470000000001
5100	316.470000000001
5104	316.470000000001
5108	316.470000000001
5112	316.470000000001
5116	316.470000000001
5120	316.470000000001
5124	316.470000000001
5128	316.470000000001
5132	316.470000000001
5136	316.470000000001
5140	316.470000000001
5144	316.470000000001
5148	316.470000000001
5152	316.470000000001
5156	316.470000000001
5160	316.470000000001
5164	316.470000000001
5168	316.470000000001
5172	316.470000000001
5176	316.470000000001
5180	316.470000000001
5184	316.470000000001
5188	316.470000000001
5192	316.470000000001
5196	316.470000000001
5200	316.470000000001
5204	316.470000000001
5208	316.470000000001
5212	316.470000000001
5216	316.470000000001
5220	316.470000000001
5224	316.470000000001
5228	316.470000000001
5232	316.470000000001
5236	316.470000000001
5240	316.470000000001
5244	316.470000000001
5248	316.470000000001
5252	316.470000000001
5256	316.470000000001
5260	316.470000000001
5264	316.470000000001
5268	316.470000000001
5272	316.470000000001
5276	316.470000000001
5280	316.470000000001
5284	316.470000000001
5288	316.470000000001
5292	316.470000000001
5296	316.470000000001
5300	316.470000000001
5304	316.470000000001
5308	316.470000000001
5312	316.470000000001
5316	316.470000000001
5320	316.470000000001
5324	316.470000000001
5328	316.470000000001
5332	316.470000000001
5336	316.470000000001
5340	316.470000000001
5344	316.470000000001
5348	316.470000000001
5352	316.470000000001
5356	316.470000000001
5360	316.470000000001
5364	316.470000000001
5368	316.470000000001
5372	316.470000000001
5376	316.470000000001
5380	316.470000000001
5384	316.470000000001
5388	316.470000000001
5392	316.470000000001
5396	316.470000000001
5400	316.470000000001
5404	316.470000000001
5408	316.470000000001
5412	316.470000000001
5416	316.470000000001
5420	316.470000000001
5424	316.470000000001
5428	316.470000000001
5432	316.470000000001
5436	316.470000000001
5440	316.470000000001
5444	316.470000000001
5448	316.470000000001
5452	316.470000000001
5456	316.470000000001
5460	316.470000000001
5464	316.470000000001
5468	316.470000000001
5472	316.470000000001
5476	316.470000000001
5480	316.470000000001
5484	316.470000000001
5488	316.470000000001
5492	316.470000000001
5496	316.470000000001
5500	316.470000000001
5504	316.470000000001
5508	316.470000000001
5512	316.470000000001
5516	316.470000000001
5520	316.470000000001
5524	316.470000000001
5528	316.470000000001
5532	316.470000000001
5536	316.470000000001
5540	316.470000000001
5544	316.470000000001
5548	316.470000000001
5552	316.470000000001
5556	316.470000000001
5560	316.470000000001
5564	316.470000000001
5568	316.470000000001
5572	316.470000000001
5576	316.470000000001
5580	316.470000000001
5584	316.470000000001
5588	316.470000000001
5592	316.470000000001
5596	316.470000000001
5600	316.470000000001
5604	316.470000000001
5608	316.470000000001
5612	316.470000000001
5616	316.470000000001
5620	316.470000000001
5624	316.470000000001
5628	316.470000000001
5632	316.470000000001
5636	316.470000000001
5640	316.470000000001
5644	316.470000000001
5648	316.470000000001
5652	316.470000000001
5656	316.470000000001
5660	316.470000000001
5664	316.470000000001
5668	316.470000000001
5672	316.470000000001
5676	316.470000000001
5680	316.470000000001
5684	316.470000000001
5688	316.470000000001
5692	316.470000000001
5696	316.470000000001
5700	316.470000000001
5704	316.470000000001
5708	316.470000000001
5712	316.470000000001
5716	316.470000000001
5720	316.470000000001
5724	316.470000000001
5728	316.470000000001
5732	316.470000000001
5736	316.470000000001
5740	316.470000000001
5744	316.470000000001
5748	316.470000000001
5752	316.470000000001
5756	316.470000000001
5760	316.470000000001
5764	316.470000000001
5768	316.470000000001
5772	316.470000000001
5776	316.470000000001
5780	316.470000000001
5784	316.470000000001
5788	316.470000000001
5792	316.470000000001
5796	316.470000000001
5800	316.470000000001
5804	316.470000000001
5808	316.470000000001
5812	316.470000000001
5816	316.470000000001
5820	316.470000000001
5824	316.470000000001
5828	316.470000000001
5832	316.470000000001
5836	316.470000000001
5840	316.470000000001
5844	316.470000000001
5848	316.470000000001
5852	316.470000000001
5856	316.470000000001
5860	316.470000000001
5864	316.470000000001
5868	316.470000000001
5872	316.470000000001
5876	316.470000000001
5880	316.470000000001
5884	316.470000000001
5888	316.470000000001
5892	316.470000000001
5896	316.470000000001
5900	316.470000000001
5904	316.470000000001
5908	316.470000000001
5912	316.470000000001
5916	316.470000000001
5920	316.470000000001
5924	316.470000000001
5928	316.470000000001
5932	316.470000000001
5936	316.470000000001
5940	316.470000000001
5944	316.470000000001
5948	316.470000000001
5952	316.470000000001
5956	316.470000000001
5960	316.470000000001
5964	316.470000000001
5968	316.470000000001
5972	316.470000000001
5976	316.470000000001
5980	316.470000000001
5984	316.470000000001
5988	316.470000000001
5992	316.470000000001
5996	316.470000000001
6000	316.470000000001
6004	316.470000000001
6008	316.470000000001
6012	316.470000000001
6016	316.470000000001
6020	316.470000000001
6024	316.470000000001
6028	316.470000000001
6032	316.470000000001
6036	316.470000000001
6040	316.470000000001
6044	316.470000000001
6048	316.470000000001
6052	316.470000000001
6056	316.470000000001
6060	316.470000000001
6064	316.470000000001
6068	316.470000000001
6072	316.470000000001
6076	316.470000000001
6080	316.470000000001
6084	316.470000000001
6088	316.470000000001
6092	316.470000000001
6096	316.470000000001
6100	316.470000000001
6104	316.470000000001
6108	316.470000000001
6112	316.470000000001
6116	316.470000000001
6120	316.470000000001
6124	316.470000000001
6128	316.470000000001
6132	316.470000000001
6136	316.470000000001
6140	316.470000000001
6144	316.470000000001
6148	316.470000000001
6152	316.470000000001
6156	316.470000000001
6160	316.470000000001
6164	316.470000000001
6168	316.470000000001
6172	316.470000000001
6176	316.470000000001
6180	316.470000000001
6184	316.470000000001
6188	316.470000000001
6192	316.470000000001
6196	316.470000000001
6200	316.470000000001
6204	316.470000000001
6208	316.470000000001
6212	316.470000000001
6216	316.470000000001
6220	316.470000000001
6224	316.470000000001
6228	316.470000000001
6232	316.470000000001
6236	316.470000000001
6240	316.470000000001
6244	316.470000000001
6248	316.470000000001
6252	316.470000000001
6256	316.470000000001
6260	316.470000000001
6264	316.470000000001
6268	316.470000000001
6272	316.470000000001
6276	316.470000000001
6280	316.470000000001
6284	316.470000000001
6288	316.470000000001
6292	316.470000000001
6296	316.470000000001
6300	316.470000000001
6304	316.470000000001
6308	316.470000000001
6312	316.470000000001
6316	316.470000000001
6320	316.470000000001
6324	316.470000000001
6328	316.470000000001
6332	316.470000000001
6336	316.470000000001
6340	316.470000000001
6344	316.470000000001
6348	316.470000000001
6352	316.470000000001
6356	316.470000000001
6360	316.470000000001
6364	316.470000000001
6368	316.470000000001
6372	316.470000000001
6376	316.470000000001
6380	316.470000000001
6384	316.470000000001
6388	316.470000000001
6392	316.470000000001
6396	316.470000000001
6400	316.470000000001
6404	316.470000000001
6408	316.470000000001
6412	316.470000000001
6416	316.470000000001
6420	316.470000000001
6424	316.470000000001
6428	316.470000000001
6432	316.470000000001
6436	316.470000000001
6440	316.470000000001
6444	316.470000000001
6448	316.470000000001
6452	316.470000000001
6456	316.470000000001
6460	316.470000000001
6464	316.470000000001
6468	316.470000000001
6472	316.470000000001
6476	316.470000000001
6480	316.470000000001
6484	316.470000000001
6488	316.470000000001
6492	316.470000000001
6496	316.470000000001
6500	316.470000000001
6504	316.470000000001
6508	316.470000000001
6512	316.470000000001
6516	316.470000000001
6520	316.470000000001
6524	316.470000000001
6528	316.470000000001
6532	316.470000000001
6536	316.470000000001
6540	316.470000000001
6544	316.470000000001
6548	316.470000000001
6552	316.470000000001
6556	316.470000000001
6560	316.470000000001
6564	316.470000000001
6568	316.470000000001
6572	316.470000000001
6576	316.470000000001
6580	316.470000000001
6584	316.470000000001
6588	316.470000000001
6592	316.470000000001
6596	316.470000000001
6600	316.470000000001
6604	316.470000000001
6608	316.470000000001
6612	316.470000000001
6616	316.470000000001
6620	316.470000000001
6624	316.470000000001
6628	316.470000000001
6632	316.470000000001
6636	316.470000000001
6640	316.470000000001
6644	316.470000000001
6648	316.470000000001
6652	316.470000000001
6656	316.470000000001
6660	316.470000000001
6664	316.470000000001
6668	316.470000000001
6672	316.470000000001
6676	316.470000000001
6680	316.470000000001
6684	316.470000000001
6688	316.470000000001
6692	316.470000000001
6696	316.470000000001
6700	316.470000000001
6704	316.470000000001
6708	316.470000000001
6712	316.470000000001
6716	316.470000000001
6720	316.470000000001
6724	316.470000000001
6728	316.470000000001
6732	316.470000000001
6736	316.470000000001
6740	316.470000000001
6744	316.470000000001
6748	316.470000000001
6752	316.470000000001
6756	316.470000000001
6760	316.470000000001
6764	316.470000000001
6768	316.470000000001
6772	316.470000000001
6776	316.470000000001
6780	316.470000000001
6784	316.470000000001
6788	316.470000000001
6792	316.470000000001
6796	316.470000000001
6800	316.470000000001
6804	316.470000000001
6808	316.470000000001
6812	316.470000000001
6816	316.470000000001
6820	316.470000000001
6824	316.470000000001
6828	316.470000000001
6832	316.470000000001
6836	316.470000000001
6840	316.470000000001
6844	316.470000000001
6848	316.470000000001
6852	316.470000000001
6856	316.470000000001
6860	316.470000000001
6864	316.470000000001
6868	316.470000000001
6872	316.470000000001
6876	316.470000000001
6880	316.470000000001
6884	316.470000000001
6888	316.470000000001
6892	316.470000000001
6896	316.470000000001
6900	316.470000000001
6904	316.470000000001
6908	316.470000000001
6912	316.470000000001
6916	316.470000000001
6920	316.470000000001
6924	316.470000000001
6928	316.470000000001
6932	316.470000000001
6936	316.470000000001
6940	316.470000000001
6944	316.470000000001
6948	316.470000000001
6952	316.470000000001
6956	316.470000000001
6960	316.470000000001
6964	316.470000000001
6968	316.470000000001
6972	316.470000000001
6976	316.470000000001
6980	316.470000000001
6984	316.470000000001
6988	316.470000000001
6992	316.470000000001
6996	316.470000000001
7000	316.470000000001
7004	316.470000000001
7008	316.470000000001
7012	316.470000000001
7016	316.470000000001
7020	316.470000000001
7024	316.470000000001
7028	316.470000000001
7032	316.470000000001
7036	316.470000000001
7040	316.470000000001
7044	316.470000000001
7048	316.470000000001
7052	316.470000000001
7056	316.470000000001
7060	316.470000000001
7064	316.470000000001
7068	316.470000000001
7072	316.470000000001
7076	316.470000000001
7080	316.470000000001
7084	316.470000000001
7088	316.470000000001
7092	316.470000000001
7096	316.470000000001
7100	316.470000000001
7104	316.470000000001
7108	316.470000000001
7112	316.470000000001
7116	316.470000000001
7120	316.470000000001
7124	316.470000000001
7128	316.470000000001
7132	316.470000000001
7136	316.470000000001
7140	316.470000000001
7144	316.470000000001
7148	316.470000000001
7152	316.470000000001
7156	316.470000000001
7160	316.470000000001
7164	316.470000000001
7168	316.470000000001
7172	316.470000000001
7176	316.470000000001
7180	316.470000000001
7184	316.470000000001
7188	316.470000000001
7192	316.470000000001
7196	316.470000000001
7200	316.470000000001
7204	316.470000000001
7208	316.470000000001
7212	316.470000000001
7216	316.470000000001
7220	316.470000000001
7224	316.470000000001
7228	316.470000000001
7232	316.470000000001
7236	316.470000000001
7240	316.470000000001
7244	316.470000000001
7248	316.470000000001
7252	316.470000000001
7256	316.470000000001
7260	316.470000000001
7264	316.470000000001
7268	316.470000000001
7272	316.470000000001
7276	316.470000000001
7280	316.470000000001
7284	316.470000000001
7288	316.470000000001
7292	316.470000000001
7296	316.470000000001
7300	316.470000000001
7304	316.470000000001
7308	316.470000000001
7312	316.470000000001
7316	316.470000000001
7320	316.470000000001
7324	316.470000000001
7328	316.470000000001
7332	316.470000000001
7336	316.470000000001
7340	316.470000000001
7344	316.470000000001
7348	316.470000000001
7352	316.470000000001
7356	316.470000000001
7360	316.470000000001
7364	316.470000000001
7368	316.470000000001
7372	316.470000000001
7376	316.470000000001
7380	316.470000000001
7384	316.470000000001
7388	316.470000000001
7392	316.470000000001
7396	316.470000000001
7400	316.470000000001
7404	316.470000000001
7408	316.470000000001
7412	316.470000000001
7416	316.470000000001
7420	316.470000000001
7424	316.470000000001
7428	316.470000000001
7432	316.470000000001
7436	316.470000000001
7440	316.470000000001
7444	316.470000000001
7448	316.470000000001
7452	316.470000000001
7456	316.470000000001
7460	316.470000000001
7464	316.470000000001
7468	316.470000000001
7472	316.470000000001
7476	316.470000000001
7480	316.470000000001
7484	316.470000000001
7488	316.470000000001
7492	316.470000000001
7496	316.470000000001
7500	316.470000000001
7504	316.470000000001
7508	316.470000000001
7512	316.470000000001
7516	316.470000000001
7520	316.470000000001
7524	316.470000000001
7528	316.470000000001
7532	316.470000000001
7536	316.470000000001
7540	316.470000000001
7544	316.470000000001
7548	316.470000000001
7552	316.470000000001
7556	316.470000000001
7560	316.470000000001
7564	316.470000000001
7568	316.470000000001
7572	316.470000000001
7576	316.470000000001
7580	316.470000000001
7584	316.470000000001
7588	316.470000000001
7592	316.470000000001
7596	316.470000000001
7600	316.470000000001
7604	316.470000000001
7608	316.470000000001
7612	316.470000000001
7616	316.470000000001
7620	316.470000000001
7624	316.470000000001
7628	316.470000000001
7632	316.470000000001
7636	316.470000000001
7640	316.470000000001
7644	316.470000000001
7648	316.470000000001
7652	316.470000000001
7656	316.470000000001
7660	316.470000000001
7664	316.470000000001
7668	316.470000000001
7672	316.470000000001
7676	316.470000000001
7680	316.470000000001
7684	316.470000000001
7688	316.470000000001
7692	316.470000000001
7696	316.470000000001
7700	316.470000000001
7704	316.470000000001
7708	316.470000000001
7712	316.470000000001
7716	316.470000000001
7720	316.470000000001
7724	316.470000000001
7728	316.470000000001
7732	316.470000000001
7736	316.470000000001
7740	316.470000000001
7744	316.470000000001
7748	316.470000000001
7752	316.470000000001
7756	316.470000000001
7760	316.470000000001
7764	316.470000000001
7768	316.470000000001
7772	316.470000000001
7776	316.470000000001
7780	316.470000000001
7784	316.470000000001
7788	316.470000000001
7792	316.470000000001
7796	316.470000000001
7800	316.470000000001
7804	316.470000000001
7808	316.470000000001
7812	316.470000000001
7816	316.470000000001
7820	316.470000000001
7824	316.470000000001
7828	316.470000000001
7832	316.470000000001
7836	316.470000000001
7840	316.470000000001


==> tiks/dyn-ecco/comp-f-1.tsv <==
0	213.405500000159
15.7114228456914	213.415830334803
31.4228456913828	213.535215892893
47.1342685370741	213.931927672707
62.8456913827655	214.7929264004
78.5571142284569	216.172748741772
94.2685370741483	218.011087764497
109.97995991984	220.220526764208
125.691382765531	222.717036623919
141.402805611222	225.418434628567
157.114228456914	228.244722714134
172.825651302605	231.107277032366
188.537074148297	233.927702827472
204.248496993988	236.67533607535
219.959919839679	239.354538546895
235.671342685371	241.972739304511
251.382765531062	244.53145230827
267.094188376754	247.03019617998
282.805611222445	249.468904069409
298.517034068136	251.84839931384
314.228456913828	254.169620377702
329.939879759519	256.431188887265
345.65130260521	258.627386176046
361.362725450902	260.750759596296
377.074148296593	262.796403354048
392.785571142285	264.763817347522
408.496993987976	266.657145815315
424.208416833667	268.484809139872
439.919839679359	270.258063964695
455.63126252505	271.990289343143
471.342685370741	273.697529960754
487.054108216433	275.397538393758
502.765531062124	277.105111146181
518.476953907816	278.829531998077
534.188376753507	280.575049333409
549.899799599198	282.338269471213
565.61122244489	284.108511648007
581.322645290581	285.879017769708
597.034068136273	287.647815218539
612.745490981964	289.414690093675
628.456913827655	291.17954563611
644.168336673347	292.942616158428
659.879759519038	294.703456248632
675.59118236473	296.461266298956
691.302605210421	298.215118084328
707.014028056112	299.964300720785
722.725450901804	301.708478626521
738.436873747495	303.447447967284
754.148296593186	305.180956854389
769.859719438878	306.908695906196
785.571142284569	308.630302120484
801.282565130261	310.345357005992
816.993987975952	312.053425763425
832.705410821643	313.754049555494
848.416833667335	315.446736958704
864.128256513026	317.130961245755
879.839679358718	318.806205342052
895.551102204409	320.471934488751
911.2625250501	322.12762368912
926.973947895792	323.772761357753
942.685370741483	325.406846752014
958.396793587174	327.029399961378
974.108216432866	328.639946339218
989.819639278557	330.238030335777
1005.53106212425	331.823231266343
1021.24248496994	333.395147791226
1036.95390781563	334.953401597129
1052.66533066132	336.497642736571
1068.37675350701	338.027551747331
1084.08817635271	339.542841122444
1099.7995991984	341.043255951626
1115.51102204409	342.528572698074
1131.22244488978	343.998594470591
1146.93386773547	345.453142088062
1162.64529058116	346.892052640737
1178.35671342685	348.315180026227
1194.06813627255	349.722390309729
1209.77955911824	351.113553135909
1225.49098196393	352.488535884605
1241.20240480962	353.847201821894
1256.91382765531	355.18941034364
1272.625250501	356.514511676495
1288.33667334669	357.805132241266
1304.04809619238	359.076613402628
1319.75951903808	360.30849251232
1335.47094188377	361.540359548318
1351.18236472946	362.772422496665
1366.89378757515	363.887076838616
1382.60521042084	364.998007832921
1398.31663326653	366.108913934341
1414.02805611222	367.219819876729
1429.73947895792	368.330726363046
1445.45090180361	369.441723266524
1461.1623246493	370.521367790871
1476.87374749499	371.515116273054
1492.58517034068	372.508956830213
1508.29659318637	373.502797807284
1524.00801603206	374.496638786076
1539.71943887776	375.490479409783
1555.43086172345	376.484199058653
1571.14228456914	377.414664008932
1586.85370741483	378.29684956694
1602.56513026052	379.178916707234
1618.27655310621	380.06098301363
1633.9879759519	380.943049323956
1649.6993987976	381.8251172505
1665.41082164329	382.707394951481
1681.12224448898	383.54987996788
1696.83366733467	384.375365513191
1712.54509018036	385.188840238267
1728.25651302605	385.990317048513
1743.96793587174	386.77979600202
1759.67935871744	387.557277099014
1775.39078156313	388.322760339497
1791.10220440882	389.076245723468
1806.81362725451	389.817733250928
1822.5250501002	390.547222921875
1838.23647294589	391.264714735987
1853.94789579158	391.970208634949
1869.65931863727	392.663694564894
1885.37074148297	393.342228506606
1901.08216432866	394.004728886183
1916.79358717435	394.654303415214
1932.50501002004	395.290965274051
1948.21643286573	395.914714526494
1963.92785571142	396.525551172827
1979.63927855711	397.12347521305
1995.35070140281	397.708486647163
2011.0621242485	398.280585475167
2026.77354709419	398.839771697062
2042.48496993988	399.386045312965
2058.19639278557	399.919406345058
2073.90781563126	400.439858783924
2089.61923847695	400.948277669812
2105.33066132265	401.457031295896
2121.04208416834	401.954831201895
2136.75350701403	402.441664252703
2152.46492985972	402.917530889388
2168.17635270541	403.382431114065
2183.8877755511	403.836364926741
2199.59919839679	404.279332327418
2215.31062124249	404.711333316095
2231.02204408818	405.132367892772
2246.73346693387	405.542436057449
2262.44488977956	405.941537810023
2278.15631262525	406.329673131359
2293.86773547094	406.706838601812
2309.57915831663	407.083523753475
2325.29058116232	407.456384196565
2341.00200400802	407.820500068353
2356.71342685371	408.17588770433
2372.4248496994	408.522547187321
2388.13627254509	408.860478517718
2403.84769539078	409.189681695524
2419.55911823647	409.510156720737
2435.27054108216	409.82190359336
2450.98196392786	410.124922313388
2466.69338677355	410.419212880545
2482.40480961924	410.704775239997
2498.11623246493	410.981599170609
2513.82765531062	411.253581704404
2529.53907815631	411.529198626996
2545.250501002	411.798175142245
2560.9619238477	412.060587620576
2576.67334669339	412.31643646769
2592.38476953908	412.565721685629
2608.09619238477	412.808443274401
2623.80761523046	413.044601234007
2639.51903807615	413.274195564446
2655.23046092184	413.497226265719
2670.94188376754	413.713693337795
2686.65330661323	413.923596774351
2702.36472945892	414.126935341963
2718.07615230461	414.323480707573
2733.7875751503	414.524823310989
2749.49899799599	414.722685431021
2765.21042084168	414.91575009652
2780.92184368737	415.104013601512
2796.63326653307	415.287475926451
2812.34468937876	415.466137071238
2828.05611222445	415.639997035874
2843.76753507014	415.809055820358
2859.47895791583	415.97331342469
2875.19038076152	416.132769848872
2890.90180360721	416.28742509308
2906.61322645291	416.437279193942
2922.3246492986	416.582339240324
2938.03607214429	416.726984736549
2953.74749498998	416.87277205406
2969.45891783567	417.015138425075
2985.17034068136	417.154055780729
3000.88176352705	417.289523966476
3016.59318637275	417.421542981507
3032.30460921844	417.55011282582
3048.01603206413	417.675233499412
3063.72745490982	417.796905002285
3079.43887775551	417.915127334438
3095.1503006012	418.029900495909
3110.86172344689	418.141224494681
3126.57314629259	418.249100958328
3142.28456913828	418.354059399404
3157.99599198397	418.462036217239
3173.70741482966	418.567637966644
3189.41883767535	418.67076768799
3205.13026052104	418.771425057353
3220.84168336673	418.869610072962
3236.55310621243	418.965322734807
3252.26452905812	419.058563042889
3267.97595190381	419.149330997208
3283.6873747495	419.237626597763
3299.39879759519	419.323449844557
3315.11022044088	419.406800738032
3330.82164328657	419.487679374758
3346.53306613226	419.566105260354
3362.24448897796	419.645207686686
3377.95591182365	419.724036288096
3393.66733466934	419.801068613177
3409.37875751503	419.876310139901
3425.09018036072	419.949760899516
3440.80160320641	420.021420892191
3456.5130260521	420.091290117926
3472.2244488978	420.159368576723
3487.93587174349	420.225656268579
3503.64729458918	420.290153193497
3519.35871743487	420.352859351451
3535.07014028056	420.413774736535
3550.78156312625	420.472898077148
3566.49298597194	420.531088249619
3582.20440881764	420.590265893399
3597.91583166333	420.648112098037
3613.62725450902	420.704650928067
3629.33867735471	420.759882527005
3645.0501002004	420.813806895665
3660.76152304609	420.866424034049
3676.47294589178	420.917733942159
3692.18436873747	420.967736619995
3707.89579158317	421.016432067555
3723.60721442886	421.063820284839
3739.31863727455	421.109901271119
3755.03006012024	421.154674854823
3770.74148296593	421.198104522637
3786.45290581162	421.242496452079
3802.16432865731	421.286215159233
3817.87575150301	421.328982015059
3833.5871743487	421.370797030612
3849.29859719439	421.411660205956
3865.01002004008	421.451571541093
3880.72144288577	421.490531036021
3896.43286573146	421.528538690741
3912.14428857715	421.565594505253
3927.85571142285	421.601698479558
3943.56713426854	421.636850613643
3959.27855711423	421.671050904566
3974.98997995992	421.704298669029
3990.70140280561	421.737447002318
4006.4128256513	421.770793194314
4022.12424849699	421.803454531029
4037.83567134269	421.835425820846
4053.54709418838	421.866707031466
4069.25851703407	421.897298162699
4084.96993987976	421.927199214544
4100.68136272545	421.956410187001
4116.39278557114	421.98493108007
4132.10420841683	422.012761893752
4147.81563126253	422.039902628046
4163.52705410822	422.066353283544
4179.23847695391	422.092114019079
4194.9498997996	422.117288989154
4210.66132264529	422.143017699379
4226.37274549098	422.168265503323
4242.08416833667	422.193011780198
4257.79559118237	422.217256411785
4273.50701402806	422.240999397356
4289.21843687375	422.264240736905
4304.92985971944	422.286980430434
4320.64128256513	422.309218477942
4336.35270541082	422.330954879428
4352.06412825651	422.352189634894
4367.7755511022	422.372922744375
4383.4869739479	422.393154221636
4399.19839679359	422.412887657587
4414.90981963928	422.43274126337
4430.62124248497	422.45252536412
4446.33266533066	422.471941882829
4462.04408817635	422.490991160164
4477.75551102204	422.509673198355
4493.46693386774	422.527987997414
4509.17835671343	422.545935557343
4524.88977955912	422.563515878141
4540.60120240481	422.580728959808
4556.3126252505	422.597574802344
4572.02404809619	422.614053405749
4587.73547094188	422.630164769933
4603.44689378758	422.64590886302
4619.15831663327	422.661458058345
4634.86973947896	422.67719595985
4650.58116232465	422.692659787784
4666.29258517034	422.707853373975
4682.00400801603	422.722776745593
4697.71543086172	422.737429902811
4713.42685370741	422.751812845631
4729.13827655311	422.765925574054
4744.8496993988	422.77976808808
4760.56112224449	422.793340387707
4776.27254509018	422.806642472937
4791.98396793587	422.819674343766
4807.69539078156	422.832435989486
4823.40681362725	422.844923918394
4839.11823647295	422.857585111307
4854.82965931864	422.870106379186
4870.54108216433	422.882428057049
4886.25250501002	422.894550212545
4901.96392785571	422.906472846148
4917.6753507014	422.918195957861
4933.38677354709	422.929719547684
4949.09819639279	422.941043615617
4964.80961923848	422.952168161659
4980.52104208417	422.963093185812
4996.23246492986	422.973818688079
5011.94388777555	422.984344668226
5027.65531062124	422.994670896519
5043.36673346693	423.004964214739
5059.07815631263	423.015284336995
5074.78957915832	423.025456786492
5090.50100200401	423.035481019989
5106.2124248497	423.045357033233
5121.92384769539	423.055084826196
5137.63527054108	423.064664398875
5153.34669338677	423.074095751273
5169.05811623247	423.083378883388
5184.76953907816	423.092513795222
5200.48096192385	423.101500486772
5216.19238476954	423.110338958013
5231.90380761523	423.119029211507
5247.61523046092	423.127589538685
5263.32665330661	423.136250757507
5279.0380761523	423.144802739638
5294.749498998	423.153243590334
5310.46092184369	423.161573291652
5326.17234468938	423.169791843453
5341.88376753507	423.177899245738
5357.59519038076	423.185895498505
5373.30661322645	423.193780601755
5389.01803607215	423.201554555488
5404.72945891784	423.209217359703
5420.44088176353	423.216769014389
5436.15230460922	423.224209518754
5451.86372745491	423.231539002974
5467.5751503006	423.238883078396
5483.28657314629	423.246201855456
5498.99799599198	423.253436421113
5514.70941883768	423.26058675747
5530.42084168337	423.267652864363
5546.13226452906	423.274634741791
5561.84368737475	423.281532389753
5577.55511022044	423.28834580825
5593.26653306613	423.295074997282
5608.97795591182	423.301719956848
5624.68937875752	423.308280686947
5640.40080160321	423.314757187467
5656.1122244489	423.321149453006
5671.82364729459	423.327493049196
5687.53507014028	423.333864202751
5703.24649298597	423.340170656432
5718.95791583166	423.346412589764
5734.66933867735	423.352590005448
5750.38076152305	423.358702903508
5766.09218436874	423.364751283943
5781.80360721443	423.370735146754
5797.51503006012	423.376654491942
5813.22645290581	423.382509319505
5828.9378757515	423.388299629444
5844.64929859719	423.394025421779
5860.36072144289	423.399686698428
5876.07214428858	423.405283523294
5891.78356713427	423.41090515078
5907.49498997996	423.416489794802
5923.20641282565	423.422024411613
5938.91783567134	423.427509006955
5954.62925851703	423.432943580903
5970.34068136273	423.438328133457
5986.05210420842	423.443662664617
6001.76352705411	423.448947174384
6017.4749498998	423.454181662758
6033.18637274549	423.459366129738
6048.89779559118	423.46450057533
6064.60921843687	423.469585000178
6080.32064128257	423.474619465203
6096.03206412826	423.479651295544
6111.74348697395	423.484698592581
6127.45490981964	423.489710600822
6143.16633266533	423.494687321312
6158.87775551102	423.499628754011
6174.58917835671	423.504534898917
6190.30060120241	423.50940575603
6206.0120240481	423.514241325352
6221.72344689379	423.519041606881
6237.43486973948	423.523806600617
6253.14629258517	423.528536306561
6268.85771543086	423.533230724713
6284.56913827655	423.537889855073
6300.28056112224	423.54251369764
6315.99198396794	423.547102252414
6331.70340681363	423.551655519397
6347.41482965932	423.556173498587
6363.12625250501	423.560656189984
6378.8376753507	423.56510359359
6394.54909819639	423.569515709402
6410.26052104208	423.573892537423
6425.97194388778	423.578234077651
6441.68336673347	423.582540330087
6457.39478957916	423.58681129473
6473.10621242485	423.591046971568
6488.81763527054	423.595247358763
6504.52905811623	423.59941223746
6520.24048096192	423.603608826828
6535.95190380762	423.607809536252
6551.66332665331	423.611982232606
6567.374749499	423.616126930481
6583.08617234469	423.620243629864
6598.79759519038	423.624332330752
6614.50901803607	423.628393033147
6630.22044088176	423.632425737048
6645.93186372746	423.636430442455
6661.64328657315	423.640407149368
6677.35470941884	423.644355857788
6693.06613226453	423.648276567714
6708.77755511022	423.652169279146
6724.48897795591	423.656033992084
6740.2004008016	423.659870706529
6755.9118236473	423.66367942248
6771.62324649299	423.667460139937
6787.33466933868	423.6712128589
6803.04609218437	423.67493757937
6818.75751503006	423.678634301346
6834.46893787575	423.682303024828
6850.18036072144	423.685943749828
6865.89178356713	423.689556478563
6881.60320641283	423.693141589127
6897.31462925852	423.696758990247
6913.02605210421	423.700406853407
6928.7374749499	423.704035790979
6944.44889779559	423.707645819365
6960.16032064128	423.711236938641
6975.87174348697	423.714809148809
6991.58316633267	423.718362449869
7007.29458917836	423.721896841819
7023.00601202405	423.725412324661
7038.71743486974	423.728908898395
7054.42885771543	423.73238656302
7070.14028056112	423.735845318536
7085.85170340681	423.739285164944
7101.5631262525	423.742706102243
7117.2745490982	423.746108130433
7132.98597194389	423.749491249515
7148.69739478958	423.752855459489
7164.40881763527	423.756200760354
7180.12024048096	423.75952715211
7195.83166332665	423.762834634757
7211.54308617235	423.766123208296
7227.25450901804	423.769392872725
7242.96593186373	423.772643627731
7258.67735470942	423.775875407688
7274.38877755511	423.779116610306
7290.1002004008	423.782379951141
7305.81162324649	423.785630008649
7321.52304609218	423.788866517316
7337.23446893788	423.792089475588
7352.94589178357	423.795298883458
7368.65731462926	423.798494740924
7384.36873747495	423.801677047987
7400.08016032064	423.804845804647
7415.79158316633	423.808001010904
7431.50300601203	423.811142666758
7447.21442885772	423.814270772208
7462.92585170341	423.817385327256
7478.6372745491	423.8204863319
7494.34869739479	423.823573786141
7510.06012024048	423.826647689979
7525.77154308617	423.829708043414
7541.48296593186	423.832754846446
7557.19438877756	423.835788099074
7572.90581162325	423.8388078013
7588.61723446894	423.841813953122
7604.32865731463	423.844806554541
7620.04008016032	423.84778560556
7635.75150300601	423.850751103556
7651.4629258517	423.853713594044
7667.1743486974	423.856688929145
7682.88577154309	423.859653469741
7698.59719438878	423.862607321751
7714.30861723447	423.865550486059
7730.02004008016	423.868482962671
7745.73146292585	423.871404751587
7761.44288577154	423.874315852807
7777.15430861724	423.877216266332
7792.86573146293	423.88010599216
7808.57715430862	423.882985030293
7824.28857715431	423.88585338073
7840	423.888711043471


==> tiks/dyn-ecco/comp-f-2.tsv <==
0	213.405500000159
15.7114228456914	212.507556441814
31.4228456913828	212.407222433854
47.1342685370741	212.960539846032
62.8456913827655	214.048001029986
78.5571142284569	215.571799007515
94.2685370741483	217.451816424247
109.97995991984	219.621005699957
125.691382765531	222.018930686321
141.402805611222	224.779214353334
157.114228456914	227.630124551094
172.825651302605	230.359616568138
188.537074148297	233.020463612162
204.248496993988	235.64076015616
219.959919839679	238.216239973272
235.671342685371	240.744930314581
251.382765531062	243.226519805925
267.094188376754	245.661892530141
282.805611222445	248.052759828321
298.517034068136	250.401371740534
314.228456913828	252.710292584069
329.939879759519	254.982227546076
345.65130260521	257.21988944229
361.362725450902	259.425896909929
377.074148296593	261.602697231196
392.785571142285	263.752508709812
408.496993987976	265.877279041367
424.208416833667	267.978657428562
439.919839679359	270.057979296664
455.63126252505	272.116263366991
471.342685370741	274.154221555864
487.054108216433	276.172283195884
502.765531062124	278.170744078608
518.476953907816	280.174529850899
534.188376753507	282.159045240393
549.899799599198	284.099665525102
565.61122244489	285.999892700636
581.322645290581	287.863128903932
597.034068136273	289.692584204267
612.745490981964	291.491271613281
628.456913827655	293.26200457986
644.168336673347	295.007396225532
659.879759519038	296.729860119486
675.59118236473	298.431612425064
691.302605210421	300.114675270094
707.014028056112	301.780881206359
722.725450901804	303.431878631518
738.436873747495	305.069138052709
754.148296593186	306.693959074733
769.859719438878	308.307477998792
785.571142284569	309.910675920854
801.282565130261	311.504387222217
816.993987975952	313.089308349023
832.705410821643	314.666006782478
848.416833667335	316.234930107335
864.128256513026	317.796415092777
879.839679358718	319.350696707044
895.551102204409	320.897916994805
911.2625250501	322.438133754534
926.973947895792	323.971328961116
942.685370741483	325.497416887109
958.396793587174	327.016251884286
974.108216432866	328.527635794806
989.819639278557	330.031324968709
1005.53106212425	331.527036871333
1021.24248496994	333.01445627056
1036.95390781563	334.493240999504
1052.66533066132	335.963027295352
1068.37675350701	337.423434719493
1084.08817635271	338.874070667847
1099.7995991984	340.314534483518
1115.51102204409	341.744421186433
1131.22244488978	343.163324836708
1146.93386773547	344.570841549942
1162.64529058116	345.966572183755
1178.35671342685	347.350124715522
1194.06813627255	348.72111633156
1209.77955911824	350.079175247993
1225.49098196393	351.423942283268
1241.20240480962	352.755072201787
1256.91382765531	354.072234847491
1272.625250501	355.375116085408
1288.33667334669	356.663418568309
1304.04809619238	357.93686234466
1319.75951903808	359.195185323049
1335.47094188377	360.438143607273
1351.18236472946	361.665511715193
1366.89378757515	362.877082693562
1382.60521042084	364.072668139994
1398.31663326653	365.252098142355
1414.02805611222	366.415221144934
1429.73947895792	367.561903749954
1445.45090180361	368.692030462187
1461.1623246493	369.805503383716
1476.87374749499	370.902241865246
1492.58517034068	371.982182119713
1508.29659318637	373.045276803423
1524.00801603206	374.091494569431
1539.71943887776	375.120819597401
1555.43086172345	376.13325110381
1571.14228456914	377.128802835911
1586.85370741483	378.107502552641
1602.56513026052	379.069391495288
1618.27655310621	380.014523850484
1633.9879759519	380.942966207858
1649.6993987976	381.854797014452
1665.41082164329	382.750106027815
1681.12224448898	383.628993769536
1696.83366733467	384.491570980784
1712.54509018036	385.337958081318
1728.25651302605	386.168284633278
1743.96793587174	386.982688810953
1759.67935871744	387.781316877629
1775.39078156313	388.564322670497
1791.10220440882	389.331867094516
1806.81362725451	390.084117626057
1822.5250501002	390.821247827052
1838.23647294589	391.543436870305
1853.94789579158	392.250869076542
1869.65931863727	392.943733463718
1885.37074148297	393.622223309023
1901.08216432866	394.286535723979
1916.79358717435	394.936871242952
1932.50501002004	395.573433425337
1948.21643286573	396.196428471655
1963.92785571142	396.806064853702
1979.63927855711	397.402552958877
1995.35070140281	397.986104748755
2011.0621242485	398.556933431924
2026.77354709419	399.115253151078
2042.48496993988	399.661278684296
2058.19639278557	400.195225160425
2073.90781563126	400.717307788427
2089.61923847695	401.227741600545
2105.33066132265	401.726741209068
2121.04208416834	402.21452057652
2136.75350701403	402.691292798982
2152.46492985972	403.157269902327
2168.17635270541	403.612662651047
2183.8877755511	404.057680369387
2199.59919839679	404.492530774461
2215.31062124249	404.917419821018
2231.02204408818	405.332551557508
2246.73346693387	405.7381279931
2262.44488977956	406.134348975284
2278.15631262525	406.521412077684
2293.86773547094	406.899512497713
2309.57915831663	407.268842963693
2325.29058116232	407.629593651056
2341.00200400802	407.981952107251
2356.71342685371	408.326103184983
2372.4248496994	408.662228983395
2388.13627254509	408.990508796838
2403.84769539078	409.311119070852
2419.55911823647	409.624233364995
2435.27054108216	409.930022322169
2450.98196392786	410.228653644097
2466.69338677355	410.520292072601
2482.40480961924	410.805099376353
2498.11623246493	411.083234342776
2513.82765531062	411.354852774775
2529.53907815631	411.620107491999
2545.250501002	411.879148336334
2560.9619238477	412.132122181337
2576.67334669339	412.379172945346
2592.38476953908	412.620441607992
2608.09619238477	412.85606622986
2623.80761523046	413.086181975051
2639.51903807615	413.310921136418
2655.23046092184	413.530413163246
2670.94188376754	413.744784691165
2686.65330661323	413.954159574085
2702.36472945892	414.158658917974
2718.07615230461	414.358401116267
2733.7875751503	414.553501886766
2749.49899799599	414.744074309836
2765.21042084168	414.930228867754
2780.92184368737	415.112073485061
2796.63326653307	415.289713569775
2812.34468937876	415.463252055342
2828.05611222445	415.632789443184
2843.76753507014	415.798423845754
2859.47895791583	415.960251029961
2875.19038076152	416.118364460892
2890.90180360721	416.272855345717
2906.61322645291	416.423812677704
2922.3246492986	416.571323280242
2938.03607214429	416.715471850826
2953.74749498998	416.856341004903
2969.45891783567	416.994011319543
2985.17034068136	417.12856137686
3000.88176352705	417.260067807125
3016.59318637275	417.388605331545
3032.30460921844	417.514246804634
3048.01603206413	417.637063256154
3063.72745490982	417.75712393259
3079.43887775551	417.87449633811
3095.1503006012	417.989246275
3110.86172344689	418.101437883536
3126.57314629259	418.211133681276
3142.28456913828	418.318394601745
3157.99599198397	418.4232800325
3173.70741482966	418.525847852562
3189.41883767535	418.626154469199
3205.13026052104	418.72425485405
3220.84168336673	418.820202578585
3236.55310621243	418.914049848891
3252.26452905812	419.005847539779
3267.97595190381	419.095645228216
3283.6873747495	419.183491226067
3299.39879759519	419.269432612164
3315.11022044088	419.353515263691
3330.82164328657	419.43578388689
3346.53306613226	419.516282047095
3362.24448897796	419.595052198094
3377.95591182365	419.672135710823
3393.66733466934	419.747572901413
3409.37875751503	419.821403058567
3425.09018036072	419.893664470309
3440.80160320641	419.964394450087
3456.5130260521	420.03362936225
3472.2244488978	420.101404646908
3487.93587174349	420.167754844183
3503.64729458918	420.232713617856
3519.35871743487	420.296313778424
3535.07014028056	420.358587305585
3550.78156312625	420.419565370149
3566.49298597194	420.479278355386
3582.20440881764	420.537755877835
3597.91583166333	420.59502680757
3613.62725450902	420.651119287944
3629.33867735471	420.706060754813
3645.0501002004	420.759877955263
3660.76152304609	420.812596965836
3676.47294589178	420.864243210282
3692.18436873747	420.914841476833
3707.89579158317	420.964415935024
3723.60721442886	421.012990152053
3739.31863727455	421.060587108717
3755.03006012024	421.107229214906
3770.74148296593	421.152938324689
3786.45290581162	421.197735750986
3802.16432865731	421.241642279847
3817.87575150301	421.284678184337
3833.5871743487	421.326863238052
3849.29859719439	421.368216728259
3865.01002004008	421.408757468683
3880.72144288577	421.44850381194
3896.43286573146	421.487473661635
3912.14428857715	421.525684484124
3927.85571142285	421.563153319957
3943.56713426854	421.599896795007
3959.27855711423	421.635931131292
3974.98997995992	421.671272157501
3990.70140280561	421.705935319231
4006.4128256513	421.739935688946
4022.12424849699	421.773287975655
4037.83567134269	421.806006534333
4053.54709418838	421.838105375077
4069.25851703407	421.869598172015
4084.96993987976	421.900498271966
4100.68136272545	421.930818702869
4116.39278557114	421.960572181976
4132.10420841683	421.98977112382
4147.81563126253	422.01842764797
4163.52705410822	422.046553586568
4179.23847695391	422.074160491668
4194.9498997996	422.101259642363
4210.66132264529	422.127862051731
4226.37274549098	422.153978473582
4242.08416833667	422.179619409025
4257.79559118237	422.204795112859
4273.50701402806	422.229515599785
4289.21843687375	422.253790650454
4304.92985971944	422.277629817351
4320.64128256513	422.301042430519
4336.35270541082	422.324037603126
4352.06412825651	422.34662423689
4367.7755511022	422.368811027348
4383.4869739479	422.39060646899
4399.19839679359	422.412018860257
4414.90981963928	422.433056308395
4430.62124248497	422.453726734194
4446.33266533066	422.47403787659
4462.04408817635	422.493997297145
4477.75551102204	422.513612384415
4493.46693386774	422.532890358195
4509.17835671343	422.551838273654
4524.88977955912	422.570463025364
4540.60120240481	422.588771351216
4556.3126252505	422.606769836239
4572.02404809619	422.624464916318
4587.73547094188	422.641862881809
4603.44689378758	422.658969881066
4619.15831663327	422.675791923872
4634.86973947896	422.692334884786
4650.58116232465	422.708604506392
4666.29258517034	422.724606402478
4682.00400801603	422.740346061119
4697.71543086172	422.755828847692
4713.42685370741	422.771060007804
4729.13827655311	422.786044670149
4744.8496993988	422.800787849296
4760.56112224449	422.815294448393
4776.27254509018	422.829569261815
4791.98396793587	422.843616977739
4807.69539078156	422.857442180651
4823.40681362725	422.871049353792
4839.11823647295	422.884442881545
4854.82965931864	422.897627051754
4870.54108216433	422.910606057992
4886.25250501002	422.923384001769
4901.96392785571	422.935964894681
4917.6753507014	422.94835266051
4933.38677354709	422.960551137272
4949.09819639279	422.972564079207
4964.80961923848	422.984395158728
4980.52104208417	422.996047968316
4996.23246492986	423.007526022367
5011.94388777555	423.018832759
5027.65531062124	423.029971541812
5043.36673346693	423.040945661598
5059.07815631263	423.051758338019
5074.78957915832	423.062412721238
5090.50100200401	423.072911893512
5106.2124248497	423.083258870741
5121.92384769539	423.093456603992
5137.63527054108	423.103507980967
5153.34669338677	423.113415827454
5169.05811623247	423.12318290873
5184.76953907816	423.132811930935
5200.48096192385	423.142305542411
5216.19238476954	423.151666335013
5231.90380761523	423.160896845383
5247.61523046092	423.169999556195
5263.32665330661	423.178976897372
5279.0380761523	423.187831247274
5294.749498998	423.19656493385
5310.46092184369	423.205180235779
5326.17234468938	423.213679383562
5341.88376753507	423.222064560608
5357.59519038076	423.230337904283
5373.30661322645	423.238501506936
5389.01803607215	423.246557416904
5404.72945891784	423.254507639488
5420.44088176353	423.262354137912
5436.15230460922	423.270098834254
5451.86372745491	423.277743610359
5467.5751503006	423.285290308731
5483.28657314629	423.292740733397
5498.99799599198	423.300096650761
5514.70941883768	423.307359790433
5530.42084168337	423.314531846037
5546.13226452906	423.321614476001
5561.84368737475	423.328609304336
5577.55511022044	423.335517921383
5593.26653306613	423.342341884556
5608.97795591182	423.349082719063
5624.68937875752	423.355741918603
5640.40080160321	423.362320946064
5656.1122244489	423.368821234185
5671.82364729459	423.375244186219
5687.53507014028	423.381591176573
5703.24649298597	423.387863551433
5718.95791583166	423.394062629378
5734.66933867735	423.400189701979
5750.38076152305	423.406246034382
5766.09218436874	423.412232865884
5781.80360721443	423.418151410484
5797.51503006012	423.424002857437
5813.22645290581	423.429788371783
5828.9378757515	423.435509094871
5844.64929859719	423.441166144866
5860.36072144289	423.44676061725
5876.07214428858	423.45229358531
5891.78356713427	423.457766100609
5907.49498997996	423.463179193458
5923.20641282565	423.468533873366
5938.91783567134	423.473831129489
5954.62925851703	423.479071931062
5970.34068136273	423.484257227824
5986.05210420842	423.489387950438
6001.76352705411	423.494465010892
6017.4749498998	423.4994893029
6033.18637274549	423.50446170229
6048.89779559118	423.509383067385
6064.60921843687	423.514254239371
6080.32064128257	423.519076042664
6096.03206412826	423.523849285266
6111.74348697395	423.52857475911
6127.45490981964	423.533253240398
6143.16633266533	423.537885489941
6158.87775551102	423.542472253475
6174.58917835671	423.547014261987
6190.30060120241	423.55151223202
6206.0120240481	423.555966865979
6221.72344689379	423.560378852432
6237.43486973948	423.564748866394
6253.14629258517	423.56907756962
6268.85771543086	423.573365610876
6284.56913827655	423.577613626215
6300.28056112224	423.581822239243
6315.99198396794	423.585992061382
6331.70340681363	423.59012369212
6347.41482965932	423.594217719264
6363.12625250501	423.598274719182
6378.8376753507	423.602295257045
6394.54909819639	423.606279887057
6410.26052104208	423.610229152687
6425.97194388778	423.614143586887
6441.68336673347	423.618023712318
6457.39478957916	423.62187004156
6473.10621242485	423.62568307732
6488.81763527054	423.629463312641
6504.52905811623	423.633211231101
6520.24048096192	423.636927307006
6535.95190380762	423.640612005587
6551.66332665331	423.644265783186
6567.374749499	423.647889087439
6583.08617234469	423.651482357456
6598.79759519038	423.655046023999
6614.50901803607	423.658580509651
6630.22044088176	423.662086228989
6645.93186372746	423.665563588745
6661.64328657315	423.669012987971
6677.35470941884	423.672434818195
6693.06613226453	423.675829463575
6708.77755511022	423.679197301052
6724.48897795591	423.6825387005
6740.2004008016	423.685854024866
6755.9118236473	423.689143630316
6771.62324649299	423.692407866375
6787.33466933868	423.695647076058
6803.04609218437	423.698861596008
6818.75751503006	423.702051756624
6834.46893787575	423.70521788219
6850.18036072144	423.708360290998
6865.89178356713	423.711479295472
6881.60320641283	423.714575202287
6897.31462925852	423.717648312487
6913.02605210421	423.720698921596
6928.7374749499	423.723727319738
6944.44889779559	423.726733791737
6960.16032064128	423.729718617235
6975.87174348697	423.732682070787
6991.58316633267	423.735624421973
7007.29458917836	423.738545935493
7023.00601202405	423.74144687127
7038.71743486974	423.744327484544
7054.42885771543	423.747188025967
7070.14028056112	423.750028741696
7085.85170340681	423.752849873487
7101.5631262525	423.755651658778
7117.2745490982	423.758434330781
7132.98597194389	423.761198118565
7148.69739478958	423.763943247141
7164.40881763527	423.76666993754
7180.12024048096	423.7693784069
7195.83166332665	423.772068868535
7211.54308617235	423.774741532021
7227.25450901804	423.777396603266
7242.96593186373	423.780034284582
7258.67735470942	423.782654774763
7274.38877755511	423.785258269151
7290.1002004008	423.787844959705
7305.81162324649	423.79041503507
7321.52304609218	423.792968680645
7337.23446893788	423.795506078644
7352.94589178357	423.798027408162
7368.65731462926	423.800532845237
7384.36873747495	423.80302256291
7400.08016032064	423.805496731285
7415.79158316633	423.807955517588
7431.50300601203	423.810399086225
7447.21442885772	423.812827598833
7462.92585170341	423.815241214344
7478.6372745491	423.817640089029
7494.34869739479	423.820024376557
7510.06012024048	423.822394228045
7525.77154308617	423.824749792105
7541.48296593186	423.827091214901
7557.19438877756	423.829418640189
7572.90581162325	423.831732209371
7588.61723446894	423.834032061537
7604.32865731463	423.836318333511
7620.04008016032	423.838591159901
7635.75150300601	423.840850673134
7651.4629258517	423.843097003505
7667.1743486974	423.845330279216
7682.88577154309	423.847550626419
7698.59719438878	423.849758169255
7714.30861723447	423.851953029891
7730.02004008016	423.854135328564
7745.73146292585	423.856305183614
7761.44288577154	423.858462711523
7777.15430861724	423.860608026949
7792.86573146293	423.862741242766
7808.57715430862	423.864862470093
7824.28857715431	423.866971818332
7840	423.869069395202


==> tiks/dyn-ecco/comp-f-3.tsv <==
0	411.35624731726
4	411.527703645841
8	411.774800268156
12	412.104126432734
16	412.519361252559
20	413.021512240767
24	413.609153846346
28	414.278665989848
32	415.024472599074
36	415.839280144787
40	416.714316176392
44	417.63956785768
48	418.604020502473
52	419.595896110365
56	420.602891902403
60	421.612418856802
64	422.611840244625
68	423.588710165506
72	424.531012083335
76	425.427397361956
80	426.267423800892
84	427.041794171016
88	427.742594750264
92	428.363533859342
96	428.90018039741
100	429.350202377804
104	429.713605463714
108	429.992971503902
112	430.193697068392
116	430.324231984174
120	430.396317870913
124	430.425226676627
128	430.429999213414
132	380.849801898366
136	377.851131011353
140	375.418289098393
144	373.573264793582
148	372.302061928383
152	371.549407648855
156	371.213460532937
160	371.140518707683
164	389.784800733652
168	390.563945332793
172	391.353451744712
176	392.152709052816
180	392.961093871712
184	393.777971213093
188	394.602695351623
192	395.434610690829
196	396.273052628993
200	397.117348425033
204	397.966818064406
208	398.820775124975
212	399.678527642926
216	400.539378978641
220	401.402628682585
224	402.267573361192
228	403.133507542785
232	403.999724543418
236	404.865517332806
240	405.730179400187
244	406.593005620228
248	407.453293118905
252	408.310342139394
256	409.163456907965
260	410.011946499866
264	410.85512570521
268	411.692315894877
272	412.522845886388
276	413.346052809799
280	414.161282973595
284	414.967892730573
288	415.765249343735
292	416.552731852186
296	417.329731936998
300	418.095654787119
304	418.849919965262
308	419.591962273794
312	420.32123262061
316	421.037198885041
320	421.739346783734
324	422.427180736543
328	423.100224732421
332	423.758023195301
336	424.400141849992
340	425.026168588073
344	425.635714333771
348	426.228413909851
352	426.803926903519
356	427.361938532294
360	427.902160509909
364	428.424331912193
368	428.928220042968
372	429.413621299927
376	429.88036204054
380	430.328299447923
384	430.757322396735
388	431.167352319089
392	431.558344070394
396	431.930286795289
400	432.283204793515
404	432.617158385803
408	432.932244779753
412	433.228598935754
416	433.50639443284
420	433.765844334595
424	434.007202055043
428	434.230762224535
432	434.436861555634
436	434.625879709016
440	434.798240159342
444	434.954411061163
448	435.094906114795
452	435.220285432222
456	435.33115640298
460	435.42817456004
464	435.512044445706
468	435.583520477504
472	435.643407814054
476	435.692563220995
480	435.73189593683
484	435.762368538851
488	435.784997809014
492	435.800855599826
496	435.811069700232
500	435.816824701524
504	435.819362863193
508	435.819984978868
512	426.580000000002
516	426.580000000002
520	426.580000000002
524	426.580000000002
528	426.580000000002
532	426.580000000002
536	426.580000000002
540	426.580000000002
544	426.580000000002
548	426.580000000002
552	426.580000000002
556	426.580000000002
560	426.580000000002
564	426.580000000002
568	426.580000000002
572	426.580000000002
576	426.580000000002
580	426.580000000002
584	426.580000000002
588	426.580000000002
592	426.580000000002
596	426.580000000002
600	426.580000000002
604	426.580000000002
608	426.580000000002
612	426.580000000002
616	426.580000000002
620	426.580000000002
624	426.580000000002
628	426.580000000002
632	426.580000000002
636	426.580000000002
640	426.580000000002
644	426.580000000002
648	426.580000000002
652	426.580000000002
656	426.580000000002
660	426.580000000002
664	426.580000000002
668	426.580000000002
672	426.580000000002
676	426.580000000002
680	426.580000000002
684	426.580000000002
688	426.580000000002
692	426.580000000002
696	426.580000000002
700	426.580000000002
704	426.580000000002
708	426.580000000002
712	426.580000000002
716	426.580000000002
720	426.580000000002
724	426.580000000002
728	426.580000000002
732	426.580000000002
736	426.580000000002
740	426.580000000002
744	426.580000000002
748	426.580000000002
752	426.580000000002
756	426.580000000002
760	426.580000000002
764	426.580000000002
768	426.580000000002
772	426.580000000002
776	426.580000000002
780	426.580000000002
784	426.580000000002
788	426.580000000002
792	426.580000000002
796	426.580000000002
800	426.580000000002
804	426.580000000002
808	426.580000000002
812	426.580000000002
816	426.580000000002
820	426.580000000002
824	426.580000000002
828	426.580000000002
832	426.580000000002
836	426.580000000002
840	426.580000000002
844	426.580000000002
848	426.580000000002
852	426.580000000002
856	426.580000000002
860	426.580000000002
864	426.580000000002
868	426.580000000002
872	426.580000000002
876	426.580000000002
880	426.580000000002
884	426.580000000002
888	426.580000000002
892	426.580000000002
896	426.580000000002
900	426.580000000002
904	426.580000000002
908	426.580000000002
912	426.580000000002
916	426.580000000002
920	426.580000000002
924	426.580000000002
928	426.580000000002
932	426.580000000002
936	426.580000000002
940	426.580000000002
944	426.580000000002
948	426.580000000002
952	426.580000000002
956	426.580000000002
960	426.580000000002
964	426.580000000002
968	426.580000000002
972	426.580000000002
976	426.580000000002
980	426.580000000002
984	426.580000000002
988	426.580000000002
992	426.580000000002
996	426.580000000002
1000	426.580000000002
1004	426.580000000002
1008	426.580000000002
1012	426.580000000002
1016	426.580000000002
1020	426.580000000002
1024	426.580000000002
1028	426.580000000002
1032	426.580000000002
1036	426.580000000002
1040	426.580000000002
1044	426.580000000002
1048	426.580000000002
1052	426.580000000002
1056	426.580000000002
1060	426.580000000002
1064	426.580000000002
1068	426.580000000002
1072	426.580000000002
1076	426.580000000002
1080	426.580000000002
1084	426.580000000002
1088	426.580000000002
1092	426.580000000002
1096	426.580000000002
1100	426.580000000002
1104	426.580000000002
1108	426.580000000002
1112	426.580000000002
1116	426.580000000002
1120	426.580000000002
1124	426.580000000002
1128	426.580000000002
1132	426.580000000002
1136	426.580000000002
1140	426.580000000002
1144	426.580000000002
1148	426.580000000002
1152	426.580000000002
1156	426.580000000002
1160	426.580000000002
1164	426.580000000002
1168	426.580000000002
1172	426.580000000002
1176	426.580000000002
1180	426.580000000002
1184	426.580000000002
1188	426.580000000002
1192	426.580000000002
1196	426.580000000002
1200	426.580000000002
1204	426.580000000002
1208	426.580000000002
1212	426.580000000002
1216	426.580000000002
1220	426.580000000002
1224	426.580000000002
1228	426.580000000002
1232	426.580000000002
1236	426.580000000002
1240	426.580000000002
1244	426.580000000002
1248	426.580000000002
1252	426.580000000002
1256	426.580000000002
1260	426.580000000002
1264	426.580000000002
1268	426.580000000002
1272	426.580000000002
1276	426.580000000002
1280	426.580000000002
1284	426.580000000002
1288	426.580000000002
1292	426.580000000002
1296	426.580000000002
1300	426.580000000002
1304	426.580000000002
1308	426.580000000002
1312	426.580000000002
1316	426.580000000002
1320	426.580000000002
1324	426.580000000002
1328	426.580000000002
1332	426.580000000002
1336	426.580000000002
1340	426.580000000002
1344	426.580000000002
1348	426.580000000002
1352	426.580000000002
1356	426.580000000002
1360	426.580000000002
1364	426.580000000002
1368	426.580000000002
1372	426.580000000002
1376	426.580000000002
1380	426.580000000002
1384	426.580000000002
1388	426.580000000002
1392	426.580000000002
1396	426.580000000002
1400	426.580000000002
1404	426.580000000002
1408	426.580000000002
1412	426.580000000002
1416	426.580000000002
1420	426.580000000002
1424	426.580000000002
1428	426.580000000002
1432	426.580000000002
1436	426.580000000002
1440	426.580000000002
1444	426.580000000002
1448	426.580000000002
1452	426.580000000002
1456	426.580000000002
1460	426.580000000002
1464	426.580000000002
1468	426.580000000002
1472	426.580000000002
1476	426.580000000002
1480	426.580000000002
1484	426.580000000002
1488	426.580000000002
1492	426.580000000002
1496	426.580000000002
1500	426.580000000002
1504	426.580000000002
1508	426.580000000002
1512	426.580000000002
1516	426.580000000002
1520	426.580000000002
1524	426.580000000002
1528	426.580000000002
1532	426.580000000002
1536	426.580000000002
1540	426.580000000002
1544	426.580000000002
1548	426.580000000002
1552	426.580000000002
1556	426.580000000002
1560	426.580000000002
1564	426.580000000002
1568	426.580000000002
1572	426.580000000002
1576	426.580000000002
1580	426.580000000002
1584	426.580000000002
1588	426.580000000002
1592	426.580000000002
1596	426.580000000002
1600	426.580000000002
1604	426.580000000002
1608	426.580000000002
1612	426.580000000002
1616	426.580000000002
1620	426.580000000002
1624	426.580000000002
1628	426.580000000002
1632	426.580000000002
1636	426.580000000002
1640	426.580000000002
1644	426.580000000002
1648	426.580000000002
1652	426.580000000002
1656	426.580000000002
1660	426.580000000002
1664	426.580000000002
1668	426.580000000002
1672	426.580000000002
1676	426.580000000002
1680	426.580000000002
1684	426.580000000002
1688	426.580000000002
1692	426.580000000002
1696	426.580000000002
1700	426.580000000002
1704	426.580000000002
1708	426.580000000002
1712	426.580000000002
1716	426.580000000002
1720	426.580000000002
1724	426.580000000002
1728	426.580000000002
1732	426.580000000002
1736	426.580000000002
1740	426.580000000002
1744	426.580000000002
1748	426.580000000002
1752	426.580000000002
1756	426.580000000002
1760	426.580000000002
1764	426.580000000002
1768	426.580000000002
1772	426.580000000002
1776	426.580000000002
1780	426.580000000002
1784	426.580000000002
1788	426.580000000002
1792	426.580000000002
1796	426.580000000002
1800	426.580000000002
1804	426.580000000002
1808	426.580000000002
1812	426.580000000002
1816	426.580000000002
1820	426.580000000002
1824	426.580000000002
1828	426.580000000002
1832	426.580000000002
1836	426.580000000002
1840	426.580000000002
1844	426.580000000002
1848	426.580000000002
1852	426.580000000002
1856	426.580000000002
1860	426.580000000002
1864	426.580000000002
1868	426.580000000002
1872	426.580000000002
1876	426.580000000002
1880	426.580000000002
1884	426.580000000002
1888	426.580000000002
1892	426.580000000002
1896	426.580000000002
1900	426.580000000002
1904	426.580000000002
1908	426.580000000002
1912	426.580000000002
1916	426.580000000002
1920	426.580000000002
1924	426.580000000002
1928	426.580000000002
1932	426.580000000002
1936	426.580000000002
1940	426.580000000002
1944	426.580000000002
1948	426.580000000002
1952	426.580000000002
1956	426.580000000002
1960	426.580000000002
1964	426.580000000002
1968	426.580000000002
1972	426.580000000002
1976	426.580000000002
1980	426.580000000002
1984	426.580000000002
1988	426.580000000002
1992	426.580000000002
1996	426.580000000002
2000	426.580000000002
2004	426.580000000002
2008	426.580000000002
2012	426.580000000002
2016	426.580000000002
2020	426.580000000002
2024	426.580000000002
2028	426.580000000002
2032	426.580000000002
2036	426.580000000002
2040	426.580000000002
2044	426.580000000002
2048	426.580000000002
2052	426.580000000002
2056	426.580000000002
2060	426.580000000002
2064	426.580000000002
2068	426.580000000002
2072	426.580000000002
2076	426.580000000002
2080	426.580000000002
2084	426.580000000002
2088	426.580000000002
2092	426.580000000002
2096	426.580000000002
2100	426.580000000002
2104	426.580000000002
2108	426.580000000002
2112	426.580000000002
2116	426.580000000002
2120	426.580000000002
2124	426.580000000002
2128	426.580000000002
2132	426.580000000002
2136	426.580000000002
2140	426.580000000002
2144	426.580000000002
2148	426.580000000002
2152	426.580000000002
2156	426.580000000002
2160	426.580000000002
2164	426.580000000002
2168	426.580000000002
2172	426.580000000002
2176	426.580000000002
2180	426.580000000002
2184	426.580000000002
2188	426.580000000002
2192	426.580000000002
2196	426.580000000002
2200	426.580000000002
2204	426.580000000002
2208	426.580000000002
2212	426.580000000002
2216	426.580000000002
2220	426.580000000002
2224	426.580000000002
2228	426.580000000002
2232	426.580000000002
2236	426.580000000002
2240	426.580000000002
2244	426.580000000002
2248	426.580000000002
2252	426.580000000002
2256	426.580000000002
2260	426.580000000002
2264	426.580000000002
2268	426.580000000002
2272	426.580000000002
2276	426.580000000002
2280	426.580000000002
2284	426.580000000002
2288	426.580000000002
2292	426.580000000002
2296	426.580000000002
2300	426.580000000002
2304	426.580000000002
2308	426.580000000002
2312	426.580000000002
2316	426.580000000002
2320	426.580000000002
2324	426.580000000002
2328	426.580000000002
2332	426.580000000002
2336	426.580000000002
2340	426.580000000002
2344	426.580000000002
2348	426.580000000002
2352	426.580000000002
2356	426.580000000002
2360	426.580000000002
2364	426.580000000002
2368	426.580000000002
2372	426.580000000002
2376	426.580000000002
2380	426.580000000002
2384	426.580000000002
2388	426.580000000002
2392	426.580000000002
2396	426.580000000002
2400	426.580000000002
2404	426.580000000002
2408	426.580000000002
2412	426.580000000002
2416	426.580000000002
2420	426.580000000002
2424	426.580000000002
2428	426.580000000002
2432	426.580000000002
2436	426.580000000002
2440	426.580000000002
2444	426.580000000002
2448	426.580000000002
2452	426.580000000002
2456	426.580000000002
2460	426.580000000002
2464	426.580000000002
2468	426.580000000002
2472	426.580000000002
2476	426.580000000002
2480	426.580000000002
2484	426.580000000002
2488	426.580000000002
2492	426.580000000002
2496	426.580000000002
2500	426.580000000002
2504	426.580000000002
2508	426.580000000002
2512	426.580000000002
2516	426.580000000002
2520	426.580000000002
2524	426.580000000002
2528	426.580000000002
2532	426.580000000002
2536	426.580000000002
2540	426.580000000002
2544	426.580000000002
2548	426.580000000002
2552	426.580000000002
2556	426.580000000002
2560	426.580000000002
2564	426.580000000002
2568	426.580000000002
2572	426.580000000002
2576	426.580000000002
2580	426.580000000002
2584	426.580000000002
2588	426.580000000002
2592	426.580000000002
2596	426.580000000002
2600	426.580000000002
2604	426.580000000002
2608	426.580000000002
2612	426.580000000002
2616	426.580000000002
2620	426.580000000002
2624	426.580000000002
2628	426.580000000002
2632	426.580000000002
2636	426.580000000002
2640	426.580000000002
2644	426.580000000002
2648	426.580000000002
2652	426.580000000002
2656	426.580000000002
2660	426.580000000002
2664	426.580000000002
2668	426.580000000002
2672	426.580000000002
2676	426.580000000002
2680	426.580000000002
2684	426.580000000002
2688	426.580000000002
2692	426.580000000002
2696	426.580000000002
2700	426.580000000002
2704	426.580000000002
2708	426.580000000002
2712	426.580000000002
2716	426.580000000002
2720	426.580000000002
2724	426.580000000002
2728	426.580000000002
2732	426.580000000002
2736	426.580000000002
2740	426.580000000002
2744	426.580000000002
2748	426.580000000002
2752	426.580000000002
2756	426.580000000002
2760	426.580000000002
2764	426.580000000002
2768	426.580000000002
2772	426.580000000002
2776	426.580000000002
2780	426.580000000002
2784	426.580000000002
2788	426.580000000002
2792	426.580000000002
2796	426.580000000002
2800	426.580000000002
2804	426.580000000002
2808	426.580000000002
2812	426.580000000002
2816	426.580000000002
2820	426.580000000002
2824	426.580000000002
2828	426.580000000002
2832	426.580000000002
2836	426.580000000002
2840	426.580000000002
2844	426.580000000002
2848	426.580000000002
2852	426.580000000002
2856	426.580000000002
2860	426.580000000002
2864	426.580000000002
2868	426.580000000002
2872	426.580000000002
2876	426.580000000002
2880	426.580000000002
2884	426.580000000002
2888	426.580000000002
2892	426.580000000002
2896	426.580000000002
2900	426.580000000002
2904	426.580000000002
2908	426.580000000002
2912	426.580000000002
2916	426.580000000002
2920	426.580000000002
2924	426.580000000002
2928	426.580000000002
2932	426.580000000002
2936	426.580000000002
2940	426.580000000002
2944	426.580000000002
2948	426.580000000002
2952	426.580000000002
2956	426.580000000002
2960	426.580000000002
2964	426.580000000002
2968	426.580000000002
2972	426.580000000002
2976	426.580000000002
2980	426.580000000002
2984	426.580000000002
2988	426.580000000002
2992	426.580000000002
2996	426.580000000002
3000	426.580000000002
3004	426.580000000002
3008	426.580000000002
3012	426.580000000002
3016	426.580000000002
3020	426.580000000002
3024	426.580000000002
3028	426.580000000002
3032	426.580000000002
3036	426.580000000002
3040	426.580000000002
3044	426.580000000002
3048	426.580000000002
3052	426.580000000002
3056	426.580000000002
3060	426.580000000002
3064	426.580000000002
3068	426.580000000002
3072	426.580000000002
3076	426.580000000002
3080	426.580000000002
3084	426.580000000002
3088	426.580000000002
3092	426.580000000002
3096	426.580000000002
3100	426.580000000002
3104	426.580000000002
3108	426.580000000002
3112	426.580000000002
3116	426.580000000002
3120	426.580000000002
3124	426.580000000002
3128	426.580000000002
3132	426.580000000002
3136	426.580000000002
3140	426.580000000002
3144	426.580000000002
3148	426.580000000002
3152	426.580000000002
3156	426.580000000002
3160	426.580000000002
3164	426.580000000002
3168	426.580000000002
3172	426.580000000002
3176	426.580000000002
3180	426.580000000002
3184	426.580000000002
3188	426.580000000002
3192	426.580000000002
3196	426.580000000002
3200	426.580000000002
3204	426.580000000002
3208	426.580000000002
3212	426.580000000002
3216	426.580000000002
3220	426.580000000002
3224	426.580000000002
3228	426.580000000002
3232	426.580000000002
3236	426.580000000002
3240	426.580000000002
3244	426.580000000002
3248	426.580000000002
3252	426.580000000002
3256	426.580000000002
3260	426.580000000002
3264	426.580000000002
3268	426.580000000002
3272	426.580000000002
3276	426.580000000002
3280	426.580000000002
3284	426.580000000002
3288	426.580000000002
3292	426.580000000002
3296	426.580000000002
3300	426.580000000002
3304	426.580000000002
3308	426.580000000002
3312	426.580000000002
3316	426.580000000002
3320	426.580000000002
3324	426.580000000002
3328	426.580000000002
3332	426.580000000002
3336	426.580000000002
3340	426.580000000002
3344	426.580000000002
3348	426.580000000002
3352	426.580000000002
3356	426.580000000002
3360	426.580000000002
3364	426.580000000002
3368	426.580000000002
3372	426.580000000002
3376	426.580000000002
3380	426.580000000002
3384	426.580000000002
3388	426.580000000002
3392	426.580000000002
3396	426.580000000002
3400	426.580000000002
3404	426.580000000002
3408	426.580000000002
3412	426.580000000002
3416	426.580000000002
3420	426.580000000002
3424	426.580000000002
3428	426.580000000002
3432	426.580000000002
3436	426.580000000002
3440	426.580000000002
3444	426.580000000002
3448	426.580000000002
3452	426.580000000002
3456	426.580000000002
3460	426.580000000002
3464	426.580000000002
3468	426.580000000002
3472	426.580000000002
3476	426.580000000002
3480	426.580000000002
3484	426.580000000002
3488	426.580000000002
3492	426.580000000002
3496	426.580000000002
3500	426.580000000002
3504	426.580000000002
3508	426.580000000002
3512	426.580000000002
3516	426.580000000002
3520	426.580000000002
3524	426.580000000002
3528	426.580000000002
3532	426.580000000002
3536	426.580000000002
3540	426.580000000002
3544	426.580000000002
3548	426.580000000002
3552	426.580000000002
3556	426.580000000002
3560	426.580000000002
3564	426.580000000002
3568	426.580000000002
3572	426.580000000002
3576	426.580000000002
3580	426.580000000002
3584	426.580000000002
3588	426.580000000002
3592	426.580000000002
3596	426.580000000002
3600	426.580000000002
3604	426.580000000002
3608	426.580000000002
3612	426.580000000002
3616	426.580000000002
3620	426.580000000002
3624	426.580000000002
3628	426.580000000002
3632	426.580000000002
3636	426.580000000002
3640	426.580000000002
3644	426.580000000002
3648	426.580000000002
3652	426.580000000002
3656	426.580000000002
3660	426.580000000002
3664	426.580000000002
3668	426.580000000002
3672	426.580000000002
3676	426.580000000002
3680	426.580000000002
3684	426.580000000002
3688	426.580000000002
3692	426.580000000002
3696	426.580000000002
3700	426.580000000002
3704	426.580000000002
3708	426.580000000002
3712	426.580000000002
3716	426.580000000002
3720	426.580000000002
3724	426.580000000002
3728	426.580000000002
3732	426.580000000002
3736	426.580000000002
3740	426.580000000002
3744	426.580000000002
3748	426.580000000002
3752	426.580000000002
3756	426.580000000002
3760	426.580000000002
3764	426.580000000002
3768	426.580000000002
3772	426.580000000002
3776	426.580000000002
3780	426.580000000002
3784	426.580000000002
3788	426.580000000002
3792	426.580000000002
3796	426.580000000002
3800	426.580000000002
3804	426.580000000002
3808	426.580000000002
3812	426.580000000002
3816	426.580000000002
3820	426.580000000002
3824	426.580000000002
3828	426.580000000002
3832	426.580000000002
3836	426.580000000002
3840	426.580000000002
3844	426.580000000002
3848	426.580000000002
3852	426.580000000002
3856	426.580000000002
3860	426.580000000002
3864	426.580000000002
3868	426.580000000002
3872	426.580000000002
3876	426.580000000002
3880	426.580000000002
3884	426.580000000002
3888	426.580000000002
3892	426.580000000002
3896	426.580000000002
3900	426.580000000002
3904	426.580000000002
3908	426.580000000002
3912	426.580000000002
3916	426.580000000002
3920	426.580000000002
3924	426.580000000002
3928	426.580000000002
3932	426.580000000002
3936	426.580000000002
3940	426.580000000002
3944	426.580000000002
3948	426.580000000002
3952	426.580000000002
3956	426.580000000002
3960	426.580000000002
3964	426.580000000002
3968	426.580000000002
3972	426.580000000002
3976	426.580000000002
3980	426.580000000002
3984	426.580000000002
3988	426.580000000002
3992	426.580000000002
3996	426.580000000002
4000	426.580000000002
4004	426.580000000002
4008	426.580000000002
4012	426.580000000002
4016	426.580000000002
4020	426.580000000002
4024	426.580000000002
4028	426.580000000002
4032	426.580000000002
4036	426.580000000002
4040	426.580000000002
4044	426.580000000002
4048	426.580000000002
4052	426.580000000002
4056	426.580000000002
4060	426.580000000002
4064	426.580000000002
4068	426.580000000002
4072	426.580000000002
4076	426.580000000002
4080	426.580000000002
4084	426.580000000002
4088	426.580000000002
4092	426.580000000002
4096	426.580000000002
4100	426.580000000002
4104	426.580000000002
4108	426.580000000002
4112	426.580000000002
4116	426.580000000002
4120	426.580000000002
4124	426.580000000002
4128	426.580000000002
4132	426.580000000002
4136	426.580000000002
4140	426.580000000002
4144	426.580000000002
4148	426.580000000002
4152	426.580000000002
4156	426.580000000002
4160	426.580000000002
4164	426.580000000002
4168	426.580000000002
4172	426.580000000002
4176	426.580000000002
4180	426.580000000002
4184	426.580000000002
4188	426.580000000002
4192	426.580000000002
4196	426.580000000002
4200	426.580000000002
4204	426.580000000002
4208	426.580000000002
4212	426.580000000002
4216	426.580000000002
4220	426.580000000002
4224	426.580000000002
4228	426.580000000002
4232	426.580000000002
4236	426.580000000002
4240	426.580000000002
4244	426.580000000002
4248	426.580000000002
4252	426.580000000002
4256	426.580000000002
4260	426.580000000002
4264	426.580000000002
4268	426.580000000002
4272	426.580000000002
4276	426.580000000002
4280	426.580000000002
4284	426.580000000002
4288	426.580000000002
4292	426.580000000002
4296	426.580000000002
4300	426.580000000002
4304	426.580000000002
4308	426.580000000002
4312	426.580000000002
4316	426.580000000002
4320	426.580000000002
4324	426.580000000002
4328	426.580000000002
4332	426.580000000002
4336	426.580000000002
4340	426.580000000002
4344	426.580000000002
4348	426.580000000002
4352	426.580000000002
4356	426.580000000002
4360	426.580000000002
4364	426.580000000002
4368	426.580000000002
4372	426.580000000002
4376	426.580000000002
4380	426.580000000002
4384	426.580000000002
4388	426.580000000002
4392	426.580000000002
4396	426.580000000002
4400	426.580000000002
4404	426.580000000002
4408	426.580000000002
4412	426.580000000002
4416	426.580000000002
4420	426.580000000002
4424	426.580000000002
4428	426.580000000002
4432	426.580000000002
4436	426.580000000002
4440	426.580000000002
4444	426.580000000002
4448	426.580000000002
4452	426.580000000002
4456	426.580000000002
4460	426.580000000002
4464	426.580000000002
4468	426.580000000002
4472	426.580000000002
4476	426.580000000002
4480	426.580000000002
4484	426.580000000002
4488	426.580000000002
4492	426.580000000002
4496	426.580000000002
4500	426.580000000002
4504	426.580000000002
4508	426.580000000002
4512	426.580000000002
4516	426.580000000002
4520	426.580000000002
4524	426.580000000002
4528	426.580000000002
4532	426.580000000002
4536	426.580000000002
4540	426.580000000002
4544	426.580000000002
4548	426.580000000002
4552	426.580000000002
4556	426.580000000002
4560	426.580000000002
4564	426.580000000002
4568	426.580000000002
4572	426.580000000002
4576	426.580000000002
4580	426.580000000002
4584	426.580000000002
4588	426.580000000002
4592	426.580000000002
4596	426.580000000002
4600	426.580000000002
4604	426.580000000002
4608	426.580000000002
4612	426.580000000002
4616	426.580000000002
4620	426.580000000002
4624	426.580000000002
4628	426.580000000002
4632	426.580000000002
4636	426.580000000002
4640	426.580000000002
4644	426.580000000002
4648	426.580000000002
4652	426.580000000002
4656	426.580000000002
4660	426.580000000002
4664	426.580000000002
4668	426.580000000002
4672	426.580000000002
4676	426.580000000002
4680	426.580000000002
4684	426.580000000002
4688	426.580000000002
4692	426.580000000002
4696	426.580000000002
4700	426.580000000002
4704	426.580000000002
4708	426.580000000002
4712	426.580000000002
4716	426.580000000002
4720	426.580000000002
4724	426.580000000002
4728	426.580000000002
4732	426.580000000002
4736	426.580000000002
4740	426.580000000002
4744	426.580000000002
4748	426.580000000002
4752	426.580000000002
4756	426.580000000002
4760	426.580000000002
4764	426.580000000002
4768	426.580000000002
4772	426.580000000002
4776	426.580000000002
4780	426.580000000002
4784	426.580000000002
4788	426.580000000002
4792	426.580000000002
4796	426.580000000002
4800	426.580000000002
4804	426.580000000002
4808	426.580000000002
4812	426.580000000002
4816	426.580000000002
4820	426.580000000002
4824	426.580000000002
4828	426.580000000002
4832	426.580000000002
4836	426.580000000002
4840	426.580000000002
4844	426.580000000002
4848	426.580000000002
4852	426.580000000002
4856	426.580000000002
4860	426.580000000002
4864	426.580000000002
4868	426.580000000002
4872	426.580000000002
4876	426.580000000002
4880	426.580000000002
4884	426.580000000002
4888	426.580000000002
4892	426.580000000002
4896	426.580000000002
4900	426.580000000002
4904	426.580000000002
4908	426.580000000002
4912	426.580000000002
4916	426.580000000002
4920	426.580000000002
4924	426.580000000002
4928	426.580000000002
4932	426.580000000002
4936	426.580000000002
4940	426.580000000002
4944	426.580000000002
4948	426.580000000002
4952	426.580000000002
4956	426.580000000002
4960	426.580000000002
4964	426.580000000002
4968	426.580000000002
4972	426.580000000002
4976	426.580000000002
4980	426.580000000002
4984	426.580000000002
4988	426.580000000002
4992	426.580000000002
4996	426.580000000002
5000	426.580000000002
5004	426.580000000002
5008	426.580000000002
5012	426.580000000002
5016	426.580000000002
5020	426.580000000002
5024	426.580000000002
5028	426.580000000002
5032	426.580000000002
5036	426.580000000002
5040	426.580000000002
5044	426.580000000002
5048	426.580000000002
5052	426.580000000002
5056	426.580000000002
5060	426.580000000002
5064	426.580000000002
5068	426.580000000002
5072	426.580000000002
5076	426.580000000002
5080	426.580000000002
5084	426.580000000002
5088	426.580000000002
5092	426.580000000002
5096	426.580000000002
5100	426.580000000002
5104	426.580000000002
5108	426.580000000002
5112	426.580000000002
5116	426.580000000002
5120	426.580000000002
5124	426.580000000002
5128	426.580000000002
5132	426.580000000002
5136	426.580000000002
5140	426.580000000002
5144	426.580000000002
5148	426.580000000002
5152	426.580000000002
5156	426.580000000002
5160	426.580000000002
5164	426.580000000002
5168	426.580000000002
5172	426.580000000002
5176	426.580000000002
5180	426.580000000002
5184	426.580000000002
5188	426.580000000002
5192	426.580000000002
5196	426.580000000002
5200	426.580000000002
5204	426.580000000002
5208	426.580000000002
5212	426.580000000002
5216	426.580000000002
5220	426.580000000002
5224	426.580000000002
5228	426.580000000002
5232	426.580000000002
5236	426.580000000002
5240	426.580000000002
5244	426.580000000002
5248	426.580000000002
5252	426.580000000002
5256	426.580000000002
5260	426.580000000002
5264	426.580000000002
5268	426.580000000002
5272	426.580000000002
5276	426.580000000002
5280	426.580000000002
5284	426.580000000002
5288	426.580000000002
5292	426.580000000002
5296	426.580000000002
5300	426.580000000002
5304	426.580000000002
5308	426.580000000002
5312	426.580000000002
5316	426.580000000002
5320	426.580000000002
5324	426.580000000002
5328	426.580000000002
5332	426.580000000002
5336	426.580000000002
5340	426.580000000002
5344	426.580000000002
5348	426.580000000002
5352	426.580000000002
5356	426.580000000002
5360	426.580000000002
5364	426.580000000002
5368	426.580000000002
5372	426.580000000002
5376	426.580000000002
5380	426.580000000002
5384	426.580000000002
5388	426.580000000002
5392	426.580000000002
5396	426.580000000002
5400	426.580000000002
5404	426.580000000002
5408	426.580000000002
5412	426.580000000002
5416	426.580000000002
5420	426.580000000002
5424	426.580000000002
5428	426.580000000002
5432	426.580000000002
5436	426.580000000002
5440	426.580000000002
5444	426.580000000002
5448	426.580000000002
5452	426.580000000002
5456	426.580000000002
5460	426.580000000002
5464	426.580000000002
5468	426.580000000002
5472	426.580000000002
5476	426.580000000002
5480	426.580000000002
5484	426.580000000002
5488	426.580000000002
5492	426.580000000002
5496	426.580000000002
5500	426.580000000002
5504	426.580000000002
5508	426.580000000002
5512	426.580000000002
5516	426.580000000002
5520	426.580000000002
5524	426.580000000002
5528	426.580000000002
5532	426.580000000002
5536	426.580000000002
5540	426.580000000002
5544	426.580000000002
5548	426.580000000002
5552	426.580000000002
5556	426.580000000002
5560	426.580000000002
5564	426.580000000002
5568	426.580000000002
5572	426.580000000002
5576	426.580000000002
5580	426.580000000002
5584	426.580000000002
5588	426.580000000002
5592	426.580000000002
5596	426.580000000002
5600	426.580000000002
5604	426.580000000002
5608	426.580000000002
5612	426.580000000002
5616	426.580000000002
5620	426.580000000002
5624	426.580000000002
5628	426.580000000002
5632	426.580000000002
5636	426.580000000002
5640	426.580000000002
5644	426.580000000002
5648	426.580000000002
5652	426.580000000002
5656	426.580000000002
5660	426.580000000002
5664	426.580000000002
5668	426.580000000002
5672	426.580000000002
5676	426.580000000002
5680	426.580000000002
5684	426.580000000002
5688	426.580000000002
5692	426.580000000002
5696	426.580000000002
5700	426.580000000002
5704	426.580000000002
5708	426.580000000002
5712	426.580000000002
5716	426.580000000002
5720	426.580000000002
5724	426.580000000002
5728	426.580000000002
5732	426.580000000002
5736	426.580000000002
5740	426.580000000002
5744	426.580000000002
5748	426.580000000002
5752	426.580000000002
5756	426.580000000002
5760	426.580000000002
5764	426.580000000002
5768	426.580000000002
5772	426.580000000002
5776	426.580000000002
5780	426.580000000002
5784	426.580000000002
5788	426.580000000002
5792	426.580000000002
5796	426.580000000002
5800	426.580000000002
5804	426.580000000002
5808	426.580000000002
5812	426.580000000002
5816	426.580000000002
5820	426.580000000002
5824	426.580000000002
5828	426.580000000002
5832	426.580000000002
5836	426.580000000002
5840	426.580000000002
5844	426.580000000002
5848	426.580000000002
5852	426.580000000002
5856	426.580000000002
5860	426.580000000002
5864	426.580000000002
5868	426.580000000002
5872	426.580000000002
5876	426.580000000002
5880	426.580000000002
5884	426.580000000002
5888	426.580000000002
5892	426.580000000002
5896	426.580000000002
5900	426.580000000002
5904	426.580000000002
5908	426.580000000002
5912	426.580000000002
5916	426.580000000002
5920	426.580000000002
5924	426.580000000002
5928	426.580000000002
5932	426.580000000002
5936	426.580000000002
5940	426.580000000002
5944	426.580000000002
5948	426.580000000002
5952	426.580000000002
5956	426.580000000002
5960	426.580000000002
5964	426.580000000002
5968	426.580000000002
5972	426.580000000002
5976	426.580000000002
5980	426.580000000002
5984	426.580000000002
5988	426.580000000002
5992	426.580000000002
5996	426.580000000002
6000	426.580000000002
6004	426.580000000002
6008	426.580000000002
6012	426.580000000002
6016	426.580000000002
6020	426.580000000002
6024	426.580000000002
6028	426.580000000002
6032	426.580000000002
6036	426.580000000002
6040	426.580000000002
6044	426.580000000002
6048	426.580000000002
6052	426.580000000002
6056	426.580000000002
6060	426.580000000002
6064	426.580000000002
6068	426.580000000002
6072	426.580000000002
6076	426.580000000002
6080	426.580000000002
6084	426.580000000002
6088	426.580000000002
6092	426.580000000002
6096	426.580000000002
6100	426.580000000002
6104	426.580000000002
6108	426.580000000002
6112	426.580000000002
6116	426.580000000002
6120	426.580000000002
6124	426.580000000002
6128	426.580000000002
6132	426.580000000002
6136	426.580000000002
6140	426.580000000002
6144	426.580000000002
6148	426.580000000002
6152	426.580000000002
6156	426.580000000002
6160	426.580000000002
6164	426.580000000002
6168	426.580000000002
6172	426.580000000002
6176	426.580000000002
6180	426.580000000002
6184	426.580000000002
6188	426.580000000002
6192	426.580000000002
6196	426.580000000002
6200	426.580000000002
6204	426.580000000002
6208	426.580000000002
6212	426.580000000002
6216	426.580000000002
6220	426.580000000002
6224	426.580000000002
6228	426.580000000002
6232	426.580000000002
6236	426.580000000002
6240	426.580000000002
6244	426.580000000002
6248	426.580000000002
6252	426.580000000002
6256	426.580000000002
6260	426.580000000002
6264	426.580000000002
6268	426.580000000002
6272	426.580000000002
6276	426.580000000002
6280	426.580000000002
6284	426.580000000002
6288	426.580000000002
6292	426.580000000002
6296	426.580000000002
6300	426.580000000002
6304	426.580000000002
6308	426.580000000002
6312	426.580000000002
6316	426.580000000002
6320	426.580000000002
6324	426.580000000002
6328	426.580000000002
6332	426.580000000002
6336	426.580000000002
6340	426.580000000002
6344	426.580000000002
6348	426.580000000002
6352	426.580000000002
6356	426.580000000002
6360	426.580000000002
6364	426.580000000002
6368	426.580000000002
6372	426.580000000002
6376	426.580000000002
6380	426.580000000002
6384	426.580000000002
6388	426.580000000002
6392	426.580000000002
6396	426.580000000002
6400	426.580000000002
6404	426.580000000002
6408	426.580000000002
6412	426.580000000002
6416	426.580000000002
6420	426.580000000002
6424	426.580000000002
6428	426.580000000002
6432	426.580000000002
6436	426.580000000002
6440	426.580000000002
6444	426.580000000002
6448	426.580000000002
6452	426.580000000002
6456	426.580000000002
6460	426.580000000002
6464	426.580000000002
6468	426.580000000002
6472	426.580000000002
6476	426.580000000002
6480	426.580000000002
6484	426.580000000002
6488	426.580000000002
6492	426.580000000002
6496	426.580000000002
6500	426.580000000002
6504	426.580000000002
6508	426.580000000002
6512	426.580000000002
6516	426.580000000002
6520	426.580000000002
6524	426.580000000002
6528	426.580000000002
6532	426.580000000002
6536	426.580000000002
6540	426.580000000002
6544	426.580000000002
6548	426.580000000002
6552	426.580000000002
6556	426.580000000002
6560	426.580000000002
6564	426.580000000002
6568	426.580000000002
6572	426.580000000002
6576	426.580000000002
6580	426.580000000002
6584	426.580000000002
6588	426.580000000002
6592	426.580000000002
6596	426.580000000002
6600	426.580000000002
6604	426.580000000002
6608	426.580000000002
6612	426.580000000002
6616	426.580000000002
6620	426.580000000002
6624	426.580000000002
6628	426.580000000002
6632	426.580000000002
6636	426.580000000002
6640	426.580000000002
6644	426.580000000002
6648	426.580000000002
6652	426.580000000002
6656	426.580000000002
6660	426.580000000002
6664	426.580000000002
6668	426.580000000002
6672	426.580000000002
6676	426.580000000002
6680	426.580000000002
6684	426.580000000002
6688	426.580000000002
6692	426.580000000002
6696	426.580000000002
6700	426.580000000002
6704	426.580000000002
6708	426.580000000002
6712	426.580000000002
6716	426.580000000002
6720	426.580000000002
6724	426.580000000002
6728	426.580000000002
6732	426.580000000002
6736	426.580000000002
6740	426.580000000002
6744	426.580000000002
6748	426.580000000002
6752	426.580000000002
6756	426.580000000002
6760	426.580000000002
6764	426.580000000002
6768	426.580000000002
6772	426.580000000002
6776	426.580000000002
6780	426.580000000002
6784	426.580000000002
6788	426.580000000002
6792	426.580000000002
6796	426.580000000002
6800	426.580000000002
6804	426.580000000002
6808	426.580000000002
6812	426.580000000002
6816	426.580000000002
6820	426.580000000002
6824	426.580000000002
6828	426.580000000002
6832	426.580000000002
6836	426.580000000002
6840	426.580000000002
6844	426.580000000002
6848	426.580000000002
6852	426.580000000002
6856	426.580000000002
6860	426.580000000002
6864	426.580000000002
6868	426.580000000002
6872	426.580000000002
6876	426.580000000002
6880	426.580000000002
6884	426.580000000002
6888	426.580000000002
6892	426.580000000002
6896	426.580000000002
6900	426.580000000002
6904	426.580000000002
6908	426.580000000002
6912	426.580000000002
6916	426.580000000002
6920	426.580000000002
6924	426.580000000002
6928	426.580000000002
6932	426.580000000002
6936	426.580000000002
6940	426.580000000002
6944	426.580000000002
6948	426.580000000002
6952	426.580000000002
6956	426.580000000002
6960	426.580000000002
6964	426.580000000002
6968	426.580000000002
6972	426.580000000002
6976	426.580000000002
6980	426.580000000002
6984	426.580000000002
6988	426.580000000002
6992	426.580000000002
6996	426.580000000002
7000	426.580000000002
7004	426.580000000002
7008	426.580000000002
7012	426.580000000002
7016	426.580000000002
7020	426.580000000002
7024	426.580000000002
7028	426.580000000002
7032	426.580000000002
7036	426.580000000002
7040	426.580000000002
7044	426.580000000002
7048	426.580000000002
7052	426.580000000002
7056	426.580000000002
7060	426.580000000002
7064	426.580000000002
7068	426.580000000002
7072	426.580000000002
7076	426.580000000002
7080	426.580000000002
7084	426.580000000002
7088	426.580000000002
7092	426.580000000002
7096	426.580000000002
7100	426.580000000002
7104	426.580000000002
7108	426.580000000002
7112	426.580000000002
7116	426.580000000002
7120	426.580000000002
7124	426.580000000002
7128	426.580000000002
7132	426.580000000002
7136	426.580000000002
7140	426.580000000002
7144	426.580000000002
7148	426.580000000002
7152	426.580000000002
7156	426.580000000002
7160	426.580000000002
7164	426.580000000002
7168	426.580000000002
7172	426.580000000002
7176	426.580000000002
7180	426.580000000002
7184	426.580000000002
7188	426.580000000002
7192	426.580000000002
7196	426.580000000002
7200	426.580000000002
7204	426.580000000002
7208	426.580000000002
7212	426.580000000002
7216	426.580000000002
7220	426.580000000002
7224	426.580000000002
7228	426.580000000002
7232	426.580000000002
7236	426.580000000002
7240	426.580000000002
7244	426.580000000002
7248	426.580000000002
7252	426.580000000002
7256	426.580000000002
7260	426.580000000002
7264	426.580000000002
7268	426.580000000002
7272	426.580000000002
7276	426.580000000002
7280	426.580000000002
7284	426.580000000002
7288	426.580000000002
7292	426.580000000002
7296	426.580000000002
7300	426.580000000002
7304	426.580000000002
7308	426.580000000002
7312	426.580000000002
7316	426.580000000002
7320	426.580000000002
7324	426.580000000002
7328	426.580000000002
7332	426.580000000002
7336	426.580000000002
7340	426.580000000002
7344	426.580000000002
7348	426.580000000002
7352	426.580000000002
7356	426.580000000002
7360	426.580000000002
7364	426.580000000002
7368	426.580000000002
7372	426.580000000002
7376	426.580000000002
7380	426.580000000002
7384	426.580000000002
7388	426.580000000002
7392	426.580000000002
7396	426.580000000002
7400	426.580000000002
7404	426.580000000002
7408	426.580000000002
7412	426.580000000002
7416	426.580000000002
7420	426.580000000002
7424	426.580000000002
7428	426.580000000002
7432	426.580000000002
7436	426.580000000002
7440	426.580000000002
7444	426.580000000002
7448	426.580000000002
7452	426.580000000002
7456	426.580000000002
7460	426.580000000002
7464	426.580000000002
7468	426.580000000002
7472	426.580000000002
7476	426.580000000002
7480	426.580000000002
7484	426.580000000002
7488	426.580000000002
7492	426.580000000002
7496	426.580000000002
7500	426.580000000002
7504	426.580000000002
7508	426.580000000002
7512	426.580000000002
7516	426.580000000002
7520	426.580000000002
7524	426.580000000002
7528	426.580000000002
7532	426.580000000002
7536	426.580000000002
7540	426.580000000002
7544	426.580000000002
7548	426.580000000002
7552	426.580000000002
7556	426.580000000002
7560	426.580000000002
7564	426.580000000002
7568	426.580000000002
7572	426.580000000002
7576	426.580000000002
7580	426.580000000002
7584	426.580000000002
7588	426.580000000002
7592	426.580000000002
7596	426.580000000002
7600	426.580000000002
7604	426.580000000002
7608	426.580000000002
7612	426.580000000002
7616	426.580000000002
7620	426.580000000002
7624	426.580000000002
7628	426.580000000002
7632	426.580000000002
7636	426.580000000002
7640	426.580000000002
7644	426.580000000002
7648	426.580000000002
7652	426.580000000002
7656	426.580000000002
7660	426.580000000002
7664	426.580000000002
7668	426.580000000002
7672	426.580000000002
7676	426.580000000002
7680	426.580000000002
7684	426.580000000002
7688	426.580000000002
7692	426.580000000002
7696	426.580000000002
7700	426.580000000002
7704	426.580000000002
7708	426.580000000002
7712	426.580000000002
7716	426.580000000002
7720	426.580000000002
7724	426.580000000002
7728	426.580000000002
7732	426.580000000002
7736	426.580000000002
7740	426.580000000002
7744	426.580000000002
7748	426.580000000002
7752	426.580000000002
7756	426.580000000002
7760	426.580000000002
7764	426.580000000002
7768	426.580000000002
7772	426.580000000002
7776	426.580000000002
7780	426.580000000002
7784	426.580000000002
7788	426.580000000002
7792	426.580000000002
7796	426.580000000002
7800	426.580000000002
7804	426.580000000002
7808	426.580000000002
7812	426.580000000002
7816	426.580000000002
7820	426.580000000002
7824	426.580000000002
7828	426.580000000002
7832	426.580000000002
7836	426.580000000002
7840	426.580000000002


==> tiks/dyn-ecco/ecco1-exc-1.tsv <==
0	364.575
4	364.575
8	364.575
12	364.575
16	364.575
20	364.575
24	364.575
28	364.575
32	364.575
36	364.575
40	364.575
44	364.575
48	364.575
52	364.575
56	364.575
60	364.575
64	364.575
68	364.575
72	364.575
76	364.075000000001
80	364.075000000001
84	364.075000000001
88	364.075000000001
92	364.075000000001
96	364.075000000001
100	364.075000000001
104	364.075000000001
108	364.075000000001
112	364.075000000001
116	364.075000000001
120	364.075000000001
124	364.075000000001
128	364.075000000001
132	364.075000000001
136	364.075000000001
140	364.075000000001
144	364.075000000001
148	364.075000000001
152	364.075000000001
156	364.075000000001
160	364.075000000001
164	364.075000000001
168	364.075000000001
172	364.075000000001
176	364.075000000001
180	364.075000000001
184	364.075000000001
188	364.075000000001
192	364.075000000001
196	364.075000000001
200	364.075000000001
204	364.075000000001
208	364.075000000001
212	364.075000000001
216	364.075000000001
220	364.075000000001
224	364.075000000001
228	364.075000000001
232	364.075000000001
236	364.075000000001
240	364.075000000001
244	364.075000000001
248	364.075000000001
252	364.075000000001
256	364.075000000001
260	364.075000000001
264	364.075000000001
268	364.075000000001
272	364.075000000001
276	364.075000000001
280	364.075000000001
284	364.075000000001
288	364.075000000001
292	364.075000000001
296	364.075000000001
300	364.075000000001
304	364.075000000001
308	364.075000000001
312	364.075000000001
316	364.075000000001
320	364.075000000001
324	364.075000000001
328	364.075000000001
332	364.075000000001
336	364.075000000001
340	364.075000000001
344	364.075000000001
348	364.075000000001
352	364.075000000001
356	364.075000000001
360	364.075000000001
364	364.075000000001
368	364.075000000001
372	364.075000000001
376	364.075000000001
380	364.075000000001
384	364.075000000001
388	364.075000000001
392	364.075000000001
396	364.075000000001
400	364.075000000001
404	364.075000000001
408	364.075000000001
412	364.075000000001
416	364.075000000001
420	364.075000000001
424	364.075000000001
428	364.075000000001
432	364.075000000001
436	364.075000000001
440	364.075000000001
444	364.075000000001
448	364.075000000001
452	364.075000000001
456	364.075000000001
460	364.075000000001
464	364.075000000001
468	364.075000000001
472	364.075000000001
476	364.075000000001
480	364.075000000001
484	364.075000000001
488	364.075000000001
492	364.075000000001
496	364.075000000001
500	364.075000000001
504	364.075000000001
508	364.075000000001
512	364.075000000001
516	364.075000000001
520	364.075000000001
524	364.075000000001
528	364.075000000001
532	364.075000000001
536	364.075000000001
540	364.075000000001
544	364.075000000001
548	364.075000000001
552	364.075000000001
556	364.075000000001
560	364.075000000001
564	364.075000000001
568	364.075000000001
572	364.075000000001
576	364.075000000001
580	364.075000000001
584	364.075000000001
588	364.075000000001
592	364.075000000001
596	364.075000000001
600	364.075000000001
604	364.075000000001
608	364.075000000001
612	364.075000000001
616	364.075000000001
620	364.075000000001
624	364.075000000001
628	364.075000000001
632	364.075000000001
636	364.075000000001
640	364.075000000001
644	364.075000000001
648	364.075000000001
652	364.075000000001
656	364.075000000001
660	364.075000000001
664	364.075000000001
668	364.075000000001
672	364.075000000001
676	364.075000000001
680	364.075000000001
684	364.075000000001
688	364.075000000001
692	364.075000000001
696	364.075000000001
700	364.075000000001
704	364.075000000001
708	364.075000000001
712	364.075000000001
716	364.075000000001
720	364.07783354
724	364.123431101231
728	364.269889568338
732	364.562889713266
736	365.035952686197
740	365.7114050649
744	366.601343904073
748	367.708601784693
752	369.027711863358
756	370.545872921643
760	372.243914415425
764	374.097261524257
768	376.076900200694
772	378.150342219642
776	380.282590227711
780	382.437102792557
784	384.576759452226
788	386.664825764506
792	388.665918356267
796	390.546969972811
800	392.278194527215
804	393.83405214968
808	395.194214236878
812	396.34452850129
816	397.277984020564
820	397.995676286856
824	398.507772256168
828	398.83447539771
832	399.006990743235
836	399.06848993638
840	399.075000000001
844	399.075000000001
848	399.075000000001
852	399.075000000001
856	399.075000000001
860	399.075000000001
864	399.075000000001
868	399.075000000001
872	399.075000000001
876	399.075000000001
880	399.075000000001
884	399.075000000001
888	399.075000000001
892	399.075000000001
896	399.075000000001
900	399.075000000001
904	399.075000000001
908	399.075000000001
912	399.075000000001
916	399.075000000001
920	399.075000000001
924	399.075000000001
928	399.075000000001
932	399.075000000001
936	399.075000000001
940	399.075000000001
944	399.075000000001
948	399.075000000001
952	399.075000000001
956	399.075000000001
960	399.075000000001
964	399.075000000001
968	399.075000000001
972	399.075000000001
976	399.075000000001
980	399.075000000001
984	399.075000000001
988	399.075000000001
992	399.075000000001
996	399.075000000001
1000	399.075000000001
1004	399.075000000001
1008	399.075000000001
1012	399.075000000001
1016	399.075000000001
1020	399.075000000001
1024	399.075000000001
1028	399.075000000001
1032	399.075000000001
1036	399.075000000001
1040	399.075000000001
1044	399.075000000001
1048	399.075000000001
1052	399.075000000001
1056	399.075000000001
1060	399.075000000001
1064	399.075000000001
1068	399.075000000001
1072	399.075000000001
1076	399.075000000001
1080	399.075000000001
1084	399.075000000001
1088	399.075000000001
1092	399.075000000001
1096	399.075000000001
1100	399.075000000001
1104	399.075000000001
1108	399.075000000001
1112	399.075000000001
1116	399.075000000001
1120	399.075000000001
1124	399.075000000001
1128	399.075000000001
1132	399.075000000001
1136	399.075000000001
1140	399.075000000001
1144	399.075000000001
1148	399.075000000001
1152	399.075000000001
1156	399.075000000001
1160	399.075000000001
1164	399.075000000001
1168	399.075000000001
1172	399.075000000001
1176	399.075000000001
1180	399.075000000001
1184	399.075000000001
1188	399.075000000001
1192	399.075000000001
1196	399.075000000001
1200	399.075000000001
1204	399.075000000001
1208	399.075000000001
1212	399.075000000001
1216	399.075000000001
1220	399.075000000001
1224	399.075000000001
1228	399.075000000001
1232	399.075000000001
1236	399.075000000001
1240	399.075000000001
1244	399.075000000001
1248	399.075000000001
1252	399.075000000001
1256	399.075000000001
1260	399.075000000001
1264	399.075000000001
1268	399.075000000001
1272	399.075000000001
1276	399.075000000001
1280	399.075000000001
1284	399.075000000001
1288	399.075000000001
1292	399.075000000001
1296	399.075000000001
1300	399.075000000001
1304	399.075000000001
1308	399.075000000001
1312	399.075000000001
1316	399.075000000001
1320	399.075000000001
1324	399.075000000001
1328	399.075000000001
1332	399.075000000001
1336	399.075000000001
1340	399.075000000001
1344	399.075000000001
1348	399.075000000001
1352	399.075000000001
1356	399.075000000001
1360	399.075000000001
1364	399.075000000001
1368	399.075000000001
1372	399.075000000001
1376	399.075000000001
1380	399.075000000001
1384	399.075000000001
1388	399.075000000001
1392	399.075000000001
1396	399.075000000001
1400	399.075000000001
1404	399.075000000001
1408	399.075000000001
1412	399.075000000001
1416	399.075000000001
1420	399.075000000001
1424	399.075000000001
1428	399.075000000001
1432	399.075000000001
1436	399.075000000001
1440	399.075000000001
1444	399.075000000001
1448	399.075000000001
1452	399.075000000001
1456	399.075000000001
1460	399.075000000001
1464	399.075000000001
1468	399.075000000001
1472	399.075000000001
1476	399.075000000001
1480	399.075000000001
1484	399.075000000001
1488	399.075000000001
1492	399.075000000001
1496	399.075000000001
1500	399.075000000001
1504	399.075000000001
1508	399.075000000001
1512	399.075000000001
1516	399.075000000001
1520	399.075000000001
1524	399.075000000001
1528	399.075000000001
1532	399.075000000001
1536	399.075000000001
1540	399.075000000001
1544	399.075000000001
1548	399.075000000001
1552	399.075000000001
1556	399.075000000001
1560	399.075000000001
1564	399.075000000001
1568	399.075000000001
1572	399.075000000001
1576	399.075000000001
1580	399.075000000001
1584	399.075000000001
1588	399.075000000001
1592	399.075000000001
1596	399.075000000001
1600	399.075000000001
1604	399.075000000001
1608	399.075000000001
1612	399.085562247479
1616	399.174115336322
1620	399.412791905471
1624	399.854335058629
1628	400.533735255438
1632	401.469905089212
1636	402.667354064681
1640	404.117863375749
1644	405.802160683205
1648	407.6915948925
1652	409.749810931461
1656	411.934424528049
1660	414.198696988093
1664	416.493209973035
1668	418.767540277675
1672	420.971934607907
1676	423.058984358464
1680	424.98530039066
1684	426.713187810133
1688	428.212320744585
1692	429.461417121522
1696	430.449913446002
1700	431.179639578372
1704	431.666493512011
1708	431.942116151075
1712	432.055566088236
1716	432.07499438242
1720	432.075000000001
1724	432.075000000001
1728	432.075000000001
1732	432.075000000001
1736	432.075000000001
1740	432.075000000001
1744	432.075000000001
1748	432.075000000001
1752	432.075000000001
1756	432.075000000001
1760	432.075000000001
1764	432.075000000001
1768	432.075000000001
1772	432.075000000001
1776	432.075000000001
1780	432.075000000001
1784	432.075000000001
1788	432.075000000001
1792	432.075000000001
1796	432.075000000001
1800	432.075000000001
1804	432.075000000001
1808	432.075000000001
1812	432.075000000001
1816	432.075000000001
1820	432.075000000001
1824	432.075000000001
1828	432.075000000001
1832	432.075000000001
1836	432.075000000001
1840	432.075000000001
1844	432.075000000001
1848	432.075000000001
1852	432.075000000001
1856	432.075000000001
1860	432.075000000001
1864	432.075000000001
1868	432.075000000001
1872	432.075000000001
1876	432.075000000001
1880	432.075000000001
1884	432.075000000001
1888	432.075000000001
1892	432.075000000001
1896	432.075000000001
1900	432.075000000001
1904	432.075000000001
1908	432.074972206457
1912	432.074685634869
1916	432.073825038149
1920	432.072083760747
1924	432.06916409015
1928	432.064777171054
1932	432.058642919552
1936	432.05048993729
1940	432.040055425652
1944	432.027085099937
1948	432.011333103526
1952	431.99256192206
1956	431.970542297611
1960	431.945053142861
1964	431.915881455271
1968	431.882822231266
1972	431.845678380394
1976	431.804260639511
1980	431.758387486947
1984	431.707885056695
1988	431.652587052569
1992	431.592334662386
1996	431.526976472139
2000	431.456368380175
2004	431.380373511362
2008	431.29886213127
2012	431.211711560339
2016	431.118806088061
2020	431.020036887146
2024	430.915301927704
2028	430.804505891412
2032	430.687560085695
2036	430.564382357896
2040	430.434897009452
2044	430.299034710065
2048	430.156732411883
2052	430.007933263671
2056	429.852586524977
2060	429.690647480323
2064	429.522077353366
2068	429.346843221078
2072	429.164917927914
2076	428.97628
2080	428.780913559292
2084	428.578808237755
2088	428.369959091544
2092	428.15436651517
2096	427.932036155682
2100	427.70297882683
2104	427.467210423253
2108	427.224751834637
2112	426.975628859912
2116	426.719872121402
2120	426.457516979014
2124	426.188603444411
2128	425.913176095176
2132	425.631283989006
2136	425.342980577862
2140	425.048323622166
2144	424.747375104959
2148	424.440201146085
2152	424.126871916356
2156	423.807461551737
2160	423.482048067513
2164	423.150713272467
2168	422.81354268305
2172	422.470625437565
2176	422.122054210323
2180	421.767925125836
2184	421.408337672984
2188	421.043394619186
2192	420.67320192458
2196	420.297868656196
2200	419.917506902122
2204	419.532231685696
2208	419.142160879658
2212	418.747415120346
2216	418.348117721857
2220	417.944394590218
2224	417.536374137577
2228	417.124187196361
2232	416.707966933457
2236	416.287848764389
2240	415.863970267483
2244	415.436471098049
2248	415.00549290256
2252	414.571179232811
2256	414.133675460106
2260	413.693128689431
2264	413.249687673621
2268	412.80350272754
2272	412.354725642256
2276	411.903509599213
2280	411.450009084402
2284	410.994379802546
2288	410.536778591265
2292	410.077363335249
2296	409.616292880437
2300	409.153726948195
2304	408.689826049482
2308	408.224751399025
2312	407.758664829503
2316	407.291728705707
2320	406.82410583873
2324	406.355959400123
2328	405.887452836089
2332	405.418749781641
2336	404.950013974787
2340	404.481409170696
2344	404.013099055877
2348	403.545247162358
2352	403.078016781852
2356	402.611570879929
2360	402.146072010204
2364	401.6816822285
2368	401.21856300702
2372	400.756875148533
2376	400.296778700538
2380	399.838432869447
2384	399.381995934748
2388	398.927625163189
2392	398.475476722948
2396	398.025705597809
2400	397.578465501335
2404	397.133908791043
2408	396.692186382578
2412	396.253447663885
2416	395.817840409389
2420	395.385510694166
2424	394.956602808112
2428	394.531259170132
2432	394.109620242295
2436	393.691824444022
2440	393.278008066257
2444	392.868305185643
2448	392.46284757869
2452	392.061764635952
2456	391.665183276205
2460	391.273227860621
2464	390.886020106938
2468	390.503679003633
2472	390.126320724107
2476	389.754058540844
2480	389.387002739598
2484	389.025260533561
2488	388.668935977543
2492	388.318129882134
2496	387.972939727894
2500	387.633459579514
2504	387.299780000001
2508	386.971987964842
2512	386.650166776188
2516	386.334395977026
2520	386.024751265338
2524	385.721304408306
2528	385.424123156458
2532	385.133271157855
2536	384.848807872263
2540	384.57078848533
2544	384.299263822754
2548	384.034280264466
2552	383.775879658796
2556	383.524099236649
2560	383.278971525687
2564	383.040524264492
2568	382.808780316747
2572	382.583757585411
2576	382.365468926888
2580	382.153922065206
2584	381.949119506191
2588	381.751058451637
2592	381.559730713487
2596	381.375122628
2600	381.197214969932
2604	381.025982866705
2608	380.861395712582
2612	380.703417082849
2616	380.552004647975
2620	380.407110087804
2624	380.268679005708
2628	380.136650842785
2632	380.010958792008
2636	379.891529712424
2640	379.778284043315
2644	379.671135718367
2648	379.569992079857
2652	379.474753792821
2656	379.385314759231
2660	379.30156203216
2664	379.223375729973
2668	379.150628950483
2672	379.08318768514
2676	379.020910733199
2680	378.963649615892
2684	378.911248490605
2688	378.863544065056
2692	378.82036551146
2696	378.781534380716
2700	378.746864516564
2704	378.716161969782
2708	378.689224912338
2712	378.665843551575
2716	378.645800044389
2720	378.628868411397
2724	378.614814451108
2728	378.60339565411
2732	378.594361117229
2736	378.587451457717
2740	378.582398727414
2744	378.578926326933
2748	378.57674891983
2752	378.575572346771
2756	378.575093539721
2760	378.575000436108
2764	378.575000000001
2768	378.575000000001
2772	378.575000000001
2776	378.575000000001
2780	378.575000000001
2784	378.575000000001
2788	378.575000000001
2792	378.575000000001
2796	378.575000000001
2800	378.575000000001
2804	378.575000000001
2808	378.575000000001
2812	378.575000000001
2816	378.575000000001
2820	378.575000000001
2824	378.575000000001
2828	378.575000000001
2832	378.575000000001
2836	378.575000000001
2840	378.575000000001
2844	378.575000000001
2848	378.575000000001
2852	378.575000000001
2856	378.575000000001
2860	378.575000000001
2864	378.575000000001
2868	378.575000000001
2872	378.575000000001
2876	378.575000000001
2880	378.575000000001
2884	378.575000000001
2888	378.575000000001
2892	378.575000000001
2896	378.575000000001
2900	378.575000000001
2904	378.575000000001
2908	378.575000000001
2912	378.575000000001
2916	378.575000000001
2920	378.575000000001
2924	378.575000000001
2928	378.575000000001
2932	378.575000000001
2936	378.575000000001
2940	378.575000000001
2944	378.575000000001
2948	378.575000000001
2952	378.575000000001
2956	378.575000000001
2960	378.575000000001
2964	378.575000000001
2968	378.575000000001
2972	378.575000000001
2976	378.575000000001
2980	378.575000000001
2984	378.575000000001
2988	378.575000000001
2992	378.575000000001
2996	378.575000000001
3000	378.575000000001
3004	378.575000000001
3008	378.575000000001
3012	378.575000000001
3016	378.575000000001
3020	378.575000000001
3024	378.575000000001
3028	378.575000000001
3032	378.575000000001
3036	378.575000000001
3040	378.575000000001
3044	378.575000000001
3048	378.575000000001
3052	378.575000000001
3056	378.575000000001
3060	378.575000000001
3064	378.575000000001
3068	378.575000000001
3072	378.575000000001
3076	378.575000000001
3080	378.575000000001
3084	378.575000000001
3088	378.575000000001
3092	378.575000000001
3096	378.575000000001
3100	378.575000000001
3104	378.575000000001
3108	378.575000000001
3112	378.575000000001
3116	378.575000000001
3120	378.575000000001
3124	378.575000000001
3128	378.575000000001
3132	378.575000000001
3136	378.575000000001
3140	378.575000000001
3144	378.575000000001
3148	378.575000000001
3152	378.575000000001
3156	378.575000000001
3160	378.575000000001
3164	378.575000000001
3168	378.575000000001
3172	378.575000000001
3176	378.575000000001
3180	378.575000000001
3184	378.575000000001
3188	378.575000000001
3192	378.575000000001
3196	378.575000000001
3200	378.575000000001
3204	378.575000000001
3208	378.575000000001
3212	378.575000000001
3216	378.575000000001
3220	378.575000000001
3224	378.575000000001
3228	378.575000000001
3232	378.575000000001
3236	378.575000000001
3240	378.575000000001
3244	378.575000000001
3248	378.575000000001
3252	378.575000000001
3256	378.575000000001
3260	378.575000000001
3264	378.575000000001
3268	378.575000000001
3272	378.575000000001
3276	378.575000000001
3280	378.575000000001
3284	378.575000000001
3288	378.575000000001
3292	378.575000000001
3296	378.575000000001
3300	378.575000000001
3304	378.575000000001
3308	378.575000000001
3312	378.575000000001
3316	378.575000000001
3320	378.575000000001
3324	378.575000000001
3328	378.575000000001
3332	378.575000000001
3336	378.575000000001
3340	378.575000000001
3344	378.575000000001
3348	378.575000000001
3352	378.575000000001
3356	378.575000000001
3360	378.575000000001
3364	378.575000000001
3368	378.575000000001
3372	378.575000000001
3376	378.575000000001
3380	378.575000000001
3384	378.575000000001
3388	378.575000000001
3392	378.575000000001
3396	378.575000000001
3400	378.575000000001
3404	378.575000000001
3408	378.575000000001
3412	378.575000000001
3416	378.575000000001
3420	378.575000000001
3424	378.575000000001
3428	378.575000000001
3432	378.575000000001
3436	378.575000000001
3440	378.575000000001
3444	378.575000000001
3448	378.575000000001
3452	378.575000000001
3456	378.575000000001
3460	378.575000000001
3464	378.575000000001
3468	378.575000000001
3472	378.575000000001
3476	378.575000000001
3480	378.575000000001
3484	378.575000000001
3488	378.575000000001
3492	378.575000000001
3496	378.575000000001
3500	378.575000000001
3504	378.575000000001
3508	378.575000000001
3512	378.575000000001
3516	378.575000000001
3520	378.575000000001
3524	378.575000000001
3528	378.575000000001
3532	378.575000000001
3536	378.575000000001
3540	378.575000000001
3544	378.575000000001
3548	378.575000000001
3552	378.575000000001
3556	378.575000000001
3560	378.575000000001
3564	378.575000000001
3568	378.575000000001
3572	378.575000000001
3576	378.575000000001
3580	378.575000000001
3584	378.575000000001
3588	378.575000000001
3592	378.575000000001
3596	378.575000000001
3600	378.575000000001
3604	378.575000000001
3608	378.575000000001
3612	378.575000000001
3616	378.575000000001
3620	378.575000000001
3624	378.575000000001
3628	378.575000000001
3632	378.575000000001
3636	378.575000000001
3640	378.575000000001
3644	378.575000000001
3648	378.575000000001
3652	378.575000000001
3656	378.575000000001
3660	378.575000000001
3664	378.575000000001
3668	378.575000000001
3672	378.575000000001
3676	378.575000000001
3680	378.575000000001
3684	378.575000000001
3688	378.575000000001
3692	378.575000000001
3696	378.575000000001
3700	378.575000000001
3704	378.575000000001
3708	378.575000000001
3712	378.575000000001
3716	378.575000000001
3720	378.575000000001
3724	378.575000000001
3728	378.575000000001
3732	378.575000000001
3736	378.575000000001
3740	378.575000000001
3744	378.575000000001
3748	378.575000000001
3752	378.575000000001
3756	378.575000000001
3760	378.575000000001
3764	378.575000000001
3768	378.575000000001
3772	378.575000000001
3776	378.575000000001
3780	378.575000000001
3784	378.575000000001
3788	378.575000000001
3792	378.575000000001
3796	378.575000000001
3800	378.575000000001
3804	378.575000000001
3808	378.575000000001
3812	378.575000000001
3816	378.575000000001
3820	378.575000000001
3824	378.575000000001
3828	378.575000000001
3832	378.575000000001
3836	378.575000000001
3840	378.575000000001
3844	378.575000000001
3848	378.575000000001
3852	378.575000000001
3856	378.575000000001
3860	378.575000000001
3864	378.575000000001
3868	378.575000000001
3872	378.575000000001
3876	378.575000000001
3880	378.575000000001
3884	378.575000000001
3888	378.575000000001
3892	378.575000000001
3896	378.575000000001
3900	378.575000000001
3904	378.575000000001
3908	378.575000000001
3912	378.575000000001
3916	378.575000000001
3920	378.575000000001
3924	378.575000000001
3928	378.575000000001
3932	378.575000000001
3936	378.575000000001
3940	378.575000000001
3944	378.575000000001
3948	378.575000000001
3952	378.575000000001
3956	378.575000000001
3960	378.575000000001
3964	378.575000000001
3968	378.575000000001
3972	378.575000000001
3976	378.575000000001
3980	378.575000000001
3984	378.575000000001
3988	378.575000000001
3992	378.575000000001
3996	378.575000000001
4000	378.575000000001
4004	378.575000000001
4008	378.575000000001
4012	378.575000000001
4016	378.575000000001
4020	378.575000000001
4024	378.575000000001
4028	378.575000000001
4032	378.575000000001
4036	378.575000000001
4040	378.575000000001
4044	378.575000000001
4048	378.575000000001
4052	378.575000000001
4056	378.575000000001
4060	378.575000000001
4064	378.575000000001
4068	378.575000000001
4072	378.575000000001
4076	378.575000000001
4080	378.575000000001
4084	378.575000000001
4088	378.575000000001
4092	378.575000000001
4096	378.575000000001
4100	378.575000000001
4104	378.575000000001
4108	378.575000000001
4112	378.575000000001
4116	378.575000000001
4120	378.575000000001
4124	378.575000000001
4128	378.575000000001
4132	378.575000000001
4136	378.575000000001
4140	378.575000000001
4144	378.575000000001
4148	378.575000000001
4152	378.575000000001
4156	378.575000000001
4160	378.575000000001
4164	378.575000000001
4168	378.575000000001
4172	378.575000000001
4176	378.575000000001
4180	378.575000000001
4184	378.575000000001
4188	378.575000000001
4192	378.575000000001
4196	378.575000000001
4200	378.575000000001
4204	378.575000000001
4208	378.575000000001
4212	378.575000000001
4216	378.575000000001
4220	378.575000000001
4224	378.575000000001
4228	378.575000000001
4232	378.575000000001
4236	378.575000000001
4240	378.575000000001
4244	378.575000000001
4248	378.575000000001
4252	378.575000000001
4256	378.575000000001
4260	378.575000000001
4264	378.575000000001
4268	378.575000000001
4272	378.575000000001
4276	378.575000000001
4280	378.575000000001
4284	378.575000000001
4288	378.575000000001
4292	378.575000000001
4296	378.575000000001
4300	378.575000000001
4304	378.575000000001
4308	378.575000000001
4312	378.575000000001
4316	378.575000000001
4320	378.575000000001
4324	378.575000000001
4328	378.575000000001
4332	378.575000000001
4336	378.575000000001
4340	378.575000000001
4344	378.575000000001
4348	378.575000000001
4352	378.575000000001
4356	378.575000000001
4360	378.575000000001
4364	378.575000000001
4368	378.575000000001
4372	378.575000000001
4376	378.575000000001
4380	378.575000000001
4384	378.575000000001
4388	378.575000000001
4392	378.575000000001
4396	378.575000000001
4400	378.575000000001
4404	378.575000000001
4408	378.575000000001
4412	378.575000000001
4416	378.575000000001
4420	378.575000000001
4424	378.575000000001
4428	378.575000000001
4432	378.575000000001
4436	378.575000000001
4440	378.575000000001
4444	378.575000000001
4448	378.575000000001
4452	378.575000000001
4456	378.575000000001
4460	378.575000000001
4464	378.575000000001
4468	378.575000000001
4472	378.575000000001
4476	378.575000000001
4480	378.575000000001
4484	378.575000000001
4488	378.575000000001
4492	378.575000000001
4496	378.575000000001
4500	378.575000000001
4504	378.575000000001
4508	378.575000000001
4512	378.575000000001
4516	378.575000000001
4520	378.575000000001
4524	378.575000000001
4528	378.575000000001
4532	378.575000000001
4536	378.575000000001
4540	378.575000000001
4544	378.575000000001
4548	378.575000000001
4552	378.575000000001
4556	378.575000000001
4560	378.575000000001
4564	378.575000000001
4568	378.575000000001
4572	378.575000000001
4576	378.575000000001
4580	378.575000000001
4584	378.575000000001
4588	378.575000000001
4592	378.575000000001
4596	378.575000000001
4600	378.575000000001
4604	378.575000000001
4608	378.575000000001
4612	378.575000000001
4616	378.575000000001
4620	378.575000000001
4624	378.575000000001
4628	378.575000000001
4632	378.575000000001
4636	378.575000000001
4640	378.575000000001
4644	378.575000000001
4648	378.575000000001
4652	378.575000000001
4656	378.575000000001
4660	378.575000000001
4664	378.575000000001
4668	378.575000000001
4672	378.575000000001
4676	378.575000000001
4680	378.575000000001
4684	378.575000000001
4688	378.575000000001
4692	378.575000000001
4696	378.575000000001
4700	378.575000000001
4704	378.575000000001
4708	378.575000000001
4712	378.575000000001
4716	378.575000000001
4720	378.575000000001
4724	378.575000000001
4728	378.575000000001
4732	378.575000000001
4736	378.575000000001
4740	378.575000000001
4744	378.575000000001
4748	378.575000000001
4752	378.575000000001
4756	378.575000000001
4760	378.575000000001
4764	378.575000000001
4768	378.575000000001
4772	378.575000000001
4776	378.575000000001
4780	378.575000000001
4784	378.575000000001
4788	378.575000000001
4792	378.575000000001
4796	378.575000000001
4800	378.575000000001
4804	378.575000000001
4808	378.575000000001
4812	378.575000000001
4816	378.575000000001
4820	378.575000000001
4824	378.575000000001
4828	378.575000000001
4832	378.575000000001
4836	378.575000000001
4840	378.575000000001
4844	378.575000000001
4848	378.575000000001
4852	378.575000000001
4856	378.575000000001
4860	378.575000000001
4864	378.575000000001
4868	378.575000000001
4872	378.575000000001
4876	378.575000000001
4880	378.575000000001
4884	378.575000000001
4888	378.575000000001
4892	378.575000000001
4896	378.575000000001
4900	378.575000000001
4904	378.575000000001
4908	378.575000000001
4912	378.575000000001
4916	378.575000000001
4920	378.575000000001
4924	378.575000000001
4928	378.575000000001
4932	378.575000000001
4936	378.575000000001
4940	378.575000000001
4944	378.575000000001
4948	378.575000000001
4952	378.575000000001
4956	378.575000000001
4960	378.575000000001
4964	378.575000000001
4968	378.575000000001
4972	378.575000000001
4976	378.575000000001
4980	378.575000000001
4984	378.575000000001
4988	378.575000000001
4992	378.575000000001
4996	378.575000000001
5000	378.575000000001
5004	378.575000000001
5008	378.575000000001
5012	378.575000000001
5016	378.575000000001
5020	378.575000000001
5024	378.575000000001
5028	378.575000000001
5032	378.575000000001
5036	378.575000000001
5040	378.575000000001
5044	378.575000000001
5048	378.575000000001
5052	378.575000000001
5056	378.575000000001
5060	378.575000000001
5064	378.575000000001
5068	378.575000000001
5072	378.575000000001
5076	378.575000000001
5080	378.575000000001
5084	378.575000000001
5088	378.575000000001
5092	378.575000000001
5096	378.575000000001
5100	378.575000000001
5104	378.575000000001
5108	378.575000000001
5112	378.575000000001
5116	378.575000000001
5120	378.575000000001
5124	378.575000000001
5128	378.575000000001
5132	378.575000000001
5136	378.575000000001
5140	378.575000000001
5144	378.575000000001
5148	378.575000000001
5152	378.575000000001
5156	378.575000000001
5160	378.575000000001
5164	378.575000000001
5168	378.575000000001
5172	378.575000000001
5176	378.575000000001
5180	378.575000000001
5184	378.575000000001
5188	378.575000000001
5192	378.575000000001
5196	378.575000000001
5200	378.575000000001
5204	378.575000000001
5208	378.575000000001
5212	378.575000000001
5216	378.575000000001
5220	378.575000000001
5224	378.575000000001
5228	378.575000000001
5232	378.575000000001
5236	378.575000000001
5240	378.575000000001
5244	378.575000000001
5248	378.575000000001
5252	378.575000000001
5256	378.575000000001
5260	378.575000000001
5264	378.575000000001
5268	378.575000000001
5272	378.575000000001
5276	378.575000000001
5280	378.575000000001
5284	378.575000000001
5288	378.575000000001
5292	378.575000000001
5296	378.575000000001
5300	378.575000000001
5304	378.575000000001
5308	378.575000000001
5312	378.575000000001
5316	378.575000000001
5320	378.575000000001
5324	378.575000000001
5328	378.575000000001
5332	378.575000000001
5336	378.575000000001
5340	378.575000000001
5344	378.575000000001
5348	378.575000000001
5352	378.575000000001
5356	378.575000000001
5360	378.575000000001
5364	378.575000000001
5368	378.575000000001
5372	378.575000000001
5376	378.575000000001
5380	378.575000000001
5384	378.575000000001
5388	378.575000000001
5392	378.575000000001
5396	378.575000000001
5400	378.575000000001
5404	378.575000000001
5408	378.575000000001
5412	378.575000000001
5416	378.575000000001
5420	378.575000000001
5424	378.575000000001
5428	378.575000000001
5432	378.575000000001
5436	378.575000000001
5440	378.575000000001
5444	378.575000000001
5448	378.575000000001
5452	378.575000000001
5456	378.575000000001
5460	378.575000000001
5464	378.575000000001
5468	378.575000000001
5472	378.575000000001
5476	378.575000000001
5480	378.575000000001
5484	378.575000000001
5488	378.575000000001
5492	378.575000000001
5496	378.575000000001
5500	378.575000000001
5504	378.575000000001
5508	378.575000000001
5512	378.575000000001
5516	378.575000000001
5520	378.575000000001
5524	378.575000000001
5528	378.575000000001
5532	378.575000000001
5536	378.575000000001
5540	378.575000000001
5544	378.575000000001
5548	378.575000000001
5552	378.575000000001
5556	378.575000000001
5560	378.575000000001
5564	378.575000000001
5568	378.575000000001
5572	378.575000000001
5576	378.575000000001
5580	378.575000000001
5584	378.575000000001
5588	378.575000000001
5592	378.575000000001
5596	378.575000000001
5600	378.575000000001
5604	378.575000000001
5608	378.575000000001
5612	378.575000000001
5616	378.575000000001
5620	378.575000000001
5624	378.575000000001
5628	378.575000000001
5632	378.575000000001
5636	378.575000000001
5640	378.575000000001
5644	378.575000000001
5648	378.575000000001
5652	378.575000000001
5656	378.575000000001
5660	378.575000000001
5664	378.575000000001
5668	378.575000000001
5672	378.575000000001
5676	378.575000000001
5680	378.575000000001
5684	378.575000000001
5688	378.575000000001
5692	378.575000000001
5696	378.575000000001
5700	378.575000000001
5704	378.575000000001
5708	378.575000000001
5712	378.575000000001
5716	378.575000000001
5720	378.575000000001
5724	378.575000000001
5728	378.575000000001
5732	378.575000000001
5736	378.575000000001
5740	378.575000000001
5744	378.575000000001
5748	378.575000000001
5752	378.575000000001
5756	378.575000000001
5760	378.575000000001
5764	378.575000000001
5768	378.575000000001
5772	378.575000000001
5776	378.575000000001
5780	378.575000000001
5784	378.575000000001
5788	378.575000000001
5792	378.575000000001
5796	378.575000000001
5800	378.575000000001
5804	378.575000000001
5808	378.575000000001
5812	378.575000000001
5816	378.575000000001
5820	378.575000000001
5824	378.575000000001
5828	378.575000000001
5832	378.575000000001
5836	378.575000000001
5840	378.575000000001
5844	378.575000000001
5848	378.575000000001
5852	378.575000000001
5856	378.575000000001
5860	378.575000000001
5864	378.575000000001
5868	378.575000000001
5872	378.575000000001
5876	378.575000000001
5880	378.575000000001
5884	378.575000000001
5888	378.575000000001
5892	378.575000000001
5896	378.575000000001
5900	378.575000000001
5904	378.575000000001
5908	378.575000000001
5912	378.575000000001
5916	378.575000000001
5920	378.575000000001
5924	378.575000000001
5928	378.575000000001
5932	378.575000000001
5936	378.575000000001
5940	378.575000000001
5944	378.575000000001
5948	378.575000000001
5952	378.575000000001
5956	378.575000000001
5960	378.575000000001
5964	378.575000000001
5968	378.575000000001
5972	378.575000000001
5976	378.575000000001
5980	378.575000000001
5984	378.575000000001
5988	378.575000000001
5992	378.575000000001
5996	378.575000000001
6000	378.575000000001
6004	378.575000000001
6008	378.575000000001
6012	378.575000000001
6016	378.575000000001
6020	378.575000000001
6024	378.575000000001
6028	378.575000000001
6032	378.575000000001
6036	378.575000000001
6040	378.575000000001
6044	378.575000000001
6048	378.575000000001
6052	378.575000000001
6056	378.575000000001
6060	378.575000000001
6064	378.575000000001
6068	378.575000000001
6072	378.575000000001
6076	378.575000000001
6080	378.575000000001
6084	378.575000000001
6088	378.575000000001
6092	378.575000000001
6096	378.575000000001
6100	378.575000000001
6104	378.575000000001
6108	378.575000000001
6112	378.575000000001
6116	378.575000000001
6120	378.575000000001
6124	378.575000000001
6128	378.575000000001
6132	378.575000000001
6136	378.575000000001
6140	378.575000000001
6144	378.575000000001
6148	378.575000000001
6152	378.575000000001
6156	378.575000000001
6160	378.575000000001
6164	378.575000000001
6168	378.575000000001
6172	378.575000000001
6176	378.575000000001
6180	378.575000000001
6184	378.575000000001
6188	378.575000000001
6192	378.575000000001
6196	378.575000000001
6200	378.575000000001
6204	378.575000000001
6208	378.575000000001
6212	378.575000000001
6216	378.575000000001
6220	378.575000000001
6224	378.575000000001
6228	378.575000000001
6232	378.575000000001
6236	378.575000000001
6240	378.575000000001
6244	378.575000000001
6248	378.575000000001
6252	378.575000000001
6256	378.575000000001
6260	378.575000000001
6264	378.575000000001
6268	378.575000000001
6272	378.575000000001
6276	378.575000000001
6280	378.575000000001
6284	378.575000000001
6288	378.575000000001
6292	378.575000000001
6296	378.575000000001
6300	378.575000000001
6304	378.575000000001
6308	378.575000000001
6312	378.575000000001
6316	378.575000000001
6320	378.575000000001
6324	378.575000000001
6328	378.575000000001
6332	378.575000000001
6336	378.575000000001
6340	378.575000000001
6344	378.575000000001
6348	378.575000000001
6352	378.575000000001
6356	378.575000000001
6360	378.575000000001
6364	378.575000000001
6368	378.575000000001
6372	378.575000000001
6376	378.575000000001
6380	378.575000000001
6384	378.575000000001
6388	378.575000000001
6392	378.575000000001
6396	378.575000000001
6400	378.575000000001
6404	378.575000000001
6408	378.575000000001
6412	378.575000000001
6416	378.575000000001
6420	378.575000000001
6424	378.575000000001
6428	378.575000000001
6432	378.575000000001
6436	378.575000000001
6440	378.575000000001
6444	378.575000000001
6448	378.575000000001
6452	378.575000000001
6456	378.575000000001
6460	378.575000000001
6464	378.575000000001
6468	378.575000000001
6472	378.575000000001
6476	378.575000000001
6480	378.575000000001
6484	378.575000000001
6488	378.575000000001
6492	378.575000000001
6496	378.575000000001
6500	378.575000000001
6504	378.575000000001
6508	378.575000000001
6512	378.575000000001
6516	378.575000000001
6520	378.575000000001
6524	378.575000000001
6528	378.575000000001
6532	378.575000000001
6536	378.575000000001
6540	378.575000000001
6544	378.575000000001
6548	378.575000000001
6552	378.575000000001
6556	378.575000000001
6560	378.575000000001
6564	378.575000000001
6568	378.575000000001
6572	378.575000000001
6576	378.575000000001
6580	378.575000000001
6584	378.575000000001
6588	378.575000000001
6592	378.575000000001
6596	378.575000000001
6600	378.575000000001
6604	378.575000000001
6608	378.575000000001
6612	378.575000000001
6616	378.575000000001
6620	378.575000000001
6624	378.575000000001
6628	378.575000000001
6632	378.575000000001
6636	378.575000000001
6640	378.575000000001
6644	378.575000000001
6648	378.575000000001
6652	378.575000000001
6656	378.575000000001
6660	378.575000000001
6664	378.575000000001
6668	378.575000000001
6672	378.575000000001
6676	378.575000000001
6680	378.575000000001
6684	378.575000000001
6688	378.575000000001
6692	378.575000000001
6696	378.575000000001
6700	378.575000000001
6704	378.575000000001
6708	378.575000000001
6712	378.575000000001
6716	378.575000000001
6720	378.575000000001
6724	378.575000000001
6728	378.575000000001
6732	378.575000000001
6736	378.575000000001
6740	378.575000000001
6744	378.575000000001
6748	378.575000000001
6752	378.575000000001
6756	378.575000000001
6760	378.575000000001
6764	378.575000000001
6768	378.575000000001
6772	378.575000000001
6776	378.575000000001
6780	378.575000000001
6784	378.575000000001
6788	378.575000000001
6792	378.575000000001
6796	378.575000000001
6800	378.575000000001
6804	378.575000000001
6808	378.575000000001
6812	378.575000000001
6816	378.575000000001
6820	378.575000000001
6824	378.575000000001
6828	378.575000000001
6832	378.575000000001
6836	378.575000000001
6840	378.575000000001
6844	378.575000000001
6848	378.575000000001
6852	378.575000000001
6856	378.575000000001
6860	378.575000000001
6864	378.575000000001
6868	378.575000000001
6872	378.575000000001
6876	378.575000000001
6880	378.575000000001
6884	378.575000000001
6888	378.575000000001
6892	378.575000000001
6896	378.575000000001
6900	378.575000000001
6904	378.575000000001
6908	378.575000000001
6912	378.575000000001
6916	378.575000000001
6920	378.575000000001
6924	378.575000000001
6928	378.575000000001
6932	378.575000000001
6936	378.575000000001
6940	378.575000000001
6944	378.575000000001
6948	378.575000000001
6952	378.575000000001
6956	378.575000000001
6960	378.575000000001
6964	378.575000000001
6968	378.575000000001
6972	378.575000000001
6976	378.575000000001
6980	378.575000000001
6984	378.575000000001
6988	378.575000000001
6992	378.575000000001
6996	378.575000000001
7000	378.575000000001
7004	378.575000000001
7008	378.575000000001
7012	378.575000000001
7016	378.575000000001
7020	378.575000000001
7024	378.575000000001
7028	378.575000000001
7032	378.575000000001
7036	378.575000000001
7040	378.575000000001
7044	378.575000000001
7048	378.575000000001
7052	378.575000000001
7056	378.575000000001
7060	378.575000000001
7064	378.575000000001
7068	378.575000000001
7072	378.575000000001
7076	378.575000000001
7080	378.575000000001
7084	378.575000000001
7088	378.575000000001
7092	378.575000000001
7096	378.575000000001
7100	378.575000000001
7104	378.575000000001
7108	378.575000000001
7112	378.575000000001
7116	378.575000000001
7120	378.575000000001
7124	378.575000000001
7128	378.575000000001
7132	378.575000000001
7136	378.575000000001
7140	378.575000000001
7144	378.575000000001
7148	378.575000000001
7152	378.575000000001
7156	378.575000000001
7160	378.575000000001
7164	378.575000000001
7168	378.575000000001
7172	378.575000000001
7176	378.575000000001
7180	378.575000000001
7184	378.575000000001
7188	378.575000000001
7192	378.575000000001
7196	378.575000000001
7200	378.575000000001
7204	378.575000000001
7208	378.575000000001
7212	378.575000000001
7216	378.575000000001
7220	378.575000000001
7224	378.575000000001
7228	378.575000000001
7232	378.575000000001
7236	378.575000000001
7240	378.575000000001
7244	378.575000000001
7248	378.575000000001
7252	378.575000000001
7256	378.575000000001
7260	378.575000000001
7264	378.575000000001
7268	378.575000000001
7272	378.575000000001
7276	378.575000000001
7280	378.575000000001
7284	378.575000000001
7288	378.575000000001
7292	378.575000000001
7296	378.575000000001
7300	378.575000000001
7304	378.575000000001
7308	378.575000000001
7312	378.575000000001
7316	378.575000000001
7320	378.575000000001
7324	378.575000000001
7328	378.575000000001
7332	378.575000000001
7336	378.575000000001
7340	378.575000000001
7344	378.575000000001
7348	378.575000000001
7352	378.575000000001
7356	378.575000000001
7360	378.575000000001
7364	378.575000000001
7368	378.575000000001
7372	378.575000000001
7376	378.575000000001
7380	378.575000000001
7384	378.575000000001
7388	378.575000000001
7392	378.575000000001
7396	378.575000000001
7400	378.575000000001
7404	378.575000000001
7408	378.575000000001
7412	378.575000000001
7416	378.575000000001
7420	378.575000000001
7424	378.575000000001
7428	378.575000000001
7432	378.575000000001
7436	378.575000000001
7440	378.575000000001
7444	378.575000000001
7448	378.575000000001
7452	378.575000000001
7456	378.575000000001
7460	378.575000000001
7464	378.575000000001
7468	378.575000000001
7472	378.575000000001
7476	378.575000000001
7480	378.575000000001
7484	378.575000000001
7488	378.575000000001
7492	378.575000000001
7496	378.575000000001
7500	378.575000000001
7504	378.575000000001
7508	378.575000000001
7512	378.575000000001
7516	378.575000000001
7520	378.575000000001
7524	378.575000000001
7528	378.575000000001
7532	378.575000000001
7536	378.575000000001
7540	378.575000000001
7544	378.575000000001
7548	378.575000000001
7552	378.575000000001
7556	378.575000000001
7560	378.575000000001
7564	378.575000000001
7568	378.575000000001
7572	378.575000000001
7576	378.575000000001
7580	378.575000000001
7584	378.575000000001
7588	378.575000000001
7592	378.575000000001
7596	378.575000000001
7600	378.575000000001
7604	378.575000000001
7608	378.575000000001
7612	378.575000000001
7616	378.575000000001
7620	378.575000000001
7624	378.575000000001
7628	378.575000000001
7632	378.575000000001
7636	378.575000000001
7640	378.575000000001
7644	378.575000000001
7648	378.575000000001
7652	378.575000000001
7656	378.575000000001
7660	378.575000000001
7664	378.575000000001
7668	378.575000000001
7672	378.575000000001
7676	378.575000000001
7680	378.575000000001
7684	378.575000000001
7688	378.575000000001
7692	378.575000000001
7696	378.575000000001
7700	378.575000000001
7704	378.575000000001
7708	378.575000000001
7712	378.575000000001
7716	378.575000000001
7720	378.575000000001
7724	378.575000000001
7728	378.575000000001
7732	378.575000000001
7736	378.575000000001
7740	378.575000000001
7744	378.575000000001
7748	378.575000000001
7752	378.575000000001
7756	378.575000000001
7760	378.575000000001
7764	378.575000000001
7768	378.575000000001
7772	378.575000000001
7776	378.575000000001
7780	378.575000000001
7784	378.575000000001
7788	378.575000000001
7792	378.575000000001
7796	378.575000000001
7800	378.575000000001
7804	378.575000000001
7808	378.575000000001
7812	378.575000000001
7816	378.575000000001
7820	378.575000000001
7824	378.575000000001
7828	378.575000000001
7832	378.575000000001
7836	378.575000000001
7840	378.575000000001


==> tiks/dyn-ecco/ecco1-exc-2.tsv <==
0	377.273701674047
4	377.931281025742
8	378.607230061301
12	379.300972501364
16	380.011899957264
20	380.739373417583
24	381.482724734684
28	382.241258111252
32	383.014251586845
36	383.800958524426
40	384.600609096907
44	385.412411773699
48	386.235554807237
52	387.06920771954
56	387.912522788735
60	388.764636535617
64	389.624671210177
68	390.491736278144
72	391.364929907537
76	392.243340455196
80	393.126047953331
84	394.012125596055
88	394.900641225937
92	395.790658820536
96	396.681239978943
100	397.571445408323
104	398.460336410463
108	399.346976368299
112	400.230432232478
116	401.10977600788
120	401.984086240174
124	402.85244950235
128	403.713961881263
132	404.567730464186
136	405.412874825327
140	406.248528512398
144	407.073840533138
148	407.887976841862
152	408.690121826005
156	409.47947979265
160	410.255276455092
164	411.016760419357
168	411.763204670763
172	412.493908060445
176	413.208196791908
180	413.905425907566
184	414.584980775278
188	415.246278574901
192	415.888769784816
196	416.511939668487
200	417.115309760992
204	417.69843935556
208	418.260926990131
212	418.802411933873
216	419.322575673749
220	419.821143401037
224	420.297885497885
228	420.752619023855
232	421.185209202443
236	421.595570907651
240	421.983670150503
244	422.349525565604
248	422.693209897672
252	423.014851488084
256	423.314635761408
260	423.592806711973
264	423.849668390364
268	424.08558639001
272	424.3009893337
276	424.496370360127
280	424.672288610434
284	424.829370714761
288	424.968312278771
292	425.089879370206
296	425.194910005427
300	425.284315635943
304	425.35908263497
308	425.420273783963
312	425.469029759154
316	425.506570618104
320	425.534197286241
324	425.553293043395
328	425.565325010344
332	425.571845635366
336	425.57449418076
340	425.574998209403
344	425.573250543337
348	425.461556582502
352	425.004547532942
356	424.030136520673
360	422.438519817489
364	420.193361823181
368	417.312980047769
372	413.861530093717
376	409.940190638157
380	405.678348415109
384	401.224783197706
388	396.738852780415
392	392.381677961257
396	388.307327524031
400	384.654003220536
404	381.535224752791
408	379.031014755265
412	377.179083777083
416	375.966015264267
420	375.31845054194
424	375.094273796563
428	375.075000000001
432	375.075000000001
436	375.075000000001
440	375.075000000001
444	375.075000000001
448	375.075000000001
452	375.075000000001
456	375.075000000001
460	375.075000000001
464	375.075000000001
468	375.075000000001
472	375.075000000001
476	375.075000000001
480	375.075000000001
484	375.075000000001
488	375.075000000001
492	375.075000000001
496	375.075000000001
500	375.075000000001
504	375.075000000001
508	375.075000000001
512	375.075000000001
516	375.075000000001
520	375.075000000001
524	375.075000000001
528	375.081115807393
532	375.121552003056
536	375.224312922069
540	375.410944378959
544	375.697008558913
548	376.092558909003
552	376.602615029393
556	377.227637564564
560	377.964003094528
564	378.80447902605
568	379.738698483852
572	380.75363520185
576	381.834078414354
580	382.963107747292
584	384.122568109431
588	385.29354458359
592	386.456837317851
596	387.593436416793
600	388.684996832691
604	389.714313256746
608	390.665795010296
612	391.525940936034
616	392.283814289228
620	392.931517628936
624	393.46466770922
628	393.882870370371
632	394.190195430122
636	394.395651574861
640	394.513661250861
644	394.564535555479
648	394.574949128387
652	394.575000000001
656	394.575000000001
660	394.575000000001
664	394.575000000001
668	394.575000000001
672	394.575000000001
676	394.575000000001
680	394.575000000001
684	394.575000000001
688	394.575000000001
692	394.575000000001
696	394.575000000001
700	394.575000000001
704	394.575000000001
708	394.575000000001
712	394.575000000001
716	394.575000000001
720	394.575000000001
724	394.575000000001
728	394.575000000001
732	394.575000000001
736	394.575000000001
740	394.575000000001
744	394.575000000001
748	394.575000000001
752	394.575000000001
756	394.575000000001
760	394.575000000001
764	394.575000000001
768	394.575000000001
772	394.575000000001
776	394.575000000001
780	394.575000000001
784	394.575000000001
788	394.575000000001
792	394.575000000001
796	394.575000000001
800	394.575000000001
804	394.575000000001
808	394.575000000001
812	394.575000000001
816	394.575000000001
820	394.575000000001
824	394.575000000001
828	394.575000000001
832	394.575000000001
836	394.575000000001
840	394.575000000001
844	394.575000000001
848	394.575000000001
852	394.575000000001
856	394.575000000001
860	394.575000000001
864	394.575000000001
868	394.575000000001
872	394.575000000001
876	394.575000000001
880	394.575000000001
884	394.575000000001
888	394.575000000001
892	394.575000000001
896	394.575000000001
900	394.575000000001
904	394.575000000001
908	394.575000000001
912	394.575000000001
916	394.575000000001
920	394.575000000001
924	394.575000000001
928	394.575000000001
932	394.575000000001
936	394.575000000001
940	394.575000000001
944	394.575000000001
948	394.575000000001
952	394.575000000001
956	394.575000000001
960	394.575000000001
964	394.575000000001
968	394.575000000001
972	394.575000000001
976	394.575000000001
980	394.575000000001
984	394.575000000001
988	394.575000000001
992	394.575000000001
996	394.575000000001
1000	394.575000000001
1004	394.575000000001
1008	394.575000000001
1012	394.575000000001
1016	394.575000000001
1020	394.575000000001
1024	394.575000000001
1028	394.575000000001
1032	394.575000000001
1036	394.575000000001
1040	394.575000000001
1044	394.575000000001
1048	394.575000000001
1052	394.575000000001
1056	394.575000000001
1060	394.575000000001
1064	394.575000000001
1068	394.575000000001
1072	394.575000000001
1076	394.575000000001
1080	394.575000000001
1084	394.575000000001
1088	394.575000000001
1092	394.575000000001
1096	394.575000000001
1100	394.575000000001
1104	394.575000000001
1108	394.575000000001
1112	394.575000000001
1116	394.575000000001
1120	394.575000000001
1124	394.575000000001
1128	394.575000000001
1132	394.575000000001
1136	394.575000000001
1140	394.575000000001
1144	394.575000000001
1148	394.575000000001
1152	394.575000000001
1156	394.575000000001
1160	394.575000000001
1164	394.575000000001
1168	394.575000000001
1172	394.575000000001
1176	394.575000000001
1180	394.575000000001
1184	394.575000000001
1188	394.575000000001
1192	394.575000000001
1196	394.575000000001
1200	394.575000000001
1204	394.575000000001
1208	394.575000000001
1212	394.575000000001
1216	394.575000000001
1220	394.575000000001
1224	394.575000000001
1228	394.575000000001
1232	394.575000000001
1236	394.575000000001
1240	394.575000000001
1244	394.575000000001
1248	394.575000000001
1252	394.575000000001
1256	394.575000000001
1260	394.575000000001
1264	394.575000000001
1268	394.575000000001
1272	394.575000000001
1276	394.575000000001
1280	394.575000000001
1284	394.575000000001
1288	394.575000000001
1292	394.575000000001
1296	394.575000000001
1300	394.575000000001
1304	394.575000000001
1308	394.575000000001
1312	394.575000000001
1316	394.575000000001
1320	394.575000000001
1324	394.575000000001
1328	394.575000000001
1332	394.575000000001
1336	394.575000000001
1340	394.575000000001
1344	394.575000000001
1348	394.575000000001
1352	394.575000000001
1356	394.575000000001
1360	394.575000000001
1364	394.575000000001
1368	394.575000000001
1372	394.575000000001
1376	394.575000000001
1380	394.575000000001
1384	394.575000000001
1388	394.575000000001
1392	394.575000000001
1396	394.575000000001
1400	394.575000000001
1404	394.575000000001
1408	394.575000000001
1412	394.575000000001
1416	394.575000000001
1420	394.575000000001
1424	394.575000000001
1428	394.575000000001
1432	394.575000000001
1436	394.575000000001
1440	394.575000000001
1444	394.575000000001
1448	394.575000000001
1452	394.575000000001
1456	394.575000000001
1460	394.575000000001
1464	394.575000000001
1468	394.575000000001
1472	394.575000000001
1476	394.575000000001
1480	394.575000000001
1484	394.575000000001
1488	394.575000000001
1492	394.575000000001
1496	394.575000000001
1500	394.575000000001
1504	394.575000000001
1508	394.575000000001
1512	394.575000000001
1516	394.575000000001
1520	394.575000000001
1524	394.575000000001
1528	394.575000000001
1532	394.575000000001
1536	394.575000000001
1540	394.575000000001
1544	394.575000000001
1548	394.575000000001
1552	394.575000000001
1556	394.575000000001
1560	394.575000000001
1564	394.575000000001
1568	394.575000000001
1572	394.575000000001
1576	394.575000000001
1580	394.575000000001
1584	394.575000000001
1588	394.575000000001
1592	394.575000000001
1596	394.575000000001
1600	394.575000000001
1604	394.575000000001
1608	394.575000000001
1612	394.575000000001
1616	394.575000000001
1620	394.575000000001
1624	394.575000000001
1628	394.575000000001
1632	394.575000000001
1636	394.575000000001
1640	394.575000000001
1644	394.575000000001
1648	394.575000000001
1652	394.575000000001
1656	394.575000000001
1660	394.575000000001
1664	394.575000000001
1668	394.575000000001
1672	394.575000000001
1676	394.575000000001
1680	394.575000000001
1684	394.575000000001
1688	394.575000000001
1692	394.575000000001
1696	394.575000000001
1700	394.575000000001
1704	394.575000000001
1708	394.575000000001
1712	394.575000000001
1716	394.575000000001
1720	394.575000000001
1724	394.575000000001
1728	394.575000000001
1732	394.575000000001
1736	394.575000000001
1740	394.575000000001
1744	394.575000000001
1748	394.575000000001
1752	394.575000000001
1756	394.575000000001
1760	394.575000000001
1764	394.575000000001
1768	394.575000000001
1772	394.575000000001
1776	394.575000000001
1780	394.575000000001
1784	394.575000000001
1788	394.575000000001
1792	394.575000000001
1796	394.575000000001
1800	394.575000000001
1804	394.575000000001
1808	394.575000000001
1812	394.575000000001
1816	394.575000000001
1820	394.575000000001
1824	394.575000000001
1828	394.575000000001
1832	394.575000000001
1836	394.575000000001
1840	394.575000000001
1844	394.575000000001
1848	394.575000000001
1852	394.575000000001
1856	394.575000000001
1860	394.575000000001
1864	394.575000000001
1868	394.575000000001
1872	394.575000000001
1876	394.575000000001
1880	394.575000000001
1884	394.575000000001
1888	394.575000000001
1892	394.575000000001
1896	394.575000000001
1900	394.575000000001
1904	394.575000000001
1908	394.575000000001
1912	394.575000000001
1916	394.575000000001
1920	394.575000000001
1924	394.575000000001
1928	394.575000000001
1932	394.575000000001
1936	394.575000000001
1940	394.575000000001
1944	394.575000000001
1948	394.575000000001
1952	394.575000000001
1956	394.575000000001
1960	394.575000000001
1964	394.575000000001
1968	394.575000000001
1972	394.575000000001
1976	394.575000000001
1980	394.575000000001
1984	394.575000000001
1988	394.575000000001
1992	394.575000000001
1996	394.575000000001
2000	394.575000000001
2004	394.575000000001
2008	394.575000000001
2012	394.575000000001
2016	394.575000000001
2020	394.575000000001
2024	394.575000000001
2028	394.575000000001
2032	394.575000000001
2036	394.575000000001
2040	394.575000000001
2044	394.575000000001
2048	394.575000000001
2052	394.575000000001
2056	394.575000000001
2060	394.575000000001
2064	394.575000000001
2068	394.575000000001
2072	394.575000000001
2076	394.575000000001
2080	394.575000000001
2084	394.575000000001
2088	394.575000000001
2092	394.575000000001
2096	394.575000000001
2100	394.575000000001
2104	394.575000000001
2108	394.575000000001
2112	394.575000000001
2116	394.575000000001
2120	394.575000000001
2124	394.575000000001
2128	394.575000000001
2132	394.575000000001
2136	394.575000000001
2140	394.575000000001
2144	394.575000000001
2148	394.575000000001
2152	394.575000000001
2156	394.575000000001
2160	394.575000000001
2164	394.575000000001
2168	394.575000000001
2172	394.575000000001
2176	394.575000000001
2180	394.575000000001
2184	394.575000000001
2188	394.575000000001
2192	394.575000000001
2196	394.575000000001
2200	394.575000000001
2204	394.575000000001
2208	394.575000000001
2212	394.575000000001
2216	394.575000000001
2220	394.575000000001
2224	394.575000000001
2228	394.575000000001
2232	394.575000000001
2236	394.575000000001
2240	394.575000000001
2244	394.575000000001
2248	394.575000000001
2252	394.575000000001
2256	394.575000000001
2260	394.575000000001
2264	394.575000000001
2268	394.575000000001
2272	394.575000000001
2276	394.575000000001
2280	394.575000000001
2284	394.575000000001
2288	394.575000000001
2292	394.575000000001
2296	394.575000000001
2300	394.575000000001
2304	394.575000000001
2308	394.575000000001
2312	394.575000000001
2316	394.575000000001
2320	394.575000000001
2324	394.575000000001
2328	394.575000000001
2332	394.575000000001
2336	394.575000000001
2340	394.575000000001
2344	394.575000000001
2348	394.575000000001
2352	394.575000000001
2356	394.575000000001
2360	394.575000000001
2364	394.575000000001
2368	394.575000000001
2372	394.575000000001
2376	394.575000000001
2380	394.575000000001
2384	394.575000000001
2388	394.575000000001
2392	394.575000000001
2396	394.575000000001
2400	394.575000000001
2404	394.575000000001
2408	394.575000000001
2412	394.575000000001
2416	394.575000000001
2420	394.575000000001
2424	394.575000000001
2428	394.575000000001
2432	394.575000000001
2436	394.575000000001
2440	394.575000000001
2444	394.575000000001
2448	394.575000000001
2452	394.575000000001
2456	394.575000000001
2460	394.575000000001
2464	394.575000000001
2468	394.575000000001
2472	394.575000000001
2476	394.575000000001
2480	394.575000000001
2484	394.575000000001
2488	394.575000000001
2492	394.575000000001
2496	394.575000000001
2500	394.575000000001
2504	394.575000000001
2508	394.575000000001
2512	394.575000000001
2516	394.575000000001
2520	394.575000000001
2524	394.575000000001
2528	394.575000000001
2532	394.575000000001
2536	394.575000000001
2540	394.575000000001
2544	394.575000000001
2548	394.575000000001
2552	394.575000000001
2556	394.575000000001
2560	394.575000000001
2564	394.575000000001
2568	394.575000000001
2572	394.575000000001
2576	394.575000000001
2580	394.575000000001
2584	394.575000000001
2588	394.575000000001
2592	394.575000000001
2596	394.575000000001
2600	394.575000000001
2604	394.575000000001
2608	394.575000000001
2612	394.575000000001
2616	394.575000000001
2620	394.575000000001
2624	394.575000000001
2628	394.575000000001
2632	394.575000000001
2636	394.575000000001
2640	394.575000000001
2644	394.575000000001
2648	394.575000000001
2652	394.575000000001
2656	394.575000000001
2660	394.575000000001
2664	394.575000000001
2668	394.575000000001
2672	394.575000000001
2676	394.575000000001
2680	394.575000000001
2684	394.575000000001
2688	394.575000000001
2692	394.575000000001
2696	394.575000000001
2700	394.575000000001
2704	394.575000000001
2708	394.575000000001
2712	394.575000000001
2716	394.575000000001
2720	394.575000000001
2724	394.575000000001
2728	394.575000000001
2732	394.575000000001
2736	394.575000000001
2740	394.575000000001
2744	394.575000000001
2748	394.575000000001
2752	394.575000000001
2756	394.575000000001
2760	394.575000000001
2764	394.575000000001
2768	394.575000000001
2772	394.575000000001
2776	394.575000000001
2780	394.575000000001
2784	394.575000000001
2788	394.575000000001
2792	394.575000000001
2796	394.575000000001
2800	394.575000000001
2804	394.575000000001
2808	394.575000000001
2812	394.575000000001
2816	394.575000000001
2820	394.575000000001
2824	394.575000000001
2828	394.575000000001
2832	394.575000000001
2836	394.575000000001
2840	394.575000000001
2844	394.575000000001
2848	394.575000000001
2852	394.575000000001
2856	394.575000000001
2860	394.575000000001
2864	394.575000000001
2868	394.575000000001
2872	394.575000000001
2876	394.575000000001
2880	394.575000000001
2884	394.575000000001
2888	394.575000000001
2892	394.575000000001
2896	394.575000000001
2900	394.575000000001
2904	394.575000000001
2908	394.575000000001
2912	394.575000000001
2916	394.575000000001
2920	394.575000000001
2924	394.575000000001
2928	394.575000000001
2932	394.575000000001
2936	394.575000000001
2940	394.575000000001
2944	394.575000000001
2948	394.575000000001
2952	394.575000000001
2956	394.575000000001
2960	394.575000000001
2964	394.575000000001
2968	394.575000000001
2972	394.575000000001
2976	394.575000000001
2980	394.575000000001
2984	394.575000000001
2988	394.575000000001
2992	394.575000000001
2996	394.575000000001
3000	394.575000000001
3004	394.575000000001
3008	394.575000000001
3012	394.575000000001
3016	394.575000000001
3020	394.575000000001
3024	394.575000000001
3028	394.575000000001
3032	394.575000000001
3036	394.575000000001
3040	394.575000000001
3044	394.575000000001
3048	394.575000000001
3052	394.575000000001
3056	394.575000000001
3060	394.575000000001
3064	394.575000000001
3068	394.575000000001
3072	394.575000000001
3076	394.575000000001
3080	394.575000000001
3084	394.575000000001
3088	394.575000000001
3092	394.575000000001
3096	394.575000000001
3100	394.575000000001
3104	394.575000000001
3108	394.575000000001
3112	394.575000000001
3116	394.575000000001
3120	394.575000000001
3124	394.575000000001
3128	394.575000000001
3132	394.575000000001
3136	394.575000000001
3140	394.575000000001
3144	394.575000000001
3148	394.575000000001
3152	394.575000000001
3156	394.575000000001
3160	394.575000000001
3164	394.575000000001
3168	394.575000000001
3172	394.575000000001
3176	394.575000000001
3180	394.575000000001
3184	394.575000000001
3188	394.575000000001
3192	394.575000000001
3196	394.575000000001
3200	394.575000000001
3204	394.575000000001
3208	394.575000000001
3212	394.575000000001
3216	394.575000000001
3220	394.575000000001
3224	394.575000000001
3228	394.575000000001
3232	394.575000000001
3236	394.575000000001
3240	394.575000000001
3244	394.575000000001
3248	394.575000000001
3252	394.575000000001
3256	394.575000000001
3260	394.575000000001
3264	394.575000000001
3268	394.575000000001
3272	394.575000000001
3276	394.575000000001
3280	394.575000000001
3284	394.575000000001
3288	394.575000000001
3292	394.575000000001
3296	394.575000000001
3300	394.575000000001
3304	394.575000000001
3308	394.575000000001
3312	394.575000000001
3316	394.575000000001
3320	394.575000000001
3324	394.575000000001
3328	394.575000000001
3332	394.575000000001
3336	394.575000000001
3340	394.575000000001
3344	394.575000000001
3348	394.575000000001
3352	394.575000000001
3356	394.575000000001
3360	394.575000000001
3364	394.575000000001
3368	394.575000000001
3372	394.575000000001
3376	394.575000000001
3380	394.575000000001
3384	394.575000000001
3388	394.575000000001
3392	394.575000000001
3396	394.575000000001
3400	394.575000000001
3404	394.575000000001
3408	394.575000000001
3412	394.575000000001
3416	394.575000000001
3420	394.575000000001
3424	394.575000000001
3428	394.575000000001
3432	394.575000000001
3436	394.575000000001
3440	394.575000000001
3444	394.575000000001
3448	394.575000000001
3452	394.575000000001
3456	394.575000000001
3460	394.575000000001
3464	394.575000000001
3468	394.575000000001
3472	394.575000000001
3476	394.575000000001
3480	394.575000000001
3484	394.575000000001
3488	394.575000000001
3492	394.575000000001
3496	394.575000000001
3500	394.575000000001
3504	394.575000000001
3508	394.575000000001
3512	394.575000000001
3516	394.575000000001
3520	394.575000000001
3524	394.575000000001
3528	394.575000000001
3532	394.575000000001
3536	394.575000000001
3540	394.575000000001
3544	394.575000000001
3548	394.575000000001
3552	394.575000000001
3556	394.575000000001
3560	394.575000000001
3564	394.575000000001
3568	394.575000000001
3572	394.575000000001
3576	394.575000000001
3580	394.575000000001
3584	394.575000000001
3588	394.575000000001
3592	394.575000000001
3596	394.575000000001
3600	394.575000000001
3604	394.575000000001
3608	394.575000000001
3612	394.575000000001
3616	394.575000000001
3620	394.575000000001
3624	394.575000000001
3628	394.575000000001
3632	394.575000000001
3636	394.575000000001
3640	394.575000000001
3644	394.575000000001
3648	394.575000000001
3652	394.575000000001
3656	394.575000000001
3660	394.575000000001
3664	394.575000000001
3668	394.575000000001
3672	394.575000000001
3676	394.575000000001
3680	394.575000000001
3684	394.575000000001
3688	394.575000000001
3692	394.575000000001
3696	394.575000000001
3700	394.575000000001
3704	394.575000000001
3708	394.575000000001
3712	394.575000000001
3716	394.575000000001
3720	394.575000000001
3724	394.575000000001
3728	394.575000000001
3732	394.575000000001
3736	394.575000000001
3740	394.575000000001
3744	394.575000000001
3748	394.575000000001
3752	394.575000000001
3756	394.575000000001
3760	394.575000000001
3764	394.575000000001
3768	394.575000000001
3772	394.575000000001
3776	394.575000000001
3780	394.575000000001
3784	394.575000000001
3788	394.575000000001
3792	394.575000000001
3796	394.575000000001
3800	394.575000000001
3804	394.575000000001
3808	394.575000000001
3812	394.575000000001
3816	394.575000000001
3820	394.575000000001
3824	394.575000000001
3828	394.575000000001
3832	394.575000000001
3836	394.575000000001
3840	394.575000000001
3844	394.575000000001
3848	394.575000000001
3852	394.575000000001
3856	394.575000000001
3860	394.575000000001
3864	394.575000000001
3868	394.575000000001
3872	394.575000000001
3876	394.575000000001
3880	394.575000000001
3884	394.575000000001
3888	394.575000000001
3892	394.575000000001
3896	394.575000000001
3900	394.575000000001
3904	394.575000000001
3908	394.575000000001
3912	394.575000000001
3916	394.575000000001
3920	394.575000000001
3924	394.575000000001
3928	394.575000000001
3932	394.575000000001
3936	394.575000000001
3940	394.575000000001
3944	394.575000000001
3948	394.575000000001
3952	394.575000000001
3956	394.575000000001
3960	394.575000000001
3964	394.575000000001
3968	394.575000000001
3972	394.575000000001
3976	394.575000000001
3980	394.575000000001
3984	394.575000000001
3988	394.575000000001
3992	394.575000000001
3996	394.575000000001
4000	394.575000000001
4004	394.575000000001
4008	394.575000000001
4012	394.575000000001
4016	394.575000000001
4020	394.575000000001
4024	394.575000000001
4028	394.575000000001
4032	394.575000000001
4036	394.575000000001
4040	394.575000000001
4044	394.575000000001
4048	394.575000000001
4052	394.575000000001
4056	394.575000000001
4060	394.575000000001
4064	394.575000000001
4068	394.575000000001
4072	394.575000000001
4076	394.575000000001
4080	394.575000000001
4084	394.575000000001
4088	394.575000000001
4092	394.575000000001
4096	394.575000000001
4100	394.575000000001
4104	394.575000000001
4108	394.575000000001
4112	394.575000000001
4116	394.575000000001
4120	394.575000000001
4124	394.575000000001
4128	394.575000000001
4132	394.575000000001
4136	394.575000000001
4140	394.575000000001
4144	394.575000000001
4148	394.575000000001
4152	394.575000000001
4156	394.575000000001
4160	394.575000000001
4164	394.575000000001
4168	394.575000000001
4172	394.575000000001
4176	394.575000000001
4180	394.575000000001
4184	394.575000000001
4188	394.575000000001
4192	394.575000000001
4196	394.575000000001
4200	394.575000000001
4204	394.575000000001
4208	394.575000000001
4212	394.575000000001
4216	394.575000000001
4220	394.575000000001
4224	394.575000000001
4228	394.575000000001
4232	394.575000000001
4236	394.575000000001
4240	394.575000000001
4244	394.575000000001
4248	394.575000000001
4252	394.575000000001
4256	394.575000000001
4260	394.575000000001
4264	394.575000000001
4268	394.575000000001
4272	394.575000000001
4276	394.575000000001
4280	394.575000000001
4284	394.575000000001
4288	394.575000000001
4292	394.575000000001
4296	394.575000000001
4300	394.575000000001
4304	394.575000000001
4308	394.575000000001
4312	394.575000000001
4316	394.575000000001
4320	394.575000000001
4324	394.575000000001
4328	394.575000000001
4332	394.575000000001
4336	394.575000000001
4340	394.575000000001
4344	394.575000000001
4348	394.575000000001
4352	394.575000000001
4356	394.575000000001
4360	394.575000000001
4364	394.575000000001
4368	394.575000000001
4372	394.575000000001
4376	394.575000000001
4380	394.575000000001
4384	394.575000000001
4388	394.575000000001
4392	394.575000000001
4396	394.575000000001
4400	394.575000000001
4404	394.575000000001
4408	394.575000000001
4412	394.575000000001
4416	394.575000000001
4420	394.575000000001
4424	394.575000000001
4428	394.575000000001
4432	394.575000000001
4436	394.575000000001
4440	394.575000000001
4444	394.575000000001
4448	394.575000000001
4452	394.575000000001
4456	394.575000000001
4460	394.575000000001
4464	394.575000000001
4468	394.575000000001
4472	394.575000000001
4476	394.575000000001
4480	394.575000000001
4484	394.575000000001
4488	394.575000000001
4492	394.575000000001
4496	394.575000000001
4500	394.575000000001
4504	394.575000000001
4508	394.575000000001
4512	394.575000000001
4516	394.575000000001
4520	394.575000000001
4524	394.575000000001
4528	394.575000000001
4532	394.575000000001
4536	394.575000000001
4540	394.575000000001
4544	394.575000000001
4548	394.575000000001
4552	394.575000000001
4556	394.575000000001
4560	394.575000000001
4564	394.575000000001
4568	394.575000000001
4572	394.575000000001
4576	394.575000000001
4580	394.575000000001
4584	394.575000000001
4588	394.575000000001
4592	394.575000000001
4596	394.575000000001
4600	394.575000000001
4604	394.575000000001
4608	394.575000000001
4612	394.575000000001
4616	394.575000000001
4620	394.575000000001
4624	394.575000000001
4628	394.575000000001
4632	394.575000000001
4636	394.575000000001
4640	394.575000000001
4644	394.575000000001
4648	394.575000000001
4652	394.575000000001
4656	394.575000000001
4660	394.575000000001
4664	394.575000000001
4668	394.575000000001
4672	394.575000000001
4676	394.575000000001
4680	394.575000000001
4684	394.575000000001
4688	394.575000000001
4692	394.575000000001
4696	394.575000000001
4700	394.575000000001
4704	394.575000000001
4708	394.575000000001
4712	394.575000000001
4716	394.575000000001
4720	394.575000000001
4724	394.575000000001
4728	394.575000000001
4732	394.575000000001
4736	394.575000000001
4740	394.575000000001
4744	394.575000000001
4748	394.575000000001
4752	394.575000000001
4756	394.575000000001
4760	394.575000000001
4764	394.575000000001
4768	394.575000000001
4772	394.575000000001
4776	394.575000000001
4780	394.575000000001
4784	394.575000000001
4788	394.575000000001
4792	394.575000000001
4796	394.575000000001
4800	394.575000000001
4804	394.575000000001
4808	394.575000000001
4812	394.575000000001
4816	394.575000000001
4820	394.575000000001
4824	394.575000000001
4828	394.575000000001
4832	394.575000000001
4836	394.575000000001
4840	394.575000000001
4844	394.575000000001
4848	394.575000000001
4852	394.575000000001
4856	394.575000000001
4860	394.575000000001
4864	394.575000000001
4868	394.575000000001
4872	394.575000000001
4876	394.575000000001
4880	394.575000000001
4884	394.575000000001
4888	394.575000000001
4892	394.575000000001
4896	394.575000000001
4900	394.575000000001
4904	394.575000000001
4908	394.575000000001
4912	394.575000000001
4916	394.575000000001
4920	394.575000000001
4924	394.575000000001
4928	394.575000000001
4932	394.575000000001
4936	394.575000000001
4940	394.575000000001
4944	394.575000000001
4948	394.575000000001
4952	394.575000000001
4956	394.575000000001
4960	394.575000000001
4964	394.575000000001
4968	394.575000000001
4972	394.575000000001
4976	394.575000000001
4980	394.575000000001
4984	394.575000000001
4988	394.575000000001
4992	394.575000000001
4996	394.575000000001
5000	394.575000000001
5004	394.575000000001
5008	394.575000000001
5012	394.575000000001
5016	394.575000000001
5020	394.575000000001
5024	394.575000000001
5028	394.575000000001
5032	394.575000000001
5036	394.575000000001
5040	394.575000000001
5044	394.575000000001
5048	394.575000000001
5052	394.575000000001
5056	394.575000000001
5060	394.575000000001
5064	394.575000000001
5068	394.575000000001
5072	394.575000000001
5076	394.575000000001
5080	394.575000000001
5084	394.575000000001
5088	394.575000000001
5092	394.575000000001
5096	394.575000000001
5100	394.575000000001
5104	394.575000000001
5108	394.575000000001
5112	394.575000000001
5116	394.575000000001
5120	394.575000000001
5124	394.575000000001
5128	394.575000000001
5132	394.575000000001
5136	394.575000000001
5140	394.575000000001
5144	394.575000000001
5148	394.575000000001
5152	394.575000000001
5156	394.575000000001
5160	394.575000000001
5164	394.575000000001
5168	394.575000000001
5172	394.575000000001
5176	394.575000000001
5180	394.575000000001
5184	394.575000000001
5188	394.575000000001
5192	394.575000000001
5196	394.575000000001
5200	394.575000000001
5204	394.575000000001
5208	394.575000000001
5212	394.575000000001
5216	394.575000000001
5220	394.575000000001
5224	394.575000000001
5228	394.575000000001
5232	394.575000000001
5236	394.575000000001
5240	394.575000000001
5244	394.575000000001
5248	394.575000000001
5252	394.575000000001
5256	394.575000000001
5260	394.575000000001
5264	394.575000000001
5268	394.575000000001
5272	394.575000000001
5276	394.575000000001
5280	394.575000000001
5284	394.575000000001
5288	394.575000000001
5292	394.575000000001
5296	394.575000000001
5300	394.575000000001
5304	394.575000000001
5308	394.575000000001
5312	394.575000000001
5316	394.575000000001
5320	394.575000000001
5324	394.575000000001
5328	394.575000000001
5332	394.575000000001
5336	394.575000000001
5340	394.575000000001
5344	394.575000000001
5348	394.575000000001
5352	394.575000000001
5356	394.575000000001
5360	394.575000000001
5364	394.575000000001
5368	394.575000000001
5372	394.575000000001
5376	394.575000000001
5380	394.575000000001
5384	394.575000000001
5388	394.575000000001
5392	394.575000000001
5396	394.575000000001
5400	394.575000000001
5404	394.575000000001
5408	394.575000000001
5412	394.575000000001
5416	394.575000000001
5420	394.575000000001
5424	394.575000000001
5428	394.575000000001
5432	394.575000000001
5436	394.575000000001
5440	394.575000000001
5444	394.575000000001
5448	394.575000000001
5452	394.575000000001
5456	394.575000000001
5460	394.575000000001
5464	394.575000000001
5468	394.575000000001
5472	394.575000000001
5476	394.575000000001
5480	394.575000000001
5484	394.575000000001
5488	394.575000000001
5492	394.575000000001
5496	394.575000000001
5500	394.575000000001
5504	394.575000000001
5508	394.575000000001
5512	394.575000000001
5516	394.575000000001
5520	394.575000000001
5524	394.575000000001
5528	394.575000000001
5532	394.575000000001
5536	394.575000000001
5540	394.575000000001
5544	394.575000000001
5548	394.575000000001
5552	394.575000000001
5556	394.575000000001
5560	394.575000000001
5564	394.575000000001
5568	394.575000000001
5572	394.575000000001
5576	394.575000000001
5580	394.574033517342
5584	394.365992129789
5588	393.536949557344
5592	392.098312317381
5596	390.3864013447
5600	388.859380480644
5604	387.894184962191
5608	387.583449911075
5612	387.575000000001
5616	387.575000000001
5620	387.575000000001
5624	387.575000000001
5628	387.575000000001
5632	387.575000000001
5636	387.575000000001
5640	387.575000000001
5644	387.575000000001
5648	387.575000000001
5652	387.575000000001
5656	387.575000000001
5660	387.575000000001
5664	387.575000000001
5668	387.575000000001
5672	387.575000000001
5676	387.575000000001
5680	387.575000000001
5684	387.575000000001
5688	387.575000000001
5692	387.575000000001
5696	387.575000000001
5700	387.575000000001
5704	387.575000000001
5708	387.575000000001
5712	387.575000000001
5716	387.575000000001
5720	387.575000000001
5724	387.575000000001
5728	387.575000000001
5732	387.575000000001
5736	387.575000000001
5740	387.575000000001
5744	387.575000000001
5748	387.575000000001
5752	387.575000000001
5756	387.575000000001
5760	387.575000000001
5764	387.575000000001
5768	387.575000000001
5772	387.575000000001
5776	387.575000000001
5780	387.575000000001
5784	387.575000000001
5788	387.575000000001
5792	387.575000000001
5796	387.575000000001
5800	387.575000000001
5804	387.575000000001
5808	387.575000000001
5812	387.575000000001
5816	387.575000000001
5820	387.575000000001
5824	387.575000000001
5828	387.575000000001
5832	387.575000000001
5836	387.575000000001
5840	387.575000000001
5844	387.575000000001
5848	387.575000000001
5852	387.575000000001
5856	387.575000000001
5860	387.575000000001
5864	387.575000000001
5868	387.575000000001
5872	387.575000000001
5876	387.575000000001
5880	387.575000000001
5884	387.575000000001
5888	387.575000000001
5892	387.575000000001
5896	387.575000000001
5900	387.575000000001
5904	387.575000000001
5908	387.575000000001
5912	387.575000000001
5916	387.575000000001
5920	387.575000000001
5924	387.575000000001
5928	387.575000000001
5932	387.575000000001
5936	387.575000000001
5940	387.575000000001
5944	387.575000000001
5948	387.575000000001
5952	387.575000000001
5956	387.575000000001
5960	387.575000000001
5964	387.575000000001
5968	387.575000000001
5972	387.575000000001
5976	387.575000000001
5980	387.575000000001
5984	387.575000000001
5988	387.575000000001
5992	387.575000000001
5996	387.575000000001
6000	387.575000000001
6004	387.575000000001
6008	387.575000000001
6012	387.575000000001
6016	387.575000000001
6020	387.575000000001
6024	387.575000000001
6028	387.575000000001
6032	387.575000000001
6036	387.575000000001
6040	387.575000000001
6044	387.575000000001
6048	387.575000000001
6052	387.575000000001
6056	387.575000000001
6060	387.575000000001
6064	387.575000000001
6068	387.575000000001
6072	387.575000000001
6076	387.575000000001
6080	387.575000000001
6084	387.575000000001
6088	387.575000000001
6092	387.575000000001
6096	387.575000000001
6100	387.575000000001
6104	387.575000000001
6108	387.575000000001
6112	387.575000000001
6116	387.575000000001
6120	387.575000000001
6124	387.575000000001
6128	387.575000000001
6132	387.575000000001
6136	387.575000000001
6140	387.575000000001
6144	387.575000000001
6148	387.575000000001
6152	387.575000000001
6156	387.575000000001
6160	387.575000000001
6164	387.575000000001
6168	387.575000000001
6172	387.575000000001
6176	387.575000000001
6180	387.575000000001
6184	387.575000000001
6188	387.575000000001
6192	387.575000000001
6196	387.575000000001
6200	387.575000000001
6204	387.575000000001
6208	387.575000000001
6212	387.575000000001
6216	387.575000000001
6220	387.575000000001
6224	387.575000000001
6228	387.575000000001
6232	387.575000000001
6236	387.575000000001
6240	387.575000000001
6244	387.575000000001
6248	387.575000000001
6252	387.575000000001
6256	387.575000000001
6260	387.575000000001
6264	387.575000000001
6268	387.575000000001
6272	387.575000000001
6276	387.575000000001
6280	387.575000000001
6284	387.575000000001
6288	387.575000000001
6292	387.575000000001
6296	387.575000000001
6300	387.575000000001
6304	387.575000000001
6308	387.575000000001
6312	387.575000000001
6316	387.575000000001
6320	387.575000000001
6324	387.575000000001
6328	387.575000000001
6332	387.575000000001
6336	387.575000000001
6340	387.575000000001
6344	387.575000000001
6348	387.575000000001
6352	387.575000000001
6356	387.575000000001
6360	387.575000000001
6364	387.575000000001
6368	387.575000000001
6372	387.575000000001
6376	387.575000000001
6380	387.575000000001
6384	387.575000000001
6388	387.575000000001
6392	387.575000000001
6396	387.575000000001
6400	387.575000000001
6404	387.575000000001
6408	387.575000000001
6412	387.575000000001
6416	387.575000000001
6420	387.575000000001
6424	387.575000000001
6428	387.575000000001
6432	387.575000000001
6436	387.575000000001
6440	387.575000000001
6444	387.575000000001
6448	387.575000000001
6452	387.575000000001
6456	387.575000000001
6460	387.575000000001
6464	387.575000000001
6468	387.575000000001
6472	387.575000000001
6476	387.575000000001
6480	387.575000000001
6484	387.575000000001
6488	387.575000000001
6492	387.575000000001
6496	387.575000000001
6500	387.575000000001
6504	387.575000000001
6508	387.575000000001
6512	387.575000000001
6516	387.575000000001
6520	387.575000000001
6524	387.575000000001
6528	387.575000000001
6532	387.575000000001
6536	387.575000000001
6540	387.575000000001
6544	387.575000000001
6548	387.575000000001
6552	387.575000000001
6556	387.575000000001
6560	387.575000000001
6564	387.575000000001
6568	387.575000000001
6572	387.575000000001
6576	387.575000000001
6580	387.575000000001
6584	387.575000000001
6588	387.575000000001
6592	387.575000000001
6596	387.575000000001
6600	387.575000000001
6604	387.575000000001
6608	387.575000000001
6612	387.575000000001
6616	387.575000000001
6620	387.575000000001
6624	387.575000000001
6628	387.575000000001
6632	387.575000000001
6636	387.575000000001
6640	387.575000000001
6644	387.575000000001
6648	387.575000000001
6652	387.575000000001
6656	387.575000000001
6660	387.575000000001
6664	387.575000000001
6668	387.575000000001
6672	387.575000000001
6676	387.575000000001
6680	387.575000000001
6684	387.575000000001
6688	387.575000000001
6692	387.575000000001
6696	387.575000000001
6700	387.575000000001
6704	387.575000000001
6708	387.575000000001
6712	387.575000000001
6716	387.575000000001
6720	387.575000000001
6724	387.575000000001
6728	387.575000000001
6732	387.575000000001
6736	387.575000000001
6740	387.575000000001
6744	387.575000000001
6748	387.575000000001
6752	387.575000000001
6756	387.575000000001
6760	387.575000000001
6764	387.575000000001
6768	387.575000000001
6772	387.575000000001
6776	387.575000000001
6780	387.575000000001
6784	387.575000000001
6788	387.575000000001
6792	387.575000000001
6796	387.575000000001
6800	387.575000000001
6804	387.575000000001
6808	387.575000000001
6812	387.575000000001
6816	387.575000000001
6820	387.575000000001
6824	387.575000000001
6828	387.575000000001
6832	387.575000000001
6836	387.575000000001
6840	387.575000000001
6844	387.575000000001
6848	387.575000000001
6852	387.575000000001
6856	387.575000000001
6860	387.575000000001
6864	387.575000000001
6868	387.575000000001
6872	387.575000000001
6876	387.575000000001
6880	387.575000000001
6884	387.575000000001
6888	387.575000000001
6892	387.575000000001
6896	387.575000000001
6900	387.575000000001
6904	387.575000000001
6908	387.575000000001
6912	387.575000000001
6916	387.575000000001
6920	387.575000000001
6924	387.575000000001
6928	387.575000000001
6932	387.575000000001
6936	387.575000000001
6940	387.575000000001
6944	387.575000000001
6948	387.575000000001
6952	387.575000000001
6956	387.575000000001
6960	387.575000000001
6964	387.575000000001
6968	387.575000000001
6972	387.575000000001
6976	387.575000000001
6980	387.575000000001
6984	387.575000000001
6988	387.575000000001
6992	387.575000000001
6996	387.575000000001
7000	387.575000000001
7004	387.575000000001
7008	387.575000000001
7012	387.575000000001
7016	387.575000000001
7020	387.575000000001
7024	387.575000000001
7028	387.575000000001
7032	387.575000000001
7036	387.575000000001
7040	387.575000000001
7044	387.575000000001
7048	387.575000000001
7052	387.575000000001
7056	387.575000000001
7060	387.575000000001
7064	387.575000000001
7068	387.575000000001
7072	387.575000000001
7076	387.575000000001
7080	387.575000000001
7084	387.575000000001
7088	387.575000000001
7092	387.575000000001
7096	387.575000000001
7100	387.575000000001
7104	387.575000000001
7108	387.575000000001
7112	387.575000000001
7116	387.575000000001
7120	387.575000000001
7124	387.575000000001
7128	387.575000000001
7132	387.575000000001
7136	387.575000000001
7140	387.575000000001
7144	387.575000000001
7148	387.575000000001
7152	387.575000000001
7156	387.575000000001
7160	387.575000000001
7164	387.575000000001
7168	387.575000000001
7172	387.575000000001
7176	387.575000000001
7180	387.575000000001
7184	387.575000000001
7188	387.575000000001
7192	387.575000000001
7196	387.575000000001
7200	387.575000000001
7204	387.575000000001
7208	387.575000000001
7212	387.575000000001
7216	387.575000000001
7220	387.575000000001
7224	387.575000000001
7228	387.575000000001
7232	387.575000000001
7236	387.575000000001
7240	387.575000000001
7244	387.575000000001
7248	387.575000000001
7252	387.575000000001
7256	387.575000000001
7260	387.575000000001
7264	387.575000000001
7268	387.575000000001
7272	387.575000000001
7276	387.575000000001
7280	387.575000000001
7284	387.575000000001
7288	387.575000000001
7292	387.575000000001
7296	387.575000000001
7300	387.575000000001
7304	387.575000000001
7308	387.575000000001
7312	387.575000000001
7316	387.575000000001
7320	387.575000000001
7324	387.575000000001
7328	387.575000000001
7332	387.575000000001
7336	387.575000000001
7340	387.575000000001
7344	387.575000000001
7348	387.575000000001
7352	387.575000000001
7356	387.575000000001
7360	387.575000000001
7364	387.575000000001
7368	387.575000000001
7372	387.575000000001
7376	387.575000000001
7380	387.575000000001
7384	387.575000000001
7388	387.575000000001
7392	387.575000000001
7396	387.575000000001
7400	387.575000000001
7404	387.575000000001
7408	387.575000000001
7412	387.575000000001
7416	387.575000000001
7420	387.575000000001
7424	387.575000000001
7428	387.575000000001
7432	387.575000000001
7436	387.575000000001
7440	387.575000000001
7444	387.575000000001
7448	387.575000000001
7452	387.575000000001
7456	387.575000000001
7460	387.575000000001
7464	387.575000000001
7468	387.575000000001
7472	387.575000000001
7476	387.575000000001
7480	387.575000000001
7484	387.575000000001
7488	387.575000000001
7492	387.575000000001
7496	387.575000000001
7500	387.575000000001
7504	387.575000000001
7508	387.575000000001
7512	387.575000000001
7516	387.575000000001
7520	387.575000000001
7524	387.575000000001
7528	387.575000000001
7532	387.575000000001
7536	387.575000000001
7540	387.575000000001
7544	387.575000000001
7548	387.575000000001
7552	387.575000000001
7556	387.575000000001
7560	387.575000000001
7564	387.575000000001
7568	387.575000000001
7572	387.575000000001
7576	387.575000000001
7580	387.575000000001
7584	387.575000000001
7588	387.575000000001
7592	387.575000000001
7596	387.575000000001
7600	387.575000000001
7604	387.575000000001
7608	387.575000000001
7612	387.575000000001
7616	387.575000000001
7620	387.575000000001
7624	387.575000000001
7628	387.575000000001
7632	387.575000000001
7636	387.575000000001
7640	387.575000000001
7644	387.575000000001
7648	387.575000000001
7652	387.575000000001
7656	387.575000000001
7660	387.575000000001
7664	387.575000000001
7668	387.575000000001
7672	387.575000000001
7676	387.575000000001
7680	387.575000000001
7684	387.575000000001
7688	387.575000000001
7692	387.575000000001
7696	387.575000000001
7700	387.575000000001
7704	387.575000000001
7708	387.575000000001
7712	387.575000000001
7716	387.575000000001
7720	387.575000000001
7724	387.575000000001
7728	387.575000000001
7732	387.575000000001
7736	387.575000000001
7740	387.575000000001
7744	387.575000000001
7748	387.575000000001
7752	387.575000000001
7756	387.575000000001
7760	387.575000000001
7764	387.575000000001
7768	387.575000000001
7772	387.575000000001
7776	387.575000000001
7780	387.575000000001
7784	387.575000000001
7788	387.575000000001
7792	387.575000000001
7796	387.575000000001
7800	387.575000000001
7804	387.575000000001
7808	387.575000000001
7812	387.575000000001
7816	387.575000000001
7820	387.575000000001
7824	387.575000000001
7828	387.575000000001
7832	387.575000000001
7836	387.575000000001
7840	387.575000000001


==> tiks/dyn-ecco/ecco1-exc-3.tsv <==
0	369.575000000001
4	369.575000000001
8	369.575000000001
12	369.575000000001
16	369.575000000001
20	369.575000000001
24	369.575000000001
28	369.575000000001
32	369.575000000001
36	369.575000000001
40	369.575000000001
44	369.575000000001
48	369.575000000001
52	369.575000000001
56	369.575000000001
60	369.575000000001
64	369.575000000001
68	369.575000000001
72	369.575000000001
76	369.575000000001
80	369.575000000001
84	369.575000000001
88	369.575000000001
92	369.575000000001
96	369.575000000001
100	369.575000000001
104	369.575000000001
108	369.575000000001
112	369.575000000001
116	369.575000000001
120	369.575000000001
124	369.575000000001
128	369.575000000001
132	369.575000000001
136	369.575000000001
140	369.575000000001
144	369.575000000001
148	369.575000000001
152	369.575151425969
156	369.591399829697
160	369.665614261343
164	369.835339980818
168	370.130675879629
172	370.574739878891
176	371.184134327364
180	371.969411399467
184	372.935538493319
188	374.082363628746
192	375.405080845327
196	376.894695600406
200	378.538490167118
204	380.320489032423
208	382.221924295125
212	384.221701063897
216	386.296862855312
220	388.423056991866
224	390.575000000001
228	392.726943008137
232	394.853137144691
236	396.928298936104
240	398.928075704878
244	400.829510967578
248	402.611509832883
252	404.255304399596
256	405.744919154675
260	407.067636371256
264	408.214461506683
268	409.180588600534
272	409.965865672638
276	410.575260121109
280	411.019324120371
284	411.314660019183
288	411.484385738659
292	411.558600170305
296	411.574848574032
300	411.575000000001
304	411.575000000001
308	411.575000000001
312	411.575000000001
316	411.575000000001
320	411.575000000001
324	411.575000000001
328	411.575000000001
332	411.575000000001
336	411.575000000001
340	411.575000000001
344	411.575000000001
348	411.575000000001
352	411.575000000001
356	411.575000000001
360	411.575000000001
364	411.575000000001
368	411.575000000001
372	411.575000000001
376	411.575000000001
380	411.575000000001
384	411.575000000001
388	411.575000000001
392	411.575000000001
396	411.575000000001
400	411.575000000001
404	411.575000000001
408	411.575000000001
412	411.575000000001
416	411.575000000001
420	411.575000000001
424	411.575000000001
428	411.575000000001
432	411.575000000001
436	411.575000000001
440	411.575000000001
444	411.575000000001
448	411.575000000001
452	411.575000000001
456	411.575000000001
460	411.575000000001
464	411.575000000001
468	411.575000000001
472	411.575000000001
476	411.575000000001
480	411.575000000001
484	411.575000000001
488	411.575000000001
492	411.575000000001
496	411.575000000001
500	411.575000000001
504	411.575000000001
508	411.575000000001
512	411.575000000001
516	411.575000000001
520	411.575000000001
524	411.575000000001
528	411.575000000001
532	411.575000000001
536	411.575000000001
540	411.575000000001
544	411.575000000001
548	411.575000000001
552	411.575000000001
556	411.575000000001
560	411.575000000001
564	411.575000000001
568	411.575000000001
572	411.575000000001
576	411.575000000001
580	411.575000000001
584	411.575000000001
588	411.575000000001
592	411.575000000001
596	411.575000000001
600	411.575000000001
604	411.575000000001
608	411.575000000001
612	411.575000000001
616	411.575000000001
620	411.575000000001
624	411.575000000001
628	411.575000000001
632	411.575000000001
636	411.575000000001
640	411.575000000001
644	411.575000000001
648	411.575000000001
652	411.575000000001
656	411.575000000001
660	411.575000000001
664	411.575000000001
668	411.575000000001
672	411.575000000001
676	411.575000000001
680	411.575000000001
684	411.575000000001
688	411.575000000001
692	411.575000000001
696	411.575000000001
700	411.575000000001
704	411.575000000001
708	411.575000000001
712	411.575000000001
716	411.575000000001
720	411.575000000001
724	411.575000000001
728	411.575000000001
732	411.575000000001
736	411.575000000001
740	411.575000000001
744	411.575000000001
748	411.575000000001
752	411.575000000001
756	411.575000000001
760	411.575000000001
764	411.575000000001
768	411.575000000001
772	411.575000000001
776	411.575000000001
780	411.575000000001
784	411.575000000001
788	411.575000000001
792	411.575000000001
796	411.575000000001
800	411.575000000001
804	411.575000000001
808	411.575000000001
812	411.575000000001
816	411.575000000001
820	411.575000000001
824	411.575000000001
828	411.575000000001
832	411.575000000001
836	411.575000000001
840	411.575000000001
844	411.575000000001
848	411.575000000001
852	411.575000000001
856	411.575000000001
860	411.575000000001
864	411.575000000001
868	411.575000000001
872	411.575000000001
876	411.575000000001
880	411.575000000001
884	411.575000000001
888	411.575000000001
892	411.575000000001
896	411.575000000001
900	411.575000000001
904	411.575000000001
908	411.575000000001
912	411.575000000001
916	411.575000000001
920	411.575000000001
924	411.575000000001
928	411.575000000001
932	411.575000000001
936	411.575000000001
940	411.575000000001
944	411.575000000001
948	411.575000000001
952	411.575000000001
956	411.575000000001
960	411.575000000001
964	411.575000000001
968	411.575000000001
972	411.575000000001
976	411.575000000001
980	411.575000000001
984	411.575000000001
988	411.575000000001
992	411.575000000001
996	411.575000000001
1000	411.575000000001
1004	411.575000000001
1008	411.575000000001
1012	411.575000000001
1016	411.575000000001
1020	411.575000000001
1024	411.575000000001
1028	411.575000000001
1032	411.575000000001
1036	411.575000000001
1040	411.575383465608
1044	411.712361059514
1048	412.363560595936
1052	413.749504100393
1056	415.906979849931
1060	418.728984492367
1064	422.004665165509
1068	425.459261616395
1072	428.794048320529
1076	431.726276601102
1080	434.02911674823
1084	435.571600138192
1088	436.358561352649
1092	436.570580297885
1096	436.575000000001
1100	436.575000000001
1104	436.575000000001
1108	436.575000000001
1112	436.575000000001
1116	436.573439051268
1120	436.520895177992
1124	436.32205608891
1128	435.896919499423
1132	435.183240777197
1136	434.135316664608
1140	432.722769001186
1144	430.929328446061
1148	428.751618200421
1152	426.197937729958
1156	423.287046487299
1160	420.046947634479
1164	416.513671765371
1168	412.730060628137
1172	408.744550847688
1176	404.609957648113
1180	400.382258575142
1184	396.119377218584
1188	391.879966934785
1192	387.722194569065
1196	383.702524178173
1200	379.874500752734
1204	376.287533939695
1208	372.985681764771
1212	370.006434354902
1216	367.379497660692
1220	365.125577178854
1224	363.255161674672
1228	361.767306904436
1232	360.648419337893
1236	359.871039880699
1240	359.392627596865
1244	359.154343431199
1248	359.079833931765
1252	359.075
1256	359.075
1260	359.075
1264	359.075
1268	359.075
1272	359.075
1276	359.075
1280	359.075
1284	359.075
1288	359.075
1292	359.075
1296	359.075
1300	359.075
1304	359.075
1308	359.075
1312	359.075
1316	359.075
1320	359.075
1324	359.075
1328	359.075
1332	359.075
1336	359.075
1340	359.075
1344	359.075
1348	359.075
1352	359.075
1356	359.075
1360	359.075
1364	359.075
1368	359.075
1372	359.075
1376	359.075
1380	359.075
1384	359.075
1388	359.075
1392	359.075
1396	359.075
1400	359.075
1404	359.075
1408	359.075
1412	359.075
1416	359.075
1420	359.075
1424	359.075
1428	359.075
1432	359.075
1436	359.075
1440	359.075
1444	359.075
1448	359.075
1452	359.075
1456	359.075
1460	359.075
1464	359.075
1468	359.075
1472	359.075
1476	359.075
1480	359.075
1484	359.075
1488	359.075
1492	359.075
1496	359.075
1500	359.075
1504	359.075
1508	359.075
1512	359.075
1516	359.075
1520	359.075
1524	359.075
1528	359.075
1532	359.075
1536	359.075
1540	359.075
1544	359.075
1548	359.075
1552	359.075
1556	359.075
1560	359.075
1564	359.075
1568	359.075
1572	359.075
1576	359.075
1580	359.075
1584	359.075
1588	359.075
1592	359.075
1596	359.075
1600	359.075
1604	359.075
1608	359.075
1612	359.075
1616	359.075
1620	359.075
1624	359.075
1628	359.075
1632	359.075
1636	359.075
1640	359.075
1644	359.075
1648	359.075
1652	359.075
1656	359.075
1660	359.075
1664	359.075
1668	359.075
1672	359.075
1676	359.075
1680	359.075
1684	359.075
1688	359.075
1692	359.075
1696	359.075
1700	359.075
1704	359.075
1708	359.075
1712	359.075
1716	359.075
1720	359.075
1724	359.075
1728	359.075
1732	359.075
1736	359.075
1740	359.075
1744	359.075
1748	359.075
1752	359.075
1756	359.075
1760	359.075
1764	359.075
1768	359.075
1772	359.075
1776	359.075
1780	359.075
1784	359.075
1788	359.075
1792	359.075
1796	359.075
1800	359.075
1804	359.075
1808	359.075
1812	359.075
1816	359.075
1820	359.075
1824	359.075
1828	359.075
1832	359.075
1836	359.075
1840	359.075
1844	359.075
1848	359.075
1852	359.075
1856	359.075
1860	359.075
1864	359.075
1868	359.075
1872	359.075
1876	359.075
1880	359.075
1884	359.075
1888	359.075
1892	359.075
1896	359.075
1900	359.075
1904	359.075
1908	359.075
1912	359.075
1916	359.075
1920	359.075
1924	359.075
1928	359.075
1932	359.075
1936	359.075
1940	359.075
1944	359.075
1948	359.075
1952	359.075
1956	359.075
1960	359.075
1964	359.075
1968	359.075
1972	359.075
1976	359.075
1980	359.075
1984	359.075
1988	359.075
1992	359.075
1996	359.075
2000	359.075
2004	359.075
2008	359.075
2012	359.075
2016	359.075
2020	359.075
2024	359.075
2028	359.075
2032	359.075
2036	359.075
2040	359.075
2044	359.075
2048	359.075
2052	359.075
2056	359.075
2060	359.075
2064	359.075
2068	359.075
2072	359.075
2076	359.075
2080	359.075
2084	359.075
2088	359.075
2092	359.075
2096	359.075
2100	359.075
2104	359.075
2108	359.075
2112	359.075
2116	359.075
2120	359.075
2124	359.075
2128	359.075
2132	359.075
2136	359.075
2140	359.075
2144	359.075
2148	359.075
2152	359.075
2156	359.075
2160	359.075
2164	359.075
2168	359.075
2172	359.075
2176	359.075
2180	359.075
2184	359.075
2188	359.075
2192	359.075
2196	359.075
2200	359.075
2204	359.075
2208	359.075
2212	359.075
2216	359.075
2220	359.075
2224	359.075
2228	359.075
2232	359.075
2236	359.075
2240	359.075
2244	359.075
2248	359.075
2252	359.075
2256	359.075
2260	359.075
2264	359.075
2268	359.075
2272	359.075
2276	359.075
2280	359.075
2284	359.075
2288	359.075
2292	359.075
2296	359.075
2300	359.075
2304	359.075
2308	359.075
2312	359.075
2316	359.075
2320	359.075
2324	359.075
2328	359.075
2332	359.075
2336	359.075
2340	359.075
2344	359.075
2348	359.075
2352	359.075
2356	359.075
2360	359.075
2364	359.075
2368	359.075
2372	359.075
2376	359.075
2380	359.075
2384	359.075
2388	359.075
2392	359.075
2396	359.075
2400	359.075
2404	359.075
2408	359.075
2412	359.075
2416	359.075
2420	359.075
2424	359.075
2428	359.075
2432	359.075
2436	359.075
2440	359.075
2444	359.075
2448	359.075
2452	359.075
2456	359.075
2460	359.075
2464	359.075
2468	359.075
2472	359.075
2476	359.075
2480	359.075
2484	359.075
2488	359.075
2492	359.075
2496	359.075
2500	359.075
2504	359.075
2508	359.075
2512	359.075
2516	359.075
2520	359.075
2524	359.075
2528	359.075
2532	359.075
2536	359.075
2540	359.075
2544	359.075
2548	359.075
2552	359.075
2556	359.075
2560	359.075
2564	359.075
2568	359.075
2572	359.075
2576	359.075
2580	359.075
2584	359.075
2588	359.075
2592	359.075
2596	359.075
2600	359.075
2604	359.075
2608	359.075
2612	359.075
2616	359.075
2620	359.075
2624	359.075
2628	359.075
2632	359.075
2636	359.075
2640	359.075
2644	359.075
2648	359.075
2652	359.075
2656	359.075
2660	359.075
2664	359.075
2668	359.075
2672	359.075
2676	359.075
2680	359.075
2684	359.075
2688	359.075
2692	359.075
2696	359.075
2700	359.075
2704	359.075
2708	359.075
2712	359.075
2716	359.075
2720	359.075
2724	359.075
2728	359.075
2732	359.075
2736	359.075
2740	359.075
2744	359.075
2748	359.075
2752	359.075
2756	359.075
2760	359.075
2764	359.075
2768	359.075
2772	359.075
2776	359.075
2780	359.075
2784	359.075
2788	359.075
2792	359.075
2796	359.075
2800	359.075
2804	359.075
2808	359.075
2812	359.075
2816	359.075
2820	359.075
2824	359.075
2828	359.075
2832	359.075
2836	359.075
2840	359.075
2844	359.075
2848	359.075
2852	359.075
2856	359.075
2860	359.075
2864	359.075
2868	359.075
2872	359.075
2876	359.075
2880	359.075
2884	359.075
2888	359.075
2892	359.075
2896	359.075
2900	359.075
2904	359.075
2908	359.075
2912	359.075
2916	359.075
2920	359.075
2924	359.075
2928	359.075
2932	359.075
2936	359.075
2940	359.075
2944	359.075
2948	359.075
2952	359.075
2956	359.075
2960	359.075
2964	359.075
2968	359.075
2972	359.075
2976	359.075
2980	359.075
2984	359.075
2988	359.075
2992	359.075
2996	359.075
3000	359.075
3004	359.075
3008	359.075
3012	359.075
3016	359.075
3020	359.075
3024	359.075
3028	359.075
3032	359.075
3036	359.075
3040	359.075
3044	359.075
3048	359.075
3052	359.075
3056	359.075
3060	359.075
3064	359.075
3068	359.075
3072	359.075
3076	359.075
3080	359.075
3084	359.075
3088	359.075
3092	359.075
3096	359.075
3100	359.075
3104	359.075
3108	359.075
3112	359.075
3116	359.075
3120	359.075
3124	359.075
3128	359.075
3132	359.075
3136	359.075
3140	359.075
3144	359.075
3148	359.075
3152	359.075
3156	359.075
3160	359.075
3164	359.075
3168	359.075
3172	359.075
3176	359.075
3180	359.075
3184	359.075
3188	359.075
3192	359.075
3196	359.075
3200	359.075
3204	359.075
3208	359.075
3212	359.075
3216	359.075
3220	359.075
3224	359.075
3228	359.075
3232	359.075
3236	359.075
3240	359.075
3244	359.075
3248	359.075
3252	359.075
3256	359.075
3260	359.075
3264	359.075
3268	359.075
3272	359.075
3276	359.075
3280	359.075
3284	359.075
3288	359.075
3292	359.075
3296	359.075
3300	359.075
3304	359.075
3308	359.075
3312	359.075
3316	359.075
3320	359.075
3324	359.075
3328	359.075
3332	359.075
3336	359.075
3340	359.075
3344	359.075
3348	359.075
3352	359.075
3356	359.075
3360	359.075
3364	359.075
3368	359.075
3372	359.075
3376	359.075
3380	359.075
3384	359.075
3388	359.075
3392	359.075
3396	359.075
3400	359.075
3404	359.075
3408	359.075
3412	359.075
3416	359.075
3420	359.075
3424	359.075
3428	359.075
3432	359.075
3436	359.075
3440	359.075
3444	359.075
3448	359.075
3452	359.075
3456	359.075
3460	359.075
3464	359.075
3468	359.075
3472	359.075
3476	359.075
3480	359.075
3484	359.075
3488	359.075
3492	359.075
3496	359.075
3500	359.075
3504	359.075
3508	359.075
3512	359.075
3516	359.075
3520	359.075
3524	359.075
3528	359.075
3532	359.075
3536	359.075
3540	359.075
3544	359.075
3548	359.075
3552	359.075
3556	359.075
3560	359.075
3564	359.075
3568	359.075
3572	359.075
3576	359.075
3580	359.075
3584	359.075
3588	359.075
3592	359.075
3596	359.075
3600	359.075
3604	359.075
3608	359.075
3612	359.075
3616	359.075
3620	359.075
3624	359.075
3628	359.075
3632	359.075
3636	359.075
3640	359.075
3644	359.075
3648	359.075
3652	359.075
3656	359.075
3660	359.075
3664	359.075
3668	359.075
3672	359.075
3676	359.075
3680	359.075
3684	359.075
3688	359.075
3692	359.075
3696	359.075
3700	359.075
3704	359.075
3708	359.075
3712	359.075
3716	359.075
3720	359.075
3724	359.075
3728	359.075
3732	359.075
3736	359.075
3740	359.075
3744	359.075
3748	359.075
3752	359.075
3756	359.075
3760	359.075
3764	359.075
3768	359.075
3772	359.075
3776	359.075
3780	359.075
3784	359.075
3788	359.075
3792	359.075
3796	359.075
3800	359.075
3804	359.075
3808	359.075
3812	359.075
3816	359.075
3820	359.075
3824	359.075
3828	359.075
3832	359.075
3836	359.075
3840	359.075
3844	359.075
3848	359.075
3852	359.075
3856	359.075
3860	359.075
3864	359.075
3868	359.075
3872	359.075
3876	359.075
3880	359.075
3884	359.075
3888	359.075
3892	359.075
3896	359.075
3900	359.075
3904	359.075
3908	359.075
3912	359.075
3916	359.075
3920	359.075
3924	359.075
3928	359.075
3932	359.075
3936	359.075
3940	359.075
3944	359.075
3948	359.075
3952	359.075
3956	359.075
3960	359.075
3964	359.075
3968	359.075
3972	359.075
3976	359.075
3980	359.075
3984	359.075
3988	359.075
3992	359.075
3996	359.075
4000	359.075
4004	359.075
4008	359.075
4012	359.075
4016	359.075
4020	359.075
4024	359.075
4028	359.075
4032	359.075
4036	359.075
4040	359.075
4044	359.075
4048	359.075
4052	359.075
4056	359.075
4060	359.075
4064	359.075
4068	359.075
4072	359.075
4076	359.075
4080	359.075
4084	359.075
4088	359.075
4092	359.075
4096	359.075
4100	359.075
4104	359.075
4108	359.075
4112	359.075
4116	359.075
4120	359.075
4124	359.075
4128	359.075
4132	359.075
4136	359.075
4140	359.075
4144	359.075
4148	359.075
4152	359.075
4156	359.075
4160	359.075
4164	359.075
4168	359.075
4172	359.075
4176	359.075
4180	359.075
4184	359.075
4188	359.075
4192	359.075
4196	359.075
4200	359.075
4204	359.075
4208	359.075
4212	359.075
4216	359.075
4220	359.075
4224	359.075
4228	359.075
4232	359.075
4236	359.075
4240	359.075
4244	359.075
4248	359.075
4252	359.075
4256	359.075
4260	359.075
4264	359.075
4268	359.075
4272	359.075
4276	359.075
4280	359.075
4284	359.075
4288	359.075
4292	359.075
4296	359.075
4300	359.075
4304	359.075
4308	359.075
4312	359.075
4316	359.075
4320	359.075
4324	359.075
4328	359.075
4332	359.075
4336	359.075
4340	359.075
4344	359.075
4348	359.075
4352	359.075
4356	359.075
4360	359.075
4364	359.075
4368	359.075
4372	359.075
4376	359.075
4380	359.075
4384	359.075
4388	359.075
4392	359.075
4396	359.075
4400	359.075
4404	359.075
4408	359.075
4412	359.075
4416	359.075
4420	359.075
4424	359.075
4428	359.075
4432	359.075
4436	359.075
4440	359.075
4444	359.075
4448	359.075
4452	359.075
4456	359.075
4460	359.075
4464	359.075
4468	359.075
4472	359.075
4476	359.075
4480	359.075
4484	359.075
4488	359.075
4492	359.075
4496	359.075
4500	359.075
4504	359.075
4508	359.075
4512	359.075
4516	359.075
4520	359.075
4524	359.075
4528	359.075
4532	359.075
4536	359.075
4540	359.075
4544	359.075
4548	359.075
4552	359.075
4556	359.075
4560	359.075
4564	359.075
4568	359.075
4572	359.075
4576	359.075
4580	359.075
4584	359.075
4588	359.075
4592	359.075
4596	359.075
4600	359.075
4604	359.075
4608	359.075
4612	359.075
4616	359.075
4620	359.075
4624	359.075
4628	359.075
4632	359.075
4636	359.075
4640	359.075
4644	359.075
4648	359.075
4652	359.075
4656	359.075
4660	359.075
4664	359.075
4668	359.075
4672	359.075
4676	359.075
4680	359.075
4684	359.121805766602
4688	360.314282504425
4692	363.075000000002
4696	365.835717495575
4700	367.028194233399
4704	367.075000000001
4708	367.075000000001
4712	367.075000000001
4716	367.075000000001
4720	367.075000000001
4724	367.075000000001
4728	367.075000000001
4732	367.075000000001
4736	367.075000000001
4740	367.075000000001
4744	367.075000000001
4748	367.075000000001
4752	367.075000000001
4756	367.075000000001
4760	367.075000000001
4764	367.075000000001
4768	367.075000000001
4772	367.075000000001
4776	367.075000000001
4780	367.075000000001
4784	367.075000000001
4788	367.075000000001
4792	367.075000000001
4796	367.075000000001
4800	367.075000000001
4804	367.075000000001
4808	367.075000000001
4812	367.075000000001
4816	367.075000000001
4820	367.075000000001
4824	367.075000000001
4828	367.075000000001
4832	367.075000000001
4836	367.075000000001
4840	367.075000000001
4844	367.075000000001
4848	367.075000000001
4852	367.075000000001
4856	367.075000000001
4860	367.075000000001
4864	367.075000000001
4868	367.075000000001
4872	367.075000000001
4876	367.075000000001
4880	367.075000000001
4884	367.075000000001
4888	367.075000000001
4892	367.075000000001
4896	367.075000000001
4900	367.075000000001
4904	367.075000000001
4908	367.075000000001
4912	367.075000000001
4916	367.075000000001
4920	367.075000000001
4924	367.075000000001
4928	367.075000000001
4932	367.075000000001
4936	367.075000000001
4940	367.075000000001
4944	367.075000000001
4948	367.075000000001
4952	367.075000000001
4956	367.075000000001
4960	367.075000000001
4964	367.075000000001
4968	367.075000000001
4972	367.075000000001
4976	367.075000000001
4980	367.075000000001
4984	367.075000000001
4988	367.075000000001
4992	367.075000000001
4996	367.075000000001
5000	367.075000000001
5004	367.075000000001
5008	367.075000000001
5012	367.075000000001
5016	367.075000000001
5020	367.075000000001
5024	367.075000000001
5028	367.075000000001
5032	367.075000000001
5036	367.075000000001
5040	367.075000000001
5044	367.075000000001
5048	367.075000000001
5052	367.075000000001
5056	367.075000000001
5060	367.075000000001
5064	367.075000000001
5068	367.075000000001
5072	367.075000000001
5076	367.075000000001
5080	367.075000000001
5084	367.075000000001
5088	367.075000000001
5092	367.075000000001
5096	367.075000000001
5100	367.075000000001
5104	367.075000000001
5108	367.075000000001
5112	367.075000000001
5116	367.075000000001
5120	367.075000000001
5124	367.075000000001
5128	367.075000000001
5132	367.075000000001
5136	367.075000000001
5140	367.075000000001
5144	367.075000000001
5148	367.075000000001
5152	367.075000000001
5156	367.075000000001
5160	367.075000000001
5164	367.075000000001
5168	367.075000000001
5172	367.075000000001
5176	367.075000000001
5180	367.075000000001
5184	367.075000000001
5188	367.075000000001
5192	367.075000000001
5196	367.075000000001
5200	367.075000000001
5204	367.075000000001
5208	367.075000000001
5212	367.075000000001
5216	367.075000000001
5220	367.075000000001
5224	367.075000000001
5228	367.075000000001
5232	367.075000000001
5236	367.075000000001
5240	367.075000000001
5244	367.075000000001
5248	367.075000000001
5252	367.075000000001
5256	367.075000000001
5260	367.075000000001
5264	367.075000000001
5268	367.075000000001
5272	367.075000000001
5276	367.075000000001
5280	367.075000000001
5284	367.075000000001
5288	367.075000000001
5292	367.075000000001
5296	367.075000000001
5300	367.075000000001
5304	367.075000000001
5308	367.075000000001
5312	367.075000000001
5316	367.075000000001
5320	367.075000000001
5324	367.075000000001
5328	367.075000000001
5332	367.075000000001
5336	367.075000000001
5340	367.075000000001
5344	367.075000000001
5348	367.075000000001
5352	367.075000000001
5356	367.075000000001
5360	367.075000000001
5364	367.075000000001
5368	367.075000000001
5372	367.075000000001
5376	367.075000000001
5380	367.075000000001
5384	367.075000000001
5388	367.075000000001
5392	367.075000000001
5396	367.075000000001
5400	367.075000000001
5404	367.075000000001
5408	367.075000000001
5412	367.075000000001
5416	367.075000000001
5420	367.075000000001
5424	367.075000000001
5428	367.075000000001
5432	367.075000000001
5436	367.075000000001
5440	367.075000000001
5444	367.075000000001
5448	367.075000000001
5452	367.075000000001
5456	367.075000000001
5460	367.075000000001
5464	367.075000000001
5468	367.075000000001
5472	367.075000000001
5476	367.075000000001
5480	367.075000000001
5484	367.075000000001
5488	367.075000000001
5492	367.075000000001
5496	367.075000000001
5500	367.075000000001
5504	367.075000000001
5508	367.075000000001
5512	367.075000000001
5516	367.075000000001
5520	367.075000000001
5524	367.075000000001
5528	367.075000000001
5532	367.075000000001
5536	367.075000000001
5540	367.075000000001
5544	367.075000000001
5548	367.075000000001
5552	367.075000000001
5556	367.075000000001
5560	367.075000000001
5564	367.075000000001
5568	367.075000000001
5572	367.075000000001
5576	367.075000000001
5580	367.075000000001
5584	367.075000000001
5588	367.075000000001
5592	367.075000000001
5596	367.075000000001
5600	367.075000000001
5604	367.075000000001
5608	367.075000000001
5612	367.075000000001
5616	367.075000000001
5620	367.075000000001
5624	367.075000000001
5628	367.075000000001
5632	367.075000000001
5636	367.075000000001
5640	367.075000000001
5644	367.075000000001
5648	367.075000000001
5652	367.075000000001
5656	367.075000000001
5660	367.075000000001
5664	367.075000000001
5668	367.075000000001
5672	367.075000000001
5676	367.075000000001
5680	367.075000000001
5684	367.075000000001
5688	367.075000000001
5692	367.075000000001
5696	367.075000000001
5700	367.075000000001
5704	367.075000000001
5708	367.075000000001
5712	367.075000000001
5716	367.075000000001
5720	367.075000000001
5724	367.075000000001
5728	367.075000000001
5732	367.075000000001
5736	367.075000000001
5740	367.075000000001
5744	367.075000000001
5748	367.075000000001
5752	367.075000000001
5756	367.075000000001
5760	367.075000000001
5764	367.075000000001
5768	367.075000000001
5772	367.075000000001
5776	367.075000000001
5780	367.075000000001
5784	367.075000000001
5788	367.075000000001
5792	367.075000000001
5796	367.075000000001
5800	367.075000000001
5804	367.075000000001
5808	367.075000000001
5812	367.075000000001
5816	367.075000000001
5820	367.075000000001
5824	367.075000000001
5828	367.075000000001
5832	367.075000000001
5836	367.075000000001
5840	367.075000000001
5844	367.075000000001
5848	367.075000000001
5852	367.075000000001
5856	367.075000000001
5860	367.075000000001
5864	367.075000000001
5868	367.075000000001
5872	367.075000000001
5876	367.075000000001
5880	367.075000000001
5884	367.075000000001
5888	367.075000000001
5892	367.075000000001
5896	367.075000000001
5900	367.075000000001
5904	367.075000000001
5908	367.075000000001
5912	367.075000000001
5916	367.075000000001
5920	367.075000000001
5924	367.075000000001
5928	367.075000000001
5932	367.075000000001
5936	367.075000000001
5940	367.075000000001
5944	367.075000000001
5948	367.075000000001
5952	367.075000000001
5956	367.075000000001
5960	367.075000000001
5964	367.075000000001
5968	367.075000000001
5972	367.075000000001
5976	367.075000000001
5980	367.075000000001
5984	367.075000000001
5988	367.075000000001
5992	367.075000000001
5996	367.075000000001
6000	367.075000000001
6004	367.075000000001
6008	367.075000000001
6012	367.075000000001
6016	367.075000000001
6020	367.075000000001
6024	367.075000000001
6028	367.075000000001
6032	367.075000000001
6036	367.075000000001
6040	367.075000000001
6044	367.075000000001
6048	367.075000000001
6052	367.075000000001
6056	367.075000000001
6060	367.075000000001
6064	367.075000000001
6068	367.075000000001
6072	367.075000000001
6076	367.075000000001
6080	367.075000000001
6084	367.075000000001
6088	367.075000000001
6092	367.075000000001
6096	367.075000000001
6100	367.075000000001
6104	367.075000000001
6108	367.075000000001
6112	367.075000000001
6116	367.075000000001
6120	367.075000000001
6124	367.075000000001
6128	367.075000000001
6132	367.075000000001
6136	367.075000000001
6140	367.075000000001
6144	367.075000000001
6148	367.075000000001
6152	367.075000000001
6156	367.075000000001
6160	367.075000000001
6164	367.075000000001
6168	367.075000000001
6172	367.075000000001
6176	367.075000000001
6180	367.075000000001
6184	367.075000000001
6188	367.075000000001
6192	367.075000000001
6196	367.075000000001
6200	367.075000000001
6204	367.075000000001
6208	367.075000000001
6212	367.075000000001
6216	367.075000000001
6220	367.075000000001
6224	367.075000000001
6228	367.075000000001
6232	367.075000000001
6236	367.075000000001
6240	367.075000000001
6244	367.075000000001
6248	367.075000000001
6252	367.075000000001
6256	367.075000000001
6260	367.075000000001
6264	367.075000000001
6268	367.075000000001
6272	367.075000000001
6276	367.075000000001
6280	367.075000000001
6284	367.075000000001
6288	367.075000000001
6292	367.075000000001
6296	367.075000000001
6300	367.075000000001
6304	367.075000000001
6308	367.075000000001
6312	367.075000000001
6316	367.075000000001
6320	367.075000000001
6324	367.075000000001
6328	367.075000000001
6332	367.075000000001
6336	367.075000000001
6340	367.075000000001
6344	367.075000000001
6348	367.075000000001
6352	367.075000000001
6356	367.075000000001
6360	367.075000000001
6364	367.075000000001
6368	367.075000000001
6372	367.075000000001
6376	367.075000000001
6380	367.075000000001
6384	367.075000000001
6388	367.075000000001
6392	367.075000000001
6396	367.075000000001
6400	367.075000000001
6404	367.075000000001
6408	367.075000000001
6412	367.075000000001
6416	367.075000000001
6420	367.075000000001
6424	367.075000000001
6428	367.075000000001
6432	367.075000000001
6436	367.075000000001
6440	367.075000000001
6444	367.075000000001
6448	367.075000000001
6452	367.075000000001
6456	367.075000000001
6460	367.075000000001
6464	367.075000000001
6468	367.075000000001
6472	367.075000000001
6476	367.075000000001
6480	367.075000000001
6484	367.075000000001
6488	367.075000000001
6492	367.075000000001
6496	367.075000000001
6500	367.075000000001
6504	367.075000000001
6508	367.075000000001
6512	367.075000000001
6516	367.075000000001
6520	367.075000000001
6524	367.075000000001
6528	367.075000000001
6532	367.075000000001
6536	367.075000000001
6540	367.075000000001
6544	367.075000000001
6548	367.075000000001
6552	367.075000000001
6556	367.075000000001
6560	367.075000000001
6564	367.075000000001
6568	367.075000000001
6572	367.075000000001
6576	367.075000000001
6580	367.075000000001
6584	367.075000000001
6588	367.075000000001
6592	367.075000000001
6596	367.075000000001
6600	367.075000000001
6604	367.075000000001
6608	367.075000000001
6612	367.075000000001
6616	367.075000000001
6620	367.075000000001
6624	367.075000000001
6628	367.075000000001
6632	367.075000000001
6636	367.075000000001
6640	367.075000000001
6644	367.075000000001
6648	367.075000000001
6652	367.075000000001
6656	367.075000000001
6660	367.075000000001
6664	367.075000000001
6668	367.075000000001
6672	367.075000000001
6676	367.075000000001
6680	367.075000000001
6684	367.075000000001
6688	367.075000000001
6692	367.075000000001
6696	367.075000000001
6700	367.075000000001
6704	367.075000000001
6708	367.075000000001
6712	367.075000000001
6716	367.075000000001
6720	367.075000000001
6724	367.075000000001
6728	367.075000000001
6732	367.075000000001
6736	367.075000000001
6740	367.075000000001
6744	367.075000000001
6748	367.075000000001
6752	367.075000000001
6756	367.075000000001
6760	367.075000000001
6764	367.075000000001
6768	367.075000000001
6772	367.075000000001
6776	367.075000000001
6780	367.075000000001
6784	367.075000000001
6788	367.075000000001
6792	367.075000000001
6796	367.075000000001
6800	367.075000000001
6804	367.075000000001
6808	367.075000000001
6812	367.075000000001
6816	367.075000000001
6820	367.075000000001
6824	367.075000000001
6828	367.075000000001
6832	367.075000000001
6836	367.075000000001
6840	367.075000000001
6844	367.075000000001
6848	367.075000000001
6852	367.075000000001
6856	367.075000000001
6860	367.075000000001
6864	367.075000000001
6868	367.075000000001
6872	367.075000000001
6876	367.075000000001
6880	367.075000000001
6884	367.075000000001
6888	367.075000000001
6892	367.075000000001
6896	367.075000000001
6900	367.075000000001
6904	367.075000000001
6908	367.075000000001
6912	367.075000000001
6916	367.075000000001
6920	367.075000000001
6924	367.075000000001
6928	367.075000000001
6932	367.075000000001
6936	367.075000000001
6940	367.075000000001
6944	367.075000000001
6948	367.075000000001
6952	367.075000000001
6956	367.075000000001
6960	367.075000000001
6964	367.075000000001
6968	367.075000000001
6972	367.075000000001
6976	367.075000000001
6980	367.075000000001
6984	367.075000000001
6988	367.075000000001
6992	367.075000000001
6996	367.075000000001
7000	367.075000000001
7004	367.075000000001
7008	367.075000000001
7012	367.075000000001
7016	367.075000000001
7020	367.075000000001
7024	367.075000000001
7028	367.075000000001
7032	367.075000000001
7036	367.075000000001
7040	367.075000000001
7044	367.075000000001
7048	367.075000000001
7052	367.075000000001
7056	367.075000000001
7060	367.075000000001
7064	367.075000000001
7068	367.075000000001
7072	367.075000000001
7076	367.075000000001
7080	367.075000000001
7084	367.075000000001
7088	367.075000000001
7092	367.075000000001
7096	367.075000000001
7100	367.075000000001
7104	367.075000000001
7108	367.075000000001
7112	367.075000000001
7116	367.075000000001
7120	367.075000000001
7124	367.075000000001
7128	367.075000000001
7132	367.075000000001
7136	367.075000000001
7140	367.075000000001
7144	367.075000000001
7148	367.075000000001
7152	367.075000000001
7156	367.075000000001
7160	367.075000000001
7164	367.075000000001
7168	367.075000000001
7172	367.075000000001
7176	367.075000000001
7180	367.075000000001
7184	367.075000000001
7188	367.075000000001
7192	367.075000000001
7196	367.075000000001
7200	367.075000000001
7204	367.075000000001
7208	367.075000000001
7212	367.075000000001
7216	367.075000000001
7220	367.075000000001
7224	367.075000000001
7228	367.075000000001
7232	367.075000000001
7236	367.075000000001
7240	367.075000000001
7244	367.075000000001
7248	367.075000000001
7252	367.075000000001
7256	367.075000000001
7260	367.075000000001
7264	367.075000000001
7268	367.075000000001
7272	367.075000000001
7276	367.075000000001
7280	367.075000000001
7284	367.075000000001
7288	367.075000000001
7292	367.075000000001
7296	367.075000000001
7300	367.075000000001
7304	367.075000000001
7308	367.075000000001
7312	367.075000000001
7316	367.075000000001
7320	367.075000000001
7324	367.075000000001
7328	367.075000000001
7332	367.075000000001
7336	367.075000000001
7340	367.075000000001
7344	367.075000000001
7348	367.075000000001
7352	367.075000000001
7356	367.075000000001
7360	367.075000000001
7364	367.075000000001
7368	367.075000000001
7372	367.075000000001
7376	367.075000000001
7380	367.075000000001
7384	367.075000000001
7388	367.075000000001
7392	367.075000000001
7396	367.075000000001
7400	367.075000000001
7404	367.075000000001
7408	367.075000000001
7412	367.075000000001
7416	367.075000000001
7420	367.075000000001
7424	367.075000000001
7428	367.075000000001
7432	367.075000000001
7436	367.075000000001
7440	367.075000000001
7444	367.075000000001
7448	367.075000000001
7452	367.075000000001
7456	367.075000000001
7460	367.075000000001
7464	367.075000000001
7468	367.075000000001
7472	367.075000000001
7476	367.075000000001
7480	367.075000000001
7484	367.075000000001
7488	367.075000000001
7492	367.075000000001
7496	367.075000000001
7500	367.075000000001
7504	367.075000000001
7508	367.075000000001
7512	367.075000000001
7516	367.075000000001
7520	367.075000000001
7524	367.075000000001
7528	367.075000000001
7532	367.075000000001
7536	367.075000000001
7540	367.075000000001
7544	367.075000000001
7548	367.075000000001
7552	367.075000000001
7556	367.075000000001
7560	367.075000000001
7564	367.075000000001
7568	367.075000000001
7572	367.075000000001
7576	367.075000000001
7580	367.075000000001
7584	367.075000000001
7588	367.075000000001
7592	367.075000000001
7596	367.075000000001
7600	367.075000000001
7604	367.075000000001
7608	367.075000000001
7612	367.075000000001
7616	367.075000000001
7620	367.075000000001
7624	367.075000000001
7628	367.075000000001
7632	367.075000000001
7636	367.075000000001
7640	367.075000000001
7644	367.075000000001
7648	367.075000000001
7652	367.075000000001
7656	367.075000000001
7660	367.075000000001
7664	367.075000000001
7668	367.075000000001
7672	367.075000000001
7676	367.075000000001
7680	367.075000000001
7684	367.075000000001
7688	367.075000000001
7692	367.075000000001
7696	367.075000000001
7700	367.075000000001
7704	367.075000000001
7708	367.075000000001
7712	367.075000000001
7716	367.075000000001
7720	367.075000000001
7724	367.075000000001
7728	367.075000000001
7732	367.075000000001
7736	367.075000000001
7740	367.075000000001
7744	367.075000000001
7748	367.075000000001
7752	367.075000000001
7756	367.075000000001
7760	367.075000000001
7764	367.075000000001
7768	367.075000000001
7772	367.075000000001
7776	367.075000000001
7780	367.075000000001
7784	367.075000000001
7788	367.075000000001
7792	367.075000000001
7796	367.075000000001
7800	367.075000000001
7804	367.075000000001
7808	367.075000000001
7812	367.075000000001
7816	367.075000000001
7820	367.075000000001
7824	367.075000000001
7828	367.075000000001
7832	367.075000000001
7836	367.075000000001
7840	367.075000000001


==> tiks/dyn-ecco/ecco1-exc-4.tsv <==
0	377.075000000001
4	377.075000000001
8	377.075000000001
12	377.075000000001
16	377.075000000001
20	377.075000000001
24	377.075000000001
28	377.075000000001
32	377.075000000001
36	377.075000000001
40	377.075000000001
44	377.075000000001
48	377.075000000001
52	377.075000000001
56	377.075000000001
60	377.075000000001
64	377.075000000001
68	377.075000000001
72	377.075000000001
76	377.075000000001
80	377.075000000001
84	377.075000000001
88	377.075000000001
92	377.075000000001
96	377.075000000001
100	377.075000000001
104	377.075000000001
108	377.075000000001
112	377.075000000001
116	377.075000000001
120	377.075000000001
124	377.075000000001
128	377.075000000001
132	377.075000000001
136	377.075000000001
140	377.075000000001
144	377.075000000001
148	377.075000000001
152	377.075000000001
156	377.075000000001
160	377.075000000001
164	377.075000000001
168	377.075000000001
172	377.075000000001
176	377.075000000001
180	377.075000000001
184	377.075000000001
188	377.075000000001
192	377.075000000001
196	377.075000000001
200	377.075000000001
204	377.075000000001
208	377.075000000001
212	377.075000000001
216	377.075000000001
220	377.075000000001
224	377.075000000001
228	377.095312124468
232	377.57795229721
236	378.838226036184
240	380.492327911707
244	381.877682814427
248	382.517562088104
252	382.575
256	382.575
260	382.575
264	382.575
268	382.575
272	382.575
276	382.575
280	382.575
284	382.575
288	382.575
292	382.575
296	382.575
300	382.575
304	382.575
308	382.575
312	382.575
316	382.575
320	382.575
324	382.575
328	382.575
332	382.575
336	382.575
340	382.575
344	382.575
348	382.575
352	382.575
356	382.575
360	382.575
364	382.575
368	382.575
372	382.575
376	382.575
380	382.575
384	382.575
388	382.575
392	382.575
396	382.575
400	382.575
404	382.642878912
408	383.280692847282
412	384.826568091
416	387.207548221595
420	390.075000000001
424	392.942451778408
428	395.323431909001
432	396.869307152721
436	397.507121088
440	397.574999999999
444	397.574999999999
448	397.574999999999
452	397.574999999999
456	397.574999999999
460	397.574999999999
464	397.574999999999
468	397.574999999999
472	397.574999999999
476	397.574999999999
480	397.574999999999
484	397.574999999999
488	397.574999999999
492	397.574999999999
496	397.574999999999
500	397.574999999999
504	397.574999999999
508	397.574999999999
512	397.574999999999
516	397.574999999999
520	397.574999999999
524	397.574999999999
528	397.574999999999
532	397.574999999999
536	397.574999999999
540	397.574999999999
544	397.574999999999
548	397.574999999999
552	397.574999999999
556	397.574999999999
560	397.574999999999
564	397.574999999999
568	397.574999999999
572	397.574999999999
576	397.574999999999
580	397.574999999999
584	397.574999999999
588	397.574999999999
592	397.574999999999
596	397.574999999999
600	397.574999999999
604	397.574999999999
608	397.574999999999
612	397.574999999999
616	397.574999999999
620	397.574999999999
624	397.574999999999
628	397.574999999999
632	397.574999999999
636	397.574999999999
640	397.574999999999
644	397.574999999999
648	397.574999999999
652	397.574999999999
656	397.574999999999
660	397.574999999999
664	397.574999999999
668	397.574999999999
672	397.574999999999
676	397.574999999999
680	397.574999999999
684	397.574999999999
688	397.574999999999
692	397.574999999999
696	397.574999999999
700	397.574999999999
704	397.574999999999
708	397.574999999999
712	397.574999999999
716	397.574999999999
720	397.574999999999
724	397.574999999999
728	397.574999999999
732	397.574999999999
736	397.574999999999
740	397.574999999999
744	397.574999999999
748	397.574999999999
752	397.574999999999
756	397.574999999999
760	397.574999999999
764	397.574999999999
768	397.574999999999
772	397.574999999999
776	397.574999999999
780	397.574999999999
784	397.574999999999
788	397.574999999999
792	397.574999999999
796	397.574999999999
800	397.574999999999
804	397.574999999999
808	397.574999999999
812	397.574999999999
816	397.574999999999
820	397.574999999999
824	397.574999999999
828	397.574999999999
832	397.574999999999
836	397.574999999999
840	397.574999999999
844	397.574999999999
848	397.574999999999
852	397.574999999999
856	397.574999999999
860	397.574999999999
864	397.574999999999
868	397.574999999999
872	397.574999999999
876	397.574999999999
880	397.574999999999
884	397.574999999999
888	397.574999999999
892	397.574999999999
896	397.574999999999
900	397.574999999999
904	397.574999999999
908	397.574999999999
912	397.574999999999
916	397.574999999999
920	397.574999999999
924	397.574999999999
928	397.574999999999
932	397.574999999999
936	397.574999999999
940	397.574999999999
944	397.574999999999
948	397.574999999999
952	397.574999999999
956	397.574999999999
960	397.574999999999
964	397.574999999999
968	397.594114441243
972	397.98780214462
976	399.220632313723
980	401.478248474995
984	404.710646141829
988	408.691084817811
992	413.075000000001
996	417.458915182191
1000	421.439353858173
1004	424.671751525006
1008	426.92936768628
1012	428.16219785538
1016	428.555885558758
1020	428.575000000001
1024	428.575000000001
1028	428.575000000001
1032	428.575000000001
1036	428.575000000001
1040	428.575000000001
1044	428.575000000001
1048	428.575000000001
1052	428.575000000001
1056	428.575000000001
1060	428.575000000001
1064	428.575000000001
1068	428.575000000001
1072	428.575000000001
1076	428.575000000001
1080	428.575000000001
1084	428.575000000001
1088	428.575000000001
1092	428.575000000001
1096	428.575000000001
1100	428.575000000001
1104	428.575000000001
1108	428.575000000001
1112	428.575000000001
1116	428.575000000001
1120	428.575000000001
1124	428.575000000001
1128	428.575000000001
1132	428.575000000001
1136	428.575000000001
1140	428.575000000001
1144	428.575000000001
1148	428.575000000001
1152	428.575000000001
1156	428.575000000001
1160	428.575000000001
1164	428.575000000001
1168	428.575000000001
1172	428.575000000001
1176	428.575000000001
1180	428.575000000001
1184	428.575000000001
1188	428.575000000001
1192	428.575000000001
1196	428.575000000001
1200	428.575000000001
1204	428.575000000001
1208	428.575000000001
1212	428.575000000001
1216	428.575000000001
1220	428.575000000001
1224	428.575000000001
1228	428.575000000001
1232	428.575000000001
1236	428.575000000001
1240	428.575000000001
1244	428.575000000001
1248	428.575000000001
1252	428.575000000001
1256	428.575000000001
1260	428.575000000001
1264	428.575000000001
1268	428.575000000001
1272	428.575000000001
1276	428.575000000001
1280	428.575000000001
1284	428.575000000001
1288	428.575000000001
1292	428.575000000001
1296	428.575000000001
1300	428.575000000001
1304	428.575000000001
1308	428.575000000001
1312	428.575000000001
1316	428.575000000001
1320	428.575000000001
1324	428.575000000001
1328	428.575000000001
1332	428.575000000001
1336	428.575000000001
1340	428.575000000001
1344	428.575000000001
1348	428.575000000001
1352	428.575000000001
1356	428.575000000001
1360	428.575000000001
1364	428.575000000001
1368	428.575000000001
1372	428.575000000001
1376	428.575000000001
1380	428.575000000001
1384	428.575000000001
1388	428.575000000001
1392	428.575000000001
1396	428.575000000001
1400	428.575000000001
1404	428.575000000001
1408	428.575000000001
1412	428.575000000001
1416	428.575000000001
1420	428.575000000001
1424	428.575000000001
1428	428.575000000001
1432	428.575000000001
1436	428.575000000001
1440	428.575000000001
1444	428.575000000001
1448	428.575000000001
1452	428.575000000001
1456	428.575000000001
1460	428.575000000001
1464	428.575000000001
1468	428.575000000001
1472	428.575000000001
1476	428.575000000001
1480	428.575000000001
1484	428.575000000001
1488	428.575000000001
1492	428.575000000001
1496	428.575000000001
1500	428.575000000001
1504	428.575000000001
1508	428.575000000001
1512	428.575000000001
1516	428.575000000001
1520	428.575000000001
1524	428.575000000001
1528	428.575000000001
1532	428.575000000001
1536	428.575000000001
1540	428.575000000001
1544	428.575000000001
1548	428.575000000001
1552	428.575000000001
1556	428.575000000001
1560	428.575000000001
1564	428.575000000001
1568	428.575000000001
1572	428.575000000001
1576	428.575000000001
1580	428.575000000001
1584	428.575000000001
1588	428.575000000001
1592	428.575000000001
1596	428.575000000001
1600	428.575000000001
1604	428.575000000001
1608	428.575000000001
1612	428.575000000001
1616	428.575000000001
1620	428.575000000001
1624	428.575000000001
1628	428.575000000001
1632	428.575000000001
1636	428.575000000001
1640	428.575000000001
1644	428.575000000001
1648	428.575000000001
1652	428.575000000001
1656	428.575000000001
1660	428.575000000001
1664	428.575000000001
1668	428.575000000001
1672	428.575000000001
1676	428.575000000001
1680	428.575000000001
1684	428.575000000001
1688	428.575000000001
1692	428.575000000001
1696	428.575000000001
1700	428.575000000001
1704	428.575000000001
1708	428.575000000001
1712	428.575000000001
1716	428.575000000001
1720	428.575000000001
1724	428.575000000001
1728	428.575000000001
1732	428.575000000001
1736	428.575000000001
1740	428.575000000001
1744	428.575000000001
1748	428.575000000001
1752	428.575000000001
1756	428.575000000001
1760	428.575000000001
1764	428.575000000001
1768	428.575000000001
1772	428.575000000001
1776	428.575000000001
1780	428.575000000001
1784	428.575000000001
1788	428.575000000001
1792	428.575000000001
1796	428.575000000001
1800	428.575000000001
1804	428.575000000001
1808	428.575000000001
1812	428.575000000001
1816	428.575000000001
1820	428.575000000001
1824	428.575000000001
1828	428.575000000001
1832	428.575000000001
1836	428.575000000001
1840	428.575000000001
1844	428.575000000001
1848	428.575000000001
1852	428.575000000001
1856	428.575000000001
1860	428.575000000001
1864	428.575000000001
1868	428.575000000001
1872	428.575000000001
1876	428.575000000001
1880	428.575000000001
1884	428.575000000001
1888	428.575000000001
1892	428.575000000001
1896	428.575000000001
1900	428.575000000001
1904	428.575000000001
1908	428.575000000001
1912	428.575000000001
1916	428.575000000001
1920	428.575000000001
1924	428.575000000001
1928	428.575000000001
1932	428.575000000001
1936	428.575000000001
1940	428.575000000001
1944	428.575000000001
1948	428.575000000001
1952	428.575000000001
1956	428.575000000001
1960	428.575000000001
1964	428.575000000001
1968	428.575000000001
1972	428.575000000001
1976	428.575000000001
1980	428.575000000001
1984	428.575000000001
1988	428.575000000001
1992	428.575000000001
1996	428.575000000001
2000	428.575000000001
2004	428.575000000001
2008	428.575000000001
2012	428.575000000001
2016	428.575000000001
2020	428.575000000001
2024	428.575000000001
2028	428.575000000001
2032	428.575000000001
2036	428.575000000001
2040	428.575000000001
2044	428.575000000001
2048	428.575000000001
2052	428.575000000001
2056	428.575000000001
2060	428.575000000001
2064	428.575000000001
2068	428.575000000001
2072	428.575000000001
2076	428.575000000001
2080	428.575000000001
2084	428.575000000001
2088	428.575000000001
2092	428.575000000001
2096	428.575000000001
2100	428.575000000001
2104	428.575000000001
2108	428.575000000001
2112	428.575000000001
2116	428.575000000001
2120	428.575000000001
2124	428.575000000001
2128	428.575000000001
2132	428.575000000001
2136	428.575000000001
2140	428.575000000001
2144	428.575000000001
2148	428.575000000001
2152	428.575000000001
2156	428.575000000001
2160	428.575000000001
2164	428.575000000001
2168	428.575000000001
2172	428.575000000001
2176	428.575000000001
2180	428.575000000001
2184	428.575000000001
2188	428.575000000001
2192	428.575000000001
2196	428.575000000001
2200	428.575000000001
2204	428.575000000001
2208	428.575000000001
2212	428.575000000001
2216	428.575000000001
2220	428.575000000001
2224	428.575000000001
2228	428.575000000001
2232	428.575000000001
2236	428.575000000001
2240	428.575000000001
2244	428.575000000001
2248	428.575000000001
2252	428.575000000001
2256	428.575000000001
2260	428.575000000001
2264	428.575000000001
2268	428.575000000001
2272	428.575000000001
2276	428.575000000001
2280	428.575000000001
2284	428.575000000001
2288	428.575000000001
2292	428.575000000001
2296	428.575000000001
2300	428.575000000001
2304	428.575000000001
2308	428.575000000001
2312	428.575000000001
2316	428.575000000001
2320	428.575000000001
2324	428.575000000001
2328	428.575000000001
2332	428.575000000001
2336	428.575000000001
2340	428.575000000001
2344	428.575000000001
2348	428.575000000001
2352	428.575000000001
2356	428.575000000001
2360	428.575000000001
2364	428.575000000001
2368	428.575000000001
2372	428.575000000001
2376	428.575000000001
2380	428.575000000001
2384	428.575000000001
2388	428.575000000001
2392	428.575000000001
2396	428.575000000001
2400	428.575000000001
2404	428.575000000001
2408	428.575000000001
2412	427.574999999999
2416	427.574999999999
2420	427.574999999999
2424	427.574999999999
2428	427.574999999999
2432	427.574999999999
2436	427.574999999999
2440	427.574999999999
2444	427.574999999999
2448	427.574999999999
2452	427.574999999999
2456	427.574999999999
2460	427.574999999999
2464	427.574999999999
2468	427.574999999999
2472	427.574999999999
2476	427.574999999999
2480	427.574999999999
2484	427.574999999999
2488	427.574999999999
2492	427.574999999999
2496	427.574999999999
2500	427.574999999999
2504	427.574999999999
2508	427.574999999999
2512	427.574999999999
2516	427.574999999999
2520	427.574999999999
2524	427.574999999999
2528	427.574999999999
2532	427.574999999999
2536	427.574999999999
2540	427.574999999999
2544	427.574999999999
2548	427.574999999999
2552	427.574999999999
2556	427.574999999999
2560	427.574999999999
2564	427.574999999999
2568	427.574999999999
2572	427.574999999999
2576	427.574999999999
2580	427.574999999999
2584	427.574999999999
2588	427.574999999999
2592	427.574999999999
2596	427.574999999999
2600	427.574999999999
2604	427.574999999999
2608	427.574999999999
2612	427.574999999999
2616	427.574999999999
2620	427.574999999999
2624	427.574999999999
2628	427.574999999999
2632	427.574999999999
2636	427.574999999999
2640	427.574999999999
2644	427.574999999999
2648	427.574999999999
2652	427.574999999999
2656	427.574999999999
2660	427.574999999999
2664	427.574999999999
2668	427.574999999999
2672	427.574999999999
2676	427.574999999999
2680	427.574999999999
2684	427.574999999999
2688	427.574999999999
2692	427.574999999999
2696	427.574999999999
2700	427.574999999999
2704	427.574999999999
2708	427.574999999999
2712	427.574999999999
2716	427.574999999999
2720	427.574999999999
2724	427.574999999999
2728	427.574999999999
2732	427.574999999999
2736	427.574999999999
2740	427.574999999999
2744	427.574999999999
2748	427.574999999999
2752	427.574999999999
2756	427.574999999999
2760	427.574999999999
2764	427.574999999999
2768	427.574999999999
2772	427.574999999999
2776	427.574999999999
2780	427.574999999999
2784	427.574999999999
2788	427.574999999999
2792	427.574999999999
2796	427.574999999999
2800	427.574999999999
2804	427.574999999999
2808	427.574999999999
2812	427.574999999999
2816	427.574999999999
2820	427.574999999999
2824	427.574999999999
2828	427.574999999999
2832	427.574999999999
2836	427.574999999999
2840	427.574999999999
2844	427.574999999999
2848	427.574999999999
2852	427.574999999999
2856	427.574999999999
2860	427.574999999999
2864	427.574999999999
2868	427.574999999999
2872	427.574999999999
2876	427.574999999999
2880	427.574999999999
2884	427.574999999999
2888	427.574999999999
2892	427.574999999999
2896	427.574999999999
2900	427.574999999999
2904	427.574999999999
2908	427.574999999999
2912	427.574999999999
2916	427.574999999999
2920	427.574999999999
2924	427.574999999999
2928	427.574999999999
2932	427.574999999999
2936	427.574999999999
2940	427.574999999999
2944	427.574999999999
2948	427.574999999999
2952	427.574999999999
2956	427.574999999999
2960	427.574999999999
2964	427.574999999999
2968	427.574999999999
2972	427.574999999999
2976	427.574999999999
2980	427.574999999999
2984	427.574999999999
2988	427.574999999999
2992	427.574999999999
2996	427.574999999999
3000	427.574999999999
3004	427.574999999999
3008	427.574999999999
3012	427.574999999999
3016	427.574999999999
3020	427.574999999999
3024	427.574999999999
3028	427.574999999999
3032	427.574999999999
3036	427.574999999999
3040	427.574999999999
3044	427.574999999999
3048	427.574999999999
3052	427.574999999999
3056	427.574999999999
3060	427.574999999999
3064	427.574999999999
3068	427.574999999999
3072	427.574999999999
3076	427.574999999999
3080	427.574999999999
3084	427.574999999999
3088	427.574999999999
3092	427.574999999999
3096	427.574999999999
3100	427.574999999999
3104	427.574999999999
3108	427.574999999999
3112	427.574999999999
3116	427.574999999999
3120	427.574999999999
3124	427.574999999999
3128	427.574999999999
3132	427.574999999999
3136	427.574999999999
3140	427.574999999999
3144	427.574999999999
3148	427.574999999999
3152	427.574999999999
3156	427.574999999999
3160	427.574999999999
3164	427.574999999999
3168	427.574999999999
3172	427.574999999999
3176	427.574999999999
3180	427.574999999999
3184	427.574999999999
3188	427.574999999999
3192	427.574999999999
3196	427.574999999999
3200	427.574999999999
3204	427.574999999999
3208	427.574999999999
3212	427.574999999999
3216	427.574999999999
3220	427.574999999999
3224	427.574999999999
3228	427.574999999999
3232	427.574999999999
3236	427.574999999999
3240	427.574999999999
3244	427.574999999999
3248	427.574999999999
3252	427.574999999999
3256	427.574999999999
3260	427.574999999999
3264	427.574999999999
3268	427.574999999999
3272	427.574999999999
3276	427.574999999999
3280	427.574999999999
3284	427.574999999999
3288	427.574999999999
3292	427.574999999999
3296	427.574999999999
3300	427.574999999999
3304	427.574999999999
3308	427.574999999999
3312	427.574999999999
3316	427.574999999999
3320	427.574999999999
3324	427.574999999999
3328	427.574999999999
3332	427.574999999999
3336	427.574999999999
3340	427.574999999999
3344	427.574999999999
3348	427.574999999999
3352	427.574999999999
3356	427.574999999999
3360	427.574999999999
3364	427.574999999999
3368	427.574999999999
3372	427.574999999999
3376	427.574999999999
3380	427.574999999999
3384	427.574999999999
3388	427.574999999999
3392	427.574999999999
3396	427.574999999999
3400	427.574999999999
3404	427.574999999999
3408	427.574999999999
3412	427.574999999999
3416	427.574999999999
3420	427.574999999999
3424	427.574999999999
3428	427.574999999999
3432	427.574999999999
3436	427.574999999999
3440	427.574999999999
3444	427.574999999999
3448	427.574999999999
3452	427.574999999999
3456	427.574999999999
3460	427.574999999999
3464	427.574999999999
3468	427.574999999999
3472	427.574999999999
3476	427.574999999999
3480	427.574999999999
3484	427.574999999999
3488	427.574999999999
3492	427.574999999999
3496	427.574999999999
3500	427.574999999999
3504	427.574999999999
3508	427.574999999999
3512	427.574999999999
3516	427.574999999999
3520	427.574999999999
3524	427.574999999999
3528	427.574999999999
3532	427.574999999999
3536	427.574999999999
3540	427.574999999999
3544	427.574999999999
3548	427.574999999999
3552	427.574999999999
3556	427.574999999999
3560	427.574999999999
3564	427.574999999999
3568	427.574999999999
3572	427.574999999999
3576	427.574999999999
3580	427.574999999999
3584	427.574999999999
3588	427.574999999999
3592	427.574999999999
3596	427.574999999999
3600	427.574999999999
3604	427.574999999999
3608	427.574999999999
3612	427.574999999999
3616	427.574999999999
3620	427.574999999999
3624	427.574999999999
3628	427.574999999999
3632	427.574999999999
3636	427.574999999999
3640	427.574999999999
3644	427.574999999999
3648	427.574999999999
3652	427.574999999999
3656	427.574999999999
3660	427.574999999999
3664	427.574999999999
3668	427.574999999999
3672	427.574999999999
3676	427.574999999999
3680	427.574999999999
3684	427.574999999999
3688	427.574999999999
3692	427.574999999999
3696	427.574999999999
3700	427.574999999999
3704	427.574999999999
3708	427.574999999999
3712	427.574999999999
3716	427.574999999999
3720	427.574999999999
3724	427.574999999999
3728	427.574999999999
3732	427.574999999999
3736	427.574999999999
3740	427.574999999999
3744	427.574999999999
3748	427.574999999999
3752	427.574999999999
3756	427.574999999999
3760	427.574999999999
3764	427.574999999999
3768	427.574999999999
3772	427.574999999999
3776	427.574999999999
3780	427.574999999999
3784	427.574999999999
3788	427.574999999999
3792	427.574999999999
3796	427.574999999999
3800	427.574999999999
3804	427.574999999999
3808	427.574999999999
3812	427.574999999999
3816	427.574999999999
3820	427.574999999999
3824	427.574999999999
3828	427.574999999999
3832	427.574999999999
3836	427.574999999999
3840	427.574999999999
3844	427.574999999999
3848	427.574999999999
3852	427.574999999999
3856	427.574999999999
3860	427.574999999999
3864	427.574999999999
3868	427.574999999999
3872	427.574999999999
3876	427.574999999999
3880	427.574999999999
3884	427.574999999999
3888	427.574999999999
3892	427.574999999999
3896	427.574999999999
3900	427.574999999999
3904	427.574999999999
3908	427.574999999999
3912	427.574999999999
3916	427.574999999999
3920	427.574999999999
3924	427.574999999999
3928	427.574999999999
3932	427.574999999999
3936	427.574999999999
3940	427.574999999999
3944	427.574999999999
3948	427.574999999999
3952	427.574999999999
3956	427.574999999999
3960	427.574999999999
3964	427.574999999999
3968	427.574999999999
3972	427.574999999999
3976	427.574999999999
3980	427.574999999999
3984	427.574999999999
3988	427.574999999999
3992	427.574999999999
3996	427.574999999999
4000	427.574999999999
4004	427.574999999999
4008	427.574999999999
4012	427.574999999999
4016	427.574999999999
4020	427.574999999999
4024	427.574999999999
4028	427.574999999999
4032	427.574999999999
4036	427.574999999999
4040	427.574999999999
4044	427.574999999999
4048	427.574999999999
4052	427.574999999999
4056	427.574999999999
4060	427.574999999999
4064	427.574999999999
4068	427.574999999999
4072	427.574999999999
4076	427.574999999999
4080	427.574999999999
4084	427.574999999999
4088	427.574999999999
4092	427.574999999999
4096	427.574999999999
4100	427.574999999999
4104	427.574999999999
4108	427.574999999999
4112	427.574999999999
4116	427.574999999999
4120	427.574999999999
4124	427.574999999999
4128	427.574999999999
4132	427.574999999999
4136	427.574999999999
4140	427.574999999999
4144	427.574999999999
4148	427.574999999999
4152	427.574999999999
4156	427.574999999999
4160	427.574999999999
4164	427.574999999999
4168	427.574999999999
4172	427.574999999999
4176	427.574999999999
4180	427.574999999999
4184	427.574999999999
4188	427.574999999999
4192	427.574999999999
4196	427.574999999999
4200	427.574999999999
4204	427.574999999999
4208	427.574999999999
4212	427.574999999999
4216	427.574999999999
4220	427.574999999999
4224	427.574999999999
4228	427.574999999999
4232	427.574999999999
4236	427.574999999999
4240	427.574999999999
4244	427.574999999999
4248	427.574999999999
4252	427.574999999999
4256	427.574999999999
4260	427.574999999999
4264	427.574999999999
4268	427.574999999999
4272	427.574999999999
4276	427.574999999999
4280	427.574999999999
4284	427.574999999999
4288	427.574999999999
4292	427.574999999999
4296	427.574999999999
4300	427.574999999999
4304	427.574999999999
4308	427.574999999999
4312	427.574999999999
4316	427.574999999999
4320	427.574999999999
4324	427.574999999999
4328	427.574999999999
4332	427.574999999999
4336	427.574999999999
4340	427.574999999999
4344	427.574999999999
4348	427.574999999999
4352	427.574999999999
4356	427.574999999999
4360	427.574999999999
4364	427.574999999999
4368	427.574999999999
4372	427.574999999999
4376	427.574999999999
4380	427.574999999999
4384	427.574999999999
4388	427.574999999999
4392	427.574999999999
4396	427.574999999999
4400	427.574999999999
4404	427.574999999999
4408	427.574999999999
4412	427.574999999999
4416	427.574999999999
4420	427.574999999999
4424	427.574999999999
4428	427.574999999999
4432	427.574999999999
4436	427.574999999999
4440	427.574999999999
4444	427.574999999999
4448	427.574999999999
4452	427.574999999999
4456	427.574999999999
4460	427.574999999999
4464	427.574999999999
4468	427.574999999999
4472	427.574999999999
4476	427.574999999999
4480	427.574999999999
4484	427.574999999999
4488	427.574999999999
4492	427.574999999999
4496	427.574999999999
4500	427.574999999999
4504	427.574999999999
4508	427.574999999999
4512	427.574999999999
4516	427.574999999999
4520	427.574999999999
4524	427.574999999999
4528	427.574999999999
4532	427.574999999999
4536	427.574999999999
4540	427.574999999999
4544	427.574999999999
4548	427.574999999999
4552	427.574999999999
4556	427.574999999999
4560	427.574999999999
4564	427.574999999999
4568	427.574999999999
4572	427.574999999999
4576	427.574999999999
4580	427.574999999999
4584	427.574999999999
4588	427.574999999999
4592	427.574999999999
4596	427.574999999999
4600	427.574999999999
4604	427.574999999999
4608	427.574999999999
4612	427.574999999999
4616	427.574999999999
4620	427.574999999999
4624	427.574999999999
4628	427.574999999999
4632	427.574999999999
4636	427.574999999999
4640	427.574999999999
4644	427.574999999999
4648	427.574999999999
4652	427.574999999999
4656	427.574999999999
4660	427.574999999999
4664	427.574999999999
4668	427.574999999999
4672	427.574999999999
4676	427.574999999999
4680	427.574999999999
4684	427.574999999999
4688	427.574999999999
4692	427.574999999999
4696	427.574999999999
4700	427.574999999999
4704	427.574999999999
4708	427.574999999999
4712	427.574999999999
4716	427.574999999999
4720	427.574999999999
4724	427.574999999999
4728	427.574999999999
4732	427.574999999999
4736	427.574999999999
4740	427.574999999999
4744	427.574999999999
4748	427.574999999999
4752	427.574999999999
4756	427.574999999999
4760	427.574999999999
4764	427.574999999999
4768	427.574999999999
4772	427.574999999999
4776	427.574999999999
4780	427.574999999999
4784	427.574999999999
4788	427.574999999999
4792	427.574999999999
4796	427.574999999999
4800	427.574999999999
4804	427.574999999999
4808	427.574999999999
4812	427.574999999999
4816	427.574999999999
4820	427.574999999999
4824	427.574999999999
4828	427.574999999999
4832	427.574999999999
4836	427.574999999999
4840	427.574999999999
4844	427.574999999999
4848	427.574999999999
4852	427.574999999999
4856	427.574999999999
4860	427.574999999999
4864	427.574999999999
4868	427.574999999999
4872	427.574999999999
4876	427.574999999999
4880	427.574999999999
4884	427.574999999999
4888	427.574999999999
4892	427.574999999999
4896	427.574999999999
4900	427.574999999999
4904	427.574999999999
4908	427.574999999999
4912	427.574999999999
4916	427.574999999999
4920	427.574999999999
4924	427.574999999999
4928	427.574999999999
4932	427.574999999999
4936	427.574999999999
4940	427.574999999999
4944	427.574999999999
4948	427.574999999999
4952	427.574999999999
4956	427.574999999999
4960	427.574999999999
4964	427.574999999999
4968	427.574999999999
4972	427.574999999999
4976	427.574999999999
4980	427.574999999999
4984	427.574999999999
4988	427.574999999999
4992	427.574999999999
4996	427.574999999999
5000	427.574999999999
5004	427.574999999999
5008	427.574999999999
5012	427.574999999999
5016	427.574999999999
5020	427.574999999999
5024	427.574999999999
5028	427.574999999999
5032	427.574999999999
5036	427.574999999999
5040	427.574999999999
5044	427.574999999999
5048	427.574999999999
5052	427.574999999999
5056	427.574999999999
5060	427.574999999999
5064	427.574999999999
5068	427.574999999999
5072	427.574999999999
5076	427.574999999999
5080	427.574999999999
5084	427.574999999999
5088	427.574999999999
5092	427.574999999999
5096	427.574999999999
5100	427.574999999999
5104	427.574999999999
5108	427.574999999999
5112	427.574999999999
5116	427.574999999999
5120	427.574999999999
5124	427.574999999999
5128	427.574999999999
5132	427.574999999999
5136	427.574999999999
5140	427.574999999999
5144	427.574999999999
5148	427.574999999999
5152	427.574999999999
5156	427.574999999999
5160	427.574999999999
5164	427.574999999999
5168	427.574999999999
5172	427.574999999999
5176	427.574999999999
5180	427.574999999999
5184	427.574999999999
5188	427.574999999999
5192	427.574999999999
5196	427.574999999999
5200	427.574999999999
5204	427.574999999999
5208	427.574999999999
5212	427.574999999999
5216	427.574999999999
5220	427.574999999999
5224	427.574999999999
5228	427.574999999999
5232	427.574999999999
5236	427.574999999999
5240	427.574999999999
5244	427.574999999999
5248	427.574999999999
5252	427.574999999999
5256	427.574999999999
5260	427.574999999999
5264	427.574999999999
5268	427.574999999999
5272	427.574999999999
5276	427.574999999999
5280	427.574999999999
5284	427.574999999999
5288	427.574999999999
5292	427.574999999999
5296	427.574999999999
5300	427.574999999999
5304	427.574999999999
5308	427.574999999999
5312	427.574999999999
5316	427.574999999999
5320	427.574999999999
5324	427.574999999999
5328	427.574999999999
5332	427.574999999999
5336	427.574999999999
5340	427.574999999999
5344	427.574999999999
5348	427.574999999999
5352	427.574999999999
5356	427.574999999999
5360	427.574999999999
5364	427.574999999999
5368	427.574999999999
5372	427.574999999999
5376	427.574999999999
5380	427.574999999999
5384	427.574999999999
5388	427.574999999999
5392	427.574999999999
5396	427.574999999999
5400	427.574999999999
5404	427.574999999999
5408	427.574999999999
5412	427.574999999999
5416	427.574999999999
5420	427.574999999999
5424	427.574999999999
5428	427.574999999999
5432	427.574999999999
5436	427.574999999999
5440	427.574999999999
5444	427.574999999999
5448	427.574999999999
5452	427.574999999999
5456	427.574999999999
5460	427.574999999999
5464	427.574999999999
5468	427.574999999999
5472	427.574999999999
5476	427.574999999999
5480	427.574999999999
5484	427.574999999999
5488	427.574999999999
5492	427.574999999999
5496	427.574999999999
5500	427.574999999999
5504	427.574999999999
5508	427.574999999999
5512	427.574999999999
5516	427.574999999999
5520	427.574999999999
5524	427.574999999999
5528	427.574999999999
5532	427.574999999999
5536	427.574999999999
5540	427.574999999999
5544	427.574999999999
5548	427.574999999999
5552	427.574999999999
5556	427.574999999999
5560	427.574999999999
5564	427.574999999999
5568	427.574999999999
5572	427.574999999999
5576	427.574999999999
5580	427.574999999999
5584	427.574999999999
5588	427.574999999999
5592	427.574999999999
5596	427.574999999999
5600	427.574999999999
5604	427.574999999999
5608	427.574999999999
5612	427.574999999999
5616	427.574999999999
5620	427.574999999999
5624	427.574999999999
5628	427.574999999999
5632	427.574999999999
5636	427.574999999999
5640	427.574999999999
5644	427.574999999999
5648	427.574999999999
5652	427.574999999999
5656	427.574999999999
5660	427.574999999999
5664	427.574999999999
5668	427.574999999999
5672	427.574999999999
5676	427.574999999999
5680	427.574999999999
5684	427.574999999999
5688	427.574999999999
5692	427.574999999999
5696	427.574999999999
5700	427.574999999999
5704	427.574999999999
5708	427.574999999999
5712	427.574999999999
5716	427.574999999999
5720	427.574999999999
5724	427.574999999999
5728	427.574999999999
5732	427.574999999999
5736	427.574999999999
5740	427.574999999999
5744	427.574999999999
5748	427.574999999999
5752	427.574999999999
5756	427.574999999999
5760	427.574999999999
5764	427.574999999999
5768	427.574999999999
5772	427.574999999999
5776	427.574999999999
5780	427.574999999999
5784	427.574999999999
5788	427.574999999999
5792	427.574999999999
5796	427.574999999999
5800	427.574999999999
5804	427.574999999999
5808	427.574999999999
5812	427.574999999999
5816	427.574999999999
5820	427.574999999999
5824	427.574999999999
5828	427.574999999999
5832	427.574999999999
5836	427.574999999999
5840	427.574999999999
5844	427.574999999999
5848	427.574999999999
5852	427.574999999999
5856	427.574999999999
5860	427.574999999999
5864	427.574999999999
5868	427.574999999999
5872	427.574999999999
5876	427.574999999999
5880	427.574999999999
5884	427.574999999999
5888	427.574999999999
5892	427.574999999999
5896	427.574999999999
5900	427.574999999999
5904	427.574999999999
5908	427.574999999999
5912	427.574999999999
5916	427.574999999999
5920	427.574999999999
5924	427.574999999999
5928	427.574999999999
5932	427.574999999999
5936	427.574999999999
5940	427.574999999999
5944	427.574999999999
5948	427.574999999999
5952	427.574999999999
5956	427.574999999999
5960	427.574999999999
5964	427.574999999999
5968	427.574999999999
5972	427.574999999999
5976	427.574999999999
5980	427.574999999999
5984	427.574999999999
5988	427.574999999999
5992	427.574999999999
5996	427.574999999999
6000	427.574999999999
6004	427.574999999999
6008	427.574999999999
6012	427.574999999999
6016	427.574999999999
6020	427.574999999999
6024	427.574999999999
6028	427.574999999999
6032	427.574999999999
6036	427.574999999999
6040	427.574999999999
6044	427.574999999999
6048	427.574999999999
6052	427.574999999999
6056	427.574999999999
6060	427.574999999999
6064	427.574999999999
6068	427.574999999999
6072	427.574999999999
6076	427.574999999999
6080	427.574999999999
6084	427.574999999999
6088	427.574999999999
6092	427.574999999999
6096	427.574999999999
6100	427.574999999999
6104	427.574999999999
6108	427.574999999999
6112	427.574999999999
6116	427.574999999999
6120	427.574999999999
6124	427.574999999999
6128	427.574999999999
6132	427.574999999999
6136	427.574999999999
6140	427.574999999999
6144	427.574999999999
6148	427.574999999999
6152	427.574999999999
6156	427.574999999999
6160	427.574999999999
6164	427.574999999999
6168	427.574999999999
6172	427.574999999999
6176	427.574999999999
6180	427.574999999999
6184	427.574999999999
6188	427.574999999999
6192	427.574999999999
6196	427.574999999999
6200	427.574999999999
6204	427.574999999999
6208	427.574999999999
6212	427.574999999999
6216	427.574999999999
6220	427.574999999999
6224	427.574999999999
6228	427.574999999999
6232	427.574999999999
6236	427.574999999999
6240	427.574999999999
6244	427.574999999999
6248	427.574999999999
6252	427.574999999999
6256	427.574999999999
6260	427.574999999999
6264	427.574999999999
6268	427.574999999999
6272	427.574999999999
6276	427.574999999999
6280	427.574999999999
6284	427.574999999999
6288	427.574999999999
6292	427.574999999999
6296	427.574999999999
6300	427.574999999999
6304	427.574999999999
6308	427.574999999999
6312	427.574999999999
6316	427.574999999999
6320	427.574999999999
6324	427.574999999999
6328	427.574999999999
6332	427.574999999999
6336	427.574999999999
6340	427.574999999999
6344	427.574999999999
6348	427.574999999999
6352	427.574999999999
6356	427.574999999999
6360	427.574999999999
6364	427.574999999999
6368	427.574999999999
6372	427.574999999999
6376	427.574999999999
6380	427.574999999999
6384	427.574999999999
6388	427.574999999999
6392	427.574999999999
6396	427.574999999999
6400	427.574999999999
6404	427.574999999999
6408	427.574999999999
6412	427.574999999999
6416	427.574999999999
6420	427.574999999999
6424	427.574999999999
6428	427.574999999999
6432	427.574999999999
6436	427.574999999999
6440	427.574999999999
6444	427.574999999999
6448	427.574999999999
6452	427.574999999999
6456	427.574999999999
6460	427.574999999999
6464	427.574999999999
6468	427.574999999999
6472	427.574999999999
6476	427.574999999999
6480	427.574999999999
6484	427.574999999999
6488	427.574999999999
6492	427.574999999999
6496	427.574999999999
6500	427.574999999999
6504	427.574999999999
6508	427.574999999999
6512	427.574999999999
6516	427.574999999999
6520	427.574999999999
6524	427.574999999999
6528	427.574999999999
6532	427.574999999999
6536	427.574999999999
6540	427.574999999999
6544	427.574999999999
6548	427.574999999999
6552	427.574999999999
6556	427.574999999999
6560	427.574999999999
6564	427.574999999999
6568	427.574999999999
6572	427.574999999999
6576	427.574999999999
6580	427.574999999999
6584	427.574999999999
6588	427.574999999999
6592	427.574999999999
6596	427.574999999999
6600	427.574999999999
6604	427.574999999999
6608	427.574999999999
6612	427.574999999999
6616	427.574999999999
6620	427.574999999999
6624	427.574999999999
6628	427.574999999999
6632	427.574999999999
6636	427.574999999999
6640	427.574999999999
6644	427.574999999999
6648	427.574999999999
6652	427.574999999999
6656	427.574999999999
6660	427.574999999999
6664	427.574999999999
6668	427.574999999999
6672	427.574999999999
6676	427.574999999999
6680	427.574999999999
6684	427.574999999999
6688	427.574999999999
6692	427.574999999999
6696	427.574999999999
6700	427.574999999999
6704	427.574999999999
6708	427.574999999999
6712	427.574999999999
6716	427.574999999999
6720	427.574999999999
6724	427.574999999999
6728	427.574999999999
6732	427.574999999999
6736	427.574999999999
6740	427.574999999999
6744	427.574999999999
6748	427.574999999999
6752	427.574999999999
6756	427.574999999999
6760	427.574999999999
6764	427.574999999999
6768	427.574999999999
6772	427.574999999999
6776	427.574999999999
6780	427.574999999999
6784	427.574999999999
6788	427.574999999999
6792	427.574999999999
6796	427.574999999999
6800	427.574999999999
6804	427.574999999999
6808	427.574999999999
6812	427.574999999999
6816	427.574999999999
6820	427.574999999999
6824	427.574999999999
6828	427.574999999999
6832	427.574999999999
6836	427.574999999999
6840	427.574999999999
6844	427.574999999999
6848	427.574999999999
6852	427.574999999999
6856	427.574999999999
6860	427.574999999999
6864	427.574999999999
6868	427.574999999999
6872	427.574999999999
6876	427.574999999999
6880	427.574999999999
6884	427.574999999999
6888	427.574999999999
6892	427.574999999999
6896	427.574999999999
6900	427.574999999999
6904	427.574999999999
6908	427.574999999999
6912	427.574999999999
6916	427.574999999999
6920	427.574999999999
6924	427.574999999999
6928	427.574999999999
6932	427.574999999999
6936	427.574999999999
6940	427.574999999999
6944	427.574999999999
6948	427.574999999999
6952	427.574999999999
6956	427.574999999999
6960	427.574999999999
6964	427.574999999999
6968	427.574999999999
6972	427.574999999999
6976	427.574999999999
6980	427.574999999999
6984	427.574999999999
6988	427.574999999999
6992	427.574999999999
6996	427.574999999999
7000	427.574999999999
7004	427.574999999999
7008	427.574999999999
7012	427.574999999999
7016	427.574999999999
7020	427.574999999999
7024	427.574999999999
7028	427.574999999999
7032	427.574999999999
7036	427.574999999999
7040	427.574999999999
7044	427.574999999999
7048	427.574999999999
7052	427.574999999999
7056	427.574999999999
7060	427.574999999999
7064	427.574999999999
7068	427.574999999999
7072	427.574999999999
7076	427.574999999999
7080	427.574999999999
7084	427.574999999999
7088	427.574999999999
7092	427.574999999999
7096	427.574999999999
7100	427.574999999999
7104	427.574999999999
7108	427.574999999999
7112	427.574999999999
7116	427.574999999999
7120	427.574999999999
7124	427.574999999999
7128	427.574999999999
7132	427.574999999999
7136	427.574999999999
7140	427.574999999999
7144	427.574999999999
7148	427.574999999999
7152	427.574999999999
7156	427.574999999999
7160	427.574999999999
7164	427.574999999999
7168	427.574999999999
7172	427.574999999999
7176	427.574999999999
7180	427.574999999999
7184	427.574999999999
7188	427.574999999999
7192	427.574999999999
7196	427.574999999999
7200	427.574999999999
7204	427.574999999999
7208	427.574999999999
7212	427.574999999999
7216	427.574999999999
7220	427.574999999999
7224	427.574999999999
7228	427.574999999999
7232	427.574999999999
7236	427.574999999999
7240	427.574999999999
7244	427.574999999999
7248	427.574999999999
7252	427.574999999999
7256	427.574999999999
7260	427.574999999999
7264	427.574999999999
7268	427.574999999999
7272	427.574999999999
7276	427.574999999999
7280	427.574999999999
7284	427.574999999999
7288	427.574999999999
7292	427.574999999999
7296	427.574999999999
7300	427.574999999999
7304	427.574999999999
7308	427.574999999999
7312	427.574999999999
7316	427.574999999999
7320	427.574999999999
7324	427.574999999999
7328	427.574999999999
7332	427.574999999999
7336	427.574999999999
7340	427.574999999999
7344	427.574999999999
7348	427.574999999999
7352	427.574999999999
7356	427.574999999999
7360	427.574999999999
7364	427.574999999999
7368	427.574999999999
7372	427.574999999999
7376	427.574999999999
7380	427.574999999999
7384	427.574999999999
7388	427.574999999999
7392	427.574999999999
7396	427.574999999999
7400	427.574999999999
7404	427.574999999999
7408	427.574999999999
7412	427.574999999999
7416	427.574999999999
7420	427.574999999999
7424	427.574999999999
7428	427.574999999999
7432	427.574999999999
7436	427.574999999999
7440	427.574999999999
7444	427.574999999999
7448	427.574999999999
7452	427.574999999999
7456	427.574999999999
7460	427.574999999999
7464	427.574999999999
7468	427.574999999999
7472	427.574999999999
7476	427.574999999999
7480	427.574999999999
7484	427.574999999999
7488	427.574999999999
7492	427.574999999999
7496	427.574999999999
7500	427.574999999999
7504	427.574999999999
7508	427.574999999999
7512	427.574999999999
7516	427.574999999999
7520	427.574999999999
7524	427.574999999999
7528	427.574999999999
7532	427.574999999999
7536	427.574999999999
7540	427.574999999999
7544	427.574999999999
7548	427.574999999999
7552	427.574999999999
7556	427.574999999999
7560	427.574999999999
7564	427.574999999999
7568	427.574999999999
7572	427.574999999999
7576	427.574999999999
7580	427.574999999999
7584	427.574999999999
7588	427.574999999999
7592	427.574999999999
7596	427.574999999999
7600	427.574999999999
7604	427.574999999999
7608	427.574999999999
7612	427.574999999999
7616	427.574999999999
7620	427.574999999999
7624	427.574999999999
7628	427.574999999999
7632	427.574999999999
7636	427.574999999999
7640	427.574999999999
7644	427.574999999999
7648	427.574999999999
7652	427.574999999999
7656	427.574999999999
7660	427.574999999999
7664	427.574999999999
7668	427.574999999999
7672	427.574999999999
7676	427.574999999999
7680	427.574999999999
7684	427.574999999999
7688	427.574999999999
7692	427.574999999999
7696	427.574999999999
7700	427.574999999999
7704	427.574999999999
7708	427.574999999999
7712	427.574999999999
7716	427.574999999999
7720	427.574999999999
7724	427.574999999999
7728	427.574999999999
7732	427.574999999999
7736	427.574999999999
7740	427.574999999999
7744	427.574999999999
7748	427.574999999999
7752	427.574999999999
7756	427.574999999999
7760	427.574999999999
7764	427.574999999999
7768	427.574999999999
7772	427.574999999999
7776	427.574999999999
7780	427.574999999999
7784	427.574999999999
7788	427.574999999999
7792	427.574999999999
7796	427.574999999999
7800	427.574999999999
7804	427.574999999999
7808	427.574999999999
7812	427.574999999999
7816	427.574999999999
7820	427.574999999999
7824	427.574999999999
7828	427.574999999999
7832	427.574999999999
7836	427.574999999999
7840	427.574999999999


==> tiks/dyn-ecco/ecco1-exc-5.tsv <==
0	395.265738362428
4	395.732110899254
8	396.200075607506
12	396.668748818533
16	397.137244853615
20	397.604678536547
24	398.070167706235
28	398.532835729271
32	398.991814012529
36	399.446244515755
40	399.895282264144
44	400.338097860937
48	400.773880000002
52	401.201837978427
56	401.621204209105
60	402.031236733322
64	402.431221733343
68	402.820476044998
72	403.198349670278
76	403.564228289911
80	403.917535775959
84	404.257736704399
88	404.584338867715
92	404.896895787481
96	405.195009226954
100	405.478331703658
104	405.746569001971
108	405.999482685712
112	406.236892610734
116	406.458679437504
120	406.6647871437
124	406.855225536785
128	407.030072766607
132	407.189477837979
136	407.333663123274
140	407.462926875001
144	407.577645738402
148	407.678277264038
152	407.765362420375
156	407.839528106369
160	407.90148966406
164	407.952053391152
168	407.992119053606
172	408.022682398226
176	408.044837665246
180	408.059780100918
184	408.068808470097
188	408.073327568833
192	408.074850736954
196	362.075
200	362.075
204	362.075
208	362.075
212	362.075
216	362.075
220	362.075
224	362.075
228	362.075
232	362.075
236	362.075
240	362.075
244	362.075
248	362.075
252	362.075
256	362.075
260	362.075
264	362.075
268	362.075
272	362.075
276	362.075
280	362.075
284	362.075
288	362.075
292	362.075
296	362.075
300	362.075
304	362.075
308	362.075
312	362.075
316	362.075
320	362.075
324	362.075
328	362.075
332	362.075
336	362.075
340	362.075
344	362.075
348	362.075
352	362.075
356	362.075
360	362.075
364	362.075
368	362.075
372	362.075
376	362.075
380	362.075
384	362.075
388	362.075
392	362.075
396	362.075
400	362.075
404	362.075
408	362.075
412	362.075
416	362.075
420	362.075
424	362.075
428	362.075
432	362.075
436	362.075
440	362.075
444	362.075
448	362.075
452	362.075
456	362.075
460	362.075
464	362.075
468	362.075
472	362.075
476	362.075
480	362.075
484	362.075
488	362.075
492	362.075
496	362.075
500	362.075
504	362.075
508	362.075
512	362.075
516	362.075
520	362.075
524	362.075
528	362.075
532	362.075
536	362.075
540	362.075
544	362.075
548	362.075
552	362.075
556	362.075
560	362.075
564	362.075
568	362.075
572	362.075
576	362.075
580	362.075
584	362.075
588	362.075
592	362.075
596	362.075
600	362.075
604	362.075
608	362.075
612	362.075
616	362.075
620	362.075
624	362.075
628	362.075
632	362.075
636	362.075
640	362.075
644	362.075
648	362.075
652	362.075
656	362.075
660	362.075
664	362.075
668	362.075
672	362.075
676	362.075
680	362.075
684	362.075
688	362.075
692	362.075
696	362.075
700	362.075
704	362.075
708	362.075
712	362.075
716	362.075
720	362.075
724	362.075
728	362.075
732	362.075
736	362.075
740	362.075
744	362.075
748	362.075
752	362.075
756	362.075
760	362.075
764	362.075
768	362.075
772	362.075
776	362.075
780	362.075
784	362.075
788	362.075
792	362.075
796	362.075
800	362.075
804	362.075
808	362.075
812	362.075
816	362.075
820	362.075
824	362.075
828	362.075
832	362.075
836	362.075
840	362.075
844	362.075
848	362.075
852	362.075
856	362.075
860	362.075
864	362.075
868	362.075
872	362.075
876	362.075
880	362.075
884	362.075
888	362.075
892	362.075
896	362.075
900	362.075
904	362.075
908	362.075
912	362.075
916	362.075
920	362.075
924	362.075
928	362.075
932	362.075
936	362.075
940	362.075
944	362.075
948	362.075
952	362.075
956	362.075
960	362.075
964	362.075
968	362.075
972	362.075
976	362.075
980	362.075
984	362.075
988	362.075
992	362.075
996	362.075
1000	362.075
1004	362.075
1008	362.075
1012	362.075
1016	362.075
1020	362.075
1024	362.075
1028	362.075
1032	362.075
1036	362.075
1040	362.075
1044	362.075
1048	362.075
1052	362.075
1056	362.075
1060	362.075
1064	362.075
1068	362.075
1072	362.075
1076	362.075
1080	362.075
1084	362.075
1088	362.075
1092	362.075
1096	362.075
1100	362.075
1104	362.075
1108	362.075
1112	362.075
1116	362.075
1120	362.075
1124	362.075
1128	362.075
1132	362.075
1136	362.075
1140	362.075
1144	362.075
1148	362.075
1152	362.075
1156	362.075
1160	362.075
1164	362.075
1168	362.075
1172	362.075
1176	362.075
1180	362.075
1184	362.075
1188	362.075
1192	362.075
1196	362.075
1200	362.075
1204	362.075
1208	362.075
1212	362.075
1216	362.075
1220	362.075
1224	362.075
1228	362.075
1232	362.075
1236	362.075
1240	362.075
1244	362.075
1248	362.075
1252	362.075
1256	362.075
1260	362.075
1264	362.075
1268	362.075
1272	362.075
1276	362.075
1280	362.075
1284	362.075
1288	362.075
1292	362.075
1296	362.075
1300	362.075
1304	362.075
1308	362.075
1312	362.075
1316	362.075
1320	362.075
1324	362.075
1328	362.075
1332	362.075
1336	362.075
1340	362.075
1344	362.075
1348	362.075
1352	362.075
1356	362.075
1360	362.075
1364	362.075
1368	362.075
1372	362.075
1376	362.075
1380	362.075
1384	362.075
1388	362.075
1392	362.075
1396	362.075
1400	362.075
1404	362.075
1408	362.075
1412	362.075
1416	362.075
1420	362.075
1424	362.075
1428	362.075
1432	362.075
1436	362.075
1440	362.075
1444	362.075
1448	362.075
1452	362.075
1456	362.075
1460	362.075
1464	362.075
1468	362.075
1472	362.075
1476	362.075
1480	362.075
1484	362.075
1488	362.075
1492	362.075
1496	362.075
1500	362.075
1504	362.075
1508	362.075
1512	362.075
1516	362.075
1520	362.075
1524	362.075
1528	362.075
1532	362.075
1536	362.075
1540	362.075
1544	362.075
1548	362.075
1552	362.075
1556	362.075
1560	362.075
1564	362.075
1568	362.075
1572	362.075
1576	362.075
1580	362.075
1584	362.075
1588	362.075
1592	362.075
1596	362.075
1600	362.075
1604	362.075
1608	362.075
1612	362.075
1616	362.075
1620	362.075
1624	362.075
1628	362.075
1632	362.075
1636	362.075
1640	362.075
1644	362.075
1648	362.075
1652	362.075
1656	362.075
1660	362.075
1664	362.075
1668	362.075
1672	362.075
1676	362.075
1680	362.075
1684	362.075
1688	362.075
1692	362.075
1696	362.075
1700	362.075
1704	362.075
1708	362.075
1712	362.075
1716	362.075
1720	362.075
1724	362.075
1728	362.075
1732	362.075
1736	362.075
1740	362.075
1744	362.075
1748	362.075
1752	362.075
1756	362.075
1760	362.075
1764	362.075
1768	362.075
1772	362.075
1776	362.075
1780	362.075
1784	362.075
1788	362.075
1792	362.075
1796	362.075
1800	362.075
1804	362.075
1808	362.075
1812	362.075
1816	362.075
1820	362.075
1824	362.075
1828	362.075
1832	362.075
1836	362.075
1840	362.075
1844	362.075
1848	362.075
1852	362.075
1856	362.075
1860	362.075
1864	362.075
1868	362.075
1872	362.075
1876	362.075
1880	362.075
1884	362.075
1888	362.075
1892	362.075
1896	362.075
1900	362.075
1904	362.075
1908	362.075
1912	362.075
1916	362.075
1920	362.075
1924	362.075
1928	362.075
1932	362.075
1936	362.075
1940	362.075
1944	362.075
1948	362.075
1952	362.075
1956	362.075
1960	362.075
1964	362.075
1968	362.075
1972	362.075
1976	362.075
1980	362.075
1984	362.075
1988	362.075
1992	362.075
1996	362.075
2000	362.075
2004	362.075
2008	362.075
2012	362.075
2016	362.075
2020	362.075
2024	362.075
2028	362.075
2032	362.075
2036	362.075
2040	362.075
2044	362.075
2048	362.075
2052	362.075
2056	362.075
2060	362.075
2064	362.075
2068	362.075
2072	362.075
2076	362.075
2080	362.075
2084	362.075
2088	362.075
2092	362.075
2096	362.075
2100	362.075
2104	362.075
2108	362.075
2112	362.075
2116	362.075
2120	362.075
2124	362.075
2128	362.075
2132	362.075
2136	362.075
2140	362.075
2144	362.075
2148	362.075
2152	362.075
2156	362.075
2160	362.075
2164	362.075
2168	362.075
2172	362.075
2176	362.075
2180	362.075
2184	362.075
2188	362.075
2192	362.075
2196	362.075
2200	362.075
2204	362.075
2208	362.075
2212	362.075
2216	362.075
2220	362.075
2224	362.075
2228	362.075
2232	362.075
2236	362.075
2240	362.075
2244	362.075
2248	362.075
2252	362.075
2256	362.075
2260	362.075
2264	362.075
2268	362.075
2272	362.075
2276	362.075
2280	362.075
2284	362.075
2288	362.075
2292	362.075
2296	362.075
2300	362.075
2304	362.075
2308	362.075
2312	362.075
2316	362.075
2320	362.075
2324	362.075
2328	362.075
2332	362.075
2336	362.075
2340	362.075
2344	362.075
2348	362.075
2352	362.075
2356	362.075
2360	362.075
2364	362.075
2368	362.075
2372	362.075
2376	362.075
2380	362.075
2384	362.075
2388	362.075
2392	362.075
2396	362.075
2400	362.075
2404	362.075
2408	362.075
2412	362.075
2416	362.075
2420	362.075
2424	362.075
2428	362.075
2432	362.075
2436	362.075
2440	362.075
2444	362.075
2448	362.075
2452	362.075
2456	362.075
2460	362.075
2464	362.075
2468	362.075
2472	362.075
2476	362.075
2480	362.075
2484	362.075
2488	362.075
2492	362.075
2496	362.075
2500	362.075
2504	362.075
2508	362.075
2512	362.075
2516	362.075
2520	362.075
2524	362.075
2528	362.075
2532	362.075
2536	362.075
2540	362.075
2544	362.075
2548	362.075
2552	362.075
2556	362.075
2560	362.075
2564	362.075
2568	362.075
2572	362.075
2576	362.075
2580	362.075
2584	362.075
2588	362.075
2592	362.075
2596	362.075
2600	362.075
2604	362.075
2608	362.075
2612	362.075
2616	362.075
2620	362.075
2624	362.075
2628	362.075
2632	362.075
2636	362.075
2640	362.075
2644	362.075
2648	362.075
2652	362.075
2656	362.075
2660	362.075
2664	362.075
2668	362.075
2672	362.075
2676	362.075
2680	362.075
2684	362.075
2688	362.075
2692	362.075
2696	362.075
2700	362.075
2704	362.075
2708	362.075
2712	362.075
2716	362.075
2720	362.075
2724	362.075
2728	362.075
2732	362.075
2736	362.075
2740	362.075
2744	362.075
2748	362.075
2752	362.075
2756	362.075
2760	362.075
2764	362.075
2768	362.075
2772	362.075
2776	362.075
2780	362.075
2784	362.075
2788	362.075
2792	362.075
2796	362.075
2800	362.075
2804	362.075
2808	362.075
2812	362.075
2816	362.075
2820	362.075
2824	362.075
2828	362.075
2832	362.075
2836	362.075
2840	362.075
2844	362.075
2848	362.075
2852	362.075
2856	362.075
2860	362.075
2864	362.075
2868	362.075
2872	362.075
2876	362.075
2880	362.075
2884	362.075
2888	362.075
2892	362.075
2896	362.075
2900	362.075
2904	362.075
2908	362.075
2912	362.075
2916	362.075
2920	362.075
2924	362.075
2928	362.075
2932	362.075009983659
2936	362.140064238881
2940	362.506692504608
2944	363.340565725736
2948	364.699155584094
2952	366.551771399005
2956	368.799597027859
2960	371.295727766688
2964	373.865207250719
2968	376.325064354955
2972	378.504350094745
2976	380.264174526339
2980	381.517743647473
2984	382.250396297925
2988	382.539641060091
2992	427.574999999999
2996	427.574999999999
3000	427.574999999999
3004	427.574999999999
3008	427.574999999999
3012	427.574999999999
3016	427.574999999999
3020	427.574999999999
3024	427.574999999999
3028	427.574999999999
3032	427.574999999999
3036	427.574999999999
3040	427.574999999999
3044	427.574999999999
3048	427.574999999999
3052	427.574999999999
3056	427.574999999999
3060	427.574999999999
3064	427.574999999999
3068	427.574999999999
3072	427.574999999999
3076	427.574999999999
3080	427.574999999999
3084	427.574999999999
3088	427.574999999999
3092	427.574999999999
3096	427.574999999999
3100	427.574999999999
3104	427.574999999999
3108	427.574999999999
3112	427.574999999999
3116	427.574999999999
3120	427.574999999999
3124	427.574999999999
3128	427.574999999999
3132	427.574999999999
3136	427.574999999999
3140	427.574999999999
3144	427.574999999999
3148	427.574999999999
3152	427.574999999999
3156	427.574999999999
3160	427.574999999999
3164	427.574999999999
3168	427.574999999999
3172	427.574999999999
3176	427.574999999999
3180	427.574999999999
3184	427.574999999999
3188	427.574999999999
3192	427.574999999999
3196	427.574999999999
3200	427.574999999999
3204	427.574999999999
3208	427.574999999999
3212	427.574999999999
3216	427.574999999999
3220	427.574999999999
3224	427.574999999999
3228	427.574999999999
3232	427.574999999999
3236	427.574999999999
3240	427.574999999999
3244	427.574999999999
3248	427.574999999999
3252	427.574999999999
3256	427.574999999999
3260	427.574999999999
3264	427.574999999999
3268	427.574999999999
3272	427.574999999999
3276	427.574999999999
3280	427.574999999999
3284	427.574999999999
3288	427.574999999999
3292	427.574999999999
3296	427.574999999999
3300	427.574999999999
3304	427.574999999999
3308	427.574999999999
3312	427.574999999999
3316	427.574999999999
3320	427.574999999999
3324	427.574999999999
3328	427.574999999999
3332	427.574999999999
3336	427.574999999999
3340	427.574999999999
3344	427.574999999999
3348	427.574999999999
3352	427.574999999999
3356	427.574999999999
3360	427.574999999999
3364	427.574999999999
3368	427.574999999999
3372	427.574999999999
3376	427.574999999999
3380	427.574999999999
3384	427.574999999999
3388	427.574999999999
3392	427.574999999999
3396	427.574999999999
3400	427.574999999999
3404	427.574999999999
3408	427.574999999999
3412	427.574999999999
3416	427.574999999999
3420	427.574999999999
3424	427.574999999999
3428	427.574999999999
3432	427.574999999999
3436	427.574999999999
3440	427.574999999999
3444	427.574999999999
3448	427.574999999999
3452	427.574999999999
3456	427.574999999999
3460	427.574999999999
3464	427.574999999999
3468	427.574999999999
3472	427.574999999999
3476	427.574999999999
3480	427.574999999999
3484	427.574999999999
3488	427.574999999999
3492	427.574999999999
3496	427.574999999999
3500	427.574999999999
3504	427.574999999999
3508	427.574999999999
3512	427.574999999999
3516	427.574999999999
3520	427.574999999999
3524	427.574999999999
3528	427.574999999999
3532	427.574999999999
3536	427.574999999999
3540	427.574999999999
3544	427.574999999999
3548	427.574999999999
3552	427.574999999999
3556	427.574999999999
3560	427.574999999999
3564	427.574999999999
3568	427.574999999999
3572	427.574999999999
3576	427.574999999999
3580	427.574999999999
3584	427.574999999999
3588	427.574999999999
3592	427.574999999999
3596	427.574999999999
3600	427.574999999999
3604	427.574999999999
3608	427.574999999999
3612	427.574999999999
3616	427.574999999999
3620	427.574999999999
3624	427.574999999999
3628	427.574999999999
3632	427.574999999999
3636	427.574999999999
3640	427.574999999999
3644	427.574999999999
3648	427.574999999999
3652	427.574999999999
3656	427.574999999999
3660	427.574999999999
3664	427.574999999999
3668	427.574999999999
3672	427.574999999999
3676	427.574999999999
3680	427.574999999999
3684	427.574999999999
3688	427.574999999999
3692	427.574999999999
3696	427.574999999999
3700	427.574999999999
3704	427.574999999999
3708	427.574999999999
3712	427.574999999999
3716	427.574999999999
3720	427.574999999999
3724	427.574999999999
3728	427.574999999999
3732	427.574999999999
3736	427.574999999999
3740	427.574999999999
3744	427.574999999999
3748	427.574999999999
3752	427.574999999999
3756	427.574999999999
3760	427.574999999999
3764	427.574999999999
3768	427.574999999999
3772	427.574999999999
3776	427.574999999999
3780	427.574999999999
3784	427.574999999999
3788	427.574999999999
3792	427.574999999999
3796	427.574999999999
3800	427.574999999999
3804	427.574999999999
3808	427.574999999999
3812	427.574999999999
3816	427.574999999999
3820	427.574999999999
3824	427.574999999999
3828	427.574999999999
3832	427.574999999999
3836	427.574999999999
3840	427.574999999999
3844	427.574999999999
3848	427.574999999999
3852	427.574999999999
3856	427.574999999999
3860	427.574999999999
3864	427.574999999999
3868	427.574999999999
3872	427.574999999999
3876	427.574999999999
3880	427.574999999999
3884	427.574999999999
3888	427.574999999999
3892	427.574999999999
3896	427.574999999999
3900	427.574999999999
3904	427.574999999999
3908	427.574999999999
3912	427.574999999999
3916	427.574999999999
3920	427.574999999999
3924	427.574999999999
3928	427.574999999999
3932	427.574999999999
3936	427.574999999999
3940	427.574999999999
3944	427.574999999999
3948	427.574999999999
3952	427.574999999999
3956	427.574999999999
3960	427.574999999999
3964	427.574999999999
3968	427.574999999999
3972	427.574999999999
3976	427.574999999999
3980	427.574999999999
3984	427.574999999999
3988	427.574999999999
3992	427.574999999999
3996	427.574999999999
4000	427.574999999999
4004	427.574999999999
4008	427.574999999999
4012	427.574999999999
4016	427.574999999999
4020	427.574999999999
4024	427.574999999999
4028	427.574999999999
4032	427.574999999999
4036	427.574999999999
4040	427.574999999999
4044	427.574999999999
4048	427.574999999999
4052	427.574999999999
4056	427.574999999999
4060	427.574999999999
4064	427.574999999999
4068	427.574999999999
4072	427.574999999999
4076	427.574999999999
4080	427.574999999999
4084	427.574999999999
4088	427.574999999999
4092	427.574999999999
4096	427.574999999999
4100	427.574999999999
4104	427.574999999999
4108	427.574999999999
4112	427.574999999999
4116	427.574999999999
4120	427.574999999999
4124	427.574999999999
4128	427.574999999999
4132	427.574999999999
4136	427.574999999999
4140	427.574999999999
4144	427.574999999999
4148	427.574999999999
4152	427.574999999999
4156	427.574999999999
4160	427.574999999999
4164	427.574999999999
4168	427.574999999999
4172	427.574999999999
4176	427.574999999999
4180	427.574999999999
4184	427.574999999999
4188	427.574999999999
4192	427.574999999999
4196	427.574999999999
4200	427.574999999999
4204	427.574999999999
4208	427.574999999999
4212	427.574999999999
4216	427.574999999999
4220	427.574999999999
4224	427.574999999999
4228	427.574999999999
4232	427.574999999999
4236	427.574999999999
4240	427.574999999999
4244	427.574999999999
4248	427.574999999999
4252	427.574999999999
4256	427.574999999999
4260	427.574999999999
4264	427.574999999999
4268	427.574999999999
4272	427.574999999999
4276	427.574999999999
4280	427.574999999999
4284	427.574999999999
4288	427.574999999999
4292	427.574999999999
4296	427.574999999999
4300	427.574999999999
4304	427.574999999999
4308	427.574999999999
4312	427.574999999999
4316	427.574999999999
4320	427.574999999999
4324	427.574999999999
4328	427.574999999999
4332	427.574999999999
4336	427.574999999999
4340	427.574999999999
4344	427.574999999999
4348	427.574999999999
4352	427.574999999999
4356	427.574999999999
4360	427.574999999999
4364	427.574999999999
4368	427.574999999999
4372	427.574999999999
4376	427.574999999999
4380	427.574999999999
4384	427.574999999999
4388	427.574999999999
4392	427.574999999999
4396	427.574999999999
4400	427.574999999999
4404	427.574999999999
4408	427.574999999999
4412	427.574999999999
4416	427.574999999999
4420	427.574999999999
4424	427.574999999999
4428	427.574999999999
4432	427.574999999999
4436	427.574999999999
4440	427.574999999999
4444	427.574999999999
4448	427.574999999999
4452	427.574999999999
4456	427.574999999999
4460	427.574999999999
4464	427.574999999999
4468	427.574999999999
4472	427.574999999999
4476	427.574999999999
4480	427.574999999999
4484	427.574999999999
4488	427.574999999999
4492	427.574999999999
4496	427.574999999999
4500	427.574999999999
4504	427.574999999999
4508	427.574999999999
4512	427.574999999999
4516	427.574999999999
4520	427.574999999999
4524	427.574999999999
4528	427.574999999999
4532	427.574999999999
4536	427.574999999999
4540	427.574999999999
4544	427.574999999999
4548	427.574999999999
4552	427.574999999999
4556	427.574999999999
4560	427.574999999999
4564	427.574999999999
4568	427.574999999999
4572	427.574999999999
4576	427.574999999999
4580	427.574999999999
4584	427.574999999999
4588	427.574999999999
4592	427.574999999999
4596	427.574999999999
4600	427.574999999999
4604	427.574999999999
4608	427.574999999999
4612	427.574999999999
4616	427.574999999999
4620	427.574999999999
4624	427.574999999999
4628	427.574999999999
4632	427.574999999999
4636	427.574999999999
4640	427.574999999999
4644	427.574999999999
4648	427.574999999999
4652	427.574999999999
4656	427.574999999999
4660	427.574999999999
4664	427.574999999999
4668	427.574999999999
4672	427.574999999999
4676	427.574999999999
4680	427.574999999999
4684	427.574999999999
4688	427.574999999999
4692	427.574999999999
4696	427.574999999999
4700	427.574999999999
4704	427.574999999999
4708	427.574999999999
4712	427.574999999999
4716	427.574999999999
4720	427.574999999999
4724	427.574999999999
4728	427.574999999999
4732	427.574999999999
4736	427.574999999999
4740	427.574999999999
4744	427.574999999999
4748	427.574999999999
4752	427.574999999999
4756	427.574999999999
4760	427.574999999999
4764	427.574999999999
4768	427.574999999999
4772	427.574999999999
4776	427.574999999999
4780	427.574999999999
4784	427.574999999999
4788	427.574999999999
4792	427.574999999999
4796	427.574999999999
4800	427.574999999999
4804	427.574999999999
4808	427.574999999999
4812	427.574999999999
4816	427.574999999999
4820	427.574999999999
4824	427.574999999999
4828	427.574999999999
4832	427.574999999999
4836	427.574999999999
4840	427.574999999999
4844	427.574999999999
4848	427.574999999999
4852	427.574999999999
4856	427.574999999999
4860	427.574999999999
4864	427.574999999999
4868	427.574999999999
4872	427.574999999999
4876	427.574999999999
4880	427.574999999999
4884	427.574999999999
4888	427.574999999999
4892	427.574999999999
4896	427.574999999999
4900	427.574999999999
4904	427.574999999999
4908	427.574999999999
4912	427.574999999999
4916	427.574999999999
4920	427.574999999999
4924	427.574999999999
4928	427.574999999999
4932	427.574999999999
4936	427.574999999999
4940	427.574999999999
4944	427.574999999999
4948	427.574999999999
4952	427.574999999999
4956	427.574999999999
4960	427.574999999999
4964	427.574999999999
4968	427.574999999999
4972	427.574999999999
4976	427.574999999999
4980	427.574999999999
4984	427.574999999999
4988	427.574999999999
4992	427.574999999999
4996	427.574999999999
5000	427.574999999999
5004	427.574999999999
5008	427.574999999999
5012	427.574999999999
5016	427.574999999999
5020	427.574999999999
5024	427.574999999999
5028	427.574999999999
5032	427.574999999999
5036	427.574999999999
5040	427.574999999999
5044	427.574999999999
5048	427.574999999999
5052	427.574999999999
5056	427.574999999999
5060	427.574999999999
5064	427.574999999999
5068	427.574999999999
5072	427.574999999999
5076	427.574999999999
5080	427.574999999999
5084	427.574999999999
5088	427.574999999999
5092	427.574999999999
5096	427.574999999999
5100	427.574999999999
5104	427.574999999999
5108	427.574999999999
5112	427.574999999999
5116	427.574999999999
5120	427.574999999999
5124	427.574999999999
5128	427.574999999999
5132	427.574999999999
5136	427.574999999999
5140	427.574999999999
5144	427.574999999999
5148	427.574999999999
5152	427.574999999999
5156	427.574999999999
5160	427.574999999999
5164	427.574999999999
5168	427.574999999999
5172	427.574999999999
5176	427.574999999999
5180	427.574999999999
5184	427.574999999999
5188	427.574999999999
5192	427.574999999999
5196	427.574999999999
5200	427.574999999999
5204	427.574999999999
5208	427.574999999999
5212	427.574999999999
5216	427.574999999999
5220	427.574999999999
5224	427.574999999999
5228	427.574999999999
5232	427.574999999999
5236	427.574999999999
5240	427.574999999999
5244	427.574999999999
5248	427.574999999999
5252	427.574999999999
5256	427.574999999999
5260	427.574999999999
5264	427.574999999999
5268	427.574999999999
5272	427.574999999999
5276	427.574999999999
5280	427.574999999999
5284	427.574999999999
5288	427.574999999999
5292	427.574999999999
5296	427.574999999999
5300	427.574999999999
5304	427.574999999999
5308	427.574999999999
5312	427.574999999999
5316	427.574999999999
5320	427.574999999999
5324	427.574999999999
5328	427.574999999999
5332	427.574999999999
5336	427.574999999999
5340	427.574999999999
5344	427.574999999999
5348	427.574999999999
5352	427.574999999999
5356	427.574999999999
5360	427.574999999999
5364	427.574999999999
5368	427.574999999999
5372	427.574999999999
5376	427.574999999999
5380	427.574999999999
5384	427.574999999999
5388	427.574999999999
5392	427.574999999999
5396	427.574999999999
5400	427.574999999999
5404	427.574999999999
5408	427.574999999999
5412	427.574999999999
5416	427.574999999999
5420	427.574999999999
5424	427.574999999999
5428	427.574999999999
5432	427.574999999999
5436	427.574999999999
5440	427.574999999999
5444	427.574999999999
5448	427.574999999999
5452	427.574999999999
5456	427.574999999999
5460	427.574999999999
5464	427.574999999999
5468	427.574999999999
5472	427.574999999999
5476	427.574999999999
5480	427.574999999999
5484	427.574999999999
5488	427.574999999999
5492	427.574999999999
5496	427.574999999999
5500	427.574999999999
5504	427.574999999999
5508	427.574999999999
5512	427.574999999999
5516	427.574999999999
5520	427.574999999999
5524	427.574999999999
5528	427.574999999999
5532	427.574999999999
5536	427.574999999999
5540	427.574999999999
5544	427.574999999999
5548	427.574999999999
5552	427.574999999999
5556	427.574999999999
5560	427.574999999999
5564	427.574999999999
5568	427.574999999999
5572	427.574999999999
5576	427.574999999999
5580	427.574999999999
5584	427.574999999999
5588	427.574999999999
5592	427.574999999999
5596	427.574999999999
5600	427.574999999999
5604	427.574999999999
5608	427.574999999999
5612	427.574999999999
5616	427.574999999999
5620	427.574999999999
5624	427.574999999999
5628	427.574999999999
5632	427.574999999999
5636	427.574999999999
5640	427.574999999999
5644	427.574999999999
5648	427.574999999999
5652	427.574999999999
5656	427.574999999999
5660	427.574999999999
5664	427.574999999999
5668	427.574999999999
5672	427.574999999999
5676	427.574999999999
5680	427.574999999999
5684	427.574999999999
5688	427.574999999999
5692	427.574999999999
5696	427.574999999999
5700	427.574999999999
5704	427.574999999999
5708	427.574999999999
5712	427.574999999999
5716	427.574999999999
5720	427.574999999999
5724	427.574999999999
5728	427.574999999999
5732	427.574999999999
5736	427.574999999999
5740	427.574999999999
5744	427.574999999999
5748	427.574999999999
5752	427.574999999999
5756	427.574999999999
5760	427.574999999999
5764	427.574999999999
5768	427.574999999999
5772	427.574999999999
5776	427.574999999999
5780	427.574999999999
5784	427.574999999999
5788	427.574999999999
5792	427.574999999999
5796	427.574999999999
5800	427.574999999999
5804	427.574999999999
5808	427.574999999999
5812	427.574999999999
5816	427.574999999999
5820	427.574999999999
5824	427.574999999999
5828	427.574999999999
5832	427.574999999999
5836	427.574999999999
5840	427.574999999999
5844	427.574999999999
5848	427.574999999999
5852	427.574999999999
5856	427.574999999999
5860	427.574999999999
5864	427.574999999999
5868	427.574999999999
5872	427.574999999999
5876	427.574999999999
5880	427.574999999999
5884	427.574999999999
5888	427.574999999999
5892	427.574999999999
5896	427.574999999999
5900	427.574999999999
5904	427.574999999999
5908	427.574999999999
5912	427.574999999999
5916	427.574999999999
5920	427.574999999999
5924	427.574999999999
5928	427.574999999999
5932	427.574999999999
5936	427.574999999999
5940	427.574999999999
5944	427.574999999999
5948	427.574999999999
5952	427.574999999999
5956	427.574999999999
5960	427.574999999999
5964	427.574999999999
5968	427.574999999999
5972	427.574999999999
5976	427.574999999999
5980	427.574999999999
5984	427.574999999999
5988	427.574999999999
5992	427.574999999999
5996	427.574999999999
6000	427.574999999999
6004	427.574999999999
6008	427.574999999999
6012	427.574999999999
6016	427.574999999999
6020	427.574999999999
6024	427.574999999999
6028	427.574999999999
6032	427.574999999999
6036	427.574999999999
6040	427.574999999999
6044	427.574999999999
6048	427.574999999999
6052	427.574999999999
6056	427.574999999999
6060	427.574999999999
6064	427.574999999999
6068	427.574999999999
6072	427.574999999999
6076	427.574999999999
6080	427.574999999999
6084	427.574999999999
6088	427.574999999999
6092	427.574999999999
6096	427.574999999999
6100	427.574999999999
6104	427.574999999999
6108	427.574999999999
6112	427.574999999999
6116	427.574999999999
6120	427.574999999999
6124	427.574999999999
6128	427.574999999999
6132	427.574999999999
6136	427.574999999999
6140	427.574999999999
6144	427.574999999999
6148	427.574999999999
6152	427.574999999999
6156	427.574999999999
6160	427.574999999999
6164	427.574999999999
6168	427.574999999999
6172	427.574999999999
6176	427.574999999999
6180	427.574999999999
6184	427.574999999999
6188	427.574999999999
6192	427.574999999999
6196	427.574999999999
6200	427.574999999999
6204	427.574999999999
6208	427.574999999999
6212	427.574999999999
6216	427.574999999999
6220	427.574999999999
6224	427.574999999999
6228	427.574999999999
6232	427.574999999999
6236	427.574999999999
6240	427.574999999999
6244	427.574999999999
6248	427.574999999999
6252	427.574999999999
6256	427.574999999999
6260	427.574999999999
6264	427.574999999999
6268	427.574999999999
6272	427.574999999999
6276	427.574999999999
6280	427.574999999999
6284	427.574999999999
6288	427.574999999999
6292	427.574999999999
6296	427.574999999999
6300	427.574999999999
6304	427.574999999999
6308	427.574999999999
6312	427.574999999999
6316	427.574999999999
6320	427.574999999999
6324	427.574999999999
6328	427.574999999999
6332	427.574999999999
6336	427.574999999999
6340	427.574999999999
6344	427.574999999999
6348	427.574999999999
6352	427.574999999999
6356	427.574999999999
6360	427.574999999999
6364	427.574999999999
6368	427.574999999999
6372	427.574999999999
6376	427.574999999999
6380	427.574999999999
6384	427.574999999999
6388	427.574999999999
6392	427.574999999999
6396	427.574999999999
6400	427.574999999999
6404	427.574999999999
6408	427.574999999999
6412	427.574999999999
6416	427.574999999999
6420	427.574999999999
6424	427.574999999999
6428	427.574999999999
6432	427.574999999999
6436	427.574999999999
6440	427.574999999999
6444	427.574999999999
6448	427.574999999999
6452	427.574999999999
6456	427.574999999999
6460	427.574999999999
6464	427.574999999999
6468	427.574999999999
6472	427.574999999999
6476	427.574999999999
6480	427.574999999999
6484	427.574999999999
6488	427.574999999999
6492	427.574999999999
6496	427.574999999999
6500	427.574999999999
6504	427.574999999999
6508	427.574999999999
6512	427.574999999999
6516	427.574999999999
6520	427.574999999999
6524	427.574999999999
6528	427.574999999999
6532	427.574999999999
6536	427.574999999999
6540	427.574999999999
6544	427.574999999999
6548	427.574999999999
6552	427.574999999999
6556	427.574999999999
6560	427.574999999999
6564	427.574999999999
6568	427.574999999999
6572	427.574999999999
6576	427.574999999999
6580	427.574999999999
6584	427.574999999999
6588	427.574999999999
6592	427.574999999999
6596	427.574999999999
6600	427.574999999999
6604	427.574999999999
6608	427.574999999999
6612	427.574999999999
6616	427.574999999999
6620	427.574999999999
6624	427.574999999999
6628	427.574999999999
6632	427.574999999999
6636	427.574999999999
6640	427.574999999999
6644	427.574999999999
6648	427.574999999999
6652	427.574999999999
6656	427.574999999999
6660	427.574999999999
6664	427.574999999999
6668	427.574999999999
6672	427.574999999999
6676	427.574999999999
6680	427.574999999999
6684	427.574999999999
6688	427.574999999999
6692	427.574999999999
6696	427.574999999999
6700	427.574999999999
6704	427.574999999999
6708	427.574999999999
6712	427.574999999999
6716	427.574999999999
6720	427.574999999999
6724	427.574999999999
6728	427.574999999999
6732	427.574999999999
6736	427.574999999999
6740	427.574999999999
6744	427.574999999999
6748	427.574999999999
6752	427.574999999999
6756	427.574999999999
6760	427.574999999999
6764	427.574999999999
6768	427.574999999999
6772	427.574999999999
6776	427.574999999999
6780	427.574999999999
6784	427.574999999999
6788	427.574999999999
6792	427.574999999999
6796	427.574999999999
6800	427.574999999999
6804	427.574999999999
6808	427.574999999999
6812	427.574999999999
6816	427.574999999999
6820	427.574999999999
6824	427.574999999999
6828	427.574999999999
6832	427.574999999999
6836	427.574999999999
6840	427.574999999999
6844	427.574999999999
6848	427.574999999999
6852	427.574999999999
6856	427.574999999999
6860	427.574999999999
6864	427.574999999999
6868	427.574999999999
6872	427.574999999999
6876	427.574999999999
6880	427.574999999999
6884	427.574999999999
6888	427.574999999999
6892	427.574999999999
6896	427.574999999999
6900	427.574999999999
6904	427.574999999999
6908	427.574999999999
6912	427.574999999999
6916	427.574999999999
6920	427.574999999999
6924	427.574999999999
6928	427.574999999999
6932	427.574999999999
6936	427.574999999999
6940	427.574999999999
6944	427.574999999999
6948	427.574999999999
6952	427.574999999999
6956	427.574999999999
6960	427.574999999999
6964	427.574999999999
6968	427.574999999999
6972	427.574999999999
6976	427.574999999999
6980	427.574999999999
6984	427.574999999999
6988	427.574999999999
6992	427.574999999999
6996	427.574999999999
7000	427.574999999999
7004	427.574999999999
7008	427.574999999999
7012	427.574999999999
7016	427.574999999999
7020	427.574999999999
7024	427.574999999999
7028	427.574999999999
7032	427.574999999999
7036	427.574999999999
7040	427.574999999999
7044	427.574999999999
7048	427.574999999999
7052	427.574999999999
7056	427.574999999999
7060	427.574999999999
7064	427.574999999999
7068	427.574999999999
7072	427.574999999999
7076	427.574999999999
7080	427.574999999999
7084	427.574999999999
7088	427.574999999999
7092	427.574999999999
7096	427.574999999999
7100	427.574999999999
7104	427.574999999999
7108	427.574999999999
7112	427.574999999999
7116	427.574999999999
7120	427.574999999999
7124	427.574999999999
7128	427.574999999999
7132	427.574999999999
7136	427.574999999999
7140	427.574999999999
7144	427.574999999999
7148	427.574999999999
7152	427.574999999999
7156	427.574999999999
7160	427.574999999999
7164	427.574999999999
7168	427.574999999999
7172	427.574999999999
7176	427.574999999999
7180	427.574999999999
7184	427.574999999999
7188	427.574999999999
7192	427.574999999999
7196	427.574999999999
7200	427.574999999999
7204	427.574999999999
7208	427.574999999999
7212	427.574999999999
7216	427.574999999999
7220	427.574999999999
7224	427.574999999999
7228	427.574999999999
7232	427.574999999999
7236	427.574999999999
7240	427.574999999999
7244	427.574999999999
7248	427.574999999999
7252	427.574999999999
7256	427.574999999999
7260	427.574999999999
7264	427.574999999999
7268	427.574999999999
7272	427.574999999999
7276	427.574999999999
7280	427.574999999999
7284	427.574999999999
7288	427.574999999999
7292	427.574999999999
7296	427.574999999999
7300	427.574999999999
7304	427.574999999999
7308	427.574999999999
7312	427.574999999999
7316	427.574999999999
7320	427.574999999999
7324	427.574999999999
7328	427.574999999999
7332	427.574999999999
7336	427.574999999999
7340	427.574999999999
7344	427.574999999999
7348	427.574999999999
7352	427.574999999999
7356	427.574999999999
7360	427.574999999999
7364	427.574999999999
7368	427.574999999999
7372	427.574999999999
7376	427.574999999999
7380	427.574999999999
7384	427.574999999999
7388	427.574999999999
7392	427.574999999999
7396	427.574999999999
7400	427.574999999999
7404	427.574999999999
7408	427.574999999999
7412	427.574999999999
7416	427.574999999999
7420	427.574999999999
7424	427.574999999999
7428	427.574999999999
7432	427.574999999999
7436	427.574999999999
7440	427.574999999999
7444	427.574999999999
7448	427.574999999999
7452	427.574999999999
7456	427.574999999999
7460	427.574999999999
7464	427.574999999999
7468	427.574999999999
7472	427.574999999999
7476	427.574999999999
7480	427.574999999999
7484	427.574999999999
7488	427.574999999999
7492	427.574999999999
7496	427.574999999999
7500	427.574999999999
7504	427.574999999999
7508	427.574999999999
7512	427.574999999999
7516	427.574999999999
7520	427.574999999999
7524	427.574999999999
7528	427.574999999999
7532	427.574999999999
7536	427.574999999999
7540	427.574999999999
7544	427.574999999999
7548	427.574999999999
7552	427.574999999999
7556	427.574999999999
7560	427.574999999999
7564	427.574999999999
7568	427.574999999999
7572	427.574999999999
7576	427.574999999999
7580	427.574999999999
7584	427.574999999999
7588	427.574999999999
7592	427.574999999999
7596	427.574999999999
7600	427.574999999999
7604	427.574999999999
7608	427.574999999999
7612	427.574999999999
7616	427.574999999999
7620	427.574999999999
7624	427.574999999999
7628	427.574999999999
7632	427.574999999999
7636	427.574999999999
7640	427.574999999999
7644	427.574999999999
7648	427.574999999999
7652	427.574999999999
7656	427.574999999999
7660	427.574999999999
7664	427.574999999999
7668	427.574999999999
7672	427.574999999999
7676	427.574999999999
7680	427.574999999999
7684	427.574999999999
7688	427.574999999999
7692	427.574999999999
7696	427.574999999999
7700	427.574999999999
7704	427.574999999999
7708	427.574999999999
7712	427.574999999999
7716	427.574999999999
7720	427.574999999999
7724	427.574999999999
7728	427.574999999999
7732	427.574999999999
7736	427.574999999999
7740	427.574999999999
7744	427.574999999999
7748	427.574999999999
7752	427.574999999999
7756	427.574999999999
7760	427.574999999999
7764	427.574999999999
7768	427.574999999999
7772	427.574999999999
7776	427.574999999999
7780	427.574999999999
7784	427.574999999999
7788	427.574999999999
7792	427.574999999999
7796	427.574999999999
7800	427.574999999999
7804	427.574999999999
7808	427.574999999999
7812	427.574999999999
7816	427.574999999999
7820	427.574999999999
7824	427.574999999999
7828	427.574999999999
7832	427.574999999999
7836	427.574999999999
7840	427.574999999999


==> tiks/dyn-ecco/ecco1-exc-6.tsv <==
0	393.075
4	393.075
8	393.075
12	393.075
16	393.075
20	393.05884541117
24	390.307231365608
28	390.075000000001
32	390.075000000001
36	390.075000000001
40	390.075000000001
44	390.075000000001
48	390.075000000001
52	390.075000000001
56	390.075000000001
60	390.075000000001
64	390.075000000001
68	390.075000000001
72	390.075000000001
76	390.075000000001
80	390.075000000001
84	390.075000000001
88	390.075000000001
92	390.075000000001
96	390.075000000001
100	390.075000000001
104	390.075000000001
108	390.075000000001
112	390.075000000001
116	390.075000000001
120	390.075000000001
124	390.075000000001
128	390.075000000001
132	390.075000000001
136	390.075000000001
140	390.075000000001
144	390.075000000001
148	390.075000000001
152	390.075000000001
156	390.075000000001
160	390.075000000001
164	390.075000000001
168	390.075000000001
172	390.075000000001
176	390.075000000001
180	390.075000000001
184	390.075000000001
188	390.075000000001
192	390.075000000001
196	390.075000000001
200	390.075000000001
204	390.075000000001
208	390.075000000001
212	390.075000000001
216	390.075000000001
220	390.075000000001
224	390.075000000001
228	390.075000000001
232	390.075000000001
236	390.075000000001
240	390.075000000001
244	390.075000000001
248	390.075000000001
252	390.075000000001
256	390.075000000001
260	390.075000000001
264	390.075000000001
268	390.075000000001
272	390.075000000001
276	390.075000000001
280	390.075000000001
284	390.075000000001
288	390.075000000001
292	390.075000000001
296	390.075000000001
300	390.075000000001
304	390.075000000001
308	390.075000000001
312	390.075000000001
316	390.075000000001
320	390.075000000001
324	390.075000000001
328	390.075000000001
332	390.075000000001
336	390.075000000001
340	390.075000000001
344	390.075000000001
348	390.075000000001
352	390.075000000001
356	390.075000000001
360	390.075000000001
364	390.075000000001
368	390.075000000001
372	390.075000000001
376	390.075000000001
380	390.075000000001
384	390.075000000001
388	390.075000000001
392	390.075000000001
396	390.075000000001
400	390.075000000001
404	371.075
408	371.075
412	371.075
416	371.075
420	371.075
424	371.075
428	371.075
432	371.075
436	371.075
440	371.075
444	371.075
448	371.075
452	371.075
456	371.075
460	371.075
464	371.075
468	371.075
472	371.075
476	371.075
480	371.075
484	371.075
488	371.075
492	371.075
496	371.075
500	371.075
504	371.075
508	371.075
512	371.075
516	371.075
520	371.075
524	371.075
528	371.075
532	371.075
536	371.075
540	371.075
544	371.075
548	371.075
552	371.075
556	371.075
560	371.075
564	371.075
568	371.075
572	371.075
576	371.075
580	371.075
584	371.075
588	371.075
592	371.075
596	371.075
600	371.075
604	371.075
608	371.075
612	371.075
616	371.075
620	371.075
624	371.075
628	371.075
632	371.075
636	371.075
640	371.075
644	371.075
648	371.075
652	371.075
656	371.075
660	371.075
664	371.075
668	371.075
672	371.075
676	371.075
680	371.075
684	371.075
688	371.075
692	371.075
696	371.075
700	371.075
704	371.075
708	371.075
712	371.075
716	371.075
720	371.075
724	371.075
728	371.075
732	371.075
736	371.075
740	371.075
744	371.075
748	371.075
752	371.075
756	371.075
760	371.075
764	371.075
768	371.075
772	371.075
776	371.075
780	371.075
784	371.075
788	371.075
792	371.075
796	371.075
800	371.075
804	371.075
808	371.075
812	371.075
816	371.075
820	371.075
824	371.075
828	371.075
832	371.075
836	371.075
840	371.075
844	371.075
848	371.075
852	371.075
856	371.075
860	371.075
864	371.075
868	371.075
872	371.075
876	371.075
880	371.075
884	371.075
888	371.075
892	371.075
896	371.075
900	371.075
904	371.075
908	371.075
912	371.075
916	371.075
920	371.075
924	371.075
928	371.075
932	371.075
936	371.075
940	371.075
944	371.075
948	371.075
952	371.075
956	371.075
960	371.075
964	371.075
968	371.075
972	371.075
976	371.075
980	371.075
984	371.075
988	371.075
992	371.075
996	371.075
1000	371.075
1004	371.075
1008	371.075
1012	371.075
1016	371.075
1020	371.075
1024	371.075
1028	371.075
1032	371.075
1036	371.075
1040	371.075
1044	371.075
1048	371.075
1052	371.075
1056	371.075
1060	371.075
1064	371.075
1068	371.075
1072	371.075
1076	371.075
1080	371.075
1084	371.075
1088	371.075
1092	371.075
1096	371.075
1100	371.075
1104	371.075
1108	371.075
1112	371.075
1116	371.075
1120	371.075
1124	371.075
1128	371.075
1132	371.075
1136	371.074918478248
1140	371.049289876375
1144	370.924095616421
1148	370.644861386519
1152	370.183880882454
1156	369.536391806571
1160	368.716751866677
1164	367.754614774948
1168	366.691106246842
1172	365.575000000001
1176	364.45889375316
1180	363.395385225054
1184	362.433248133325
1188	361.613608193429
1192	360.966119117548
1196	360.505138613483
1200	360.22590438358
1204	360.100710123626
1208	360.075081521755
1212	360.075000000001
1216	360.075000000001
1220	360.075000000001
1224	360.075000000001
1228	360.075000000001
1232	360.075000000001
1236	360.075000000001
1240	360.075000000001
1244	360.075000000001
1248	360.075000000001
1252	360.075000000001
1256	360.075000000001
1260	360.075000000001
1264	360.075000000001
1268	360.075000000001
1272	360.075000000001
1276	360.075000000001
1280	360.075000000001
1284	360.075000000001
1288	360.075000000001
1292	360.075000000001
1296	360.075000000001
1300	360.075000000001
1304	360.075000000001
1308	360.075000000001
1312	360.075000000001
1316	360.075000000001
1320	360.075000000001
1324	360.075000000001
1328	360.075000000001
1332	360.075000000001
1336	360.075000000001
1340	360.075000000001
1344	360.075000000001
1348	360.075000000001
1352	360.075000000001
1356	360.075000000001
1360	360.075000000001
1364	360.075000000001
1368	360.075000000001
1372	360.075000000001
1376	360.075000000001
1380	360.075000000001
1384	360.075000000001
1388	360.075000000001
1392	360.075000000001
1396	360.075000000001
1400	360.075000000001
1404	360.075000000001
1408	360.075000000001
1412	360.075000000001
1416	360.075000000001
1420	360.075000000001
1424	360.075000000001
1428	360.075000000001
1432	360.075000000001
1436	360.075000000001
1440	360.075000000001
1444	360.075000000001
1448	360.075000000001
1452	360.075000000001
1456	360.075000000001
1460	360.075000000001
1464	360.075000000001
1468	360.075000000001
1472	360.075000000001
1476	360.075000000001
1480	360.075000000001
1484	360.075000000001
1488	360.075000000001
1492	360.075000000001
1496	360.075000000001
1500	360.075000000001
1504	360.075000000001
1508	360.075000000001
1512	360.075000000001
1516	360.075000000001
1520	360.075000000001
1524	360.075000000001
1528	360.075000000001
1532	360.075000000001
1536	360.075000000001
1540	360.075000000001
1544	360.075000000001
1548	360.075000000001
1552	360.075000000001
1556	360.075000000001
1560	360.075000000001
1564	360.075000000001
1568	360.075000000001
1572	360.075000000001
1576	360.075000000001
1580	360.075000000001
1584	360.075000000001
1588	360.075000000001
1592	360.075000000001
1596	360.075000000001
1600	360.075000000001
1604	360.075000000001
1608	360.075000000001
1612	360.075000000001
1616	360.075000000001
1620	360.075000000001
1624	360.075000000001
1628	360.075000000001
1632	360.075000000001
1636	360.075000000001
1640	360.075000000001
1644	360.075000000001
1648	360.075000000001
1652	360.075000000001
1656	360.075000000001
1660	360.075000000001
1664	360.075000000001
1668	360.075000000001
1672	360.075000000001
1676	360.075000000001
1680	360.075000000001
1684	360.075000000001
1688	360.075000000001
1692	360.075000000001
1696	360.075000000001
1700	360.075000000001
1704	360.075000000001
1708	360.075000000001
1712	360.075000000001
1716	360.075000000001
1720	360.075000000001
1724	360.075000000001
1728	360.075000000001
1732	360.075000000001
1736	360.075000000001
1740	360.075000000001
1744	360.075000000001
1748	360.075000000001
1752	360.075000000001
1756	360.075000000001
1760	360.075000000001
1764	360.075000000001
1768	360.075000000001
1772	360.075000000001
1776	360.075000000001
1780	360.075000000001
1784	360.075000000001
1788	360.075000000001
1792	360.075000000001
1796	360.075000000001
1800	360.075000000001
1804	360.075000000001
1808	360.075000000001
1812	360.075000000001
1816	360.075000000001
1820	360.075000000001
1824	360.075000000001
1828	360.075000000001
1832	360.075000000001
1836	360.075000000001
1840	360.075000000001
1844	360.075000000001
1848	360.075000000001
1852	360.075000000001
1856	360.075000000001
1860	360.075000000001
1864	360.075000000001
1868	360.075000000001
1872	360.075000000001
1876	360.075000000001
1880	360.075000000001
1884	360.075000000001
1888	360.075000000001
1892	360.075000000001
1896	360.075000000001
1900	360.075000000001
1904	360.075000000001
1908	360.075000000001
1912	360.075000000001
1916	360.075000000001
1920	360.075000000001
1924	360.075000000001
1928	360.075000000001
1932	360.075000000001
1936	360.075000000001
1940	360.075000000001
1944	360.075000000001
1948	360.075000000001
1952	360.075000000001
1956	360.075000000001
1960	360.075000000001
1964	360.075000000001
1968	360.075000000001
1972	360.075000000001
1976	360.075000000001
1980	360.075000000001
1984	360.075000000001
1988	360.075000000001
1992	360.075000000001
1996	360.075000000001
2000	360.075000000001
2004	360.075000000001
2008	360.075000000001
2012	360.075000000001
2016	360.075000000001
2020	360.075000000001
2024	360.075000000001
2028	360.075000000001
2032	360.075000000001
2036	360.075000000001
2040	360.075000000001
2044	360.075000000001
2048	360.075000000001
2052	360.075000000001
2056	360.075000000001
2060	360.075000000001
2064	360.075000000001
2068	360.075000000001
2072	360.075000000001
2076	360.075000000001
2080	360.075000000001
2084	360.075000000001
2088	360.075000000001
2092	360.075000000001
2096	360.075000000001
2100	360.075000000001
2104	360.075000000001
2108	360.075000000001
2112	360.075000000001
2116	360.075000000001
2120	360.075000000001
2124	360.075000000001
2128	360.075000000001
2132	360.075000000001
2136	360.075000000001
2140	360.075000000001
2144	360.075000000001
2148	360.075000000001
2152	360.075000000001
2156	360.075000000001
2160	360.075000000001
2164	360.075000000001
2168	360.075000000001
2172	360.075000000001
2176	360.075000000001
2180	360.075000000001
2184	360.075000000001
2188	360.075000000001
2192	360.075000000001
2196	360.075000000001
2200	360.075000000001
2204	360.075000000001
2208	360.075000000001
2212	360.075000000001
2216	360.075000000001
2220	360.075000000001
2224	360.075000000001
2228	360.075000000001
2232	360.075000000001
2236	360.075000000001
2240	360.075000000001
2244	360.075000000001
2248	360.075000000001
2252	360.075000000001
2256	360.075000000001
2260	360.075000000001
2264	360.075000000001
2268	360.075000000001
2272	360.075000000001
2276	360.075000000001
2280	360.075000000001
2284	360.075000000001
2288	360.075000000001
2292	360.075000000001
2296	360.075000000001
2300	360.075000000001
2304	360.075000000001
2308	360.075000000001
2312	360.075000000001
2316	360.075000000001
2320	360.075000000001
2324	360.075000000001
2328	360.075000000001
2332	360.075000000001
2336	360.075000000001
2340	360.075000000001
2344	360.075000000001
2348	360.075000000001
2352	360.075000000001
2356	360.075000000001
2360	360.075000000001
2364	360.075000000001
2368	360.075000000001
2372	360.075000000001
2376	360.075000000001
2380	360.075000000001
2384	360.075000000001
2388	360.075000000001
2392	360.075000000001
2396	360.075000000001
2400	360.075000000001
2404	360.075000000001
2408	360.075000000001
2412	360.075000000001
2416	360.075000000001
2420	360.075000000001
2424	360.075000000001
2428	360.075000000001
2432	360.075000000001
2436	360.075000000001
2440	360.075000000001
2444	360.075000000001
2448	360.075000000001
2452	360.075000000001
2456	360.075000000001
2460	360.075000000001
2464	360.075000000001
2468	360.075000000001
2472	360.075000000001
2476	360.075000000001
2480	360.075000000001
2484	360.075000000001
2488	360.075000000001
2492	360.075000000001
2496	360.075000000001
2500	360.075000000001
2504	360.075000000001
2508	360.075000000001
2512	360.075000000001
2516	360.075000000001
2520	360.075000000001
2524	360.075000000001
2528	360.075000000001
2532	360.075000000001
2536	360.075000000001
2540	360.075000000001
2544	360.075000000001
2548	360.075000000001
2552	360.075000000001
2556	360.075000000001
2560	360.075000000001
2564	360.075000000001
2568	360.075000000001
2572	360.075000000001
2576	360.075000000001
2580	360.075000000001
2584	360.075000000001
2588	360.075000000001
2592	360.075000000001
2596	360.075000000001
2600	360.075000000001
2604	360.075000000001
2608	360.075000000001
2612	360.075000000001
2616	360.075000000001
2620	360.075000000001
2624	360.075000000001
2628	360.075000000001
2632	360.075000000001
2636	360.075000000001
2640	360.075000000001
2644	360.075000000001
2648	360.075000000001
2652	360.075000000001
2656	360.075000000001
2660	360.075000000001
2664	360.075000000001
2668	360.075000000001
2672	360.075000000001
2676	360.075000000001
2680	360.075000000001
2684	360.075000000001
2688	360.075000000001
2692	360.075000000001
2696	360.075000000001
2700	360.075000000001
2704	360.075000000001
2708	360.075000000001
2712	360.075000000001
2716	360.075000000001
2720	360.075000000001
2724	360.075000000001
2728	360.075000000001
2732	360.075000000001
2736	360.075000000001
2740	360.075000000001
2744	360.075000000001
2748	360.075000000001
2752	360.075000000001
2756	360.075000000001
2760	360.075000000001
2764	360.075000000001
2768	360.075000000001
2772	360.075000000001
2776	360.075000000001
2780	360.075000000001
2784	360.075000000001
2788	360.075000000001
2792	360.075000000001
2796	360.075000000001
2800	360.075000000001
2804	360.075000000001
2808	360.075000000001
2812	360.075000000001
2816	360.075000000001
2820	360.075000000001
2824	360.075000000001
2828	360.075000000001
2832	360.075000000001
2836	360.075000000001
2840	360.075000000001
2844	360.075000000001
2848	360.075000000001
2852	360.075000000001
2856	360.075000000001
2860	360.075000000001
2864	360.075000000001
2868	360.075000000001
2872	360.075000000001
2876	360.075000000001
2880	360.075000000001
2884	360.075000000001
2888	360.075000000001
2892	360.075000000001
2896	360.075000000001
2900	360.075000000001
2904	360.075000000001
2908	360.075000000001
2912	360.075000000001
2916	360.075000000001
2920	360.075000000001
2924	360.075000000001
2928	360.075000000001
2932	360.075000000001
2936	360.075000000001
2940	360.075000000001
2944	360.075000000001
2948	360.075000000001
2952	360.075000000001
2956	360.075000000001
2960	360.075000000001
2964	360.075000000001
2968	360.075000000001
2972	360.075000000001
2976	360.075000000001
2980	360.075000000001
2984	360.075000000001
2988	360.075000000001
2992	360.075000000001
2996	360.075000000001
3000	360.075000000001
3004	360.075000000001
3008	360.075000000001
3012	360.075000000001
3016	360.075000000001
3020	360.075000000001
3024	360.075000000001
3028	360.075000000001
3032	360.075000000001
3036	360.075000000001
3040	360.075000000001
3044	360.075000000001
3048	360.075000000001
3052	360.075000000001
3056	360.075000000001
3060	360.075000000001
3064	360.075000000001
3068	360.075000000001
3072	360.075000000001
3076	360.075000000001
3080	360.075000000001
3084	360.075000000001
3088	360.075000000001
3092	360.075000000001
3096	360.075000000001
3100	360.075000000001
3104	360.075000000001
3108	360.075000000001
3112	360.075000000001
3116	360.075000000001
3120	360.075000000001
3124	360.075000000001
3128	360.075000000001
3132	360.075000000001
3136	360.075000000001
3140	360.075000000001
3144	360.075000000001
3148	360.075000000001
3152	360.075000000001
3156	360.075000000001
3160	360.075000000001
3164	360.075000000001
3168	360.075000000001
3172	360.075000000001
3176	360.075000000001
3180	360.075000000001
3184	360.075000000001
3188	360.075000000001
3192	360.075000000001
3196	360.075000000001
3200	360.075000000001
3204	360.075000000001
3208	360.075000000001
3212	360.075000000001
3216	360.075000000001
3220	360.075000000001
3224	360.075000000001
3228	360.075000000001
3232	360.075000000001
3236	360.075000000001
3240	360.075000000001
3244	360.075000000001
3248	360.075000000001
3252	360.075000000001
3256	360.075000000001
3260	360.075000000001
3264	360.075000000001
3268	360.075000000001
3272	360.075000000001
3276	360.075000000001
3280	360.075000000001
3284	360.075000000001
3288	360.075000000001
3292	360.075000000001
3296	360.075000000001
3300	360.075000000001
3304	360.075000000001
3308	360.075000000001
3312	360.075000000001
3316	360.075000000001
3320	360.075000000001
3324	360.075000000001
3328	360.075000000001
3332	360.075000000001
3336	360.075000000001
3340	360.075000000001
3344	360.075000000001
3348	360.075000000001
3352	360.075000000001
3356	360.075000000001
3360	360.075000000001
3364	360.075000000001
3368	360.075000000001
3372	360.075000000001
3376	360.075000000001
3380	360.075000000001
3384	360.075000000001
3388	360.075000000001
3392	360.075000000001
3396	360.075000000001
3400	360.075000000001
3404	360.075000000001
3408	360.075000000001
3412	360.075000000001
3416	360.075000000001
3420	360.075000000001
3424	360.075000000001
3428	360.075000000001
3432	360.075000000001
3436	360.075000000001
3440	360.075000000001
3444	360.075000000001
3448	360.075000000001
3452	360.075000000001
3456	360.075000000001
3460	360.075000000001
3464	360.075000000001
3468	360.075000000001
3472	360.075000000001
3476	360.075000000001
3480	360.075000000001
3484	360.075000000001
3488	360.075000000001
3492	360.075000000001
3496	360.075000000001
3500	360.075000000001
3504	360.075000000001
3508	360.075000000001
3512	360.075000000001
3516	360.075000000001
3520	360.075000000001
3524	360.075000000001
3528	360.075000000001
3532	360.075000000001
3536	360.075000000001
3540	360.075000000001
3544	360.075000000001
3548	360.075000000001
3552	360.075000000001
3556	360.075000000001
3560	360.075000000001
3564	360.075000000001
3568	360.075000000001
3572	360.075000000001
3576	360.075000000001
3580	360.075000000001
3584	360.075000000001
3588	360.075000000001
3592	360.075000000001
3596	360.075000000001
3600	360.075000000001
3604	360.075000000001
3608	360.075000000001
3612	360.075000000001
3616	360.075000000001
3620	360.075000000001
3624	360.075000000001
3628	360.075000000001
3632	360.075000000001
3636	360.075000000001
3640	360.075000000001
3644	360.075000000001
3648	360.075000000001
3652	360.075000000001
3656	360.075000000001
3660	360.075000000001
3664	360.075000000001
3668	360.075000000001
3672	360.075000000001
3676	360.075000000001
3680	360.075000000001
3684	360.075000000001
3688	360.075000000001
3692	360.075000000001
3696	360.075000000001
3700	360.075000000001
3704	360.075000000001
3708	360.075000000001
3712	360.075000000001
3716	360.075000000001
3720	360.075000000001
3724	360.075000000001
3728	360.075000000001
3732	360.075000000001
3736	360.075000000001
3740	360.075000000001
3744	360.075000000001
3748	360.075000000001
3752	360.075000000001
3756	360.075000000001
3760	360.075000000001
3764	360.075000000001
3768	360.075000000001
3772	360.075000000001
3776	360.075000000001
3780	360.075000000001
3784	360.075000000001
3788	360.075000000001
3792	360.075000000001
3796	360.075000000001
3800	360.075000000001
3804	360.075000000001
3808	360.075000000001
3812	360.075000000001
3816	360.075000000001
3820	360.075000000001
3824	360.075000000001
3828	360.075000000001
3832	360.075000000001
3836	360.075000000001
3840	360.075000000001
3844	360.075000000001
3848	360.075000000001
3852	360.075000000001
3856	360.075000000001
3860	360.075000000001
3864	360.075000000001
3868	360.075000000001
3872	360.075000000001
3876	360.075000000001
3880	360.075000000001
3884	360.075000000001
3888	360.075000000001
3892	360.075000000001
3896	360.075000000001
3900	360.075000000001
3904	360.075000000001
3908	360.075000000001
3912	360.075000000001
3916	360.075000000001
3920	360.075000000001
3924	360.075000000001
3928	360.075000000001
3932	360.075000000001
3936	360.075000000001
3940	360.075000000001
3944	360.075000000001
3948	360.075000000001
3952	360.075000000001
3956	360.075000000001
3960	360.075000000001
3964	360.075000000001
3968	360.075000000001
3972	360.075000000001
3976	360.075000000001
3980	360.075000000001
3984	360.075000000001
3988	360.075000000001
3992	360.075000000001
3996	360.075000000001
4000	360.075000000001
4004	360.075000000001
4008	360.075000000001
4012	360.075000000001
4016	360.075000000001
4020	360.075000000001
4024	360.075000000001
4028	360.075000000001
4032	360.075000000001
4036	360.075000000001
4040	360.075000000001
4044	360.075000000001
4048	360.075000000001
4052	360.075000000001
4056	360.075000000001
4060	360.075000000001
4064	360.075000000001
4068	360.075000000001
4072	360.075000000001
4076	360.075000000001
4080	360.075000000001
4084	360.075000000001
4088	360.075000000001
4092	360.075000000001
4096	360.075000000001
4100	360.075000000001
4104	360.075000000001
4108	360.075000000001
4112	360.075000000001
4116	360.075000000001
4120	360.075000000001
4124	360.075000000001
4128	360.075000000001
4132	360.075000000001
4136	360.075000000001
4140	360.075000000001
4144	360.075000000001
4148	360.075000000001
4152	360.075000000001
4156	360.075000000001
4160	360.075000000001
4164	360.075000000001
4168	360.075000000001
4172	360.075000000001
4176	360.075000000001
4180	360.075000000001
4184	360.075000000001
4188	360.075000000001
4192	360.075000000001
4196	360.075000000001
4200	360.075000000001
4204	360.075000000001
4208	360.075000000001
4212	360.075000000001
4216	360.075000000001
4220	360.075000000001
4224	360.075000000001
4228	360.075000000001
4232	360.075000000001
4236	360.075000000001
4240	360.075000000001
4244	360.075000000001
4248	360.075000000001
4252	360.075000000001
4256	360.075000000001
4260	360.075000000001
4264	360.075000000001
4268	360.075000000001
4272	360.075000000001
4276	360.075000000001
4280	360.075000000001
4284	360.075000000001
4288	360.075000000001
4292	360.075000000001
4296	360.075000000001
4300	360.075000000001
4304	360.075000000001
4308	360.075000000001
4312	360.075000000001
4316	360.075000000001
4320	360.075000000001
4324	360.075000000001
4328	360.075000000001
4332	360.075000000001
4336	360.075000000001
4340	360.075000000001
4344	360.075000000001
4348	360.075000000001
4352	360.075000000001
4356	360.075000000001
4360	360.075000000001
4364	360.075000000001
4368	360.075000000001
4372	360.075000000001
4376	360.075000000001
4380	360.075000000001
4384	360.075000000001
4388	360.075000000001
4392	360.075000000001
4396	360.075000000001
4400	360.075000000001
4404	360.075000000001
4408	360.075000000001
4412	360.075000000001
4416	360.075000000001
4420	360.075000000001
4424	360.075000000001
4428	360.075000000001
4432	360.075000000001
4436	360.075000000001
4440	360.075000000001
4444	360.075000000001
4448	360.075000000001
4452	360.075000000001
4456	360.075000000001
4460	360.075000000001
4464	360.075000000001
4468	360.075000000001
4472	360.075000000001
4476	360.075000000001
4480	360.075000000001
4484	360.075000000001
4488	360.075000000001
4492	360.075000000001
4496	360.075000000001
4500	360.075000000001
4504	360.075000000001
4508	360.075000000001
4512	360.075000000001
4516	360.075000000001
4520	360.075000000001
4524	360.075000000001
4528	360.075000000001
4532	360.075000000001
4536	360.075000000001
4540	360.075000000001
4544	360.075000000001
4548	360.075000000001
4552	360.075000000001
4556	360.075000000001
4560	360.075000000001
4564	360.075000000001
4568	360.075000000001
4572	360.075000000001
4576	360.075000000001
4580	360.075000000001
4584	360.075000000001
4588	360.075000000001
4592	360.075000000001
4596	360.075000000001
4600	360.075000000001
4604	360.075000000001
4608	360.075000000001
4612	360.075000000001
4616	360.075000000001
4620	360.075000000001
4624	360.075000000001
4628	360.075000000001
4632	360.075000000001
4636	360.075000000001
4640	360.075000000001
4644	360.075000000001
4648	360.075000000001
4652	360.075000000001
4656	360.075000000001
4660	360.075000000001
4664	360.075000000001
4668	360.075000000001
4672	360.075000000001
4676	360.075000000001
4680	360.075000000001
4684	360.075000000001
4688	360.075000000001
4692	360.075000000001
4696	360.075000000001
4700	360.075000000001
4704	360.075000000001
4708	360.075000000001
4712	360.075000000001
4716	360.075000000001
4720	360.075000000001
4724	360.075000000001
4728	360.075000000001
4732	360.075000000001
4736	360.075000000001
4740	360.075000000001
4744	360.075000000001
4748	360.075000000001
4752	360.075000000001
4756	360.075000000001
4760	360.075000000001
4764	360.075000000001
4768	360.075000000001
4772	360.075000000001
4776	360.075000000001
4780	360.075000000001
4784	360.075000000001
4788	360.075000000001
4792	360.075000000001
4796	360.075000000001
4800	360.075000000001
4804	360.075000000001
4808	360.075000000001
4812	360.075000000001
4816	360.075000000001
4820	360.075000000001
4824	360.075000000001
4828	360.075000000001
4832	360.075000000001
4836	360.075000000001
4840	360.075000000001
4844	360.075000000001
4848	360.075000000001
4852	360.075000000001
4856	360.075000000001
4860	360.075000000001
4864	360.075000000001
4868	360.075000000001
4872	360.075000000001
4876	360.075000000001
4880	360.075000000001
4884	360.075000000001
4888	360.075000000001
4892	360.075000000001
4896	360.075000000001
4900	360.075000000001
4904	360.075000000001
4908	360.075000000001
4912	360.075000000001
4916	360.075000000001
4920	360.075000000001
4924	360.075000000001
4928	360.075000000001
4932	360.075000000001
4936	360.075000000001
4940	360.075000000001
4944	360.075000000001
4948	360.075000000001
4952	360.075000000001
4956	360.075000000001
4960	360.075000000001
4964	360.075000000001
4968	360.075000000001
4972	360.075000000001
4976	360.075000000001
4980	360.075000000001
4984	360.075000000001
4988	360.075000000001
4992	360.075000000001
4996	360.075000000001
5000	360.075000000001
5004	360.075000000001
5008	360.075000000001
5012	360.075000000001
5016	360.075000000001
5020	360.075000000001
5024	360.075000000001
5028	360.075000000001
5032	360.075000000001
5036	360.075000000001
5040	360.075000000001
5044	360.075000000001
5048	360.075000000001
5052	360.075000000001
5056	360.075000000001
5060	360.075000000001
5064	360.075000000001
5068	360.075000000001
5072	360.075000000001
5076	360.075000000001
5080	360.075000000001
5084	360.075000000001
5088	360.075000000001
5092	360.075000000001
5096	360.075000000001
5100	360.075000000001
5104	360.075000000001
5108	360.075000000001
5112	360.075000000001
5116	360.075000000001
5120	360.075000000001
5124	360.075000000001
5128	360.075000000001
5132	360.075000000001
5136	360.075000000001
5140	360.075000000001
5144	360.075000000001
5148	360.075000000001
5152	360.075000000001
5156	360.075000000001
5160	360.075000000001
5164	360.075000000001
5168	360.075000000001
5172	360.075000000001
5176	360.075000000001
5180	360.075000000001
5184	360.075000000001
5188	360.075000000001
5192	360.075000000001
5196	360.075000000001
5200	360.075000000001
5204	360.075000000001
5208	360.075000000001
5212	360.075000000001
5216	360.075000000001
5220	360.075000000001
5224	360.075000000001
5228	360.075000000001
5232	360.075000000001
5236	360.075000000001
5240	360.075000000001
5244	360.075000000001
5248	360.075000000001
5252	360.075000000001
5256	360.075000000001
5260	360.075000000001
5264	360.075000000001
5268	360.075000000001
5272	360.075000000001
5276	360.075000000001
5280	360.075000000001
5284	360.075000000001
5288	360.075000000001
5292	360.075000000001
5296	360.075000000001
5300	360.075000000001
5304	360.075000000001
5308	360.075000000001
5312	360.075000000001
5316	360.075000000001
5320	360.075000000001
5324	360.075000000001
5328	360.075000000001
5332	360.075000000001
5336	360.075000000001
5340	360.075000000001
5344	360.075000000001
5348	360.075000000001
5352	360.075000000001
5356	360.075000000001
5360	360.075000000001
5364	360.075000000001
5368	360.075000000001
5372	360.075000000001
5376	360.075000000001
5380	360.075000000001
5384	360.075000000001
5388	360.075000000001
5392	360.075000000001
5396	360.075000000001
5400	360.075000000001
5404	360.075000000001
5408	360.075000000001
5412	360.075000000001
5416	360.075000000001
5420	360.075000000001
5424	360.075000000001
5428	360.075000000001
5432	360.075000000001
5436	360.075000000001
5440	360.075000000001
5444	360.075000000001
5448	360.075000000001
5452	360.075000000001
5456	360.075000000001
5460	360.075000000001
5464	360.075000000001
5468	360.075000000001
5472	360.075000000001
5476	360.075000000001
5480	360.075000000001
5484	360.075000000001
5488	360.075000000001
5492	360.075000000001
5496	360.075000000001
5500	360.075000000001
5504	360.075000000001
5508	360.075000000001
5512	360.075000000001
5516	360.075000000001
5520	360.075000000001
5524	360.075000000001
5528	360.075000000001
5532	360.075000000001
5536	360.075000000001
5540	360.075000000001
5544	360.075000000001
5548	360.075000000001
5552	360.075000000001
5556	360.075000000001
5560	360.075000000001
5564	360.075000000001
5568	360.075000000001
5572	360.075000000001
5576	360.075000000001
5580	360.075000000001
5584	360.075000000001
5588	360.075000000001
5592	360.075000000001
5596	360.075000000001
5600	360.075000000001
5604	360.075000000001
5608	360.075000000001
5612	360.075000000001
5616	360.075000000001
5620	360.075000000001
5624	360.075000000001
5628	360.075000000001
5632	360.075000000001
5636	360.075000000001
5640	360.075000000001
5644	360.075000000001
5648	360.075000000001
5652	360.075000000001
5656	360.075000000001
5660	360.075000000001
5664	360.075000000001
5668	360.075000000001
5672	360.075000000001
5676	360.075000000001
5680	360.075000000001
5684	360.075000000001
5688	360.075000000001
5692	360.075000000001
5696	360.075000000001
5700	360.075000000001
5704	360.075000000001
5708	360.075000000001
5712	360.075000000001
5716	360.075000000001
5720	360.075000000001
5724	360.075000000001
5728	360.075000000001
5732	360.075000000001
5736	360.075000000001
5740	360.075000000001
5744	360.075000000001
5748	360.075000000001
5752	360.075000000001
5756	360.075000000001
5760	360.075000000001
5764	360.075000000001
5768	360.075000000001
5772	360.075000000001
5776	360.075000000001
5780	360.075000000001
5784	360.075000000001
5788	360.075000000001
5792	360.075000000001
5796	360.075000000001
5800	360.075000000001
5804	360.075000000001
5808	360.075000000001
5812	360.075000000001
5816	360.075000000001
5820	360.075000000001
5824	360.075000000001
5828	360.075000000001
5832	360.075000000001
5836	360.075000000001
5840	360.075000000001
5844	360.075000000001
5848	360.075000000001
5852	360.075000000001
5856	360.075000000001
5860	360.075000000001
5864	360.075000000001
5868	360.075000000001
5872	360.075000000001
5876	360.075000000001
5880	360.075000000001
5884	360.075000000001
5888	360.075000000001
5892	360.075000000001
5896	360.075000000001
5900	360.075000000001
5904	360.075000000001
5908	360.075000000001
5912	360.075000000001
5916	360.075000000001
5920	360.075000000001
5924	360.075000000001
5928	360.075000000001
5932	360.075000000001
5936	360.075000000001
5940	360.075000000001
5944	360.075000000001
5948	360.075000000001
5952	360.075000000001
5956	360.075000000001
5960	360.075000000001
5964	360.075000000001
5968	360.075000000001
5972	360.075000000001
5976	360.075000000001
5980	360.075000000001
5984	360.075000000001
5988	360.075000000001
5992	360.075000000001
5996	360.075000000001
6000	360.075000000001
6004	360.075000000001
6008	360.075000000001
6012	360.075000000001
6016	360.075000000001
6020	360.075000000001
6024	360.075000000001
6028	360.075000000001
6032	360.075000000001
6036	360.075000000001
6040	360.075000000001
6044	360.075000000001
6048	360.075000000001
6052	360.075000000001
6056	360.075000000001
6060	360.075000000001
6064	360.075000000001
6068	360.075000000001
6072	360.075000000001
6076	360.075000000001
6080	360.075000000001
6084	360.075000000001
6088	360.075000000001
6092	360.075000000001
6096	360.075000000001
6100	360.075000000001
6104	360.075000000001
6108	360.075000000001
6112	360.075000000001
6116	360.075000000001
6120	360.075000000001
6124	360.075000000001
6128	360.075000000001
6132	360.075000000001
6136	360.075000000001
6140	360.075000000001
6144	360.075000000001
6148	360.075000000001
6152	360.075000000001
6156	360.075000000001
6160	360.075000000001
6164	360.075000000001
6168	360.075000000001
6172	360.075000000001
6176	360.075000000001
6180	360.075000000001
6184	360.075000000001
6188	360.075000000001
6192	360.075000000001
6196	360.075000000001
6200	360.075000000001
6204	360.075000000001
6208	360.075000000001
6212	360.075000000001
6216	360.075000000001
6220	360.075000000001
6224	360.075000000001
6228	360.075000000001
6232	360.075000000001
6236	360.075000000001
6240	360.075000000001
6244	360.075000000001
6248	360.075000000001
6252	360.075000000001
6256	360.075000000001
6260	360.075000000001
6264	360.075000000001
6268	360.075000000001
6272	360.075000000001
6276	360.075000000001
6280	360.075000000001
6284	360.075000000001
6288	360.075000000001
6292	360.075000000001
6296	360.075000000001
6300	360.075000000001
6304	360.075000000001
6308	360.075000000001
6312	360.075000000001
6316	360.075000000001
6320	360.075000000001
6324	360.075000000001
6328	360.075000000001
6332	360.075000000001
6336	360.075000000001
6340	360.075000000001
6344	360.075000000001
6348	360.075000000001
6352	360.075000000001
6356	360.075000000001
6360	360.075000000001
6364	360.075000000001
6368	360.075000000001
6372	360.075000000001
6376	360.075000000001
6380	360.075000000001
6384	360.075000000001
6388	360.075000000001
6392	360.075000000001
6396	360.075000000001
6400	360.075000000001
6404	360.075000000001
6408	360.075000000001
6412	360.075000000001
6416	360.075000000001
6420	360.075000000001
6424	360.075000000001
6428	360.075000000001
6432	360.075000000001
6436	360.075000000001
6440	360.075000000001
6444	360.075000000001
6448	360.075000000001
6452	360.075000000001
6456	360.075000000001
6460	360.075000000001
6464	360.075000000001
6468	360.075000000001
6472	360.075000000001
6476	360.075000000001
6480	360.075000000001
6484	360.075000000001
6488	360.075000000001
6492	360.075000000001
6496	360.075000000001
6500	360.075000000001
6504	360.075000000001
6508	360.075000000001
6512	360.075000000001
6516	360.075000000001
6520	360.075000000001
6524	360.075000000001
6528	360.075000000001
6532	360.075000000001
6536	360.075000000001
6540	360.075000000001
6544	360.075000000001
6548	360.075000000001
6552	360.075000000001
6556	360.075000000001
6560	360.075000000001
6564	360.075000000001
6568	360.075000000001
6572	360.075000000001
6576	360.075000000001
6580	360.075000000001
6584	360.075000000001
6588	360.075000000001
6592	360.075000000001
6596	360.075000000001
6600	360.075000000001
6604	360.075000000001
6608	360.075000000001
6612	360.075000000001
6616	360.075000000001
6620	360.075000000001
6624	360.075000000001
6628	360.075000000001
6632	360.075000000001
6636	360.075000000001
6640	360.075000000001
6644	360.075000000001
6648	360.075000000001
6652	360.075000000001
6656	360.075000000001
6660	360.075000000001
6664	360.075000000001
6668	360.075000000001
6672	360.075000000001
6676	360.075000000001
6680	360.075000000001
6684	360.075000000001
6688	360.075000000001
6692	360.075000000001
6696	360.075000000001
6700	360.075000000001
6704	360.075000000001
6708	360.075000000001
6712	360.075000000001
6716	360.075000000001
6720	360.075000000001
6724	360.075000000001
6728	360.075000000001
6732	360.075000000001
6736	360.075000000001
6740	360.075000000001
6744	360.075000000001
6748	360.075000000001
6752	360.075000000001
6756	360.075000000001
6760	360.075000000001
6764	360.075000000001
6768	360.075000000001
6772	360.075000000001
6776	360.075000000001
6780	360.075000000001
6784	360.075000000001
6788	360.075000000001
6792	360.075000000001
6796	360.075000000001
6800	360.075000000001
6804	360.075000000001
6808	360.075000000001
6812	360.075000000001
6816	360.075000000001
6820	360.075000000001
6824	360.075000000001
6828	360.075000000001
6832	360.075000000001
6836	360.075000000001
6840	360.075000000001
6844	360.075000000001
6848	360.075000000001
6852	360.075000000001
6856	360.075000000001
6860	360.075000000001
6864	360.075000000001
6868	360.075000000001
6872	360.075000000001
6876	360.075000000001
6880	360.075000000001
6884	360.075000000001
6888	360.075000000001
6892	360.075000000001
6896	360.075000000001
6900	360.075000000001
6904	360.075000000001
6908	360.075000000001
6912	360.075000000001
6916	360.075000000001
6920	360.075000000001
6924	360.075000000001
6928	360.075000000001
6932	360.075000000001
6936	360.075000000001
6940	360.075000000001
6944	360.075000000001
6948	360.075000000001
6952	360.075000000001
6956	360.075000000001
6960	360.075000000001
6964	360.075000000001
6968	360.075000000001
6972	360.075000000001
6976	360.075000000001
6980	360.075000000001
6984	360.075000000001
6988	360.075000000001
6992	360.075000000001
6996	360.075000000001
7000	360.075000000001
7004	360.075000000001
7008	360.075000000001
7012	360.075000000001
7016	360.075000000001
7020	360.075000000001
7024	360.075000000001
7028	360.075000000001
7032	360.075000000001
7036	360.075000000001
7040	360.075000000001
7044	360.075000000001
7048	360.075000000001
7052	360.075000000001
7056	360.075000000001
7060	360.075000000001
7064	360.075000000001
7068	360.075000000001
7072	360.075000000001
7076	360.075000000001
7080	360.075000000001
7084	360.075000000001
7088	360.075000000001
7092	360.075000000001
7096	360.075000000001
7100	360.075000000001
7104	360.075000000001
7108	360.075000000001
7112	360.075000000001
7116	360.075000000001
7120	360.075000000001
7124	360.075000000001
7128	360.075000000001
7132	360.075000000001
7136	360.075000000001
7140	360.075000000001
7144	360.075000000001
7148	360.075000000001
7152	360.075000000001
7156	360.075000000001
7160	360.075000000001
7164	360.075000000001
7168	360.075000000001
7172	360.075000000001
7176	360.075000000001
7180	360.075000000001
7184	360.075000000001
7188	360.075000000001
7192	360.075000000001
7196	360.075000000001
7200	360.075000000001
7204	360.075000000001
7208	360.075000000001
7212	360.075000000001
7216	360.075000000001
7220	360.075000000001
7224	360.075000000001
7228	360.075000000001
7232	360.075000000001
7236	360.075000000001
7240	360.075000000001
7244	360.075000000001
7248	360.075000000001
7252	360.075000000001
7256	360.075000000001
7260	360.075000000001
7264	360.075000000001
7268	360.075000000001
7272	360.075000000001
7276	360.075000000001
7280	360.075000000001
7284	360.075000000001
7288	360.075000000001
7292	360.075000000001
7296	360.075000000001
7300	360.075000000001
7304	360.075000000001
7308	360.075000000001
7312	360.075000000001
7316	360.075000000001
7320	360.075000000001
7324	360.075000000001
7328	360.075000000001
7332	360.075000000001
7336	360.075000000001
7340	360.075000000001
7344	360.075000000001
7348	360.075000000001
7352	360.075000000001
7356	360.075000000001
7360	360.075000000001
7364	360.075000000001
7368	360.075000000001
7372	360.075000000001
7376	360.075000000001
7380	360.075000000001
7384	360.075000000001
7388	360.075000000001
7392	360.075000000001
7396	360.075000000001
7400	360.075000000001
7404	360.075000000001
7408	360.075000000001
7412	360.075000000001
7416	360.075000000001
7420	360.075000000001
7424	360.075000000001
7428	360.075000000001
7432	360.075000000001
7436	360.075000000001
7440	360.075000000001
7444	360.075000000001
7448	360.075000000001
7452	360.075000000001
7456	360.075000000001
7460	360.075000000001
7464	360.075000000001
7468	360.075000000001
7472	360.075000000001
7476	360.075000000001
7480	360.075000000001
7484	360.075000000001
7488	360.075000000001
7492	360.075000000001
7496	360.075000000001
7500	360.075000000001
7504	360.075000000001
7508	360.075000000001
7512	360.075000000001
7516	360.075000000001
7520	360.075000000001
7524	360.075000000001
7528	360.075000000001
7532	360.075000000001
7536	360.075000000001
7540	360.075000000001
7544	360.075000000001
7548	360.075000000001
7552	360.075000000001
7556	360.075000000001
7560	360.075000000001
7564	360.075000000001
7568	360.075000000001
7572	360.075000000001
7576	360.075000000001
7580	360.075000000001
7584	360.075000000001
7588	360.075000000001
7592	360.075000000001
7596	360.075000000001
7600	360.075000000001
7604	360.075000000001
7608	360.075000000001
7612	360.075000000001
7616	360.075000000001
7620	360.075000000001
7624	360.075000000001
7628	360.075000000001
7632	360.075000000001
7636	360.075000000001
7640	360.075000000001
7644	360.075000000001
7648	360.075000000001
7652	360.075000000001
7656	360.075000000001
7660	360.075000000001
7664	360.075000000001
7668	360.075000000001
7672	360.075000000001
7676	360.075000000001
7680	360.075000000001
7684	360.075000000001
7688	360.075000000001
7692	360.075000000001
7696	360.075000000001
7700	360.075000000001
7704	360.075000000001
7708	360.075000000001
7712	360.075000000001
7716	360.075000000001
7720	360.075000000001
7724	360.075000000001
7728	360.075000000001
7732	360.075000000001
7736	360.075000000001
7740	360.075000000001
7744	360.075000000001
7748	360.075000000001
7752	360.075000000001
7756	360.075000000001
7760	360.075000000001
7764	360.075000000001
7768	360.075000000001
7772	360.075000000001
7776	360.075000000001
7780	360.075000000001
7784	360.075000000001
7788	360.075000000001
7792	360.075000000001
7796	360.075000000001
7800	360.075000000001
7804	360.075000000001
7808	360.075000000001
7812	360.075000000001
7816	360.075000000001
7820	360.075000000001
7824	360.075000000001
7828	360.075000000001
7832	360.075000000001
7836	360.075000000001
7840	360.075000000001


==> tiks/dyn-ecco/ecco1-exc-7.tsv <==
0	421.689446309909
4	421.800781588209
8	421.961233940361
12	422.175082099178
16	422.444715099065
20	422.770787169329
24	423.152372627497
28	423.587120772629
32	424.07141077862
36	424.600506587524
40	425.168711802852
44	425.769524582909
48	426.395792534073
52	427.039867604133
56	427.693760975586
60	428.349297958963
64	428.99827288612
68	429.632604003575
72	430.244488365802
76	430.826556728543
80	431.372028442138
84	431.874866344815
88	432.329931656015
92	432.733138869702
96	433.081610647669
100	433.37383271286
104	433.609808742671
108	433.791215262274
112	433.921556537917
116	434.006319470243
120	434.053128487606
124	434.071900439368
128	434.07499948923
132	401.88006616777
136	399.932877280099
140	398.353109804151
144	397.155042073754
148	396.329585667781
152	395.840849122633
156	395.622701644764
160	395.575336823171
164	407.68201346341
168	408.187951514801
172	408.700618016047
176	409.219616268062
180	409.744541475138
184	410.274981307203
188	410.810516462093
192	411.350721227811
196	411.8951640448
200	412.443408068203
204	412.995011730134
208	413.549529301932
212	414.106511456445
216	414.665505830286
220	415.226057586094
224	415.7877099748
228	416.350004897913
232	416.912483469752
236	417.474686579744
240	418.036155454667
244	418.596432220927
248	419.155060466821
252	419.711585804801
256	420.265556433743
260	420.816523701212
264	421.364042665721
268	421.907672659011
272	422.446977848304
276	422.981527798571
280	423.510898034802
284	424.034670604268
288	424.552434638789
292	425.063786917004
296	425.568332426622
300	426.065684926701
304	426.555467509911
308	427.037313164801
312	427.510865338059
316	427.97577849678
320	428.431718690736
324	428.878364114638
328	429.315405670403
332	429.742547529416
336	430.1595076948
340	430.566018563684
344	430.961827489462
348	431.346697344059
352	431.720407080207
356	432.082752293698
360	432.433545785655
364	432.772618124801
368	433.099818209719
372	433.415013831122
376	433.718092234117
380	434.008960680469
384	434.287547010867
388	434.553800207201
392	434.807690954801
396	435.049212204733
400	435.278379736049
404	435.495232718054
408	435.699834272567
412	435.892272036204
416	436.072658722623
420	436.241132684802
424	436.3978584773
428	436.543027418529
432	436.676858153009
436	436.799597213647
440	436.911519583989
444	437.012929260495
448	437.104159814802
452	437.185574955988
456	437.257569092844
460	437.32056789613
464	437.375028860848
468	437.421441868509
472	437.460329749386
476	437.492248844802
480	437.51778956937
484	437.53757697328
488	437.552271304555
492	437.562568571315
496	437.569201104047
500	437.572938117873
504	437.574586274801
508	437.574990246018
512	431.575000000002
516	431.575000000002
520	431.575000000002
524	431.575000000002
528	431.575000000002
532	431.575000000002
536	431.575000000002
540	431.575000000002
544	431.575000000002
548	431.575000000002
552	431.575000000002
556	431.575000000002
560	431.575000000002
564	431.575000000002
568	431.575000000002
572	431.575000000002
576	431.575000000002
580	431.575000000002
584	431.575000000002
588	431.575000000002
592	431.575000000002
596	431.575000000002
600	431.575000000002
604	431.575000000002
608	431.575000000002
612	431.575000000002
616	431.575000000002
620	431.575000000002
624	431.575000000002
628	431.575000000002
632	431.575000000002
636	431.575000000002
640	431.575000000002
644	431.575000000002
648	431.575000000002
652	431.575000000002
656	431.575000000002
660	431.575000000002
664	431.575000000002
668	431.575000000002
672	431.575000000002
676	431.575000000002
680	431.575000000002
684	431.575000000002
688	431.575000000002
692	431.575000000002
696	431.575000000002
700	431.575000000002
704	431.575000000002
708	431.575000000002
712	431.575000000002
716	431.575000000002
720	431.575000000002
724	431.575000000002
728	431.575000000002
732	431.575000000002
736	431.575000000002
740	431.575000000002
744	431.575000000002
748	431.575000000002
752	431.575000000002
756	431.575000000002
760	431.575000000002
764	431.575000000002
768	431.575000000002
772	431.575000000002
776	431.575000000002
780	431.575000000002
784	431.575000000002
788	431.575000000002
792	431.575000000002
796	431.575000000002
800	431.575000000002
804	431.575000000002
808	431.575000000002
812	431.575000000002
816	431.575000000002
820	431.575000000002
824	431.575000000002
828	431.575000000002
832	431.575000000002
836	431.575000000002
840	431.575000000002
844	431.575000000002
848	431.575000000002
852	431.575000000002
856	431.575000000002
860	431.575000000002
864	431.575000000002
868	431.575000000002
872	431.575000000002
876	431.575000000002
880	431.575000000002
884	431.575000000002
888	431.575000000002
892	431.575000000002
896	431.575000000002
900	431.575000000002
904	431.575000000002
908	431.575000000002
912	431.575000000002
916	431.575000000002
920	431.575000000002
924	431.575000000002
928	431.575000000002
932	431.575000000002
936	431.575000000002
940	431.575000000002
944	431.575000000002
948	431.575000000002
952	431.575000000002
956	431.575000000002
960	431.575000000002
964	431.575000000002
968	431.575000000002
972	431.575000000002
976	431.575000000002
980	431.575000000002
984	431.575000000002
988	431.575000000002
992	431.575000000002
996	431.575000000002
1000	431.575000000002
1004	431.575000000002
1008	431.575000000002
1012	431.575000000002
1016	431.575000000002
1020	431.575000000002
1024	431.575000000002
1028	431.575000000002
1032	431.575000000002
1036	431.575000000002
1040	431.575000000002
1044	431.575000000002
1048	431.575000000002
1052	431.575000000002
1056	431.575000000002
1060	431.575000000002
1064	431.575000000002
1068	431.575000000002
1072	431.575000000002
1076	431.575000000002
1080	431.575000000002
1084	431.575000000002
1088	431.575000000002
1092	431.575000000002
1096	431.575000000002
1100	431.575000000002
1104	431.575000000002
1108	431.575000000002
1112	431.575000000002
1116	431.575000000002
1120	431.575000000002
1124	431.575000000002
1128	431.575000000002
1132	431.575000000002
1136	431.575000000002
1140	431.575000000002
1144	431.575000000002
1148	431.575000000002
1152	431.575000000002
1156	431.575000000002
1160	431.575000000002
1164	431.575000000002
1168	431.575000000002
1172	431.575000000002
1176	431.575000000002
1180	431.575000000002
1184	431.575000000002
1188	431.575000000002
1192	431.575000000002
1196	431.575000000002
1200	431.575000000002
1204	431.575000000002
1208	431.575000000002
1212	431.575000000002
1216	431.575000000002
1220	431.575000000002
1224	431.575000000002
1228	431.575000000002
1232	431.575000000002
1236	431.575000000002
1240	431.575000000002
1244	431.575000000002
1248	431.575000000002
1252	431.575000000002
1256	431.575000000002
1260	431.575000000002
1264	431.575000000002
1268	431.575000000002
1272	431.575000000002
1276	431.575000000002
1280	431.575000000002
1284	431.575000000002
1288	431.575000000002
1292	431.575000000002
1296	431.575000000002
1300	431.575000000002
1304	431.575000000002
1308	431.575000000002
1312	431.575000000002
1316	431.575000000002
1320	431.575000000002
1324	431.575000000002
1328	431.575000000002
1332	431.575000000002
1336	431.575000000002
1340	431.575000000002
1344	431.575000000002
1348	431.575000000002
1352	431.575000000002
1356	431.575000000002
1360	431.575000000002
1364	431.575000000002
1368	431.575000000002
1372	431.575000000002
1376	431.575000000002
1380	431.575000000002
1384	431.575000000002
1388	431.575000000002
1392	431.575000000002
1396	431.575000000002
1400	431.575000000002
1404	431.575000000002
1408	431.575000000002
1412	431.575000000002
1416	431.575000000002
1420	431.575000000002
1424	431.575000000002
1428	431.575000000002
1432	431.575000000002
1436	431.575000000002
1440	431.575000000002
1444	431.575000000002
1448	431.575000000002
1452	431.575000000002
1456	431.575000000002
1460	431.575000000002
1464	431.575000000002
1468	431.575000000002
1472	431.575000000002
1476	431.575000000002
1480	431.575000000002
1484	431.575000000002
1488	431.575000000002
1492	431.575000000002
1496	431.575000000002
1500	431.575000000002
1504	431.575000000002
1508	431.575000000002
1512	431.575000000002
1516	431.575000000002
1520	431.575000000002
1524	431.575000000002
1528	431.575000000002
1532	431.575000000002
1536	431.575000000002
1540	431.575000000002
1544	431.575000000002
1548	431.575000000002
1552	431.575000000002
1556	431.575000000002
1560	431.575000000002
1564	431.575000000002
1568	431.575000000002
1572	431.575000000002
1576	431.575000000002
1580	431.575000000002
1584	431.575000000002
1588	431.575000000002
1592	431.575000000002
1596	431.575000000002
1600	431.575000000002
1604	431.575000000002
1608	431.575000000002
1612	431.575000000002
1616	431.575000000002
1620	431.575000000002
1624	431.575000000002
1628	431.575000000002
1632	431.575000000002
1636	431.575000000002
1640	431.575000000002
1644	431.575000000002
1648	431.575000000002
1652	431.575000000002
1656	431.575000000002
1660	431.575000000002
1664	431.575000000002
1668	431.575000000002
1672	431.575000000002
1676	431.575000000002
1680	431.575000000002
1684	431.575000000002
1688	431.575000000002
1692	431.575000000002
1696	431.575000000002
1700	431.575000000002
1704	431.575000000002
1708	431.575000000002
1712	431.575000000002
1716	431.575000000002
1720	431.575000000002
1724	431.575000000002
1728	431.575000000002
1732	431.575000000002
1736	431.575000000002
1740	431.575000000002
1744	431.575000000002
1748	431.575000000002
1752	431.575000000002
1756	431.575000000002
1760	431.575000000002
1764	431.575000000002
1768	431.575000000002
1772	431.575000000002
1776	431.575000000002
1780	431.575000000002
1784	431.575000000002
1788	431.575000000002
1792	431.575000000002
1796	431.575000000002
1800	431.575000000002
1804	431.575000000002
1808	431.575000000002
1812	431.575000000002
1816	431.575000000002
1820	431.575000000002
1824	431.575000000002
1828	431.575000000002
1832	431.575000000002
1836	431.575000000002
1840	431.575000000002
1844	431.575000000002
1848	431.575000000002
1852	431.575000000002
1856	431.575000000002
1860	431.575000000002
1864	431.575000000002
1868	431.575000000002
1872	431.575000000002
1876	431.575000000002
1880	431.575000000002
1884	431.575000000002
1888	431.575000000002
1892	431.575000000002
1896	431.575000000002
1900	431.575000000002
1904	431.575000000002
1908	431.575000000002
1912	431.575000000002
1916	431.575000000002
1920	431.575000000002
1924	431.575000000002
1928	431.575000000002
1932	431.575000000002
1936	431.575000000002
1940	431.575000000002
1944	431.575000000002
1948	431.575000000002
1952	431.575000000002
1956	431.575000000002
1960	431.575000000002
1964	431.575000000002
1968	431.575000000002
1972	431.575000000002
1976	431.575000000002
1980	431.575000000002
1984	431.575000000002
1988	431.575000000002
1992	431.575000000002
1996	431.575000000002
2000	431.575000000002
2004	431.575000000002
2008	431.575000000002
2012	431.575000000002
2016	431.575000000002
2020	431.575000000002
2024	431.575000000002
2028	431.575000000002
2032	431.575000000002
2036	431.575000000002
2040	431.575000000002
2044	431.575000000002
2048	431.575000000002
2052	431.575000000002
2056	431.575000000002
2060	431.575000000002
2064	431.575000000002
2068	431.575000000002
2072	431.575000000002
2076	431.575000000002
2080	431.575000000002
2084	431.575000000002
2088	431.575000000002
2092	431.575000000002
2096	431.575000000002
2100	431.575000000002
2104	431.575000000002
2108	431.575000000002
2112	431.575000000002
2116	431.575000000002
2120	431.575000000002
2124	431.575000000002
2128	431.575000000002
2132	431.575000000002
2136	431.575000000002
2140	431.575000000002
2144	431.575000000002
2148	431.575000000002
2152	431.575000000002
2156	431.575000000002
2160	431.575000000002
2164	431.575000000002
2168	431.575000000002
2172	431.575000000002
2176	431.575000000002
2180	431.575000000002
2184	431.575000000002
2188	431.575000000002
2192	431.575000000002
2196	431.575000000002
2200	431.575000000002
2204	431.575000000002
2208	431.575000000002
2212	431.575000000002
2216	431.575000000002
2220	431.575000000002
2224	431.575000000002
2228	431.575000000002
2232	431.575000000002
2236	431.575000000002
2240	431.575000000002
2244	431.575000000002
2248	431.575000000002
2252	431.575000000002
2256	431.575000000002
2260	431.575000000002
2264	431.575000000002
2268	431.575000000002
2272	431.575000000002
2276	431.575000000002
2280	431.575000000002
2284	431.575000000002
2288	431.575000000002
2292	431.575000000002
2296	431.575000000002
2300	431.575000000002
2304	431.575000000002
2308	431.575000000002
2312	431.575000000002
2316	431.575000000002
2320	431.575000000002
2324	431.575000000002
2328	431.575000000002
2332	431.575000000002
2336	431.575000000002
2340	431.575000000002
2344	431.575000000002
2348	431.575000000002
2352	431.575000000002
2356	431.575000000002
2360	431.575000000002
2364	431.575000000002
2368	431.575000000002
2372	431.575000000002
2376	431.575000000002
2380	431.575000000002
2384	431.575000000002
2388	431.575000000002
2392	431.575000000002
2396	431.575000000002
2400	431.575000000002
2404	431.575000000002
2408	431.575000000002
2412	431.575000000002
2416	431.575000000002
2420	431.575000000002
2424	431.575000000002
2428	431.575000000002
2432	431.575000000002
2436	431.575000000002
2440	431.575000000002
2444	431.575000000002
2448	431.575000000002
2452	431.575000000002
2456	431.575000000002
2460	431.575000000002
2464	431.575000000002
2468	431.575000000002
2472	431.575000000002
2476	431.575000000002
2480	431.575000000002
2484	431.575000000002
2488	431.575000000002
2492	431.575000000002
2496	431.575000000002
2500	431.575000000002
2504	431.575000000002
2508	431.575000000002
2512	431.575000000002
2516	431.575000000002
2520	431.575000000002
2524	431.575000000002
2528	431.575000000002
2532	431.575000000002
2536	431.575000000002
2540	431.575000000002
2544	431.575000000002
2548	431.575000000002
2552	431.575000000002
2556	431.575000000002
2560	431.575000000002
2564	431.575000000002
2568	431.575000000002
2572	431.575000000002
2576	431.575000000002
2580	431.575000000002
2584	431.575000000002
2588	431.575000000002
2592	431.575000000002
2596	431.575000000002
2600	431.575000000002
2604	431.575000000002
2608	431.575000000002
2612	431.575000000002
2616	431.575000000002
2620	431.575000000002
2624	431.575000000002
2628	431.575000000002
2632	431.575000000002
2636	431.575000000002
2640	431.575000000002
2644	431.575000000002
2648	431.575000000002
2652	431.575000000002
2656	431.575000000002
2660	431.575000000002
2664	431.575000000002
2668	431.575000000002
2672	431.575000000002
2676	431.575000000002
2680	431.575000000002
2684	431.575000000002
2688	431.575000000002
2692	431.575000000002
2696	431.575000000002
2700	431.575000000002
2704	431.575000000002
2708	431.575000000002
2712	431.575000000002
2716	431.575000000002
2720	431.575000000002
2724	431.575000000002
2728	431.575000000002
2732	431.575000000002
2736	431.575000000002
2740	431.575000000002
2744	431.575000000002
2748	431.575000000002
2752	431.575000000002
2756	431.575000000002
2760	431.575000000002
2764	431.575000000002
2768	431.575000000002
2772	431.575000000002
2776	431.575000000002
2780	431.575000000002
2784	431.575000000002
2788	431.575000000002
2792	431.575000000002
2796	431.575000000002
2800	431.575000000002
2804	431.575000000002
2808	431.575000000002
2812	431.575000000002
2816	431.575000000002
2820	431.575000000002
2824	431.575000000002
2828	431.575000000002
2832	431.575000000002
2836	431.575000000002
2840	431.575000000002
2844	431.575000000002
2848	431.575000000002
2852	431.575000000002
2856	431.575000000002
2860	431.575000000002
2864	431.575000000002
2868	431.575000000002
2872	431.575000000002
2876	431.575000000002
2880	431.575000000002
2884	431.575000000002
2888	431.575000000002
2892	431.575000000002
2896	431.575000000002
2900	431.575000000002
2904	431.575000000002
2908	431.575000000002
2912	431.575000000002
2916	431.575000000002
2920	431.575000000002
2924	431.575000000002
2928	431.575000000002
2932	431.575000000002
2936	431.575000000002
2940	431.575000000002
2944	431.575000000002
2948	431.575000000002
2952	431.575000000002
2956	431.575000000002
2960	431.575000000002
2964	431.575000000002
2968	431.575000000002
2972	431.575000000002
2976	431.575000000002
2980	431.575000000002
2984	431.575000000002
2988	431.575000000002
2992	431.575000000002
2996	431.575000000002
3000	431.575000000002
3004	431.575000000002
3008	431.575000000002
3012	431.575000000002
3016	431.575000000002
3020	431.575000000002
3024	431.575000000002
3028	431.575000000002
3032	431.575000000002
3036	431.575000000002
3040	431.575000000002
3044	431.575000000002
3048	431.575000000002
3052	431.575000000002
3056	431.575000000002
3060	431.575000000002
3064	431.575000000002
3068	431.575000000002
3072	431.575000000002
3076	431.575000000002
3080	431.575000000002
3084	431.575000000002
3088	431.575000000002
3092	431.575000000002
3096	431.575000000002
3100	431.575000000002
3104	431.575000000002
3108	431.575000000002
3112	431.575000000002
3116	431.575000000002
3120	431.575000000002
3124	431.575000000002
3128	431.575000000002
3132	431.575000000002
3136	431.575000000002
3140	431.575000000002
3144	431.575000000002
3148	431.575000000002
3152	431.575000000002
3156	431.575000000002
3160	431.575000000002
3164	431.575000000002
3168	431.575000000002
3172	431.575000000002
3176	431.575000000002
3180	431.575000000002
3184	431.575000000002
3188	431.575000000002
3192	431.575000000002
3196	431.575000000002
3200	431.575000000002
3204	431.575000000002
3208	431.575000000002
3212	431.575000000002
3216	431.575000000002
3220	431.575000000002
3224	431.575000000002
3228	431.575000000002
3232	431.575000000002
3236	431.575000000002
3240	431.575000000002
3244	431.575000000002
3248	431.575000000002
3252	431.575000000002
3256	431.575000000002
3260	431.575000000002
3264	431.575000000002
3268	431.575000000002
3272	431.575000000002
3276	431.575000000002
3280	431.575000000002
3284	431.575000000002
3288	431.575000000002
3292	431.575000000002
3296	431.575000000002
3300	431.575000000002
3304	431.575000000002
3308	431.575000000002
3312	431.575000000002
3316	431.575000000002
3320	431.575000000002
3324	431.575000000002
3328	431.575000000002
3332	431.575000000002
3336	431.575000000002
3340	431.575000000002
3344	431.575000000002
3348	431.575000000002
3352	431.575000000002
3356	431.575000000002
3360	431.575000000002
3364	431.575000000002
3368	431.575000000002
3372	431.575000000002
3376	431.575000000002
3380	431.575000000002
3384	431.575000000002
3388	431.575000000002
3392	431.575000000002
3396	431.575000000002
3400	431.575000000002
3404	431.575000000002
3408	431.575000000002
3412	431.575000000002
3416	431.575000000002
3420	431.575000000002
3424	431.575000000002
3428	431.575000000002
3432	431.575000000002
3436	431.575000000002
3440	431.575000000002
3444	431.575000000002
3448	431.575000000002
3452	431.575000000002
3456	431.575000000002
3460	431.575000000002
3464	431.575000000002
3468	431.575000000002
3472	431.575000000002
3476	431.575000000002
3480	431.575000000002
3484	431.575000000002
3488	431.575000000002
3492	431.575000000002
3496	431.575000000002
3500	431.575000000002
3504	431.575000000002
3508	431.575000000002
3512	431.575000000002
3516	431.575000000002
3520	431.575000000002
3524	431.575000000002
3528	431.575000000002
3532	431.575000000002
3536	431.575000000002
3540	431.575000000002
3544	431.575000000002
3548	431.575000000002
3552	431.575000000002
3556	431.575000000002
3560	431.575000000002
3564	431.575000000002
3568	431.575000000002
3572	431.575000000002
3576	431.575000000002
3580	431.575000000002
3584	431.575000000002
3588	431.575000000002
3592	431.575000000002
3596	431.575000000002
3600	431.575000000002
3604	431.575000000002
3608	431.575000000002
3612	431.575000000002
3616	431.575000000002
3620	431.575000000002
3624	431.575000000002
3628	431.575000000002
3632	431.575000000002
3636	431.575000000002
3640	431.575000000002
3644	431.575000000002
3648	431.575000000002
3652	431.575000000002
3656	431.575000000002
3660	431.575000000002
3664	431.575000000002
3668	431.575000000002
3672	431.575000000002
3676	431.575000000002
3680	431.575000000002
3684	431.575000000002
3688	431.575000000002
3692	431.575000000002
3696	431.575000000002
3700	431.575000000002
3704	431.575000000002
3708	431.575000000002
3712	431.575000000002
3716	431.575000000002
3720	431.575000000002
3724	431.575000000002
3728	431.575000000002
3732	431.575000000002
3736	431.575000000002
3740	431.575000000002
3744	431.575000000002
3748	431.575000000002
3752	431.575000000002
3756	431.575000000002
3760	431.575000000002
3764	431.575000000002
3768	431.575000000002
3772	431.575000000002
3776	431.575000000002
3780	431.575000000002
3784	431.575000000002
3788	431.575000000002
3792	431.575000000002
3796	431.575000000002
3800	431.575000000002
3804	431.575000000002
3808	431.575000000002
3812	431.575000000002
3816	431.575000000002
3820	431.575000000002
3824	431.575000000002
3828	431.575000000002
3832	431.575000000002
3836	431.575000000002
3840	431.575000000002
3844	431.575000000002
3848	431.575000000002
3852	431.575000000002
3856	431.575000000002
3860	431.575000000002
3864	431.575000000002
3868	431.575000000002
3872	431.575000000002
3876	431.575000000002
3880	431.575000000002
3884	431.575000000002
3888	431.575000000002
3892	431.575000000002
3896	431.575000000002
3900	431.575000000002
3904	431.575000000002
3908	431.575000000002
3912	431.575000000002
3916	431.575000000002
3920	431.575000000002
3924	431.575000000002
3928	431.575000000002
3932	431.575000000002
3936	431.575000000002
3940	431.575000000002
3944	431.575000000002
3948	431.575000000002
3952	431.575000000002
3956	431.575000000002
3960	431.575000000002
3964	431.575000000002
3968	431.575000000002
3972	431.575000000002
3976	431.575000000002
3980	431.575000000002
3984	431.575000000002
3988	431.575000000002
3992	431.575000000002
3996	431.575000000002
4000	431.575000000002
4004	431.575000000002
4008	431.575000000002
4012	431.575000000002
4016	431.575000000002
4020	431.575000000002
4024	431.575000000002
4028	431.575000000002
4032	431.575000000002
4036	431.575000000002
4040	431.575000000002
4044	431.575000000002
4048	431.575000000002
4052	431.575000000002
4056	431.575000000002
4060	431.575000000002
4064	431.575000000002
4068	431.575000000002
4072	431.575000000002
4076	431.575000000002
4080	431.575000000002
4084	431.575000000002
4088	431.575000000002
4092	431.575000000002
4096	431.575000000002
4100	431.575000000002
4104	431.575000000002
4108	431.575000000002
4112	431.575000000002
4116	431.575000000002
4120	431.575000000002
4124	431.575000000002
4128	431.575000000002
4132	431.575000000002
4136	431.575000000002
4140	431.575000000002
4144	431.575000000002
4148	431.575000000002
4152	431.575000000002
4156	431.575000000002
4160	431.575000000002
4164	431.575000000002
4168	431.575000000002
4172	431.575000000002
4176	431.575000000002
4180	431.575000000002
4184	431.575000000002
4188	431.575000000002
4192	431.575000000002
4196	431.575000000002
4200	431.575000000002
4204	431.575000000002
4208	431.575000000002
4212	431.575000000002
4216	431.575000000002
4220	431.575000000002
4224	431.575000000002
4228	431.575000000002
4232	431.575000000002
4236	431.575000000002
4240	431.575000000002
4244	431.575000000002
4248	431.575000000002
4252	431.575000000002
4256	431.575000000002
4260	431.575000000002
4264	431.575000000002
4268	431.575000000002
4272	431.575000000002
4276	431.575000000002
4280	431.575000000002
4284	431.575000000002
4288	431.575000000002
4292	431.575000000002
4296	431.575000000002
4300	431.575000000002
4304	431.575000000002
4308	431.575000000002
4312	431.575000000002
4316	431.575000000002
4320	431.575000000002
4324	431.575000000002
4328	431.575000000002
4332	431.575000000002
4336	431.575000000002
4340	431.575000000002
4344	431.575000000002
4348	431.575000000002
4352	431.575000000002
4356	431.575000000002
4360	431.575000000002
4364	431.575000000002
4368	431.575000000002
4372	431.575000000002
4376	431.575000000002
4380	431.575000000002
4384	431.575000000002
4388	431.575000000002
4392	431.575000000002
4396	431.575000000002
4400	431.575000000002
4404	431.575000000002
4408	431.575000000002
4412	431.575000000002
4416	431.575000000002
4420	431.575000000002
4424	431.575000000002
4428	431.575000000002
4432	431.575000000002
4436	431.575000000002
4440	431.575000000002
4444	431.575000000002
4448	431.575000000002
4452	431.575000000002
4456	431.575000000002
4460	431.575000000002
4464	431.575000000002
4468	431.575000000002
4472	431.575000000002
4476	431.575000000002
4480	431.575000000002
4484	431.575000000002
4488	431.575000000002
4492	431.575000000002
4496	431.575000000002
4500	431.575000000002
4504	431.575000000002
4508	431.575000000002
4512	431.575000000002
4516	431.575000000002
4520	431.575000000002
4524	431.575000000002
4528	431.575000000002
4532	431.575000000002
4536	431.575000000002
4540	431.575000000002
4544	431.575000000002
4548	431.575000000002
4552	431.575000000002
4556	431.575000000002
4560	431.575000000002
4564	431.575000000002
4568	431.575000000002
4572	431.575000000002
4576	431.575000000002
4580	431.575000000002
4584	431.575000000002
4588	431.575000000002
4592	431.575000000002
4596	431.575000000002
4600	431.575000000002
4604	431.575000000002
4608	431.575000000002
4612	431.575000000002
4616	431.575000000002
4620	431.575000000002
4624	431.575000000002
4628	431.575000000002
4632	431.575000000002
4636	431.575000000002
4640	431.575000000002
4644	431.575000000002
4648	431.575000000002
4652	431.575000000002
4656	431.575000000002
4660	431.575000000002
4664	431.575000000002
4668	431.575000000002
4672	431.575000000002
4676	431.575000000002
4680	431.575000000002
4684	431.575000000002
4688	431.575000000002
4692	431.575000000002
4696	431.575000000002
4700	431.575000000002
4704	431.575000000002
4708	431.575000000002
4712	431.575000000002
4716	431.575000000002
4720	431.575000000002
4724	431.575000000002
4728	431.575000000002
4732	431.575000000002
4736	431.575000000002
4740	431.575000000002
4744	431.575000000002
4748	431.575000000002
4752	431.575000000002
4756	431.575000000002
4760	431.575000000002
4764	431.575000000002
4768	431.575000000002
4772	431.575000000002
4776	431.575000000002
4780	431.575000000002
4784	431.575000000002
4788	431.575000000002
4792	431.575000000002
4796	431.575000000002
4800	431.575000000002
4804	431.575000000002
4808	431.575000000002
4812	431.575000000002
4816	431.575000000002
4820	431.575000000002
4824	431.575000000002
4828	431.575000000002
4832	431.575000000002
4836	431.575000000002
4840	431.575000000002
4844	431.575000000002
4848	431.575000000002
4852	431.575000000002
4856	431.575000000002
4860	431.575000000002
4864	431.575000000002
4868	431.575000000002
4872	431.575000000002
4876	431.575000000002
4880	431.575000000002
4884	431.575000000002
4888	431.575000000002
4892	431.575000000002
4896	431.575000000002
4900	431.575000000002
4904	431.575000000002
4908	431.575000000002
4912	431.575000000002
4916	431.575000000002
4920	431.575000000002
4924	431.575000000002
4928	431.575000000002
4932	431.575000000002
4936	431.575000000002
4940	431.575000000002
4944	431.575000000002
4948	431.575000000002
4952	431.575000000002
4956	431.575000000002
4960	431.575000000002
4964	431.575000000002
4968	431.575000000002
4972	431.575000000002
4976	431.575000000002
4980	431.575000000002
4984	431.575000000002
4988	431.575000000002
4992	431.575000000002
4996	431.575000000002
5000	431.575000000002
5004	431.575000000002
5008	431.575000000002
5012	431.575000000002
5016	431.575000000002
5020	431.575000000002
5024	431.575000000002
5028	431.575000000002
5032	431.575000000002
5036	431.575000000002
5040	431.575000000002
5044	431.575000000002
5048	431.575000000002
5052	431.575000000002
5056	431.575000000002
5060	431.575000000002
5064	431.575000000002
5068	431.575000000002
5072	431.575000000002
5076	431.575000000002
5080	431.575000000002
5084	431.575000000002
5088	431.575000000002
5092	431.575000000002
5096	431.575000000002
5100	431.575000000002
5104	431.575000000002
5108	431.575000000002
5112	431.575000000002
5116	431.575000000002
5120	431.575000000002
5124	431.575000000002
5128	431.575000000002
5132	431.575000000002
5136	431.575000000002
5140	431.575000000002
5144	431.575000000002
5148	431.575000000002
5152	431.575000000002
5156	431.575000000002
5160	431.575000000002
5164	431.575000000002
5168	431.575000000002
5172	431.575000000002
5176	431.575000000002
5180	431.575000000002
5184	431.575000000002
5188	431.575000000002
5192	431.575000000002
5196	431.575000000002
5200	431.575000000002
5204	431.575000000002
5208	431.575000000002
5212	431.575000000002
5216	431.575000000002
5220	431.575000000002
5224	431.575000000002
5228	431.575000000002
5232	431.575000000002
5236	431.575000000002
5240	431.575000000002
5244	431.575000000002
5248	431.575000000002
5252	431.575000000002
5256	431.575000000002
5260	431.575000000002
5264	431.575000000002
5268	431.575000000002
5272	431.575000000002
5276	431.575000000002
5280	431.575000000002
5284	431.575000000002
5288	431.575000000002
5292	431.575000000002
5296	431.575000000002
5300	431.575000000002
5304	431.575000000002
5308	431.575000000002
5312	431.575000000002
5316	431.575000000002
5320	431.575000000002
5324	431.575000000002
5328	431.575000000002
5332	431.575000000002
5336	431.575000000002
5340	431.575000000002
5344	431.575000000002
5348	431.575000000002
5352	431.575000000002
5356	431.575000000002
5360	431.575000000002
5364	431.575000000002
5368	431.575000000002
5372	431.575000000002
5376	431.575000000002
5380	431.575000000002
5384	431.575000000002
5388	431.575000000002
5392	431.575000000002
5396	431.575000000002
5400	431.575000000002
5404	431.575000000002
5408	431.575000000002
5412	431.575000000002
5416	431.575000000002
5420	431.575000000002
5424	431.575000000002
5428	431.575000000002
5432	431.575000000002
5436	431.575000000002
5440	431.575000000002
5444	431.575000000002
5448	431.575000000002
5452	431.575000000002
5456	431.575000000002
5460	431.575000000002
5464	431.575000000002
5468	431.575000000002
5472	431.575000000002
5476	431.575000000002
5480	431.575000000002
5484	431.575000000002
5488	431.575000000002
5492	431.575000000002
5496	431.575000000002
5500	431.575000000002
5504	431.575000000002
5508	431.575000000002
5512	431.575000000002
5516	431.575000000002
5520	431.575000000002
5524	431.575000000002
5528	431.575000000002
5532	431.575000000002
5536	431.575000000002
5540	431.575000000002
5544	431.575000000002
5548	431.575000000002
5552	431.575000000002
5556	431.575000000002
5560	431.575000000002
5564	431.575000000002
5568	431.575000000002
5572	431.575000000002
5576	431.575000000002
5580	431.575000000002
5584	431.575000000002
5588	431.575000000002
5592	431.575000000002
5596	431.575000000002
5600	431.575000000002
5604	431.575000000002
5608	431.575000000002
5612	431.575000000002
5616	431.575000000002
5620	431.575000000002
5624	431.575000000002
5628	431.575000000002
5632	431.575000000002
5636	431.575000000002
5640	431.575000000002
5644	431.575000000002
5648	431.575000000002
5652	431.575000000002
5656	431.575000000002
5660	431.575000000002
5664	431.575000000002
5668	431.575000000002
5672	431.575000000002
5676	431.575000000002
5680	431.575000000002
5684	431.575000000002
5688	431.575000000002
5692	431.575000000002
5696	431.575000000002
5700	431.575000000002
5704	431.575000000002
5708	431.575000000002
5712	431.575000000002
5716	431.575000000002
5720	431.575000000002
5724	431.575000000002
5728	431.575000000002
5732	431.575000000002
5736	431.575000000002
5740	431.575000000002
5744	431.575000000002
5748	431.575000000002
5752	431.575000000002
5756	431.575000000002
5760	431.575000000002
5764	431.575000000002
5768	431.575000000002
5772	431.575000000002
5776	431.575000000002
5780	431.575000000002
5784	431.575000000002
5788	431.575000000002
5792	431.575000000002
5796	431.575000000002
5800	431.575000000002
5804	431.575000000002
5808	431.575000000002
5812	431.575000000002
5816	431.575000000002
5820	431.575000000002
5824	431.575000000002
5828	431.575000000002
5832	431.575000000002
5836	431.575000000002
5840	431.575000000002
5844	431.575000000002
5848	431.575000000002
5852	431.575000000002
5856	431.575000000002
5860	431.575000000002
5864	431.575000000002
5868	431.575000000002
5872	431.575000000002
5876	431.575000000002
5880	431.575000000002
5884	431.575000000002
5888	431.575000000002
5892	431.575000000002
5896	431.575000000002
5900	431.575000000002
5904	431.575000000002
5908	431.575000000002
5912	431.575000000002
5916	431.575000000002
5920	431.575000000002
5924	431.575000000002
5928	431.575000000002
5932	431.575000000002
5936	431.575000000002
5940	431.575000000002
5944	431.575000000002
5948	431.575000000002
5952	431.575000000002
5956	431.575000000002
5960	431.575000000002
5964	431.575000000002
5968	431.575000000002
5972	431.575000000002
5976	431.575000000002
5980	431.575000000002
5984	431.575000000002
5988	431.575000000002
5992	431.575000000002
5996	431.575000000002
6000	431.575000000002
6004	431.575000000002
6008	431.575000000002
6012	431.575000000002
6016	431.575000000002
6020	431.575000000002
6024	431.575000000002
6028	431.575000000002
6032	431.575000000002
6036	431.575000000002
6040	431.575000000002
6044	431.575000000002
6048	431.575000000002
6052	431.575000000002
6056	431.575000000002
6060	431.575000000002
6064	431.575000000002
6068	431.575000000002
6072	431.575000000002
6076	431.575000000002
6080	431.575000000002
6084	431.575000000002
6088	431.575000000002
6092	431.575000000002
6096	431.575000000002
6100	431.575000000002
6104	431.575000000002
6108	431.575000000002
6112	431.575000000002
6116	431.575000000002
6120	431.575000000002
6124	431.575000000002
6128	431.575000000002
6132	431.575000000002
6136	431.575000000002
6140	431.575000000002
6144	431.575000000002
6148	431.575000000002
6152	431.575000000002
6156	431.575000000002
6160	431.575000000002
6164	431.575000000002
6168	431.575000000002
6172	431.575000000002
6176	431.575000000002
6180	431.575000000002
6184	431.575000000002
6188	431.575000000002
6192	431.575000000002
6196	431.575000000002
6200	431.575000000002
6204	431.575000000002
6208	431.575000000002
6212	431.575000000002
6216	431.575000000002
6220	431.575000000002
6224	431.575000000002
6228	431.575000000002
6232	431.575000000002
6236	431.575000000002
6240	431.575000000002
6244	431.575000000002
6248	431.575000000002
6252	431.575000000002
6256	431.575000000002
6260	431.575000000002
6264	431.575000000002
6268	431.575000000002
6272	431.575000000002
6276	431.575000000002
6280	431.575000000002
6284	431.575000000002
6288	431.575000000002
6292	431.575000000002
6296	431.575000000002
6300	431.575000000002
6304	431.575000000002
6308	431.575000000002
6312	431.575000000002
6316	431.575000000002
6320	431.575000000002
6324	431.575000000002
6328	431.575000000002
6332	431.575000000002
6336	431.575000000002
6340	431.575000000002
6344	431.575000000002
6348	431.575000000002
6352	431.575000000002
6356	431.575000000002
6360	431.575000000002
6364	431.575000000002
6368	431.575000000002
6372	431.575000000002
6376	431.575000000002
6380	431.575000000002
6384	431.575000000002
6388	431.575000000002
6392	431.575000000002
6396	431.575000000002
6400	431.575000000002
6404	431.575000000002
6408	431.575000000002
6412	431.575000000002
6416	431.575000000002
6420	431.575000000002
6424	431.575000000002
6428	431.575000000002
6432	431.575000000002
6436	431.575000000002
6440	431.575000000002
6444	431.575000000002
6448	431.575000000002
6452	431.575000000002
6456	431.575000000002
6460	431.575000000002
6464	431.575000000002
6468	431.575000000002
6472	431.575000000002
6476	431.575000000002
6480	431.575000000002
6484	431.575000000002
6488	431.575000000002
6492	431.575000000002
6496	431.575000000002
6500	431.575000000002
6504	431.575000000002
6508	431.575000000002
6512	431.575000000002
6516	431.575000000002
6520	431.575000000002
6524	431.575000000002
6528	431.575000000002
6532	431.575000000002
6536	431.575000000002
6540	431.575000000002
6544	431.575000000002
6548	431.575000000002
6552	431.575000000002
6556	431.575000000002
6560	431.575000000002
6564	431.575000000002
6568	431.575000000002
6572	431.575000000002
6576	431.575000000002
6580	431.575000000002
6584	431.575000000002
6588	431.575000000002
6592	431.575000000002
6596	431.575000000002
6600	431.575000000002
6604	431.575000000002
6608	431.575000000002
6612	431.575000000002
6616	431.575000000002
6620	431.575000000002
6624	431.575000000002
6628	431.575000000002
6632	431.575000000002
6636	431.575000000002
6640	431.575000000002
6644	431.575000000002
6648	431.575000000002
6652	431.575000000002
6656	431.575000000002
6660	431.575000000002
6664	431.575000000002
6668	431.575000000002
6672	431.575000000002
6676	431.575000000002
6680	431.575000000002
6684	431.575000000002
6688	431.575000000002
6692	431.575000000002
6696	431.575000000002
6700	431.575000000002
6704	431.575000000002
6708	431.575000000002
6712	431.575000000002
6716	431.575000000002
6720	431.575000000002
6724	431.575000000002
6728	431.575000000002
6732	431.575000000002
6736	431.575000000002
6740	431.575000000002
6744	431.575000000002
6748	431.575000000002
6752	431.575000000002
6756	431.575000000002
6760	431.575000000002
6764	431.575000000002
6768	431.575000000002
6772	431.575000000002
6776	431.575000000002
6780	431.575000000002
6784	431.575000000002
6788	431.575000000002
6792	431.575000000002
6796	431.575000000002
6800	431.575000000002
6804	431.575000000002
6808	431.575000000002
6812	431.575000000002
6816	431.575000000002
6820	431.575000000002
6824	431.575000000002
6828	431.575000000002
6832	431.575000000002
6836	431.575000000002
6840	431.575000000002
6844	431.575000000002
6848	431.575000000002
6852	431.575000000002
6856	431.575000000002
6860	431.575000000002
6864	431.575000000002
6868	431.575000000002
6872	431.575000000002
6876	431.575000000002
6880	431.575000000002
6884	431.575000000002
6888	431.575000000002
6892	431.575000000002
6896	431.575000000002
6900	431.575000000002
6904	431.575000000002
6908	431.575000000002
6912	431.575000000002
6916	431.575000000002
6920	431.575000000002
6924	431.575000000002
6928	431.575000000002
6932	431.575000000002
6936	431.575000000002
6940	431.575000000002
6944	431.575000000002
6948	431.575000000002
6952	431.575000000002
6956	431.575000000002
6960	431.575000000002
6964	431.575000000002
6968	431.575000000002
6972	431.575000000002
6976	431.575000000002
6980	431.575000000002
6984	431.575000000002
6988	431.575000000002
6992	431.575000000002
6996	431.575000000002
7000	431.575000000002
7004	431.575000000002
7008	431.575000000002
7012	431.575000000002
7016	431.575000000002
7020	431.575000000002
7024	431.575000000002
7028	431.575000000002
7032	431.575000000002
7036	431.575000000002
7040	431.575000000002
7044	431.575000000002
7048	431.575000000002
7052	431.575000000002
7056	431.575000000002
7060	431.575000000002
7064	431.575000000002
7068	431.575000000002
7072	431.575000000002
7076	431.575000000002
7080	431.575000000002
7084	431.575000000002
7088	431.575000000002
7092	431.575000000002
7096	431.575000000002
7100	431.575000000002
7104	431.575000000002
7108	431.575000000002
7112	431.575000000002
7116	431.575000000002
7120	431.575000000002
7124	431.575000000002
7128	431.575000000002
7132	431.575000000002
7136	431.575000000002
7140	431.575000000002
7144	431.575000000002
7148	431.575000000002
7152	431.575000000002
7156	431.575000000002
7160	431.575000000002
7164	431.575000000002
7168	431.575000000002
7172	431.575000000002
7176	431.575000000002
7180	431.575000000002
7184	431.575000000002
7188	431.575000000002
7192	431.575000000002
7196	431.575000000002
7200	431.575000000002
7204	431.575000000002
7208	431.575000000002
7212	431.575000000002
7216	431.575000000002
7220	431.575000000002
7224	431.575000000002
7228	431.575000000002
7232	431.575000000002
7236	431.575000000002
7240	431.575000000002
7244	431.575000000002
7248	431.575000000002
7252	431.575000000002
7256	431.575000000002
7260	431.575000000002
7264	431.575000000002
7268	431.575000000002
7272	431.575000000002
7276	431.575000000002
7280	431.575000000002
7284	431.575000000002
7288	431.575000000002
7292	431.575000000002
7296	431.575000000002
7300	431.575000000002
7304	431.575000000002
7308	431.575000000002
7312	431.575000000002
7316	431.575000000002
7320	431.575000000002
7324	431.575000000002
7328	431.575000000002
7332	431.575000000002
7336	431.575000000002
7340	431.575000000002
7344	431.575000000002
7348	431.575000000002
7352	431.575000000002
7356	431.575000000002
7360	431.575000000002
7364	431.575000000002
7368	431.575000000002
7372	431.575000000002
7376	431.575000000002
7380	431.575000000002
7384	431.575000000002
7388	431.575000000002
7392	431.575000000002
7396	431.575000000002
7400	431.575000000002
7404	431.575000000002
7408	431.575000000002
7412	431.575000000002
7416	431.575000000002
7420	431.575000000002
7424	431.575000000002
7428	431.575000000002
7432	431.575000000002
7436	431.575000000002
7440	431.575000000002
7444	431.575000000002
7448	431.575000000002
7452	431.575000000002
7456	431.575000000002
7460	431.575000000002
7464	431.575000000002
7468	431.575000000002
7472	431.575000000002
7476	431.575000000002
7480	431.575000000002
7484	431.575000000002
7488	431.575000000002
7492	431.575000000002
7496	431.575000000002
7500	431.575000000002
7504	431.575000000002
7508	431.575000000002
7512	431.575000000002
7516	431.575000000002
7520	431.575000000002
7524	431.575000000002
7528	431.575000000002
7532	431.575000000002
7536	431.575000000002
7540	431.575000000002
7544	431.575000000002
7548	431.575000000002
7552	431.575000000002
7556	431.575000000002
7560	431.575000000002
7564	431.575000000002
7568	431.575000000002
7572	431.575000000002
7576	431.575000000002
7580	431.575000000002
7584	431.575000000002
7588	431.575000000002
7592	431.575000000002
7596	431.575000000002
7600	431.575000000002
7604	431.575000000002
7608	431.575000000002
7612	431.575000000002
7616	431.575000000002
7620	431.575000000002
7624	431.575000000002
7628	431.575000000002
7632	431.575000000002
7636	431.575000000002
7640	431.575000000002
7644	431.575000000002
7648	431.575000000002
7652	431.575000000002
7656	431.575000000002
7660	431.575000000002
7664	431.575000000002
7668	431.575000000002
7672	431.575000000002
7676	431.575000000002
7680	431.575000000002
7684	431.575000000002
7688	431.575000000002
7692	431.575000000002
7696	431.575000000002
7700	431.575000000002
7704	431.575000000002
7708	431.575000000002
7712	431.575000000002
7716	431.575000000002
7720	431.575000000002
7724	431.575000000002
7728	431.575000000002
7732	431.575000000002
7736	431.575000000002
7740	431.575000000002
7744	431.575000000002
7748	431.575000000002
7752	431.575000000002
7756	431.575000000002
7760	431.575000000002
7764	431.575000000002
7768	431.575000000002
7772	431.575000000002
7776	431.575000000002
7780	431.575000000002
7784	431.575000000002
7788	431.575000000002
7792	431.575000000002
7796	431.575000000002
7800	431.575000000002
7804	431.575000000002
7808	431.575000000002
7812	431.575000000002
7816	431.575000000002
7820	431.575000000002
7824	431.575000000002
7828	431.575000000002
7832	431.575000000002
7836	431.575000000002
7840	431.575000000002


==> tiks/dyn-ecco/ecco1-exc-8.tsv <==
0	410.553257751628
4	409.647201524637
8	408.726147908681
12	407.790972340998
16	406.842572959453
20	405.881869003906
24	404.90979921758
28	403.927320248416
32	402.935405050444
36	401.935041285146
40	400.927229722819
44	399.912982643934
48	398.89332224051
52	397.869279017475
56	396.841890194023
60	395.812198104984
64	394.78124860219
68	393.750089455832
72	392.719768755835
76	391.691333313206
80	390.665827061416
84	389.644289457748
88	388.627753884674
92	387.617246051209
96	386.613782394285
100	385.618368480103
104	384.631997405505
108	383.65564819934
112	382.690284223821
116	381.736851575895
120	380.796277488601
124	379.869468732441
128	378.957310016739
132	378.060662391008
136	377.18036164631
140	376.317216716625
144	375.472008080212
148	374.645486160974
152	373.838369729822
156	373.051344306036
160	372.285060558636
164	371.54013270774
168	370.817136925929
172	370.116609739612
176	369.439046430394
180	368.784899436428
184	368.154576753796
188	367.548440337857
192	366.96680450462
196	366.409934332109
200	365.878044061722
204	365.371295499596
208	364.889796417973
212	364.433598956563
216	364.00269802391
220	363.597029698752
224	363.216469631389
228	362.860831445042
232	362.529865137226
236	362.223255481103
240	361.940620426855
244	361.681509503041
248	361.445402217969
252	361.23170646105
256	361.039756904172
260	360.868813403059
264	360.718059398632
268	360.586600318381
272	360.473461977723
276	360.377588981366
280	360.297843124675
284	360.233001795039
288	360.181756373229
292	360.142710634765
296	360.11437915128
300	360.095185691883
304	360.083461624527
308	360.077444317365
312	360.075275540123
316	360.075000000001
320	360.075000000001
324	360.075000000001
328	360.075000000001
332	360.075000000001
336	360.075000000001
340	360.075000000001
344	360.075000000001
348	360.075000000001
352	360.075000000001
356	360.075000000001
360	360.075000000001
364	360.075000000001
368	360.075000000001
372	360.075000000001
376	360.075000000001
380	360.075000000001
384	360.075000000001
388	360.075000000001
392	360.075000000001
396	360.075000000001
400	360.075000000001
404	360.075000000001
408	360.075000000001
412	360.075000000001
416	360.075000000001
420	360.075000000001
424	360.075000000001
428	360.075000000001
432	360.075000000001
436	360.075000000001
440	360.075000000001
444	360.075000000001
448	360.075000000001
452	360.075000000001
456	360.075000000001
460	360.075000000001
464	360.075000000001
468	360.075000000001
472	360.075000000001
476	360.075000000001
480	360.075000000001
484	360.075000000001
488	360.075000000001
492	360.075000000001
496	360.075000000001
500	360.075000000001
504	360.075000000001
508	360.075000000001
512	360.075000000001
516	360.075000000001
520	360.075000000001
524	360.075000000001
528	360.075000000001
532	360.075000000001
536	360.075000000001
540	360.075000000001
544	360.075000000001
548	360.075000000001
552	360.075000000001
556	360.075000000001
560	360.075000000001
564	360.075000000001
568	360.075000000001
572	360.075000000001
576	360.075000000001
580	360.075000000001
584	360.075000000001
588	360.075000000001
592	360.075000000001
596	360.075000000001
600	360.075000000001
604	360.075000000001
608	360.075000000001
612	360.075000000001
616	360.075000000001
620	360.075000000001
624	360.075000000001
628	360.075000000001
632	360.075000000001
636	360.075000000001
640	360.075000000001
644	361.574726811971
648	361.575
652	361.575
656	361.575
660	361.575
664	361.575
668	361.575
672	361.575
676	361.575
680	361.575
684	361.575
688	361.575
692	361.575
696	361.575
700	361.575
704	361.575
708	361.575
712	361.575
716	361.575
720	361.575
724	361.575
728	361.575
732	361.575
736	361.575
740	361.575
744	361.575
748	361.575
752	361.575
756	361.575
760	361.575
764	361.575
768	361.575
772	361.575
776	361.575
780	361.575
784	361.575
788	361.575
792	361.575
796	361.575
800	361.575
804	361.575
808	361.575
812	361.575
816	361.575
820	361.575
824	361.575
828	361.575
832	361.575
836	361.575
840	361.575
844	361.575
848	361.575
852	361.575
856	361.575
860	361.575
864	361.575
868	361.575
872	361.575
876	361.575
880	361.575
884	361.575
888	361.575
892	361.575
896	361.575
900	361.575
904	361.575
908	361.575
912	361.575
916	361.575
920	361.575
924	361.575
928	361.575
932	361.575
936	361.575
940	361.575
944	361.575
948	361.575
952	361.575
956	361.575
960	361.575
964	361.575
968	361.575
972	361.575
976	361.575
980	361.575
984	361.575
988	361.575
992	361.575
996	361.575
1000	361.575
1004	361.575
1008	361.575
1012	361.575
1016	361.575
1020	361.575
1024	361.575
1028	361.575
1032	361.575
1036	361.575
1040	361.575
1044	361.575
1048	361.575
1052	361.575
1056	361.575
1060	361.575
1064	361.575
1068	361.575
1072	361.575
1076	361.575
1080	361.575
1084	361.575
1088	361.575
1092	361.575
1096	361.575
1100	361.575
1104	361.575
1108	361.575
1112	361.575
1116	361.575
1120	361.575
1124	361.575
1128	361.575
1132	361.575
1136	361.575
1140	361.575
1144	361.575
1148	361.575
1152	361.575
1156	361.575
1160	361.575
1164	361.575
1168	361.575
1172	361.575
1176	361.575
1180	361.575
1184	361.575
1188	361.575
1192	361.575
1196	361.575
1200	361.575
1204	361.575
1208	361.575
1212	361.575
1216	361.575
1220	361.575
1224	361.575
1228	361.575
1232	361.575
1236	361.575
1240	361.575
1244	361.575
1248	361.575
1252	361.575
1256	361.575
1260	361.575
1264	361.575
1268	361.575
1272	361.575
1276	361.575
1280	361.575
1284	361.575
1288	361.575
1292	361.575
1296	361.575
1300	361.575
1304	361.575
1308	361.575
1312	361.575
1316	361.575
1320	361.575
1324	361.575
1328	361.575
1332	361.575
1336	361.575
1340	361.575
1344	361.575
1348	361.575
1352	361.575
1356	361.575
1360	361.575
1364	361.575
1368	361.575
1372	361.575
1376	361.575
1380	361.575
1384	361.575
1388	361.575
1392	361.575
1396	361.575
1400	361.575
1404	361.575
1408	361.575
1412	361.575
1416	361.575
1420	361.575
1424	361.575
1428	361.575
1432	361.575
1436	361.575
1440	361.575
1444	361.575
1448	361.575
1452	361.575
1456	361.575
1460	361.575
1464	361.575
1468	361.575
1472	361.575
1476	361.575
1480	361.575
1484	361.575
1488	361.575
1492	361.575
1496	361.575
1500	361.575
1504	361.575
1508	361.575
1512	361.575
1516	361.575
1520	361.575
1524	361.575
1528	361.575
1532	361.575
1536	361.575
1540	361.575
1544	361.575
1548	361.575
1552	361.575
1556	361.575
1560	361.575
1564	361.575
1568	361.575
1572	361.575
1576	361.575
1580	361.575
1584	361.575
1588	361.575
1592	361.575
1596	361.575
1600	361.575
1604	361.575
1608	361.575
1612	361.575
1616	361.575
1620	361.575
1624	361.575
1628	361.575
1632	361.575
1636	361.575
1640	361.575
1644	361.575
1648	361.575
1652	361.575
1656	361.575
1660	361.575
1664	361.575
1668	361.575
1672	361.575
1676	361.575
1680	361.575
1684	361.575
1688	361.575
1692	361.575
1696	361.575
1700	361.575
1704	361.575845127082
1708	361.603336855013
1712	361.707423789557
1716	361.931421566026
1720	362.310688542928
1724	362.873083116718
1728	363.639421036569
1732	364.623932719117
1736	365.834720563233
1740	367.274216264773
1744	368.939638131341
1748	370.823448397048
1752	372.913810537269
1756	375.195046583403
1760	377.648094437636
1764	380.250965187692
1768	382.979200421596
1772	385.806329542438
1776	388.704327083124
1780	391.644070021136
1784	394.595795093302
1788	397.529556110533
1792	400.41568127261
1796	403.225230482919
1800	405.930452663222
1804	408.505243068413
1808	410.925600601278
1812	413.170085127253
1816	415.220274789184
1820	417.061223322086
1824	418.6819173679
1828	420.075733790254
1832	421.240896989225
1836	422.180936216088
1840	422.905142888087
1844	423.429027903187
1848	423.774778954832
1852	423.97171784671
1856	424.056757807509
1860	424.074860805673
1864	383.075
1868	383.075
1872	383.075
1876	383.075
1880	383.075
1884	383.075
1888	383.075
1892	383.075
1896	383.075
1900	383.075
1904	383.075
1908	383.075
1912	383.075
1916	383.075
1920	383.075
1924	383.075
1928	383.075
1932	383.075
1936	383.075
1940	383.075
1944	383.075
1948	383.075
1952	383.075
1956	383.075
1960	383.075
1964	383.075
1968	383.075
1972	383.075
1976	383.075
1980	383.075
1984	383.075
1988	383.075
1992	383.075
1996	383.075
2000	383.075
2004	383.075
2008	383.075
2012	383.075
2016	383.075
2020	383.075
2024	383.075
2028	383.075
2032	383.075
2036	383.075
2040	383.075
2044	383.075
2048	383.075
2052	383.075
2056	383.075
2060	383.075
2064	383.075
2068	383.075
2072	383.075
2076	383.075
2080	383.075
2084	383.075
2088	383.075
2092	383.075
2096	383.075
2100	383.075
2104	383.075
2108	383.075
2112	383.075
2116	383.075
2120	383.075
2124	383.075
2128	383.075
2132	383.075
2136	383.075
2140	383.075
2144	383.075
2148	383.075
2152	383.075
2156	383.075
2160	383.075
2164	383.075
2168	383.075
2172	383.075
2176	383.075
2180	383.075
2184	383.075
2188	383.075
2192	383.075
2196	383.075
2200	383.075
2204	383.075
2208	383.075
2212	383.075
2216	383.075
2220	383.075
2224	383.075
2228	383.075
2232	383.075
2236	383.075
2240	383.075
2244	383.075
2248	383.075
2252	383.075
2256	383.075
2260	383.075
2264	383.075
2268	383.075
2272	383.075
2276	383.075
2280	383.075
2284	383.075
2288	383.075
2292	383.075
2296	383.075
2300	383.075
2304	383.075
2308	383.075
2312	383.075
2316	383.075
2320	383.075
2324	383.075
2328	383.075
2332	383.075
2336	383.075
2340	383.075
2344	383.075
2348	383.075
2352	383.075
2356	383.075
2360	383.075
2364	383.075
2368	383.075
2372	383.075
2376	383.075
2380	383.075
2384	383.075
2388	383.075
2392	383.075
2396	383.075
2400	383.075
2404	383.075
2408	383.075
2412	383.075
2416	383.075
2420	383.075
2424	383.075
2428	383.075
2432	383.075
2436	383.075
2440	383.075
2444	383.075
2448	383.075
2452	383.075
2456	383.075
2460	383.075
2464	383.075
2468	383.075
2472	383.075
2476	383.075
2480	383.075
2484	383.075
2488	383.075
2492	383.075
2496	383.075
2500	383.075
2504	383.075
2508	383.075
2512	383.075
2516	383.075
2520	383.075
2524	383.075
2528	383.075
2532	383.075
2536	383.075
2540	383.075
2544	383.075
2548	383.075
2552	383.075
2556	383.075
2560	383.075
2564	383.075
2568	383.075
2572	383.075
2576	383.075
2580	383.075
2584	383.075
2588	383.075
2592	383.075
2596	383.075
2600	383.075
2604	383.075
2608	383.075
2612	383.075
2616	383.075
2620	383.075
2624	383.075
2628	383.075
2632	383.075
2636	383.075
2640	383.075
2644	383.075
2648	383.075
2652	383.075
2656	383.075
2660	383.075
2664	383.075
2668	383.075
2672	383.075
2676	383.075
2680	383.075
2684	383.075
2688	383.075
2692	383.075
2696	383.075
2700	383.075
2704	383.075
2708	383.075
2712	383.075
2716	383.075
2720	383.075
2724	383.075
2728	383.075
2732	383.075
2736	383.075
2740	383.075
2744	383.075
2748	383.075
2752	383.075
2756	383.075
2760	383.075
2764	383.075
2768	383.075
2772	383.075
2776	383.075
2780	383.075
2784	383.075
2788	383.075
2792	383.075
2796	383.075
2800	383.075
2804	383.075
2808	383.075
2812	383.075
2816	383.075
2820	383.075
2824	383.075
2828	383.075
2832	383.075
2836	383.075
2840	383.075
2844	383.075
2848	383.075
2852	383.075
2856	383.075
2860	383.075
2864	383.075
2868	383.075
2872	383.075
2876	383.075
2880	383.075
2884	383.075
2888	383.075
2892	383.075
2896	383.075
2900	383.075
2904	383.075
2908	383.075
2912	383.075
2916	383.075
2920	383.075
2924	383.075
2928	383.075
2932	383.075
2936	383.075
2940	383.075
2944	383.075
2948	383.075
2952	383.075
2956	383.075
2960	383.075
2964	383.075
2968	383.075
2972	383.075
2976	383.075
2980	383.075
2984	383.075
2988	383.075
2992	383.075
2996	383.075
3000	383.075
3004	383.075
3008	383.075
3012	383.075
3016	383.075
3020	383.075
3024	383.075
3028	383.075
3032	383.075
3036	383.075
3040	383.075
3044	383.075
3048	383.075
3052	383.075
3056	383.075
3060	383.075
3064	383.075
3068	383.075
3072	383.075
3076	383.075
3080	383.075
3084	383.075
3088	383.075
3092	383.075
3096	383.075
3100	383.075
3104	383.075
3108	383.075
3112	383.075
3116	383.075
3120	383.075
3124	383.075
3128	383.075
3132	383.075
3136	383.075
3140	383.075
3144	383.075
3148	383.075
3152	383.075
3156	383.075
3160	383.075
3164	383.075
3168	383.075
3172	383.075
3176	383.075
3180	383.075
3184	383.075
3188	383.075
3192	383.075
3196	383.075
3200	383.075
3204	383.075
3208	383.075
3212	383.075
3216	383.075
3220	383.075
3224	383.075
3228	383.075
3232	383.075
3236	383.075
3240	383.075
3244	383.075
3248	383.075
3252	383.075
3256	383.075
3260	383.075
3264	383.075
3268	383.075
3272	383.075
3276	383.075
3280	383.075
3284	383.075
3288	383.075
3292	383.075
3296	383.075
3300	383.075
3304	383.075
3308	383.075
3312	383.075
3316	383.075
3320	383.075
3324	383.075
3328	383.075
3332	383.075
3336	383.075
3340	383.075
3344	383.075
3348	383.075
3352	383.075
3356	383.075
3360	383.075
3364	383.075
3368	383.075
3372	383.075
3376	383.075
3380	383.075
3384	383.075
3388	383.075
3392	383.075
3396	383.075
3400	383.075
3404	383.075
3408	383.075
3412	383.075
3416	383.075
3420	383.075
3424	383.075
3428	383.075
3432	383.075
3436	383.075
3440	383.075
3444	383.075
3448	383.075
3452	383.075
3456	383.075
3460	383.075
3464	383.075
3468	383.075
3472	383.075
3476	383.075
3480	383.075
3484	383.075
3488	383.075
3492	383.075
3496	383.075
3500	383.075
3504	383.075
3508	383.075
3512	383.075
3516	383.075
3520	383.075
3524	383.075
3528	383.075
3532	383.075
3536	383.075
3540	383.075
3544	383.075
3548	383.075
3552	383.075
3556	383.075
3560	383.075
3564	383.075
3568	383.075
3572	383.075
3576	383.075
3580	383.075
3584	383.075
3588	383.075
3592	383.075
3596	383.075
3600	383.075
3604	383.075
3608	383.075
3612	383.075
3616	383.075
3620	383.075
3624	383.075
3628	383.075
3632	383.075
3636	383.075
3640	383.075
3644	383.075
3648	383.075
3652	383.075
3656	383.075
3660	383.075
3664	383.075
3668	383.075
3672	383.075
3676	383.075
3680	383.075
3684	383.075
3688	383.075
3692	383.075
3696	383.075
3700	383.075
3704	383.075
3708	383.075
3712	383.075
3716	383.075
3720	383.075
3724	383.075
3728	383.075
3732	383.075
3736	383.075
3740	383.075
3744	383.075
3748	383.075
3752	383.075
3756	383.075
3760	383.075
3764	383.075
3768	383.075
3772	383.075
3776	383.075
3780	383.075
3784	383.075
3788	383.075
3792	383.075
3796	383.075
3800	383.075
3804	383.075
3808	383.075
3812	383.075
3816	383.075
3820	383.075
3824	383.075
3828	383.075
3832	383.075
3836	383.075
3840	383.075
3844	383.075
3848	383.075
3852	383.075
3856	383.075
3860	383.075
3864	383.075
3868	383.075
3872	383.075
3876	383.075
3880	383.075
3884	383.075
3888	383.075
3892	383.075
3896	383.075
3900	383.075
3904	383.075
3908	383.075
3912	383.075
3916	383.075
3920	383.075
3924	383.075
3928	383.075
3932	383.075
3936	383.075
3940	383.075
3944	383.075
3948	383.075
3952	383.075
3956	383.075
3960	383.075
3964	383.075
3968	383.075
3972	383.075
3976	383.075
3980	383.075
3984	383.075
3988	383.075
3992	383.075
3996	383.075
4000	383.075
4004	383.075
4008	383.075
4012	383.075
4016	383.075
4020	383.075
4024	383.075
4028	383.075
4032	383.075
4036	383.075
4040	383.075
4044	383.075
4048	383.075
4052	383.075
4056	383.075
4060	383.075
4064	383.075
4068	383.075
4072	383.075
4076	383.075
4080	383.075
4084	383.075
4088	383.075
4092	383.075
4096	383.075
4100	383.075
4104	383.075
4108	383.075
4112	383.075
4116	383.075
4120	383.075
4124	383.075
4128	383.075
4132	383.075
4136	383.075
4140	383.075
4144	383.075
4148	383.075
4152	383.075
4156	383.075
4160	383.075
4164	383.075
4168	383.075
4172	383.075
4176	383.075
4180	383.075
4184	383.075
4188	383.075
4192	383.075
4196	383.075
4200	383.075
4204	383.075
4208	383.075
4212	383.075
4216	383.075
4220	383.075
4224	383.075
4228	383.075
4232	383.075
4236	383.075
4240	383.075
4244	383.075
4248	383.075
4252	383.075
4256	383.075
4260	383.075
4264	383.075
4268	383.075
4272	383.075
4276	383.075
4280	383.075
4284	383.075
4288	383.075
4292	383.075
4296	383.075
4300	383.075
4304	383.075
4308	383.075
4312	383.075
4316	383.075
4320	383.075
4324	383.075
4328	383.075
4332	383.075
4336	383.075
4340	383.075
4344	383.075
4348	383.075
4352	383.075
4356	383.075
4360	383.075
4364	383.075
4368	383.075
4372	383.075
4376	383.075
4380	383.075
4384	383.075
4388	383.075
4392	383.075
4396	383.075
4400	383.075
4404	383.075
4408	383.075
4412	383.075
4416	383.075
4420	383.075
4424	383.075
4428	383.075
4432	383.075
4436	383.075
4440	383.075
4444	383.075
4448	383.075
4452	383.075
4456	383.075
4460	383.075
4464	383.075
4468	383.075
4472	383.075
4476	383.075
4480	383.075
4484	383.075
4488	383.075
4492	383.075
4496	383.075
4500	383.075
4504	383.075
4508	383.075
4512	383.075
4516	383.075
4520	383.075
4524	383.075
4528	383.075
4532	383.075
4536	383.075
4540	383.075
4544	383.075
4548	383.075
4552	383.075
4556	383.075
4560	383.075
4564	383.075
4568	383.075
4572	383.075
4576	383.075
4580	383.075
4584	383.075
4588	383.075
4592	383.075
4596	383.075
4600	383.075
4604	383.075
4608	383.075
4612	383.075
4616	383.075
4620	383.075
4624	383.075
4628	383.075
4632	383.075
4636	383.075
4640	383.075
4644	383.075
4648	383.075
4652	383.075
4656	383.075
4660	383.075
4664	383.075
4668	383.075
4672	383.075
4676	383.075
4680	383.075
4684	383.075
4688	383.075
4692	383.075
4696	383.075
4700	383.075
4704	383.075
4708	383.075
4712	383.075
4716	383.075
4720	383.075
4724	383.075
4728	383.075
4732	383.075
4736	383.075
4740	383.075
4744	383.075
4748	383.075
4752	383.075
4756	383.075
4760	383.075
4764	383.075
4768	383.075
4772	383.075
4776	383.075
4780	383.075
4784	383.075
4788	383.075
4792	383.075
4796	383.075
4800	383.075
4804	383.075
4808	383.075
4812	383.075
4816	383.075
4820	383.075
4824	383.075
4828	383.075
4832	383.075
4836	383.075
4840	383.075
4844	383.075
4848	383.075
4852	383.075
4856	383.075
4860	383.075
4864	383.075
4868	383.075
4872	383.075
4876	383.075
4880	383.075
4884	383.075
4888	383.075
4892	383.075
4896	383.075
4900	383.075
4904	383.075
4908	383.075
4912	383.075
4916	383.075
4920	383.075
4924	383.075
4928	383.075
4932	383.075
4936	383.075
4940	383.075
4944	383.075
4948	383.075
4952	383.075
4956	383.075
4960	383.075
4964	383.075
4968	383.075
4972	383.075
4976	383.075
4980	383.075
4984	383.075
4988	383.075
4992	383.075
4996	383.075
5000	383.075
5004	383.075
5008	383.075
5012	383.075
5016	383.075
5020	383.075
5024	383.075
5028	383.075
5032	383.075
5036	383.075
5040	383.075
5044	383.075
5048	383.075
5052	383.075
5056	383.075
5060	383.075
5064	383.075
5068	383.075
5072	383.075
5076	383.075
5080	383.075
5084	383.075
5088	383.075
5092	383.075
5096	383.075
5100	383.075
5104	383.075
5108	383.075
5112	383.075
5116	383.075
5120	383.075
5124	383.075
5128	383.075
5132	383.075
5136	383.075
5140	383.075
5144	383.075
5148	383.075
5152	383.075
5156	383.075
5160	383.075
5164	383.075
5168	383.075
5172	383.075
5176	383.075
5180	383.075
5184	383.075
5188	383.075
5192	383.075
5196	383.075
5200	383.075
5204	383.075
5208	383.075
5212	383.075
5216	383.075
5220	383.075
5224	383.075
5228	383.075
5232	383.075
5236	383.075
5240	383.075
5244	383.075
5248	383.075
5252	383.075
5256	383.075
5260	383.075
5264	383.075
5268	383.075
5272	383.075
5276	383.075
5280	383.075
5284	383.075
5288	383.075
5292	383.075
5296	383.075
5300	383.075
5304	383.075
5308	383.075
5312	383.075
5316	383.075
5320	383.075
5324	383.075
5328	383.075
5332	383.075
5336	383.075
5340	383.075
5344	383.075
5348	383.075
5352	383.075
5356	383.075
5360	383.075
5364	383.075
5368	383.075
5372	383.075
5376	383.075
5380	383.075
5384	383.075
5388	383.075
5392	383.075
5396	383.075
5400	383.075
5404	383.075
5408	383.075
5412	383.075
5416	383.075
5420	383.075
5424	383.075
5428	383.075
5432	383.075
5436	383.075
5440	383.075
5444	383.075
5448	383.075
5452	383.075
5456	383.075
5460	383.075
5464	383.075
5468	383.075
5472	383.075
5476	383.075
5480	383.075
5484	383.075
5488	383.075
5492	383.075
5496	383.075
5500	383.075
5504	383.075
5508	383.075
5512	383.075
5516	383.075
5520	383.075
5524	383.075
5528	383.075
5532	383.075
5536	383.075
5540	383.075
5544	383.075
5548	383.075
5552	383.075
5556	383.075
5560	383.075
5564	383.075
5568	383.075
5572	383.075
5576	383.075
5580	383.075
5584	383.075
5588	383.075
5592	383.075
5596	383.075
5600	383.075
5604	383.075
5608	383.075
5612	383.075
5616	383.075
5620	383.075
5624	383.075
5628	383.075
5632	383.075
5636	383.075
5640	383.075
5644	383.075
5648	383.075
5652	383.075
5656	383.075
5660	383.075
5664	383.075
5668	383.075
5672	383.075
5676	383.075
5680	383.075
5684	383.075
5688	383.075
5692	383.075
5696	383.075
5700	383.075
5704	383.075
5708	383.075
5712	383.075
5716	383.075
5720	383.075
5724	383.075
5728	383.075
5732	383.075
5736	383.075
5740	383.075
5744	383.075
5748	383.075
5752	383.075
5756	383.075
5760	383.075
5764	383.075
5768	383.075
5772	383.075
5776	383.075
5780	383.075
5784	383.075
5788	383.075
5792	383.075
5796	383.075
5800	383.075
5804	383.075
5808	383.075
5812	383.075
5816	383.075
5820	383.075
5824	383.075
5828	383.075
5832	383.075
5836	383.075
5840	383.075
5844	383.075
5848	383.075
5852	383.075
5856	383.075
5860	383.075
5864	383.075
5868	383.075
5872	383.075
5876	383.075
5880	383.075
5884	383.075
5888	383.075
5892	383.075
5896	383.075
5900	383.075
5904	383.075
5908	383.075
5912	383.075
5916	383.075
5920	383.075
5924	383.075
5928	383.075
5932	383.075
5936	383.075
5940	383.075
5944	383.075
5948	383.075
5952	383.075
5956	383.075
5960	383.075
5964	383.075
5968	383.075
5972	383.075
5976	383.075
5980	383.075
5984	383.075
5988	383.075
5992	383.075
5996	383.075
6000	383.075
6004	383.075
6008	383.075
6012	383.075
6016	383.075
6020	383.075
6024	383.075
6028	383.075
6032	383.075
6036	383.075
6040	383.075
6044	383.075
6048	383.075
6052	383.075
6056	383.075
6060	383.075
6064	383.075
6068	383.075
6072	383.075
6076	383.075
6080	383.075
6084	383.075
6088	383.075
6092	383.075
6096	383.075
6100	383.075
6104	383.075
6108	383.075
6112	383.075
6116	383.075
6120	383.075
6124	383.075
6128	383.075
6132	383.075
6136	383.075
6140	383.075
6144	383.075
6148	383.075
6152	383.075
6156	383.075
6160	383.075
6164	383.075
6168	383.075
6172	383.075
6176	383.075
6180	383.075
6184	383.075
6188	383.075
6192	383.075
6196	383.075
6200	383.075
6204	383.075
6208	383.075
6212	383.075
6216	383.075
6220	383.075
6224	383.075
6228	383.075
6232	383.075
6236	383.075
6240	383.075
6244	383.075
6248	383.075
6252	383.075
6256	383.075
6260	383.075
6264	383.075
6268	383.075
6272	383.075
6276	383.075
6280	383.075
6284	383.075
6288	383.075
6292	383.075
6296	383.075
6300	383.075
6304	383.075
6308	383.075
6312	383.075
6316	383.075
6320	383.075
6324	383.075
6328	383.075
6332	383.075
6336	383.075
6340	383.075
6344	383.075
6348	383.075
6352	383.075
6356	383.075
6360	383.075
6364	383.075
6368	383.075
6372	383.075
6376	383.075
6380	383.075
6384	383.075
6388	383.075
6392	383.075
6396	383.075
6400	383.075
6404	383.075
6408	383.075
6412	383.075
6416	383.075
6420	383.075
6424	383.075
6428	383.075
6432	383.075
6436	383.075
6440	383.075
6444	383.075
6448	383.075
6452	383.075
6456	383.075
6460	383.075
6464	383.075
6468	383.075
6472	383.075
6476	383.075
6480	383.075
6484	383.075
6488	383.075
6492	383.075
6496	383.075
6500	383.075
6504	383.075
6508	383.075
6512	383.075
6516	383.075
6520	383.075
6524	383.075
6528	383.075
6532	383.075
6536	383.075
6540	383.075
6544	383.075
6548	383.075
6552	383.075
6556	383.075
6560	383.075
6564	383.075
6568	383.075
6572	383.075
6576	383.075
6580	383.075
6584	383.075
6588	383.075
6592	383.075
6596	383.075
6600	383.075
6604	383.075
6608	383.075
6612	383.075
6616	383.075
6620	383.075
6624	383.075
6628	383.075
6632	383.075
6636	383.075
6640	383.075
6644	383.075
6648	383.075
6652	383.075
6656	383.075
6660	383.075
6664	383.075
6668	383.075
6672	383.075
6676	383.075
6680	383.075
6684	383.075
6688	383.075
6692	383.075
6696	383.075
6700	383.075
6704	383.075
6708	383.075
6712	383.075
6716	383.075
6720	383.075
6724	383.075
6728	383.075
6732	383.075
6736	383.075
6740	383.075
6744	383.075
6748	383.075
6752	383.075
6756	383.075
6760	383.075
6764	383.075
6768	383.075
6772	383.075
6776	383.075
6780	383.075
6784	383.075
6788	383.075
6792	383.075
6796	383.075
6800	383.075
6804	383.075
6808	383.075
6812	383.075
6816	383.075
6820	383.075
6824	383.075
6828	383.075
6832	383.075
6836	383.075
6840	383.075
6844	383.075
6848	383.075
6852	383.075
6856	383.075
6860	383.075
6864	383.075
6868	383.075
6872	383.075
6876	383.075
6880	383.075
6884	383.075
6888	383.075
6892	383.075
6896	383.075
6900	383.075
6904	383.075
6908	383.075
6912	383.075
6916	383.075
6920	383.075
6924	383.075
6928	383.075
6932	383.075
6936	383.075
6940	383.075
6944	383.075
6948	383.075
6952	383.075
6956	383.075
6960	383.075
6964	383.075
6968	383.075
6972	383.075
6976	383.075
6980	383.075
6984	383.075
6988	383.075
6992	383.075
6996	383.075
7000	383.075
7004	383.075
7008	383.075
7012	383.075
7016	383.075
7020	383.075
7024	383.075
7028	383.075
7032	383.075
7036	383.075
7040	383.075
7044	383.075
7048	383.075
7052	383.075
7056	383.075
7060	383.075
7064	383.075
7068	383.075
7072	383.075
7076	383.075
7080	383.075
7084	383.075
7088	383.075
7092	383.075
7096	383.075
7100	383.075
7104	383.075
7108	383.075
7112	383.075
7116	383.075
7120	383.075
7124	383.075
7128	383.075
7132	383.075
7136	383.075
7140	383.075
7144	383.075
7148	383.075
7152	383.075
7156	383.075
7160	383.075
7164	383.075
7168	383.075
7172	383.075
7176	383.075
7180	383.075
7184	383.075
7188	383.075
7192	383.075
7196	383.075
7200	383.075
7204	383.075
7208	383.075
7212	383.075
7216	383.075
7220	383.075
7224	383.075
7228	383.075
7232	383.075
7236	383.075
7240	383.075
7244	383.075
7248	383.075
7252	383.075
7256	383.075
7260	383.075
7264	383.075
7268	383.075
7272	383.075
7276	383.075
7280	383.075
7284	383.075
7288	383.075
7292	383.075
7296	383.075
7300	383.075
7304	383.075
7308	383.075
7312	383.075
7316	383.075
7320	383.075
7324	383.075
7328	383.075
7332	383.075
7336	383.075
7340	383.075
7344	383.075
7348	383.075
7352	383.075
7356	383.075
7360	383.075
7364	383.075
7368	383.075
7372	383.075
7376	383.075
7380	383.075
7384	383.075
7388	383.075
7392	383.075
7396	383.075
7400	383.075
7404	383.075
7408	383.075
7412	383.075
7416	383.075
7420	383.075
7424	383.075
7428	383.075
7432	383.075
7436	383.075
7440	383.075
7444	383.075
7448	383.075
7452	383.075
7456	383.075
7460	383.075
7464	383.075
7468	383.075
7472	383.075
7476	383.075
7480	383.075
7484	383.075
7488	383.075
7492	383.075
7496	383.075
7500	383.075
7504	383.075
7508	383.075
7512	383.075
7516	383.075
7520	383.075
7524	383.075
7528	383.075
7532	383.075
7536	383.075
7540	383.075
7544	383.075
7548	383.075
7552	383.075
7556	383.075
7560	383.075
7564	383.075
7568	383.075
7572	383.075
7576	383.075
7580	383.075
7584	383.075
7588	383.075
7592	383.075
7596	383.075
7600	383.075
7604	383.075
7608	383.075
7612	383.075
7616	383.075
7620	383.075
7624	383.075
7628	383.075
7632	383.075
7636	383.075
7640	383.075
7644	383.075
7648	383.075
7652	383.075
7656	383.075
7660	383.075
7664	383.075
7668	383.075
7672	383.075
7676	383.075
7680	383.075
7684	383.075
7688	383.075
7692	383.075
7696	383.075
7700	383.075
7704	383.075
7708	383.075
7712	383.075
7716	383.075
7720	383.075
7724	383.075
7728	383.075
7732	383.075
7736	383.075
7740	383.075
7744	383.075
7748	383.075
7752	383.075
7756	383.075
7760	383.075
7764	383.075
7768	383.075
7772	383.075
7776	383.075
7780	383.075
7784	383.075
7788	383.075
7792	383.075
7796	383.075
7800	383.075
7804	383.075
7808	383.075
7812	383.075
7816	383.075
7820	383.075
7824	383.075
7828	383.075
7832	383.075
7836	383.075
7840	383.075


==> tiks/dyn-ecco/sig3-10-1.tsv <==
0	279.150000073505
5	279.150392257385
10	279.15038092922
15	279.150336039711
20	279.15022185634
25	279.150043220856
30	279.149778088547
35	279.149431809303
40	279.149066540637
45	279.148842763022
50	279.14905514969
55	279.150162311536
60	279.15280341699
65	279.157798597822
70	279.166133496113
75	279.178930608185
80	279.197491513822
85	279.223115238869
90	279.257001665547
95	279.300365214307
100	279.354340821807
105	279.419939507877
110	279.498010634425
115	279.589176202436
120	279.693885889502
125	279.812420953475
130	279.944789219413
135	280.090757735827
140	280.249892219439
145	280.421599327179
150	280.605171026418
155	280.799827382766
160	281.00475350603
165	281.21912814526
170	281.442143759986
175	281.673019529242
180	281.911009298302
185	282.155406188453
190	282.405545023979
195	282.660803247315
200	282.920600725925
205	283.184398748566
210	283.451698464299
215	283.72203897436
220	283.994995234304
225	284.270175874128
230	284.547221007198
235	284.825800075278
240	285.105609761865
245	285.386371995294
250	285.66783205472
255	285.949756785727
260	286.231932927802
265	286.514165552911
270	286.796276612398
275	287.078103588115
280	287.359498242888
285	287.640325464899
290	287.920462200384
295	288.199796468989
300	288.478226456232
305	288.75565967768
310	289.032012209687
315	289.307207981789
320	289.581178126133
325	289.853860379588
330	290.1251985345
335	290.39514193427
340	290.663645010264
345	290.930666856759
350	291.196170840915
355	291.460124244955
360	291.722497937972
365	291.983266074952
370	292.242405820824
375	292.49989709749
380	292.755722351952
385	293.009866343814
390	293.262315950572
395	293.513059989213
400	293.762089052782
405	294.009395360686
410	294.254972621575
415	294.498815907778
420	294.740921540306
425	294.981286983556
430	295.219910748905
435	295.45679230643
440	295.691932004091
445	295.925330993742
450	296.156991163383
455	296.38691507515
460	296.615105908527
465	296.841567408363
470	297.066303837273
475	297.289319932052
480	297.510620863756
485	297.730212201154
490	297.948099877236
495	298.164290158542
500	298.37878961705
505	298.59160510442
510	298.802743728376
515	299.012212831057
520	299.220019969154
525	299.426172895691
530	299.630679543302
535	299.833548008872
540	300.034786539436
545	300.234403519214
550	300.432407457689
555	300.628806978647
560	300.823610810078
565	301.01682777488
570	301.20846678229
575	301.398536819973
580	301.587046946731
585	301.774006285757
590	301.959424018402
595	302.143309378403
600	302.325671646543
605	302.506520145689
610	302.685864236195
615	302.863713311627
620	303.040076794782
625	303.214964133994
630	303.38838479967
635	303.560348281077
640	303.730864083322
645	303.899941724539
650	304.06759073325
655	304.233820645882
660	304.398641004447
665	304.562061354355
670	304.724091242355
675	304.884740214595
680	305.04401781479
685	305.201933582499
690	305.358497051485
695	305.513717748167
700	305.667605190158
705	305.820168884872
710	305.971418328204
715	306.121363003275
720	306.27001237924
725	306.417375910155
730	306.563463033894
735	306.708283171123
740	306.851845724316
745	306.994160076824
750	307.135235591978
755	307.275081612243
760	307.413707458405
765	307.551122428794
770	307.687335798549
775	307.822356818911
780	307.956194716548
785	308.088858692921
790	308.220357923663
795	308.350701558006
800	308.479898718221
805	308.607958499092
810	308.734889967416
815	308.860702161526
820	308.985404090841
825	309.109004735435
830	309.231513045639
835	309.352937941651
840	309.473288313185
845	309.592573019127
850	309.710800887218
855	309.82798071376
860	309.944121263336
865	310.059231268554
870	310.173319429809
875	310.286394415061
880	310.398464859634
885	310.509539366034
890	310.619626503781
895	310.728734809256
900	310.836872785576
905	310.944048902468
910	311.050271596174
915	311.155549269364
920	311.259890291062
925	311.363302996595
930	311.465795687547
935	311.567376631734
940	311.668054063184
945	311.76783618214
950	311.86673115507
955	311.964747114686
960	312.06189215998
965	312.15817435627
970	312.253601735253
975	312.348182295072
980	312.44192400039
985	312.534834782474
990	312.626922539288
995	312.718195135589
1000	312.808660403038
1005	312.898326140309
1010	312.98720011321
1015	313.075290054805
1020	313.162603665542
1025	313.249148613381
1030	313.334932533934
1035	313.419963030592
1040	313.504247674665
1045	313.587794005515
1050	313.670609530694
1055	313.752701726069
1060	313.834078035957
1065	313.914745873245
1070	313.994712619512
1075	314.073985625135
1080	314.152572209398
1085	314.230479660585
1090	314.307715236061
1095	314.384286162348
1100	314.460199635178
1105	314.535462819544
1110	314.610082849719
1115	314.684066829271
1120	314.757421831051
1125	314.830154897162
1130	314.902273038908
1135	314.973783236713
1140	315.044692440019
1145	315.115007567158
1150	315.18473550519
1155	315.253883109712
1160	315.32245720464
1165	315.390464581947
1170	315.45791200138
1175	315.524806190122
1180	315.591153842437
1185	315.656961619254
1190	315.722236147728
1195	315.786984020752
1200	315.851211796419
1205	315.914925997456
1210	315.978133110599
1215	316.040839585931
1220	316.103051836169
1225	316.164776235913
1230	316.226019120838
1235	316.286786786854
1240	316.347085489206
1245	316.406921441541
1250	316.466300814927
1255	316.525229736829
1260	316.583714290044
1265	316.641760511604
1270	316.699374391628
1275	316.756561872155
1280	316.813328845932
1285	316.869681155187
1290	316.925624590361
1295	316.981164888832
1300	317.036307733614
1305	317.091058752042
1310	317.145423514454
1315	317.199407532858
1320	317.253016259613
1325	317.3062550861
1330	317.359129341418
1335	317.411644291088
1340	317.463805135776
1345	317.515617010051
1350	317.567084981172
1355	317.618214047908
1360	317.66900913941
1365	317.719475114124
1370	317.769616758762
1375	317.819438787333
1380	317.868945840231
1385	317.918142483398
1390	317.967033207558
1395	318.015622427519
1400	318.063914481571
1405	318.111913630948
1410	318.159624059386
1415	318.207049872772
1420	318.254195098866
1425	318.301063687136
1430	318.347659508663
1435	318.393986356153
1440	318.440047944035
1445	318.485847908647
1450	318.531389808521
1455	318.576677124747
1460	318.621713261431
1465	318.666501546235
1470	318.711045230998
1475	318.755347492439
1480	318.799411432937
1485	318.843240081374
1490	318.886836394063
1495	318.930203255723
1500	318.973343480529
1505	319.01625981321
1510	319.058954930201
1515	319.101431440843
1520	319.143691888626
1525	319.18573875247
1530	319.227574448037
1535	319.26920132908
1540	319.310621688809
1545	319.35183776128
1550	319.392851722803
1555	319.433665693362
1560	319.474281738043
1565	319.514701868466
1570	319.554928044219
1575	319.594962174296
1580	319.634806118517
1585	319.674461688957
1590	319.713930651346
1595	319.753214726468
1600	319.792315591539
1605	319.831234881564
1610	319.869974190681
1615	319.90853507347
1620	319.946919046251
1625	319.98512758835
1630	320.023162143341
1635	320.061024120254
1640	320.098714894768
1645	320.136235810362
1650	320.17358817944
1655	320.210773284434
1660	320.247792378866
1665	320.284646688384
1670	320.321337411769
1675	320.357865721911
1680	320.394232766753
1685	320.430439670207
1690	320.466487533037
1695	320.502377433718
1700	320.538110429258
1705	320.573687556004
1710	320.609109830402
1715	320.644378249748
1720	320.6794937929
1725	320.714457420966
1730	320.74927007797
1735	320.783932691489
1740	320.818446173267
1745	320.852811419805
1750	320.887029312928
1755	320.921100720333
1760	320.955026496105
1765	320.988807481226
1770	321.022444504055
1775	321.055938380787
1780	321.089289915901
1785	321.122499902581
1790	321.155569123125
1795	321.188498349338
1800	321.221288342899
1805	321.253939855728
1810	321.286453630323
1815	321.31883040009
1820	321.351070889662
1825	321.383175815192
1830	321.415145884648
1835	321.446981798088
1840	321.478684247922
1845	321.510253919166
1850	321.541691489685
1855	321.572997630421
1860	321.60417300562
1865	321.635218273039
1870	321.666134084152
1875	321.696921084341
1880	321.727579913085
1885	321.758111204134
1890	321.788515585684
1895	321.818793680533
1900	321.848946106242
1905	321.878973475282
1910	321.908876395175
1915	321.938655468632
1920	321.968311293683
1925	321.997844463803
1930	322.027255568026
1935	322.05654519107
1940	322.085713913433
1945	322.11476231151
1950	322.143690957686
1955	322.172500420434
1960	322.201191264406
1965	322.229764050524
1970	322.258219336061
1975	322.286557674724
1980	322.31477961673
1985	322.342885708881
1990	322.370876494634
1995	322.398752514171
2000	322.426514304462
2005	322.454162399329
2010	322.481697329505
2015	322.509119622692
2020	322.536429803617
2025	322.563628394082
2030	322.590715913018
2035	322.617692876532
2040	322.644559797954
2045	322.67131718788
2050	322.697965554219
2055	322.72450540223
2060	322.750937234564
2065	322.777261551303
2070	322.803478849993
2075	322.829589625681
2080	322.855594370951
2085	322.881493575953
2090	322.907287728435
2095	322.932977313775
2100	322.958562815007
2105	322.98404471285
2110	323.009423485734
2115	323.034699609828
2120	323.059873559062
2125	323.08494580515
2130	323.109916817618
2135	323.134787063821
2140	323.159557008964
2145	323.184227116127
2150	323.208797846282
2155	323.233269658311
2160	323.257643009027
2165	323.281918353187
2170	323.306096143517
2175	323.330176830721
2180	323.354160863501
2185	323.378048688572
2190	323.401840750674
2195	323.425537492592
2200	323.449139355163
2205	323.472646777297
2210	323.496060195983
2215	323.519380046308
2220	323.542606761462
2225	323.565740772758
2230	323.588782509638
2235	323.611732399686
2240	323.634590868639
2245	323.657358340396
2250	323.680035237032
2255	323.702621978803
2260	323.725118984159
2265	323.747526669753
2270	323.76984545045
2275	323.792075739336
2280	323.814217947723
2285	323.836272485167
2290	323.858239759464
2295	323.88012017667
2300	323.901914141099
2305	323.923622055337
2310	323.945244320248
2315	323.96678133498
2320	323.988233496974
2325	324.009601201969
2330	324.030884844011
2335	324.052084815459
2340	324.073201506993
2345	324.094235307615
2350	324.115186604665
2355	324.136055783819
2360	324.156843229099
2365	324.177549322877
2370	324.198174445886
2375	324.218718977219
2380	324.239183294338
2385	324.259567773083
2390	324.279872787672
2395	324.300098710711
2400	324.320245913194
2405	324.340314764518
2410	324.360305632478
2415	324.380218883279
2420	324.400054881541
2425	324.419813990298
2430	324.439496571013
2435	324.459102983575
2440	324.478633586307
2445	324.498088735971
2450	324.517468787775
2455	324.536774095374
2460	324.556005010877
2465	324.575161884853
2470	324.594245066333
2475	324.613254902819
2480	324.632191740285
2485	324.651055923184
2490	324.66984779445
2495	324.688567695506
2500	324.707215966269
2505	324.72579294515
2510	324.744298969063
2515	324.762734373431
2520	324.781099492183
2525	324.799394657768
2530	324.817620201153
2535	324.83577645183
2540	324.853863737823
2545	324.871882385688
2550	324.889832720519
2555	324.907715065955
2560	324.925529744183
2565	324.94327707594
2570	324.960957380522
2575	324.978570975785
2580	324.996118178153
2585	325.013599302617
2590	325.031014662745
2595	325.048364570684
2600	325.065649337166
2605	325.082869271509
2610	325.100024681627
2615	325.117115874029
2620	325.134143153827
2625	325.151106824739
2630	325.168007189094
2635	325.184844547837
2640	325.201619200532
2645	325.218331445367
2650	325.23498157916
2655	325.251569897361
2660	325.26809669406
2665	325.284562261986
2670	325.300966892518
2675	325.317310875685
2680	325.333594500172
2685	325.349818053323
2690	325.36598182115
2695	325.382086088331
2700	325.39813113822
2705	325.414117252847
2710	325.430044712928
2715	325.445913797863
2720	325.461724785746
2725	325.477477953365
2730	325.493173576211
2735	325.508811928479
2740	325.524393283075
2745	325.539917911617
2750	325.555386084443
2755	325.570798070617
2760	325.586154137926
2765	325.601454552893
2770	325.616699580777
2775	325.631889485576
2780	325.647024530038
2785	325.662104975658
2790	325.677131082688
2795	325.692103110137
2800	325.70702131578
2805	325.721885956159
2810	325.736697286591
2815	325.751455561169
2820	325.766161032768
2825	325.78081395305
2830	325.795414572468
2835	325.809963140271
2840	325.824459904509
2845	325.838905112033
2850	325.853299008507
2855	325.867641838406
2860	325.881933845026
2865	325.896175270482
2870	325.910366355719
2875	325.924507340511
2880	325.938598463472
2885	325.952639962053
2890	325.966632072552
2895	325.980575030117
2900	325.994469068748
2905	326.008314421307
2910	326.022111319516
2915	326.035859993967
2920	326.049560674123
2925	326.063213588325
2930	326.076818963792
2935	326.090377026633
2940	326.103888001843
2945	326.117352113314
2950	326.130769583836
2955	326.144140635102
2960	326.157465487714
2965	326.170744361186
2970	326.183977473949
2975	326.197165043355
2980	326.210307285682
2985	326.223404416139
2990	326.236456648868
2995	326.249464196951
3000	326.262427272414
3005	326.27534608623
3010	326.288220848324
3015	326.301051767579
3020	326.313839051838
3025	326.326582907909
3030	326.339283541572
3035	326.351941157577
3040	326.364555959657
3045	326.377128150526
3050	326.389657931886
3055	326.402145504429
3060	326.414591067845
3065	326.426994820823
3070	326.439356961059
3075	326.451677685255
3080	326.463957189128
3085	326.476195667412
3090	326.488393313865
3095	326.500550321267
3100	326.512666881434
3105	326.524743185211
3110	326.536779422486
3115	326.548775782188
3120	326.560732452296
3125	326.572649619837
3130	326.584527470899
3135	326.596366190626
3140	326.608165963228
3145	326.619926971984
3150	326.631649399247
3155	326.643333426445
3160	326.654979234089
3165	326.666587001773
3170	326.678156908184
3175	326.689689131099
3180	326.701183847397
3185	326.712641233054
3190	326.724061463157
3195	326.735444711898
3200	326.746791152589
3205	326.758100957656
3210	326.769374298648
3215	326.780611346242
3220	326.791812270246
3225	326.8029772396
3230	326.814106422386
3235	326.825199985825
3240	326.836258096288
3245	326.847280919294
3250	326.85826861952
3255	326.869221360799
3260	326.880139306127
3265	326.891022617667
3270	326.901871456753
3275	326.912685983892
3280	326.923466358771
3285	326.934212740258
3290	326.944925286408
3295	326.955604154466
3300	326.966249500869
3305	326.976861481255
3310	326.987440250461
3315	326.997985962532
3320	327.00849877072
3325	327.018978827491
3330	327.029426284529
3335	327.039841292739
3340	327.050224002248
3345	327.060574562415
3350	327.070893121827
3355	327.08117982831
3360	327.091434828929
3365	327.10165826999
3370	327.111850297048
3375	327.122011054909
3380	327.132140687631
3385	327.142239338533
3390	327.152307150192
3395	327.162344264453
3400	327.17235082243
3405	327.182326964508
3410	327.192272830348
3415	327.202188558894
3420	327.212074288369
3425	327.221930156285
3430	327.231756299446
3435	327.241552853946
3440	327.251319955181
3445	327.261057737845
3450	327.270766335938
3455	327.280445882766
3460	327.290096510949
3465	327.299718352395
3470	327.309311537893
3475	327.318876194737
3480	327.328412438784
3485	327.33792035524
3490	327.347399961865
3495	327.356851151461
3500	327.366273617504
3505	327.37566677453
3510	327.38502968885
3515	327.394361033006
3520	327.403659069964
3525	327.41292166441
3530	327.422146312782
3535	327.431330182438
3540	327.440470152722
3545	327.449562854159
3550	327.458604704602
3555	327.467591942385
3560	327.4765206567
3565	327.485386815277
3570	327.494186289389
3575	327.502914876281
3580	327.511568319218
3585	327.520142325382
3590	327.52863258188
3595	327.537034770063
3600	327.545344578354
3605	327.55355771374
3610	327.561669912112
3615	327.569676947558
3620	327.577574640759
3625	327.585358866574
3630	327.593025560926
3635	327.600570727058
3640	327.607990441234
3645	327.61528085795
3650	327.622438214708
3655	327.629458836398
3660	327.636339139333
3665	327.643075634969
3670	327.649664933342
3675	327.656103746249
3680	327.6623888902
3685	327.668517289152
3690	327.674485977053
3695	327.680292100202
3700	327.685932919446
3705	327.691405812218
3710	327.696708274436
3715	327.701837922255
3720	327.706792493702
3725	327.711569850173
3730	327.716167977829
3735	327.720584988866
3740	327.724819122682
3745	327.728868746942
3750	327.732732358534
3755	327.736408584437
3760	327.739896182479
3765	327.743194042012
3770	327.746301184492
3775	327.749216763967
3780	327.751940067474
3785	327.754470515355
3790	327.756807661478
3795	327.758951193383
3800	327.760900932334
3805	327.76265683329
3810	327.764218984804
3815	327.765587608821
3820	327.766763060415
3825	327.767745827433
3830	327.768536530066
3835	327.769135920339
3840	327.769544881527
3845	327.769764427486
3850	327.769795701919
3855	327.769639977559
3860	327.769298655278
3865	327.768773263125
3870	327.76806545529
3875	327.767177010995
3880	327.766109833309
3885	327.764865947907
3890	327.763447501739
3895	327.761856761645
3900	327.7600961129
3905	327.758168057684
3910	327.756075213493
3915	327.753820311485
3920	327.751406194754
3925	327.748835816553
3930	327.746112238445
3935	327.743238628394
3940	327.740218258799
3945	327.73705450447
3950	327.733750840542
3955	327.730310840333
3960	327.72673817315
3965	327.723036602036
3970	327.719209981469
3975	327.715262255
3980	327.711197452856
3985	327.707019689473
3990	327.702733161003
3995	327.698342142752
4000	327.693850986595
4005	327.689264118326
4010	327.684586034981
4015	327.679821302113
4020	327.674974551028
4025	327.670050475981
4030	327.665053831339
4035	327.659989428706
4040	327.654862134017
4045	327.649676864592
4050	327.644438586172
4055	327.639152309914
4060	327.633823089364
4065	327.628456017402
4070	327.623056223169
4075	327.617628868958
4080	327.6121791471
4085	327.606712276816
4090	327.601233501063
4095	327.595748083354
4100	327.590261304576
4105	327.584778459746
4110	327.579304854451
4115	327.573845800583
4120	327.568406611371
4125	327.562992594446
4130	327.557609040158
4135	327.552261199954
4140	327.546954246897
4145	327.541693212947
4150	327.536482905768
4155	327.531327817918
4160	327.526232047166
4165	327.521199244407
4170	327.516232596259
4175	327.511334838422
4180	327.50650828894
4185	327.50175488973
4190	327.497076248348
4195	327.492473676471
4200	327.487948224588
4205	327.483500713395
4210	327.479131762248
4215	327.474841814743
4220	327.470631161427
4225	327.466499959736
4230	327.462448251454
4235	327.458475977957
4240	327.454582993544
4245	327.450769077058
4250	327.44703394203
4255	327.443377245506
4260	327.439798595739
4265	327.436297558884
4270	327.432873664838
4275	327.429526412326
4280	327.426255273331
4285	327.423059696965
4290	327.419939112843
4295	327.416892934032
4300	327.413920559628
4305	327.411021377005
4310	327.408194763794
4315	327.405440089606
4320	327.402756717549
4325	327.40014400556
4330	327.397601307571
4335	327.395127974539
4340	327.392723355348
4345	327.390386797609
4350	327.388117648361
4355	327.385915254694
4360	327.383778964294
4365	327.381708125933
4370	327.379702089896
4375	327.377760208358
4380	327.375881835731
4385	327.374066328952
4390	327.372313047757
4395	327.370621354913
4400	327.368990616427
4405	327.367420201735
4410	327.365909483862
4415	327.364457839574
4420	327.363064649504
4425	327.361729298267
4430	327.360451174565
4435	327.359229671272
4440	327.358064185516
4445	327.356954118749
4450	327.355898876803
4455	327.354897869948
4460	327.353950512934
4465	327.353056225032
4470	327.352214430064
4475	327.351424556436
4480	327.350686037156
4485	327.349998309854
4490	327.349360816797
4495	327.348773004899
4500	327.348234325728
4505	327.347744235511
4510	327.347302195132
4515	327.346907670137
4520	327.346560130722
4525	327.346259051732
4530	327.346003912653
4535	327.345794197598
4540	327.345629395298
4545	327.34550899909
4550	327.345432506897
4555	327.345399421216
4560	327.345409249097
4565	327.345461502128
4570	327.345555696411
4575	327.345691352543
4580	327.345867995594
4585	327.346085155086
4590	327.346342364963
4595	327.346639163575
4600	327.346975093648
4605	327.347349702258
4610	327.347762540808
4615	327.348213165001
4620	327.348701134807
4625	327.349226014445
4630	327.349787372346
4635	327.35038478113
4640	327.351017817578
4645	327.351686062599
4650	327.352389101202
4655	327.353126522469
4660	327.353897919523
4665	327.354702889499
4670	327.355541033516
4675	327.356411956642
4680	327.357315267868
4685	327.358250580078
4690	327.359217510014
4695	327.360215678251
4700	327.361244709164
4705	327.362304230896
4710	327.363393875333
4715	327.364513278065
4720	327.365662078364
4725	327.366839919147
4730	327.368046446951
4735	327.369281311899
4740	327.37054416767
4745	327.371834671471
4750	327.373152484003
4755	327.374497269437
4760	327.375868695376
4765	327.377266432833
4770	327.378690156197
4775	327.380139543203
4780	327.381614274903
4785	327.383114035641
4790	327.384638513014
4795	327.386187397855
4800	327.387760384194
4805	327.389357169233
4810	327.390977453319
4815	327.392620939913
4820	327.394287335563
4825	327.395976349873
4830	327.39768769548
4835	327.399421088022
4840	327.401176246112
4845	327.402952891309
4850	327.404750748093
4855	327.406569543837
4860	327.408409008777
4865	327.410268875991
4870	327.412148881368
4875	327.414048763581
4880	327.415968264065
4885	327.417907126986
4890	327.41986509922
4895	327.421841930324
4900	327.423837372509
4905	327.42585118062
4910	327.427883112105
4915	327.429932926996
4920	327.432000387879
4925	327.434085259871
4930	327.436187310598
4935	327.438306310167
4940	327.440442031145
4945	327.442594248534
4950	327.444762739747
4955	327.446947284585
4960	327.449147665215
4965	327.451363666144
4970	327.453595074198
4975	327.455841678502
4980	327.45810327045
4985	327.460379643691
4990	327.462670594102
4995	327.464975919768
5000	327.467295420959
5005	327.469628900109
5010	327.471976161795
5015	327.474337012716
5020	327.476711261671
5025	327.479098719539
5030	327.481499199257
5035	327.483912515803
5040	327.48633848617
5045	327.488776929352
5050	327.491227666321
5055	327.493690520006
5060	327.496165315276
5065	327.498651878919
5070	327.501150039624
5075	327.503659627962
5080	327.506180476365
5085	327.508712419108
5090	327.511255292295
5095	327.513808933832
5100	327.516373183418
5105	327.518947882518
5110	327.521532874353
5115	327.524128003879
5120	327.526733117767
5125	327.529348064389
5130	327.531972693803
5135	327.534606857727
5140	327.537250409531
5145	327.539903204219
5150	327.542565098406
5155	327.545235950308
5160	327.547915619726
5165	327.550603968023
5170	327.553300858117
5175	327.556006154458
5180	327.558719723016
5185	327.561441431264
5190	327.564171148163
5195	327.566908744149
5200	327.569654091114
5205	327.572407062393
5210	327.57516753275
5215	327.57793537836
5220	327.580710476801
5225	327.583492707031
5230	327.586281949381
5235	327.589078085538
5240	327.59188099853
5245	327.594690572715
5250	327.597506693763
5255	327.600329248647
5260	327.603158125627
5265	327.605993214237
5270	327.608834405272
5275	327.611681590775
5280	327.614534664025
5285	327.617393519519
5290	327.62025805297
5295	327.623128161282
5300	327.626003742548
5305	327.628884696028
5310	327.631770922147
5315	327.634662322475
5320	327.637558799719
5325	327.640460257709
5330	327.643366601387
5335	327.646277736797
5340	327.649193571072
5345	327.652114012423
5350	327.655038970125
5355	327.657968354511
5360	327.660902076958
5365	327.663840049874
5370	327.666782186694
5375	327.669728401859
5380	327.672678610816
5385	327.675632730001
5390	327.678590676828
5395	327.681552369684
5400	327.684517727914
5405	327.687486671812
5410	327.690459122614
5415	327.693435002483
5420	327.696414234503
5425	327.699396742669
5430	327.702382451873
5435	327.705371287903
5440	327.708363177423
5445	327.711358047975
5450	327.714355827958
5455	327.717356446631
5460	327.720359834091
5465	327.723365921277
5470	327.726374639951
5475	327.729385922694
5480	327.732399702897
5485	327.735415914752
5490	327.738434493241
5495	327.741455374132
5500	327.744478493969
5505	327.74750379006
5510	327.750531200475
5515	327.753560664035
5520	327.7565921203
5525	327.75962550957
5530	327.762660772869
5535	327.765697851941
5540	327.768736689241
5545	327.771777227928
5550	327.774819411859
5555	327.777863185579
5560	327.780908494313
5565	327.783955283963
5570	327.787003501097
5575	327.79005309294
5580	327.793104007375
5585	327.796156192926
5590	327.799209598758
5595	327.802264174669
5600	327.805319871078
5605	327.808376639027
5610	327.811434430166
5615	327.814493196752
5620	327.817552891639
5625	327.820613468276
5630	327.823674880692
5635	327.826737083501
5640	327.829800031887
5645	327.832863681601
5650	327.835927988954
5655	327.838992910812
5660	327.842058404591
5665	327.845124428247
5670	327.848190940273
5675	327.851257899694
5680	327.854325266059
5685	327.857392999437
5690	327.860461060409
5695	327.863529410065
5700	327.866598009998
5705	327.869666822296
5710	327.872735809541
5715	327.875804934799
5720	327.878874161618
5725	327.881943454021
5730	327.885012776501
5735	327.888082094016
5740	327.891151371986
5745	327.894220576284
5750	327.897289673233
5755	327.900358629602
5760	327.903427412599
5765	327.906495989869
5770	327.909564329485
5775	327.912632399949
5780	327.915700170181
5785	327.918767609519
5790	327.921834687712
5795	327.924901374917
5800	327.927967641693
5805	327.931033458998
5810	327.934098798184
5815	327.937163630992
5820	327.940227929547
5825	327.943291666357
5830	327.946354814306
5835	327.949417346649
5840	327.952479237012
5845	327.955540459384
5850	327.958600988112
5855	327.961660797902
5860	327.964719863811
5865	327.967778161245
5870	327.970835665954
5875	327.973892354027
5880	327.976948201891
5885	327.980003186307
5890	327.983057284363
5895	327.986110473473
5900	327.989162731375
5905	327.992214036121
5910	327.995264366082
5915	327.998313699938
5920	328.001362016677
5925	328.00440929559
5930	328.00745551627
5935	328.010500658608
5940	328.013544702788
5945	328.016587629284
5950	328.019629418859
5955	328.022670052559
5960	328.025709511711
5965	328.028747777921
5970	328.031784833068
5975	328.034820659302
5980	328.037855239045
5985	328.04088855498
5990	328.043920590055
5995	328.046951327475
6000	328.049980750705
6005	328.05300884346
6010	328.056035589707
6015	328.059060973661
6020	328.062084979781
6025	328.065107592768
6030	328.068128797563
6035	328.071148579344
6040	328.07416692352
6045	328.077183815736
6050	328.08019924186
6055	328.08321318799
6060	328.086225640446
6065	328.089236585767
6070	328.092246010713
6075	328.095253902257
6080	328.098260247588
6085	328.101265034102
6090	328.104268249407
6095	328.107269881314
6100	328.11026991784
6105	328.113268347201
6110	328.116265157813
6115	328.119260338286
6120	328.122253877429
6125	328.125245764238
6130	328.128235987902
6135	328.131224537795
6140	328.134211403479
6145	328.137196574697
6150	328.140180041373
6155	328.143161793611
6160	328.146141821691
6165	328.149120116069
6170	328.152096667371
6175	328.155071466397
6180	328.158044504113
6185	328.161015771652
6190	328.163985260314
6195	328.166952961559
6200	328.169918867009
6205	328.172882968444
6210	328.175845257803
6215	328.178805727178
6220	328.181764368815
6225	328.184721175113
6230	328.187676138619
6235	328.190629252028
6240	328.193580508183
6245	328.196529900068
6250	328.199477420813
6255	328.202423063687
6260	328.205366822101
6265	328.208308689599
6270	328.211248659865
6275	328.214186726717
6280	328.217122884103
6285	328.220057126106
6290	328.222989446935
6295	328.225919840929
6300	328.228848302553
6305	328.231774826398
6310	328.234699407177
6315	328.237622039726
6320	328.240542719002
6325	328.243461440078
6330	328.246378198148
6335	328.249292988522
6340	328.252205806622
6345	328.255116647987
6350	328.258025508266
6355	328.260932383218
6360	328.263837268713
6365	328.266740160728
6370	328.269641055346
6375	328.272539948758
6380	328.275436837255
6385	328.278331717234
6390	328.281224585193
6395	328.284115437728
6400	328.287004271537
6405	328.289891083414
6410	328.292775870249
6415	328.295658629029
6420	328.298539356835
6425	328.301418050839
6430	328.304294708308
6435	328.307169326596
6440	328.31004190315
6445	328.312912435504
6450	328.315780921278
6455	328.318647358181
6460	328.321511744005
6465	328.324374076628
6470	328.327234354009
6475	328.33009257419
6480	328.332948735294
6485	328.335802835525
6490	328.338654873164
6495	328.341504846571
6500	328.344352754182
6505	328.347198594512
6510	328.350042366148
6515	328.352884067751
6520	328.355723698058
6525	328.358561255874
6530	328.36139674008
6535	328.364230149624
6540	328.367061483524
6545	328.369890740867
6550	328.372717920809
6555	328.375543022571
6560	328.37836604544
6565	328.381186988769
6570	328.384005851975
6575	328.386822634539
6580	328.389637336004
6585	328.392449955974
6590	328.395260494116
6595	328.398068950155
6600	328.400875323878
6605	328.403679615127
6610	328.406481823807
6615	328.409281949874
6620	328.412079993346
6625	328.414875954292
6630	328.41766983284
6635	328.420461629169
6640	328.423251343513
6645	328.426038976158
6650	328.428824527442
6655	328.431607997755
6660	328.434389387538
6665	328.437168697281
6670	328.439945927523
6675	328.442721078852
6680	328.445494151905
6685	328.448265147364
6690	328.451034065961
6695	328.453800908471
6700	328.456565675717
6705	328.459328368564
6710	328.462088987924
6715	328.464847534752
6720	328.467604010043
6725	328.47035841484
6730	328.473110750223
6735	328.475861017316
6740	328.478609217282
6745	328.481355351326
6750	328.484099420693
6755	328.486841426664
6760	328.48958137056
6765	328.492319253743
6770	328.495055077607
6775	328.497788843588
6780	328.500520553155
6785	328.503250207815
6790	328.505977809109
6795	328.508703358613
6800	328.511426857939
6805	328.514148308732
6810	328.516867712669
6815	328.519585071462
6820	328.522300386854
6825	328.525013660622
6830	328.527724894572
6835	328.530434090543
6840	328.533141250404
6845	328.535846376054
6850	328.538549469423
6855	328.541250532468
6860	328.543949567177
6865	328.546646575566
6870	328.549341559678
6875	328.552034521586
6880	328.554725463389
6885	328.557414387211
6890	328.560101295206
6895	328.562786189552
6900	328.565469072453
6905	328.568149946138
6910	328.570828812861
6915	328.573505674903
6920	328.576180534564
6925	328.578853394174
6930	328.581524256082
6935	328.584193122661
6940	328.586859996308
6945	328.589524879442
6950	328.592187774504
6955	328.594848683956
6960	328.597507610282
6965	328.600164555988
6970	328.602819523599
6975	328.605472515661
6980	328.608123534742
6985	328.610772583427
6990	328.613419664323
6995	328.616064780054
7000	328.618707933263
7005	328.621349126615
7010	328.623988362788
7015	328.626625644483
7020	328.629260974415
7025	328.631894355318
7030	328.634525789944
7035	328.63715528106
7040	328.639782831451
7045	328.642408443917
7050	328.645032121276
7055	328.64765386636
7060	328.650273682017
7065	328.65289157111
7070	328.655507536518
7075	328.658121581134
7080	328.660733707866
7085	328.663343919635
7090	328.665952219379
7095	328.668558610045
7100	328.671163094598
7105	328.673765676014
7110	328.676366357284
7115	328.678965141409
7120	328.681562031405
7125	328.6841570303
7130	328.686750141134
7135	328.68934136696
7140	328.69193071084
7145	328.69451817585
7150	328.697103765078
7155	328.699687481621
7160	328.702269328589
7165	328.704849309102
7170	328.707427426289
7175	328.710003683293
7180	328.712578083264
7185	328.715150629363
7190	328.717721324762
7195	328.720290172641
7200	328.72285717619
7205	328.725422338609
7210	328.727985663107
7215	328.730547152901
7220	328.733106811217
7225	328.73566464129
7230	328.738220646364
7235	328.740774829691
7240	328.743327194529
7245	328.745877744146
7250	328.748426481819
7255	328.750973410829
7260	328.753518534468
7265	328.756061856034
7270	328.758603378831
7275	328.761143106172
7280	328.763681041376
7285	328.766217187768
7290	328.768751548682
7295	328.771284127455
7300	328.773814927432
7305	328.776343951967
7310	328.778871204415
7315	328.781396688141
7320	328.783920406514
7325	328.786442362908
7330	328.788962560704
7335	328.791481003289
7340	328.793997694053
7345	328.796512636393
7350	328.799025833711
7355	328.801537289412
7360	328.804047006909
7365	328.806554989618
7370	328.809061240959
7375	328.811565764357
7380	328.814068563243
7385	328.816569641051
7390	328.819069001218
7395	328.821566647186
7400	328.824062582403
7405	328.826556810319
7410	328.829049334387
7415	328.831540158066
7420	328.834029284816
7425	328.836516718102
7430	328.839002461393
7435	328.84148651816
7440	328.843968891878
7445	328.846449586025
7450	328.848928604081
7455	328.851405949531
7460	328.853881625862
7465	328.856355636563
7470	328.858827985125
7475	328.861298675045
7480	328.86376770982
7485	328.866235092949
7490	328.868700827934
7495	328.871164918281
7500	328.873627367496
7505	328.876088179088
7510	328.878547356568
7515	328.88100490345
7520	328.883460823247
7525	328.885915119478
7530	328.888367795662
7535	328.890818855318
7540	328.89326830197
7545	328.89571613914
7550	328.898162370356
7555	328.900606999143
7560	328.903050029031
7565	328.90549146355
7570	328.90793130623
7575	328.910369560606
7580	328.912806230209
7585	328.915241318576
7590	328.917674829243
7595	328.920106765747
7600	328.922537131626
7605	328.92496593042
7610	328.927393165669
7615	328.929818840913
7620	328.932242959694
7625	328.934665525556
7630	328.937086542041
7635	328.939506012693
7640	328.941923941057
7645	328.944340330678
7650	328.946755185102
7655	328.949168507874
7660	328.951580302542
7665	328.953990572651
7670	328.956399321751
7675	328.958806553387
7680	328.96121227111
7685	328.963616478465
7690	328.966019179002
7695	328.96842037627
7700	328.970820073818
7705	328.973218275194
7710	328.975614983947
7715	328.978010203627
7720	328.980403937782
7725	328.982796189962
7730	328.985186963716
7735	328.987576262592
7740	328.989964090141
7745	328.992350449909
7750	328.994735345447
7755	328.997118780302
7760	328.999500758023
7765	329.001881282158
7770	329.004260356254
7775	329.00663798386
7780	329.009014168522
7785	329.011388913787
7790	329.013762223203
7795	329.016134100315
7800	329.018504548669
7805	329.02087357181
7810	329.023241173285
7815	329.025607356636
7820	329.027972125409
7825	329.030335483148
7830	329.032697433395
7835	329.035057979693
7840	329.037417125585
7845	329.039774874612
7850	329.042131230315
7855	329.044486196234
7860	329.046839775069
7865	329.049191959275
7870	329.051542684456
7875	329.053891685801
7880	329.056238177087
7885	329.058580289704
7890	329.060914283907
7895	329.063233651239
7900	329.065528303818
7905	329.067784041637
7910	329.069982401433
7915	329.072100869528
7920	329.074113350085
7925	329.075990754398
7930	329.07770160711
7935	329.079212616365
7940	329.080489195184
7945	329.081495939149
7950	329.082197066861
7955	329.082556825751
7960	329.082539863632
7965	329.082111566765
7970	329.081238366442
7975	329.079888016707
7980	329.078029845655
7985	329.075634982312
7990	329.072676560689
7995	329.069129902406
8000	329.064972679093
8005	329.060185055619
8010	329.054749815066
8015	329.048652466186
8020	329.041881334028
8025	329.034427634274
8030	329.026285531831
8035	329.017452184117
8040	329.007927769472
8045	328.997715501093
8050	328.986821626888
8055	328.975255415599
8060	328.963029129601
8065	328.950157984729
8070	328.936660097537
8075	328.922556420384
8080	328.907870664751
8085	328.892629213236
8090	328.876861020657
8095	328.860597504747
8100	328.843872426076
8105	328.826721753386
8110	328.809183510343
8115	328.791297603954
8120	328.773105619548
8125	328.754650538914
8130	328.735976304435
8135	328.717127140009
8140	328.698146605708
8145	328.679076487115
8150	328.659955728521
8155	328.640819636309
8160	328.621699487915
8165	328.602622538728
8170	328.583612307006
8175	328.564688984117
8180	328.545869854632
8185	328.527169672812
8190	328.50860098854
8195	328.49017443338
8200	328.471898975756
8205	328.453782147996
8210	328.435830245271
8215	328.41804849747
8220	328.400441216758
8225	328.383011924292
8230	328.365763459193
8235	328.348698072265
8240	328.33181750651
8245	328.315123066241
8250	328.298615676427
8255	328.28229593368
8260	328.26616415011
8265	328.250220391071
8270	328.234464507682
8275	328.218896164877
8280	328.203514865624
8285	328.188319971873
8290	328.1733107227
8295	328.158486250044
8300	328.143845592381
8305	328.12938770663
8310	328.115111478534
8315	328.101015731735
8320	328.087099235715
8325	328.073360712775
8330	328.05979884416
8335	328.046412275471
8340	328.033199621434
8345	328.020159470134
8350	328.007290386766
8355	327.994590916975
8360	327.982059589834
8365	327.969694920508
8370	327.957495412634
8375	327.945459560469
8380	327.933585850809
8385	327.921872764733
8390	327.91031877917
8395	327.898922368316
8400	327.887682004931
8405	327.876596161498
8410	327.8656633113
8415	327.85488192938
8420	327.84425049343
8425	327.8337674846
8430	327.823431388237
8435	327.813240694556
8440	327.803193899268
8445	327.793289504137
8450	327.783526017509
8455	327.773901954781
8460	327.764415838845
8465	327.755066200482
8470	327.745851578731
8475	327.736770521229
8480	327.727821584513
8485	327.719003334304
8490	327.710314345764
8495	327.70175320373
8500	327.693318502926
8505	327.685008848161
8510	327.676822854496
8515	327.668759147413
8520	327.660816362949
8525	327.652993147831
8530	327.645288159585
8535	327.637700066639
8540	327.630227548415
8545	327.622869295402
8550	327.615624009228
8555	327.608490402716
8560	327.601467199929
8565	327.594553136215
8570	327.587746958235
8575	327.581047423986
8580	327.574453302822
8585	327.567963375458
8590	327.561576433974
8595	327.555291281818
8600	327.549106733792
8605	327.54302161604
8610	327.53703476603
8615	327.531145032531
8620	327.525351275586
8625	327.51965236648
8630	327.514047187704
8635	327.508534632917
8640	327.503113606905
8645	327.497783025532
8650	327.492541815697
8655	327.487388915277
8660	327.482323273078
8665	327.477343848777
8670	327.472449612865
8675	327.467639546584
8680	327.462912641868
8685	327.458267901278
8690	327.453704337935
8695	327.449220975452
8700	327.444816847871
8705	327.440490999585
8710	327.436242485273
8715	327.432070369823
8720	327.427973728264
8725	327.423951645685
8730	327.420003217166
8735	327.416127547699
8740	327.412323752111
8745	327.408590954989
8750	327.404928290599
8755	327.401334902812
8760	327.397809945019
8765	327.394352580061
8770	327.390961980138
8775	327.387637326741
8780	327.384377810564
8785	327.381182631426
8790	327.378050998194
8795	327.374982128698
8800	327.371975249653
8805	327.369029596579
8810	327.366144413722
8815	327.363318953968
8820	327.36055247877
8825	327.357844258065
8830	327.355193570192
8835	327.352599701816
8840	327.350061947847
8845	327.347579611361
8850	327.345152003518
8855	327.342778443491
8860	327.340458258378
8865	327.338190783132
8870	327.335975360479
8875	327.333811340842
8880	327.331698082262
8885	327.329634950324
8890	327.32762131808
8895	327.325656565974
8900	327.323740081764
8905	327.321871260448
8910	327.320049504193
8915	327.318274222255
8920	327.316544830909
8925	327.314860753377
8930	327.313221419753
8935	327.311626266931
8940	327.310074738534
8945	327.308566284843
8950	327.307100362726
8955	327.305676435568
8960	327.304293973201
8965	327.302952451836
8970	327.301651353993
8975	327.300390168434
8980	327.299168390095
8985	327.297985520019
8990	327.29684106529
8995	327.295734538967
9000	327.294665460019
9005	327.293633353257
9010	327.292637749277
9015	327.291678184387
9020	327.290754200553
9025	327.289865345327
9030	327.289011171795
9035	327.288191238507
9040	327.28740510942
9045	327.286652353838
9050	327.28593254635
9055	327.285245266772
9060	327.284590100087
9065	327.283966636391
9070	327.283374470827
9075	327.282813203537
9080	327.282282439599
9085	327.281781788974
9090	327.281310866449
9095	327.280869291582
9100	327.280456688649
9105	327.280072686588
9110	327.279716918948
9115	327.279389023833
9120	327.279088643852
9125	327.278815426066
9130	327.278569021938
9135	327.278349087279
9140	327.278155282203
9145	327.277987271071
9150	327.277844722445
9155	327.277727309041
9160	327.277634707676
9165	327.277566599223
9170	327.277522668564
9175	327.277502604542
9180	327.277506099915
9185	327.277532851311
9190	327.27758255918
9195	327.277654927751
9200	327.277749664988
9205	327.277866482547
9210	327.278005095726
9215	327.278165223432
9220	327.278346588129
9225	327.278548915802
9230	327.278771935912
9235	327.279015381357
9240	327.279278988429
9245	327.279562496775
9250	327.279865649357
9255	327.280188192412
9260	327.280529875413
9265	327.280890451031
9270	327.281269675095
9275	327.281667306556
9280	327.28208310745
9285	327.282516842858
9290	327.282968280872
9295	327.28343719256
9300	327.283923351926
9305	327.284426535878
9310	327.284946524191
9315	327.285483099476
9320	327.28603604714
9325	327.286605155357
9330	327.287190215033
9335	327.287791019771
9340	327.288407365843
9345	327.289039052152
9350	327.289685880204
9355	327.290347654075
9360	327.29102418038
9365	327.291715268241
9370	327.292420729258
9375	327.293140377478
9380	327.293874029366
9385	327.294621503774
9390	327.295382621912
9395	327.296157207321
9400	327.296945085843
9405	327.297746085593
9410	327.298560036929
9415	327.29938677243
9420	327.300226126862
9425	327.301077937158
9430	327.301942042385
9435	327.302818283721
9440	327.303706504429
9445	327.304606549831
9450	327.305518267282
9455	327.306441506145
9460	327.307376117768
9465	327.308321955457
9470	327.309278874452
9475	327.310246731905
9480	327.311225386854
9485	327.312214700203
9490	327.313214534695
9495	327.31422475489
9500	327.315245227145
9505	327.31627581959
9510	327.317316402104
9515	327.318366846298
9520	327.319427025488
9525	327.320496814677
9530	327.321576090535
9535	327.322664731374
9540	327.323762617133
9545	327.324869629352
9550	327.325985651156
9555	327.327110567236
9560	327.328244263823
9565	327.329386628676
9570	327.330537551061
9575	327.331696921729
9580	327.3328646329
9585	327.334040578244
9590	327.335224652864
9595	327.336416753277
9600	327.337616777394
9605	327.338824624507
9610	327.340040195269
9615	327.341263391676
9620	327.342494117052
9625	327.343732276032
9630	327.344977774545
9635	327.346230519797
9640	327.347490420257
9645	327.348757385639
9650	327.350031326888
9655	327.351312156162
9660	327.352599786819
9665	327.353894133401
9670	327.355195111621
9675	327.356502638342
9680	327.357816631572
9685	327.35913701044
9690	327.360463695188
9695	327.361796607156
9700	327.363135668765
9705	327.364480803507
9710	327.36583193593
9715	327.367188991622
9720	327.368551897203
9725	327.369920580308
9730	327.371294969576
9735	327.372674994635
9740	327.374060586094
9745	327.375451675524
9750	327.376848195451
9755	327.378250079343
9760	327.379657261596
9765	327.381069677524
9770	327.382487263345
9775	327.383909956174
9780	327.385337694007
9785	327.386770415712
9790	327.388208061017
9795	327.389650570501
9800	327.39109788558


==> tiks/dyn-ecco/sig3-10-2.tsv <==
0	279.150000073505
5	279.15576512741
10	279.160566154835
15	279.165540442728
20	279.171114543908
25	279.177260633857
30	279.183696748136
35	279.190042404293
40	279.1959381175
45	279.201134957371
50	279.205558513145
55	279.209350385759
60	279.212889551764
65	279.216795577207
70	279.221915618151
75	279.229297335153
80	279.240150170528
85	279.25579778791
90	279.277624759892
95	279.307962706265
100	279.345777321943
105	279.394862614591
110	279.45763243225
115	279.535473084717
120	279.629016916965
125	279.738352850035
130	279.863186982621
135	280.002963923996
140	280.156957498389
145	280.324337759413
150	280.504219836731
155	280.695698969764
160	280.897875131877
165	281.10986988188
170	281.330837468761
175	281.559971733616
180	281.796509976242
185	282.0397346622
190	282.28897362216
195	282.543599224535
200	282.803026873162
205	283.066713084628
210	283.334153327279
215	283.604879750233
220	283.87845889109
225	284.154489422166
230	284.432599974152
235	284.712447061098
240	284.993713120009
245	285.276104670974
250	285.55935059864
255	285.843200552533
260	286.127423461564
265	286.411806156766
270	286.696152095654
275	286.980280181335
280	287.264023669491
285	287.547229156593
290	287.829755643006
295	288.111473665013
300	288.392264490226
305	288.67201937124
310	288.950638852824
315	289.228032128323
320	289.504116441323
325	289.778816528988
330	290.052064103768
335	290.323797370521
340	290.593960576311
345	290.862503590417
350	291.129381512305
355	291.394554305501
360	291.657986455506
365	291.919646650029
370	292.179507479995
375	292.437545159877
380	292.693739266056
385	292.948072491997
390	293.200530419143
395	293.451101302487
400	293.699775869915
405	293.946547134406
410	294.191410218325
415	294.434362189032
420	294.67540190513
425	294.914529872696
430	295.151748110892
435	295.387060026402
440	295.620470296155
445	295.851984757859
450	296.081610307855
455	296.309354805885
460	296.535226986352
465	296.759236375679
470	296.981393215423
475	297.20170839078
480	297.420193364171
485	297.636860113611
490	297.851721075538
495	298.064789091877
500	298.276077361033
505	298.485599392607
510	298.693368965571
515	298.899400089707
520	299.103706970092
525	299.306303974424
530	299.507205603023
535	299.706426461311
540	299.903981234617
545	300.099884665142
550	300.294151530944
555	300.486796626792
560	300.677834746769
565	300.867280668482
570	301.055149138782
575	301.24145486087
580	301.426212482684
585	301.60943658648
590	301.791141679506
595	301.971342185688
600	302.150052438239
605	302.327286673133
610	302.503059023359
615	302.677383513889
620	302.850274057309
625	303.021744450053
630	303.191808369178
635	303.360479369644
640	303.527770882047
645	303.693696210758
650	303.858268532443
655	304.021500894915
660	304.183406216288
665	304.343997284408
670	304.50328675653
675	304.661287159207
680	304.818010888385
685	304.973470209665
690	305.127677258725
695	305.280644041875
700	305.432382436732
705	305.582904193007
710	305.732220933378
715	305.880344154445
720	306.027285227755
725	306.173055400888
730	306.317665798587
735	306.46112742394
740	306.603451159588
745	306.744647768967
750	306.884727897571
755	307.023702074237
760	307.161580712435
765	307.298374111578
770	307.434092458331
775	307.568745827922
780	307.702344185457
785	307.834897387236
790	307.966415182053
795	308.0969072125
800	308.226383016262
805	308.354852027399
810	308.482323577622
815	308.608806897551
820	308.734311117975
825	308.858845271084
830	308.982418291694
835	309.105039018463
840	309.226716195088
845	309.347458471488
850	309.46727440497
855	309.586172461393
860	309.704161016299
865	309.821248356044
870	309.937442678908
875	310.052752096192
880	310.167184633298
885	310.280748230797
890	310.393450745484
895	310.505299951415
900	310.616303540932
905	310.726469125673
910	310.83580423757
915	310.944316329831
920	311.05201277791
925	311.158900880462
930	311.264987860289
935	311.370280865265
940	311.474786969259
945	311.578513173032
950	311.681466405138
955	311.783653522793
960	311.885081312751
965	311.985756492156
970	312.085685709384
975	312.184875544877
980	312.283332511963
985	312.381063057662
990	312.478073563489
995	312.574370346236
1000	312.669959658753
1005	312.764847690705
1010	312.859040569335
1015	312.952544360206
1020	313.04536506793
1025	313.1375086369
1030	313.228980951998
1035	313.3197878393
1040	313.409935066773
1045	313.499428344959
1050	313.58827332765
1055	313.676475612552
1060	313.764040741948
1065	313.850974203342
1070	313.937281430099
1075	314.022967802078
1080	314.10803864625
1085	314.192499237315
1090	314.276354798309
1095	314.359610501194
1100	314.442271467456
1105	314.524342768679
1110	314.605829427123
1115	314.686736416287
1120	314.767068661465
1125	314.846831040303
1130	314.926028383334
1135	315.004665474521
1140	315.082747051779
1145	315.1602778075
1150	315.237262389069
1155	315.313705399366
1160	315.389611397273
1165	315.464984898165
1170	315.539830374397
1175	315.614152255787
1180	315.687954930092
1185	315.76124274347
1190	315.834020000951
1195	315.906290966887
1200	315.978059865406
1205	316.049330880852
1210	316.120108158229
1215	316.190395803629
1220	316.260197884663
1225	316.329518430879
1230	316.398361434179
1235	316.466730849232
1240	316.534630593878
1245	316.602064549526
1250	316.669036561551
1255	316.735550439686
1260	316.801609958402
1265	316.86721885729
1270	316.932380841437
1275	316.997099581796
1280	317.06137871555
1285	317.125221846474
1290	317.188632545292
1295	317.251614350027
1300	317.314170766347
1305	317.376305267914
1310	317.438021296715
1315	317.499322263401
1320	317.560211547615
1325	317.62069249832
1330	317.680768434118
1335	317.740442643571
1340	317.799718385513
1345	317.858598889358
1350	317.917087355412
1355	317.975186955167
1360	318.03290083161
1365	318.090232099508
1370	318.147183845704
1375	318.203759129406
1380	318.259960982468
1385	318.315792409672
1390	318.371256389006
1395	318.426355871936
1400	318.481093783679
1405	318.535473023468
1410	318.589496464819
1415	318.643166955788
1420	318.696487319231
1425	318.749460353058
1430	318.802088830486
1435	318.854375500285
1440	318.906323087026
1445	318.957934291322
1450	319.009211790068
1455	319.060158236678
1460	319.110776261321
1465	319.161068471148
1470	319.211037450525
1475	319.260685761257
1480	319.31001594281
1485	319.359030512536
1490	319.407731965884
1495	319.456122776623
1500	319.504205397049
1505	319.5519822582
1510	319.599455770061
1515	319.646628321771
1520	319.693502281827
1525	319.740079998283
1530	319.786363798949
1535	319.832355991592
1540	319.87805886412
1545	319.923474684786
1550	319.968605702368
1555	320.013454146362
1560	320.058022227166
1565	320.102312136261
1570	320.146326046398
1575	320.19006611177
1580	320.233534468194
1585	320.276733233286
1590	320.319664506633
1595	320.362330369963
1600	320.404732887317
1605	320.446874105216
1610	320.488756052824
1615	320.530380742117
1620	320.571750168038
1625	320.612866308666
1630	320.653731125364
1635	320.694346562945
1640	320.734714549822
1645	320.774836998163
1650	320.814715804041
1655	320.854352847588
1660	320.893749993135
1665	320.932909089371
1670	320.971831969475
1675	321.010520451269
1680	321.048976337357
1685	321.087201415266
1690	321.125197457581
1695	321.162966222088
1700	321.200509451909
1705	321.237828875634
1710	321.274926207456
1715	321.3118031473
1720	321.34846138096
1725	321.384902580221
1730	321.421128402987
1735	321.457140493414
1740	321.492940482028
1745	321.528529985849
1750	321.563910608518
1755	321.599083940415
1760	321.634051558778
1765	321.668815027822
1770	321.703375898859
1775	321.737735710408
1780	321.771895988319
1785	321.805858245876
1790	321.83962398392
1795	321.873194690951
1800	321.906571843245
1805	321.93975690496
1810	321.972751328243
1815	322.005556553342
1820	322.038174008705
1825	322.070605111089
1830	322.102851265662
1835	322.134913866108
1840	322.166794294723
1845	322.198493922523
1850	322.230014109338
1855	322.261356203912
1860	322.292521544001
1865	322.32351145647
1870	322.354327257387
1875	322.384970252119
1880	322.415441735425
1885	322.445742991549
1890	322.475875294313
1895	322.505839907204
1900	322.53563808347
1905	322.565271066204
1910	322.594740088434
1915	322.624046373212
1920	322.653191133699
1925	322.682175573249
1930	322.711000885499
1935	322.739668254446
1940	322.768178854537
1945	322.796533850747
1950	322.824734398663
1955	322.852781644561
1960	322.880676725493
1965	322.908420769359
1970	322.93601489499
1975	322.963460212225
1980	322.990757821985
1985	323.017908816353
1990	323.044914278649
1995	323.071775283504
2000	323.098492896932
2005	323.125068176407
2010	323.151502170934
2015	323.177795921122
2020	323.203950459253
2025	323.229966809355
2030	323.255845987271
2035	323.281589000729
2040	323.307196849408
2045	323.332670525011
2050	323.358011011329
2055	323.383219284307
2060	323.408296312112
2065	323.433243055198
2070	323.458060466373
2075	323.482749490857
2080	323.507311066353
2085	323.531746123107
2090	323.55605558397
2095	323.580240364459
2100	323.604301372824
2105	323.628239510099
2110	323.652055670174
2115	323.675750739844
2120	323.699325598876
2125	323.722781120063
2130	323.746118169284
2135	323.769337605561
2140	323.792440281115
2145	323.815427041427
2150	323.838298725289
2155	323.861056164858
2160	323.88370018572
2165	323.906231606934
2170	323.928651241092
2175	323.950959894374
2180	323.973158366592
2185	323.995247451256
2190	324.017227935614
2195	324.039100600709
2200	324.060866221431
2205	324.082525566565
2210	324.104079398845
2215	324.125528474997
2220	324.146873545798
2225	324.168115356114
2230	324.189254644958
2235	324.210292145533
2240	324.231228585281
2245	324.252064685929
2250	324.272801163538
2255	324.293438728546
2260	324.313978085818
2265	324.334419934689
2270	324.35476496901
2275	324.375013877193
2280	324.395167342252
2285	324.415226041853
2290	324.435190648354
2295	324.455061828846
2300	324.474840245203
2305	324.494526554116
2310	324.514121407141
2315	324.533625450738
2320	324.553039326313
2325	324.57236367026
2330	324.591599114001
2335	324.610746284024
2340	324.629805801927
2345	324.648778284455
2350	324.667664343541
2355	324.686464586341
2360	324.705179615278
2365	324.723810028078
2370	324.742356417805
2375	324.760819372903
2380	324.779199477232
2385	324.797497310103
2390	324.815713446317
2395	324.8338484562
2400	324.85190290564
2405	324.869877356123
2410	324.887772364764
2415	324.90558848435
2420	324.923326263369
2425	324.940986246045
2430	324.958568972375
2435	324.976074978159
2440	324.993504795039
2445	325.010858950526
2450	325.028137968038
2455	325.045342366932
2460	325.062472662533
2465	325.079529366172
2470	325.096512985213
2475	325.113424023087
2480	325.130262979322
2485	325.147030349578
2490	325.163726625673
2495	325.180352295616
2500	325.196907843638
2505	325.213393750221
2510	325.229810492128
2515	325.246158542433
2520	325.262438370552
2525	325.278650442268
2530	325.294795219765
2535	325.310873161651
2540	325.326884722993
2545	325.342830355339
2550	325.358710506751
2555	325.374525621828
2560	325.390276141739
2565	325.405962504245
2570	325.421585143729
2575	325.437144491222
2580	325.45264097443
2585	325.468075017761
2590	325.483447042349
2595	325.498757466082
2600	325.514006703627
2605	325.529195166455
2610	325.544323262867
2615	325.559391398021
2620	325.574399973953
2625	325.589349389604
2630	325.604240040843
2635	325.619072320495
2640	325.633846618362
2645	325.648563321246
2650	325.663222812974
2655	325.677825474424
2660	325.692371683545
2665	325.70686181538
2670	325.721296242092
2675	325.735675332983
2680	325.74999945452
2685	325.764268970355
2690	325.778484241349
2695	325.792645625592
2700	325.806753478427
2705	325.82080815247
2710	325.834809997632
2715	325.848759361142
2720	325.862656587563
2725	325.876502018822
2730	325.89029599422
2735	325.904038850461
2740	325.91773092167
2745	325.931372539411
2750	325.944964032711
2755	325.958505728076
2760	325.971997949513
2765	325.985441018553
2770	325.998835254261
2775	326.012180973267
2780	326.025478489776
2785	326.038728115592
2790	326.051930160136
2795	326.065084930462
2800	326.07819273128
2805	326.091253864972
2810	326.104268631609
2815	326.117237328972
2820	326.130160252568
2825	326.14303769565
2830	326.155869949232
2835	326.168657302107
2840	326.181400040866
2845	326.194098449916
2850	326.206752811494
2855	326.219363405685
2860	326.231930510442
2865	326.244454401598
2870	326.256935352887
2875	326.269373635956
2880	326.281769520386
2885	326.294123273705
2890	326.306435161405
2895	326.318705446958
2900	326.330934391832
2905	326.343122255507
2910	326.355269295489
2915	326.367375767328
2920	326.379441924631
2925	326.391468019079
2930	326.40345430044
2935	326.415401016587
2940	326.427308413509
2945	326.43917673533
2950	326.451006224319
2955	326.462797120909
2960	326.474549663709
2965	326.486264089518
2970	326.49794063334
2975	326.509579528398
2980	326.521181006147
2985	326.532745296291
2990	326.544272626791
2995	326.555763223884
3000	326.567217312095
3005	326.578635114248
3010	326.590016851482
3015	326.601362743264
3020	326.612673007401
3025	326.623947860052
3030	326.635187515745
3035	326.646392187384
3040	326.657562086268
3045	326.668697422098
3050	326.679798402991
3055	326.690865235497
3060	326.701898124603
3065	326.712897273753
3070	326.723862884854
3075	326.734795158294
3080	326.745694292948
3085	326.756560486192
3090	326.767393933918
3095	326.77819483054
3100	326.788963369009
3105	326.799699740826
3110	326.810404136048
3115	326.821076743303
3120	326.831717749803
3125	326.842327341348
3130	326.852905702346
3135	326.863453015818
3140	326.873969463409
3145	326.884455225403
3150	326.894910480727
3155	326.905335406968
3160	326.91573018038
3165	326.926094975896
3170	326.936429967136
3175	326.94673532642
3180	326.957011224776
3185	326.967257831952
3190	326.977475316425
3195	326.98766384541
3200	326.997823584872
3205	327.007954699533
3210	327.018057352885
3215	327.028131707198
3220	327.038177923527
3225	327.048196161727
3230	327.058186580457
3235	327.068149337193
3240	327.078084588235
3245	327.087992488719
3250	327.097873192621
3255	327.107726852771
3260	327.117553620861
3265	327.127353647452
3270	327.137127081984
3275	327.146874072785
3280	327.156594767079
3285	327.166289310995
3290	327.175957849575
3295	327.185600526784
3300	327.195217485518
3305	327.20480886761
3310	327.21437481384
3315	327.223915463945
3320	327.233430956625
3325	327.242921429551
3330	327.252387019373
3335	327.26182786173
3340	327.271244091255
3345	327.280635841585
3350	327.290003245368
3355	327.299346434272
3360	327.308665538989
3365	327.317960689248
3370	327.327232013816
3375	327.336479640512
3380	327.34570369621
3385	327.35490430685
3390	327.364081597441
3395	327.37323569207
3400	327.382366713913
3405	327.391474785234
3410	327.400560027402
3415	327.409622560889
3420	327.418662505282
3425	327.427679979289
3430	327.436675100747
3435	327.445647986626
3440	327.454598753036
3445	327.463527515237
3450	327.472434387644
3455	327.481319483831
3460	327.490182916542
3465	327.499024797693
3470	327.507843761011
3475	327.516637728408
3480	327.525405897876
3485	327.534148279635
3490	327.54286532259
3495	327.551557620336
3500	327.560225686189
3505	327.568869787225
3510	327.577489827969
3515	327.586085275186
3520	327.59465511605
3525	327.603197842899
3530	327.611711458576
3535	327.620193497284
3540	327.62864105658
3545	327.637050836924
3550	327.645419185811
3555	327.65374214413
3560	327.662015492874
3565	327.670234798796
3570	327.678395457972
3575	327.686492736542
3580	327.694521808166
3585	327.702477787951
3590	327.710355762749
3595	327.718150817882
3600	327.725858060426
3605	327.733472639252
3610	327.740989762095
3615	327.748404709902
3620	327.755712848771
3625	327.76290963976
3630	327.769990646841
3635	327.776951543283
3640	327.783788116684
3645	327.790496272902
3650	327.797072039066
3655	327.803511565858
3660	327.809811129213
3665	327.815967131563
3670	327.821976102756
3675	327.827834700714
3680	327.833539711926
3685	327.839088051834
3690	327.844476765141
3695	327.849703026095
3700	327.854764138768
3705	327.859657537339
3710	327.864380786404
3715	327.868931581308
3720	327.873307748507
3725	327.877507245948
3730	327.881528163472
3735	327.885368723235
3740	327.88902728012
3745	327.892502322162
3750	327.895792470949
3755	327.898896482011
3760	327.90181324518
3765	327.904541784911
3770	327.907081260567
3775	327.909430966655
3780	327.911590333004
3785	327.913558924889
3790	327.915336443096
3795	327.91692272391
3800	327.918317739047
3805	327.919521595504
3810	327.920534535346
3815	327.92135693541
3820	327.921989306938
3825	327.922432295133
3830	327.922686678638
3835	327.922753368937
3840	327.922633409687
3845	327.922327975958
3850	327.921838373414
3855	327.921166037411
3860	327.920312532014
3865	327.919279548953
3870	327.918068906497
3875	327.916682548254
3880	327.915122541908
3885	327.913391077873
3890	327.911490467893
3895	327.909423143555
3900	327.907191654749
3905	327.90479866805
3910	327.902246965046
3915	327.899539440585
3920	327.896679100976
3925	327.893669062109
3930	327.890512547529
3935	327.887212886438
3940	327.883773511644
3945	327.880197957445
3950	327.876489857461
3955	327.872652942411
3960	327.868691037823
3965	327.864608061706
3970	327.860408022157
3975	327.856095014923
3980	327.851673220908
3985	327.847146903637
3990	327.842520406662
3995	327.837798150937
4000	327.83298463213
4005	327.828084417908
4010	327.823102145166
4015	327.818042517224
4020	327.812910300983
4025	327.80771032404
4030	327.802447471768
4035	327.797126684365
4040	327.791752953862
4045	327.786331321107
4050	327.780866872715
4055	327.77536473799
4060	327.769830085818
4065	327.764268121541
4070	327.758684083799
4075	327.753083241359
4080	327.747470889917
4085	327.741852348883
4090	327.736232958153
4095	327.730618074864
4100	327.72501307013
4105	327.719423325778
4110	327.713852753696
4115	327.708310467341
4120	327.702797886411
4125	327.697318261259
4130	327.691876109437
4135	327.686476751118
4140	327.68112593311
4145	327.675829531068
4150	327.670593319747
4155	327.665422801587
4160	327.660323084596
4165	327.655298801197
4170	327.650354060571
4175	327.645492427795
4180	327.640716923962
4185	327.636030042227
4190	327.631433775477
4195	327.62692965205
4200	327.622518776518
4205	327.618201873141
4210	327.613979330099
4215	327.609851243032
4220	327.60581745679
4225	327.601877604627
4230	327.598031144316
4235	327.594277390877
4240	327.590615545794
4245	327.587044722716
4250	327.583563969741
4255	327.580172288473
4260	327.576868650056
4265	327.573652008471
4270	327.570521311344
4275	327.567475508575
4280	327.56451355904
4285	327.561634435647
4290	327.558837128983
4295	327.556120649802
4300	327.553484030533
4305	327.550926326019
4310	327.548446613641
4315	327.546043992966
4320	327.543717585042
4325	327.541466531453
4330	327.539289993201
4335	327.537187149499
4340	327.535157196521
4345	327.533199346159
4350	327.531312824818
4355	327.529496872267
4360	327.527750740574
4365	327.526073693121
4370	327.524465003718
4375	327.52292395581
4380	327.521449841773
4385	327.520041962304
4390	327.518699625894
4395	327.517422148371
4400	327.516208852523
4405	327.515059067777
4410	327.513972129934
4415	327.512947380953
4420	327.511984168777
4425	327.511081847189
4430	327.510239775707
4435	327.509457319487
4440	327.508733849263
4445	327.508068741291
4450	327.507461377304
4455	327.506911144481
4460	327.506417435421
4465	327.505979648119
4470	327.505597185946
4475	327.505269457627
4480	327.504995877224
4485	327.504775864115
4490	327.504608842973
4495	327.50449424374
4500	327.504431501607
4505	327.504420056981
4510	327.504459355461
4515	327.504548847804
4520	327.504687989891
4525	327.504876242696
4530	327.505113072247
4535	327.505397949589
4540	327.505730350746
4545	327.506109756681
4550	327.506535653255
4555	327.507007531186
4560	327.507524886007
4565	327.508087218027
4570	327.508694032285
4575	327.50934483851
4580	327.510039151077
4585	327.510776488967
4590	327.511556375726
4595	327.512378339419
4600	327.513241912593
4605	327.514146632232
4610	327.515092039721
4615	327.516077680801
4620	327.517103105531
4625	327.51816786825
4630	327.519271527533
4635	327.520413646157
4640	327.521593791063
4645	327.522811533311
4650	327.524066448052
4655	327.525358114481
4660	327.52668611581
4665	327.528050039222
4670	327.529449475843
4675	327.530884020701
4680	327.53235327269
4685	327.533856834541
4690	327.535394312782
4695	327.536965317702
4700	327.538569463324
4705	327.540206367364
4710	327.541875651201
4715	327.543576939845
4720	327.545309861899
4725	327.547074049533
4730	327.548869138447
4735	327.55069476784
4740	327.55255058038
4745	327.55443622217
4750	327.556351342718
4755	327.558295594908
4760	327.560268634966
4765	327.56227012243
4770	327.564299720124
4775	327.566357094123
4780	327.568441913726
4785	327.570553851427
4790	327.572692582884
4795	327.574857786894
4800	327.577049145357
4805	327.579266343258
4810	327.581509068631
4815	327.583777012532
4820	327.586069869017
4825	327.588387335108
4830	327.590729110768
4835	327.593094898878
4840	327.595484405205
4845	327.597897338377
4850	327.60033340986
4855	327.602792333929
4860	327.605273827642
4865	327.607777610817
4870	327.610303406004
4875	327.612850938462
4880	327.615419936134
4885	327.618010129622
4890	327.620621252162
4895	327.623253039599
4900	327.625905230369
4905	327.628577565465
4910	327.631269788423
4915	327.633981645294
4920	327.636712884623
4925	327.639463257422
4930	327.642232517153
4935	327.645020419702
4940	327.647826723356
4945	327.650651188784
4950	327.653493579013
4955	327.656353659407
4960	327.659231197643
4965	327.662125963696
4970	327.665037729809
4975	327.66796627048
4980	327.670911362436
4985	327.673872784616
4990	327.676850318148
4995	327.679843746329
5000	327.682852854608
5005	327.68587743056
5010	327.688917263874
5015	327.691972146328
5020	327.69504187177
5025	327.698126236102
5030	327.701225037257
5035	327.704338075184
5040	327.707465151826
5045	327.710606071105
5050	327.713760638898
5055	327.716928663027
5060	327.720109953233
5065	327.723304321163
5070	327.726511580351
5075	327.729731546199
5080	327.732964035962
5085	327.736208868729
5090	327.739465865408
5095	327.742734848705
5100	327.746015643113
5105	327.74930807489
5110	327.752611972045
5115	327.755927164323
5120	327.759253483185
5125	327.762590761795
5130	327.765938835005
5135	327.769297539333
5140	327.772666712958
5145	327.776046195692
5150	327.779435828976
5155	327.782835455857
5160	327.786244920977
5165	327.789664070556
5170	327.793092752378
5175	327.796530815777
5180	327.799978111621
5185	327.803434492299
5190	327.806899811705
5195	327.810373925225
5200	327.813856689725
5205	327.817347963531
5210	327.820847606423
5215	327.824355479615
5220	327.827871445745
5225	327.831395368861
5230	327.834927114404
5235	327.838466549203
5240	327.842013541452
5245	327.845567960707
5250	327.849129677864
5255	327.852698565152
5260	327.85627449612
5265	327.859857345621
5270	327.863446989805
5275	327.867043306101
5280	327.870646173209
5285	327.874255471086
5290	327.877871080935
5295	327.881492885192
5300	327.885120767518
5305	327.88875461278
5310	327.892394307047
5315	327.896039737574
5320	327.899690792793
5325	327.903347362302
5330	327.907009336851
5335	327.910676608333
5340	327.914349069775
5345	327.918026615323
5350	327.921709140234
5355	327.925396540867
5360	327.929088714667
5365	327.932785560161
5370	327.936486976942
5375	327.940192865662
5380	327.943903128024
5385	327.947617666765
5390	327.951336385654
5395	327.955059189475
5400	327.958785984024
5405	327.962516676092
5410	327.966251173464
5415	327.9699893849
5420	327.973731220134
5425	327.977476589859
5430	327.981225405721
5435	327.984977580307
5440	327.98873302714
5445	327.992491660665
5450	327.996253396244
5455	328.000018150145
5460	328.003785839534
5465	328.007556382468
5470	328.011329697882
5475	328.015105705585
5480	328.018884326249
5485	328.022665481402
5490	328.026449093417
5495	328.03023508551
5500	328.034023381722
5505	328.037813906922
5510	328.041606586791
5515	328.045401347816
5520	328.049198117285
5525	328.052996823275
5530	328.056797394649
5535	328.060599761042
5540	328.064403852861
5545	328.068209601272
5550	328.072016938193
5555	328.075825796289
5560	328.079636108965
5565	328.083447810357
5570	328.087260835322
5575	328.091075119438
5580	328.094890598991
5585	328.098707210972
5590	328.102524893066
5595	328.106343583649
5600	328.110163221779
5605	328.11398374719
5610	328.117805100286
5615	328.121627222133
5620	328.125450054453
5625	328.129273539619
5630	328.133097620646
5635	328.136922241187
5640	328.140747345525
5645	328.144572878567
5650	328.14839878584
5655	328.152225013482
5660	328.156051508237
5665	328.159878217451
5670	328.163705089061
5675	328.167532071595
5680	328.171359114163
5685	328.175186166452
5690	328.179013178718
5695	328.182840101784
5700	328.186666887034
5705	328.190493486402
5710	328.194319852376
5715	328.198145937983
5720	328.20197169679
5725	328.205797082895
5730	328.209622050924
5735	328.213446556025
5740	328.217270553861
5745	328.22109400061
5750	328.224916852951
5755	328.228739068071
5760	328.232560603646
5765	328.23638141785
5770	328.240201469339
5775	328.244020717252
5780	328.247839121204
5785	328.251656641283
5790	328.255473238044
5795	328.259288872504
5800	328.263103506137
5805	328.266917100871
5810	328.270729619084
5815	328.274541023596
5820	328.278351277667
5825	328.282160344993
5830	328.285968189701
5835	328.289774776343
5840	328.293580069895
5845	328.297384035748
5850	328.30118663971
5855	328.304987847997
5860	328.30878762723
5865	328.312585944432
5870	328.316382767021
5875	328.320178062811
5880	328.323971800003
5885	328.327763947184
5890	328.331554473322
5895	328.335343347763
5900	328.339130540226
5905	328.342916020798
5910	328.346699759936
5915	328.350481728454
5920	328.354261897528
5925	328.358040238689
5930	328.361816723817
5935	328.365591325142
5940	328.369364015235
5945	328.373134767009
5950	328.376903553716
5955	328.380670348939
5960	328.384435126592
5965	328.388197860915
5970	328.391958526473
5975	328.395717098149
5980	328.399473551145
5985	328.403227860974
5990	328.40698000346
5995	328.410729954737
6000	328.414477691238
6005	328.418223189701
6010	328.421966427159
6015	328.42570738094
6020	328.429446028664
6025	328.433182348241
6030	328.436916317862
6035	328.440647916005
6040	328.444377121426
6045	328.448103913157
6050	328.451828270506
6055	328.455550173048
6060	328.459269600631
6065	328.462986533364
6070	328.466700951621
6075	328.470412836036
6080	328.4741221675
6085	328.477828927156
6090	328.481533096402
6095	328.485234656884
6100	328.488933590494
6105	328.492629879368
6110	328.496323505884
6115	328.50001445266
6120	328.503702702546
6125	328.507388238632
6130	328.511071044235
6135	328.514751102902
6140	328.518428398407
6145	328.522102914748
6150	328.525774636145
6155	328.529443547037
6160	328.533109632082
6165	328.536772876149
6170	328.540433264324
6175	328.544090781899
6180	328.547745414379
6185	328.551397147471
6190	328.555045967087
6195	328.558691859341
6200	328.562334810545
6205	328.565974807211
6210	328.569611836043
6215	328.573245883941
6220	328.576876937993
6225	328.580504985479
6230	328.584130013865
6235	328.587752010801
6240	328.591370964122
6245	328.594986861841
6250	328.598599692153
6255	328.602209443429
6260	328.605816104217
6265	328.609419663235
6270	328.613020109375
6275	328.616617431699
6280	328.620211619436
6285	328.623802661982
6290	328.627390548895
6295	328.630975269898
6300	328.634556814874
6305	328.638135173866
6310	328.641710337072
6315	328.645282294847
6320	328.6488510377
6325	328.652416556293
6330	328.655978841437
6335	328.659537884093
6340	328.66309367537
6345	328.666646206521
6350	328.670195468945
6355	328.673741454182
6360	328.677284153914
6365	328.680823559963
6370	328.684359664287
6375	328.687892458984
6380	328.691421936283
6385	328.694948088549
6390	328.698470908279
6395	328.701990388099
6400	328.705506520767
6405	328.709019299166
6410	328.712528716306
6415	328.716034765323
6420	328.719537439477
6425	328.723036732147
6430	328.726532636837
6435	328.730025147168
6440	328.733514256881
6445	328.736999959831
6450	328.740482249992
6455	328.74396112145
6460	328.747436568406
6465	328.750908585171
6470	328.754377166167
6475	328.757842305928
6480	328.761303999091
6485	328.764762240405
6490	328.768217024721
6495	328.771668346998
6500	328.775116202296
6505	328.778560585777
6510	328.782001492706
6515	328.785438918446
6520	328.788872858461
6525	328.792303308311
6530	328.795730263653
6535	328.799153720241
6540	328.802573673921
6545	328.805990120634
6550	328.809403056413
6555	328.812812477383
6560	328.816218379758
6565	328.819620759843
6570	328.82301961403
6575	328.826414938798
6580	328.829806730713
6585	328.833194986427
6590	328.836579702675
6595	328.839960876276
6600	328.843338504131
6605	328.846712583223
6610	328.850083110615
6615	328.853450083451
6620	328.856813498953
6625	328.860173354419
6630	328.863529647227
6635	328.866882374829
6640	328.870231534753
6645	328.873577124601
6650	328.876919142049
6655	328.880257584845
6660	328.883592450808
6665	328.886923737831
6670	328.890251443874
6675	328.893575566967
6680	328.89689610521
6685	328.90021305677
6690	328.903526419879
6695	328.906836192839
6700	328.910142374014
6705	328.913444961834
6710	328.916743954793
6715	328.920039351449
6720	328.923331150419
6725	328.926619350387
6730	328.929903950093
6735	328.933184948339
6740	328.936462343989
6745	328.939736135962
6750	328.943006323237
6755	328.946272904851
6760	328.949535879896
6765	328.952795247522
6770	328.956051006934
6775	328.959303157391
6780	328.962551698206
6785	328.965796628748
6790	328.969037948434
6795	328.972275656739
6800	328.975509753186
6805	328.97874023735
6810	328.981967108856
6815	328.98519036738
6820	328.988410012645
6825	328.991626044424
6830	328.99483846254
6835	328.998047266859
6840	329.001252457298
6845	329.004454033818
6850	329.007651996426
6855	329.010846345175
6860	329.014037080163
6865	329.017224201531
6870	329.020407709464
6875	329.02358760419
6880	329.026763885979
6885	329.029936555145
6890	329.033105612042
6895	329.036271057064
6900	329.039432890649
6905	329.04259111327
6910	329.045745725444
6915	329.048896727724
6920	329.052044120704
6925	329.055187905015
6930	329.058328081324
6935	329.061464650339
6940	329.064597612801
6945	329.067726969488
6950	329.070852721215
6955	329.073974868833
6960	329.077093413225
6965	329.08020835531
6970	329.083319696043
6975	329.086427436408
6980	329.089531577428
6985	329.092632120153
6990	329.09572906567
6995	329.098822415096
7000	329.101912169578
7005	329.104998330297
7010	329.108080898464
7015	329.111159875319
7020	329.114235262133
7025	329.117307060206
7030	329.120375270869
7035	329.12343989548
7040	329.126500935426
7045	329.129558392123
7050	329.132612267012
7055	329.135662561566
7060	329.13870927728
7065	329.141752415681
7070	329.144791978316
7075	329.147827966765
7080	329.150860382628
7085	329.153889227532
7090	329.156914503132
7095	329.159936211105
7100	329.162954353151
7105	329.165968930996
7110	329.168979946391
7115	329.171987401107
7120	329.174991296942
7125	329.177991635713
7130	329.180988419262
7135	329.183981649453
7140	329.186971328172
7145	329.189957457324
7150	329.192940038839
7155	329.195919074667
7160	329.198894566777
7165	329.201866517161
7170	329.204834927828
7175	329.207799800811
7180	329.21076113816
7185	329.213718941945
7190	329.216673214255
7195	329.219623957197
7200	329.2225711729
7205	329.225514863508
7210	329.228455031183
7215	329.231391678108
7220	329.23432480648
7225	329.237254418516
7230	329.240180516449
7235	329.243103102529
7240	329.246022179023
7245	329.248937748214
7250	329.251849812402
7255	329.254758373902
7260	329.257663435044
7265	329.260564998177
7270	329.263463065661
7275	329.266357639874
7280	329.269248723208
7285	329.27213631807
7290	329.27502042688
7295	329.277901052074
7300	329.280778196101
7305	329.283651861425
7310	329.286522050522
7315	329.289388765884
7320	329.292252010012
7325	329.295111785425
7330	329.297968094652
7335	329.300820940234
7340	329.303670324726
7345	329.306516250696
7350	329.309358720723
7355	329.312197737397
7360	329.315033303321
7365	329.31786542111
7370	329.320694093389
7375	329.323519322796
7380	329.326341111979
7385	329.329159463596
7390	329.331974380318
7395	329.334785864824
7400	329.337593919806
7405	329.340398547963
7410	329.343199752009
7415	329.345997534662
7420	329.348791898655
7425	329.351582846727
7430	329.354370381628
7435	329.357154506117
7440	329.359935222963
7445	329.362712534943
7450	329.365486444843
7455	329.368256955458
7460	329.371024069593
7465	329.373787790057
7470	329.376548119673
7475	329.379305061268
7480	329.382058617679
7485	329.384808791751
7490	329.387555586335
7495	329.390299004292
7500	329.393039048489
7505	329.3957757218
7510	329.398509027108
7515	329.401238967303
7520	329.403965545279
7525	329.406688763941
7530	329.409408626199
7535	329.412125134968
7540	329.414838293172
7545	329.41754810374
7550	329.420254569609
7555	329.422957693721
7560	329.425657479023
7565	329.42835392847
7570	329.431047045021
7575	329.433736831643
7580	329.436423291308
7585	329.439106426991
7590	329.441786241675
7595	329.444462738348
7600	329.447135920004
7605	329.44980578964
7610	329.45247235026
7615	329.455135604871
7620	329.457795556488
7625	329.460452208126
7630	329.46310556281
7635	329.465755623566
7640	329.468402393425
7645	329.471045875424
7650	329.473686072602
7655	329.476322988004
7660	329.478956624678
7665	329.481586985678
7670	329.484214074059
7675	329.486837892881
7680	329.48945844521
7685	329.492075734112
7690	329.49468976266
7695	329.497300533927
7700	329.499908050993
7705	329.50251231694
7710	329.505113334852
7715	329.507711107818
7720	329.510305638929
7725	329.51289693128
7730	329.515484987969
7735	329.518069812096
7740	329.520651406764
7745	329.523229775079
7750	329.525804920151
7755	329.52837684509
7760	329.530945553011
7765	329.533511047031
7770	329.536073330268
7775	329.538632405843
7780	329.541188276882
7785	329.543740946508
7790	329.546290417851
7795	329.548836694041
7800	329.55137977821
7805	329.553919673493
7810	329.556456383025
7815	329.558989909944
7820	329.561520257392
7825	329.564047428508
7830	329.566571426438
7835	329.569092254325
7840	329.571609915316
7845	329.57412441256
7850	329.576635749205
7855	329.579143928404
7860	329.581648953308
7865	329.584139416517
7870	329.586598450714
7875	329.589019259607
7880	329.591401754053
7885	329.59374975512
7890	329.596068711584
7895	329.59836387889
7900	329.600638907438
7905	329.602894789803
7910	329.605129119023
7915	329.607335613126
7920	329.609503864446
7925	329.61161927589
7930	329.613663149988
7935	329.615612900202
7940	329.617442357579
7945	329.619122149183
7950	329.620620127987
7955	329.621901836859
7960	329.62293099199
7965	329.623669973586
7970	329.62408031383
7975	329.62412317406
7980	329.62375980482
7985	329.622951983885
7990	329.621662428634
7995	329.61985518019
8000	329.617495957626
8005	329.614552481272
8010	329.610994764715
8015	329.606795375593
8020	329.601929665601
8025	329.596375970428
8030	329.590115780529
8035	329.583133883796
8040	329.575418481248
8045	329.566961276951
8050	329.557757543361
8055	329.547806163321
8060	329.537109649874
8065	329.52567414508
8070	329.513509398932
8075	329.500628729476
8080	329.48704896515
8085	329.472790370368
8090	329.457876555275
8095	329.442334370635
8100	329.426193788723
8105	329.409476360558
8110	329.392246619143
8115	329.374512488261
8120	329.356298424396
8125	329.337641276109
8130	329.318586743515
8135	329.299186389958
8140	329.279495155919
8145	329.259569324622
8150	329.239464889465
8155	329.219236274951
8160	329.198935365104
8165	329.178610796161
8170	329.158307473508
8175	329.138066276234
8180	329.117923916195
8185	329.097912921953
8190	329.078061721446
8195	329.058394800508
8200	329.038932917516
8205	329.019693357348
8210	329.000690210511
8215	328.98193466574
8220	328.963435306572
8225	328.945198404291
8230	328.927228201401
8235	328.909527181205
8240	328.892096320343
8245	328.874935322218
8250	328.858042830092
8255	328.841416619377
8260	328.825053769211
8265	328.808950813865
8270	328.793103874869
8275	328.777508774981
8280	328.76216113532
8285	328.747056457048
8290	328.732190189069
8295	328.7175577832
8300	328.703154738241
8305	328.688976634326
8310	328.675019158837
8315	328.661278125119
8320	328.647749485083
8325	328.634429336726
8330	328.621313927474
8335	328.60839965416
8340	328.59568306034
8345	328.583160831576
8350	328.570829789219
8355	328.558686883132
8360	328.54672918374
8365	328.534953873729
8370	328.523358239622
8375	328.511939663471
8380	328.500695614779
8385	328.489623642814
8390	328.478721369358
8395	328.467986481982
8400	328.457416727856
8405	328.447009908117
8410	328.436763872798
8415	328.426676516292
8420	328.416745773344
8425	328.406969615526
8430	328.397346048178
8435	328.387873107759
8440	328.378548859589
8445	328.369371395934
8450	328.360338834392
8455	328.351449316553
8460	328.3427010069
8465	328.334092091904
8470	328.325620779299
8475	328.317285297502
8480	328.309083895158
8485	328.301014840781
8490	328.293076422479
8495	328.28526694774
8500	328.277584743277
8505	328.270028154894
8510	328.262595547396
8515	328.255285304499
8520	328.248095828768
8525	328.241025541546
8530	328.234072882886
8535	328.227236311487
8540	328.22051430461
8545	328.213905357999
8550	328.207407985782
8555	328.201020720369
8560	328.194742112336
8565	328.188570730299
8570	328.182505160776
8575	328.176544008048
8580	328.170685893996
8585	328.164929457945
8590	328.159273356495
8595	328.153716263342
8600	328.148256869098
8605	328.142893881108
8610	328.137626023258
8615	328.132452035786
8620	328.127370675087
8625	328.122380713517
8630	328.117480939199
8635	328.112670155824
8640	328.107947182458
8645	328.103310853344
8650	328.09876001771
8655	328.094293539575
8660	328.089910297557
8665	328.085609184687
8670	328.081389108216
8675	328.077248989435
8680	328.073187763491
8685	328.069204379203
8690	328.065297798891
8695	328.061466998191
8700	328.057710965891
8705	328.054028703754
8710	328.050419226354
8715	328.046881560907
8720	328.043414747109
8725	328.040017836976
8730	328.036689894684
8735	328.033429996414
8740	328.030237230195
8745	328.027110695757
8750	328.024049504376
8755	328.02105277873
8760	328.018119652753
8765	328.015249271489
8770	328.012440790952
8775	328.009693377989
8780	328.007006210136
8785	328.004378475489
8790	328.001809372563
8795	327.999298110166
8800	327.996843907263
8805	327.994445992851
8810	327.99210360583
8815	327.989815994877
8820	327.987582418322
8825	327.985402144027
8830	327.983274449264
8835	327.981198620596
8840	327.979173953757
8845	327.977199753542
8850	327.975275333683
8855	327.973400016743
8860	327.971573134002
8865	327.969794025345
8870	327.968062039155
8875	327.966376532202
8880	327.96473686954
8885	327.963142424402
8890	327.961592578092
8895	327.960086719888
8900	327.958624246937
8905	327.957204564158
8910	327.955827084139
8915	327.954491227046
8920	327.953196420522
8925	327.951942099593
8930	327.950727706576
8935	327.949552690984
8940	327.948416509437
8945	327.94731862557
8950	327.946258509946
8955	327.945235639966
8960	327.944249499782
8965	327.943299580214
8970	327.942385378662
8975	327.941506399025
8980	327.940662151617
8985	327.939852153087
8990	327.939075926334
8995	327.938333000436
9000	327.937622910564
9005	327.936945197906
9010	327.936299409595
9015	327.935685098628
9020	327.935101823793
9025	327.934549149598
9030	327.934026646195
9035	327.933533889311
9040	327.933070460173
9045	327.932635945445
9050	327.932229937151
9055	327.931852032612
9060	327.931501834377
9065	327.931178950156
9070	327.930882992756
9075	327.930613580015
9080	327.930370334736
9085	327.93015288463
9090	327.929960862245
9095	327.929793904912
9100	327.929651654679
9105	327.929533758255
9110	327.929439866946
9115	327.929369636601
9120	327.929322727551
9125	327.929298804553
9130	327.929297536735
9135	327.929318597537
9140	327.929361664659
9145	327.929426420007
9150	327.929512549634
9155	327.929619743695
9160	327.929747696389
9165	327.929896105911
9170	327.930064674397
9175	327.930253107877
9180	327.930461116223
9185	327.930688413105
9190	327.930934715934
9195	327.931199745822
9200	327.931483227531
9205	327.931784889427
9210	327.932104463434
9215	327.932441684988
9220	327.932796292993
9225	327.933168029778
9230	327.93355664105
9235	327.933961875852
9240	327.934383486521
9245	327.934821228647
9250	327.935274861029
9255	327.935744145635
9260	327.93622884756
9265	327.93672873499
9270	327.937243579157
9275	327.937773154305
9280	327.938317237648
9285	327.938875609333
9290	327.939448052403
9295	327.94003435276
9300	327.940634299126
9305	327.94124768301
9310	327.941874298672
9315	327.942513943082
9320	327.943166415895
9325	327.94383151941
9330	327.944509058534
9335	327.945198840757
9340	327.945900676111
9345	327.946614377139
9350	327.947339758867
9355	327.948076638767
9360	327.948824836728
9365	327.949584175024
9370	327.950354478283
9375	327.951135573461
9380	327.951927289805
9385	327.952729458829
9390	327.953541914281
9395	327.954364492118
9400	327.955197030477
9405	327.956039369641
9410	327.956891352021
9415	327.95775282212
9420	327.958623626513
9425	327.959503613813
9430	327.960392634653
9435	327.961290541651
9440	327.962197189394
9445	327.963112434402
9450	327.964036135115
9455	327.964968151856
9460	327.965908346817
9465	327.966856584027
9470	327.967812729335
9475	327.968776650381
9480	327.969748216575
9485	327.970727299075
9490	327.971713770763
9495	327.972707506225
9500	327.973708381725
9505	327.974716275186
9510	327.975731066169
9515	327.976752635851
9520	327.977780867003
9525	327.97881564397
9530	327.979856852651
9535	327.980904380481
9540	327.981958116405
9545	327.983017950866
9550	327.98408377578
9555	327.985155484518
9560	327.98623297189
9565	327.987316134122
9570	327.988404868842
9575	327.989499075058
9580	327.990598653141
9585	327.991703504811
9590	327.992813533113
9595	327.993928642406
9600	327.995048738341
9605	327.996173727848
9610	327.997303519116
9615	327.998438021581
9620	327.999577145904
9625	328.00072080396
9630	328.00186890882
9635	328.003021374735
9640	328.004178117124
9645	328.005339052552
9650	328.006504098722
9655	328.007673174458
9660	328.008846199688
9665	328.010023095432
9670	328.011203783787
9675	328.012388187913
9680	328.01357623202
9685	328.014767841352
9690	328.015962942177
9695	328.01716146177
9700	328.018363328401
9705	328.019568471324
9710	328.020776820762
9715	328.021988307894
9720	328.023202864844
9725	328.024420424669
9730	328.025640921344
9735	328.026864289753
9740	328.028090465676
9745	328.029319385775
9750	328.030550987587
9755	328.031785209509
9760	328.033021990788
9765	328.034261271509
9770	328.035502992587
9775	328.036747095751
9780	328.037993523537
9785	328.039242219277
9790	328.040493127087
9795	328.041746191859
9800	328.043001359249


==> tiks/dyn-ecco/sig3-2-1.tsv <==
0	279.150000073505
5	279.150392228236
10	279.150378302297
15	279.150317948773
20	279.150152988634
25	279.149872246336
30	279.149391279958
35	279.148615454639
40	279.14744454764
45	279.145796308114
50	279.143622468417
55	279.140922702267
60	279.137751847432
65	279.134219446497
70	279.130483184023
75	279.126738806313
80	279.123208840264
85	279.120131539332
90	279.117750634361
95	279.116305984863
100	279.116025096396
105	279.117115515595
110	279.119758189846
115	279.124101943066
120	279.13025930046
125	279.138303998514
130	279.148270569554
135	279.160156278635
140	279.173925361013
145	279.189515049021
150	279.20684249156
155	279.225811551275
160	279.246318666984
165	279.268257374848
170	279.291521490557
175	279.316007210637
180	279.341614456125
185	279.368247719163
190	279.395816575062
195	279.424235950343
200	279.453426204264
205	279.483313071659
210	279.513827510147
215	279.544905486815
220	279.57648772956
225	279.608519459751
230	279.640950117236
235	279.67373308545
240	279.706825422155
245	279.740187599671
250	279.773783256975
255	279.807578965032
260	279.841544005978
265	279.875650166303
270	279.909871543849
275	279.94418436823
280	279.978566834123
285	280.012998946766
290	280.047462378997
295	280.081940339109
300	280.116417448815
305	280.150879630638
310	280.185314004065
315	280.219708789807
320	280.254053221598
325	280.288337464937
330	280.322552542267
335	280.356690264081
340	280.390743165504
345	280.424704447924
350	280.458567925276
355	280.492327974612
360	280.525979490619
365	280.559517843771
370	280.592938841839
375	280.626238694467
380	280.659413980603
385	280.692461618528
390	280.72537883829
395	280.758163156358
400	280.790812352298
405	280.82332444733
410	280.855697684604
415	280.887930511061
420	280.92002156075
425	280.95196963949
430	280.983773710764
435	281.015432882742
440	281.046946396358
445	281.078313614339
450	281.109534011121
455	281.140607163575
460	281.171532742483
465	281.202310504696
470	281.232940285931
475	281.263421994143
480	281.293755603434
485	281.323941148456
490	281.353978719259
495	281.383868456562
500	281.413610547403
505	281.443205221142
510	281.472652745785
515	281.501953424607
520	281.531107593047
525	281.560115615858
530	281.588977884483
535	281.617694814645
540	281.646266844137
545	281.674694430785
550	281.70297805058
555	281.731118195962
560	281.759115374239
565	281.786970106145
570	281.814682924501
575	281.842254372998
580	281.869685005072
585	281.896975382874
590	281.924126076323
595	281.951137662236
600	281.978010723531
605	282.004745848493
610	282.031343630106
615	282.057804665428
620	282.084129555034
625	282.11031890249
630	282.13637331388
635	282.162293397365
640	282.18807976279
645	282.213733021308
650	282.239253785048
655	282.264642666808
660	282.289900279768
665	282.315027237235
670	282.340024152403
675	282.364891638139
680	282.389630306783
685	282.414240769968
690	282.438723638452
695	282.463079521969
700	282.487309029088
705	282.511412767089
710	282.535391341849
715	282.559245357732
720	282.582975417499
725	282.606582122219
730	282.630066071188
735	282.653427861862
740	282.676668089786
745	282.699787348541
750	282.722786229686
755	282.745665322712
760	282.768425214999
765	282.791066491777
770	282.813589736089
775	282.835995528762
780	282.858284448377
785	282.880457071246
790	282.90251397139
795	282.924455720518
800	282.946282888011
805	282.967996040905
810	282.989595743885
815	283.011082559264
820	283.032457046983
825	283.053719764596
830	283.074871267271
835	283.095912107777
840	283.116842836487
845	283.137664001372
850	283.158376148001
855	283.178979819537
860	283.199475556742
865	283.219863897973
870	283.240145379189
875	283.260320533948
880	283.280389893412
885	283.300353986352
890	283.320213339149
895	283.3399684758
900	283.359619917923
905	283.379168184763
910	283.398613793193
915	283.417957257724
920	283.437199090512
925	283.45633980136
930	283.475379897728
935	283.494319884739
940	283.513160265184
945	283.531901539534
950	283.550544205941
955	283.569088760252
960	283.587535696009
965	283.605885504466
970	283.624138674589
975	283.642295693066
980	283.66035704432
985	283.678323210508
990	283.696194671537
995	283.71397190507
1000	283.731655386531
1005	283.749245589118
1010	283.76674298381
1015	283.784148039372
1020	283.801461222368
1025	283.818682997169
1030	283.835813825956
1035	283.852854168738
1040	283.86980448335
1045	283.88666522547
1050	283.903436848624
1055	283.920119804192
1060	283.936714541423
1065	283.953221507437
1070	283.969641147237
1075	283.985973903719
1080	284.002220217674
1085	284.018380527806
1090	284.034455270732
1095	284.050444880994
1100	284.066349791069
1105	284.082170431376
1110	284.097907230282
1115	284.113560614116
1120	284.129131007171
1125	284.144618831718
1130	284.160024508011
1135	284.175348454297
1140	284.190591086824
1145	284.205752819847
1150	284.220834065641
1155	284.235835234506
1160	284.250756734775
1165	284.265598972825
1170	284.280362353082
1175	284.295047278031
1180	284.309654148225
1185	284.324183362291
1190	284.33863531694
1195	284.353010406974
1200	284.367309025294
1205	284.381531562909
1210	284.395678408945
1215	284.409749950649
1220	284.423746573402
1225	284.437668660723
1230	284.45151659428
1235	284.465290753895
1240	284.478991517556
1245	284.492619261419
1250	284.506174359823
1255	284.51965718529
1260	284.53306810854
1265	284.546407498495
1270	284.559675722286
1275	284.572873145265
1280	284.586000131007
1285	284.599057041323
1290	284.612044236262
1295	284.624962074127
1300	284.637810911473
1305	284.65059110312
1310	284.663303002163
1315	284.675946959971
1320	284.688523326205
1325	284.701032448817
1330	284.713474674061
1335	284.725850346502
1340	284.73815980902
1345	284.750403402819
1350	284.762581467435
1355	284.774694340744
1360	284.786742358965
1365	284.798725856674
1370	284.810645166804
1375	284.822500620658
1380	284.834292547914
1385	284.846021276633
1390	284.857687133263
1395	284.869290442651
1400	284.880831528048
1405	284.892310711113
1410	284.903728311926
1415	284.915084648991
1420	284.926380039243
1425	284.937614798058
1430	284.948789239256
1435	284.95990367511
1440	284.970958416356
1445	284.981953772193
1450	284.992890050296
1455	285.003767556819
1460	285.014586596405
1465	285.02534747219
1470	285.03605048581
1475	285.046695937412
1480	285.057284125654
1485	285.067815347717
1490	285.07828989931
1495	285.088708074675
1500	285.099070166597
1505	285.109376466407
1510	285.119627263991
1515	285.129822847796
1520	285.139963504838
1525	285.150049520704
1530	285.160081179563
1535	285.170058764172
1540	285.179982555879
1545	285.189852834634
1550	285.199669878992
1555	285.20943396612
1560	285.219145371806
1565	285.228804370461
1570	285.238411235128
1575	285.24796623749
1580	285.257469647872
1585	285.266921735249
1590	285.276322767253
1595	285.28567301018
1600	285.294972728993
1605	285.304222187332
1610	285.313421647515
1615	285.322571370551
1620	285.331671616139
1625	285.340722642681
1630	285.349724707279
1635	285.358678065752
1640	285.367582972633
1645	285.376439681178
1650	285.385248443375
1655	285.394009509945
1660	285.402723130349
1665	285.411389552798
1670	285.420009024252
1675	285.428581790433
1680	285.437108095825
1685	285.445588183683
1690	285.454022296038
1695	285.462410673701
1700	285.470753556272
1705	285.479051182144
1710	285.487303788507
1715	285.495511611356
1720	285.503674885496
1725	285.511793844548
1730	285.519868720952
1735	285.527899745977
1740	285.535887149723
1745	285.543831161126
1750	285.551732007968
1755	285.559589916877
1760	285.567405113336
1765	285.575177821687
1770	285.582908265138
1775	285.590596665765
1780	285.59824324452
1785	285.605848221237
1790	285.613411814636
1795	285.620934242468
1800	285.628415723199
1805	285.63585648555
1810	285.643256804332
1815	285.650617100612
1820	285.657938164367
1825	285.665221563173
1830	285.672470276665
1835	285.679689542191
1840	285.686887830398
1845	285.694077820835
1850	285.701277240972
1855	285.708509470023
1860	285.715803871715
1865	285.723195878991
1870	285.730726887916
1875	285.73844402404
1880	285.746399831948
1885	285.754651921258
1890	285.763262588795
1895	285.772298429322
1900	285.781829943919
1905	285.791931153223
1910	285.802679220903
1915	285.81415409086
1920	285.82643814007
1925	285.839615847928
1930	285.853773482334
1935	285.868998802325
1940	285.885380776838
1945	285.903009318958
1950	285.921975034898
1955	285.9423689869
1960	285.964282469214
1965	285.987806796333
1970	286.013033102685
1975	286.040052152999
1980	286.068954162648
1985	286.099828627259
1990	286.132764160986
1995	286.167848342851
2000	286.205167570614
2005	286.2448069217
2010	286.286850020716
2015	286.331378913166
2020	286.378473944995
2025	286.42821364762
2030	286.480674628172
2035	286.535931464654
2040	286.59405660581
2045	286.655120275463
2050	286.719190381157
2055	286.786332426935
2060	286.856609430102
2065	286.930081841866
2070	287.006807471741
2075	287.086841415623
2080	287.170235987477
2085	287.257040654568
2090	287.347301976189
2095	287.441063545854
2100	287.538365936936
2105	287.639246651726
2110	287.743740073917
2115	287.851877424511
2120	287.963686721156
2125	288.079192740932
2130	288.1984169866
2135	288.321377656352
2140	288.448089617072
2145	288.578564381154
2150	288.712810086901
2155	288.850831482552
2160	288.992629913952
2165	289.138203315923
2170	289.287546207354
2175	289.440649690053
2180	289.597501451387
2185	289.758085770739
2190	289.922383529806
2195	290.090372226763
2200	290.262025994299
2205	290.437315621548
2210	290.616208579906
2215	290.79866905274
2220	290.984657968975
2225	291.174133040549
2230	291.367048803691
2235	291.563356664021
2240	291.763004945391
2245	291.965938942448
2250	292.172100976835
2255	292.381430456969
2260	292.593863941318
2265	292.809335205077
2270	293.027775310146
2275	293.24911267831
2280	293.473273167485
2285	293.700180150913
2290	293.929754599162
2295	294.161915164792
2300	294.396578269523
2305	294.633658193745
2310	294.873067168211
2315	295.114715467719
2320	295.358511506618
2325	295.60436193594
2330	295.852171741974
2335	296.101844346081
2340	296.353281705561
2345	296.60638441536
2350	296.861051810435
2355	297.117182068556
2360	297.374672313367
2365	297.633418717489
2370	297.893316605482
2375	298.154260556471
2380	298.416144506245
2385	298.678861848655
2390	298.942305536117
2395	299.206368179069
2400	299.470942144201
2405	299.735919651313
2410	300.001192868641
2415	300.266654006519
2420	300.532195409237
2425	300.79770964498
2430	301.063089593721
2435	301.328228533123
2440	301.593020223551
2445	301.85735899455
2450	302.121139835174
2455	302.384258495157
2460	302.646611612575
2465	302.908096902095
2470	303.168613465966
2475	303.428062300339
2480	303.686347040956
2485	303.943374921271
2490	304.199057830162
2495	304.453313301227
2500	304.706065273675
2505	304.957244532256
2510	305.20678882377
2515	305.454642717176
2520	305.700757300291
2525	305.945089793644
2530	306.187603132895
2535	306.428265545349
2540	306.667050131883
2545	306.903934460975
2550	307.138900180603
2555	307.371932652769
2560	307.603020613481
2565	307.832155858994
2570	308.059332957813
2575	308.284548987321
2580	308.507803293669
2585	308.729097273468
2590	308.948434175745
2595	309.165818922595
2600	309.38125794697
2605	309.594759046136
2610	309.80633124939
2615	310.015984698735
2620	310.223730541312
2625	310.429580832458
2630	310.633548448368
2635	310.835647007408
2640	311.035890799213
2645	311.234294720786
2650	311.430874218855
2655	311.625645237833
2660	311.818624172773
2665	312.009827826749
2670	312.199273372172
2675	312.386978315541
2680	312.572960465232
2685	312.757237901901
2690	312.93982895115
2695	313.120752158122
2700	313.300026263706
2705	313.477670182082
2710	313.653702979343
2715	313.828143852956
2720	314.001012111849
2725	314.172327156951
2730	314.342108461986
2735	314.510375554406
2740	314.677147996324
2745	314.842445365348
2750	315.006287235251
2755	315.168693156409
2760	315.329682635995
2765	315.489275117915
2770	315.647489962506
2775	315.804346426052
2780	315.959863640164
2785	316.114060591129
2790	316.266956099322
2795	316.418568798801
2800	316.568917117231
2805	316.71801925627
2810	316.865893172564
2815	317.012556559524
2820	317.158026830011
2825	317.302321100096
2830	317.445456174014
2835	317.587448530453
2840	317.728314310273
2845	317.868069305754
2850	318.006728951433
2855	318.144308316594
2860	318.280822099422
2865	318.41628462283
2870	318.550709831946
2875	318.684111293214
2880	318.81650219506
2885	318.947895350043
2890	319.078303198409
2895	319.207737812942
2900	319.33621090501
2905	319.463733831678
2910	319.590317603781
2915	319.715972894811
2920	319.840710050507
2925	319.964539099027
2930	320.087469761569
2935	320.209511463342
2940	320.330673344788
2945	320.450964272935
2950	320.570392852821
2955	320.688967438894
2960	320.80669614631
2965	320.923586862092
2970	321.039647256069
2975	321.154884791563
2980	321.26930673578
2985	321.38292016988
2990	321.495731998695
2995	321.607748960073
3000	321.718977633849
3005	321.829424450411
3010	321.939095698885
3015	322.047997534912
3020	322.156135988039
3025	322.263516968712
3030	322.370146274904
3035	322.476029598352
3040	322.581172530453
3045	322.685580567799
3050	322.789259117384
3055	322.892213501491
3060	322.994448962268
3065	323.095970666014
3070	323.196783707196
3075	323.296893112186
3080	323.396303842769
3085	323.495020799403
3090	323.593048824262
3095	323.690392704076
3100	323.787057172766
3105	323.883046913907
3110	323.978366563012
3115	324.073020709658
3120	324.167013899467
3125	324.260350635935
3130	324.353035382148
3135	324.445072562361
3140	324.536466563472
3145	324.627221736389
3150	324.7173423973
3155	324.806832828854
3160	324.895697281247
3165	324.983939973247
3170	325.071565093132
3175	325.158576799567
3180	325.244979222414
3185	325.330776463492
3190	325.415972597274
3195	325.50057167154
3200	325.584577707981
3205	325.667994702764
3210	325.750826627051
3215	325.833077427489
3220	325.91475102666
3225	325.995851323503
3230	326.076382193704
3235	326.156347490062
3240	326.235751042832
3245	326.314596660035
3250	326.392888127759
3255	326.470629210433
3260	326.547823651086
3265	326.624475171584
3270	326.700587472861
3275	326.776164235122
3280	326.851209118048
3285	326.925725760976
3290	326.999717783073
3295	327.073188783502
3300	327.146142341572
3305	327.218582016883
3310	327.290511349462
3315	327.36193385989
3320	327.432853049427
3325	327.503272400119
3330	327.573195374916
3335	327.642625417766
3340	327.71156595372
3345	327.780020389017
3350	327.847992111182
3355	327.915484489102
3360	327.982500873112
3365	328.049044595072
3370	328.115118968442
3375	328.180727288348
3380	328.24587283166
3385	328.310558857049
3390	328.37478860506
3395	328.438565298169
3400	328.501892140845
3405	328.564772319609
3410	328.627209003091
3415	328.689205342089
3420	328.75076446962
3425	328.811889500974
3430	328.872583533771
3435	328.932849648009
3440	328.992690906118
3445	329.052110353008
3450	329.111111016121
3455	329.16969590548
3460	329.227868013737
3465	329.285630316224
3470	329.342985770997
3475	329.399937318889
3480	329.456487883557
3485	329.512640371527
3490	329.568397672244
3495	329.623762658119
3500	329.678738184578
3505	329.733327090108
3510	329.787532196304
3515	329.841356307922
3520	329.89480221292
3525	329.947872682513
3530	330.000570471214
3535	330.052898316889
3540	330.104858940803
3545	330.156455047667
3550	330.207689325692
3555	330.258564446633
3560	330.309083065843
3565	330.359247822321
3570	330.409061338764
3575	330.458526221614
3580	330.507645061113
3585	330.556420431352
3590	330.604854890324
3595	330.652950979975
3600	330.700711226255
3605	330.748138139176
3610	330.795234212859
3615	330.842001925589
3620	330.888443739871
3625	330.93456210248
3630	330.980359444519
3635	331.025838181472
3640	331.071000713258
3645	331.11584942429
3650	331.160386683528
3655	331.204614844533
3660	331.24853624553
3665	331.292153209458
3670	331.33546804403
3675	331.37848304179
3680	331.421200480174
3685	331.46362262156
3690	331.505751713338
3695	331.547589987957
3700	331.589139662994
3705	331.630402941205
3710	331.67138201059
3715	331.71207904445
3720	331.752496201449
3725	331.792635625674
3730	331.832499446693
3735	331.872089779621
3740	331.911408725177
3745	331.950458369749
3750	331.989240785452
3755	332.027758030193
3760	332.066012147731
3765	332.104005167739
3770	332.141739105869
3775	332.179215963816
3780	332.216437729376
3785	332.253406376513
3790	332.290123865423
3795	332.326592142597
3800	332.362813140881
3805	332.398788779546
3810	332.434520964348
3815	332.470011587593
3820	332.505262528201
3825	332.540275651772
3830	332.575052810651
3835	332.609595843991
3840	332.643906577818
3845	332.677986825099
3850	332.711838385804
3855	332.745463046971
3860	332.778862582775
3865	332.812038754589
3870	332.844993311052
3875	332.877727988132
3880	332.910244509197
3885	332.942544585076
3890	332.974629914127
3895	333.006502182302
3900	333.038163063214
3905	333.0696142182
3910	333.100857296391
3915	333.131893934773
3920	333.162725758257
3925	333.193354379742
3930	333.223781400184
3935	333.254008408658
3940	333.284036982427
3945	333.313868687009
3950	333.34350507624
3955	333.372947692341
3960	333.402198065983
3965	333.431257716355
3970	333.460128151225
3975	333.488810867011
3980	333.517307348844
3985	333.545619070634
3990	333.573747495134
3995	333.601694074009
4000	333.629460247899
4005	333.657047446486
4010	333.684457088558
4015	333.711690582072
4020	333.738749324222
4025	333.765634701505
4030	333.79234808978
4035	333.818890854337
4040	333.845264349961
4045	333.871469920998
4050	333.897508901416
4055	333.923382614869
4060	333.949092374768
4065	333.974639484335
4070	334.000025236675
4075	334.025250914836
4080	334.050317791871
4085	334.075227130904
4090	334.099980185193
4095	334.124578198189
4100	334.149022403606
4105	334.173314025476
4110	334.197454278219
4115	334.2214443667
4120	334.245285486295
4125	334.268978822949
4130	334.292525553242
4135	334.31592684445
4140	334.339183854601
4145	334.362297732543
4150	334.385269618002
4155	334.408100641641
4160	334.430791925125
4165	334.453344581177
4170	334.475759713641
4175	334.498038417544
4180	334.520181779149
4185	334.542190876024
4190	334.564066777094
4195	334.585810542702
4200	334.607423224671
4205	334.628905866358
4210	334.650259502716
4215	334.671485160351
4220	334.692583857578
4225	334.713556604483
4230	334.734404402977
4235	334.755128246853
4240	334.775729121851
4245	334.796208005704
4250	334.816565868202
4255	334.836803671248
4260	334.85692236891
4265	334.876922907479
4270	334.896806225528
4275	334.916573253959
4280	334.936224916068
4285	334.955762127593
4290	334.975185796769
4295	334.994496824387
4300	335.013696103844
4305	335.032784521199
4310	335.051762955226
4315	335.070632277468
4320	335.089393352289
4325	335.108047036928
4330	335.126594181552
4335	335.145035629306
4340	335.163372216368
4345	335.181604771999
4350	335.199734118593
4355	335.217761071731
4360	335.235686440231
4365	335.253511026199
4370	335.271235625077
4375	335.2888610257
4380	335.306388010339
4385	335.323817354755
4390	335.341149828247
4395	335.358386193701
4400	335.375527207641
4405	335.392573620273
4410	335.409526175538
4415	335.426385611155
4420	335.443152658675
4425	335.459828043523
4430	335.476412485048
4435	335.492906696569
4440	335.509311385423
4445	335.525627248943
4450	335.541854907726
4455	335.55799453051
4460	335.574044635823
4465	335.589999351283
4470	335.605843467359
4475	335.621545198276
4480	335.637047545372
4485	335.652259994084
4490	335.667052441619
4495	335.681252610263
4500	335.694647102497
4505	335.706985282865
4510	335.717984744338
4515	335.72733726114
4520	335.734714570386
4525	335.739773742579
4530	335.74216213039
4535	335.741521940174
4540	335.737494447192
4545	335.729723852202
4550	335.717860777509
4555	335.70156541372
4560	335.680510338579
4565	335.654383031577
4570	335.622888105834
4575	335.585749276119
4580	335.542711080395
4585	335.493540371465
4590	335.438027594552
4595	335.375987865703
4600	335.307261865018
4605	335.231716557915
4610	335.149245756987
4615	335.059770536435
4620	334.963239510468
4625	334.859628986555
4630	334.748943003806
4635	334.631213266222
4640	334.506498979923
4645	334.374886602817
4650	334.236489514465
4655	334.091447613115
4660	333.9399268461
4665	333.782118678874
4670	333.61823950709
4675	333.448530015174
4680	333.273254483871
4685	333.092700045657
4690	332.907175860591
4695	332.71701217694
4700	332.522559279891
4705	332.324186204301
4710	332.122278953542
4715	331.917237762853
4720	331.709472659981
4725	331.499396779598
4730	331.287417610508
4735	331.07392729337
4740	330.859293699527
4745	330.643853905546
4750	330.427910882042
4755	330.211733200099
4760	329.99555684807
4765	329.779588089135
4770	329.564006558655
4775	329.348968203284
4780	329.134607961297
4785	328.921042205567
4790	328.708370975966
4795	328.496680002928
4800	328.286042515248
4805	328.076520834945
4810	327.86816777503
4815	327.661027862098
4820	327.455138405119
4825	327.250530428861
4830	327.047229487892
4835	326.845256375658
4840	326.644627741846
4845	326.44535662989
4850	326.247452945007
4855	326.050923861799
4860	325.855774179285
4865	325.662006630249
4870	325.469622150853
4875	325.278620115752
4880	325.088998543191
4885	324.900754274022
4890	324.713883128018
4895	324.528380040445
4900	324.34423918145
4905	324.161454060467
4910	323.980017617593
4915	323.799922303585
4920	323.621160149943
4925	323.443722830335
4930	323.267601714465
4935	323.092787915333
4940	322.919272330726
4945	322.747045679645
4950	322.576098534324
4955	322.406421348356
4960	322.238004481435
4965	322.070838221108
4970	321.904912801912
4975	321.740218422213
4980	321.576745259015
4985	321.414483481
4990	321.253423259991
4995	321.093554781038
5000	320.934868251282
5005	320.777353907743
5010	320.621002024162
5015	320.465802916998
5020	320.311746950676
5025	320.158824542187
5030	320.007026165095
5035	319.856342353031
5040	319.706763702717
5045	319.558280876598
5050	319.41088460509
5055	319.264565688525
5060	319.119314998789
5065	318.975123480717
5070	318.831982153252
5075	318.689882110401
5080	318.548814522012
5085	318.408770634382
5090	318.269741770727
5095	318.131719331514
5100	317.994694794685
5105	317.85865971577
5110	317.723605727913
5115	317.589524541811
5120	317.45640794558
5125	317.324247804554
5130	317.193036061029
5135	317.062764733949
5140	316.933425918544
5145	316.805011785935
5150	316.67751458269
5155	316.550926630356
5160	316.425240324957
5165	316.300448136466
5170	316.17654260826
5175	316.053516356545
5180	315.931362069769
5185	315.810072508026
5190	315.689640502433
5195	315.570058954507
5200	315.451320835527
5205	315.33341918589
5210	315.21634711446
5215	315.100097797912
5220	314.984664480068
5225	314.870040471238
5230	314.756219147548
5235	314.643193950277
5240	314.530958385186
5245	314.419506021851
5250	314.308830492997
5255	314.198925493828
5260	314.08978478137
5265	313.981402173801
5270	313.873771549799
5275	313.766886847883
5280	313.660742065763
5285	313.555331259691
5290	313.450648543816
5295	313.346688089549
5300	313.243444124924
5305	313.140910933971
5310	313.03908285609
5315	312.937954285432
5320	312.837519670286
5325	312.737773512473
5330	312.638710366736
5335	312.540324840153
5340	312.442611591537
5345	312.345565330858
5350	312.24918081866
5355	312.153452865488
5360	312.058376331324
5365	311.963946125024
5370	311.870157203762
5375	311.777004572485
5380	311.684483283365
5385	311.592588435271
5390	311.501315173229
5395	311.410658687907
5400	311.320614215091
5405	311.231177035174
5410	311.142342472654
5415	311.05410589563
5420	310.966462715308
5425	310.879408385518
5430	310.792938402227
5435	310.707048303066
5440	310.621733666859
5445	310.536990113155
5450	310.452813301779
5455	310.369198932368
5460	310.286142743929
5465	310.2036405144
5470	310.121688060208
5475	310.040281235842
5480	309.959415933427
5485	309.879088082304
5490	309.799293648615
5495	309.720028634895
5500	309.641289079667
5505	309.563071057043
5510	309.48537067633
5515	309.408184081644
5520	309.33150745152
5525	309.255336998539
5530	309.179668968953
5535	309.104499642312
5540	309.029825331103
5545	308.955642380389
5550	308.881947167454
5555	308.808736101451
5560	308.736005623058
5565	308.663752204134
5570	308.591972347384
5575	308.520662586022
5580	308.449819483448
5585	308.379439632918
5590	308.309519657226
5595	308.240056208387
5600	308.171045967326
5605	308.102485643569
5610	308.034371974936
5615	307.966701727245
5620	307.899471694014
5625	307.832678696165
5630	307.766319581739
5635	307.700391225607
5640	307.634890529192
5645	307.569814420187
5650	307.505159852282
5655	307.440923804895
5660	307.377103282897
5665	307.313695316357
5670	307.250696960274
5675	307.188105294321
5680	307.125917422591
5685	307.064130473346
5690	307.002741598768
5695	306.941747974712
5700	306.881146800469
5705	306.82093529852
5710	306.761110714306
5715	306.701670315994
5720	306.64261139424
5725	306.583931261972
5730	306.525627254158
5735	306.467696727585
5740	306.410137060645
5745	306.352945653111
5750	306.296119925928
5755	306.239657321004
5760	306.183555300994
5765	306.127811349102
5770	306.072422968871
5775	306.017387683988
5780	305.962703038081
5785	305.908366594523
5790	305.854375936241
5795	305.800728665523
5800	305.747422403829
5805	305.694454791603
5810	305.64182348809
5815	305.589526171153
5820	305.537560537093
5825	305.48592430047
5830	305.434615193928
5835	305.383630968022
5840	305.332969391042
5845	305.28262824885
5850	305.232605344706
5855	305.182898499105
5860	305.133505549614
5865	305.084424350707
5870	305.035652773608
5875	304.987188706132
5880	304.939030052527
5885	304.891174733324
5890	304.843620685176
5895	304.796365860717
5900	304.749408228405
5905	304.702745772379
5910	304.656376492311
5915	304.610298403264
5920	304.564509535546
5925	304.519007934573
5930	304.473791660727
5935	304.428858789221
5940	304.384207409958
5945	304.339835627405
5950	304.29574156045
5955	304.251923342278
5960	304.208379120237
5965	304.165107055711
5970	304.122105323994
5975	304.079372114159
5980	304.036905628943
5985	303.994704084613
5990	303.952765710853
5995	303.91108875064
6000	303.869671460127
6005	303.828512108522
6010	303.787608977977
6015	303.746960363466
6020	303.706564572678
6025	303.666419925901
6030	303.626524755913
6035	303.586877407866
6040	303.547476239186
6045	303.508319619458
6050	303.469405930324
6055	303.430733565373
6060	303.392300930042
6065	303.354106441511
6070	303.316148528597
6075	303.27842563166
6080	303.240936202497
6085	303.203678704246
6090	303.16665161129
6095	303.129853409155
6100	303.093282594421
6105	303.056937674622
6110	303.020817168152
6115	302.984919604179
6120	302.949243522545
6125	302.91378747368
6130	302.878550018512
6135	302.843529728375
6140	302.808725184925
6145	302.77413498005
6150	302.739757715784
6155	302.705592004226
6160	302.671636467447
6165	302.637889737417
6170	302.604350455913
6175	302.571017274441
6180	302.537888854159
6185	302.504963865788
6190	302.47224098954
6195	302.439718915037
6200	302.407396341233
6205	302.375271976335
6210	302.343344537731
6215	302.311612751913
6220	302.280075354399
6225	302.248731089664
6230	302.217578711063
6235	302.186616980762
6240	302.155844669663
6245	302.125260557333
6250	302.094863431937
6255	302.064652090164
6260	302.034625337163
6265	302.004781986468
6270	301.975120859938
6275	301.945640787683
6280	301.916340608004
6285	301.887219167321
6290	301.858275320113
6295	301.829507928853
6300	301.800915863939
6305	301.772498003639
6310	301.744253234022
6315	301.716180448898
6320	301.688278549758
6325	301.660546445712
6330	301.632983053427
6335	301.605587297072
6340	301.578358108253
6345	301.551294425962
6350	301.52439519651
6355	301.497659373477
6360	301.471085917652
6365	301.444673796977
6370	301.418421986491
6375	301.392329468275
6380	301.366395231398
6385	301.34061827186
6390	301.314997592543
6395	301.289532203152
6400	301.264221120168
6405	301.239063366792
6410	301.214057972892
6415	301.189203974958
6420	301.164500416042
6425	301.139946345717
6430	301.11554082002
6435	301.091282901407
6440	301.067171658701
6445	301.043206167045
6450	301.019385507853
6455	300.995708768765
6460	300.972175043594
6465	300.948783432286
6470	300.925533040869
6475	300.902422981409
6480	300.879452371962
6485	300.856620336534
6490	300.833926005029
6495	300.81136851321
6500	300.788947002656
6505	300.766660620712
6510	300.744508520452
6515	300.722489860633
6520	300.700603805655
6525	300.678849525514
6530	300.657226195769
6535	300.63573299749
6540	300.614369117225
6545	300.593133746958
6550	300.572026084066
6555	300.551045331279
6560	300.530190696646
6565	300.509461393489
6570	300.488856640368
6575	300.468375661041
6580	300.448017684427
6585	300.427781944567
6590	300.407667680586
6595	300.387674136659
6600	300.367800561969
6605	300.348046210675
6610	300.328410341872
6615	300.308892219559
6620	300.289491112599
6625	300.270206294688
6630	300.251037044316
6635	300.231982644735
6640	300.213042383923
6645	300.194215554551
6650	300.175501453946
6655	300.156899384064
6660	300.138408651449
6665	300.120028567204
6670	300.101758446958
6675	300.083597610835
6680	300.065545383416
6685	300.047601093714
6690	300.029764075139
6695	300.012033665465
6700	299.994409206802
6705	299.976890045563
6710	299.959475532434
6715	299.942165022344
6720	299.924957874435
6725	299.90785345203
6730	299.890851122605
6735	299.873950257761
6740	299.857150233191
6745	299.840450428655
6750	299.823850227949
6755	299.807349018876
6760	299.790946193219
6765	299.774641146715
6770	299.758433279021
6775	299.742321993694
6780	299.726306698158
6785	299.710386803679
6790	299.694561725338
6795	299.678830882005
6800	299.66319369631
6805	299.647649594619
6810	299.632198007009
6815	299.616838367239
6820	299.601570112725
6825	299.586392684518
6830	299.571305527272
6835	299.556308089228
6840	299.54139982218
6845	299.526580181457
6850	299.511848625894
6855	299.497204617812
6860	299.482647622991
6865	299.468177110645
6870	299.453792553401
6875	299.439493427277
6880	299.425279211653
6885	299.411149389252
6890	299.397103446116
6895	299.383140871584
6900	299.369261158268
6905	299.35546380203
6910	299.341748301963
6915	299.328114160365
6920	299.314560882721
6925	299.301087977675
6930	299.287694957017
6935	299.274381335655
6940	299.261146631594
6945	299.24799036592
6950	299.234912062774
6955	299.221911249331
6960	299.208987455785
6965	299.196140215322
6970	299.183369064104
6975	299.170673541245
6980	299.158053188797
6985	299.145507551722
6990	299.133036177879
6995	299.120638618004
7000	299.108314425685
7005	299.096063157348
7010	299.083884372238
7015	299.071777632394
7020	299.05974250264
7025	299.047778550556
7030	299.035885346467
7035	299.024062463421
7040	299.012309477171
7045	299.000625966157
7050	298.989011511491
7055	298.977465696933
7060	298.965988108879
7065	298.95457833634
7070	298.943235970925
7075	298.931960606827
7080	298.9207518408
7085	298.909609272147
7090	298.898532502698
7095	298.8875211368
7100	298.876574781293
7105	298.865693045499
7110	298.854875541202
7115	298.844121882633
7120	298.833431686454
7125	298.822804571741
7130	298.812240159969
7135	298.801738074995
7140	298.791297943044
7145	298.78091939269
7150	298.770602054846
7155	298.760345562741
7160	298.750149551911
7165	298.740013660183
7170	298.729937527656
7175	298.71992079669
7180	298.709963111888
7185	298.700064120085
7190	298.690223470329
7195	298.680440813871
7200	298.670715804146
7205	298.661048096761
7210	298.651437349482
7215	298.641883222216
7220	298.632385377002
7225	298.622943477993
7230	298.613557191441
7235	298.60422618569
7240	298.594950131156
7245	298.585728700315
7250	298.57656156769
7255	298.567448409838
7260	298.558388905337
7265	298.549382734771
7270	298.540429580719
7275	298.531529127741
7280	298.522681062363
7285	298.513885073069
7290	298.505140850285
7295	298.496448086366
7300	298.487806475585
7305	298.479215714119
7310	298.47067550004
7315	298.462185533297
7320	298.45374551571
7325	298.445355150953
7330	298.437014144544
7335	298.428722203835
7340	298.420479037995
7345	298.412284358003
7350	298.404137876635
7355	298.396039308452
7360	298.387988369786
7365	298.379984778734
7370	298.372028255142
7375	298.364118520596
7380	298.35625529841
7385	298.348438313613
7390	298.340667292943
7395	298.332941964831
7400	298.325262059392
7405	298.317627308414
7410	298.310037445347
7415	298.302492205295
7420	298.294991325
7425	298.287534542835
7430	298.280121598795
7435	298.272752234482
7440	298.265426193099
7445	298.258143219436
7450	298.250903059865
7455	298.243705462323
7460	298.236550176308
7465	298.229436952865
7470	298.22236554458
7475	298.215335705565
7480	298.208347191453
7485	298.201399759385
7490	298.194493168002
7495	298.187627177437
7500	298.1808015493
7505	298.174016046676
7510	298.167270434108
7515	298.160564477593
7520	298.153897944572
7525	298.147270603919
7530	298.140682225932
7535	298.134132582327
7540	298.127621446223
7545	298.12114859214
7550	298.114713795985
7555	298.108316835045
7560	298.10195748798
7565	298.095635534811
7570	298.089350756911
7575	298.083102937001
7580	298.076891859138
7585	298.070717308707
7590	298.064579072411
7595	298.058476938266
7600	298.052410695592
7605	298.046380135001
7610	298.040385048394
7615	298.034425228948
7620	298.028500471112
7625	298.022610570597
7630	298.016755324368
7635	298.010934530636
7640	298.00514798885
7645	297.99939549969
7650	297.99367686506
7655	297.987991888076
7660	297.982340373065
7665	297.97672212555
7670	297.971136952249
7675	297.965584661064
7680	297.960065061072
7685	297.954577962522
7690	297.949123176825
7695	297.943700516546
7700	297.938309795398
7705	297.932950828235
7710	297.927623431043
7715	297.922327420936
7720	297.917062616144
7725	297.911828836012
7730	297.906625900989
7735	297.901453632621
7740	297.896311853546
7745	297.891200387485
7750	297.886119059238
7755	297.881067694675
7760	297.876046120729
7765	297.871054165392
7770	297.866091657704
7775	297.861158427751
7780	297.856254306656
7785	297.851379126572
7790	297.846532720677
7795	297.841714923166
7800	297.836925569247
7805	297.832164495132
7810	297.827431538034
7815	297.822726536155
7820	297.818049328686
7825	297.813399755798
7830	297.808777658635
7835	297.804182879311
7840	297.799615260899
7845	297.795074647429
7850	297.790560883883
7855	297.786073816184
7860	297.781613291195
7865	297.777179156709
7870	297.772771261448
7875	297.768389455052
7880	297.764033588078
7885	297.75970351199
7890	297.755399079157
7895	297.751120142845
7900	297.746866557211
7905	297.742638177301
7910	297.73843485904
7915	297.734256459229
7920	297.730102835539
7925	297.725973846506
7930	297.721869351524
7935	297.717789210843
7940	297.713733285559
7945	297.709701437612
7950	297.705693529781
7955	297.701709425677
7960	297.697748989738
7965	297.693812087225
7970	297.689898584215
7975	297.686008347599
7980	297.682141245074
7985	297.678297145139
7990	297.674475917091
7995	297.670677431017
8000	297.666901557794
8005	297.663148169078
8010	297.659417137305
8015	297.655708335682
8020	297.652021638184
8025	297.648356919551
8030	297.644714055277
8035	297.641092921614
8040	297.637493395559
8045	297.633915354856
8050	297.630358677986
8055	297.626823244167
8060	297.623308933347
8065	297.619815626198
8070	297.616343204116
8075	297.612891549212
8080	297.609460544309
8085	297.606050072939
8090	297.602660019338
8095	297.59929026844
8100	297.595940705875
8105	297.59261121796
8110	297.589301691704
8115	297.586012014794
8120	297.582742075594
8125	297.579491763146
8130	297.576260967156
8135	297.573049577999
8140	297.56985748671
8145	297.56668458498
8150	297.563530765153
8155	297.560395920224
8160	297.557279943831
8165	297.554182730252
8170	297.551104174404
8175	297.548044171836
8180	297.545002618725
8185	297.541979411875
8190	297.53897444871
8195	297.535987627271
8200	297.533018846213
8205	297.530068004802
8210	297.527135002908
8215	297.524219741004
8220	297.521322120162
8225	297.518442042048
8230	297.51557940892
8235	297.512734123622
8240	297.509906089584
8245	297.507095210815
8250	297.504301391899
8255	297.501524537996
8260	297.498764554833
8265	297.496021348705
8270	297.493294826469
8275	297.49058489554
8280	297.487891463889
8285	297.485214440039
8290	297.482553733064
8295	297.479909252579
8300	297.477280908744
8305	297.474668612258
8310	297.472072274353
8315	297.469491806794
8320	297.466927121876
8325	297.464378132417
8330	297.461844751758
8335	297.459326893762
8340	297.456824472802
8345	297.454337403769
8350	297.451865602059
8355	297.449408983578
8360	297.446967464733
8365	297.444540962431
8370	297.442129394077
8375	297.439732677568
8380	297.437350731295
8385	297.434983474134
8390	297.432630825447
8395	297.430292705077
8400	297.427969033347
8405	297.425659731054
8410	297.42336471947
8415	297.421083920337
8420	297.418817255862
8425	297.416564648719
8430	297.41432602204
8435	297.412101299419
8440	297.409890404903
8445	297.407693262995
8450	297.405509798645
8455	297.403339937252
8460	297.401183604659
8465	297.399040727151
8470	297.396911231453
8475	297.394795044724
8480	297.39269209456
8485	297.390602308986
8490	297.388525616456
8495	297.38646194585
8500	297.384411226469
8505	297.382373388039
8510	297.380348360699
8515	297.378336075007
8520	297.376336461933
8525	297.374349452856
8530	297.372374979564
8535	297.370412974249
8540	297.368463369509
8545	297.366526098338
8550	297.36460109413
8555	297.362688290675
8560	297.360787622155
8565	297.358899023142
8570	297.357022428598
8575	297.355157773868
8580	297.353304994684
8585	297.351464027156
8590	297.349634807773
8595	297.347817273402
8600	297.346011361283
8605	297.344217009027
8610	297.342434154616
8615	297.340662736399
8620	297.338902693088
8625	297.33715396376
8630	297.335416487852
8635	297.333690205157
8640	297.331975055828
8645	297.330270980368
8650	297.328577919635
8655	297.326895814833
8660	297.325224607517
8665	297.323564239585
8670	297.321914653278
8675	297.320275791179
8680	297.318647596211
8685	297.317030011631
8690	297.315422981032
8695	297.313826448341
8700	297.312240357814
8705	297.310664654036
8710	297.309099281921
8715	297.307544186703
8720	297.305999313943
8725	297.30446460952
8730	297.302940019632
8735	297.301425490796
8740	297.299920969842
8745	297.298426403912
8750	297.29694174046
8755	297.295466927249
8760	297.29400191235
8765	297.292546644138
8770	297.291101071291
8775	297.289665142791
8780	297.288238807917
8785	297.286822016246
8790	297.285414717654
8795	297.284016862308
8800	297.282628400668
8805	297.281249283485
8810	297.279879461801
8815	297.278518886941
8820	297.277167510518
8825	297.275825284428
8830	297.274492160849
8835	297.273168092238
8840	297.271853031332
8845	297.270546931144
8850	297.269249744961
8855	297.267961426345
8860	297.266681929128
8865	297.265411207413
8870	297.264149215571
8875	297.262895908241
8880	297.261651240324
8885	297.260415166987
8890	297.259187643657
8895	297.257968626024
8900	297.256758070033
8905	297.255555931889
8910	297.254362168051
8915	297.253176735232
8920	297.251999590397
8925	297.250830690763
8930	297.249669993795
8935	297.248517457206
8940	297.247373038957
8945	297.246236697251
8950	297.245108390535
8955	297.243988077498
8960	297.242875717071
8965	297.241771268421
8970	297.240674690954
8975	297.239585944311
8980	297.238504988367
8985	297.237431783233
8990	297.236366289247
8995	297.235308466981
9000	297.234258277234
9005	297.233215681033
9010	297.232180639629
9015	297.231153114501
9020	297.230133067349
9025	297.229120460094
9030	297.228115254881
9035	297.227117414069
9040	297.226126900241
9045	297.225143676191
9050	297.224167704931
9055	297.223198949686
9060	297.222237373894
9065	297.221282941203
9070	297.220335615474
9075	297.219395360773
9080	297.218462141376
9085	297.217535921763
9090	297.216616666622
9095	297.21570434084
9100	297.214798909511
9105	297.213900337928
9110	297.213008591583
9115	297.212123636169
9120	297.211245437575
9125	297.210373961887
9130	297.209509175385
9135	297.208651044544
9140	297.207799536031
9145	297.206954616705
9150	297.206116253616
9155	297.205284414001
9160	297.204459065288
9165	297.203640175089
9170	297.202827711205
9175	297.202021641619
9180	297.201221934497
9185	297.200428558192
9190	297.199641481232
9195	297.19886067233
9200	297.198086100376
9205	297.197317734438
9210	297.196555543763
9215	297.19579949777
9220	297.195049566055
9225	297.194305718389
9230	297.193567924714
9235	297.192836155144
9240	297.192110379962
9245	297.191390569623
9250	297.19067669475
9255	297.189968726132
9260	297.189266634726
9265	297.188570391653
9270	297.187879968199
9275	297.187195335815
9280	297.186516466112
9285	297.185843330865
9290	297.185175902005
9295	297.184514151628
9300	297.183858051985
9305	297.183207575486
9310	297.182562694696
9315	297.181923382338
9320	297.181289611287
9325	297.180661354575
9330	297.180038585384
9335	297.179421277049
9340	297.178809403056
9345	297.178202937041
9350	297.177601852789
9355	297.177006124233
9360	297.176415725454
9365	297.175830630679
9370	297.175250814281
9375	297.174676250778
9380	297.174106914829
9385	297.17354278124
9390	297.172983824957
9395	297.172430021066
9400	297.171881344796
9405	297.171337771513
9410	297.170799276724
9415	297.170265836072
9420	297.169737425337
9425	297.169214020437
9430	297.168695597423
9435	297.168182132481
9440	297.167673601932
9445	297.16716998223
9450	297.166671249958
9455	297.166177381833
9460	297.165688354702
9465	297.165204145543
9470	297.164724731459
9475	297.164250089684
9480	297.163780197579
9485	297.163315032632
9490	297.162854572456
9495	297.162398794789
9500	297.161947677493
9505	297.161501198554
9510	297.161059336081
9515	297.160622068306
9520	297.160189373579
9525	297.159761230374
9530	297.159337617284
9535	297.158918513019
9540	297.15850389641
9545	297.158093746405
9550	297.157688042068
9555	297.157286762579
9560	297.156889887237
9565	297.156497395451
9570	297.156109266748
9575	297.155725480765
9580	297.155346017256
9585	297.154970856084
9590	297.154599977224
9595	297.154233360762
9600	297.153870986894
9605	297.153512835926
9610	297.153158888272
9615	297.152809124455
9620	297.152463525103
9625	297.152122070955
9630	297.151784742854
9635	297.151451521746
9640	297.151122388686
9645	297.15079732483
9650	297.150476311441
9655	297.150159329883
9660	297.149846361621
9665	297.149537388224
9670	297.149232391362
9675	297.148931352804
9680	297.148634254421
9685	297.148341078182
9690	297.148051806154
9695	297.147766420504
9700	297.147484903495
9705	297.147207237489
9710	297.146933404942
9715	297.146663388407
9720	297.146397170532
9725	297.14613473406
9730	297.145876061828
9735	297.145621136765
9740	297.145369941896
9745	297.145122460336
9750	297.144878675292
9755	297.144638570064
9760	297.14440212804
9765	297.144169332701
9770	297.143940167616
9775	297.143714616444
9780	297.143492662931
9785	297.143274290914
9790	297.143059484314
9795	297.142848227141
9800	297.142640503492


==> tiks/dyn-ecco/sig3-2-2.tsv <==
0	279.150000073505
5	279.154973106732
10	279.157037507557
15	279.156904951905
20	279.155060750587
25	279.151829934804
30	279.147428461622
35	279.142002677203
40	279.135659439338
45	279.128488741827
50	279.120580261333
55	279.112034931984
60	279.102972420466
65	279.093535205699
70	279.083889847172
75	279.074225942259
80	279.064753214954
85	279.055697138127
90	279.047293461758
95	279.039931945256
100	279.033471925709
105	279.028546935237
110	279.025580037616
115	279.024836527793
120	279.026464379845
125	279.030525211085
130	279.03701791322
135	279.045896621727
140	279.057084321105
145	279.070483092667
150	279.085981784876
155	279.103461709795
160	279.122800832014
165	279.143876809808
170	279.166569165584
175	279.190760798576
180	279.216339003199
185	279.243196118103
190	279.271229901489
195	279.300343705411
200	279.330446504341
205	279.361452819785
210	279.393282572474
215	279.425860885746
220	279.45911785772
225	279.49298831531
230	279.527411559596
235	279.562331109487
240	279.597694448565
245	279.633452778554
250	279.669560781705
255	279.705976393559
260	279.742660586958
265	279.779577167703
270	279.816692581935
275	279.853975735104
280	279.891397822211
285	279.928932168913
290	279.966554083013
295	280.004240715806
300	280.041970932754
305	280.079725192946
310	280.117485436802
315	280.155234981518
320	280.192958423736
325	280.230641548977
330	280.268271247375
335	280.305835435294
340	280.34332298242
345	280.380723643954
350	280.418027997558
355	280.455227384715
360	280.492313856202
365	280.529280121393
370	280.566119501112
375	280.6028258838
380	280.639393684766
385	280.675817808286
390	280.712093612379
395	280.748216876051
400	280.784183768847
405	280.819990822541
410	280.855634904818
415	280.891113194814
420	280.926423160379
425	280.961562536934
430	280.996529307831
435	281.031321686096
440	281.065938097457
445	281.100377164581
450	281.13463769242
455	281.168718654598
460	281.202619180764
465	281.236338544843
470	281.269876154125
475	281.303231539124
480	281.336404344165
485	281.369394318645
490	281.402201308912
495	281.434825250735
500	281.467266162301
505	281.49952413773
510	281.531599341043
515	281.563492000576
520	281.595202403789
525	281.626730892457
530	281.658077858204
535	281.689243738366
540	281.720229012156
545	281.7510341971
550	281.781659845748
555	281.812106542615
560	281.842374901349
565	281.872465562114
570	281.90237918916
575	281.932116468572
580	281.961678106196
585	281.991064825708
590	282.020277366837
595	282.049316483718
600	282.078182943364
605	282.106877524265
610	282.135401015085
615	282.16375421346
620	282.191937924889
625	282.219952961713
630	282.247800142168
635	282.275480289517
640	282.302994231244
645	282.330342798318
650	282.357526824514
655	282.384547145779
660	282.411404599667
665	282.438100024799
670	282.464634260386
675	282.491008145775
680	282.517222520047
685	282.543278221638
690	282.569176087996
695	282.594916955272
700	282.620501658026
705	282.645931028972
710	282.671205898739
715	282.696327095651
720	282.721295445534
725	282.746111771538
730	282.770776893971
735	282.795291630158
740	282.819656794309
745	282.843873197398
750	282.867941647061
755	282.8918629475
760	282.915637899399
765	282.939267299851
770	282.96275194229
775	282.986092616436
780	283.009290108246
785	283.032345199869
790	283.055258669609
795	283.078031291898
800	283.100663837267
805	283.123157072327
810	283.145511759752
815	283.167728658268
820	283.189808522647
825	283.211752103696
830	283.233560148262
835	283.255233399231
840	283.276772595528
845	283.29817847213
850	283.31945176007
855	283.340593186447
860	283.361603474439
865	283.382483343318
870	283.403233508462
875	283.423854681375
880	283.4443475697
885	283.46471287724
890	283.48495130398
895	283.505063546099
900	283.525050296
905	283.544912242327
910	283.564650069986
915	283.58426446017
920	283.60375609038
925	283.623125634449
930	283.642373762567
935	283.661501141301
940	283.680508433622
945	283.699396298928
950	283.718165393067
955	283.736816368365
960	283.755349873644
965	283.773766554252
970	283.792067052084
975	283.810252005606
980	283.828322049882
985	283.846277816592
990	283.864119934064
995	283.88184902729
1000	283.899465717955
1005	283.916970624455
1010	283.934364361927
1015	283.951647542266
1020	283.968820774151
1025	283.985884663066
1030	284.002839811323
1035	284.019686818087
1040	284.036426279392
1045	284.053058788169
1050	284.069584934262
1055	284.086005304454
1060	284.102320482486
1065	284.118531049079
1070	284.13463758195
1075	284.150640655841
1080	284.166540842531
1085	284.182338710862
1090	284.198034826753
1095	284.213629753224
1100	284.229124050415
1105	284.244518275602
1110	284.259812983219
1115	284.275008724875
1120	284.290106049372
1125	284.305105502725
1130	284.320007628178
1135	284.334812966223
1140	284.349522054616
1145	284.364135428396
1150	284.378653619902
1155	284.393077158789
1160	284.407406572043
1165	284.421642384003
1170	284.435785116372
1175	284.449835288233
1180	284.46379341607
1185	284.477660013777
1190	284.491435592682
1195	284.505120661551
1200	284.518715726613
1205	284.532221291573
1210	284.545637857621
1215	284.558965923454
1220	284.572205985287
1225	284.585358536866
1230	284.598424069485
1235	284.611403071998
1240	284.624296030835
1245	284.637103430012
1250	284.649825751149
1255	284.662463473479
1260	284.675017073864
1265	284.687487026808
1270	284.699873804469
1275	284.712177876671
1280	284.724399710919
1285	284.736539772409
1290	284.748598524042
1295	284.760576426435
1300	284.772473937937
1305	284.784291514633
1310	284.796029610364
1315	284.807688676735
1320	284.819269163128
1325	284.830771516709
1330	284.842196182447
1335	284.85354360312
1340	284.864814219327
1345	284.876008469499
1350	284.887126789911
1355	284.898169614694
1360	284.909137375842
1365	284.920030503225
1370	284.9308494246
1375	284.94159456562
1380	284.952266349845
1385	284.962865198755
1390	284.973391531753
1395	284.983845766182
1400	284.994228317334
1405	285.004539598457
1410	285.014780020764
1415	285.02494999345
1420	285.035049923693
1425	285.045080216667
1430	285.055041275556
1435	285.064933501554
1440	285.074757293883
1445	285.084513049796
1450	285.094201164593
1455	285.103822031622
1460	285.113376042294
1465	285.12286358609
1470	285.13228505057
1475	285.141640821381
1480	285.150931282269
1485	285.160156815083
1490	285.169317799786
1495	285.178414614464
1500	285.187447635336
1505	285.196417236758
1510	285.205323791234
1515	285.214167669426
1520	285.222949240158
1525	285.231668870431
1530	285.240326925422
1535	285.248923768499
1540	285.25745976123
1545	285.265935263383
1550	285.274350632942
1555	285.282706226113
1560	285.291002397328
1565	285.299239499257
1570	285.307417882815
1575	285.315537897167
1580	285.323599889742
1585	285.33160420623
1590	285.339551190602
1595	285.347441185108
1600	285.355274530289
1605	285.363051564983
1610	285.370772626333
1615	285.378438049794
1620	285.38604816914
1625	285.393603316472
1630	285.401103822226
1635	285.408550015176
1640	285.415942222448
1645	285.423280769521
1650	285.430565980236
1655	285.437798176806
1660	285.444977679818
1665	285.452104808242
1670	285.459179879442
1675	285.466203209175
1680	285.473175111603
1685	285.480095899302
1690	285.486965883261
1695	285.493785372897
1700	285.500554676056
1705	285.507274099023
1710	285.513943946527
1715	285.520564521748
1720	285.527136126324
1725	285.533659060358
1730	285.540133622422
1735	285.546560109566
1740	285.552938817325
1745	285.559270039722
1750	285.565554069278
1755	285.571791197017
1760	285.577981712472
1765	285.584125903692
1770	285.590224057248
1775	285.596276458238
1780	285.602283390297
1785	285.608245135598
1790	285.614161974863
1795	285.620034187366
1800	285.625888221531
1805	285.631763073824
1810	285.637675295634
1815	285.643627404131
1820	285.649614184115
1825	285.655627354508
1830	285.661658970756
1835	285.6677038538
1840	285.673761272707
1845	285.679836058125
1850	285.685939284457
1855	285.692088627858
1860	285.698308482985
1865	285.704629902591
1870	285.711090409216
1875	285.717733716778
1880	285.724609390836
1885	285.731772469373
1890	285.739283060485
1895	285.747205929229
1900	285.755610082616
1905	285.76456835928
1910	285.774157028435
1915	285.784455401304
1920	285.795545457094
1925	285.807511484778
1930	285.820439741335
1935	285.834418126634
1940	285.849535874852
1945	285.865883262054
1950	285.883551329428
1955	285.902631621567
1960	285.923215939118
1965	285.945396105091
1970	285.969263744133
1975	285.994910074045
1980	286.022425708884
1985	286.051900472981
1990	286.083423225273
1995	286.117081693356
2000	286.152962316726
2005	286.191150098694
2010	286.231728466522
2015	286.274779139329
2020	286.3203820034
2025	286.368614994501
2030	286.419553986892
2035	286.473272688731
2040	286.529842543578
2045	286.589332637756
2050	286.651809613344
2055	286.717337586567
2060	286.785978071419
2065	286.857789908325
2070	286.932829197673
2075	287.011149238097
2080	287.092800469335
2085	287.17783041957
2090	287.266283657109
2095	287.358201746316
2100	287.453623207671
2105	287.55258348188
2110	287.655114897933
2115	287.761246645027
2120	287.871004748271
2125	287.984412048101
2130	288.101488183312
2135	288.222249577656
2140	288.346709429908
2145	288.474877707363
2150	288.606761142658
2155	288.742363233885
2160	288.881684247908
2165	289.024721226825
2170	289.171467997517
2175	289.321915184204
2180	289.476050223964
2185	289.633857385134
2190	289.795317788546
2195	289.960409431524
2200	290.129107214585
2205	290.301382970786
2210	290.477205497647
2215	290.656540591597
2220	290.839351084881
2225	291.025596884862
2230	291.215235015667
2235	291.408219662108
2240	291.604502215826
2245	291.804031323588
2250	292.006752937698
2255	292.212610368429
2260	292.421544338457
2265	292.633493039199
2270	292.848392189028
2275	293.066175093277
2280	293.286772705993
2285	293.510113693371
2290	293.736124498807
2295	293.964729409507
2300	294.195850624597
2305	294.429408324664
2310	294.665320742664
2315	294.903504236135
2320	295.143873360652
2325	295.386340944445
2330	295.630818164126
2335	295.877214621449
2340	296.125438421025
2345	296.375396248934
2350	296.626993452147
2355	296.88013411869
2360	297.134721158469
2365	297.390656384684
2370	297.647840595738
2375	297.906173657576
2380	298.165554586359
2385	298.425881631394
2390	298.687052358232
2395	298.948963731846
2400	299.211512199804
2405	299.474593775344
2410	299.738104120263
2415	300.001938627531
2420	300.265992503528
2425	300.53016084983
2430	300.794338744438
2435	301.058421322363
2440	301.322330026066
2445	301.585894407748
2450	301.849080885755
2455	302.111823252467
2460	302.374033427659
2465	302.635609756216
2470	302.896443345215
2475	303.156422840685
2480	303.415437967369
2485	303.673382092229
2490	303.930154021604
2495	304.18565920072
2500	304.439810450761
2505	304.692528351683
2510	304.943741357019
2515	305.193385709209
2520	305.441405209742
2525	305.68775088684
2530	305.932380594175
2535	306.175258566662
2540	306.416354953389
2545	306.655645342985
2550	306.893110292903
2555	307.128734871076
2560	307.362508215982
2565	307.594423119287
2570	307.824475633731
2575	308.052664707764
2580	308.27899184757
2585	308.503460806425
2590	308.726077300821
2595	308.946848752446
2600	309.165784054811
2605	309.382893363173
2610	309.598187906271
2615	309.811679818349
2620	310.023381989917
2625	310.233307935724
2630	310.44147167846
2635	310.64788764674
2640	310.852570586029
2645	311.055535481203
2650	311.256797489558
2655	311.456371883143
2660	311.654273999384
2665	311.850519199051
2670	312.045122830707
2675	312.238100200837
2680	312.429466548954
2685	312.619237027043
2690	312.807426682747
2695	312.994050445799
2700	313.179123117234
2705	313.362659360971
2710	313.544673697413
2715	313.725180498749
2720	313.904193985675
2725	314.081728225312
2730	314.257797130097
2735	314.432414457475
2740	314.605593810237
2745	314.777348637383
2750	314.94769223538
2755	315.116637749745
2760	315.284198176852
2765	315.450386365918
2770	315.615215021106
2775	315.778696703698
2780	315.94084383431
2785	316.101668695122
2790	316.261183432097
2795	316.419400057167
2800	316.576330450395
2805	316.731986362077
2810	316.886379414801
2815	317.039521105441
2820	317.191422807098
2825	317.342095770985
2830	317.491551128247
2835	317.639799891729
2840	317.786852957693
2845	317.932721107474
2850	318.077415009097
2855	318.220945218841
2860	318.363322182764
2865	318.504556238185
2870	318.644657615131
2875	318.783636437745
2880	318.921502725665
2885	319.058266395371
2890	319.193937261504
2895	319.328525038158
2900	319.462039340149
2905	319.594489684257
2910	319.725885490451
2915	319.856236083091
2920	319.985550692106
2925	320.113838454162
2930	320.241108413804
2935	320.367369524584
2940	320.492630650174
2945	320.616900565461
2950	320.740187957621
2955	320.862501427191
2960	320.983849489109
2965	321.104240573756
2970	321.22368302797
2975	321.342185116051
2980	321.459755020758
2985	321.576400844281
2990	321.692130609206
2995	321.806952259468
3000	321.920873661286
3005	322.033902604085
3010	322.146046801415
3015	322.257313891839
3020	322.367711439828
3025	322.477246936628
3030	322.585927801126
3035	322.693761380694
3040	322.80075495203
3045	322.906915721981
3050	323.01225082836
3055	323.11676734074
3060	323.220472261254
3065	323.32337252537
3070	323.425475002657
3075	323.526786497548
3080	323.627313750083
3085	323.727063436648
3090	323.826042170698
3095	323.924256503476
3100	324.021712924715
3105	324.118417863336
3110	324.214377688137
3115	324.309598708463
3120	324.404087174877
3125	324.497849279817
3130	324.590891158245
3135	324.683218888285
3140	324.774838491856
3145	324.86575593529
3150	324.95597712995
3155	325.04550793283
3160	325.134354147155
3165	325.222521522971
3170	325.310015757717
3175	325.396842496807
3180	325.48300733419
3185	325.568515812905
3190	325.653373425634
3195	325.737585615241
3200	325.821157775309
3205	325.904095250666
3210	325.986403337905
3215	326.068087285895
3220	326.149152296293
3225	326.229603524039
3230	326.30944607785
3235	326.388685020707
3240	326.467325370335
3245	326.545372099676
3250	326.622830137355
3255	326.699704368144
3260	326.775999633417
3265	326.851720731597
3270	326.926872418599
3275	327.001459408272
3280	327.075486372825
3285	327.14895794326
3290	327.221878709785
3295	327.294253222235
3300	327.366085990483
3305	327.43738148484
3310	327.508144136457
3315	327.57837833772
3320	327.64808844264
3325	327.717278767238
3330	327.785953589921
3335	327.854117151861
3340	327.921773657366
3345	327.988927274241
3350	328.055582134154
3355	328.121742332991
3360	328.187411931206
3365	328.252594954172
3370	328.317295392524
3375	328.381517202498
3380	328.445264306265
3385	328.508540592264
3390	328.571349915529
3395	328.633696098011
3400	328.695582928898
3405	328.75701416493
3410	328.817993530712
3415	328.878524719021
3420	328.938611391108
3425	328.998257177004
3430	329.05746567581
3435	329.116240455997
3440	329.174585055694
3445	329.232502982971
3450	329.289997716129
3455	329.347072703972
3460	329.403731366093
3465	329.459977093139
3470	329.515813247087
3475	329.571243161507
3480	329.626270141832
3485	329.680897465613
3490	329.73512838278
3495	329.788966115898
3500	329.842413860417
3505	329.895474784925
3510	329.948152031391
3515	330.000448715409
3520	330.052367926444
3525	330.103912728065
3530	330.155086158184
3535	330.205891229286
3540	330.256330928665
3545	330.306408218646
3550	330.356126036815
3555	330.405487296241
3560	330.454494885694
3565	330.503151669867
3570	330.551460489592
3575	330.599424162049
3580	330.647045480982
3585	330.694327216906
3590	330.741272117314
3595	330.787882906881
3600	330.834162287669
3605	330.880112939322
3610	330.92573751927
3615	330.971038662922
3620	331.016018983858
3625	331.060681074025
3630	331.105027503927
3635	331.149060822807
3640	331.192783558839
3645	331.236198219312
3650	331.279307290807
3655	331.322113239383
3660	331.364618510751
3665	331.406825530455
3670	331.448736704044
3675	331.490354417242
3680	331.531681036128
3685	331.572718907297
3690	331.613470358032
3695	331.653937696471
3700	331.694123211766
3705	331.734029174253
3710	331.773657835609
3715	331.813011429013
3720	331.852092169303
3725	331.890902253132
3730	331.929443859127
3735	331.967719148038
3740	332.00573026289
3745	332.043479329137
3750	332.080968454808
3755	332.118199730656
3760	332.155175230302
3765	332.191897010382
3770	332.228367110691
3775	332.264587554322
3780	332.300560347807
3785	332.33628748126
3790	332.371770928509
3795	332.40701264724
3800	332.442014579123
3805	332.476778649955
3810	332.511306769788
3815	332.54560083306
3820	332.579662718729
3825	332.613494290397
3830	332.647097396442
3835	332.680473870145
3840	332.713625529812
3845	332.746554178899
3850	332.779261606139
3855	332.81174958566
3860	332.844019877108
3865	332.876074225765
3870	332.907914362669
3875	332.939542004735
3880	332.970958854863
3885	333.002166602063
3890	333.033166921563
3895	333.063961474925
3900	333.094551910157
3905	333.124939861826
3910	333.155126951164
3915	333.185114786184
3920	333.214904961781
3925	333.244499059848
3930	333.273898649372
3935	333.303105286551
3940	333.33212051489
3945	333.360945865309
3950	333.389582856243
3955	333.418032993749
3960	333.446297771599
3965	333.474378671388
3970	333.50227716263
3975	333.529994702856
3980	333.55753273771
3985	333.58489270105
3990	333.61207601504
3995	333.639084090248
4000	333.665918325738
4005	333.692580109163
4010	333.719070816862
4015	333.745391813943
4020	333.771544454385
4025	333.797530081121
4030	333.823350026127
4035	333.849005610515
4040	333.874498144619
4045	333.899828928082
4050	333.924999249941
4055	333.950010388716
4060	333.974863612491
4065	333.999560179004
4070	334.024101335724
4075	334.048488319938
4080	334.072722358833
4085	334.096804669575
4090	334.120736459391
4095	334.144518925653
4100	334.168153255951
4105	334.191640628175
4110	334.214982210593
4115	334.23817916193
4120	334.261232631443
4125	334.284143758995
4130	334.306913675135
4135	334.329543501172
4140	334.352034349247
4145	334.374387322408
4150	334.396603514684
4155	334.418684011156
4160	334.44062988803
4165	334.462442212709
4170	334.484122043861
4175	334.505670431494
4180	334.527088417018
4185	334.548377033322
4190	334.569537304838
4195	334.590570247611
4200	334.611476869364
4205	334.632258169567
4210	334.652915139501
4215	334.673448762328
4220	334.693860013151
4225	334.714149859081
4230	334.734319259303
4235	334.754369165137
4240	334.774300520101
4245	334.794114259976
4250	334.813811312867
4255	334.833392599262
4260	334.852859032098
4265	334.872211516818
4270	334.891450951433
4275	334.910578226579
4280	334.929594225581
4285	334.948499824506
4290	334.967295892225
4295	334.985983290471
4300	335.004562873894
4305	335.02303549012
4310	335.041401979803
4315	335.05966317669
4320	335.077819907667
4325	335.095872992819
4330	335.113823245483
4335	335.131671472304
4340	335.149418473287
4345	335.16706504185
4350	335.18461196488
4355	335.202060022782
4360	335.219409989532
4365	335.23666263273
4370	335.253818713651
4375	335.270878987293
4380	335.287844202433
4385	335.304715101672
4390	335.321492421485
4395	335.338176892275
4400	335.354769238417
4405	335.371270178307
4410	335.387680424414
4415	335.404000683323
4420	335.420231655785
4425	335.436374036765
4430	335.452428515484
4435	335.468395775471
4440	335.484276494604
4445	335.500071345161
4450	335.515622672408
4455	335.530697142908
4460	335.545200083107
4465	335.559126682434
4470	335.572521846556
4475	335.585448079499
4480	335.597960651229
4485	335.610089233639
4490	335.621825155959
4495	335.633113433507
4500	335.643848754625
4505	335.653874663073
4510	335.662985240658
4515	335.670928671837
4520	335.677412153321
4525	335.682107693303
4530	335.684658423439
4535	335.684685119904
4540	335.681792695955
4545	335.675576486718
4550	335.665628197022
4555	335.651541425021
4560	335.632916708747
4565	335.609366070024
4570	335.580517051324
4575	335.546016256891
4580	335.505532420614
4585	335.45875903059
4590	335.405416544681
4595	335.345254233376
4600	335.278051686466
4605	335.203620018844
4610	335.121802808659
4615	335.032476798308
4620	334.935552385655
4625	334.830973929609
4630	334.718719890933
4635	334.598802825956
4640	334.471269247932
4645	334.336199367964
4650	334.193706724998
4655	334.04393771213
4660	333.887071004594
4665	333.723316893154
4670	333.552916525275
4675	333.376141055373
4680	333.193290704588
4685	333.004693729965
4690	332.810546981054
4695	332.611629998932
4700	332.407923299661
4705	332.199625478908
4710	331.987095781857
4715	331.770804747454
4720	331.551292630438
4725	331.329135148038
4730	331.104915982043
4735	330.879205387005
4740	330.652544208193
4745	330.425432594683
4750	330.198322699818
4755	329.971614688716
4760	329.745655416216
4765	329.520739194076
4770	329.29711012926
4775	329.074965581953
4780	328.85446035943
4785	328.635711327302
4790	328.418802181165
4795	328.203788177804
4800	327.990700674973
4805	327.779551372109
4810	327.57033618095
4815	327.363038685235
4820	327.157633172959
4825	326.954087243479
4830	326.752364005866
4835	326.552423894947
4840	326.354226138009
4845	326.157729908979
4850	325.962895208382
4855	325.769683507251
4860	325.578058191648
4865	325.387984842134
4870	325.199431379543
4875	325.012368105111
4880	324.826767659601
4885	324.642604922633
4890	324.459856870152
4895	324.278502404914
4900	324.098522172036
4905	323.919898369184
4910	323.74261455876
4915	323.566655487539
4920	323.392006917637
4925	323.218655471323
4930	323.046588491145
4935	322.875793915946
4940	322.706260172724
4945	322.537976083751
4950	322.370930788062
4955	322.205113676144
4960	322.040514336575
4965	321.877122513237
4970	321.714928071782
4975	321.553920974047
4980	321.394091259177
4985	321.235429030348
4990	321.077924446041
4995	320.921567714981
5000	320.766349093921
5005	320.61225888761
5010	320.459287450344
5015	320.307425188634
5020	320.156662564578
5025	320.006990099637
5030	319.858398378549
5035	319.710878053207
5040	319.564419846347
5045	319.419014554952
5050	319.274653053312
5055	319.131326295698
5060	318.989025318629
5065	318.847741242752
5070	318.707465274321
5075	318.568188706327
5080	318.429902919283
5085	318.292599381705
5090	318.156269650329
5095	318.02090537008
5100	317.886498273845
5105	317.753040182064
5110	317.620523002176
5115	317.488938727949
5120	317.358279438702
5125	317.22853729846
5130	317.099704555046
5135	316.971773539125
5140	316.844736663226
5145	316.718586420733
5150	316.593315384873
5155	316.468916207702
5160	316.345381619079
5165	316.222704425669
5170	316.100877509933
5175	315.979893829146
5180	315.859746414426
5185	315.740428369775
5190	315.621932871138
5195	315.504253165482
5200	315.387382569887
5205	315.271314470655
5210	315.156042322439
5215	315.041559647377
5220	314.927860034256
5225	314.814937137677
5230	314.702784677244
5235	314.591396436754
5240	314.480766263417
5245	314.370888067071
5250	314.261755819421
5255	314.153363553281
5260	314.045705361833
5265	313.93877539789
5270	313.832567873177
5275	313.727077057615
5280	313.622297278616
5285	313.518222920392
5290	313.414848423263
5295	313.312168282984
5300	313.210177050078
5305	313.108869329172
5310	313.008239778345
5315	312.908283108491
5320	312.808994082676
5325	312.710367515514
5330	312.61239827255
5335	312.515081269643
5340	312.418411472365
5345	312.322383895406
5350	312.226993601982
5355	312.132235703255
5360	312.038105357761
5365	311.944597770839
5370	311.851708194077
5375	311.759431924754
5380	311.667764305299
5385	311.576700722752
5390	311.486236608231
5395	311.396367436409
5400	311.307088724998
5405	311.218396034233
5410	311.130284966375
5415	311.042751165204
5420	310.955790315539
5425	310.869398142742
5430	310.783570412249
5435	310.698302929091
5440	310.613591537432
5445	310.529432120105
5450	310.445820598165
5455	310.362752930432
5460	310.280225113057
5465	310.198233179083
5470	310.116773198012
5475	310.035841275384
5480	309.955433552355
5485	309.875546205286
5490	309.796175445332
5495	309.717317518043
5500	309.638968702963
5505	309.561125313238
5510	309.483783695233
5515	309.406940228146
5520	309.330591323631
5525	309.254733425432
5530	309.179363009007
5535	309.104476581176
5540	309.030070679754
5545	308.956141873208
5550	308.882686760302
5555	308.809701969757
5560	308.737184159912
5565	308.66513001839
5570	308.593536261768
5575	308.522399635251
5580	308.451716912353
5585	308.381484894579
5590	308.311700411112
5595	308.242360318506
5600	308.173461500379
5605	308.105000867116
5610	308.036975355571
5615	307.969381928775
5620	307.902217575647
5625	307.835479310709
5630	307.769164173806
5635	307.70326922983
5640	307.637791568441
5645	307.572728303805
5650	307.50807657432
5655	307.443833542359
5660	307.379996394006
5665	307.316562338802
5670	307.253528609495
5675	307.190892461784
5680	307.128651174078
5685	307.066802047254
5690	307.005342404412
5695	306.944269590644
5700	306.883580972797
5705	306.823273939244
5710	306.763345899655
5715	306.703794284777
5720	306.644616546205
5725	306.58581015617
5730	306.527372607322
5735	306.469301412514
5740	306.411594104592
5745	306.354248236193
5750	306.297261379532
5755	306.240631126207
5760	306.184355086993
5765	306.128430891651
5770	306.07285618873
5775	306.017628645374
5780	305.962745947136
5785	305.908205797788
5790	305.854005919138
5795	305.800144050845
5800	305.746617950243
5805	305.693425392158
5810	305.64056416874
5815	305.58803208928
5820	305.535826980048
5825	305.483946684118
5830	305.432389061204
5835	305.381151987495
5840	305.330233355491
5845	305.279631073843
5850	305.229343067198
5855	305.179367276036
5860	305.129701656519
5865	305.08034418034
5870	305.031292834567
5875	304.9825456215
5880	304.934100558521
5885	304.885955677945
5890	304.838109026886
5895	304.790558667105
5900	304.743302674878
5905	304.696339140852
5910	304.649666169912
5915	304.603281881046
5920	304.557184407209
5925	304.511371895194
5930	304.465842505502
5935	304.420594412212
5940	304.375625802855
5945	304.330934878288
5950	304.286519852573
5955	304.24237895285
5960	304.198510419219
5965	304.154912504622
5970	304.111583474721
5975	304.068521607784
5980	304.025725194571
5985	303.983192538217
5990	303.940921954121
5995	303.898911769836
6000	303.857160324957
6005	303.815665971014
6010	303.774427071364
6015	303.733442001087
6020	303.692709146877
6025	303.652226906942
6030	303.6119936909
6035	303.572007919681
6040	303.53226802542
6045	303.492772451366
6050	303.453519651779
6055	303.414508091837
6060	303.375736247538
6065	303.337202605605
6070	303.298905663397
6075	303.260843928811
6080	303.223015920196
6085	303.185420166258
6090	303.148055205977
6095	303.110919588511
6100	303.074011873116
6105	303.037330629056
6110	303.000874435518
6115	302.96464188153
6120	302.928631565875
6125	302.892842097009
6130	302.857272092982
6135	302.821920181354
6140	302.786784999116
6145	302.751865192616
6150	302.717159417472
6155	302.682666338503
6160	302.64838462965
6165	302.614312973897
6170	302.580450063203
6175	302.546794598423
6180	302.513345289237
6185	302.480100854076
6190	302.447060020055
6195	302.414221522896
6200	302.381584106863
6205	302.34914652469
6210	302.316907537513
6215	302.284865914806
6220	302.253020434307
6225	302.221369881955
6230	302.189913051828
6235	302.158648746071
6240	302.127575774839
6245	302.096692956226
6250	302.065999116207
6255	302.035493088576
6260	302.005173714881
6265	301.975039844365
6270	301.945090333905
6275	301.915324047952
6280	301.885739858474
6285	301.856336644893
6290	301.827113294033
6295	301.798068700054
6300	301.769201764406
6305	301.740511395763
6310	301.711996509972
6315	301.683656029999
6320	301.65548888587
6325	301.627494014621
6330	301.599670360243
6335	301.572016873627
6340	301.544532512515
6345	301.517216241446
6350	301.490067031705
6355	301.463083861272
6360	301.436265714771
6365	301.409611583421
6370	301.383120464985
6375	301.356791363723
6380	301.330623290342
6385	301.304615261948
6390	301.278766301999
6395	301.253075440257
6400	301.227541712742
6405	301.202164161686
6410	301.176941835485
6415	301.151873788657
6420	301.126959081793
6425	301.102196781517
6430	301.077585960437
6435	301.053125697106
6440	301.028815075973
6445	301.004653187347
6450	300.980639127348
6455	300.956771997868
6460	300.933050906531
6465	300.909474966647
6470	300.886043297174
6475	300.862755022676
6480	300.839609273286
6485	300.816605184662
6490	300.793741897947
6495	300.771018559735
6500	300.748434322027
6505	300.725988342195
6510	300.703679782944
6515	300.681507812272
6520	300.659471603434
6525	300.637570334907
6530	300.615803190347
6535	300.594169358561
6540	300.572668033462
6545	300.551298414041
6550	300.530059704325
6555	300.508951113346
6560	300.487971855104
6565	300.467121148534
6570	300.446398217469
6575	300.425802290609
6580	300.405332601484
6585	300.384988388425
6590	300.364768894525
6595	300.344673367612
6600	300.324701060211
6605	300.304851229516
6610	300.285123137356
6615	300.265516050163
6620	300.24602923894
6625	300.226661979232
6630	300.207413551091
6635	300.188283239051
6640	300.169270332091
6645	300.15037412361
6650	300.131593911395
6655	300.112928997589
6660	300.094378688665
6665	300.075942295397
6670	300.057619132825
6675	300.039408520235
6680	300.021309781123
6685	300.003322243171
6690	299.985445238217
6695	299.967678102227
6700	299.950020175268
6705	299.932470801483
6710	299.915029329056
6715	299.897695110196
6720	299.880467501102
6725	299.863345861936
6730	299.846329556805
6735	299.829417953724
6740	299.812610424601
6745	299.7959063452
6750	299.779305095125
6755	299.762806057789
6760	299.746408620391
6765	299.730112173891
6770	299.713916112984
6775	299.697819836078
6780	299.681822745266
6785	299.665924246304
6790	299.650123748588
6795	299.634420665128
6800	299.618814412526
6805	299.60330441095
6810	299.587890084115
6815	299.572570859255
6820	299.557346167105
6825	299.542215441874
6830	299.527178121224
6835	299.51223364625
6840	299.497381461451
6845	299.482621014718
6850	299.467951757303
6855	299.4533731438
6860	299.438884632128
6865	299.424485683502
6870	299.410175762417
6875	299.395954336625
6880	299.381820877116
6885	299.367774858094
6890	299.353815756957
6895	299.339943054279
6900	299.326156233789
6905	299.312454782348
6910	299.298838189931
6915	299.285305949609
6920	299.271857557525
6925	299.258492512878
6930	299.2452103179
6935	299.232010477842
6940	299.218892500949
6945	299.205855898445
6950	299.192900184512
6955	299.180024876271
6960	299.167229493767
6965	299.154513559945
6970	299.141876600634
6975	299.129318144532
6980	299.116837723182
6985	299.104434870959
6990	299.092109125047
6995	299.079860025429
7000	299.067687114861
7005	299.05558993886
7010	299.043568045683
7015	299.031620986314
7020	299.019748314443
7025	299.007949586451
7030	298.996224361392
7035	298.984572200978
7040	298.972992669559
7045	298.961485334112
7050	298.950049764219
7055	298.938685532052
7060	298.927392212359
7065	298.916169382448
7070	298.905016622168
7075	298.893933513894
7080	298.882919642513
7085	298.871974595409
7090	298.861097962444
7095	298.850289335944
7100	298.839548310685
7105	298.828874483877
7110	298.81826745515
7115	298.807726826534
7120	298.797252202452
7125	298.786843189699
7130	298.776499397428
7135	298.76622043714
7140	298.756005922664
7145	298.745855470145
7150	298.73576869803
7155	298.725745227053
7160	298.71578468022
7165	298.705886682799
7170	298.696050862299
7175	298.686276848465
7180	298.676564273255
7185	298.666912770834
7190	298.657321977556
7195	298.647791531953
7200	298.638321074718
7205	298.628910248697
7210	298.619558698872
7215	298.610266072347
7220	298.601032018338
7225	298.591856188161
7230	298.582738235214
7235	298.573677814967
7240	298.564674584952
7245	298.555728204747
7250	298.546838335962
7255	298.538004642231
7260	298.529226789198
7265	298.520504444502
7270	298.51183727777
7275	298.503224960599
7280	298.494667166549
7285	298.486163571127
7290	298.477713851778
7295	298.469317687872
7300	298.460974760693
7305	298.452684753426
7310	298.444447351145
7315	298.436262240805
7320	298.428129111228
7325	298.42004765309
7330	298.412017558913
7335	298.404038523051
7340	298.396110241682
7345	298.388232412794
7350	298.380404736177
7355	298.372626913406
7360	298.364898647838
7365	298.357219644596
7370	298.349589610562
7375	298.34200825436
7380	298.334475286353
7385	298.326990418629
7390	298.319553364989
7395	298.312163840939
7400	298.304821563677
7405	298.29752625209
7410	298.290277626732
7415	298.283075409824
7420	298.27591932524
7425	298.268809098496
7430	298.261744456744
7435	298.254725128755
7440	298.247750844919
7445	298.240821337225
7450	298.23393633926
7455	298.227095586194
7460	298.220298814772
7465	298.213545763305
7470	298.206836171659
7475	298.200169781249
7480	298.193546335026
7485	298.186965577469
7490	298.180427254576
7495	298.173931113855
7500	298.167476904315
7505	298.161064376457
7510	298.154693282264
7515	298.148363375192
7520	298.142074410164
7525	298.135826143558
7530	298.129618333199
7535	298.123450738351
7540	298.117323119708
7545	298.111235239386
7550	298.105186860913
7555	298.099177749222
7560	298.093207670641
7565	298.087276392888
7570	298.081383685057
7575	298.075529317615
7580	298.069713062392
7585	298.063934692571
7590	298.058193982684
7595	298.052490708597
7600	298.046824647512
7605	298.041195577949
7610	298.035603279744
7615	298.03004753404
7620	298.024528123279
7625	298.019044831193
7630	298.013597442797
7635	298.008185744382
7640	298.002809523509
7645	297.997468568996
7650	297.992162670916
7655	297.986891620586
7660	297.981655210563
7665	297.976453234631
7670	297.971285487801
7675	297.966151766297
7680	297.961051867552
7685	297.955985590202
7690	297.950952734076
7695	297.945953100188
7700	297.940986490736
7705	297.936052709088
7710	297.931151559778
7715	297.9262828485
7720	297.921446382099
7725	297.916641968566
7730	297.911869417029
7735	297.90712853775
7740	297.902419142113
7745	297.897741042621
7750	297.893094052888
7755	297.888477987634
7760	297.883892662675
7765	297.879337894921
7770	297.874813502365
7775	297.870319304081
7780	297.865855120212
7785	297.861420771969
7790	297.857016081622
7795	297.852640872494
7800	297.848294968955
7805	297.843978196416
7810	297.839690381321
7815	297.835431351143
7820	297.831200934379
7825	297.826998960539
7830	297.822825260145
7835	297.818679664722
7840	297.814562006793
7845	297.810472119874
7850	297.806409838467
7855	297.802374998054
7860	297.79836743509
7865	297.794386987002
7870	297.790433492177
7875	297.78650678996
7880	297.782606720649
7885	297.778733125485
7890	297.774885846652
7895	297.771064727266
7900	297.767269611375
7905	297.763500343948
7910	297.759756770874
7915	297.756038738953
7920	297.752346095892
7925	297.748678690303
7930	297.74503637169
7935	297.741418990451
7940	297.737826397869
7945	297.734258446107
7950	297.730714988204
7955	297.72719587807
7960	297.723700970478
7965	297.720230121063
7970	297.716783186312
7975	297.713360023563
7980	297.709960491
7985	297.706584447645
7990	297.703231753354
7995	297.699902268815
8000	297.696595855538
8005	297.693312375855
8010	297.690051692911
8015	297.686813670664
8020	297.683598173874
8025	297.680405068103
8030	297.67723421971
8035	297.674085495843
8040	297.670958764438
8045	297.667853894212
8050	297.664770754658
8055	297.661709216044
8060	297.658669149404
8065	297.655650426536
8070	297.652652919996
8075	297.649676503096
8080	297.646721049896
8085	297.643786435202
8090	297.640872534563
8095	297.63797922426
8100	297.635106381311
8105	297.63225388346
8110	297.629421609173
8115	297.626609437638
8120	297.623817248756
8125	297.62104492314
8130	297.618292342109
8135	297.615559387685
8140	297.612845942586
8145	297.610151890228
8150	297.607477114713
8155	297.604821500832
8160	297.602184934055
8165	297.599567300533
8170	297.596968487088
8175	297.594388381213
8180	297.591826871066
8185	297.589283845469
8190	297.586759193899
8195	297.584252806489
8200	297.581764574022
8205	297.579294387927
8210	297.576842140275
8215	297.574407723776
8220	297.571991031776
8225	297.569591958252
8230	297.567210397805
8235	297.564846245665
8240	297.562499397679
8245	297.56016975031
8250	297.557857200635
8255	297.555561646339
8260	297.553282985714
8265	297.551021117652
8270	297.548775941645
8275	297.546547357779
8280	297.544335266731
8285	297.542139569766
8290	297.539960168733
8295	297.537796966063
8300	297.535649864763
8305	297.533518768415
8310	297.53140358117
8315	297.529304207749
8320	297.527220553434
8325	297.525152524069
8330	297.523100026055
8335	297.521062966346
8340	297.519041252449
8345	297.517034792415
8350	297.515043494842
8355	297.513067268867
8360	297.511106024166
8365	297.509159670949
8370	297.507228119958
8375	297.505311282461
8380	297.503409070255
8385	297.501521395654
8390	297.499648171496
8395	297.497789311132
8400	297.495944728424
8405	297.494114337749
8410	297.492298053986
8415	297.490495792521
8420	297.488707469237
8425	297.486933000519
8430	297.485172303244
8435	297.483425294782
8440	297.481691892992
8445	297.479972016218
8450	297.478265583291
8455	297.476572513516
8460	297.474892726682
8465	297.473226143049
8470	297.47157268335
8475	297.469932268787
8480	297.468304821029
8485	297.466690262207
8490	297.465088514914
8495	297.463499502202
8500	297.461923147577
8505	297.460359374997
8510	297.458808108873
8515	297.457269274062
8520	297.455742795863
8525	297.454228600022
8530	297.452726612721
8535	297.451236760581
8540	297.449758970655
8545	297.44829317043
8550	297.446839287821
8555	297.44539725117
8560	297.443966989244
8565	297.44254843123
8570	297.441141506736
8575	297.439746145785
8580	297.438362278815
8585	297.436989836675
8590	297.435628750626
8595	297.434278952332
8600	297.432940373864
8605	297.431612947696
8610	297.430296606699
8615	297.428991284143
8620	297.427696913693
8625	297.426413429406
8630	297.42514076573
8635	297.423878857502
8640	297.422627639943
8645	297.421387048658
8650	297.420157019633
8655	297.418937489235
8660	297.417728394205
8665	297.41652967166
8670	297.415341259089
8675	297.414163094352
8680	297.412995115675
8685	297.411837261651
8690	297.410689471236
8695	297.409551683749
8700	297.408423838866
8705	297.407305876622
8710	297.406197737406
8715	297.405099361961
8720	297.404010691379
8725	297.402931667102
8730	297.40186223092
8735	297.400802324966
8740	297.399751891716
8745	297.398710873986
8750	297.397679214932
8755	297.396656858046
8760	297.395643747155
8765	297.394639826418
8770	297.393645040325
8775	297.392659333694
8780	297.391682651671
8785	297.390714939727
8790	297.389756143655
8795	297.388806209569
8800	297.387865083902
8805	297.386932713406
8810	297.386009045146
8815	297.385094026502
8820	297.384187605166
8825	297.383289729138
8830	297.382400346728
8835	297.381519406551
8840	297.380646857526
8845	297.379782648877
8850	297.378926730124
8855	297.378079051092
8860	297.377239561898
8865	297.376408212959
8870	297.375584954981
8875	297.374769738966
8880	297.373962516204
8885	297.373163238274
8890	297.372371857043
8895	297.371588324661
8900	297.370812593565
8905	297.370044616469
8910	297.36928434637
8915	297.368531736545
8920	297.367786740544
8925	297.367049312195
8930	297.366319405599
8935	297.365596975128
8940	297.364881975425
8945	297.364174361402
8950	297.363474088239
8955	297.362781111378
8960	297.36209538653
8965	297.361416869665
8970	297.360745517014
8975	297.360081285069
8980	297.35942413058
8985	297.358774010551
8990	297.358130882243
8995	297.357494703169
9000	297.356865431094
9005	297.356243024034
9010	297.355627440253
9015	297.355018638263
9020	297.354416576822
9025	297.353821214931
9030	297.353232511835
9035	297.352650427022
9040	297.352074920218
9045	297.351505951387
9050	297.350943480734
9055	297.350387468697
9060	297.349837875948
9065	297.349294663395
9070	297.348757792174
9075	297.348227223654
9080	297.347702919434
9085	297.347184841337
9090	297.346672951415
9095	297.346167211944
9100	297.345667585425
9105	297.34517403458
9110	297.344686522352
9115	297.344205011903
9120	297.343729466616
9125	297.343259850089
9130	297.342796126136
9135	297.342338258787
9140	297.341886212282
9145	297.341439951078
9150	297.340999439838
9155	297.340564643437
9160	297.340135526958
9165	297.339712055692
9170	297.339294195133
9175	297.338881910982
9180	297.338475169143
9185	297.338073935721
9190	297.337678177025
9195	297.33728785956
9200	297.336902950032
9205	297.336523415345
9210	297.336149222596
9215	297.335780339082
9220	297.335416732289
9225	297.3350583699
9230	297.334705219788
9235	297.334357250015
9240	297.334014428835
9245	297.333676724689
9250	297.333344106206
9255	297.3330165422
9260	297.332694001671
9265	297.332376453803
9270	297.332063867961
9275	297.331756213695
9280	297.331453460732
9285	297.331155578981
9290	297.33086253853
9295	297.330574309642
9300	297.330290862758
9305	297.330012168495
9310	297.329738197644
9315	297.329468921168
9320	297.329204310203
9325	297.328944336058
9330	297.328688970209
9335	297.328438184305
9340	297.32819195016
9345	297.327950239758
9350	297.327713025246
9355	297.32748027894
9360	297.327251973317
9365	297.327028081021
9370	297.326808574854
9375	297.326593427783
9380	297.326382612934
9385	297.326176103593
9390	297.325973873204
9395	297.325775895369
9400	297.325582143846
9405	297.32539259255
9410	297.325207215551
9415	297.325025987072
9420	297.324848881489
9425	297.32467587333
9430	297.324506937275
9435	297.324342048154
9440	297.324181180947
9445	297.324024310782
9450	297.323871412934
9455	297.323722462826
9460	297.323577436027
9465	297.323436308249
9470	297.323299055352
9475	297.323165653336
9480	297.323036078344
9485	297.322910306663
9490	297.322788314718
9495	297.322670079076
9500	297.322555576443
9505	297.322444783661
9510	297.322337677713
9515	297.322234235717
9520	297.322134434927
9525	297.322038252731
9530	297.321945666654
9535	297.321856654352
9540	297.321771193615
9545	297.321689262365
9550	297.321610838655
9555	297.321535900668
9560	297.321464426717
9565	297.321396395244
9570	297.321331784818
9575	297.321270574138
9580	297.321212742026
9585	297.321158267432
9590	297.321107129432
9595	297.321059307223
9600	297.32101478013
9605	297.320973527598
9610	297.320935529193
9615	297.320900764607
9620	297.320869213647
9625	297.320840856246
9630	297.320815672451
9635	297.320793642431
9640	297.320774746471
9645	297.320758964974
9650	297.32074627846
9655	297.320736667564
9660	297.320730113037
9665	297.320726595742
9670	297.32072609666
9675	297.320728596881
9680	297.32073407761
9685	297.320742520162
9690	297.320753905965
9695	297.320768216555
9700	297.320785433581
9705	297.320805538799
9710	297.320828514073
9715	297.320854341376
9720	297.320883002788
9725	297.320914480496
9730	297.320948756792
9735	297.320985814074
9740	297.321025634845
9745	297.32106820171
9750	297.321113497381
9755	297.32116150467
9760	297.321212206492
9765	297.321265585865
9770	297.321321625905
9775	297.321380309831
9780	297.321441620962
9785	297.321505542714
9790	297.321572058605
9795	297.321641152247
9800	297.321712807353


==> tiks/dyn-ecco/sig3-2-e-1.tsv <==
0	279.150000073505
5	279.150392228236
10	279.150378302297
15	279.150317948773
20	279.150152988634
25	279.149872246336
30	279.149391279958
35	279.148615454639
40	279.14744454764
45	279.145796308114
50	279.143622468417
55	279.140922702267
60	279.137751847432
65	279.134219446497
70	279.130483184023
75	279.126738806313
80	279.123208840264
85	279.120131539332
90	279.117750634361
95	279.116305984863
100	279.116025096396
105	279.117115515595
110	279.119758189846
115	279.124101943066
120	279.13025930046
125	279.138303998514
130	279.148270569554
135	279.160156278635
140	279.173925361013
145	279.189515049021
150	279.20684249156
155	279.225811551275
160	279.246318666984
165	279.268257374848
170	279.291521490557
175	279.316007210637
180	279.341614456125
185	279.368247719163
190	279.395816575062
195	279.424235950343
200	279.453426204264
205	279.483313071659
210	279.513827510147
215	279.544905486815
220	279.57648772956
225	279.608519459751
230	279.640950117236
235	279.67373308545
240	279.706825422155
245	279.740187599671
250	279.773783256975
255	279.807578965032
260	279.841544005978
265	279.875650166303
270	279.909871543849
275	279.94418436823
280	279.978566834123
285	280.012998946766
290	280.047462378997
295	280.081940339109
300	280.116417448815
305	280.150879630638
310	280.185314004065
315	280.219708789807
320	280.254053221598
325	280.288337464937
330	280.322552542267
335	280.356690264081
340	280.390743165504
345	280.424704447924
350	280.458567925276
355	280.492327974612
360	280.525979490619
365	280.559517843771
370	280.592938841839
375	280.626238694467
380	280.659413980603
385	280.692461618528
390	280.72537883829
395	280.758163156358
400	280.790812352298
405	280.82332444733
410	280.855697684604
415	280.887930511061
420	280.92002156075
425	280.95196963949
430	280.983773710764
435	281.015432882742
440	281.046946396358
445	281.078313614339
450	281.109534011121
455	281.140607163575
460	281.171532742483
465	281.202310504696
470	281.232940285931
475	281.263421994143
480	281.293755603434
485	281.323941148456
490	281.353978719259
495	281.383868456562
500	281.413610547403
505	281.443205221142
510	281.472652745785
515	281.501953424607
520	281.531107593047
525	281.560115615858
530	281.588977884483
535	281.617694814645
540	281.646266844137
545	281.674694430785
550	281.70297805058
555	281.731118195962
560	281.759115374239
565	281.786970106145
570	281.814682924501
575	281.842254372998
580	281.869685005072
585	281.896975382874
590	281.924126076323
595	281.951137662236
600	281.978010723531
605	282.004745848493
610	282.031343630106
615	282.057804665428
620	282.084129555034
625	282.11031890249
630	282.13637331388
635	282.162293397365
640	282.18807976279
645	282.213733021308
650	282.239253785048
655	282.264642666808
660	282.289900279768
665	282.315027237235
670	282.340024152403
675	282.364891638139
680	282.389630306783
685	282.414240769968
690	282.438723638452
695	282.463079521969
700	282.487309029088
705	282.511412767089
710	282.535391341849
715	282.559245357732
720	282.582975417499
725	282.606582122219
730	282.630066071188
735	282.653427861862
740	282.676668089786
745	282.699787348541
750	282.722786229686
755	282.745665322712
760	282.768425214999
765	282.791066491777
770	282.813589736089
775	282.835995528762
780	282.858284448377
785	282.880457071246
790	282.90251397139
795	282.924455720518
800	282.946282888011
805	282.967996040905
810	282.989595743885
815	283.011082559264
820	283.032457046983
825	283.053719764596
830	283.074871267271
835	283.095912107777
840	283.116842836487
845	283.137664001372
850	283.158376148001
855	283.178979819537
860	283.199475556742
865	283.219863897973
870	283.240145379189
875	283.260320533948
880	283.280389893412
885	283.300353986352
890	283.320213339149
895	283.3399684758
900	283.359619917923
905	283.379168184763
910	283.398613793193
915	283.417957257724
920	283.437199090512
925	283.45633980136
930	283.475379897728
935	283.494319884739
940	283.513160265184
945	283.531901539534
950	283.550544205941
955	283.569088760252
960	283.587535696009
965	283.605885504466
970	283.624138674589
975	283.642295693066
980	283.66035704432
985	283.678323210508
990	283.696194671537
995	283.71397190507
1000	283.731655386531
1005	283.749245589118
1010	283.76674298381
1015	283.784148039372
1020	283.801461222368
1025	283.818682997169
1030	283.835813825956
1035	283.852854168738
1040	283.86980448335
1045	283.88666522547
1050	283.903436848624
1055	283.920119804192
1060	283.936714541423
1065	283.953221507437
1070	283.969641147237
1075	283.985973903719
1080	284.002220217674
1085	284.018380527806
1090	284.034455270732
1095	284.050444880994
1100	284.066349791069
1105	284.082170431376
1110	284.097907230282
1115	284.113560614116
1120	284.129131007171
1125	284.144618831718
1130	284.160024508011
1135	284.175348454297
1140	284.190591086824
1145	284.205752819847
1150	284.220834065641
1155	284.235835234506
1160	284.250756734775
1165	284.265598972825
1170	284.280362353082
1175	284.295047278031
1180	284.309654148225
1185	284.324183362291
1190	284.33863531694
1195	284.353010406974
1200	284.367309025294
1205	284.381531562909
1210	284.395678408945
1215	284.409749950649
1220	284.423746573402
1225	284.437668660723
1230	284.45151659428
1235	284.465290753895
1240	284.478991517556
1245	284.492619261419
1250	284.506174359823
1255	284.51965718529
1260	284.53306810854
1265	284.546407498495
1270	284.559675722286
1275	284.572873145265
1280	284.586000131007
1285	284.599057041323
1290	284.612044236262
1295	284.624962074127
1300	284.637810911473
1305	284.65059110312
1310	284.663303002163
1315	284.675946959971
1320	284.688523326205
1325	284.701032448817
1330	284.713474674061
1335	284.725850346502
1340	284.73815980902
1345	284.750403402819
1350	284.762581467435
1355	284.774694340744
1360	284.786742358965
1365	284.798725856674
1370	284.810645166804
1375	284.822500620658
1380	284.834292547914
1385	284.846021276633
1390	284.857687133263
1395	284.869290442651
1400	284.880831528048
1405	284.892310711113
1410	284.903728311926
1415	284.915084648991
1420	284.926380039243
1425	284.937614798058
1430	284.948789239256
1435	284.95990367511
1440	284.970958416356
1445	284.981953772193
1450	284.992890050296
1455	285.003767556819
1460	285.014586596405
1465	285.02534747219
1470	285.03605048581
1475	285.046695937412
1480	285.057284125654
1485	285.067815347717
1490	285.07828989931
1495	285.088708074675
1500	285.099070166597
1505	285.109376466407
1510	285.119627263991
1515	285.129822847796
1520	285.139963504838
1525	285.150049520704
1530	285.160081179563
1535	285.170058764172
1540	285.179982555879
1545	285.189852834634
1550	285.199669878992
1555	285.20943396612
1560	285.219145371806
1565	285.228804370461
1570	285.238411235128
1575	285.24796623749
1580	285.257469647872
1585	285.266921735249
1590	285.276322767253
1595	285.28567301018
1600	285.294972728993
1605	285.304222187332
1610	285.313421647515
1615	285.322571370551
1620	285.331671616139
1625	285.340722642681
1630	285.349724707279
1635	285.358678065752
1640	285.367582972633
1645	285.376439681178
1650	285.385248443375
1655	285.394009509945
1660	285.402723130349
1665	285.411389552798
1670	285.420009024252
1675	285.428581790433
1680	285.437108095825
1685	285.445588183683
1690	285.454022296038
1695	285.462410673701
1700	285.470753556272
1705	285.479051182144
1710	285.487303788507
1715	285.495511611356
1720	285.503674885496
1725	285.511793844548
1730	285.519868720952
1735	285.527899745977
1740	285.535887149723
1745	285.543831161126
1750	285.551732007968
1755	285.559589916877
1760	285.567405113336
1765	285.575177821687
1770	285.582908265138
1775	285.590596665765
1780	285.59824324452
1785	285.605848221237
1790	285.613411814636
1795	285.620934242468
1800	285.628415723199
1805	285.63585648555
1810	285.643256804332
1815	285.650617100612
1820	285.657938164367
1825	285.665221563173
1830	285.672470276665
1835	285.679689542191
1840	285.686887830398
1845	285.694077820835
1850	285.701277240972
1855	285.708509470023
1860	285.715803871715
1865	285.723195878991
1870	285.730726887916
1875	285.73844402404
1880	285.746399831948
1885	285.754651921258
1890	285.763262588795
1895	285.772298429322
1900	285.781829943919
1905	285.791931153223
1910	285.802679220903
1915	285.81415409086
1920	285.82643814007
1925	285.839615847928
1930	285.853773482334
1935	285.868998802325
1940	285.885380776838
1945	285.903009318958
1950	285.921975034898
1955	285.9423689869
1960	285.964282469214
1965	285.987806796333
1970	286.013033102685
1975	286.040052152999
1980	286.068954162648
1985	286.099828627259
1990	286.132764160986
1995	286.167848342851
2000	286.205167570614
2005	286.2448069217
2010	286.286850020716
2015	286.331378913166
2020	286.378473944995
2025	286.42821364762
2030	286.480674628172
2035	286.535931464654
2040	286.59405660581
2045	286.655120275463
2050	286.719190381157
2055	286.786332426935
2060	286.856609430102
2065	286.930081841866
2070	287.006807471741
2075	287.086841415623
2080	287.170235987477
2085	287.257040654568
2090	287.347301976189
2095	287.441063545854
2100	287.538365936936
2105	287.639246651726
2110	287.743740073917
2115	287.851877424511
2120	287.963686721156
2125	288.079192740932
2130	288.1984169866
2135	288.321377656352
2140	288.448089617072
2145	288.578564381154
2150	288.712810086901
2155	288.850831482552
2160	288.992629913952
2165	289.138203315923
2170	289.287546207354
2175	289.440649690053
2180	289.597501451387
2185	289.758085770739
2190	289.922383529806
2195	290.090372226763
2200	290.262025994299
2205	290.437315621548
2210	290.616208579906
2215	290.79866905274
2220	290.984657968975
2225	291.174133040549
2230	291.367048803691
2235	291.563356664021
2240	291.763004945391
2245	291.965938942448
2250	292.172100976835
2255	292.381430456969
2260	292.593863941318
2265	292.809335205077
2270	293.027775310146
2275	293.24911267831
2280	293.473273167485
2285	293.700180150913
2290	293.929754599162
2295	294.161915164792
2300	294.396578269523
2305	294.633658193745
2310	294.873067168211
2315	295.114715467719
2320	295.358511506618
2325	295.60436193594
2330	295.852171741974
2335	296.101844346081
2340	296.353281705561
2345	296.60638441536
2350	296.861051810435
2355	297.117182068556
2360	297.374672313367
2365	297.633418717489
2370	297.893316605482
2375	298.154260556471
2380	298.416144506245
2385	298.678861848655
2390	298.942305536117
2395	299.206368179069
2400	299.470942144201
2405	299.735919651313
2410	300.001192868641
2415	300.266654006519
2420	300.532195409237
2425	300.79770964498
2430	301.063089593721
2435	301.328228533123
2440	301.593020223551
2445	301.85735899455
2450	302.121139835174
2455	302.384258495157
2460	302.646611612575
2465	302.908096902095
2470	303.168613465966
2475	303.428062300339
2480	303.686347040956
2485	303.943374921271
2490	304.199057830162
2495	304.453313301227
2500	304.706065273675
2505	304.957244532256
2510	305.20678882377
2515	305.454642717176
2520	305.700757300291
2525	305.945089793644
2530	306.187603132895
2535	306.428265545349
2540	306.667050131883
2545	306.903934460975
2550	307.138900180603
2555	307.371932652769
2560	307.603020613481
2565	307.832155858994
2570	308.059332957813
2575	308.284548987321
2580	308.507803293669
2585	308.729097273468
2590	308.948434175745
2595	309.165818922595
2600	309.38125794697
2605	309.594759046136
2610	309.80633124939
2615	310.015984698735
2620	310.223730541312
2625	310.429580832458
2630	310.633548448368
2635	310.835647007408
2640	311.035890799213
2645	311.234294720786
2650	311.430874218855
2655	311.625645237833
2660	311.818624172773
2665	312.009827826749
2670	312.199273372172
2675	312.386978315541
2680	312.572960465232
2685	312.757237901901
2690	312.93982895115
2695	313.120752158122
2700	313.300026263706
2705	313.477670182082
2710	313.653702979343
2715	313.828143852956
2720	314.001012111849
2725	314.172327156951
2730	314.342108461986
2735	314.510375554406
2740	314.677147996324
2745	314.842445365348
2750	315.006287235251
2755	315.168693156409
2760	315.329682635995
2765	315.489275117915
2770	315.647489962506
2775	315.804346426052
2780	315.959863640164
2785	316.114060591129
2790	316.266956099322
2795	316.418568798801
2800	316.568917117231
2805	316.71801925627
2810	316.865893172564
2815	317.012556559524
2820	317.158026830011
2825	317.302321100096
2830	317.445456174014
2835	317.587448530453
2840	317.728314310273
2845	317.868069305754
2850	318.006728951433
2855	318.144308316594
2860	318.280822099422
2865	318.41628462283
2870	318.550709831946
2875	318.684111293214
2880	318.81650219506
2885	318.947895350043
2890	319.078303198409
2895	319.207737812942
2900	319.33621090501
2905	319.463733831678
2910	319.590317603781
2915	319.715972894811
2920	319.840710050507
2925	319.964539099027
2930	320.087469761569
2935	320.209511463342
2940	320.330673344788
2945	320.450964272935
2950	320.570392852821
2955	320.688967438894
2960	320.80669614631
2965	320.923586862092
2970	321.039647256069
2975	321.154884791563
2980	321.26930673578
2985	321.38292016988
2990	321.495731998695
2995	321.607748960073
3000	321.718977633849
3005	321.829424450411
3010	321.939095698885
3015	322.047997534912
3020	322.156135988039
3025	322.263516968712
3030	322.370146274904
3035	322.476029598352
3040	322.581172530453
3045	322.685580567799
3050	322.789259117384
3055	322.892213501491
3060	322.994448962268
3065	323.095970666014
3070	323.196783707196
3075	323.296893112186
3080	323.396303842769
3085	323.495020799403
3090	323.593048824262
3095	323.690392704076
3100	323.787057172766
3105	323.883046913907
3110	323.978366563012
3115	324.073020709658
3120	324.167013899467
3125	324.260350635935
3130	324.353035382148
3135	324.445072562361
3140	324.536466563472
3145	324.627221736389
3150	324.7173423973
3155	324.806832828854
3160	324.895697281247
3165	324.983939973247
3170	325.071565093132
3175	325.158576799567
3180	325.244979222414
3185	325.330776463492
3190	325.415972597274
3195	325.50057167154
3200	325.584577707981
3205	325.667994702764
3210	325.750826627051
3215	325.833077427489
3220	325.91475102666
3225	325.995851323503
3230	326.076382193704
3235	326.156347490062
3240	326.235751042832
3245	326.314596660035
3250	326.392888127759
3255	326.470629210433
3260	326.547823651086
3265	326.624475171584
3270	326.700587472861
3275	326.776164235122
3280	326.851209118048
3285	326.925725760976
3290	326.999717783073
3295	327.073188783502
3300	327.146142341572
3305	327.218582016883
3310	327.290511349462
3315	327.36193385989
3320	327.432853049427
3325	327.503272400119
3330	327.573195374916
3335	327.642625417766
3340	327.71156595372
3345	327.780020389017
3350	327.847992111182
3355	327.915484489102
3360	327.982500873112
3365	328.049044595072
3370	328.115118968442
3375	328.180727288348
3380	328.24587283166
3385	328.310558857049
3390	328.37478860506
3395	328.438565298169
3400	328.501892140845
3405	328.564772319609
3410	328.627209003091
3415	328.689205342089
3420	328.75076446962
3425	328.811889500974
3430	328.872583533771
3435	328.932849648009
3440	328.992690906118
3445	329.052110353008
3450	329.111111016121
3455	329.16969590548
3460	329.227868013737
3465	329.285630316224
3470	329.342985770997
3475	329.399937318889
3480	329.456487883557
3485	329.512640371527
3490	329.568397672244
3495	329.623762658119
3500	329.678738184578
3505	329.733327090108
3510	329.787532196304
3515	329.841356307922
3520	329.89480221292
3525	329.947872682513
3530	330.000570471214
3535	330.052898316889
3540	330.104858940803
3545	330.156455047667
3550	330.207689325692
3555	330.258564446633
3560	330.309083065843
3565	330.359247822321
3570	330.409061338764
3575	330.458526221614
3580	330.507645061113
3585	330.556420431352
3590	330.604854890324
3595	330.652950979975
3600	330.700711226255
3605	330.748138139176
3610	330.795234212859
3615	330.842001925589
3620	330.888443739871
3625	330.93456210248
3630	330.980359444519
3635	331.025838181472
3640	331.071000713258
3645	331.11584942429
3650	331.160386683528
3655	331.204614844533
3660	331.24853624553
3665	331.292153209458
3670	331.33546804403
3675	331.37848304179
3680	331.421200480174
3685	331.46362262156
3690	331.505751713338
3695	331.547589987957
3700	331.589139662994
3705	331.630402941205
3710	331.67138201059
3715	331.71207904445
3720	331.752496201449
3725	331.792635625674
3730	331.832499446693
3735	331.872089779621
3740	331.911408725177
3745	331.950458369749
3750	331.989240785452
3755	332.027758030193
3760	332.066012147731
3765	332.104005167739
3770	332.141739105869
3775	332.179215963816
3780	332.216437729376
3785	332.253406376513
3790	332.290123865423
3795	332.326592142597
3800	332.362813140881
3805	332.398788779546
3810	332.434520964348
3815	332.470011587593
3820	332.505262528201
3825	332.540275651772
3830	332.575052810651
3835	332.609595843991
3840	332.643906577818
3845	332.677986825099
3850	332.711838385804
3855	332.745463046971
3860	332.778862582775
3865	332.812038754589
3870	332.844993311052
3875	332.877727988132
3880	332.910244509197
3885	332.942544585076
3890	332.974629914127
3895	333.006502182302
3900	333.038163063214
3905	333.0696142182
3910	333.100857296391
3915	333.131893934773
3920	333.162725758257
3925	333.193354379742
3930	333.223781400184
3935	333.254008408658
3940	333.284036982427
3945	333.313868687009
3950	333.34350507624
3955	333.372947692341
3960	333.402198065983
3965	333.431257716355
3970	333.460128151225
3975	333.488810867011
3980	333.517307348844
3985	333.545619070634
3990	333.573747495134
3995	333.601694074009
4000	333.629460247899
4005	333.657047446486
4010	333.684457088558
4015	333.711690582072
4020	333.738749324222
4025	333.765634701505
4030	333.79234808978
4035	333.818890854337
4040	333.845264349961
4045	333.871469920998
4050	333.897508901416
4055	333.923382614869
4060	333.949092374768
4065	333.974639484335
4070	334.000025236675
4075	334.025250914836
4080	334.050317791871
4085	334.075227130904
4090	334.099980185193
4095	334.124578198189
4100	334.149022403606
4105	334.173314025476
4110	334.197454278219
4115	334.2214443667
4120	334.245285486295
4125	334.268978822949
4130	334.292525553242
4135	334.31592684445
4140	334.339183854601
4145	334.362297732543
4150	334.385269618002
4155	334.408100641641
4160	334.430791925125
4165	334.453344581177
4170	334.475759713641
4175	334.498038417544
4180	334.520181779149
4185	334.542190876024
4190	334.564066777094
4195	334.585810542702
4200	334.607423224671
4205	334.628905866358
4210	334.650259502716
4215	334.671485160351
4220	334.692583857578
4225	334.713556604483
4230	334.734404402977
4235	334.755128246853
4240	334.775729121851
4245	334.796208005704
4250	334.816565868202
4255	334.836803671248
4260	334.85692236891
4265	334.876922907479
4270	334.896806225528
4275	334.916573253959
4280	334.936224916068
4285	334.955762127593
4290	334.975185796769
4295	334.994496824387
4300	335.013696103844
4305	335.032784521199
4310	335.051762955226
4315	335.070632277468
4320	335.089393352289
4325	335.108047036928
4330	335.126594181552
4335	335.145035629306
4340	335.163372216368
4345	335.181604771999
4350	335.199734118593
4355	335.217761071731
4360	335.235686440231
4365	335.253511026199
4370	335.271235625077
4375	335.2888610257
4380	335.306388010339
4385	335.323817354755
4390	335.341149828247
4395	335.358386193701
4400	335.375527207641
4405	335.392573620273
4410	335.409526175538
4415	335.426385611155
4420	335.443152658675
4425	335.459828043523
4430	335.476412485048
4435	335.492906696569
4440	335.509311385423
4445	335.525627248943
4450	335.541854907726
4455	335.55799453051
4460	335.574044635823
4465	335.589999351283
4470	335.605843467359
4475	335.621545198276
4480	335.637047545372
4485	335.652259994084
4490	335.667052441619
4495	335.681252610263
4500	335.694647102497
4505	335.706985282865
4510	335.717984744338
4515	335.72733726114
4520	335.734714570386
4525	335.739773742579
4530	335.74216213039
4535	335.741521940174
4540	335.737494447192
4545	335.729723852202
4550	335.717860777509
4555	335.70156541372
4560	335.680510338579
4565	335.654383031577
4570	335.622888105834
4575	335.585749276119
4580	335.542711080395
4585	335.493540371465
4590	335.438027594552
4595	335.375987865703
4600	335.307261865018
4605	335.231716557915
4610	335.149245756987
4615	335.059770536435
4620	334.963239510468
4625	334.859628986555
4630	334.748943003806
4635	334.631213266222
4640	334.506498979923
4645	334.374886602817
4650	334.236489514465
4655	334.091447613115
4660	333.9399268461
4665	333.782118678874
4670	333.61823950709
4675	333.448530015174
4680	333.273254483871
4685	333.092700045657
4690	332.907175860591
4695	332.71701217694
4700	332.522559279891
4705	332.324186204301
4710	332.122278953542
4715	331.917237762853
4720	331.709472659981
4725	331.499396779598
4730	331.287417610508
4735	331.07392729337
4740	330.859293699527
4745	330.643853905546
4750	330.427910882042
4755	330.211733200099
4760	329.99555684807
4765	329.779588089135
4770	329.564006558655
4775	329.348968203284
4780	329.134607961297
4785	328.921042205567
4790	328.708370975966
4795	328.496680002928
4800	328.286042515248
4805	328.076520834945
4810	327.86816777503
4815	327.661027862098
4820	327.455138405119
4825	327.250530428861
4830	327.047229487892
4835	326.845256375658
4840	326.644627741846
4845	326.44535662989
4850	326.247452945007
4855	326.050923861799
4860	325.855774179285
4865	325.662006630249
4870	325.469622150853
4875	325.278620115752
4880	325.088998543191
4885	324.900754274022
4890	324.713883128018
4895	324.528380040445
4900	324.34423918145
4905	324.161454060467
4910	323.980017617593
4915	323.799922303585
4920	323.621160149943
4925	323.443722830335
4930	323.267601714465
4935	323.092787915333
4940	322.919272330726
4945	322.747045679645
4950	322.576098534324
4955	322.406421348356
4960	322.238004481435
4965	322.070838221108
4970	321.904912801912
4975	321.740218422213
4980	321.576745259015
4985	321.414483481
4990	321.253423259991
4995	321.093554781038
5000	320.934868251282
5005	320.777353907743
5010	320.621002024162
5015	320.465802916998
5020	320.311746950676
5025	320.158824542187
5030	320.007026165095
5035	319.856342353031
5040	319.706763702717
5045	319.558280876598
5050	319.41088460509
5055	319.264565688525
5060	319.119314998789
5065	318.975123480717
5070	318.831982153252
5075	318.689882110401
5080	318.548814522012
5085	318.408770634382
5090	318.269741770727
5095	318.131719331514
5100	317.994694794685
5105	317.85865971577
5110	317.723605727913
5115	317.589524541811
5120	317.45640794558
5125	317.324247804554
5130	317.193036061029
5135	317.062764733949
5140	316.933425918544
5145	316.805011785935
5150	316.67751458269
5155	316.550926630356
5160	316.425240324957
5165	316.300448136466
5170	316.17654260826
5175	316.053516356545
5180	315.931362069769
5185	315.810072508026
5190	315.689640502433
5195	315.570058954507
5200	315.451320835527
5205	315.33341918589
5210	315.21634711446
5215	315.100097797912
5220	314.984664480068
5225	314.870040471238
5230	314.756219147548
5235	314.643193950277
5240	314.530958385186
5245	314.419506021851
5250	314.308830492997
5255	314.198925493828
5260	314.08978478137
5265	313.981402173801
5270	313.873771549799
5275	313.766886847883
5280	313.660742065763
5285	313.555331259691
5290	313.450648543816
5295	313.346688089549
5300	313.243444124924
5305	313.140910933971
5310	313.03908285609
5315	312.937954285432
5320	312.837519670286
5325	312.737773512473
5330	312.638710366736
5335	312.540324840153
5340	312.442611591537
5345	312.345565330858
5350	312.24918081866
5355	312.153452865488
5360	312.058376331324
5365	311.963946125024
5370	311.870157203762
5375	311.777004572485
5380	311.684483283365
5385	311.592588435271
5390	311.501315173229
5395	311.410658687907
5400	311.320614215091
5405	311.231177035174
5410	311.142342472654
5415	311.05410589563
5420	310.966462715308
5425	310.879408385518
5430	310.792938402227
5435	310.707048303066
5440	310.621733666859
5445	310.536990113155
5450	310.452813301779
5455	310.369198932368
5460	310.286142743929
5465	310.2036405144
5470	310.121688060208
5475	310.040281235842
5480	309.959415933427
5485	309.879088082304
5490	309.799293648615
5495	309.720028634895
5500	309.641289079667
5505	309.563071057043
5510	309.48537067633
5515	309.408184081644
5520	309.33150745152
5525	309.255336998539
5530	309.179668968953
5535	309.104499642312
5540	309.029825331103
5545	308.955642380389
5550	308.881947167454
5555	308.808736101451
5560	308.736005623058
5565	308.663752204134
5570	308.591972347384
5575	308.520662586022
5580	308.449819483448
5585	308.379439632918
5590	308.309519657226
5595	308.240056208387
5600	308.171045967326
5605	308.102485643569
5610	308.034371974936
5615	307.966701727245
5620	307.899471694014
5625	307.832678696165
5630	307.766319581739
5635	307.700391225607
5640	307.634890529192
5645	307.569814420187
5650	307.505159852282
5655	307.440923804895
5660	307.377103282897
5665	307.313695316357
5670	307.250696960274
5675	307.188105294321
5680	307.125917422591
5685	307.064130473346
5690	307.002741598768
5695	306.941747974712
5700	306.881146800469
5705	306.82093529852
5710	306.761110714306
5715	306.701670315994
5720	306.64261139424
5725	306.583931261972
5730	306.525627254158
5735	306.467696727585
5740	306.410137060645
5745	306.352945653111
5750	306.296119925928
5755	306.239657321004
5760	306.183555300994
5765	306.127811349102
5770	306.072422968871
5775	306.017387683988
5780	305.962703038081
5785	305.908366594523
5790	305.854375936241
5795	305.800728665523
5800	305.747422403829
5805	305.694454791603
5810	305.64182348809
5815	305.589526171153
5820	305.537560537093
5825	305.48592430047
5830	305.434615193928
5835	305.383630968022
5840	305.332969391042
5845	305.28262824885
5850	305.232605344706
5855	305.182898499105
5860	305.133505549614
5865	305.084424350707
5870	305.035652773608
5875	304.987188706132
5880	304.939030052527
5885	304.891174733324
5890	304.843620685176
5895	304.796365860717
5900	304.749408228405
5905	304.702745772379
5910	304.656376492311
5915	304.610298403264
5920	304.564509535546
5925	304.519007934573
5930	304.473791660727
5935	304.428858789221
5940	304.384207409958
5945	304.339835627405
5950	304.29574156045
5955	304.251923342278
5960	304.208379120237
5965	304.165107055711
5970	304.122105323994
5975	304.079372114159
5980	304.036905628943
5985	303.994704084613
5990	303.952765710853
5995	303.91108875064
6000	303.869671460127
6005	303.828512108522
6010	303.787608977977
6015	303.746960363466
6020	303.706564572678
6025	303.666419925901
6030	303.626524755913
6035	303.586877407866
6040	303.547476239186
6045	303.508319619458
6050	303.469405930324
6055	303.430733565373
6060	303.392300930042
6065	303.354106441511
6070	303.316148528597
6075	303.27842563166
6080	303.240936202497
6085	303.203678704246
6090	303.16665161129
6095	303.129853409155
6100	303.093282594421
6105	303.056937674622
6110	303.020817168152
6115	302.984919604179
6120	302.949243522545
6125	302.91378747368
6130	302.878550018512
6135	302.843529728375
6140	302.808725184925
6145	302.77413498005
6150	302.739757715784
6155	302.705592004226
6160	302.671636467447
6165	302.637889737417
6170	302.604350455913
6175	302.571017274441
6180	302.537888854159
6185	302.504963865788
6190	302.47224098954
6195	302.439718915037
6200	302.407396341233
6205	302.375271976335
6210	302.343344537731
6215	302.311612751913
6220	302.280075354399
6225	302.248731089664
6230	302.217578711063
6235	302.186616980762
6240	302.155844669663
6245	302.125260557333
6250	302.094863431937
6255	302.064652090164
6260	302.034625337163
6265	302.004781986468
6270	301.975120859938
6275	301.945640787683
6280	301.916340608004
6285	301.887219167321
6290	301.858275320113
6295	301.829507928853
6300	301.800915863939
6305	301.772498003639
6310	301.744253234022
6315	301.716180448898
6320	301.688278549758
6325	301.660546445712
6330	301.632983053427
6335	301.605587297072
6340	301.578358108253
6345	301.551294425962
6350	301.52439519651
6355	301.497659373477
6360	301.471085917652
6365	301.444673796977
6370	301.418421986491
6375	301.392329468275
6380	301.366395231398
6385	301.34061827186
6390	301.314997592543
6395	301.289532203152
6400	301.264221120168
6405	301.239063366792
6410	301.214057972892
6415	301.189203974958
6420	301.164500416042
6425	301.139946345717
6430	301.11554082002
6435	301.091282901407
6440	301.067171658701
6445	301.043206167045
6450	301.019385507853
6455	300.995708768765
6460	300.972175043594
6465	300.948783432286
6470	300.925533040869
6475	300.902422981409
6480	300.879452371962
6485	300.856620336534
6490	300.833926005029
6495	300.81136851321
6500	300.788947002656
6505	300.766660620712
6510	300.744508520452
6515	300.722489860633
6520	300.700603805655
6525	300.678849525514
6530	300.657226195769
6535	300.63573299749
6540	300.614369117225
6545	300.593133746958
6550	300.572026084066
6555	300.551045331279
6560	300.530190696646
6565	300.509461393489
6570	300.488856640368
6575	300.468375661041
6580	300.448017684427
6585	300.427781944567
6590	300.407667680586
6595	300.387674136659
6600	300.367800561969
6605	300.348046210675
6610	300.328410341872
6615	300.308892219559
6620	300.289491112599
6625	300.270206294688
6630	300.251037044316
6635	300.231982644735
6640	300.213042383923
6645	300.194215554551
6650	300.175501453946
6655	300.156899384064
6660	300.138408651449
6665	300.120028567204
6670	300.101758446958
6675	300.083597610835
6680	300.065545383416
6685	300.047601093714
6690	300.029764075139
6695	300.012033665465
6700	299.994409206802
6705	299.976890045563
6710	299.959475532434
6715	299.942165022344
6720	299.924957874435
6725	299.90785345203
6730	299.890851122605
6735	299.873950257761
6740	299.857150233191
6745	299.840450428655
6750	299.823850227949
6755	299.807349018876
6760	299.790946193219
6765	299.774641146715
6770	299.758433279021
6775	299.742321993694
6780	299.726306698158
6785	299.710386803679
6790	299.694561725338
6795	299.678830882005
6800	299.66319369631
6805	299.647649594619
6810	299.632198007009
6815	299.616838367239
6820	299.601570112725
6825	299.586392684518
6830	299.571305527272
6835	299.556308089228
6840	299.54139982218
6845	299.526580181457
6850	299.511848625894
6855	299.497204617812
6860	299.482647622991
6865	299.468177110645
6870	299.453792553401
6875	299.439493427277
6880	299.425279211653
6885	299.411149389252
6890	299.397103446116
6895	299.383140871584
6900	299.369261158268
6905	299.35546380203
6910	299.341748301963
6915	299.328114160365
6920	299.314560882721
6925	299.301087977675
6930	299.287694957017
6935	299.274381335655
6940	299.261146631594
6945	299.24799036592
6950	299.234912062774
6955	299.221911249331
6960	299.208987455785
6965	299.196140215322
6970	299.183369064104
6975	299.170673541245
6980	299.158053188797
6985	299.145507551722
6990	299.133036177879
6995	299.120638618004
7000	299.108314425685
7005	299.096063157348
7010	299.083884372238
7015	299.071777632394
7020	299.05974250264
7025	299.047778550556
7030	299.035885346467
7035	299.024062463421
7040	299.012309477171
7045	299.000625966157
7050	298.989011511491
7055	298.977465696933
7060	298.965988108879
7065	298.95457833634
7070	298.943235970925
7075	298.931960606827
7080	298.9207518408
7085	298.909609272147
7090	298.898532502698
7095	298.8875211368
7100	298.876574781293
7105	298.865693045499
7110	298.854875541202
7115	298.844121882633
7120	298.833431686454
7125	298.822804571741
7130	298.812240159969
7135	298.801738074995
7140	298.791297943044
7145	298.78091939269
7150	298.770602054846
7155	298.760345562741
7160	298.750149551911
7165	298.740013660183
7170	298.729937527656
7175	298.71992079669
7180	298.709963111888
7185	298.700064120085
7190	298.690223470329
7195	298.680440813871
7200	298.670715804146
7205	298.661048096761
7210	298.651437349482
7215	298.641883222216
7220	298.632385377002
7225	298.622943477993
7230	298.613557191441
7235	298.60422618569
7240	298.594950131156
7245	298.585728700315
7250	298.57656156769
7255	298.567448409838
7260	298.558388905337
7265	298.549382734771
7270	298.540429580719
7275	298.531529127741
7280	298.522681062363
7285	298.513885073069
7290	298.505140850285
7295	298.496448086366
7300	298.487806475585
7305	298.479215714119
7310	298.47067550004
7315	298.462185533297
7320	298.45374551571
7325	298.445355150953
7330	298.437014144544
7335	298.428722203835
7340	298.420479037995
7345	298.412284358003
7350	298.404137876635
7355	298.396039308452
7360	298.387988369786
7365	298.379984778734
7370	298.372028255142
7375	298.364118520596
7380	298.35625529841
7385	298.348438313613
7390	298.340667292943
7395	298.332941964831
7400	298.325262059392
7405	298.317627308414
7410	298.310037445347
7415	298.302492205295
7420	298.294991325
7425	298.287534542835
7430	298.280121598795
7435	298.272752234482
7440	298.265426193099
7445	298.258143219436
7450	298.250903059865
7455	298.243705462323
7460	298.236550176308
7465	298.229436952865
7470	298.22236554458
7475	298.215335705565
7480	298.208347191453
7485	298.201399759385
7490	298.194493168002
7495	298.187627177437
7500	298.1808015493
7505	298.174016046676
7510	298.167270434108
7515	298.160564477593
7520	298.153897944572
7525	298.147270603919
7530	298.140682225932
7535	298.134132582327
7540	298.127621446223
7545	298.12114859214
7550	298.114713795985
7555	298.108316835045
7560	298.10195748798
7565	298.095635534811
7570	298.089350756911
7575	298.083102937001
7580	298.076891859138
7585	298.070717308707
7590	298.064579072411
7595	298.058476938266
7600	298.052410695592
7605	298.046380135001
7610	298.040385048394
7615	298.034425228948
7620	298.028500471112
7625	298.022610570597
7630	298.016755324368
7635	298.010934530636
7640	298.00514798885
7645	297.99939549969
7650	297.99367686506
7655	297.987991888076
7660	297.982340373065
7665	297.97672212555
7670	297.971136952249
7675	297.965584661064
7680	297.960065061072
7685	297.954577962522
7690	297.949123176825
7695	297.943700516546
7700	297.938309795398
7705	297.932950828235
7710	297.927623431043
7715	297.922327420936
7720	297.917062616144
7725	297.911828836012
7730	297.906625900989
7735	297.901453632621
7740	297.896311853546
7745	297.891200387485
7750	297.886119059238
7755	297.881067694675
7760	297.876046120729
7765	297.871054165392
7770	297.866091657704
7775	297.861158427751
7780	297.856254306656
7785	297.851379126572
7790	297.846532720677
7795	297.841714923166
7800	297.836925569247
7805	297.832164495132
7810	297.827431538034
7815	297.822726536155
7820	297.818049328686
7825	297.813399755798
7830	297.808777658635
7835	297.804182879311
7840	297.799615260899
7845	297.795074647429
7850	297.790560883883
7855	297.786073816184
7860	297.781613291195
7865	297.777179156709
7870	297.772771261448
7875	297.768389455052
7880	297.764033588078
7885	297.75970351199
7890	297.755399079157
7895	297.751120142845
7900	297.746866557211
7905	297.742638177301
7910	297.73843485904
7915	297.734256459229
7920	297.730102835539
7925	297.725973846506
7930	297.721869351524
7935	297.717789210843
7940	297.713733285559
7945	297.709701437612
7950	297.705693529781
7955	297.701709425677
7960	297.697748989738
7965	297.693812087225
7970	297.689898584215
7975	297.686008347599
7980	297.682141245074
7985	297.678297145139
7990	297.674475917091
7995	297.670677431017
8000	297.666901557794
8005	297.663148169078
8010	297.659417137305
8015	297.655708335682
8020	297.652021638184
8025	297.648356919551
8030	297.644714055277
8035	297.641092921614
8040	297.637493395559
8045	297.633915354856
8050	297.630358677986
8055	297.626823244167
8060	297.623308933347
8065	297.619815626198
8070	297.616343204116
8075	297.612891549212
8080	297.609460544309
8085	297.606050072939
8090	297.602660019338
8095	297.59929026844
8100	297.595940705875
8105	297.59261121796
8110	297.589301691704
8115	297.586012014794
8120	297.582742075594
8125	297.579491763146
8130	297.576260967156
8135	297.573049577999
8140	297.56985748671
8145	297.56668458498
8150	297.563530765153
8155	297.560395920224
8160	297.557279943831
8165	297.554182730252
8170	297.551104174404
8175	297.548044171836
8180	297.545002618725
8185	297.541979411875
8190	297.53897444871
8195	297.535987627271
8200	297.533018846213
8205	297.530068004802
8210	297.527135002908
8215	297.524219741004
8220	297.521322120162
8225	297.518442042048
8230	297.51557940892
8235	297.512734123622
8240	297.509906089584
8245	297.507095210815
8250	297.504301391899
8255	297.501524537996
8260	297.498764554833
8265	297.496021348705
8270	297.493294826469
8275	297.49058489554
8280	297.487891463889
8285	297.485214440039
8290	297.482553733064
8295	297.479909252579
8300	297.477280908744
8305	297.474668612258
8310	297.472072274353
8315	297.469491806794
8320	297.466927121876
8325	297.464378132417
8330	297.461844751758
8335	297.459326893762
8340	297.456824472802
8345	297.454337403769
8350	297.451865602059
8355	297.449408983578
8360	297.446967464733
8365	297.444540962431
8370	297.442129394077
8375	297.439732677568
8380	297.437350731295
8385	297.434983474134
8390	297.432630825447
8395	297.430292705077
8400	297.427969033347
8405	297.425659731054
8410	297.42336471947
8415	297.421083920337
8420	297.418817255862
8425	297.416564648719
8430	297.41432602204
8435	297.412101299419
8440	297.409890404903
8445	297.407693262995
8450	297.405509798645
8455	297.403339937252
8460	297.401183604659
8465	297.399040727151
8470	297.396911231453
8475	297.394795044724
8480	297.39269209456
8485	297.390602308986
8490	297.388525616456
8495	297.38646194585
8500	297.384411226469
8505	297.382373388039
8510	297.380348360699
8515	297.378336075007
8520	297.376336461933
8525	297.374349452856
8530	297.372374979564
8535	297.370412974249
8540	297.368463369509
8545	297.366526098338
8550	297.36460109413
8555	297.362688290675
8560	297.360787622155
8565	297.358899023142
8570	297.357022428598
8575	297.355157773868
8580	297.353304994684
8585	297.351464027156
8590	297.349634807773
8595	297.347817273402
8600	297.346011361283
8605	297.344217009027
8610	297.342434154616
8615	297.340662736399
8620	297.338902693088
8625	297.33715396376
8630	297.335416487852
8635	297.333690205157
8640	297.331975055828
8645	297.330270980368
8650	297.328577919635
8655	297.326895814833
8660	297.325224607517
8665	297.323564239585
8670	297.321914653278
8675	297.320275791179
8680	297.318647596211
8685	297.317030011631
8690	297.315422981032
8695	297.313826448341
8700	297.312240357814
8705	297.310664654036
8710	297.309099281921
8715	297.307544186703
8720	297.305999313943
8725	297.30446460952
8730	297.302940019632
8735	297.301425490796
8740	297.299920969842
8745	297.298426403912
8750	297.29694174046
8755	297.295466927249
8760	297.29400191235
8765	297.292546644138
8770	297.291101071291
8775	297.289665142791
8780	297.288238807917
8785	297.286822016246
8790	297.285414717654
8795	297.284016862308
8800	297.282628400668
8805	297.281249283485
8810	297.279879461801
8815	297.278518886941
8820	297.277167510518
8825	297.275825284428
8830	297.274492160849
8835	297.273168092238
8840	297.271853031332
8845	297.270546931144
8850	297.269249744961
8855	297.267961426345
8860	297.266681929128
8865	297.265411207413
8870	297.264149215571
8875	297.262895908241
8880	297.261651240324
8885	297.260415166987
8890	297.259187643657
8895	297.257968626024
8900	297.256758070033
8905	297.255555931889
8910	297.254362168051
8915	297.253176735232
8920	297.251999590397
8925	297.250830690763
8930	297.249669993795
8935	297.248517457206
8940	297.247373038957
8945	297.246236697251
8950	297.245108390535
8955	297.243988077498
8960	297.242875717071
8965	297.241771268421
8970	297.240674690954
8975	297.239585944311
8980	297.238504988367
8985	297.237431783233
8990	297.236366289247
8995	297.235308466981
9000	297.234258277234
9005	297.233215681033
9010	297.232180639629
9015	297.231153114501
9020	297.230133067349
9025	297.229120460094
9030	297.228115254881
9035	297.227117414069
9040	297.226126900241
9045	297.225143676191
9050	297.224167704931
9055	297.223198949686
9060	297.222237373894
9065	297.221282941203
9070	297.220335615474
9075	297.219395360773
9080	297.218462141376
9085	297.217535921763
9090	297.216616666622
9095	297.21570434084
9100	297.214798909511
9105	297.213900337928
9110	297.213008591583
9115	297.212123636169
9120	297.211245437575
9125	297.210373961887
9130	297.209509175385
9135	297.208651044544
9140	297.207799536031
9145	297.206954616705
9150	297.206116253616
9155	297.205284414001
9160	297.204459065288
9165	297.203640175089
9170	297.202827711205
9175	297.202021641619
9180	297.201221934497
9185	297.200428558192
9190	297.199641481232
9195	297.19886067233
9200	297.198086100376
9205	297.197317734438
9210	297.196555543763
9215	297.19579949777
9220	297.195049566055
9225	297.194305718389
9230	297.193567924714
9235	297.192836155144
9240	297.192110379962
9245	297.191390569623
9250	297.19067669475
9255	297.189968726132
9260	297.189266634726
9265	297.188570391653
9270	297.187879968199
9275	297.187195335815
9280	297.186516466112
9285	297.185843330865
9290	297.185175902005
9295	297.184514151628
9300	297.183858051985
9305	297.183207575486
9310	297.182562694696
9315	297.181923382338
9320	297.181289611287
9325	297.180661354575
9330	297.180038585384
9335	297.179421277049
9340	297.178809403056
9345	297.178202937041
9350	297.177601852789
9355	297.177006124233
9360	297.176415725454
9365	297.175830630679
9370	297.175250814281
9375	297.174676250778
9380	297.174106914829
9385	297.17354278124
9390	297.172983824957
9395	297.172430021066
9400	297.171881344796
9405	297.171337771513
9410	297.170799276724
9415	297.170265836072
9420	297.169737425337
9425	297.169214020437
9430	297.168695597423
9435	297.168182132481
9440	297.167673601932
9445	297.16716998223
9450	297.166671249958
9455	297.166177381833
9460	297.165688354702
9465	297.165204145543
9470	297.164724731459
9475	297.164250089684
9480	297.163780197579
9485	297.163315032632
9490	297.162854572456
9495	297.162398794789
9500	297.161947677493
9505	297.161501198554
9510	297.161059336081
9515	297.160622068306
9520	297.160189373579
9525	297.159761230374
9530	297.159337617284
9535	297.158918513019
9540	297.15850389641
9545	297.158093746405
9550	297.157688042068
9555	297.157286762579
9560	297.156889887237
9565	297.156497395451
9570	297.156109266748
9575	297.155725480765
9580	297.155346017256
9585	297.154970856084
9590	297.154599977224
9595	297.154233360762
9600	297.153870986894
9605	297.153512835926
9610	297.153158888272
9615	297.152809124455
9620	297.152463525103
9625	297.152122070955
9630	297.151784742854
9635	297.151451521746
9640	297.151122388686
9645	297.15079732483
9650	297.150476311441
9655	297.150159329883
9660	297.149846361621
9665	297.149537388224
9670	297.149232391362
9675	297.148931352804
9680	297.148634254421
9685	297.148341078182
9690	297.148051806154
9695	297.147766420504
9700	297.147484903495
9705	297.147207237489
9710	297.146933404942
9715	297.146663388407
9720	297.146397170532
9725	297.14613473406
9730	297.145876061828
9735	297.145621136765
9740	297.145369941896
9745	297.145122460336
9750	297.144878675292
9755	297.144638570064
9760	297.14440212804
9765	297.144169332701
9770	297.143940167616
9775	297.143714616444
9780	297.143492662931
9785	297.143274290914
9790	297.143059484314
9795	297.142848227141
9800	297.142640503492


==> tiks/dyn-ecco/sig3-2-e-2.tsv <==
0	279.150000073505
5	279.154973106732
10	279.157037507557
15	279.156904951905
20	279.155060750587
25	279.151829934804
30	279.147428461622
35	279.142002677203
40	279.135659439338
45	279.128488741827
50	279.120580261333
55	279.112034931984
60	279.102972420466
65	279.093535205699
70	279.083889847172
75	279.074225942259
80	279.064753214954
85	279.055697138127
90	279.047293461758
95	279.039931945256
100	279.033471925709
105	279.028546935237
110	279.025580037616
115	279.024836527793
120	279.026464379845
125	279.030525211085
130	279.03701791322
135	279.045896621727
140	279.057084321105
145	279.070483092667
150	279.085981784876
155	279.103461709795
160	279.122800832014
165	279.143876809808
170	279.166569165584
175	279.190760798576
180	279.216339003199
185	279.243196118103
190	279.271229901489
195	279.300343705411
200	279.330446504341
205	279.361452819785
210	279.393282572474
215	279.425860885746
220	279.45911785772
225	279.49298831531
230	279.527411559596
235	279.562331109487
240	279.597694448565
245	279.633452778554
250	279.669560781705
255	279.705976393559
260	279.742660586958
265	279.779577167703
270	279.816692581935
275	279.853975735104
280	279.891397822211
285	279.928932168913
290	279.966554083013
295	280.004240715806
300	280.041970932754
305	280.079725192946
310	280.117485436802
315	280.155234981518
320	280.192958423736
325	280.230641548977
330	280.268271247375
335	280.305835435294
340	280.34332298242
345	280.380723643954
350	280.418027997558
355	280.455227384715
360	280.492313856202
365	280.529280121393
370	280.566119501112
375	280.6028258838
380	280.639393684766
385	280.675817808286
390	280.712093612379
395	280.748216876051
400	280.784183768847
405	280.819990822541
410	280.855634904818
415	280.891113194814
420	280.926423160379
425	280.961562536934
430	280.996529307831
435	281.031321686096
440	281.065938097457
445	281.100377164581
450	281.13463769242
455	281.168718654598
460	281.202619180764
465	281.236338544843
470	281.269876154125
475	281.303231539124
480	281.336404344165
485	281.369394318645
490	281.402201308912
495	281.434825250735
500	281.467266162301
505	281.49952413773
510	281.531599341043
515	281.563492000576
520	281.595202403789
525	281.626730892457
530	281.658077858204
535	281.689243738366
540	281.720229012156
545	281.7510341971
550	281.781659845748
555	281.812106542615
560	281.842374901349
565	281.872465562114
570	281.90237918916
575	281.932116468572
580	281.961678106196
585	281.991064825708
590	282.020277366837
595	282.049316483718
600	282.078182943364
605	282.106877524265
610	282.135401015085
615	282.16375421346
620	282.191937924889
625	282.219952961713
630	282.247800142168
635	282.275480289517
640	282.302994231244
645	282.330342798318
650	282.357526824514
655	282.384547145779
660	282.411404599667
665	282.438100024799
670	282.464634260386
675	282.491008145775
680	282.517222520047
685	282.543278221638
690	282.569176087996
695	282.594916955272
700	282.620501658026
705	282.645931028972
710	282.671205898739
715	282.696327095651
720	282.721295445534
725	282.746111771538
730	282.770776893971
735	282.795291630158
740	282.819656794309
745	282.843873197398
750	282.867941647061
755	282.8918629475
760	282.915637899399
765	282.939267299851
770	282.96275194229
775	282.986092616436
780	283.009290108246
785	283.032345199869
790	283.055258669609
795	283.078031291898
800	283.100663837267
805	283.123157072327
810	283.145511759752
815	283.167728658268
820	283.189808522647
825	283.211752103696
830	283.233560148262
835	283.255233399231
840	283.276772595528
845	283.29817847213
850	283.31945176007
855	283.340593186447
860	283.361603474439
865	283.382483343318
870	283.403233508462
875	283.423854681375
880	283.4443475697
885	283.46471287724
890	283.48495130398
895	283.505063546099
900	283.525050296
905	283.544912242327
910	283.564650069986
915	283.58426446017
920	283.60375609038
925	283.623125634449
930	283.642373762567
935	283.661501141301
940	283.680508433622
945	283.699396298928
950	283.718165393067
955	283.736816368365
960	283.755349873644
965	283.773766554252
970	283.792067052084
975	283.810252005606
980	283.828322049882
985	283.846277816592
990	283.864119934064
995	283.88184902729
1000	283.899465717955
1005	283.916970624455
1010	283.934364361927
1015	283.951647542266
1020	283.968820774151
1025	283.985884663066
1030	284.002839811323
1035	284.019686818087
1040	284.036426279392
1045	284.053058788169
1050	284.069584934262
1055	284.086005304454
1060	284.102320482486
1065	284.118531049079
1070	284.13463758195
1075	284.150640655841
1080	284.166540842531
1085	284.182338710862
1090	284.198034826753
1095	284.213629753224
1100	284.229124050415
1105	284.244518275602
1110	284.259812983219
1115	284.275008724875
1120	284.290106049372
1125	284.305105502725
1130	284.320007628178
1135	284.334812966223
1140	284.349522054616
1145	284.364135428396
1150	284.378653619902
1155	284.393077158789
1160	284.407406572043
1165	284.421642384003
1170	284.435785116372
1175	284.449835288233
1180	284.46379341607
1185	284.477660013777
1190	284.491435592682
1195	284.505120661551
1200	284.518715726613
1205	284.532221291573
1210	284.545637857621
1215	284.558965923454
1220	284.572205985287
1225	284.585358536866
1230	284.598424069485
1235	284.611403071998
1240	284.624296030835
1245	284.637103430012
1250	284.649825751149
1255	284.662463473479
1260	284.675017073864
1265	284.687487026808
1270	284.699873804469
1275	284.712177876671
1280	284.724399710919
1285	284.736539772409
1290	284.748598524042
1295	284.760576426435
1300	284.772473937937
1305	284.784291514633
1310	284.796029610364
1315	284.807688676735
1320	284.819269163128
1325	284.830771516709
1330	284.842196182447
1335	284.85354360312
1340	284.864814219327
1345	284.876008469499
1350	284.887126789911
1355	284.898169614694
1360	284.909137375842
1365	284.920030503225
1370	284.9308494246
1375	284.94159456562
1380	284.952266349845
1385	284.962865198755
1390	284.973391531753
1395	284.983845766182
1400	284.994228317334
1405	285.004539598457
1410	285.014780020764
1415	285.02494999345
1420	285.035049923693
1425	285.045080216667
1430	285.055041275556
1435	285.064933501554
1440	285.074757293883
1445	285.084513049796
1450	285.094201164593
1455	285.103822031622
1460	285.113376042294
1465	285.12286358609
1470	285.13228505057
1475	285.141640821381
1480	285.150931282269
1485	285.160156815083
1490	285.169317799786
1495	285.178414614464
1500	285.187447635336
1505	285.196417236758
1510	285.205323791234
1515	285.214167669426
1520	285.222949240158
1525	285.231668870431
1530	285.240326925422
1535	285.248923768499
1540	285.25745976123
1545	285.265935263383
1550	285.274350632942
1555	285.282706226113
1560	285.291002397328
1565	285.299239499257
1570	285.307417882815
1575	285.315537897167
1580	285.323599889742
1585	285.33160420623
1590	285.339551190602
1595	285.347441185108
1600	285.355274530289
1605	285.363051564983
1610	285.370772626333
1615	285.378438049794
1620	285.38604816914
1625	285.393603316472
1630	285.401103822226
1635	285.408550015176
1640	285.415942222448
1645	285.423280769521
1650	285.430565980236
1655	285.437798176806
1660	285.444977679818
1665	285.452104808242
1670	285.459179879442
1675	285.466203209175
1680	285.473175111603
1685	285.480095899302
1690	285.486965883261
1695	285.493785372897
1700	285.500554676056
1705	285.507274099023
1710	285.513943946527
1715	285.520564521748
1720	285.527136126324
1725	285.533659060358
1730	285.540133622422
1735	285.546560109566
1740	285.552938817325
1745	285.559270039722
1750	285.565554069278
1755	285.571791197017
1760	285.577981712472
1765	285.584125903692
1770	285.590224057248
1775	285.596276458238
1780	285.602283390297
1785	285.608245135598
1790	285.614161974863
1795	285.620034187366
1800	285.625888221531
1805	285.631763073824
1810	285.637675295634
1815	285.643627404131
1820	285.649614184115
1825	285.655627354508
1830	285.661658970756
1835	285.6677038538
1840	285.673761272707
1845	285.679836058125
1850	285.685939284457
1855	285.692088627858
1860	285.698308482985
1865	285.704629902591
1870	285.711090409216
1875	285.717733716778
1880	285.724609390836
1885	285.731772469373
1890	285.739283060485
1895	285.747205929229
1900	285.755610082616
1905	285.76456835928
1910	285.774157028435
1915	285.784455401304
1920	285.795545457094
1925	285.807511484778
1930	285.820439741335
1935	285.834418126634
1940	285.849535874852
1945	285.865883262054
1950	285.883551329428
1955	285.902631621567
1960	285.923215939118
1965	285.945396105091
1970	285.969263744133
1975	285.994910074045
1980	286.022425708884
1985	286.051900472981
1990	286.083423225273
1995	286.117081693356
2000	286.152962316726
2005	286.191150098694
2010	286.231728466522
2015	286.274779139329
2020	286.3203820034
2025	286.368614994501
2030	286.419553986892
2035	286.473272688731
2040	286.529842543578
2045	286.589332637756
2050	286.651809613344
2055	286.717337586567
2060	286.785978071419
2065	286.857789908325
2070	286.932829197673
2075	287.011149238097
2080	287.092800469335
2085	287.17783041957
2090	287.266283657109
2095	287.358201746316
2100	287.453623207671
2105	287.55258348188
2110	287.655114897933
2115	287.761246645027
2120	287.871004748271
2125	287.984412048101
2130	288.101488183312
2135	288.222249577656
2140	288.346709429908
2145	288.474877707363
2150	288.606761142658
2155	288.742363233885
2160	288.881684247908
2165	289.024721226825
2170	289.171467997517
2175	289.321915184204
2180	289.476050223964
2185	289.633857385134
2190	289.795317788546
2195	289.960409431524
2200	290.129107214585
2205	290.301382970786
2210	290.477205497647
2215	290.656540591597
2220	290.839351084881
2225	291.025596884862
2230	291.215235015667
2235	291.408219662108
2240	291.604502215826
2245	291.804031323588
2250	292.006752937698
2255	292.212610368429
2260	292.421544338457
2265	292.633493039199
2270	292.848392189028
2275	293.066175093277
2280	293.286772705993
2285	293.510113693371
2290	293.736124498807
2295	293.964729409507
2300	294.195850624597
2305	294.429408324664
2310	294.665320742664
2315	294.903504236135
2320	295.143873360652
2325	295.386340944445
2330	295.630818164126
2335	295.877214621449
2340	296.125438421025
2345	296.375396248934
2350	296.626993452147
2355	296.88013411869
2360	297.134721158469
2365	297.390656384684
2370	297.647840595738
2375	297.906173657576
2380	298.165554586359
2385	298.425881631394
2390	298.687052358232
2395	298.948963731846
2400	299.211512199804
2405	299.474593775344
2410	299.738104120263
2415	300.001938627531
2420	300.265992503528
2425	300.53016084983
2430	300.794338744438
2435	301.058421322363
2440	301.322330026066
2445	301.585894407748
2450	301.849080885755
2455	302.111823252467
2460	302.374033427659
2465	302.635609756216
2470	302.896443345215
2475	303.156422840685
2480	303.415437967369
2485	303.673382092229
2490	303.930154021604
2495	304.18565920072
2500	304.439810450761
2505	304.692528351683
2510	304.943741357019
2515	305.193385709209
2520	305.441405209742
2525	305.68775088684
2530	305.932380594175
2535	306.175258566662
2540	306.416354953389
2545	306.655645342985
2550	306.893110292903
2555	307.128734871076
2560	307.362508215982
2565	307.594423119287
2570	307.824475633731
2575	308.052664707764
2580	308.27899184757
2585	308.503460806425
2590	308.726077300821
2595	308.946848752446
2600	309.165784054811
2605	309.382893363173
2610	309.598187906271
2615	309.811679818349
2620	310.023381989917
2625	310.233307935724
2630	310.44147167846
2635	310.64788764674
2640	310.852570586029
2645	311.055535481203
2650	311.256797489558
2655	311.456371883143
2660	311.654273999384
2665	311.850519199051
2670	312.045122830707
2675	312.238100200837
2680	312.429466548954
2685	312.619237027043
2690	312.807426682747
2695	312.994050445799
2700	313.179123117234
2705	313.362659360971
2710	313.544673697413
2715	313.725180498749
2720	313.904193985675
2725	314.081728225312
2730	314.257797130097
2735	314.432414457475
2740	314.605593810237
2745	314.777348637383
2750	314.94769223538
2755	315.116637749745
2760	315.284198176852
2765	315.450386365918
2770	315.615215021106
2775	315.778696703698
2780	315.94084383431
2785	316.101668695122
2790	316.261183432097
2795	316.419400057167
2800	316.576330450395
2805	316.731986362077
2810	316.886379414801
2815	317.039521105441
2820	317.191422807098
2825	317.342095770985
2830	317.491551128247
2835	317.639799891729
2840	317.786852957693
2845	317.932721107474
2850	318.077415009097
2855	318.220945218841
2860	318.363322182764
2865	318.504556238185
2870	318.644657615131
2875	318.783636437745
2880	318.921502725665
2885	319.058266395371
2890	319.193937261504
2895	319.328525038158
2900	319.462039340149
2905	319.594489684257
2910	319.725885490451
2915	319.856236083091
2920	319.985550692106
2925	320.113838454162
2930	320.241108413804
2935	320.367369524584
2940	320.492630650174
2945	320.616900565461
2950	320.740187957621
2955	320.862501427191
2960	320.983849489109
2965	321.104240573756
2970	321.22368302797
2975	321.342185116051
2980	321.459755020758
2985	321.576400844281
2990	321.692130609206
2995	321.806952259468
3000	321.920873661286
3005	322.033902604085
3010	322.146046801415
3015	322.257313891839
3020	322.367711439828
3025	322.477246936628
3030	322.585927801126
3035	322.693761380694
3040	322.80075495203
3045	322.906915721981
3050	323.01225082836
3055	323.11676734074
3060	323.220472261254
3065	323.32337252537
3070	323.425475002657
3075	323.526786497548
3080	323.627313750083
3085	323.727063436648
3090	323.826042170698
3095	323.924256503476
3100	324.021712924715
3105	324.118417863336
3110	324.214377688137
3115	324.309598708463
3120	324.404087174877
3125	324.497849279817
3130	324.590891158245
3135	324.683218888285
3140	324.774838491856
3145	324.86575593529
3150	324.95597712995
3155	325.04550793283
3160	325.134354147155
3165	325.222521522971
3170	325.310015757717
3175	325.396842496807
3180	325.48300733419
3185	325.568515812905
3190	325.653373425634
3195	325.737585615241
3200	325.821157775309
3205	325.904095250666
3210	325.986403337905
3215	326.068087285895
3220	326.149152296293
3225	326.229603524039
3230	326.30944607785
3235	326.388685020707
3240	326.467325370335
3245	326.545372099676
3250	326.622830137355
3255	326.699704368144
3260	326.775999633417
3265	326.851720731597
3270	326.926872418599
3275	327.001459408272
3280	327.075486372825
3285	327.14895794326
3290	327.221878709785
3295	327.294253222235
3300	327.366085990483
3305	327.43738148484
3310	327.508144136457
3315	327.57837833772
3320	327.64808844264
3325	327.717278767238
3330	327.785953589921
3335	327.854117151861
3340	327.921773657366
3345	327.988927274241
3350	328.055582134154
3355	328.121742332991
3360	328.187411931206
3365	328.252594954172
3370	328.317295392524
3375	328.381517202498
3380	328.445264306265
3385	328.508540592264
3390	328.571349915529
3395	328.633696098011
3400	328.695582928898
3405	328.75701416493
3410	328.817993530712
3415	328.878524719021
3420	328.938611391108
3425	328.998257177004
3430	329.05746567581
3435	329.116240455997
3440	329.174585055694
3445	329.232502982971
3450	329.289997716129
3455	329.347072703972
3460	329.403731366093
3465	329.459977093139
3470	329.515813247087
3475	329.571243161507
3480	329.626270141832
3485	329.680897465613
3490	329.73512838278
3495	329.788966115898
3500	329.842413860417
3505	329.895474784925
3510	329.948152031391
3515	330.000448715409
3520	330.052367926444
3525	330.103912728065
3530	330.155086158184
3535	330.205891229286
3540	330.256330928665
3545	330.306408218646
3550	330.356126036815
3555	330.405487296241
3560	330.454494885694
3565	330.503151669867
3570	330.551460489592
3575	330.599424162049
3580	330.647045480982
3585	330.694327216906
3590	330.741272117314
3595	330.787882906881
3600	330.834162287669
3605	330.880112939322
3610	330.92573751927
3615	330.971038662922
3620	331.016018983858
3625	331.060681074025
3630	331.105027503927
3635	331.149060822807
3640	331.192783558839
3645	331.236198219312
3650	331.279307290807
3655	331.322113239383
3660	331.364618510751
3665	331.406825530455
3670	331.448736704044
3675	331.490354417242
3680	331.531681036128
3685	331.572718907297
3690	331.613470358032
3695	331.653937696471
3700	331.694123211766
3705	331.734029174253
3710	331.773657835609
3715	331.813011429013
3720	331.852092169303
3725	331.890902253132
3730	331.929443859127
3735	331.967719148038
3740	332.00573026289
3745	332.043479329137
3750	332.080968454808
3755	332.118199730656
3760	332.155175230302
3765	332.191897010382
3770	332.228367110691
3775	332.264587554322
3780	332.300560347807
3785	332.33628748126
3790	332.371770928509
3795	332.40701264724
3800	332.442014579123
3805	332.476778649955
3810	332.511306769788
3815	332.54560083306
3820	332.579662718729
3825	332.613494290397
3830	332.647097396442
3835	332.680473870145
3840	332.713625529812
3845	332.746554178899
3850	332.779261606139
3855	332.81174958566
3860	332.844019877108
3865	332.876074225765
3870	332.907914362669
3875	332.939542004735
3880	332.970958854863
3885	333.002166602063
3890	333.033166921563
3895	333.063961474925
3900	333.094551910157
3905	333.124939861826
3910	333.155126951164
3915	333.185114786184
3920	333.214904961781
3925	333.244499059848
3930	333.273898649372
3935	333.303105286551
3940	333.33212051489
3945	333.360945865309
3950	333.389582856243
3955	333.418032993749
3960	333.446297771599
3965	333.474378671388
3970	333.50227716263
3975	333.529994702856
3980	333.55753273771
3985	333.58489270105
3990	333.61207601504
3995	333.639084090248
4000	333.665918325738
4005	333.692580109163
4010	333.719070816862
4015	333.745391813943
4020	333.771544454385
4025	333.797530081121
4030	333.823350026127
4035	333.849005610515
4040	333.874498144619
4045	333.899828928082
4050	333.924999249941
4055	333.950010388716
4060	333.974863612491
4065	333.999560179004
4070	334.024101335724
4075	334.048488319938
4080	334.072722358833
4085	334.096804669575
4090	334.120736459391
4095	334.144518925653
4100	334.168153255951
4105	334.191640628175
4110	334.214982210593
4115	334.23817916193
4120	334.261232631443
4125	334.284143758995
4130	334.306913675135
4135	334.329543501172
4140	334.352034349247
4145	334.374387322408
4150	334.396603514684
4155	334.418684011156
4160	334.44062988803
4165	334.462442212709
4170	334.484122043861
4175	334.505670431494
4180	334.527088417018
4185	334.548377033322
4190	334.569537304838
4195	334.590570247611
4200	334.611476869364
4205	334.632258169567
4210	334.652915139501
4215	334.673448762328
4220	334.693860013151
4225	334.714149859081
4230	334.734319259303
4235	334.754369165137
4240	334.774300520101
4245	334.794114259976
4250	334.813811312867
4255	334.833392599262
4260	334.852859032098
4265	334.872211516818
4270	334.891450951433
4275	334.910578226579
4280	334.929594225581
4285	334.948499824506
4290	334.967295892225
4295	334.985983290471
4300	335.004562873894
4305	335.02303549012
4310	335.041401979803
4315	335.05966317669
4320	335.077819907667
4325	335.095872992819
4330	335.113823245483
4335	335.131671472304
4340	335.149418473287
4345	335.16706504185
4350	335.18461196488
4355	335.202060022782
4360	335.219409989532
4365	335.23666263273
4370	335.253818713651
4375	335.270878987293
4380	335.287844202433
4385	335.304715101672
4390	335.321492421485
4395	335.338176892275
4400	335.354769238417
4405	335.371270178307
4410	335.387680424414
4415	335.404000683323
4420	335.420231655785
4425	335.436374036765
4430	335.452428515484
4435	335.468395775471
4440	335.484276494604
4445	335.500071345161
4450	335.515622672408
4455	335.530697142908
4460	335.545200083107
4465	335.559126682434
4470	335.572521846556
4475	335.585448079499
4480	335.597960651229
4485	335.610089233639
4490	335.621825155959
4495	335.633113433507
4500	335.643848754625
4505	335.653874663073
4510	335.662985240658
4515	335.670928671837
4520	335.677412153321
4525	335.682107693303
4530	335.684658423439
4535	335.684685119904
4540	335.681792695955
4545	335.675576486718
4550	335.665628197022
4555	335.651541425021
4560	335.632916708747
4565	335.609366070024
4570	335.580517051324
4575	335.546016256891
4580	335.505532420614
4585	335.45875903059
4590	335.405416544681
4595	335.345254233376
4600	335.278051686466
4605	335.203620018844
4610	335.121802808659
4615	335.032476798308
4620	334.935552385655
4625	334.830973929609
4630	334.718719890933
4635	334.598802825956
4640	334.471269247932
4645	334.336199367964
4650	334.193706724998
4655	334.04393771213
4660	333.887071004594
4665	333.723316893154
4670	333.552916525275
4675	333.376141055373
4680	333.193290704588
4685	333.004693729965
4690	332.810546981054
4695	332.611629998932
4700	332.407923299661
4705	332.199625478908
4710	331.987095781857
4715	331.770804747454
4720	331.551292630438
4725	331.329135148038
4730	331.104915982043
4735	330.879205387005
4740	330.652544208193
4745	330.425432594683
4750	330.198322699818
4755	329.971614688716
4760	329.745655416216
4765	329.520739194076
4770	329.29711012926
4775	329.074965581953
4780	328.85446035943
4785	328.635711327302
4790	328.418802181165
4795	328.203788177804
4800	327.990700674973
4805	327.779551372109
4810	327.57033618095
4815	327.363038685235
4820	327.157633172959
4825	326.954087243479
4830	326.752364005866
4835	326.552423894947
4840	326.354226138009
4845	326.157729908979
4850	325.962895208382
4855	325.769683507251
4860	325.578058191648
4865	325.387984842134
4870	325.199431379543
4875	325.012368105111
4880	324.826767659601
4885	324.642604922633
4890	324.459856870152
4895	324.278502404914
4900	324.098522172036
4905	323.919898369184
4910	323.74261455876
4915	323.566655487539
4920	323.392006917637
4925	323.218655471323
4930	323.046588491145
4935	322.875793915946
4940	322.706260172724
4945	322.537976083751
4950	322.370930788062
4955	322.205113676144
4960	322.040514336575
4965	321.877122513237
4970	321.714928071782
4975	321.553920974047
4980	321.394091259177
4985	321.235429030348
4990	321.077924446041
4995	320.921567714981
5000	320.766349093921
5005	320.61225888761
5010	320.459287450344
5015	320.307425188634
5020	320.156662564578
5025	320.006990099637
5030	319.858398378549
5035	319.710878053207
5040	319.564419846347
5045	319.419014554952
5050	319.274653053312
5055	319.131326295698
5060	318.989025318629
5065	318.847741242752
5070	318.707465274321
5075	318.568188706327
5080	318.429902919283
5085	318.292599381705
5090	318.156269650329
5095	318.02090537008
5100	317.886498273845
5105	317.753040182064
5110	317.620523002176
5115	317.488938727949
5120	317.358279438702
5125	317.22853729846
5130	317.099704555046
5135	316.971773539125
5140	316.844736663226
5145	316.718586420733
5150	316.593315384873
5155	316.468916207702
5160	316.345381619079
5165	316.222704425669
5170	316.100877509933
5175	315.979893829146
5180	315.859746414426
5185	315.740428369775
5190	315.621932871138
5195	315.504253165482
5200	315.387382569887
5205	315.271314470655
5210	315.156042322439
5215	315.041559647377
5220	314.927860034256
5225	314.814937137677
5230	314.702784677244
5235	314.591396436754
5240	314.480766263417
5245	314.370888067071
5250	314.261755819421
5255	314.153363553281
5260	314.045705361833
5265	313.93877539789
5270	313.832567873177
5275	313.727077057615
5280	313.622297278616
5285	313.518222920392
5290	313.414848423263
5295	313.312168282984
5300	313.210177050078
5305	313.108869329172
5310	313.008239778345
5315	312.908283108491
5320	312.808994082676
5325	312.710367515514
5330	312.61239827255
5335	312.515081269643
5340	312.418411472365
5345	312.322383895406
5350	312.226993601982
5355	312.132235703255
5360	312.038105357761
5365	311.944597770839
5370	311.851708194077
5375	311.759431924754
5380	311.667764305299
5385	311.576700722752
5390	311.486236608231
5395	311.396367436409
5400	311.307088724998
5405	311.218396034233
5410	311.130284966375
5415	311.042751165204
5420	310.955790315539
5425	310.869398142742
5430	310.783570412249
5435	310.698302929091
5440	310.613591537432
5445	310.529432120105
5450	310.445820598165
5455	310.362752930432
5460	310.280225113057
5465	310.198233179083
5470	310.116773198012
5475	310.035841275384
5480	309.955433552355
5485	309.875546205286
5490	309.796175445332
5495	309.717317518043
5500	309.638968702963
5505	309.561125313238
5510	309.483783695233
5515	309.406940228146
5520	309.330591323631
5525	309.254733425432
5530	309.179363009007
5535	309.104476581176
5540	309.030070679754
5545	308.956141873208
5550	308.882686760302
5555	308.809701969757
5560	308.737184159912
5565	308.66513001839
5570	308.593536261768
5575	308.522399635251
5580	308.451716912353
5585	308.381484894579
5590	308.311700411112
5595	308.242360318506
5600	308.173461500379
5605	308.105000867116
5610	308.036975355571
5615	307.969381928775
5620	307.902217575647
5625	307.835479310709
5630	307.769164173806
5635	307.70326922983
5640	307.637791568441
5645	307.572728303805
5650	307.50807657432
5655	307.443833542359
5660	307.379996394006
5665	307.316562338802
5670	307.253528609495
5675	307.190892461784
5680	307.128651174078
5685	307.066802047254
5690	307.005342404412
5695	306.944269590644
5700	306.883580972797
5705	306.823273939244
5710	306.763345899655
5715	306.703794284777
5720	306.644616546205
5725	306.58581015617
5730	306.527372607322
5735	306.469301412514
5740	306.411594104592
5745	306.354248236193
5750	306.297261379532
5755	306.240631126207
5760	306.184355086993
5765	306.128430891651
5770	306.07285618873
5775	306.017628645374
5780	305.962745947136
5785	305.908205797788
5790	305.854005919138
5795	305.800144050845
5800	305.746617950243
5805	305.693425392158
5810	305.64056416874
5815	305.58803208928
5820	305.535826980048
5825	305.483946684118
5830	305.432389061204
5835	305.381151987495
5840	305.330233355491
5845	305.279631073843
5850	305.229343067198
5855	305.179367276036
5860	305.129701656519
5865	305.08034418034
5870	305.031292834567
5875	304.9825456215
5880	304.934100558521
5885	304.885955677945
5890	304.838109026886
5895	304.790558667105
5900	304.743302674878
5905	304.696339140852
5910	304.649666169912
5915	304.603281881046
5920	304.557184407209
5925	304.511371895194
5930	304.465842505502
5935	304.420594412212
5940	304.375625802855
5945	304.330934878288
5950	304.286519852573
5955	304.24237895285
5960	304.198510419219
5965	304.154912504622
5970	304.111583474721
5975	304.068521607784
5980	304.025725194571
5985	303.983192538217
5990	303.940921954121
5995	303.898911769836
6000	303.857160324957
6005	303.815665971014
6010	303.774427071364
6015	303.733442001087
6020	303.692709146877
6025	303.652226906942
6030	303.6119936909
6035	303.572007919681
6040	303.53226802542
6045	303.492772451366
6050	303.453519651779
6055	303.414508091837
6060	303.375736247538
6065	303.337202605605
6070	303.298905663397
6075	303.260843928811
6080	303.223015920196
6085	303.185420166258
6090	303.148055205977
6095	303.110919588511
6100	303.074011873116
6105	303.037330629056
6110	303.000874435518
6115	302.96464188153
6120	302.928631565875
6125	302.892842097009
6130	302.857272092982
6135	302.821920181354
6140	302.786784999116
6145	302.751865192616
6150	302.717159417472
6155	302.682666338503
6160	302.64838462965
6165	302.614312973897
6170	302.580450063203
6175	302.546794598423
6180	302.513345289237
6185	302.480100854076
6190	302.447060020055
6195	302.414221522896
6200	302.381584106863
6205	302.34914652469
6210	302.316907537513
6215	302.284865914806
6220	302.253020434307
6225	302.221369881955
6230	302.189913051828
6235	302.158648746071
6240	302.127575774839
6245	302.096692956226
6250	302.065999116207
6255	302.035493088576
6260	302.005173714881
6265	301.975039844365
6270	301.945090333905
6275	301.915324047952
6280	301.885739858474
6285	301.856336644893
6290	301.827113294033
6295	301.798068700054
6300	301.769201764406
6305	301.740511395763
6310	301.711996509972
6315	301.683656029999
6320	301.65548888587
6325	301.627494014621
6330	301.599670360243
6335	301.572016873627
6340	301.544532512515
6345	301.517216241446
6350	301.490067031705
6355	301.463083861272
6360	301.436265714771
6365	301.409611583421
6370	301.383120464985
6375	301.356791363723
6380	301.330623290342
6385	301.304615261948
6390	301.278766301999
6395	301.253075440257
6400	301.227541712742
6405	301.202164161686
6410	301.176941835485
6415	301.151873788657
6420	301.126959081793
6425	301.102196781517
6430	301.077585960437
6435	301.053125697106
6440	301.028815075973
6445	301.004653187347
6450	300.980639127348
6455	300.956771997868
6460	300.933050906531
6465	300.909474966647
6470	300.886043297174
6475	300.862755022676
6480	300.839609273286
6485	300.816605184662
6490	300.793741897947
6495	300.771018559735
6500	300.748434322027
6505	300.725988342195
6510	300.703679782944
6515	300.681507812272
6520	300.659471603434
6525	300.637570334907
6530	300.615803190347
6535	300.594169358561
6540	300.572668033462
6545	300.551298414041
6550	300.530059704325
6555	300.508951113346
6560	300.487971855104
6565	300.467121148534
6570	300.446398217469
6575	300.425802290609
6580	300.405332601484
6585	300.384988388425
6590	300.364768894525
6595	300.344673367612
6600	300.324701060211
6605	300.304851229516
6610	300.285123137356
6615	300.265516050163
6620	300.24602923894
6625	300.226661979232
6630	300.207413551091
6635	300.188283239051
6640	300.169270332091
6645	300.15037412361
6650	300.131593911395
6655	300.112928997589
6660	300.094378688665
6665	300.075942295397
6670	300.057619132825
6675	300.039408520235
6680	300.021309781123
6685	300.003322243171
6690	299.985445238217
6695	299.967678102227
6700	299.950020175268
6705	299.932470801483
6710	299.915029329056
6715	299.897695110196
6720	299.880467501102
6725	299.863345861936
6730	299.846329556805
6735	299.829417953724
6740	299.812610424601
6745	299.7959063452
6750	299.779305095125
6755	299.762806057789
6760	299.746408620391
6765	299.730112173891
6770	299.713916112984
6775	299.697819836078
6780	299.681822745266
6785	299.665924246304
6790	299.650123748588
6795	299.634420665128
6800	299.618814412526
6805	299.60330441095
6810	299.587890084115
6815	299.572570859255
6820	299.557346167105
6825	299.542215441874
6830	299.527178121224
6835	299.51223364625
6840	299.497381461451
6845	299.482621014718
6850	299.467951757303
6855	299.4533731438
6860	299.438884632128
6865	299.424485683502
6870	299.410175762417
6875	299.395954336625
6880	299.381820877116
6885	299.367774858094
6890	299.353815756957
6895	299.339943054279
6900	299.326156233789
6905	299.312454782348
6910	299.298838189931
6915	299.285305949609
6920	299.271857557525
6925	299.258492512878
6930	299.2452103179
6935	299.232010477842
6940	299.218892500949
6945	299.205855898445
6950	299.192900184512
6955	299.180024876271
6960	299.167229493767
6965	299.154513559945
6970	299.141876600634
6975	299.129318144532
6980	299.116837723182
6985	299.104434870959
6990	299.092109125047
6995	299.079860025429
7000	299.067687114861
7005	299.05558993886
7010	299.043568045683
7015	299.031620986314
7020	299.019748314443
7025	299.007949586451
7030	298.996224361392
7035	298.984572200978
7040	298.972992669559
7045	298.961485334112
7050	298.950049764219
7055	298.938685532052
7060	298.927392212359
7065	298.916169382448
7070	298.905016622168
7075	298.893933513894
7080	298.882919642513
7085	298.871974595409
7090	298.861097962444
7095	298.850289335944
7100	298.839548310685
7105	298.828874483877
7110	298.81826745515
7115	298.807726826534
7120	298.797252202452
7125	298.786843189699
7130	298.776499397428
7135	298.76622043714
7140	298.756005922664
7145	298.745855470145
7150	298.73576869803
7155	298.725745227053
7160	298.71578468022
7165	298.705886682799
7170	298.696050862299
7175	298.686276848465
7180	298.676564273255
7185	298.666912770834
7190	298.657321977556
7195	298.647791531953
7200	298.638321074718
7205	298.628910248697
7210	298.619558698872
7215	298.610266072347
7220	298.601032018338
7225	298.591856188161
7230	298.582738235214
7235	298.573677814967
7240	298.564674584952
7245	298.555728204747
7250	298.546838335962
7255	298.538004642231
7260	298.529226789198
7265	298.520504444502
7270	298.51183727777
7275	298.503224960599
7280	298.494667166549
7285	298.486163571127
7290	298.477713851778
7295	298.469317687872
7300	298.460974760693
7305	298.452684753426
7310	298.444447351145
7315	298.436262240805
7320	298.428129111228
7325	298.42004765309
7330	298.412017558913
7335	298.404038523051
7340	298.396110241682
7345	298.388232412794
7350	298.380404736177
7355	298.372626913406
7360	298.364898647838
7365	298.357219644596
7370	298.349589610562
7375	298.34200825436
7380	298.334475286353
7385	298.326990418629
7390	298.319553364989
7395	298.312163840939
7400	298.304821563677
7405	298.29752625209
7410	298.290277626732
7415	298.283075409824
7420	298.27591932524
7425	298.268809098496
7430	298.261744456744
7435	298.254725128755
7440	298.247750844919
7445	298.240821337225
7450	298.23393633926
7455	298.227095586194
7460	298.220298814772
7465	298.213545763305
7470	298.206836171659
7475	298.200169781249
7480	298.193546335026
7485	298.186965577469
7490	298.180427254576
7495	298.173931113855
7500	298.167476904315
7505	298.161064376457
7510	298.154693282264
7515	298.148363375192
7520	298.142074410164
7525	298.135826143558
7530	298.129618333199
7535	298.123450738351
7540	298.117323119708
7545	298.111235239386
7550	298.105186860913
7555	298.099177749222
7560	298.093207670641
7565	298.087276392888
7570	298.081383685057
7575	298.075529317615
7580	298.069713062392
7585	298.063934692571
7590	298.058193982684
7595	298.052490708597
7600	298.046824647512
7605	298.041195577949
7610	298.035603279744
7615	298.03004753404
7620	298.024528123279
7625	298.019044831193
7630	298.013597442797
7635	298.008185744382
7640	298.002809523509
7645	297.997468568996
7650	297.992162670916
7655	297.986891620586
7660	297.981655210563
7665	297.976453234631
7670	297.971285487801
7675	297.966151766297
7680	297.961051867552
7685	297.955985590202
7690	297.950952734076
7695	297.945953100188
7700	297.940986490736
7705	297.936052709088
7710	297.931151559778
7715	297.9262828485
7720	297.921446382099
7725	297.916641968566
7730	297.911869417029
7735	297.90712853775
7740	297.902419142113
7745	297.897741042621
7750	297.893094052888
7755	297.888477987634
7760	297.883892662675
7765	297.879337894921
7770	297.874813502365
7775	297.870319304081
7780	297.865855120212
7785	297.861420771969
7790	297.857016081622
7795	297.852640872494
7800	297.848294968955
7805	297.843978196416
7810	297.839690381321
7815	297.835431351143
7820	297.831200934379
7825	297.826998960539
7830	297.822825260145
7835	297.818679664722
7840	297.814562006793
7845	297.810472119874
7850	297.806409838467
7855	297.802374998054
7860	297.79836743509
7865	297.794386987002
7870	297.790433492177
7875	297.78650678996
7880	297.782606720649
7885	297.778733125485
7890	297.774885846652
7895	297.771064727266
7900	297.767269611375
7905	297.763500343948
7910	297.759756770874
7915	297.756038738953
7920	297.752346095892
7925	297.748678690303
7930	297.74503637169
7935	297.741418990451
7940	297.737826397869
7945	297.734258446107
7950	297.730714988204
7955	297.72719587807
7960	297.723700970478
7965	297.720230121063
7970	297.716783186312
7975	297.713360023563
7980	297.709960491
7985	297.706584447645
7990	297.703231753354
7995	297.699902268815
8000	297.696595855538
8005	297.693312375855
8010	297.690051692911
8015	297.686813670664
8020	297.683598173874
8025	297.680405068103
8030	297.67723421971
8035	297.674085495843
8040	297.670958764438
8045	297.667853894212
8050	297.664770754658
8055	297.661709216044
8060	297.658669149404
8065	297.655650426536
8070	297.652652919996
8075	297.649676503096
8080	297.646721049896
8085	297.643786435202
8090	297.640872534563
8095	297.63797922426
8100	297.635106381311
8105	297.63225388346
8110	297.629421609173
8115	297.626609437638
8120	297.623817248756
8125	297.62104492314
8130	297.618292342109
8135	297.615559387685
8140	297.612845942586
8145	297.610151890228
8150	297.607477114713
8155	297.604821500832
8160	297.602184934055
8165	297.599567300533
8170	297.596968487088
8175	297.594388381213
8180	297.591826871066
8185	297.589283845469
8190	297.586759193899
8195	297.584252806489
8200	297.581764574022
8205	297.579294387927
8210	297.576842140275
8215	297.574407723776
8220	297.571991031776
8225	297.569591958252
8230	297.567210397805
8235	297.564846245665
8240	297.562499397679
8245	297.56016975031
8250	297.557857200635
8255	297.555561646339
8260	297.553282985714
8265	297.551021117652
8270	297.548775941645
8275	297.546547357779
8280	297.544335266731
8285	297.542139569766
8290	297.539960168733
8295	297.537796966063
8300	297.535649864763
8305	297.533518768415
8310	297.53140358117
8315	297.529304207749
8320	297.527220553434
8325	297.525152524069
8330	297.523100026055
8335	297.521062966346
8340	297.519041252449
8345	297.517034792415
8350	297.515043494842
8355	297.513067268867
8360	297.511106024166
8365	297.509159670949
8370	297.507228119958
8375	297.505311282461
8380	297.503409070255
8385	297.501521395654
8390	297.499648171496
8395	297.497789311132
8400	297.495944728424
8405	297.494114337749
8410	297.492298053986
8415	297.490495792521
8420	297.488707469237
8425	297.486933000519
8430	297.485172303244
8435	297.483425294782
8440	297.481691892992
8445	297.479972016218
8450	297.478265583291
8455	297.476572513516
8460	297.474892726682
8465	297.473226143049
8470	297.47157268335
8475	297.469932268787
8480	297.468304821029
8485	297.466690262207
8490	297.465088514914
8495	297.463499502202
8500	297.461923147577
8505	297.460359374997
8510	297.458808108873
8515	297.457269274062
8520	297.455742795863
8525	297.454228600022
8530	297.452726612721
8535	297.451236760581
8540	297.449758970655
8545	297.44829317043
8550	297.446839287821
8555	297.44539725117
8560	297.443966989244
8565	297.44254843123
8570	297.441141506736
8575	297.439746145785
8580	297.438362278815
8585	297.436989836675
8590	297.435628750626
8595	297.434278952332
8600	297.432940373864
8605	297.431612947696
8610	297.430296606699
8615	297.428991284143
8620	297.427696913693
8625	297.426413429406
8630	297.42514076573
8635	297.423878857502
8640	297.422627639943
8645	297.421387048658
8650	297.420157019633
8655	297.418937489235
8660	297.417728394205
8665	297.41652967166
8670	297.415341259089
8675	297.414163094352
8680	297.412995115675
8685	297.411837261651
8690	297.410689471236
8695	297.409551683749
8700	297.408423838866
8705	297.407305876622
8710	297.406197737406
8715	297.405099361961
8720	297.404010691379
8725	297.402931667102
8730	297.40186223092
8735	297.400802324966
8740	297.399751891716
8745	297.398710873986
8750	297.397679214932
8755	297.396656858046
8760	297.395643747155
8765	297.394639826418
8770	297.393645040325
8775	297.392659333694
8780	297.391682651671
8785	297.390714939727
8790	297.389756143655
8795	297.388806209569
8800	297.387865083902
8805	297.386932713406
8810	297.386009045146
8815	297.385094026502
8820	297.384187605166
8825	297.383289729138
8830	297.382400346728
8835	297.381519406551
8840	297.380646857526
8845	297.379782648877
8850	297.378926730124
8855	297.378079051092
8860	297.377239561898
8865	297.376408212959
8870	297.375584954981
8875	297.374769738966
8880	297.373962516204
8885	297.373163238274
8890	297.372371857043
8895	297.371588324661
8900	297.370812593565
8905	297.370044616469
8910	297.36928434637
8915	297.368531736545
8920	297.367786740544
8925	297.367049312195
8930	297.366319405599
8935	297.365596975128
8940	297.364881975425
8945	297.364174361402
8950	297.363474088239
8955	297.362781111378
8960	297.36209538653
8965	297.361416869665
8970	297.360745517014
8975	297.360081285069
8980	297.35942413058
8985	297.358774010551
8990	297.358130882243
8995	297.357494703169
9000	297.356865431094
9005	297.356243024034
9010	297.355627440253
9015	297.355018638263
9020	297.354416576822
9025	297.353821214931
9030	297.353232511835
9035	297.352650427022
9040	297.352074920218
9045	297.351505951387
9050	297.350943480734
9055	297.350387468697
9060	297.349837875948
9065	297.349294663395
9070	297.348757792174
9075	297.348227223654
9080	297.347702919434
9085	297.347184841337
9090	297.346672951415
9095	297.346167211944
9100	297.345667585425
9105	297.34517403458
9110	297.344686522352
9115	297.344205011903
9120	297.343729466616
9125	297.343259850089
9130	297.342796126136
9135	297.342338258787
9140	297.341886212282
9145	297.341439951078
9150	297.340999439838
9155	297.340564643437
9160	297.340135526958
9165	297.339712055692
9170	297.339294195133
9175	297.338881910982
9180	297.338475169143
9185	297.338073935721
9190	297.337678177025
9195	297.33728785956
9200	297.336902950032
9205	297.336523415345
9210	297.336149222596
9215	297.335780339082
9220	297.335416732289
9225	297.3350583699
9230	297.334705219788
9235	297.334357250015
9240	297.334014428835
9245	297.333676724689
9250	297.333344106206
9255	297.3330165422
9260	297.332694001671
9265	297.332376453803
9270	297.332063867961
9275	297.331756213695
9280	297.331453460732
9285	297.331155578981
9290	297.33086253853
9295	297.330574309642
9300	297.330290862758
9305	297.330012168495
9310	297.329738197644
9315	297.329468921168
9320	297.329204310203
9325	297.328944336058
9330	297.328688970209
9335	297.328438184305
9340	297.32819195016
9345	297.327950239758
9350	297.327713025246
9355	297.32748027894
9360	297.327251973317
9365	297.327028081021
9370	297.326808574854
9375	297.326593427783
9380	297.326382612934
9385	297.326176103593
9390	297.325973873204
9395	297.325775895369
9400	297.325582143846
9405	297.32539259255
9410	297.325207215551
9415	297.325025987072
9420	297.324848881489
9425	297.32467587333
9430	297.324506937275
9435	297.324342048154
9440	297.324181180947
9445	297.324024310782
9450	297.323871412934
9455	297.323722462826
9460	297.323577436027
9465	297.323436308249
9470	297.323299055352
9475	297.323165653336
9480	297.323036078344
9485	297.322910306663
9490	297.322788314718
9495	297.322670079076
9500	297.322555576443
9505	297.322444783661
9510	297.322337677713
9515	297.322234235717
9520	297.322134434927
9525	297.322038252731
9530	297.321945666654
9535	297.321856654352
9540	297.321771193615
9545	297.321689262365
9550	297.321610838655
9555	297.321535900668
9560	297.321464426717
9565	297.321396395244
9570	297.321331784818
9575	297.321270574138
9580	297.321212742026
9585	297.321158267432
9590	297.321107129432
9595	297.321059307223
9600	297.32101478013
9605	297.320973527598
9610	297.320935529193
9615	297.320900764607
9620	297.320869213647
9625	297.320840856246
9630	297.320815672451
9635	297.320793642431
9640	297.320774746471
9645	297.320758964974
9650	297.32074627846
9655	297.320736667564
9660	297.320730113037
9665	297.320726595742
9670	297.32072609666
9675	297.320728596881
9680	297.32073407761
9685	297.320742520162
9690	297.320753905965
9695	297.320768216555
9700	297.320785433581
9705	297.320805538799
9710	297.320828514073
9715	297.320854341376
9720	297.320883002788
9725	297.320914480496
9730	297.320948756792
9735	297.320985814074
9740	297.321025634845
9745	297.32106820171
9750	297.321113497381
9755	297.32116150467
9760	297.321212206492
9765	297.321265585865
9770	297.321321625905
9775	297.321380309831
9780	297.321441620962
9785	297.321505542714
9790	297.321572058605
9795	297.321641152247
9800	297.321712807353


==> tiks/dyn-ecco/sig3-2-e-3.tsv <==
0	279.15
5	279.253725730486
10	279.562348850213
15	280.068270033713
20	280.759031822391
25	281.617625368503
30	282.622909249436
35	283.750130039694
40	284.971531822391
45	286.257039632036
50	287.575
55	288.892960367964
60	290.178468177609
65	291.399869960306
70	292.527090750564
75	293.532374631497
80	294.390968177609
85	295.081729966287
90	295.587651149787
95	296
100	296
105	296
110	296
115	296
120	296
125	296
130	296
135	296
140	296
145	296
150	296
155	296
160	296
165	296
170	296
175	296
180	296
185	296
190	296
195	296
200	296
205	296
210	296
215	296
220	296
225	296
230	296
235	296
240	296
245	296
250	296
255	296
260	296
265	296
270	296
275	296
280	296
285	296
290	296
295	296
300	296
305	296
310	296
315	296
320	296
325	296
330	296
335	296
340	296
345	296
350	296
355	296
360	296
365	296
370	296
375	296
380	296
385	296
390	296
395	296
400	296
405	296
410	296
415	296
420	296
425	296
430	296
435	296
440	296
445	296
450	296
455	296
460	296
465	296
470	296
475	296
480	296
485	296
490	296
495	296
500	296
505	296
510	296
515	296
520	296
525	296
530	296
535	296
540	296
545	296
550	296
555	296
560	296
565	296
570	296
575	296
580	296
585	296
590	296
595	296
600	296
605	296
610	296
615	296
620	296
625	296
630	296
635	296
640	296
645	296
650	296
655	296
660	296
665	296
670	296
675	296
680	296
685	296
690	296
695	296
700	296
705	296
710	296
715	296
720	296
725	296
730	296
735	296
740	296
745	296
750	296
755	296
760	296
765	296
770	296
775	296
780	296
785	296
790	296
795	296
800	296
805	296
810	296
815	296
820	296
825	296
830	296
835	296
840	296
845	296
850	296
855	296
860	296
865	296
870	296
875	296
880	296
885	296
890	296
895	296
900	296
905	296
910	296
915	296
920	296
925	296
930	296
935	296
940	296
945	296
950	296
955	296
960	296
965	296
970	296
975	296
980	296
985	296
990	296
995	296
1000	296
1005	296
1010	296
1015	296
1020	296
1025	296
1030	296
1035	296
1040	296
1045	296
1050	296
1055	296
1060	296
1065	296
1070	296
1075	296
1080	296
1085	296
1090	296
1095	296
1100	296
1105	296
1110	296
1115	296
1120	296
1125	296
1130	296
1135	296
1140	296
1145	296
1150	296
1155	296
1160	296
1165	296
1170	296
1175	296
1180	296
1185	296
1190	296
1195	296
1200	296
1205	296
1210	296
1215	296
1220	296
1225	296
1230	296
1235	296
1240	296
1245	296
1250	296
1255	296
1260	296
1265	296
1270	296
1275	296
1280	296
1285	296
1290	296
1295	296
1300	296
1305	296
1310	296
1315	296
1320	296
1325	296
1330	296
1335	296
1340	296
1345	296
1350	296
1355	296
1360	296
1365	296
1370	296
1375	296
1380	296
1385	296
1390	296
1395	296
1400	296
1405	296
1410	296
1415	296
1420	296
1425	296
1430	296
1435	296
1440	296
1445	296
1450	296
1455	296
1460	296
1465	296
1470	296
1475	296
1480	296
1485	296
1490	296
1495	296
1500	296
1505	296
1510	296
1515	296
1520	296
1525	296
1530	296
1535	296
1540	296
1545	296
1550	296
1555	296
1560	296
1565	296
1570	296
1575	296
1580	296
1585	296
1590	296
1595	296
1600	296
1605	296
1610	296
1615	296
1620	296
1625	296
1630	296
1635	296
1640	296
1645	296
1650	296
1655	296
1660	296
1665	296
1670	296
1675	296
1680	296
1685	296
1690	296
1695	296
1700	296
1705	296
1710	296
1715	296
1720	296
1725	296
1730	296
1735	296
1740	296
1745	296
1750	296
1755	296
1760	296
1765	296
1770	296
1775	296
1780	296
1785	296
1790	296
1795	296
1800	296.018103127028
1805	296.072401936396
1810	296.162864719128
1815	296.289438647506
1820	296.452049805921
1825	296.650603234035
1830	296.884982982238
1835	297.155052179356
1840	297.460653112585
1845	297.801607319585
1850	298.1777156927
1855	298.588758595232
1860	299.0344959897
1865	299.51466757802
1870	300.028992953504
1875	300.577171764618
1880	301.158883890372
1885	301.773789627266
1890	302.421529887666
1895	303.101726409501
1900	303.813981977156
1905	304.557880653437
1910	305.332988022466
1915	306.138851443366
1920	306.975000314593
1925	307.840946348753
1930	308.736183857747
1935	309.66019004808
1940	310.612425326157
1945	311.592333613392
1950	312.599342670938
1955	313.632864433864
1960	314.692295354566
1965	315.777016755219
1970	316.886395189071
1975	318.019782810357
1980	319.176517752625
1985	320.35592451524
1990	321.557314357867
1995	322.779985702668
2000	324.02322454401
2005	325.28630486542
2010	326.568489063557
2015	327.869028378958
2020	329.187163333286
2025	330.522124172847
2030	331.873131318103
2035	333.239395818927
2040	334.620119815324
2045	336.014497003363
2050	337.421713106031
2055	338.840946348753
2060	340.271367939281
2065	341.712142551688
2070	343.162428814171
2075	344.621379800396
2080	346.08814352407
2085	347.561863436484
2090	349.041678926708
2095	350.52672582417
2100	352.0161369033
2105	353.509042389971
2110	355.004570469419
2115	356.50184779536
2120	358
2125	359.49815220464
2130	360.995429530581
2135	362.490957610029
2140	363.9838630967
2145	365.47327417583
2150	366.958321073292
2155	368.438136563516
2160	369.91185647593
2165	371.378620199604
2170	372.837571185829
2175	374.287857448312
2180	375.728632060719
2185	377.159053651247
2190	378.578286893969
2195	379.985502996637
2200	381.379880184676
2205	382.760604181073
2210	384.126868681897
2215	385.477875827153
2220	386.812836666714
2225	388.130971621042
2230	389.431510936443
2235	390.71369513458
2240	391.97677545599
2245	393.220014297332
2250	394.442685642133
2255	395.64407548476
2260	396.823482247375
2265	397.980217189643
2270	399.113604810929
2275	400.222983244781
2280	401.307704645434
2285	402.367135566136
2290	403.400657329062
2295	404.407666386608
2300	405.387574673843
2305	406.33980995192
2310	407.263816142253
2315	408.159053651247
2320	409.024999685407
2325	409.861148556634
2330	410.667011977534
2335	411.442119346563
2340	412.186018022844
2345	412.898273590499
2350	413.578470112334
2355	414.226210372734
2360	414.841116109628
2365	415.422828235382
2370	415.971007046496
2375	416.48533242198
2380	416.9655040103
2385	417.411241404768
2390	417.8222843073
2395	418.198392680415
2400	418.539346887415
2405	418.844947820644
2410	419.115017017762
2415	419.349396765965
2420	419.547950194079
2425	419.710561352494
2430	419.837135280872
2435	419.927598063604
2440	420
2445	420
2450	420
2455	420
2460	420
2465	420
2470	420
2475	420
2480	420
2485	420
2490	420
2495	420
2500	420
2505	420
2510	420
2515	420
2520	420
2525	420
2530	420
2535	420
2540	420
2545	420
2550	420
2555	420
2560	420
2565	420
2570	420
2575	420
2580	420
2585	420
2590	420
2595	420
2600	420
2605	420
2610	420
2615	420
2620	420
2625	420
2630	420
2635	420
2640	420
2645	420
2650	420
2655	420
2660	420
2665	420
2670	420
2675	420
2680	420
2685	420
2690	420
2695	420
2700	420
2705	420
2710	420
2715	420
2720	420
2725	420
2730	420
2735	420
2740	420
2745	420
2750	420
2755	420
2760	420
2765	420
2770	420
2775	420
2780	420
2785	420
2790	420
2795	420
2800	420
2805	420
2810	420
2815	420
2820	420
2825	420
2830	420
2835	420
2840	420
2845	420
2850	420
2855	420
2860	420
2865	420
2870	420
2875	420
2880	420
2885	420
2890	420
2895	420
2900	420
2905	420
2910	420
2915	420
2920	420
2925	420
2930	420
2935	420
2940	420
2945	420
2950	420
2955	420
2960	420
2965	420
2970	420
2975	420
2980	420
2985	420
2990	420
2995	420
3000	420
3005	420
3010	420
3015	420
3020	420
3025	420
3030	420
3035	420
3040	420
3045	420
3050	420
3055	420
3060	420
3065	420
3070	420
3075	420
3080	420
3085	420
3090	420
3095	420
3100	420
3105	420
3110	420
3115	420
3120	420
3125	420
3130	420
3135	420
3140	420
3145	420
3150	420
3155	420
3160	420
3165	420
3170	420
3175	420
3180	420
3185	420
3190	420
3195	420
3200	420
3205	420
3210	420
3215	420
3220	420
3225	420
3230	420
3235	420
3240	420
3245	420
3250	420
3255	420
3260	420
3265	420
3270	420
3275	420
3280	420
3285	420
3290	420
3295	420
3300	420
3305	420
3310	420
3315	420
3320	420
3325	420
3330	420
3335	420
3340	420
3345	420
3350	420
3355	420
3360	420
3365	420
3370	420
3375	420
3380	420
3385	420
3390	420
3395	420
3400	420
3405	420
3410	420
3415	420
3420	420
3425	420
3430	420
3435	420
3440	420
3445	420
3450	420
3455	420
3460	420
3465	420
3470	420
3475	420
3480	420
3485	420
3490	420
3495	420
3500	420
3505	420
3510	420
3515	420
3520	420
3525	420
3530	420
3535	420
3540	420
3545	420
3550	420
3555	420
3560	420
3565	420
3570	420
3575	420
3580	420
3585	420
3590	420
3595	420
3600	420
3605	420
3610	420
3615	420
3620	420
3625	420
3630	420
3635	420
3640	420
3645	420
3650	420
3655	420
3660	420
3665	420
3670	420
3675	420
3680	420
3685	420
3690	420
3695	420
3700	420
3705	420
3710	420
3715	420
3720	420
3725	420
3730	420
3735	420
3740	420
3745	420
3750	420
3755	420
3760	420
3765	420
3770	420
3775	420
3780	420
3785	420
3790	420
3795	420
3800	420
3805	420
3810	420
3815	420
3820	420
3825	420
3830	420
3835	420
3840	420
3845	420
3850	420
3855	420
3860	420
3865	420
3870	420
3875	420
3880	420
3885	420
3890	420
3895	420
3900	420
3905	420
3910	420
3915	420
3920	420
3925	420
3930	420
3935	420
3940	420
3945	420
3950	420
3955	420
3960	420
3965	420
3970	420
3975	420
3980	420
3985	420
3990	420
3995	420
4000	420
4005	420
4010	420
4015	420
4020	420
4025	420
4030	420
4035	420
4040	420
4045	420
4050	420
4055	420
4060	420
4065	420
4070	420
4075	420
4080	420
4085	420
4090	420
4095	420
4100	420
4105	420
4110	420
4115	420
4120	420
4125	420
4130	420
4135	420
4140	420
4145	420
4150	420
4155	420
4160	420
4165	420
4170	420
4175	420
4180	420
4185	420
4190	420
4195	420
4200	420
4205	420
4210	420
4215	420
4220	420
4225	420
4230	420
4235	420
4240	420
4245	420
4250	420
4255	420
4260	420
4265	420
4270	420
4275	420
4280	420
4285	420
4290	420
4295	420
4300	420
4305	420
4310	420
4315	420
4320	420
4325	420
4330	420
4335	420
4340	420
4345	420
4350	420
4355	420
4360	420
4365	420
4370	420
4375	420
4380	420
4385	420
4390	420
4395	420
4400	420
4405	420
4410	420
4415	420
4420	420
4425	420
4430	420
4435	420
4440	420
4445	420
4450	419.890483427769
4455	419.562365922954
4460	419.016942415442
4465	418.256365442639
4470	417.283636654381
4475	416.102594966798
4480	414.717901411864
4485	413.135020742434
4490	411.360199865362
4495	409.40044318781
4500	407.263484974056
4505	404.957758821888
4510	402.492364379042
4515	399.877031431052
4520	397.122081502232
4525	394.238387121334
4530	391.237328912645
4535	388.130750681862
4540	384.930912674
4545	381.65044318781
4550	378.302288737649
4555	374.899662959508
4560	371.455994462819
4565	367.984873833877
4570	364.5
4575	361.015126166123
4580	357.544005537181
4585	354.100337040492
4590	350.697711262351
4595	347.34955681219
4600	344.069087326
4605	340.869249318138
4610	337.762671087355
4615	334.761612878666
4620	331.877918497768
4625	329.122968568948
4630	326.507635620958
4635	324.042241178112
4640	321.736515025944
4645	319.59955681219
4650	317.639800134638
4655	315.864979257566
4660	314.282098588136
4665	312.897405033202
4670	311.716363345619
4675	310.743634557361
4680	309.983057584558
4685	309.437634077046
4690	309
4695	309
4700	309
4705	309
4710	309
4715	309
4720	309
4725	309
4730	309
4735	309
4740	309
4745	309
4750	309
4755	309
4760	309
4765	309
4770	309
4775	309
4780	309
4785	309
4790	309
4795	309
4800	309
4805	309
4810	309
4815	309
4820	309
4825	309
4830	309
4835	309
4840	309
4845	309
4850	309
4855	309
4860	309
4865	309
4870	309
4875	309
4880	309
4885	309
4890	309
4895	309
4900	309
4905	309
4910	309
4915	309
4920	309
4925	309
4930	309
4935	309
4940	309
4945	309
4950	309
4955	309
4960	309
4965	309
4970	309
4975	309
4980	309
4985	309
4990	309
4995	309
5000	309
5005	309
5010	309
5015	309
5020	309
5025	309
5030	309
5035	309
5040	309
5045	309
5050	309
5055	309
5060	309
5065	309
5070	309
5075	309
5080	309
5085	309
5090	309
5095	309
5100	309
5105	309
5110	309
5115	309
5120	309
5125	309
5130	309
5135	309
5140	309
5145	309
5150	309
5155	309
5160	309
5165	309
5170	309
5175	309
5180	309
5185	309
5190	309
5195	309
5200	309
5205	309
5210	309
5215	309
5220	309
5225	309
5230	309
5235	309
5240	309
5245	309
5250	309
5255	309
5260	309
5265	309
5270	309
5275	309
5280	309
5285	309
5290	309
5295	309
5300	309
5305	309
5310	309
5315	309
5320	309
5325	309
5330	309
5335	309
5340	309
5345	309
5350	309
5355	309
5360	309
5365	309
5370	309
5375	309
5380	309
5385	309
5390	309
5395	309
5400	309
5405	309
5410	309
5415	309
5420	309
5425	309
5430	309
5435	309
5440	309
5445	309
5450	309
5455	309
5460	309
5465	309
5470	309
5475	309
5480	309
5485	309
5490	309
5495	309
5500	309
5505	309
5510	309
5515	309
5520	309
5525	309
5530	309
5535	309
5540	309
5545	309
5550	309
5555	309
5560	309
5565	309
5570	309
5575	309
5580	309
5585	309
5590	309
5595	309
5600	309
5605	309
5610	309
5615	309
5620	309
5625	309
5630	309
5635	309
5640	309
5645	309
5650	309
5655	309
5660	309
5665	309
5670	309
5675	309
5680	309
5685	309
5690	309
5695	309
5700	309
5705	309
5710	309
5715	309
5720	309
5725	309
5730	309
5735	309
5740	309
5745	309
5750	309
5755	309
5760	309
5765	309
5770	309
5775	309
5780	309
5785	309
5790	309
5795	309
5800	309
5805	309
5810	309
5815	309
5820	309
5825	309
5830	309
5835	309
5840	309
5845	309
5850	309
5855	309
5860	309
5865	309
5870	309
5875	309
5880	309
5885	309
5890	309
5895	309
5900	309
5905	309
5910	309
5915	309
5920	309
5925	309
5930	309
5935	309
5940	309
5945	309
5950	309
5955	309
5960	309
5965	309
5970	309
5975	309
5980	309
5985	309
5990	309
5995	309
6000	309
6005	309
6010	309
6015	309
6020	309
6025	309
6030	309
6035	309
6040	309
6045	309
6050	309
6055	309
6060	309
6065	309
6070	309
6075	309
6080	309
6085	309
6090	309
6095	309
6100	309
6105	309
6110	309
6115	309
6120	309
6125	309
6130	309
6135	309
6140	309
6145	309
6150	309
6155	309
6160	309
6165	309
6170	309
6175	309
6180	309
6185	309
6190	309
6195	309
6200	309
6205	309
6210	309
6215	309
6220	309
6225	309
6230	309
6235	309
6240	309
6245	309
6250	309
6255	309
6260	309
6265	309
6270	309
6275	309
6280	309
6285	309
6290	309
6295	309
6300	309
6305	309
6310	309
6315	309
6320	309
6325	309
6330	309
6335	309
6340	309
6345	309
6350	309
6355	309
6360	309
6365	309
6370	309
6375	309
6380	309
6385	309
6390	309
6395	309
6400	309
6405	309
6410	309
6415	309
6420	309
6425	309
6430	309
6435	309
6440	309
6445	309
6450	309
6455	309
6460	309
6465	309
6470	309
6475	309
6480	309
6485	309
6490	309
6495	309
6500	309
6505	309
6510	309
6515	309
6520	309
6525	309
6530	309
6535	309
6540	309
6545	309
6550	309
6555	309
6560	309
6565	309
6570	309
6575	309
6580	309
6585	309
6590	309
6595	309
6600	309
6605	309
6610	309
6615	309
6620	309
6625	309
6630	309
6635	309
6640	309
6645	309
6650	309
6655	309
6660	309
6665	309
6670	309
6675	309
6680	309
6685	309
6690	309
6695	309
6700	309
6705	309
6710	309
6715	309
6720	309
6725	309
6730	309
6735	309
6740	309
6745	309
6750	309
6755	309
6760	309
6765	309
6770	309
6775	309
6780	309
6785	309
6790	309
6795	309
6800	309
6805	309
6810	309
6815	309
6820	309
6825	309
6830	309
6835	309
6840	309
6845	309
6850	309
6855	309
6860	309
6865	309
6870	309
6875	309
6880	309
6885	309
6890	309
6895	309
6900	309
6905	309
6910	309
6915	309
6920	309
6925	309
6930	309
6935	309
6940	309
6945	309
6950	309
6955	309
6960	309
6965	309
6970	309
6975	309
6980	309
6985	309
6990	309
6995	309
7000	309
7005	309
7010	309
7015	309
7020	309
7025	309
7030	309
7035	309
7040	309
7045	309
7050	309
7055	309
7060	309
7065	309
7070	309
7075	309
7080	309
7085	309
7090	309
7095	309
7100	309
7105	309
7110	309
7115	309
7120	309
7125	309
7130	309
7135	309
7140	309
7145	309
7150	309
7155	309
7160	309
7165	309
7170	309
7175	309
7180	309
7185	309
7190	309
7195	309
7200	309
7205	309
7210	309
7215	309
7220	309
7225	309
7230	309
7235	309
7240	309
7245	309
7250	309
7255	309
7260	309
7265	309
7270	309
7275	309
7280	309
7285	309
7290	309
7295	309
7300	309
7305	309
7310	309
7315	309
7320	309
7325	309
7330	309
7335	309
7340	309
7345	309
7350	309
7355	309
7360	309
7365	309
7370	309
7375	309
7380	309
7385	309
7390	309
7395	309
7400	309
7405	309
7410	309
7415	309
7420	309
7425	309
7430	309
7435	309
7440	309
7445	309
7450	309
7455	309
7460	309
7465	309
7470	309
7475	309
7480	309
7485	309
7490	309
7495	309
7500	309
7505	309
7510	309
7515	309
7520	309
7525	309
7530	309
7535	309
7540	309
7545	309
7550	309
7555	309
7560	309
7565	309
7570	309
7575	309
7580	309
7585	309
7590	309
7595	309
7600	309
7605	309
7610	309
7615	309
7620	309
7625	309
7630	309
7635	309
7640	309
7645	309
7650	309
7655	309
7660	309
7665	309
7670	309
7675	309
7680	309
7685	309
7690	309
7695	309
7700	309
7705	309
7710	309
7715	309
7720	309
7725	309
7730	309
7735	309
7740	309
7745	309
7750	309
7755	309
7760	309
7765	309
7770	309
7775	309
7780	309
7785	309
7790	309
7795	309
7800	309
7805	309
7810	309
7815	309
7820	309
7825	309
7830	309
7835	309
7840	309
7845	309
7850	309
7855	309
7860	309
7865	309
7870	309
7875	309
7880	309
7885	309
7890	309
7895	309
7900	309
7905	309
7910	309
7915	309
7920	309
7925	309
7930	309
7935	309
7940	309
7945	309
7950	309
7955	309
7960	309
7965	309
7970	309
7975	309
7980	309
7985	309
7990	309
7995	309
8000	309
8005	309
8010	309
8015	309
8020	309
8025	309
8030	309
8035	309
8040	309
8045	309
8050	309
8055	309
8060	309
8065	309
8070	309
8075	309
8080	309
8085	309
8090	309
8095	309
8100	309
8105	309
8110	309
8115	309
8120	309
8125	309
8130	309
8135	309
8140	309
8145	309
8150	309
8155	309
8160	309
8165	309
8170	309
8175	309
8180	309
8185	309
8190	309
8195	309
8200	309
8205	309
8210	309
8215	309
8220	309
8225	309
8230	309
8235	309
8240	309
8245	309
8250	309
8255	309
8260	309
8265	309
8270	309
8275	309
8280	309
8285	309
8290	309
8295	309
8300	309
8305	309
8310	309
8315	309
8320	309
8325	309
8330	309
8335	309
8340	309
8345	309
8350	309
8355	309
8360	309
8365	309
8370	309
8375	309
8380	309
8385	309
8390	309
8395	309
8400	309
8405	309
8410	309
8415	309
8420	309
8425	309
8430	309
8435	309
8440	309
8445	309
8450	309
8455	309
8460	309
8465	309
8470	309
8475	309
8480	309
8485	309
8490	309
8495	309
8500	309
8505	309
8510	309
8515	309
8520	309
8525	309
8530	309
8535	309
8540	309
8545	309
8550	309
8555	309
8560	309
8565	309
8570	309
8575	309
8580	309
8585	309
8590	309
8595	309
8600	309
8605	309
8610	309
8615	309
8620	309
8625	309
8630	309
8635	309
8640	309
8645	309
8650	309
8655	309
8660	309
8665	309
8670	309
8675	309
8680	309
8685	309
8690	309
8695	309
8700	309
8705	309
8710	309
8715	309
8720	309
8725	309
8730	309
8735	309
8740	309
8745	309
8750	309
8755	309
8760	309
8765	309
8770	309
8775	309
8780	309
8785	309
8790	309
8795	309
8800	309
8805	309
8810	309
8815	309
8820	309
8825	309
8830	309
8835	309
8840	309
8845	309
8850	309
8855	309
8860	309
8865	309
8870	309
8875	309
8880	309
8885	309
8890	309
8895	309
8900	309
8905	309
8910	309
8915	309
8920	309
8925	309
8930	309
8935	309
8940	309
8945	309
8950	309
8955	309
8960	309
8965	309
8970	309
8975	309
8980	309
8985	309
8990	309
8995	309
9000	309
9005	309
9010	309
9015	309
9020	309
9025	309
9030	309
9035	309
9040	309
9045	309
9050	309
9055	309
9060	309
9065	309
9070	309
9075	309
9080	309
9085	309
9090	309
9095	309
9100	309
9105	309
9110	309
9115	309
9120	309
9125	309
9130	309
9135	309
9140	309
9145	309
9150	309
9155	309
9160	309
9165	309
9170	309
9175	309
9180	309
9185	309
9190	309
9195	309
9200	309
9205	309
9210	309
9215	309
9220	309
9225	309
9230	309
9235	309
9240	309
9245	309
9250	309
9255	309
9260	309
9265	309
9270	309
9275	309
9280	309
9285	309
9290	309
9295	309
9300	309
9305	309
9310	309
9315	309
9320	309
9325	309
9330	309
9335	309
9340	309
9345	309
9350	309
9355	309
9360	309
9365	309
9370	309
9375	309
9380	309
9385	309
9390	309
9395	309
9400	309
9405	309
9410	309
9415	309
9420	309
9425	309
9430	309
9435	309
9440	309
9445	309
9450	309
9455	309
9460	309
9465	309
9470	309
9475	309
9480	309
9485	309
9490	309
9495	309
9500	309
9505	309
9510	309
9515	309
9520	309
9525	309
9530	309
9535	309
9540	309
9545	309
9550	309
9555	309
9560	309
9565	309
9570	309
9575	309
9580	309
9585	309
9590	309
9595	309
9600	309
9605	309
9610	309
9615	309
9620	309
9625	309
9630	309
9635	309
9640	309
9645	309
9650	309
9655	309
9660	309
9665	309
9670	309
9675	309
9680	309
9685	309
9690	309
9695	309
9700	309
9705	309
9710	309
9715	309
9720	309
9725	309
9730	309
9735	309
9740	309
9745	309
9750	309
9755	309
9760	309
9765	309
9770	309
9775	309
9780	309
9785	309
9790	309
9795	309
9800	309


==> tiks/dyn-ecco/sig3-3-1.tsv <==
0	279.150000073505
5	279.150392262297
10	279.150381371953
15	279.150336100881
20	279.150228683884
25	279.150067295197
30	279.149841336367
35	279.149576060798
40	279.149364077244
45	279.149408897279
50	279.150063407615
55	279.151862055475
60	279.155539522598
65	279.162032171917
70	279.172461953699
75	279.188105074925
80	279.210440619284
85	279.240944151318
90	279.280977730432
95	279.331918855029
100	279.395053342121
105	279.471524613544
110	279.562290610225
115	279.668049545116
120	279.789301672885
125	279.926353207057
130	280.079197991298
135	280.247554812697
140	280.430912635447
145	280.628579162306
150	280.839731789696
155	281.063466692944
160	281.298841155373
165	281.544906280894
170	281.800729913198
175	282.06541145481
180	282.338090888964
185	282.61795398547
190	282.904235012837
195	283.196217723885
200	283.493235075936
205	283.794668026147
210	284.099943692212
215	284.408533119095
220	284.71994883199
225	285.033742298604
230	285.349501381664
235	285.666847835571
240	285.985434883954
245	286.304944902536
250	286.625087222194
255	286.945596059804
260	287.266228579329
265	287.586763082119
270	287.906997323166
275	288.226746948499
280	288.545844048001
285	288.864135817357
290	289.181483322597
295	289.497760360681
300	289.812852409647
305	290.126655662077
310	290.439076135873
315	290.75002885666
320	291.059437106419
325	291.367231733312
330	291.673350517965
335	291.977737591811
340	292.280342903379
345	292.581121728727
350	292.880034222499
355	293.177045006322
360	293.472122791542
365	293.765240033495
370	294.056372614752
375	294.345499554953
380	294.632602745054
385	294.917666703968
390	295.200678355742
395	295.481626825578
400	295.76050325311
405	296.037300621516
410	296.312013601118
415	296.584638406279
420	296.855172664444
425	297.12361529634
430	297.389966406356
435	297.654227182262
440	297.916399803466
445	298.176487357079
450	298.434493761134
455	298.69042369433
460	298.94428253176
465	299.196076286095
470	299.445811553764
475	299.6934954657
480	299.939135642256
485	300.18274015192
490	300.424317473532
495	300.663876461659
500	300.90142631489
505	301.136976546772
510	301.370536959178
515	301.602117617876
520	301.831728830131
525	302.059381124137
530	302.285085230142
535	302.508852063108
540	302.730692706775
545	302.950618399009
550	303.168640518315
555	303.384770571429
560	303.599020181878
565	303.811401079439
570	304.021925090415
575	304.230604128649
580	304.43745018723
585	304.64247533082
590	304.845691688547
595	305.047111447432
600	305.246746846284
605	305.444610170046
610	305.640713744534
615	305.835069931552
620	306.027691124348
625	306.21858974338
630	306.407778232372
635	306.595269054635
640	306.781074689631
645	306.965207629772
650	307.147680377416
655	307.328505442067
660	307.507695337751
665	307.685262580562
670	307.861219686359
675	308.035579168615
680	308.208353536397
685	308.379555292475
690	308.549196931553
695	308.717290938605
700	308.883849787325
705	309.04888593867
710	309.212411839502
715	309.374439921317
720	309.534982599057
725	309.694052270006
730	309.85166131276
735	310.007822086274
740	310.162546928969
745	310.315848157921
750	310.4677380681
755	310.618228931676
760	310.767332997386
765	310.915062489954
770	311.061429609563
775	311.206446531385
780	311.350125405158
785	311.492478354805
790	311.633517478108
795	311.773254846421
800	311.911702504421
805	312.048872469903
810	312.184776733615
815	312.319427259115
820	312.452835982677
825	312.585014813218
830	312.715975632251
835	312.845730293871
840	312.974290624756
845	313.101668424193
850	313.227875464117
855	313.352923489165
860	313.47682421674
865	313.599589337078
870	313.721230513326
875	313.841759381604
880	313.961187551078
885	314.079526604007
890	314.196788095783
895	314.31298355495
900	314.428124483193
905	314.542222355299
910	314.655288619076
915	314.767334695233
920	314.878371977208
925	314.988411830932
930	315.097465594541
935	315.205544578005
940	315.312660062682
945	315.418823300791
950	315.524045514778
955	315.628337896594
960	315.73171160685
965	315.834177773866
970	315.935747492584
975	316.036431823355
980	316.136241790585
985	316.235188381229
990	316.33328254314
995	316.430535183251
1000	316.526957165599
1005	316.622559309175
1010	316.717352385608
1015	316.81134711667
1020	316.90455417161
1025	316.996984164313
1030	317.088647650279
1035	317.179555123447
1040	317.269717012834
1045	317.359143679037
1050	317.447845410568
1055	317.535832420059
1060	317.623114840332
1065	317.709702720366
1070	317.795606021152
1075	317.88083461148
1080	317.965398263656
1085	318.049306649183
1090	318.132569334418
1095	318.215195776242
1100	318.297195317752
1105	318.37857718401
1110	318.459350477868
1115	318.539524175906
1120	318.619107124494
1125	318.698108036012
1130	318.776535485255
1135	318.854397906036
1140	318.931703588023
1145	319.008460673818
1150	319.084677156306
1155	319.160360876285
1160	319.235519520399
1165	319.310160619374
1170	319.38429154658
1175	319.457919516913
1180	319.531051586018
1185	319.603694649835
1190	319.675855444482
1195	319.747540546461
1200	319.81875637319
1205	319.88950918385
1210	319.959805080524
1215	320.02965000964
1220	320.09904976368
1225	320.168009983152
1230	320.236536158802
1235	320.304633634061
1240	320.372307607679
1245	320.439563136568
1250	320.506405138792
1255	320.572838396716
1260	320.638867560281
1265	320.704497150388
1270	320.769731562366
1275	320.834575069516
1280	320.899031826709
1285	320.963105874018
1290	321.026801140363
1295	321.09012144717
1300	321.153070512015
1305	321.215651952237
1310	321.277869288532
1315	321.339725948485
1320	321.401225270058
1325	321.46237050501
1330	321.523164822251
1335	321.583611311109
1340	321.643712984529
1345	321.703472782179
1350	321.762893573463
1355	321.821978160444
1360	321.880729280682
1365	321.939149609956
1370	321.997241764909
1375	322.055008305584
1380	322.112451737868
1385	322.169574515836
1390	322.226379044008
1395	322.282867679501
1400	322.339042734099
1405	322.394906476227
1410	322.450461132839
1415	322.505708891222
1420	322.560651900713
1425	322.615292274341
1430	322.669632090383
1435	322.723673393856
1440	322.777418197924
1445	322.830868485248
1450	322.884026209258
1455	322.936893295371
1460	322.989471642135
1465	323.041763122329
1470	323.093769583999
1475	323.145492851435
1480	323.19693472611
1485	323.248096987561
1490	323.298981394226
1495	323.349589684237
1500	323.399923576175
1505	323.449984769777
1510	323.499774946614
1515	323.549295770727
1520	323.598548889236
1525	323.647535932908
1530	323.696258516703
1535	323.744718240285
1540	323.792916688511
1545	323.84085543189
1550	323.88853602702
1555	323.935960017005
1560	323.983128931839
1565	324.030044288784
1570	324.07670759272
1575	324.123120336479
1580	324.16928400116
1585	324.215200056429
1590	324.260869960804
1595	324.306295161926
1600	324.351477096815
1605	324.39641719211
1610	324.441116864304
1615	324.485577519961
1620	324.529800555927
1625	324.573787359523
1630	324.617539308738
1635	324.661057772408
1640	324.704344110381
1645	324.747399673688
1650	324.79022580469
1655	324.832823837226
1660	324.875195096759
1665	324.917340900502
1670	324.959262557551
1675	325.000961369004
1680	325.042438628079
1685	325.083695620221
1690	325.124733623213
1695	325.165553907275
1700	325.206157735161
1705	325.246546362251
1710	325.286721036641
1715	325.326682999226
1720	325.366433483787
1725	325.40597371706
1730	325.445304918822
1735	325.484428301952
1740	325.523345072511
1745	325.562056429799
1750	325.600563566426
1755	325.638867668369
1760	325.676969915036
1765	325.714871479317
1770	325.752573527645
1775	325.790077220047
1780	325.827383710196
1785	325.864494145458
1790	325.901409666944
1795	325.938131409554
1800	325.974660502022
1805	326.010998066962
1810	326.047145220907
1815	326.083103074351
1820	326.118872731793
1825	326.154455291769
1830	326.189851846894
1835	326.225063483899
1840	326.260091283663
1845	326.294936321251
1850	326.329599665949
1855	326.364082381293
1860	326.398385525105
1865	326.432510149521
1870	326.466457301029
1875	326.500228020489
1880	326.533823343173
1885	326.567244298787
1890	326.600491911501
1895	326.633567199978
1900	326.666471177403
1905	326.699204851507
1910	326.731769224593
1915	326.764165293566
1920	326.796394049956
1925	326.828456479943
1930	326.860353564385
1935	326.892086278837
1940	326.923655593582
1945	326.955062473649
1950	326.98630787884
1955	327.017392763754
1960	327.048318077807
1965	327.079084765259
1970	327.109693765232
1975	327.140146011738
1980	327.170442433694
1985	327.200583954953
1990	327.230571494317
1995	327.260405965563
2000	327.290088277466
2005	327.319619333815
2010	327.349000033443
2015	327.378231270236
2020	327.407313933165
2025	327.4362489063
2030	327.465037068835
2035	327.493679295103
2040	327.522176454603
2045	327.550529412015
2050	327.578739027223
2055	327.606806155333
2060	327.634731646695
2065	327.662516346925
2070	327.690161096918
2075	327.717666732876
2080	327.74503408632
2085	327.772263984116
2090	327.799357248491
2095	327.826314697054
2100	327.853137142813
2105	327.879825394199
2110	327.906380255079
2115	327.932802524782
2120	327.959092998115
2125	327.985252465381
2130	328.011281712399
2135	328.037181520528
2140	328.062952666676
2145	328.088595923328
2150	328.114112058563
2155	328.139501836068
2160	328.164766015163
2165	328.189905350818
2170	328.214920593671
2175	328.239812490046
2180	328.264581781977
2185	328.289229207218
2190	328.313755499272
2195	328.338161387401
2200	328.362447596649
2205	328.38661484786
2210	328.410663857696
2215	328.434595338656
2220	328.458409999096
2225	328.482108543244
2230	328.505691671222
2235	328.529160079063
2240	328.552514458731
2245	328.575755498136
2250	328.598883881157
2255	328.621900287658
2260	328.644805393503
2265	328.667599870583
2270	328.690284386824
2275	328.712859606215
2280	328.735326188818
2285	328.757684790792
2290	328.779936064409
2295	328.802080658074
2300	328.82411921634
2305	328.846052379928
2310	328.867880785747
2315	328.889605066907
2320	328.911225852744
2325	328.93274376883
2330	328.954159436998
2335	328.975473475356
2340	328.996686498307
2345	329.017799116566
2350	329.038811937177
2355	329.059725563533
2360	329.080540595393
2365	329.101257628898
2370	329.121877256593
2375	329.142400067439
2380	329.162826646837
2385	329.183157576641
2390	329.203393435175
2395	329.223534797256
2400	329.243582234206
2405	329.263536313873
2410	329.283397600647
2415	329.303166655478
2420	329.322844035893
2425	329.342430296015
2430	329.361925986578
2435	329.381331654946
2440	329.400647845131
2445	329.419875097805
2450	329.439013950326
2455	329.458064936745
2460	329.477028587834
2465	329.495905431093
2470	329.514695990772
2475	329.533400787891
2480	329.55202034025
2485	329.57055516245
2490	329.589005765911
2495	329.607372658886
2500	329.625656346479
2505	329.643857330663
2510	329.661976110292
2515	329.680013181126
2520	329.697969035838
2525	329.715844164038
2530	329.733639052285
2535	329.751354184105
2540	329.768990040009
2545	329.786547097507
2550	329.804025831126
2555	329.821426712426
2560	329.838750210014
2565	329.855996789565
2570	329.873166913834
2575	329.890261042672
2580	329.907279633044
2585	329.924223139046
2590	329.941092011916
2595	329.957886700055
2600	329.97460764904
2605	329.991255301642
2610	330.007830097838
2615	330.02433247483
2620	330.04076286706
2625	330.057121706226
2630	330.073409421295
2635	330.089626438522
2640	330.105773181462
2645	330.121850070987
2650	330.137857525304
2655	330.153795959964
2660	330.169665787882
2665	330.185467419351
2670	330.201201262055
2675	330.216867721088
2680	330.232467198966
2685	330.248000095641
2690	330.26346680852
2695	330.278867732477
2700	330.294203259866
2705	330.309473780542
2710	330.324679681867
2715	330.339821348733
2720	330.354899163571
2725	330.369913506365
2730	330.384864754671
2735	330.399753283626
2740	330.414579465968
2745	330.429343672045
2750	330.44404626983
2755	330.45868762494
2760	330.473268100642
2765	330.487788057874
2770	330.502247855258
2775	330.516647849108
2780	330.530988393451
2785	330.545269840037
2790	330.559492538353
2795	330.573656835639
2800	330.587763076898
2805	330.601811604911
2810	330.61580276025
2815	330.629736881294
2820	330.643614304239
2825	330.657435363112
2830	330.671200389784
2835	330.684909713987
2840	330.69856366332
2845	330.712162563268
2850	330.725706737214
2855	330.739196506451
2860	330.752632190193
2865	330.766014105591
2870	330.779342567746
2875	330.792617889716
2880	330.805840382536
2885	330.819010355227
2890	330.832128114806
2895	330.845193966304
2900	330.858208212773
2905	330.871171155301
2910	330.884083093026
2915	330.896944323145
2920	330.909755140925
2925	330.922515839721
2930	330.935226710983
2935	330.947888044268
2940	330.960500127256
2945	330.973063245757
2950	330.985577683727
2955	330.998043723275
2960	331.010461644679
2965	331.022831726397
2970	331.035154245075
2975	331.047429475562
2980	331.05965769092
2985	331.071839162435
2990	331.08397415963
2995	331.096062950274
3000	331.108105800395
3005	331.120102974291
3010	331.132054734538
3015	331.143961342008
3020	331.155823055872
3025	331.167640133617
3030	331.179412831053
3035	331.191141402326
3040	331.202826099928
3045	331.214467174706
3050	331.226064875876
3055	331.237619451032
3060	331.249131146152
3065	331.260600205617
3070	331.272026872216
3075	331.283411387155
3080	331.29475399007
3085	331.30605491904
3090	331.317314410589
3095	331.328532699705
3100	331.339710019844
3105	331.350846602942
3110	331.361942679426
3115	331.372998478222
3120	331.384014226766
3125	331.394990151014
3130	331.405926475451
3135	331.416823423099
3140	331.427681215532
3145	331.438500072879
3150	331.449280213837
3155	331.46002185568
3160	331.470725214268
3165	331.481390504056
3170	331.492017938105
3175	331.502607728087
3180	331.513160084302
3185	331.523675215677
3190	331.534153329784
3195	331.544594632844
3200	331.554999329739
3205	331.565367624017
3210	331.575699717905
3215	331.585995812317
3220	331.596256106859
3225	331.606480799841
3230	331.616670088288
3235	331.626824167942
3240	331.636943233275
3245	331.647027477496
3250	331.657077092563
3255	331.667092269185
3260	331.677073196834
3265	331.687020063754
3270	331.696933056969
3275	331.706812362288
3280	331.716658164319
3285	331.726470646471
3290	331.736249990965
3295	331.745996378842
3300	331.755709989973
3305	331.765391003061
3310	331.775039595656
3315	331.784655944155
3320	331.794240223819
3325	331.803792608772
3330	331.813313272014
3335	331.822802385427
3340	331.83226011978
3345	331.841686644744
3350	331.851082128888
3355	331.860446739698
3360	331.869780643576
3365	331.879084005852
3370	331.888356990789
3375	331.897599761592
3380	331.906812480412
3385	331.915995308359
3390	331.925148405504
3395	331.934271930886
3400	331.943366042524
3405	331.952430897418
3410	331.961466651561
3415	331.970473459941
3420	331.979451476552
3425	331.988400854399
3430	331.997321745503
3435	332.006214300912
3440	332.015078670701
3445	332.023915003988
3450	332.03272344893
3455	332.041504152738
3460	332.050257261679
3465	332.058982921084
3470	332.067681275355
3475	332.076352467969
3480	332.084996641486
3485	332.093613937557
3490	332.102204496927
3495	332.110768459442
3500	332.119305964056
3505	332.127817148839
3510	332.136302150979
3515	332.144761106789
3520	332.153194151718
3525	332.16160142035
3530	332.169983046413
3535	332.178339162785
3540	332.186669901502
3545	332.194975393756
3550	332.203255769912
3555	332.211511159505
3560	332.219741691247
3565	332.227947493037
3570	332.236128691961
3575	332.244285414304
3580	332.252417785549
3585	332.260525930385
3590	332.268609972717
3595	332.276670035662
3600	332.284706241566
3605	332.292718711998
3610	332.300707567764
3615	332.308672928908
3620	332.316614914717
3625	332.324533643729
3630	332.332429233736
3635	332.340301801789
3640	332.348151464205
3645	332.355978336568
3650	332.363782533739
3655	332.371564169859
3660	332.379323358352
3665	332.387060211934
3670	332.394774842613
3675	332.402467361697
3680	332.410137879801
3685	332.417786506846
3690	332.425413352068
3695	332.433018524023
3700	332.440602130589
3705	332.448164278971
3710	332.45570507571
3715	332.463224626682
3720	332.470723037105
3725	332.478200411545
3730	332.485656853918
3735	332.493092467496
3740	332.500507354911
3745	332.50790161816
3750	332.515275358607
3755	332.52262867699
3760	332.529961673427
3765	332.537274447414
3770	332.544567097835
3775	332.551839722964
3780	332.55909242047
3785	332.566325287418
3790	332.573538420279
3795	332.580731914929
3800	332.587905866656
3805	332.595060370163
3810	332.602195519573
3815	332.60931140843
3820	332.616408129709
3825	332.623485775814
3830	332.630544438584
3835	332.637584209299
3840	332.64460517868
3845	332.651607436898
3850	332.658591073572
3855	332.665556177776
3860	332.672502838043
3865	332.679431142367
3870	332.68634117821
3875	332.693233032499
3880	332.700106791638
3885	332.706962541506
3890	332.713800367461
3895	332.720620354348
3900	332.727422586497
3905	332.73420714773
3910	332.740974121362
3915	332.747723590207
3920	332.754455636583
3925	332.761170342308
3930	332.767867788712
3935	332.774548056637
3940	332.781211226436
3945	332.787857377986
3950	332.794486590682
3955	332.801098943445
3960	332.807694514726
3965	332.814273382506
3970	332.820835624302
3975	332.827381317167
3980	332.833910537699
3985	332.840423362037
3990	332.846919865869
3995	332.853400124434
4000	332.859864212524
4005	332.866312204488
4010	332.872744174235
4015	332.879160195235
4020	332.885560340527
4025	332.891944682717
4030	332.898313293981
4035	332.904666246074
4040	332.911003610325
4045	332.917325457645
4050	332.923631858529
4055	332.929922883058
4060	332.936198600902
4065	332.942459081323
4070	332.94870439318
4075	332.954934604927
4080	332.961149784621
4085	332.967349999921
4090	332.973535318091
4095	332.979705806005
4100	332.985861530147
4105	332.992002556618
4110	332.998128951131
4115	333.004240779021
4120	333.010338105244
4125	333.016420994381
4130	333.022489510637
4135	333.028543717851
4140	333.034583679489
4145	333.040609458655
4150	333.046621118089
4155	333.052618720171
4160	333.05860232692
4165	333.064572000004
4170	333.070527800733
4175	333.076469790071
4180	333.08239802863
4185	333.088312576678
4190	333.094213494137
4195	333.100100840591
4200	333.105974675283
4205	333.111835057119
4210	333.117682044673
4215	333.123515696183
4220	333.129336069561
4225	333.13514322239
4230	333.140937211927
4235	333.146718095107
4240	333.152485928542
4245	333.158240768529
4250	333.163982671043
4255	333.169711691749
4260	333.175427885996
4265	333.181131308826
4270	333.18682201497
4275	333.192500058853
4280	333.198165494598
4285	333.203818376023
4290	333.209458756648
4295	333.215086689695
4300	333.220702228087
4305	333.226305424458
4310	333.231896331147
4315	333.237475000203
4320	333.243041483389
4325	333.24859583218
4330	333.254138097768
4335	333.259668331064
4340	333.265186582695
4345	333.270692903014
4350	333.276187342095
4355	333.281669949738
4360	333.287140775469
4365	333.292599868545
4370	333.298047277951
4375	333.303483052406
4380	333.308907240364
4385	333.314319890014
4390	333.319721049281
4395	333.325110765834
4400	333.330489087079
4405	333.335856060166
4410	333.341211731992
4415	333.346556149198
4420	333.351889358173
4425	333.357211405058
4430	333.362522335744
4435	333.367822195875
4440	333.37311103085
4445	333.378388885825
4450	333.383655805714
4455	333.388911835189
4460	333.394157018685
4465	333.3993914004
4470	333.404615024295
4475	333.409827934098
4480	333.415030173304
4485	333.420221785177
4490	333.425402812754
4495	333.43057329884
4500	333.435733286017
4505	333.44088281664
4510	333.446021932841
4515	333.451150676532
4520	333.456269089401
4525	333.46137721292
4530	333.46647508834
4535	333.471562756699
4540	333.476640258818
4545	333.481707635305
4550	333.486764926557
4555	333.491812172758
4560	333.496849413885
4565	333.501876689705
4570	333.50689403978
4575	333.511901503468
4580	333.516899119919
4585	333.521886928085
4590	333.526864966714
4595	333.531833274357
4600	333.536791889364
4605	333.541740849889
4610	333.546680193891
4615	333.551609959132
4620	333.556530183184
4625	333.561440903423
4630	333.566342157037
4635	333.571233981024
4640	333.576116412192
4645	333.580989487164
4650	333.585853242374
4655	333.590707714073
4660	333.595552938329
4665	333.600388951026
4670	333.605215787866
4675	333.610033484373
4680	333.61484207589
4685	333.619641597584
4690	333.624432084443
4695	333.629213571282
4700	333.63398609274
4705	333.638749683282
4710	333.643504377204
4715	333.648250208626
4720	333.652987211503
4725	333.657715419619
4730	333.662434866588
4735	333.667145585862
4740	333.671847610723
4745	333.676540974291
4750	333.681225709521
4755	333.685901849206
4760	333.690569425978
4765	333.695228471212
4770	333.699879001656
4775	333.704520951098
4780	333.70915395889
4785	333.713776897291
4790	333.718387043718
4795	333.722978911725
4800	333.727542911537
4805	333.732064124426
4810	333.736521469431
4815	333.740887413091
4820	333.745128195633
4825	333.749204414082
4830	333.75307176571
4835	333.756681800668
4840	333.759982608654
4845	333.762919424031
4850	333.765435159977
4855	333.767470883981
4860	333.768966241002
4865	333.769859827042
4870	333.770089516307
4875	333.769592746737
4880	333.768306769394
4885	333.766168866792
4890	333.763116544415
4895	333.75908769897
4900	333.754020766433
4905	333.747854852584
4910	333.740529848411
4915	333.731986532355
4920	333.722166661135
4925	333.711013050588
4930	333.698469647784
4935	333.684481595468
4940	333.66899528973
4945	333.6519584317
4950	333.633320073906
4955	333.613030661869
4960	333.591042071436
4965	333.567307642244
4970	333.5417822077
4975	333.514422121776
4980	333.485185282896
4985	333.454031155152
4990	333.420920787061
4995	333.385816828037
5000	333.348683542762
5005	333.309486823572
5010	333.26819420102
5015	333.224774852715
5020	333.179199610553
5025	333.131440966438
5030	333.081473076579
5035	333.029271764465
5040	332.974814522571
5045	332.918080512894
5050	332.859050566372
5055	332.797707181268
5060	332.734034520558
5065	332.668018408414
5070	332.599646325811
5075	332.52890740533
5080	332.455792425201
5085	332.380293802643
5090	332.30240558654
5095	332.222123449509
5100	332.139444679396
5105	332.054368170249
5110	331.966894412803
5115	331.877025484525
5120	331.784765039239
5125	331.69011829639
5130	331.59309202996
5135	331.493694557079
5140	331.391935726362
5145	331.287826905987
5150	331.181380971567
5155	331.072612293812
5160	330.961536726023
5165	330.848171591437
5170	330.732535670437
5175	330.614649187648
5180	330.49453379894
5185	330.372212578345
5190	330.247710004905
5195	330.121051949461
5200	329.992265661393
5205	329.861379755316
5210	329.728424197739
5215	329.593430293688
5220	329.456430673299
5225	329.31745927838
5230	329.176551348928
5235	329.03374340962
5240	328.889073256245
5245	328.742579942093
5250	328.594303764276
5255	328.444286249969
5260	328.292570142574
5265	328.139199387767
5270	327.98421911943
5275	327.827675645443
5280	327.669616433311
5285	327.510090095606
5290	327.349146375211
5295	327.186836130315
5300	327.023211319163
5305	326.858324984505
5310	326.692231237731
5315	326.524985242661
5320	326.356643198947
5325	326.187262325058
5330	326.01690084083
5335	325.845617949517
5340	325.673473819336
5345	325.500529564454
5350	325.32684722539
5355	325.152489748784
5360	324.97752096652
5365	324.802005574139
5370	324.626009108534
5375	324.449597924874
5380	324.272839172731
5385	324.095800771382
5390	323.918551384243
5395	323.741160392416
5400	323.563697867317
5405	323.386234541865
5410	323.208841777043
5415	323.031591519062
5420	322.854556244411
5425	322.677808879822
5430	322.501422663936
5435	322.325470882776
5440	322.150026375674
5445	321.975160729224
5450	321.800943169694
5455	321.627439294774
5460	321.454709880191
5465	321.282809994663
5470	321.111788556137
5475	320.941688321538
5480	320.77254619494
5485	320.604393705122
5490	320.43725753302
5495	320.271160023749
5500	320.106119661761
5505	319.942151508259
5510	319.779267603218
5515	319.617477331858
5520	319.45678775437
5525	319.297203899145
5530	319.138729021715
5535	318.981364832758
5540	318.82511169858
5545	318.669968817153
5550	318.515934372432
5555	318.363005669467
5560	318.211179252577
5565	318.060451008701
5570	317.910816257745
5575	317.762269831573
5580	317.614806143049
5585	317.468419246383
5590	317.323102889902
5595	317.178850562171
5600	317.03565553234
5605	316.893510885421
5610	316.752409553148
5615	316.612344340979
5620	316.473307951718
5625	316.335293006189
5630	316.19829206132
5635	316.062297625985
5640	315.927302174848
5645	315.793298160493
5650	315.660278024025
5655	315.528234204347
5660	315.397159146273
5665	315.267045307605
5670	315.137885165331
5675	315.009671221017
5680	314.882396005515
5685	314.756052083059
5690	314.630632054821
5695	314.506128562003
5700	314.382534288503
5705	314.259841963224
5710	314.138044362054
5715	314.017134309563
5720	313.897104680447
5725	313.777948400751
5730	313.659658448897
5735	313.542227856537
5740	313.425649709248
5745	313.309917147102
5750	313.195023365105
5755	313.080961613536
5760	312.967725198188
5765	312.855307480527
5770	312.743701877781
5775	312.632901862953
5780	312.522900964786
5785	312.413692767674
5790	312.305270911523
5795	312.197629091577
5800	312.090761058204
5805	311.984660616655
5810	311.87932162679
5815	311.774738002782
5820	311.670903712801
5825	311.567812778677
5830	311.465459275541
5835	311.363837331464
5840	311.26294112707
5845	311.162764895148
5850	311.063302920246
5855	310.964549538263
5860	310.866499136033
5865	310.769146150898
5870	310.672485070285
5875	310.57651043127
5880	310.481216820144
5885	310.386598871975
5890	310.292651270169
5895	310.199368746028
5900	310.106746078308
5905	310.014778092779
5910	309.92345966178
5915	309.832785703781
5920	309.742751182938
5925	309.653351108659
5930	309.564580535164
5935	309.476434561045
5940	309.388908328841
5945	309.301997024597
5950	309.21569587744
5955	309.13000015915
5960	309.044905183738
5965	308.960406307021
5970	308.876498926208
5975	308.793178479482
5980	308.710440445589
5985	308.628280343429
5990	308.546693731648
5995	308.465676208243
6000	308.385223410157
6005	308.305331012884
6010	308.225994730082
6015	308.147210313183
6020	308.068973551007
6025	307.991280269382
6030	307.914126330771
6035	307.837507633893
6040	307.761420113358
6045	307.685859739299
6050	307.610822517009
6055	307.536304486586
6060	307.462301722574
6065	307.388810333616
6070	307.315826462104
6075	307.243346283837
6080	307.17136600768
6085	307.099881875227
6090	307.02889016047
6095	306.95838716947
6100	306.888369240029
6105	306.818832741372
6110	306.749774073823
6115	306.681189668497
6120	306.613075986982
6125	306.545429521038
6130	306.478246792283
6135	306.411524351904
6140	306.345258780349
6145	306.279446687037
6150	306.214084710068
6155	306.149169515933
6160	306.08469779923
6165	306.020666282386
6170	305.957071715373
6175	305.893910875437
6180	305.831180566828
6185	305.768877620526
6190	305.706998893982
6195	305.645541270848
6200	305.584501660725
6205	305.523876998901
6210	305.463664246101
6215	305.403860388233
6220	305.344462436143
6225	305.285467425369
6230	305.2268724159
6235	305.168674491933
6240	305.11087076164
6245	305.053458356934
6250	304.996434433235
6255	304.939796169245
6260	304.883540766719
6265	304.827665450243
6270	304.772167467013
6275	304.717044086616
6280	304.662292600818
6285	304.607910323345
6290	304.553894589675
6295	304.500242756829
6300	304.446952203167
6305	304.394020328181
6310	304.341444552295
6315	304.289222316667
6320	304.23735108299
6325	304.185828333299
6330	304.134651569776
6335	304.083818314565
6340	304.033326109577
6345	303.983172516311
6350	303.933355115664
6355	303.883871507753
6360	303.834719311732
6365	303.785896165621
6370	303.73739972612
6375	303.689227668445
6380	303.641377686149
6385	303.593847490957
6390	303.546634812593
6395	303.499737398621
6400	303.453153014273
6405	303.40687944229
6410	303.360914482764
6415	303.315255952973
6420	303.269901687229
6425	303.22484953672
6430	303.180097369357
6435	303.135643069621
6440	303.091484538417
6445	303.047619692917
6450	303.00404646642
6455	302.960762808206
6460	302.917766683387
6465	302.875056072769
6470	302.832628972712
6475	302.790483394987
6480	302.74861736664
6485	302.707028929857
6490	302.665716141826
6495	302.624677074609
6500	302.583909815004
6505	302.543412464417
6510	302.503183138735
6515	302.463219968195
6520	302.423521097259
6525	302.384084684489
6530	302.344908902423
6535	302.305991937454
6540	302.267331989705
6545	302.228927272913
6550	302.190776014312
6555	302.152876454507
6560	302.11522684737
6565	302.077825459915
6570	302.040670572188
6575	302.003760477157
6580	301.967093480597
6585	301.930667900981
6590	301.894482069372
6595	301.858534329313
6600	301.822823036723
6605	301.787346559788
6610	301.752103278859
6615	301.717091586347
6620	301.682309886622
6625	301.647756595911
6630	301.613430142195
6635	301.579328965114
6640	301.545451515865
6645	301.511796257108
6650	301.478361662866
6655	301.445146218432
6660	301.412148420274
6665	301.379366775942
6670	301.346799803972
6675	301.314446033799
6680	301.282304005667
6685	301.250372270531
6690	301.218649389979
6695	301.187133936135
6700	301.155824491577
6705	301.124719649248
6710	301.093818012374
6715	301.063118194373
6720	301.03261881878
6725	301.002318519156
6730	300.972215939009
6735	300.942309731714
6740	300.912598560432
6745	300.883081098027
6750	300.853756026991
6755	300.824622039363
6760	300.795677836653
6765	300.766922129767
6770	300.738353638925
6775	300.709971093593
6780	300.681773232403
6785	300.653758803082
6790	300.625926562379
6795	300.59827527599
6800	300.570803718489
6805	300.543510673255
6810	300.516394932403
6815	300.489455296714
6820	300.462690575565
6825	300.436099586863
6830	300.409681156972
6835	300.383434120653
6840	300.357357320991
6845	300.331449609335
6850	300.305709845225
6855	300.280136896337
6860	300.254729638412
6865	300.229486955192
6870	300.204407738362
6875	300.179490887486
6880	300.154735309943
6885	300.130139920867
6890	300.105703643088
6895	300.081425407069
6900	300.05730415085
6905	300.033338819986
6910	300.00952836749
6915	299.985871753775
6920	299.962367946597
6925	299.939015920997
6930	299.915814659244
6935	299.892763150784
6940	299.869860392178
6945	299.847105387051
6950	299.824497146038
6955	299.802034686729
6960	299.779717033615
6965	299.757543218036
6970	299.73551227813
6975	299.713623258776
6980	299.69187521155
6985	299.670267194668
6990	299.648798272937
6995	299.627467517706
7000	299.606274006816
7005	299.585216824549
7010	299.564295061581
7015	299.543507814933
7020	299.522854187924
7025	299.50233329012
7030	299.481944237293
7035	299.461686151367
7040	299.441558160377
7045	299.421559398421
7050	299.401689005615
7055	299.381946128047
7060	299.362329917733
7065	299.342839532574
7070	299.323474136309
7075	299.304232898472
7080	299.285114994351
7085	299.266119604944
7090	299.247245916916
7095	299.228493122556
7100	299.209860419738
7105	299.191347011877
7110	299.172952107888
7115	299.154674922147
7120	299.136514674451
7125	299.118470589974
7130	299.100541899231
7135	299.082727838038
7140	299.065027647472
7145	299.047440573833
7150	299.029965868605
7155	299.012602788418
7160	298.995350595012
7165	298.978208555196
7170	298.961175940813
7175	298.944252028705
7180	298.927436100673
7185	298.910727443443
7190	298.894125348629
7195	298.877629112696
7200	298.861238036931
7205	298.844951427398
7210	298.828768594911
7215	298.812688854999
7220	298.796711527866
7225	298.780835938364
7230	298.765061415955
7235	298.749387294679
7240	298.733812913121
7245	298.718337614379
7250	298.702960746027
7255	298.687681660091
7260	298.672499713009
7265	298.657414265603
7270	298.642424683046
7275	298.627530334834
7280	298.612730594748
7285	298.598024840833
7290	298.583412455359
7295	298.568892824794
7300	298.554465339774
7305	298.540129395074
7310	298.525884389577
7315	298.511729726243
7320	298.497664812086
7325	298.483689058139
7330	298.469801879425
7335	298.456002694936
7340	298.442290927597
7345	298.42866600424
7350	298.415127355579
7355	298.40167441618
7360	298.388306624434
7365	298.375023422531
7370	298.361824256431
7375	298.34870857584
7380	298.33567583418
7385	298.322725488567
7390	298.309856999782
7395	298.297069832245
7400	298.284363453991
7405	298.271737336644
7410	298.259190955391
7415	298.246723788958
7420	298.234335319583
7425	298.222025032995
7430	298.209792418386
7435	298.197636968388
7440	298.185558179048
7445	298.173555549808
7450	298.161628583475
7455	298.149776786202
7460	298.137999667463
7465	298.12629674003
7470	298.114667519949
7475	298.10311152652
7480	298.091628282272
7485	298.080217312938
7490	298.068878147439
7495	298.057610317857
7500	298.046413359414
7505	298.035286810451
7510	298.024230212405
7515	298.013243109789
7520	298.002325050169
7525	297.991475584145
7530	297.980694265328
7535	297.96998065032
7540	297.959334298691
7545	297.948754772964
7550	297.938241638588
7555	297.927794463923
7560	297.917412820216
7565	297.907096281583
7570	297.896844424991
7575	297.886656830232
7580	297.876533079911
7585	297.866472759424
7590	297.856475456935
7595	297.846540763361
7600	297.836668272354
7605	297.826857580278
7610	297.817108286194
7615	297.807419991839
7620	297.797792301608
7625	297.788224822538
7630	297.778717164288
7635	297.76926893912
7640	297.759879761883
7645	297.750549249996
7650	297.741277023426
7655	297.732062704676
7660	297.722905918765
7665	297.71380629321
7670	297.70476345801
7675	297.695777045629
7680	297.68684669098
7685	297.677972031407
7690	297.669152706666
7695	297.660388358916
7700	297.651678632694
7705	297.643023174904
7710	297.6344216348
7715	297.625873663969
7720	297.617378916315
7725	297.608937048045
7730	297.600547717651
7735	297.592210585896
7740	297.583925315798
7745	297.575691572615
7750	297.56750902383
7755	297.559377339134
7760	297.551296190415
7765	297.543265251737
7770	297.535284199332
7775	297.52735271158
7780	297.519470468998
7785	297.511637154222
7790	297.503852451997
7795	297.496116049159
7800	297.488427634622
7805	297.480786899364
7810	297.473193536415
7815	297.465647240839
7820	297.458147709724
7825	297.450694642166
7830	297.443287739256
7835	297.435926704068
7840	297.428611241643
7845	297.421341058978
7850	297.414115865012
7855	297.406935370611
7860	297.39979928856
7865	297.392707333545
7870	297.38565922214
7875	297.3786546728
7880	297.371693405842
7885	297.364775143437
7890	297.357899609594
7895	297.35106653015
7900	297.344275632756
7905	297.337526646868
7910	297.330819303729
7915	297.324153336364
7920	297.317528479563
7925	297.31094446987
7930	297.304401045572
7935	297.29789794669
7940	297.291434914962
7945	297.285011693833
7950	297.278628028446
7955	297.272283665631
7960	297.265978353888
7965	297.259711843383
7970	297.253483885932
7975	297.247294234991
7980	297.241142645646
7985	297.235028874602
7990	297.22895268017
7995	297.22291382226
8000	297.216912062367
8005	297.21094716356
8010	297.205018890477
8015	297.199127009306
8020	297.193271287783
8025	297.187451495176
8030	297.181667402276
8035	297.175918781388
8040	297.17020540632
8045	297.164527052374
8050	297.158883496335
8055	297.15327451646
8060	297.14769989247
8065	297.142159405542
8070	297.136652838292
8075	297.131179974776
8080	297.125740600471
8085	297.12033450227
8090	297.114961468473
8095	297.109621288774
8100	297.104313754256
8105	297.099038657381
8110	297.093795791976
8115	297.08858495323
8120	297.083405937683
8125	297.078258543215
8130	297.073142569039
8135	297.068057815691
8140	297.063004085024
8145	297.057981180194
8150	297.052988905656
8155	297.048027067155
8160	297.043095471713
8165	297.038193927627
8170	297.033322244455
8175	297.028480233009
8180	297.02366770535
8185	297.018884474776
8190	297.014130355813
8195	297.009405164212
8200	297.004708716936
8205	297.000040832151
8210	296.995401329225
8215	296.990790028713
8220	296.986206752351
8225	296.981651323051
8230	296.977123564888
8235	296.972623303098
8240	296.968150364067
8245	296.963704575321
8250	296.959285765524
8255	296.954893764468
8260	296.950528403065
8265	296.946189513337
8270	296.941876928415
8275	296.937590482526
8280	296.933330010989
8285	296.929095350206
8290	296.924886337654
8295	296.920702811882
8300	296.916544612498
8305	296.912411580168
8310	296.908303556604
8315	296.90422038456
8320	296.900161907823
8325	296.896127971209
8330	296.892118420554
8335	296.888133102707
8340	296.884171865525
8345	296.880234557864
8350	296.876321029575
8355	296.872431131496
8360	296.868564715446
8365	296.864721634215
8370	296.860901741565
8375	296.857104892217
8380	296.853330941846
8385	296.849579747077
8390	296.845851165477
8395	296.842145055548
8400	296.838461276724
8405	296.834799689359
8410	296.831160154728
8415	296.827542535016
8420	296.823946693313
8425	296.820372493609
8430	296.816819800786
8435	296.813288480616
8440	296.809778399752
8445	296.80628942572
8450	296.802821426919
8455	296.799374272612
8460	296.795947832919
8465	296.792541978815
8470	296.789156582118
8475	296.785791515493
8480	296.782446652438
8485	296.77912186728
8490	296.775817035175
8495	296.772532032095
8500	296.769266734828
8505	296.76602102097
8510	296.76279476892
8515	296.759587857875
8520	296.756400167826
8525	296.75323157955
8530	296.750081974608
8535	296.746951235336
8540	296.743839244842
8545	296.740745887004
8550	296.737671046457
8555	296.734614608598
8560	296.731576459571
8565	296.72855648627
8570	296.725554576329
8575	296.722570618119
8580	296.719604500745
8585	296.716656114036
8590	296.713725348546
8595	296.710812095545
8600	296.707916247017
8605	296.705037695653
8610	296.702176334849
8615	296.699332058698
8620	296.696504761989
8625	296.693694340199
8630	296.69090068949
8635	296.688123706706
8640	296.685363289365
8645	296.682619335659
8650	296.679891747146
8655	296.67718045802
8660	296.674485658442
8665	296.671808573131
8670	296.6691531452
8675	296.666529741783
8680	296.663961541695
8685	296.661493466886
8690	296.659203291903
8695	296.657213352913
8700	296.655701012131
8705	296.654906245099
8710	296.655135448397
8715	296.656761459647
8720	296.660220473541
8725	296.66600683322
8730	296.67466660703
8735	296.686790598311
8740	296.703007159601
8745	296.723974992365
8750	296.750376019751
8755	296.782908386565
8760	296.822279628532
8765	296.869245959243
8770	296.924486130455
8775	296.988678272309
8780	297.062541209993
8785	297.146696497402
8790	297.241769185118
8795	297.348355394999
8800	297.467015349869
8805	297.598268015491
8810	297.742586437599
8815	297.900393482661
8820	298.072057905146
8825	298.257890739555
8830	298.458142040575
8835	298.672998000413
8840	298.902578470811
8845	299.146934913635
8850	299.406048800004
8855	299.67983047411
8860	299.968118494087
8865	300.27067945814
8870	300.587227368796
8875	300.917401393136
8880	301.260748295676
8885	301.61675169957
8890	301.984791930672
8895	302.364245324477
8900	302.754412939887
8905	303.154495515037
8910	303.563713857278
8915	303.981216692221
8920	304.406164963923
8925	304.837662572241
8930	305.274727240892
8935	305.71641043566
8940	306.161800794437
8945	306.610034468802
8950	307.060307640943
8955	307.511885315804
8960	307.964104541253
8965	308.416372914466
8970	308.868164186922
8975	309.319012633605
8980	309.768507238789
8985	310.216286151917
8990	310.662031519491
8995	311.105464691462
9000	311.546341805704
9005	311.984449768481
9010	312.419602639851
9015	312.851638412032
9020	313.280416152578
9025	313.705813478324
9030	314.127724326784
9035	314.546056994285
9040	314.960732412389
9045	315.371682636008
9050	315.778849518769
9055	316.18218355346
9060	316.581642857745
9065	316.977192287501
9070	317.368802662098
9075	317.756450087717
9080	318.140115366433
9085	318.519783480242
9090	318.895443140506
9095	319.267086394473
9100	319.634708281531
9105	319.998306532768
9110	320.357881308232
9115	320.713434966965
9120	321.064971865525
9125	321.412498181251
9130	321.756021757014
9135	322.095551964595
9140	322.431099584228
9145	322.762676698152
9150	323.090296596295
9155	323.413973692469
9160	323.733723449669
9165	324.049562313239
9170	324.361507650861
9175	324.669577698434
9180	324.973791511061
9185	325.274168918434
9190	325.570730484057
9195	325.863497467751
9200	326.152491791036
9205	326.437736004982
9210	326.719253260211
9215	326.997067278763
9220	327.271202327579
9225	327.541683193395
9230	327.808535158863
9235	328.071783979746
9240	328.331455863056
9245	328.587577446013
9250	328.840175775743
9255	329.089278289618
9260	329.334912796171
9265	329.577107456531
9270	329.81589076632
9275	330.05129153798
9280	330.283338883471
9285	330.512062197343
9290	330.737491140131
9295	330.959655622055
9300	331.178585787019
9305	331.394311996888
9310	331.606864816023
9315	331.816274996084
9320	332.022573461071
9325	332.225791292623
9330	332.425959715544
9335	332.623110083575
9340	332.817273865404
9345	333.008482630899
9350	333.196768037589
9355	333.382161817367
9360	333.564695763438
9365	333.744401717497
9370	333.921311557148
9375	334.095457183556
9380	334.266870509354
9385	334.435583446782
9390	334.601627896071
9395	334.765035734083
9400	334.925838803191
9405	335.084068900409
9410	335.239757766781
9415	335.392937077018
9420	335.543638429393
9425	335.691893335894
9430	335.837733212632
9435	335.981189370515
9440	336.12229300617
9445	336.261075193142
9450	336.397566873337
9455	336.531798848739
9460	336.663801773381
9465	336.793606145576
9470	336.921242300416
9475	337.046740402522
9480	337.170130439061
9485	337.29144221302
9490	337.410705336732
9495	337.527949225661
9500	337.643203092442
9505	337.756495941167
9510	337.867856561924
9515	337.977313525583
9520	338.084895178824
9525	338.190629639413
9530	338.294544791712
9535	338.39666828243
9540	338.497027516603
9545	338.595649653805
9550	338.692561604591
9555	338.787790027155
9560	338.881361324213
9565	338.973301640095
9570	339.063636858058
9575	339.152392597796
9580	339.239594213164
9585	339.325266790092
9590	339.409435144707
9595	339.492123821631
9600	339.57335709248
9605	339.653158954537
9610	339.7315531296
9615	339.808563063011
9620	339.884211922846
9625	339.958522599277
9630	340.031517704082
9635	340.103219570328
9640	340.173650252186
9645	340.242831524906
9650	340.310784884927
9655	340.377531550121
9660	340.443092460179
9665	340.507488277118
9670	340.570739385911
9675	340.632865895236
9680	340.693887638345
9685	340.753824174035
9690	340.812694787731
9695	340.870518492669
9700	340.927314031181
9705	340.983099876062
9710	341.037894232045
9715	341.091715037345
9720	341.14457996529
9725	341.196506426033
9730	341.24751156833
9735	341.297612281392
9740	341.34682519681
9745	341.395166690528
9750	341.442652884894
9755	341.489299650749
9760	341.535122609585
9765	341.580137135742
9770	341.62435835865
9775	341.667801165126
9780	341.7104802017
9785	341.752409876979
9790	341.793604364052
9795	341.834077602921
9800	341.873843302959


==> tiks/dyn-ecco/sig3-3-2.tsv <==
0	279.150000073505
5	279.155898614041
10	279.16116087067
15	279.166995863699
20	279.173820267656
25	279.181546941064
30	279.189810538236
35	279.19814315175
40	279.206109502531
45	279.213408469502
50	279.219945694052
55	279.225880563213
60	279.2316500131
65	279.237971225506
70	279.245825319819
75	279.256424454781
80	279.271165222428
85	279.291571709062
90	279.319231994153
95	279.356807516981
100	279.403107135801
105	279.462443069537
110	279.537538972723
115	279.629937303167
120	279.740315860604
125	279.868731521068
130	280.014806060411
135	280.177866319356
140	280.357048707045
145	280.551376117612
150	280.759813711375
155	280.981308660051
160	281.214817844651
165	281.45932659486
170	281.713860839235
175	281.97749446717
180	282.249353259508
185	282.528616401159
190	282.814516325816
195	283.106337442821
200	283.403414145406
205	283.705128386767
210	284.010907026669
215	284.320219089618
220	284.632573030568
225	284.947514071488
230	285.264621648715
235	285.583506994429
240	285.903810863998
245	286.225201412999
250	286.547372222395
255	286.870040466927
260	287.192945219666
265	287.515845884537
270	287.838520748067
275	288.160765641577
280	288.482392705186
285	288.803229245441
290	289.123116678792
295	289.441909553747
300	289.759474645049
305	290.075690113768
310	290.39044472776
315	290.703637137412
320	291.015175202077
325	291.324975363022
330	291.632962059122
335	291.939067181862
340	292.24322956657
345	292.545394517069
350	292.845513361209
355	293.143543034987
360	293.439445693171
365	293.733188344524
370	294.024742509912
375	294.314083901742
380	294.601192123272
385	294.886050386515
390	295.168645247533
395	295.44896635801
400	295.727006232128
405	296.002760027787
410	296.276225341334
415	296.547402015
420	296.816291956309
425	297.082898968777
430	297.347228593273
435	297.609287959427
440	297.86908564655
445	298.126631553519
450	298.38193677716
455	298.635013498645
460	298.885874877469
465	299.134534952596
470	299.381008550381
475	299.625311198888
480	299.867459048249
485	300.107468796736
490	300.345357622207
495	300.581143118639
500	300.814843237436
505	301.046476233244
510	301.276060614001
515	301.503615094972
520	301.729158556521
525	301.95271000539
530	302.174288539265
535	302.393913314415
540	302.611603516211
545	302.827378332318
550	303.041256928399
555	303.253258426142
560	303.463401883452
565	303.671706276655
570	303.878190484562
575	304.082873274255
580	304.285773288473
585	304.486909034456
590	304.686298874147
595	304.883961015632
600	305.079913505725
605	305.274174223589
610	305.466760875316
615	305.657690989368
620	305.846981912814
625	306.034650808283
630	306.22071465156
635	306.405190229774
640	306.588094140111
645	306.769442789001
650	306.949252391726
655	307.127538972412
660	307.304318364348
665	307.479606210614
670	307.653417964961
675	307.825768892928
680	307.996674073158
685	308.166148398885
690	308.334206579579
695	308.500863142714
700	308.666132435645
705	308.830028627578
710	308.992565711621
715	309.15375750688
720	309.313617660627
725	309.472159650484
730	309.629396786649
735	309.785342214135
740	309.940008915018
745	310.093409710699
750	310.24555726415
755	310.396464082166
760	310.546142517603
765	310.694604771592
770	310.841862895752
775	310.987928794364
780	311.132814226537
785	311.276530808338
790	311.419090014902
795	311.560503182514
800	311.700781510657
805	311.839936064037
810	311.977977774572
815	312.114917443358
820	312.250765742597
825	312.385533217499
830	312.519230288148
835	312.651867251349
840	312.783454282427
845	312.914001437015
850	313.043518652797
855	313.172015751227
860	313.299502439225
865	313.425988310834
870	313.551482848853
875	313.675995426446
880	313.799535308717
885	313.922111654266
890	314.043733516709
895	314.164409846179
900	314.284149490801
905	314.402961198138
910	314.520853616619
915	314.637835296935
920	314.753914693418
925	314.869100165393
930	314.983399978509
935	315.096822306046
940	315.209375230204
945	315.321066743363
950	315.431904749332
955	315.541897064568
960	315.65105141938
965	315.759375459112
970	315.866876745303
975	315.973562756837
980	316.079440891062
985	316.184518464899
990	316.28880271593
995	316.39230080347
1000	316.495019809616
1005	316.596966740288
1010	316.698148526244
1015	316.798572024084
1020	316.898244017237
1025	316.997171216927
1030	317.095360263133
1035	317.192817725527
1040	317.289550104395
1045	317.385563831548
1050	317.480865271217
1055	317.575460720934
1060	317.669356412398
1065	317.762558512326
1070	317.855073123294
1075	317.946906284561
1080	318.038063972885
1085	318.128552103319
1090	318.218376530001
1095	318.30754304693
1100	318.396057388724
1105	318.483925231377
1110	318.571152192994
1115	318.657743834522
1120	318.743705660464
1125	318.829043119587
1130	318.913761605615
1135	318.997866457911
1140	319.081362962156
1145	319.164256351009
1150	319.246551804757
1155	319.328254451966
1160	319.409369370104
1165	319.489901586176
1170	319.569856077329
1175	319.649237771464
1180	319.728051547826
1185	319.806302237597
1190	319.883994624469
1195	319.96113344522
1200	320.037723390267
1205	320.113769104227
1210	320.189275186457
1215	320.264246191593
1220	320.338686630076
1225	320.412600968677
1230	320.485993631009
1235	320.558868998029
1240	320.631231408546
1245	320.703085159701
1250	320.774434507461
1255	320.845283667091
1260	320.915636813625
1265	320.985498082332
1270	321.05487156917
1275	321.123761331241
1280	321.19217138723
1285	321.260105717845
1290	321.327568266251
1295	321.394562938492
1300	321.461093603913
1305	321.527164095573
1310	321.592778210652
1315	321.657939710853
1320	321.722652322804
1325	321.78691973844
1330	321.850745615395
1335	321.914133577384
1340	321.977087214571
1345	322.039610083946
1350	322.101705709686
1355	322.163377583517
1360	322.224629165068
1365	322.285463882221
1370	322.345885131458
1375	322.405896278201
1380	322.465500657149
1385	322.524701572608
1390	322.583502298821
1395	322.641906080288
1400	322.699916132089
1405	322.757535640192
1410	322.81476776177
1415	322.871615625504
1420	322.928082331884
1425	322.984170953513
1430	323.039884535391
1435	323.095226095218
1440	323.15019862367
1445	323.204805084689
1450	323.259048415759
1455	323.312931528183
1460	323.366457307354
1465	323.419628613025
1470	323.472448279576
1475	323.524919116271
1480	323.577043907522
1485	323.628825413139
1490	323.680266368587
1495	323.731369485233
1500	323.78213745059
1505	323.832572928563
1510	323.882678559686
1515	323.93245696136
1520	323.981910728086
1525	324.031042431699
1530	324.079854621589
1535	324.128349824934
1540	324.176530546917
1545	324.224399270951
1550	324.271958458887
1555	324.31921055124
1560	324.366157967392
1565	324.412803105804
1570	324.459148344224
1575	324.50519603989
1580	324.55094852973
1585	324.596408130565
1590	324.641577139303
1595	324.686457833137
1600	324.731052469731
1605	324.775363287417
1610	324.819392505379
1615	324.863142323839
1620	324.906614924241
1625	324.949812469432
1630	324.992737103841
1635	325.035390953656
1640	325.077776126998
1645	325.119894714096
1650	325.161748787459
1655	325.203340402038
1660	325.244671595402
1665	325.285744387898
1670	325.326560782815
1675	325.367122766545
1680	325.407432308743
1685	325.447491362487
1690	325.48730186443
1695	325.526865734957
1700	325.566184878335
1705	325.605261182865
1710	325.644096521035
1715	325.682692749658
1720	325.721051710028
1725	325.759175228057
1730	325.797065114421
1735	325.834723164698
1740	325.872151159513
1745	325.909350864669
1750	325.946324031287
1755	325.983072395942
1760	326.019597680793
1765	326.055901593719
1770	326.091985828445
1775	326.127852064675
1780	326.163501968217
1785	326.19893719111
1790	326.234159371752
1795	326.269170135018
1800	326.303971092388
1805	326.338563842063
1810	326.372949969089
1815	326.407131045473
1820	326.441108630299
1825	326.47488426985
1830	326.508459497714
1835	326.541835834904
1840	326.57501478997
1845	326.607997859105
1850	326.640786526263
1855	326.673382263258
1860	326.705786529884
1865	326.738000774009
1870	326.770026431689
1875	326.80186492727
1880	326.833517673491
1885	326.864986071587
1890	326.896271511389
1895	326.927375371425
1900	326.95829901902
1905	326.989043810394
1910	327.019611090758
1915	327.050002194411
1920	327.080218444835
1925	327.11026115479
1930	327.140131626408
1935	327.169831151281
1940	327.199361010561
1945	327.22872247504
1950	327.257916805249
1955	327.286945251541
1960	327.315809054182
1965	327.344509443437
1970	327.373047639654
1975	327.401424853355
1980	327.429642285313
1985	327.457701126643
1990	327.48560255888
1995	327.513347754063
2000	327.540937874815
2005	327.568374074426
2010	327.59565749693
2015	327.622789277183
2020	327.649770540948
2025	327.676602404963
2030	327.703285977023
2035	327.729822356057
2040	327.756212632201
2045	327.78245788687
2050	327.808559192838
2055	327.834517614305
2060	327.860334206975
2065	327.886010018122
2070	327.911546086664
2075	327.936943443235
2080	327.962203110251
2085	327.987326101982
2090	328.012313424618
2095	328.037166076338
2100	328.06188504738
2105	328.086471320099
2110	328.110925869044
2115	328.135249661015
2120	328.15944365513
2125	328.183508802891
2130	328.207446048243
2135	328.231256327643
2140	328.254940570117
2145	328.278499697325
2150	328.301934623619
2155	328.325246256108
2160	328.348435494714
2165	328.371503232234
2170	328.394450354396
2175	328.417277739921
2180	328.43998626058
2185	328.46257678125
2190	328.485050159971
2195	328.507407248002
2200	328.529648889881
2205	328.551775923475
2210	328.573789180035
2215	328.595689484257
2220	328.617477654325
2225	328.639154501977
2230	328.660720832545
2235	328.682177445019
2240	328.70352513209
2245	328.724764680207
2250	328.745896869627
2255	328.766922474463
2260	328.787842262737
2265	328.808656996429
2270	328.829367431524
2275	328.849974318066
2280	328.870478400199
2285	328.890880416225
2290	328.911181098639
2295	328.931381174189
2300	328.951481363911
2305	328.971482383186
2310	328.991384941777
2315	329.01118974388
2320	329.030897488168
2325	329.050508867834
2330	329.070024570637
2335	329.089445278946
2340	329.108771669781
2345	329.128004414862
2350	329.147144180645
2355	329.166191628369
2360	329.185147414095
2365	329.204012188753
2370	329.222786598176
2375	329.241471283146
2380	329.260066879436
2385	329.278574017844
2390	329.29699332424
2395	329.3153254196
2400	329.333570920049
2405	329.3517304369
2410	329.369804576689
2415	329.387793941218
2420	329.405699127589
2425	329.423520728244
2430	329.441259331003
2435	329.458915519097
2440	329.476489871211
2445	329.493982961515
2450	329.511395359701
2455	329.528727631023
2460	329.545980336326
2465	329.563154032087
2470	329.580249270448
2475	329.597266599247
2480	329.614206562059
2485	329.631069698225
2490	329.647856542886
2495	329.664567627021
2500	329.681203477474
2505	329.697764616992
2510	329.714251564255
2515	329.730664833908
2520	329.747004936595
2525	329.763272378991
2530	329.779467663831
2535	329.795591289944
2540	329.811643752281
2545	329.827625541951
2550	329.843537146246
2555	329.859379048675
2560	329.875151728992
2565	329.890855663225
2570	329.906491323711
2575	329.922059179118
2580	329.937559694479
2585	329.95299333122
2590	329.968360547186
2595	329.983661796675
2600	329.998897530458
2605	330.014068195814
2610	330.029174236556
2615	330.044216093056
2620	330.059194202274
2625	330.074108997785
2630	330.088960909808
2635	330.103750365226
2640	330.11847778762
2645	330.133143597291
2650	330.147748211287
2655	330.162292043426
2660	330.176775504328
2665	330.191199001434
2670	330.205562939033
2675	330.219867718289
2680	330.234113737263
2685	330.248301390938
2690	330.262431071247
2695	330.27650316709
2700	330.290518064364
2705	330.304476145985
2710	330.31837779191
2715	330.332223379163
2720	330.346013281854
2725	330.359747871209
2730	330.373427515585
2735	330.387052580497
2740	330.400623428641
2745	330.414140419912
2750	330.427603911432
2755	330.441014257566
2760	330.454371809949
2765	330.467676917502
2770	330.48092992646
2775	330.494131180387
2780	330.5072810202
2785	330.520379784192
2790	330.533427808046
2795	330.546425424863
2800	330.559372965178
2805	330.572270756982
2810	330.58511912574
2815	330.597918394414
2820	330.61066888348
2825	330.623370910948
2830	330.636024792385
2835	330.648630840927
2840	330.661189367306
2845	330.673700679863
2850	330.686165084571
2855	330.698582885051
2860	330.71095438259
2865	330.723279876164
2870	330.73555966245
2875	330.747794035848
2880	330.759983288499
2885	330.772127710301
2890	330.784227588925
2895	330.79628320984
2900	330.808294856322
2905	330.820262809473
2910	330.832187348245
2915	330.844068749446
2920	330.855907287766
2925	330.867703235788
2930	330.87945686401
2935	330.891168440853
2940	330.902838232688
2945	330.914466503843
2950	330.926053516623
2955	330.937599531328
2960	330.949104806264
2965	330.960569597763
2970	330.971994160195
2975	330.983378745986
2980	330.994723605633
2985	331.006028987716
2990	331.01729513892
2995	331.028522304041
3000	331.03971072601
3005	331.050860645899
3010	331.061972302942
3015	331.073045934548
3020	331.084081776312
3025	331.095080062036
3030	331.106041023735
3035	331.116964891656
3040	331.127851894293
3045	331.138702258398
3050	331.149516208995
3055	331.160293969393
3060	331.171035761204
3065	331.18174180435
3070	331.19241231708
3075	331.203047515985
3080	331.213647616004
3085	331.224212830446
3090	331.234743370995
3095	331.24523944773
3100	331.25570126913
3105	331.266129042093
3110	331.276522971946
3115	331.286883262454
3120	331.297210115841
3125	331.307503732792
3130	331.317764312472
3135	331.327992052537
3140	331.338187149142
3145	331.348349796958
3150	331.358480189179
3155	331.368578517539
3160	331.378644972318
3165	331.388679742356
3170	331.398683015066
3175	331.408654976441
3180	331.418595811071
3185	331.428505702147
3190	331.438384831479
3195	331.448233379501
3200	331.458051525287
3205	331.467839446558
3210	331.477597319694
3215	331.487325319744
3220	331.497023620439
3225	331.506692394197
3230	331.51633181214
3235	331.5259420441
3240	331.535523258629
3245	331.545075623012
3250	331.554599303274
3255	331.564094464191
3260	331.573561269303
3265	331.582999880916
3270	331.59241046012
3275	331.601793166794
3280	331.611148159618
3285	331.620475596079
3290	331.629775632484
3295	331.639048423968
3300	331.648294124503
3305	331.657512886906
3310	331.666704862852
3315	331.675870202878
3320	331.685009056397
3325	331.694121571702
3330	331.703207895978
3335	331.712268175311
3340	331.721302554695
3345	331.730311178039
3350	331.739294188183
3355	331.748251726895
3360	331.757183934892
3365	331.766090951837
3370	331.774972916354
3375	331.783829966037
3380	331.792662237453
3385	331.801469866153
3390	331.810252986681
3395	331.819011732581
3400	331.827746236403
3405	331.836456629714
3410	331.845143043105
3415	331.853805606197
3420	331.862444447649
3425	331.871059695169
3430	331.879651475518
3435	331.888219914515
3440	331.896765137053
3445	331.905287267098
3450	331.9137864277
3455	331.922262741002
3460	331.930716328241
3465	331.939147309761
3470	331.94755580502
3475	331.955941932593
3480	331.964305810181
3485	331.972647554619
3490	331.980967281882
3495	331.989265107092
3500	331.997541144522
3505	332.00579550761
3510	332.014028308956
3515	332.022239660335
3520	332.030429672705
3525	332.038598456205
3530	332.046746120172
3535	332.05487277314
3540	332.062978522847
3545	332.071063476247
3550	332.079127739508
3555	332.087171418026
3560	332.095194616425
3565	332.103197438566
3570	332.111179987554
3575	332.119142365742
3580	332.127084674736
3585	332.135007015405
3590	332.142909487882
3595	332.150792191575
3600	332.158655225167
3605	332.166498686626
3610	332.174322673211
3615	332.182127281472
3620	332.189912607263
3625	332.197678745744
3630	332.205425791383
3635	332.213153837969
3640	332.220862978613
3645	332.22855330575
3650	332.236224911154
3655	332.243877885932
3660	332.251512320539
3665	332.259128304776
3670	332.266725927798
3675	332.274305278122
3680	332.281866443625
3685	332.289409511558
3690	332.296934568542
3695	332.30444170058
3700	332.311930993059
3705	332.319402530752
3710	332.326856397829
3715	332.334292677858
3720	332.34171145381
3725	332.349112808064
3730	332.356496822413
3735	332.363863578065
3740	332.371213155653
3745	332.378545635234
3750	332.385861096299
3755	332.393159617773
3760	332.400441278022
3765	332.407706154854
3770	332.41495432553
3775	332.422185866762
3780	332.42940085472
3785	332.436599365038
3790	332.443781472812
3795	332.450947252612
3800	332.458096778483
3805	332.465230123946
3810	332.472347362007
3815	332.47944856516
3820	332.486533805387
3825	332.493603154168
3830	332.500656682481
3835	332.507694460807
3840	332.514716559135
3845	332.521723046964
3850	332.528713993308
3855	332.535689466699
3860	332.542649535194
3865	332.549594266374
3870	332.55652372735
3875	332.563437984768
3880	332.570337104811
3885	332.577221153201
3890	332.584090195209
3895	332.59094429565
3900	332.597783518894
3905	332.604607928864
3910	332.611417589044
3915	332.618212562479
3920	332.62499291178
3925	332.631758699129
3930	332.638509986279
3935	332.645246834559
3940	332.651969304879
3945	332.658677457729
3950	332.665371353189
3955	332.672051050925
3960	332.678716610196
3965	332.68536808986
3970	332.692005548369
3975	332.698629043782
3980	332.705238633759
3985	332.711834375572
3990	332.718416326103
3995	332.724984541847
4000	332.731539078919
4005	332.738079993054
4010	332.744607339611
4015	332.751121173574
4020	332.757621549557
4025	332.764108521809
4030	332.770582144211
4035	332.777042470284
4040	332.783489553189
4045	332.789923445733
4050	332.796344200367
4055	332.802751869194
4060	332.809146503966
4065	332.815528156094
4070	332.821896876645
4075	332.828252716345
4080	332.834595725584
4085	332.840925954419
4090	332.847243452574
4095	332.853548269445
4100	332.8598404541
4105	332.866120055284
4110	332.872387121421
4115	332.878641700615
4120	332.884883840657
4125	332.891113589019
4130	332.897330992866
4135	332.903536099052
4140	332.909728954124
4145	332.915909604328
4150	332.922078095606
4155	332.928234473599
4160	332.934378783654
4165	332.940511070823
4170	332.946631379864
4175	332.952739755246
4180	332.958836241151
4185	332.964920881473
4190	332.970993719826
4195	332.977054799541
4200	332.983104163669
4205	332.989141854987
4210	332.995167915996
4215	333.001182388924
4220	333.00718531573
4225	333.013176738105
4230	333.019156697473
4235	333.025125234994
4240	333.031082391567
4245	333.03702820783
4250	333.042962724165
4255	333.048885980696
4260	333.054798017295
4265	333.06069887358
4270	333.066588588922
4275	333.072467202441
4280	333.078334753014
4285	333.084191279271
4290	333.090036819603
4295	333.095871412157
4300	333.101695094845
4305	333.10750790534
4310	333.113309881082
4315	333.119101059276
4320	333.124881476899
4325	333.130651170695
4330	333.136410177184
4335	333.142158532657
4340	333.147896273183
4345	333.153623434609
4350	333.15934005256
4355	333.165046162442
4360	333.170741799446
4365	333.176426998546
4370	333.182101794503
4375	333.187766221863
4380	333.193420314965
4385	333.199064107939
4390	333.204697634704
4395	333.210320928978
4400	333.215934024272
4405	333.221536953896
4410	333.227129750957
4415	333.232712448365
4420	333.23828507883
4425	333.243847674867
4430	333.249400268797
4435	333.254942892746
4440	333.260475578648
4445	333.265998358247
4450	333.2715112631
4455	333.277014324574
4460	333.282507573851
4465	333.287991041929
4470	333.293464759621
4475	333.29892875756
4480	333.304383066198
4485	333.309827715809
4490	333.315262736486
4495	333.32068815815
4500	333.326104010545
4505	333.331510323241
4510	333.336907125637
4515	333.34229444696
4520	333.347672316268
4525	333.35304076245
4530	333.358399814228
4535	333.36374950016
4540	333.369089848637
4545	333.374420887888
4550	333.379742645979
4555	333.385055150817
4560	333.390358430148
4565	333.395652511559
4570	333.400937422482
4575	333.406213190191
4580	333.411479841807
4585	333.416737404295
4590	333.421985904469
4595	333.427225368993
4600	333.432455824378
4605	333.437677296988
4610	333.442889813038
4615	333.448093398597
4620	333.453288079589
4625	333.45847388179
4630	333.463650830837
4635	333.468818952222
4640	333.473978271296
4645	333.47912881327
4650	333.484270603215
4655	333.489403666065
4660	333.494528026616
4665	333.499643709528
4670	333.504750739327
4675	333.509849140403
4680	333.514938937015
4685	333.520020153287
4690	333.525092813216
4695	333.530156940664
4700	333.535212559369
4705	333.540259692936
4710	333.545298364846
4715	333.550328598453
4720	333.555350416984
4725	333.560363843545
4730	333.565368901115
4735	333.570365612551
4740	333.575354000592
4745	333.58033408785
4750	333.585305896823
4755	333.590269449887
4760	333.595224769299
4765	333.600171877202
4770	333.605090956625
4775	333.609952634706
4780	333.614744820402
4785	333.619466688417
4790	333.624123721733
4795	333.628723716231
4800	333.633273645388
4805	333.637777281579
4810	333.642233472285
4815	333.646634973705
4820	333.650967750338
4825	333.65521065636
4830	333.659335422686
4835	333.66330688201
4840	333.667083372618
4845	333.670617269983
4850	333.673855603052
4855	333.676740719435
4860	333.679210970391
4865	333.681201392546
4870	333.682644368534
4875	333.683470253419
4880	333.683607957633
4885	333.682985480523
4890	333.681530391267
4895	333.679170256163
4900	333.67583301296
4905	333.671447294255
4910	333.665942702899
4915	333.659250043025
4920	333.651301510703
4925	333.642030848423
4930	333.631373467655
4935	333.619266543612
4940	333.605649086186
4945	333.590461990752
4950	333.57364807224
4955	333.555152085536
4960	333.534920734957
4965	333.512902675187
4970	333.489048505738
4975	333.463310760697
4980	333.435643895222
4985	333.406004269994
4990	333.374350134581
4995	333.34064161049
5000	333.30484067446
5005	333.266911142427
5010	333.226818654433
5015	333.184530660677
5020	333.140016408755
5025	333.093246932146
5030	333.044195039875
5035	332.992835307276
5040	332.939144067764
5045	332.883099405463
5050	332.824681148573
5055	332.763870863316
5060	332.700651848347
5065	332.635009129467
5070	332.566929454538
5075	332.496401288476
5080	332.423414808216
5085	332.34796189758
5090	332.270036141943
5095	332.189632822664
5100	332.106748911215
5105	332.021383062964
5110	331.933535610601
5115	331.843208557163
5120	331.750405568668
5125	331.655131966332
5130	331.557394718385
5135	331.457202431475
5140	331.354565341687
5145	331.249495305166
5150	331.142005788373
5155	331.032111857983
5160	330.919830170433
5165	330.805178961148
5170	330.688178033443
5175	330.568848747128
5180	330.447214006819
5185	330.323298249973
5190	330.197127434643
5195	330.068729026984
5200	329.938131988485
5205	329.805366762957
5210	329.670465263266
5215	329.533460857812
5220	329.394388356755
5225	329.253283997977
5230	329.110185432788
5235	328.965131711352
5240	328.81816326784
5245	328.669321905278
5250	328.518650780107
5255	328.366194386414
5260	328.211998539831
5265	328.056110361087
5270	327.898578259195
5275	327.739451914247
5280	327.578782259809
5285	327.416621464885
5290	327.253022915441
5295	327.088041195452
5300	326.92173206746
5305	326.754152452617
5310	326.585360410187
5315	326.415415116488
5320	326.244376843242
5325	326.072306935314
5330	325.899267787817
5335	325.725322822557
5340	325.550536463785
5345	325.374974113251
5350	325.198702124519
5355	325.021787776528
5360	324.844299246377
5365	324.666305581312
5370	324.487876669888
5375	324.309083212305
5380	324.129996689872
5385	323.950689333609
5390	323.771234091955
5395	323.59170459757
5400	323.412175133231
5405	323.232720596786
5410	323.053396626197
5415	322.874329192824
5420	322.695541467614
5425	322.517081675278
5430	322.339015559141
5435	322.161420146012
5440	321.984378675754
5445	321.80797656012
5450	321.632298238959
5455	321.457424808193
5460	321.283432302269
5465	321.110390523269
5470	320.938362319237
5475	320.767403224822
5480	320.597561387891
5485	320.428877715958
5490	320.261386185884
5495	320.095114269312
5500	319.9300834344
5505	319.766309691789
5510	319.60380415921
5515	319.442573624794
5520	319.282621093991
5525	319.123946309134
5530	318.966546234089
5535	318.810415499259
5540	318.655546804437
5545	318.501931278822
5550	318.349558798836
5555	318.198418265397
5560	318.048497843044
5565	317.899785163731
5570	317.752267498436
5575	317.605931899802
5580	317.460765319065
5585	317.316754700395
5590	317.173887055654
5595	317.032149522338
5600	316.891529407271
5605	316.752014218358
5610	316.613591686449
5615	316.476249779151
5620	316.33997670816
5625	316.20476093149
5630	316.070591151755
5635	315.937456311495
5640	315.805345586361
5645	315.674248376822
5650	315.544154298949
5655	315.415053174708
5660	315.286935022081
5665	315.159790045307
5670	315.033608625405
5675	314.908381311121
5680	314.78409881041
5685	314.660751982472
5690	314.538331830405
5695	314.416829494453
5700	314.296236245847
5705	314.176543481219
5710	314.05774271754
5715	313.939825587566
5720	313.822783835737
5725	313.706609314483
5730	313.59129398091
5735	313.476829893815
5740	313.363209210992
5745	313.2504241868
5750	313.138467169948
5755	313.027330601485
5760	312.917007012946
5765	312.807489024649
5770	312.698769344116
5775	312.590840764586
5780	312.483696163635
5785	312.37732850185
5790	312.271730821581
5795	312.166896245736
5800	312.062817976625
5805	311.95948929484
5810	311.856903558165
5815	311.755054200514
5820	311.653934730894
5825	311.553538732383
5830	311.453859861131
5835	311.354891845371
5840	311.256628484452
5845	311.159063647878
5850	311.062191274363
5855	310.966005370895
5860	310.870500011816
5865	310.775669337912
5870	310.681507555508
5875	310.588008935581
5880	310.495167812883
5885	310.402978585072
5890	310.311435711854
5895	310.22053371414
5900	310.130267173211
5905	310.040630729892
5910	309.951619083744
5915	309.863226992258
5920	309.775449270066
5925	309.688280788166
5930	309.601716473147
5935	309.515751306438
5940	309.430380323558
5945	309.345598613383
5950	309.26140131742
5955	309.177783629095
5960	309.09474079305
5965	309.012268104448
5970	308.930360908293
5975	308.84901459876
5980	308.768224618529
5985	308.687986458138
5990	308.608295655338
5995	308.529147794463
6000	308.450538505808
6005	308.372463465017
6010	308.294918392475
6015	308.217899052723
6020	308.141401253863
6025	308.06542084699
6030	307.989953725621
6035	307.914995825138
6040	307.840543122237
6045	307.766591634389
6050	307.693137419303
6055	307.620176574405
6060	307.547705236319
6065	307.475719580359
6070	307.404215820027
6075	307.333190206519
6080	307.262639028243
6085	307.192558610332
6090	307.122945314182
6095	307.053795536983
6100	306.985105711262
6105	306.916872304433
6110	306.849091818355
6115	306.781760788896
6120	306.7148757855
6125	306.648433410765
6130	306.582430300029
6135	306.516863120952
6140	306.45172857312
6145	306.387023387641
6150	306.322744326755
6155	306.258888183443
6160	306.195451781053
6165	306.132431972921
6170	306.069825642002
6175	306.007629700506
6180	305.945841089539
6185	305.884456778751
6190	305.823473765989
6195	305.762889076951
6200	305.702699764852
6205	305.642902910088
6210	305.583495619912
6215	305.524475028106
6220	305.465838294669
6225	305.4075826055
6230	305.349705172089
6235	305.292203231213
6240	305.235074044639
6245	305.178314898824
6250	305.121923104628
6255	305.065895997023
6260	305.010230934816
6265	304.954925300364
6270	304.899976499305
6275	304.845381960284
6280	304.791139134686
6285	304.737245496379
6290	304.683698541446
6295	304.630495787937
6300	304.577634775613
6305	304.525113065704
6310	304.472928240655
6315	304.421077903894
6320	304.36955967959
6325	304.31837121242
6330	304.267510167337
6335	304.216974229346
6340	304.166761103273
6345	304.116868513553
6350	304.067294204003
6355	304.018035937612
6360	303.969091496329
6365	303.920458680852
6370	303.872135310424
6375	303.824119222627
6380	303.776408273185
6385	303.729000335764
6390	303.681893301778
6395	303.635085080196
6400	303.588573597354
6405	303.542356796768
6410	303.496432638947
6415	303.450799101215
6420	303.405454177528
6425	303.3603958783
6430	303.315622230228
6435	303.271131276118
6440	303.226921074717
6445	303.182989700545
6450	303.13933524373
6455	303.095955809844
6460	303.052849519744
6465	303.010014509411
6470	302.967448929797
6475	302.925150946665
6480	302.883118740443
6485	302.841350506068
6490	302.799844452841
6495	302.75859880428
6500	302.717611797974
6505	302.676881685443
6510	302.636406731994
6515	302.596185216585
6520	302.556215431686
6525	302.516495683144
6530	302.47702429005
6535	302.437799584608
6540	302.398819912002
6545	302.36008363027
6550	302.321589110178
6555	302.28333473509
6560	302.24531890085
6565	302.207540015658
6570	302.169996499946
6575	302.132686786267
6580	302.095609319168
6585	302.058762555081
6590	302.022144962207
6595	301.985755020401
6600	301.94959122106
6605	301.913652067019
6610	301.877936072431
6615	301.84244176267
6620	301.807167674221
6625	301.77211235457
6630	301.73727436211
6635	301.702652266031
6640	301.668244646222
6645	301.63405009317
6650	301.600067207864
6655	301.566294601693
6660	301.532730896353
6665	301.499374723752
6670	301.466224725914
6675	301.433279554888
6680	301.400537872655
6685	301.367998351038
6690	301.335659671613
6695	301.303520525618
6700	301.271579613869
6705	301.239835646671
6710	301.208287343733
6715	301.176933434087
6720	301.145772655996
6725	301.114803756883
6730	301.084025493241
6735	301.053436630554
6740	301.023035943219
6745	300.99282221447
6750	300.962794236292
6755	300.932950809352
6760	300.903290742919
6765	300.873812854791
6770	300.844515971219
6775	300.815398926833
6780	300.786460564571
6785	300.757699735607
6790	300.72911529928
6795	300.700706123021
6800	300.672471082289
6805	300.644409060497
6810	300.616518948948
6815	300.588799646764
6820	300.561250060822
6825	300.533869105692
6830	300.506655703562
6835	300.479608784185
6840	300.452727284807
6845	300.426010150108
6850	300.399456332141
6855	300.373064790267
6860	300.346834491097
6865	300.320764408428
6870	300.294853523189
6875	300.269100823379
6880	300.243505304008
6885	300.218065967039
6890	300.192781821335
6895	300.167651882597
6900	300.142675173313
6905	300.117850722699
6910	300.093177566647
6915	300.068654747669
6920	300.044281314843
6925	300.020056323765
6930	299.995978836489
6935	299.972047921479
6940	299.948262653559
6945	299.92462211386
6950	299.901125389771
6955	299.877771574885
6960	299.854559768956
6965	299.831489077847
6970	299.808558613481
6975	299.785767493794
6980	299.763114842688
6985	299.740599789984
6990	299.718221471374
6995	299.695979028378
7000	299.673871608295
7005	299.651898364161
7010	299.630058454704
7015	299.608351044297
7020	299.586775302917
7025	299.565330406102
7030	299.544015534904
7035	299.522829875854
7040	299.501772620913
7045	299.480842967431
7050	299.460040118111
7055	299.439363280963
7060	299.418811669265
7065	299.398384501524
7070	299.378081001436
7075	299.357900397844
7080	299.337841924703
7085	299.31790482104
7090	299.298088330913
7095	299.278391703378
7100	299.258814192448
7105	299.239355057057
7110	299.220013561023
7115	299.200788973012
7120	299.181680566501
7125	299.162687619743
7130	299.143809415731
7135	299.125045242164
7140	299.10639439141
7145	299.087856160473
7150	299.069429850959
7155	299.051114769042
7160	299.03291022543
7165	299.014815535332
7170	298.996830018424
7175	298.978952998818
7180	298.961183805029
7185	298.943521769944
7190	298.925966230786
7195	298.908516529088
7200	298.891172010658
7205	298.873932025551
7210	298.856795928034
7215	298.839763076562
7220	298.822832833739
7225	298.806004566299
7230	298.789277645065
7235	298.772651444929
7240	298.756125344818
7245	298.739698727667
7250	298.723370980387
7255	298.707141493842
7260	298.691009662817
7265	298.674974885992
7270	298.659036565913
7275	298.643194108966
7280	298.627446925347
7285	298.611794429041
7290	298.596236037787
7295	298.58077117306
7300	298.565399260037
7305	298.550119727578
7310	298.534932008194
7315	298.519835538028
7320	298.504829756821
7325	298.489914107895
7330	298.475088038124
7335	298.46035099791
7340	298.445702441158
7345	298.431141825252
7350	298.416668611032
7355	298.402282262768
7360	298.387982248136
7365	298.373768038199
7370	298.359639107377
7375	298.345594933428
7380	298.331634997425
7385	298.317758783732
7390	298.30396577998
7395	298.290255477048
7400	298.276627369039
7405	298.263080953256
7410	298.249615730185
7415	298.236231203468
7420	298.222926879883
7425	298.209702269326
7430	298.196556884785
7435	298.183490242322
7440	298.170501861051
7445	298.157591263116
7450	298.144757973675
7455	298.132001520873
7460	298.119321435829
7465	298.106717252609
7470	298.094188508211
7475	298.081734742543
7480	298.069355498404
7485	298.057050321466
7490	298.044818760249
7495	298.032660366111
7500	298.020574693222
7505	298.008561298547
7510	297.996619741826
7515	297.984749585561
7520	297.972950394989
7525	297.961221738071
7530	297.94956318547
7535	297.937974310535
7540	297.92645468928
7545	297.915003900372
7550	297.903621525106
7555	297.892307147394
7560	297.881060353744
7565	297.869880733244
7570	297.858767877545
7575	297.847721380843
7580	297.836740839864
7585	297.825825853846
7590	297.814976024522
7595	297.804190956106
7600	297.793470255273
7605	297.782813531145
7610	297.772220395276
7615	297.761690461634
7620	297.751223346585
7625	297.74081866888
7630	297.730476049636
7635	297.720195112322
7640	297.709975482745
7645	297.699816789032
7650	297.689718661616
7655	297.679680733222
7660	297.669702638852
7665	297.659784015767
7670	297.649924503476
7675	297.640123743722
7680	297.630381380462
7685	297.620697059857
7690	297.611070430259
7695	297.601501142192
7700	297.591988848343
7705	297.582533203542
7710	297.573133864756
7715	297.563790491067
7720	297.554502743665
7725	297.545270285829
7730	297.536092782918
7735	297.526969902355
7740	297.517901313614
7745	297.508886688207
7750	297.499925699673
7755	297.49101802356
7760	297.482163337416
7765	297.473361320776
7770	297.464611655148
7775	297.455914024
7780	297.447268112751
7785	297.43867360875
7790	297.430130201276
7795	297.421637581514
7800	297.413195442551
7805	297.404803479357
7810	297.396461388781
7815	297.38816886953
7820	297.379925622166
7825	297.371731349087
7830	297.363585754519
7835	297.355488544503
7840	297.347439426886
7845	297.339438111305
7850	297.331484309178
7855	297.323577733696
7860	297.315718099804
7865	297.307905124198
7870	297.300138525309
7875	297.292418023292
7880	297.284743340018
7885	297.277114199061
7890	297.269530325686
7895	297.261991446843
7900	297.254497291151
7905	297.247047588889
7910	297.239642071989
7915	297.23228047402
7920	297.224962530183
7925	297.217687977295
7930	297.210456553785
7935	297.203267999679
7940	297.196122056591
7945	297.189018467716
7950	297.181956977816
7955	297.174937333211
7960	297.167959281774
7965	297.161022572912
7970	297.154126957566
7975	297.147272188194
7980	297.140458018766
7985	297.133684204754
7990	297.126950503118
7995	297.120256672303
8000	297.113602472227
8005	297.106987664271
8010	297.100412011269
8015	297.093875277503
8020	297.087377228691
8025	297.080917631975
8030	297.07449625592
8035	297.068112870497
8040	297.061767247081
8045	297.055459158436
8050	297.04918837871
8055	297.042954683427
8060	297.036757849476
8065	297.030597655103
8070	297.024473879905
8075	297.018386304818
8080	297.01233471211
8085	297.006318885374
8090	297.00033860952
8095	296.994393670763
8100	296.988483856619
8105	296.982608955894
8110	296.97676875868
8115	296.970963056341
8120	296.965191641511
8125	296.959454308082
8130	296.953750851198
8135	296.948081067249
8140	296.942444753857
8145	296.936841709877
8150	296.931271735383
8155	296.925734631661
8160	296.920230201205
8165	296.914758247706
8170	296.909318576047
8175	296.903910992295
8180	296.89853530369
8185	296.893191318646
8190	296.887878846734
8195	296.882597698683
8200	296.877347686367
8205	296.872128622801
8210	296.866940322136
8215	296.861782599643
8220	296.85665527172
8225	296.851558155871
8230	296.846491070708
8235	296.841453835944
8240	296.836446272379
8245	296.831468201903
8250	296.826519447481
8255	296.821599833152
8260	296.81670918402
8265	296.811847326246
8270	296.807014087044
8275	296.802209294675
8280	296.797432778438
8285	296.792684368665
8290	296.787963896715
8295	296.783271194966
8300	296.77860609681
8305	296.773968436649
8310	296.769358049884
8315	296.764774772911
8320	296.760218443117
8325	296.755688898872
8330	296.751185979522
8335	296.746709525383
8340	296.74225937774
8345	296.737835378833
8350	296.733437371858
8355	296.729065200957
8360	296.724718711215
8365	296.720397748651
8370	296.716102160215
8375	296.711831793783
8380	296.707586498147
8385	296.703366123014
8390	296.699170518998
8395	296.694999537615
8400	296.690853031278
8405	296.686730853289
8410	296.682632857837
8415	296.678558899993
8420	296.674508835699
8425	296.670482521768
8430	296.666479815877
8435	296.662500576563
8440	296.658544663215
8445	296.65461193607
8450	296.650702256209
8455	296.646815485551
8460	296.642951486846
8465	296.639110123675
8470	296.63529126044
8475	296.631494762359
8480	296.627720495465
8485	296.623968326599
8490	296.620238123402
8495	296.616529754316
8500	296.612843088574
8505	296.609177996197
8510	296.605534347992
8515	296.601912015541
8520	296.598310871202
8525	296.594730788103
8530	296.591171640134
8535	296.587633301946
8540	296.584115648945
8545	296.580618557288
8550	296.577141903877
8555	296.573685566357
8560	296.570249423108
8565	296.566833353244
8570	296.563437236607
8575	296.56006095376
8580	296.556704385989
8585	296.553367415291
8590	296.550049924377
8595	296.546751796662
8600	296.543472916262
8605	296.540213167992
8610	296.536972437361
8615	296.533750610564
8620	296.530547574486
8625	296.527363216687
8630	296.524197425406
8635	296.521050089557
8640	296.517921098719
8645	296.514810343135
8650	296.511717713712
8655	296.508838507764
8660	296.506461397006
8665	296.504713150902
8670	296.503631594796
8675	296.503218509046
8680	296.503477212433
8685	296.504438499372
8690	296.506177758137
8695	296.50882543999
8700	296.512572539182
8705	296.517672350455
8710	296.524439468961
8715	296.533246767366
8720	296.54452091014
8725	296.558736832995
8730	296.576411515901
8735	296.598097303338
8740	296.624374969258
8745	296.655846681877
8750	296.693128991374
8755	296.736845938996
8760	296.787622367014
8765	296.84607749378
8770	296.912818805821
8775	296.988436308574
8780	297.073497168478
8785	297.168540771326
8790	297.274074214783
8795	297.390568246626
8800	297.518453654488
8805	297.658118107622
8810	297.809903446475
8815	297.974103411598
8820	298.150961799703
8825	298.34067103143
8830	298.543371112706
8835	298.759148969341
8840	298.988038132796
8845	299.230018753805
8850	299.485017919684
8855	299.752910250764
8860	300.033518751319
8865	300.326615890594
8870	300.631924890118
8875	300.949121194249
8880	301.277834101873
8885	301.617648538345
8890	301.968106948027
8895	302.328906694908
8900	302.699019287203
8905	303.078405739284
8910	303.466736814282
8915	303.863491154471
8920	304.268027234222
8925	304.679635522805
8930	305.097575776721
8935	305.52110323097
8940	305.949486561951
8945	306.382019799511
8950	306.818029829865
8955	307.256880720454
8960	307.69797578468
8965	308.14075806696
8970	308.584709749237
8975	309.029350845288
8980	309.474237448446
8985	309.918959723196
8990	310.363139775581
8995	310.806429496253
9000	311.24850844002
9005	311.689081783807
9010	312.127878389163
9015	312.564648984144
9020	312.999164471402
9025	313.431214363789
9030	313.860605345005
9035	314.287159950362
9040	314.710715361194
9045	315.131122305569
9050	315.548244057568
9055	315.961955527302
9060	316.372142433989
9065	316.778700554711
9070	317.181535041825
9075	317.58055980246
9080	317.975696933963
9085	318.366876209646
9090	318.75403460961
9095	319.137115891891
9100	319.516070199576
9105	319.890853699942
9110	320.261428252038
9115	320.627761099489
9120	320.989824585616
9125	321.347595888262
9130	321.701056772008
9135	322.050193355703
9140	322.39499589347
9145	322.735458567571
9150	323.071579291715
9155	323.403359523551
9160	323.730804085293
9165	324.053920991532
9170	324.372721283455
9175	324.687218868802
9180	324.997430367
9185	325.303374959027
9190	325.605074241623
9195	325.902552085565
9200	326.195834497778
9205	326.484949487121
9210	326.769926933727
9215	327.050798461827
9220	327.327597316033
9225	327.600358241051
9230	327.869117364866
9235	328.133912085404
9240	328.394780960745
9245	328.651763602913
9250	328.904900575316
9255	329.15423329389
9260	329.39980393199
9265	329.641655329092
9270	329.879830903327
9275	330.114374567897
9280	330.34533065137
9285	330.572743821884
9290	330.796659015236
9295	331.017121366845
9300	331.234176147564
9305	331.44786870328
9310	331.658244398258
9315	331.865348562161
9320	332.069226440647
9325	332.26992314948
9330	332.467483632029
9335	332.661952620061
9340	332.853374597703
9345	333.041793768458
9350	333.227254025142
9355	333.409798922608
9360	333.58947165313
9365	333.766315024302
9370	333.94037143932
9375	334.111682879504
9380	334.280290888933
9385	334.446236561051
9390	334.609560527105
9395	334.770302946311
9400	334.928503497591
9405	335.084201372783
9410	335.237435271206
9415	335.388243395452
9420	335.53666344832
9425	335.682732630782
9430	335.826487640883
9435	335.967964673497
9440	336.107199420837
9445	336.244227073666
9450	336.379082323118
9455	336.511799363062
9460	336.642411892961
9465	336.770953121156
9470	336.897455768531
9475	337.021952072504
9480	337.144473791306
9485	337.265052208516
9490	337.383718137793
9495	337.500501927804
9500	337.615433467297
9505	337.728542190301
9510	337.839857081431
9515	337.949406681277
9520	338.057219091859
9525	338.163321982131
9530	338.267742593521
9535	338.370507745498
9540	338.471643841147
9545	338.571176872751
9550	338.669132427366
9555	338.765535692388
9560	338.860411461096
9565	338.953784138176
9570	339.045677745217
9575	339.136115926169
9580	339.22512195277
9585	339.312718729931
9590	339.398928801082
9595	339.483774353469
9600	339.567277223409
9605	339.649458901491
9610	339.730340537735
9615	339.809942946691
9620	339.888286612491
9625	339.965391693845
9630	340.041278028983
9635	340.115965140543
9640	340.189472240395
9645	340.261818234424
9650	340.333021727237
9655	340.403101026825
9660	340.472074149161
9665	340.539958822744
9670	340.606772493079
9675	340.6725323271
9680	340.737255217539
9685	340.800957787225
9690	340.863656393337
9695	340.925367131589
9700	340.98610584036
9705	341.045888104761
9710	341.104729260654
9715	341.1626443986
9720	341.219648367757
9725	341.275755779722
9730	341.33098101231
9735	341.385338213277
9740	341.438841303997
9745	341.491503983068
9750	341.543339729876
9755	341.594361808095
9760	341.64458326914
9765	341.694016955563
9770	341.742675504397
9775	341.790571350445
9780	341.837716729525
9785	341.884123681655
9790	341.929804054193
9795	341.974769504928
9800	342.019031505117


==> tiks/dyn-ecco/sig3-3-e-1.tsv <==
0	279.150000073505
5	279.150392262297
10	279.150381371953
15	279.150336100881
20	279.150228683884
25	279.150067295197
30	279.149841336367
35	279.149576060798
40	279.149364077244
45	279.149408897279
50	279.150063407615
55	279.151862055475
60	279.155539522598
65	279.162032171917
70	279.172461953699
75	279.188105074925
80	279.210440619284
85	279.240944151318
90	279.280977730432
95	279.331918855029
100	279.395053342121
105	279.471524613544
110	279.562290610225
115	279.668049545116
120	279.789301672885
125	279.926353207057
130	280.079197991298
135	280.247554812697
140	280.430912635447
145	280.628579162306
150	280.839731789696
155	281.063466692944
160	281.298841155373
165	281.544906280894
170	281.800729913198
175	282.06541145481
180	282.338090888964
185	282.61795398547
190	282.904235012837
195	283.196217723885
200	283.493235075936
205	283.794668026147
210	284.099943692212
215	284.408533119095
220	284.71994883199
225	285.033742298604
230	285.349501381664
235	285.666847835571
240	285.985434883954
245	286.304944902536
250	286.625087222194
255	286.945596059804
260	287.266228579329
265	287.586763082119
270	287.906997323166
275	288.226746948499
280	288.545844048001
285	288.864135817357
290	289.181483322597
295	289.497760360681
300	289.812852409647
305	290.126655662077
310	290.439076135873
315	290.75002885666
320	291.059437106419
325	291.367231733312
330	291.673350517965
335	291.977737591811
340	292.280342903379
345	292.581121728727
350	292.880034222499
355	293.177045006322
360	293.472122791542
365	293.765240033495
370	294.056372614752
375	294.345499554953
380	294.632602745054
385	294.917666703968
390	295.200678355742
395	295.481626825578
400	295.76050325311
405	296.037300621516
410	296.312013601118
415	296.584638406279
420	296.855172664444
425	297.12361529634
430	297.389966406356
435	297.654227182262
440	297.916399803466
445	298.176487357079
450	298.434493761134
455	298.69042369433
460	298.94428253176
465	299.196076286095
470	299.445811553764
475	299.6934954657
480	299.939135642256
485	300.18274015192
490	300.424317473532
495	300.663876461659
500	300.90142631489
505	301.136976546772
510	301.370536959178
515	301.602117617876
520	301.831728830131
525	302.059381124137
530	302.285085230142
535	302.508852063108
540	302.730692706775
545	302.950618399009
550	303.168640518315
555	303.384770571429
560	303.599020181878
565	303.811401079439
570	304.021925090415
575	304.230604128649
580	304.43745018723
585	304.64247533082
590	304.845691688547
595	305.047111447432
600	305.246746846284
605	305.444610170046
610	305.640713744534
615	305.835069931552
620	306.027691124348
625	306.21858974338
630	306.407778232372
635	306.595269054635
640	306.781074689631
645	306.965207629772
650	307.147680377416
655	307.328505442067
660	307.507695337751
665	307.685262580562
670	307.861219686359
675	308.035579168615
680	308.208353536397
685	308.379555292475
690	308.549196931553
695	308.717290938605
700	308.883849787325
705	309.04888593867
710	309.212411839502
715	309.374439921317
720	309.534982599057
725	309.694052270006
730	309.85166131276
735	310.007822086274
740	310.162546928969
745	310.315848157921
750	310.4677380681
755	310.618228931676
760	310.767332997386
765	310.915062489954
770	311.061429609563
775	311.206446531385
780	311.350125405158
785	311.492478354805
790	311.633517478108
795	311.773254846421
800	311.911702504421
805	312.048872469903
810	312.184776733615
815	312.319427259115
820	312.452835982677
825	312.585014813218
830	312.715975632251
835	312.845730293871
840	312.974290624756
845	313.101668424193
850	313.227875464117
855	313.352923489165
860	313.47682421674
865	313.599589337078
870	313.721230513326
875	313.841759381604
880	313.961187551078
885	314.079526604007
890	314.196788095783
895	314.31298355495
900	314.428124483193
905	314.542222355299
910	314.655288619076
915	314.767334695233
920	314.878371977208
925	314.988411830932
930	315.097465594541
935	315.205544578005
940	315.312660062682
945	315.418823300791
950	315.524045514778
955	315.628337896594
960	315.73171160685
965	315.834177773866
970	315.935747492584
975	316.036431823355
980	316.136241790585
985	316.235188381229
990	316.33328254314
995	316.430535183251
1000	316.526957165599
1005	316.622559309175
1010	316.717352385608
1015	316.81134711667
1020	316.90455417161
1025	316.996984164313
1030	317.088647650279
1035	317.179555123447
1040	317.269717012834
1045	317.359143679037
1050	317.447845410568
1055	317.535832420059
1060	317.623114840332
1065	317.709702720366
1070	317.795606021152
1075	317.88083461148
1080	317.965398263656
1085	318.049306649183
1090	318.132569334418
1095	318.215195776242
1100	318.297195317752
1105	318.37857718401
1110	318.459350477868
1115	318.539524175906
1120	318.619107124494
1125	318.698108036012
1130	318.776535485255
1135	318.854397906036
1140	318.931703588023
1145	319.008460673818
1150	319.084677156306
1155	319.160360876285
1160	319.235519520399
1165	319.310160619374
1170	319.38429154658
1175	319.457919516913
1180	319.531051586018
1185	319.603694649835
1190	319.675855444482
1195	319.747540546461
1200	319.81875637319
1205	319.88950918385
1210	319.959805080524
1215	320.02965000964
1220	320.09904976368
1225	320.168009983152
1230	320.236536158802
1235	320.304633634061
1240	320.372307607679
1245	320.439563136568
1250	320.506405138792
1255	320.572838396716
1260	320.638867560281
1265	320.704497150388
1270	320.769731562366
1275	320.834575069516
1280	320.899031826709
1285	320.963105874018
1290	321.026801140363
1295	321.09012144717
1300	321.153070512015
1305	321.215651952237
1310	321.277869288532
1315	321.339725948485
1320	321.401225270058
1325	321.46237050501
1330	321.523164822251
1335	321.583611311109
1340	321.643712984529
1345	321.703472782179
1350	321.762893573463
1355	321.821978160444
1360	321.880729280682
1365	321.939149609956
1370	321.997241764909
1375	322.055008305584
1380	322.112451737868
1385	322.169574515836
1390	322.226379044008
1395	322.282867679501
1400	322.339042734099
1405	322.394906476227
1410	322.450461132839
1415	322.505708891222
1420	322.560651900713
1425	322.615292274341
1430	322.669632090383
1435	322.723673393856
1440	322.777418197924
1445	322.830868485248
1450	322.884026209258
1455	322.936893295371
1460	322.989471642135
1465	323.041763122329
1470	323.093769583999
1475	323.145492851435
1480	323.19693472611
1485	323.248096987561
1490	323.298981394226
1495	323.349589684237
1500	323.399923576175
1505	323.449984769777
1510	323.499774946614
1515	323.549295770727
1520	323.598548889236
1525	323.647535932908
1530	323.696258516703
1535	323.744718240285
1540	323.792916688511
1545	323.84085543189
1550	323.88853602702
1555	323.935960017005
1560	323.983128931839
1565	324.030044288784
1570	324.07670759272
1575	324.123120336479
1580	324.16928400116
1585	324.215200056429
1590	324.260869960804
1595	324.306295161926
1600	324.351477096815
1605	324.39641719211
1610	324.441116864304
1615	324.485577519961
1620	324.529800555927
1625	324.573787359523
1630	324.617539308738
1635	324.661057772408
1640	324.704344110381
1645	324.747399673688
1650	324.79022580469
1655	324.832823837226
1660	324.875195096759
1665	324.917340900502
1670	324.959262557551
1675	325.000961369004
1680	325.042438628079
1685	325.083695620221
1690	325.124733623213
1695	325.165553907275
1700	325.206157735161
1705	325.246546362251
1710	325.286721036641
1715	325.326682999226
1720	325.366433483787
1725	325.40597371706
1730	325.445304918822
1735	325.484428301952
1740	325.523345072511
1745	325.562056429799
1750	325.600563566426
1755	325.638867668369
1760	325.676969915036
1765	325.714871479317
1770	325.752573527645
1775	325.790077220047
1780	325.827383710196
1785	325.864494145458
1790	325.901409666944
1795	325.938131409554
1800	325.974660502022
1805	326.010998066962
1810	326.047145220907
1815	326.083103074351
1820	326.118872731793
1825	326.154455291769
1830	326.189851846894
1835	326.225063483899
1840	326.260091283663
1845	326.294936321251
1850	326.329599665949
1855	326.364082381293
1860	326.398385525105
1865	326.432510149521
1870	326.466457301029
1875	326.500228020489
1880	326.533823343173
1885	326.567244298787
1890	326.600491911501
1895	326.633567199978
1900	326.666471177403
1905	326.699204851507
1910	326.731769224593
1915	326.764165293566
1920	326.796394049956
1925	326.828456479943
1930	326.860353564385
1935	326.892086278837
1940	326.923655593582
1945	326.955062473649
1950	326.98630787884
1955	327.017392763754
1960	327.048318077807
1965	327.079084765259
1970	327.109693765232
1975	327.140146011738
1980	327.170442433694
1985	327.200583954953
1990	327.230571494317
1995	327.260405965563
2000	327.290088277466
2005	327.319619333815
2010	327.349000033443
2015	327.378231270236
2020	327.407313933165
2025	327.4362489063
2030	327.465037068835
2035	327.493679295103
2040	327.522176454603
2045	327.550529412015
2050	327.578739027223
2055	327.606806155333
2060	327.634731646695
2065	327.662516346925
2070	327.690161096918
2075	327.717666732876
2080	327.74503408632
2085	327.772263984116
2090	327.799357248491
2095	327.826314697054
2100	327.853137142813
2105	327.879825394199
2110	327.906380255079
2115	327.932802524782
2120	327.959092998115
2125	327.985252465381
2130	328.011281712399
2135	328.037181520528
2140	328.062952666676
2145	328.088595923328
2150	328.114112058563
2155	328.139501836068
2160	328.164766015163
2165	328.189905350818
2170	328.214920593671
2175	328.239812490046
2180	328.264581781977
2185	328.289229207218
2190	328.313755499272
2195	328.338161387401
2200	328.362447596649
2205	328.38661484786
2210	328.410663857696
2215	328.434595338656
2220	328.458409999096
2225	328.482108543244
2230	328.505691671222
2235	328.529160079063
2240	328.552514458731
2245	328.575755498136
2250	328.598883881157
2255	328.621900287658
2260	328.644805393503
2265	328.667599870583
2270	328.690284386824
2275	328.712859606215
2280	328.735326188818
2285	328.757684790792
2290	328.779936064409
2295	328.802080658074
2300	328.82411921634
2305	328.846052379928
2310	328.867880785747
2315	328.889605066907
2320	328.911225852744
2325	328.93274376883
2330	328.954159436998
2335	328.975473475356
2340	328.996686498307
2345	329.017799116566
2350	329.038811937177
2355	329.059725563533
2360	329.080540595393
2365	329.101257628898
2370	329.121877256593
2375	329.142400067439
2380	329.162826646837
2385	329.183157576641
2390	329.203393435175
2395	329.223534797256
2400	329.243582234206
2405	329.263536313873
2410	329.283397600647
2415	329.303166655478
2420	329.322844035893
2425	329.342430296015
2430	329.361925986578
2435	329.381331654946
2440	329.400647845131
2445	329.419875097805
2450	329.439013950326
2455	329.458064936745
2460	329.477028587834
2465	329.495905431093
2470	329.514695990772
2475	329.533400787891
2480	329.55202034025
2485	329.57055516245
2490	329.589005765911
2495	329.607372658886
2500	329.625656346479
2505	329.643857330663
2510	329.661976110292
2515	329.680013181126
2520	329.697969035838
2525	329.715844164038
2530	329.733639052285
2535	329.751354184105
2540	329.768990040009
2545	329.786547097507
2550	329.804025831126
2555	329.821426712426
2560	329.838750210014
2565	329.855996789565
2570	329.873166913834
2575	329.890261042672
2580	329.907279633044
2585	329.924223139046
2590	329.941092011916
2595	329.957886700055
2600	329.97460764904
2605	329.991255301642
2610	330.007830097838
2615	330.02433247483
2620	330.04076286706
2625	330.057121706226
2630	330.073409421295
2635	330.089626438522
2640	330.105773181462
2645	330.121850070987
2650	330.137857525304
2655	330.153795959964
2660	330.169665787882
2665	330.185467419351
2670	330.201201262055
2675	330.216867721088
2680	330.232467198966
2685	330.248000095641
2690	330.26346680852
2695	330.278867732477
2700	330.294203259866
2705	330.309473780542
2710	330.324679681867
2715	330.339821348733
2720	330.354899163571
2725	330.369913506365
2730	330.384864754671
2735	330.399753283626
2740	330.414579465968
2745	330.429343672045
2750	330.44404626983
2755	330.45868762494
2760	330.473268100642
2765	330.487788057874
2770	330.502247855258
2775	330.516647849108
2780	330.530988393451
2785	330.545269840037
2790	330.559492538353
2795	330.573656835639
2800	330.587763076898
2805	330.601811604911
2810	330.61580276025
2815	330.629736881294
2820	330.643614304239
2825	330.657435363112
2830	330.671200389784
2835	330.684909713987
2840	330.69856366332
2845	330.712162563268
2850	330.725706737214
2855	330.739196506451
2860	330.752632190193
2865	330.766014105591
2870	330.779342567746
2875	330.792617889716
2880	330.805840382536
2885	330.819010355227
2890	330.832128114806
2895	330.845193966304
2900	330.858208212773
2905	330.871171155301
2910	330.884083093026
2915	330.896944323145
2920	330.909755140925
2925	330.922515839721
2930	330.935226710983
2935	330.947888044268
2940	330.960500127256
2945	330.973063245757
2950	330.985577683727
2955	330.998043723275
2960	331.010461644679
2965	331.022831726397
2970	331.035154245075
2975	331.047429475562
2980	331.05965769092
2985	331.071839162435
2990	331.08397415963
2995	331.096062950274
3000	331.108105800395
3005	331.120102974291
3010	331.132054734538
3015	331.143961342008
3020	331.155823055872
3025	331.167640133617
3030	331.179412831053
3035	331.191141402326
3040	331.202826099928
3045	331.214467174706
3050	331.226064875876
3055	331.237619451032
3060	331.249131146152
3065	331.260600205617
3070	331.272026872216
3075	331.283411387155
3080	331.29475399007
3085	331.30605491904
3090	331.317314410589
3095	331.328532699705
3100	331.339710019844
3105	331.350846602942
3110	331.361942679426
3115	331.372998478222
3120	331.384014226766
3125	331.394990151014
3130	331.405926475451
3135	331.416823423099
3140	331.427681215532
3145	331.438500072879
3150	331.449280213837
3155	331.46002185568
3160	331.470725214268
3165	331.481390504056
3170	331.492017938105
3175	331.502607728087
3180	331.513160084302
3185	331.523675215677
3190	331.534153329784
3195	331.544594632844
3200	331.554999329739
3205	331.565367624017
3210	331.575699717905
3215	331.585995812317
3220	331.596256106859
3225	331.606480799841
3230	331.616670088288
3235	331.626824167942
3240	331.636943233275
3245	331.647027477496
3250	331.657077092563
3255	331.667092269185
3260	331.677073196834
3265	331.687020063754
3270	331.696933056969
3275	331.706812362288
3280	331.716658164319
3285	331.726470646471
3290	331.736249990965
3295	331.745996378842
3300	331.755709989973
3305	331.765391003061
3310	331.775039595656
3315	331.784655944155
3320	331.794240223819
3325	331.803792608772
3330	331.813313272014
3335	331.822802385427
3340	331.83226011978
3345	331.841686644744
3350	331.851082128888
3355	331.860446739698
3360	331.869780643576
3365	331.879084005852
3370	331.888356990789
3375	331.897599761592
3380	331.906812480412
3385	331.915995308359
3390	331.925148405504
3395	331.934271930886
3400	331.943366042524
3405	331.952430897418
3410	331.961466651561
3415	331.970473459941
3420	331.979451476552
3425	331.988400854399
3430	331.997321745503
3435	332.006214300912
3440	332.015078670701
3445	332.023915003988
3450	332.03272344893
3455	332.041504152738
3460	332.050257261679
3465	332.058982921084
3470	332.067681275355
3475	332.076352467969
3480	332.084996641486
3485	332.093613937557
3490	332.102204496927
3495	332.110768459442
3500	332.119305964056
3505	332.127817148839
3510	332.136302150979
3515	332.144761106789
3520	332.153194151718
3525	332.16160142035
3530	332.169983046413
3535	332.178339162785
3540	332.186669901502
3545	332.194975393756
3550	332.203255769912
3555	332.211511159505
3560	332.219741691247
3565	332.227947493037
3570	332.236128691961
3575	332.244285414304
3580	332.252417785549
3585	332.260525930385
3590	332.268609972717
3595	332.276670035662
3600	332.284706241566
3605	332.292718711998
3610	332.300707567764
3615	332.308672928908
3620	332.316614914717
3625	332.324533643729
3630	332.332429233736
3635	332.340301801789
3640	332.348151464205
3645	332.355978336568
3650	332.363782533739
3655	332.371564169859
3660	332.379323358352
3665	332.387060211934
3670	332.394774842613
3675	332.402467361697
3680	332.410137879801
3685	332.417786506846
3690	332.425413352068
3695	332.433018524023
3700	332.440602130589
3705	332.448164278971
3710	332.45570507571
3715	332.463224626682
3720	332.470723037105
3725	332.478200411545
3730	332.485656853918
3735	332.493092467496
3740	332.500507354911
3745	332.50790161816
3750	332.515275358607
3755	332.52262867699
3760	332.529961673427
3765	332.537274447414
3770	332.544567097835
3775	332.551839722964
3780	332.55909242047
3785	332.566325287418
3790	332.573538420279
3795	332.580731914929
3800	332.587905866656
3805	332.595060370163
3810	332.602195519573
3815	332.60931140843
3820	332.616408129709
3825	332.623485775814
3830	332.630544438584
3835	332.637584209299
3840	332.64460517868
3845	332.651607436898
3850	332.658591073572
3855	332.665556177776
3860	332.672502838043
3865	332.679431142367
3870	332.68634117821
3875	332.693233032499
3880	332.700106791638
3885	332.706962541506
3890	332.713800367461
3895	332.720620354348
3900	332.727422586497
3905	332.73420714773
3910	332.740974121362
3915	332.747723590207
3920	332.754455636583
3925	332.761170342308
3930	332.767867788712
3935	332.774548056637
3940	332.781211226436
3945	332.787857377986
3950	332.794486590682
3955	332.801098943445
3960	332.807694514726
3965	332.814273382506
3970	332.820835624302
3975	332.827381317167
3980	332.833910537699
3985	332.840423362037
3990	332.846919865869
3995	332.853400124434
4000	332.859864212524
4005	332.866312204488
4010	332.872744174235
4015	332.879160195235
4020	332.885560340527
4025	332.891944682717
4030	332.898313293981
4035	332.904666246074
4040	332.911003610325
4045	332.917325457645
4050	332.923631858529
4055	332.929922883058
4060	332.936198600902
4065	332.942459081323
4070	332.94870439318
4075	332.954934604927
4080	332.961149784621
4085	332.967349999921
4090	332.973535318091
4095	332.979705806005
4100	332.985861530147
4105	332.992002556618
4110	332.998128951131
4115	333.004240779021
4120	333.010338105244
4125	333.016420994381
4130	333.022489510637
4135	333.028543717851
4140	333.034583679489
4145	333.040609458655
4150	333.046621118089
4155	333.052618720171
4160	333.05860232692
4165	333.064572000004
4170	333.070527800733
4175	333.076469790071
4180	333.08239802863
4185	333.088312576678
4190	333.094213494137
4195	333.100100840591
4200	333.105974675283
4205	333.111835057119
4210	333.117682044673
4215	333.123515696183
4220	333.129336069561
4225	333.13514322239
4230	333.140937211927
4235	333.146718095107
4240	333.152485928542
4245	333.158240768529
4250	333.163982671043
4255	333.169711691749
4260	333.175427885996
4265	333.181131308826
4270	333.18682201497
4275	333.192500058853
4280	333.198165494598
4285	333.203818376023
4290	333.209458756648
4295	333.215086689695
4300	333.220702228087
4305	333.226305424458
4310	333.231896331147
4315	333.237475000203
4320	333.243041483389
4325	333.24859583218
4330	333.254138097768
4335	333.259668331064
4340	333.265186582695
4345	333.270692903014
4350	333.276187342095
4355	333.281669949738
4360	333.287140775469
4365	333.292599868545
4370	333.298047277951
4375	333.303483052406
4380	333.308907240364
4385	333.314319890014
4390	333.319721049281
4395	333.325110765834
4400	333.330489087079
4405	333.335856060166
4410	333.341211731992
4415	333.346556149198
4420	333.351889358173
4425	333.357211405058
4430	333.362522335744
4435	333.367822195875
4440	333.37311103085
4445	333.378388885825
4450	333.383655805714
4455	333.388911835189
4460	333.394157018685
4465	333.3993914004
4470	333.404615024295
4475	333.409827934098
4480	333.415030173304
4485	333.420221785177
4490	333.425402812754
4495	333.43057329884
4500	333.435733286017
4505	333.44088281664
4510	333.446021932841
4515	333.451150676532
4520	333.456269089401
4525	333.46137721292
4530	333.46647508834
4535	333.471562756699
4540	333.476640258818
4545	333.481707635305
4550	333.486764926557
4555	333.491812172758
4560	333.496849413885
4565	333.501876689705
4570	333.50689403978
4575	333.511901503468
4580	333.516899119919
4585	333.521886928085
4590	333.526864966714
4595	333.531833274357
4600	333.536791889364
4605	333.541740849889
4610	333.546680193891
4615	333.551609959132
4620	333.556530183184
4625	333.561440903423
4630	333.566342157037
4635	333.571233981024
4640	333.576116412192
4645	333.580989487164
4650	333.585853242374
4655	333.590707714073
4660	333.595552938329
4665	333.600388951026
4670	333.605215787866
4675	333.610033484373
4680	333.61484207589
4685	333.619641597584
4690	333.624432084443
4695	333.629213571282
4700	333.63398609274
4705	333.638749683282
4710	333.643504377204
4715	333.648250208626
4720	333.652987211503
4725	333.657715419619
4730	333.662434866588
4735	333.667145585862
4740	333.671847610723
4745	333.676540974291
4750	333.681225709521
4755	333.685901849206
4760	333.690569425978
4765	333.695228471212
4770	333.699879001656
4775	333.704520951098
4780	333.70915395889
4785	333.713776897291
4790	333.718387043718
4795	333.722978911725
4800	333.727542911537
4805	333.732064124426
4810	333.736521469431
4815	333.740887413091
4820	333.745128195633
4825	333.749204414082
4830	333.75307176571
4835	333.756681800668
4840	333.759982608654
4845	333.762919424031
4850	333.765435159977
4855	333.767470883981
4860	333.768966241002
4865	333.769859827042
4870	333.770089516307
4875	333.769592746737
4880	333.768306769394
4885	333.766168866792
4890	333.763116544415
4895	333.75908769897
4900	333.754020766433
4905	333.747854852584
4910	333.740529848411
4915	333.731986532355
4920	333.722166661135
4925	333.711013050588
4930	333.698469647784
4935	333.684481595468
4940	333.66899528973
4945	333.6519584317
4950	333.633320073906
4955	333.613030661869
4960	333.591042071436
4965	333.567307642244
4970	333.5417822077
4975	333.514422121776
4980	333.485185282896
4985	333.454031155152
4990	333.420920787061
4995	333.385816828037
5000	333.348683542762
5005	333.309486823572
5010	333.26819420102
5015	333.224774852715
5020	333.179199610553
5025	333.131440966438
5030	333.081473076579
5035	333.029271764465
5040	332.974814522571
5045	332.918080512894
5050	332.859050566372
5055	332.797707181268
5060	332.734034520558
5065	332.668018408414
5070	332.599646325811
5075	332.52890740533
5080	332.455792425201
5085	332.380293802643
5090	332.30240558654
5095	332.222123449509
5100	332.139444679396
5105	332.054368170249
5110	331.966894412803
5115	331.877025484525
5120	331.784765039239
5125	331.69011829639
5130	331.59309202996
5135	331.493694557079
5140	331.391935726362
5145	331.287826905987
5150	331.181380971567
5155	331.072612293812
5160	330.961536726023
5165	330.848171591437
5170	330.732535670437
5175	330.614649187648
5180	330.49453379894
5185	330.372212578345
5190	330.247710004905
5195	330.121051949461
5200	329.992265661393
5205	329.861379755316
5210	329.728424197739
5215	329.593430293688
5220	329.456430673299
5225	329.31745927838
5230	329.176551348928
5235	329.03374340962
5240	328.889073256245
5245	328.742579942093
5250	328.594303764276
5255	328.444286249969
5260	328.292570142574
5265	328.139199387767
5270	327.98421911943
5275	327.827675645443
5280	327.669616433311
5285	327.510090095606
5290	327.349146375211
5295	327.186836130315
5300	327.023211319163
5305	326.858324984505
5310	326.692231237731
5315	326.524985242661
5320	326.356643198947
5325	326.187262325058
5330	326.01690084083
5335	325.845617949517
5340	325.673473819336
5345	325.500529564454
5350	325.32684722539
5355	325.152489748784
5360	324.97752096652
5365	324.802005574139
5370	324.626009108534
5375	324.449597924874
5380	324.272839172731
5385	324.095800771382
5390	323.918551384243
5395	323.741160392416
5400	323.563697867317
5405	323.386234541865
5410	323.208841777043
5415	323.031591519062
5420	322.854556244411
5425	322.677808879822
5430	322.501422663936
5435	322.325470882776
5440	322.150026375674
5445	321.975160729224
5450	321.800943169694
5455	321.627439294774
5460	321.454709880191
5465	321.282809994663
5470	321.111788556137
5475	320.941688321538
5480	320.77254619494
5485	320.604393705122
5490	320.43725753302
5495	320.271160023749
5500	320.106119661761
5505	319.942151508259
5510	319.779267603218
5515	319.617477331858
5520	319.45678775437
5525	319.297203899145
5530	319.138729021715
5535	318.981364832758
5540	318.82511169858
5545	318.669968817153
5550	318.515934372432
5555	318.363005669467
5560	318.211179252577
5565	318.060451008701
5570	317.910816257745
5575	317.762269831573
5580	317.614806143049
5585	317.468419246383
5590	317.323102889902
5595	317.178850562171
5600	317.03565553234
5605	316.893510885421
5610	316.752409553148
5615	316.612344340979
5620	316.473307951718
5625	316.335293006189
5630	316.19829206132
5635	316.062297625985
5640	315.927302174848
5645	315.793298160493
5650	315.660278024025
5655	315.528234204347
5660	315.397159146273
5665	315.267045307605
5670	315.137885165331
5675	315.009671221017
5680	314.882396005515
5685	314.756052083059
5690	314.630632054821
5695	314.506128562003
5700	314.382534288503
5705	314.259841963224
5710	314.138044362054
5715	314.017134309563
5720	313.897104680447
5725	313.777948400751
5730	313.659658448897
5735	313.542227856537
5740	313.425649709248
5745	313.309917147102
5750	313.195023365105
5755	313.080961613536
5760	312.967725198188
5765	312.855307480527
5770	312.743701877781
5775	312.632901862953
5780	312.522900964786
5785	312.413692767674
5790	312.305270911523
5795	312.197629091577
5800	312.090761058204
5805	311.984660616655
5810	311.87932162679
5815	311.774738002782
5820	311.670903712801
5825	311.567812778677
5830	311.465459275541
5835	311.363837331464
5840	311.26294112707
5845	311.162764895148
5850	311.063302920246
5855	310.964549538263
5860	310.866499136033
5865	310.769146150898
5870	310.672485070285
5875	310.57651043127
5880	310.481216820144
5885	310.386598871975
5890	310.292651270169
5895	310.199368746028
5900	310.106746078308
5905	310.014778092779
5910	309.92345966178
5915	309.832785703781
5920	309.742751182938
5925	309.653351108659
5930	309.564580535164
5935	309.476434561045
5940	309.388908328841
5945	309.301997024597
5950	309.21569587744
5955	309.13000015915
5960	309.044905183738
5965	308.960406307021
5970	308.876498926208
5975	308.793178479482
5980	308.710440445589
5985	308.628280343429
5990	308.546693731648
5995	308.465676208243
6000	308.385223410157
6005	308.305331012884
6010	308.225994730082
6015	308.147210313183
6020	308.068973551007
6025	307.991280269382
6030	307.914126330771
6035	307.837507633893
6040	307.761420113358
6045	307.685859739299
6050	307.610822517009
6055	307.536304486586
6060	307.462301722574
6065	307.388810333616
6070	307.315826462104
6075	307.243346283837
6080	307.17136600768
6085	307.099881875227
6090	307.02889016047
6095	306.95838716947
6100	306.888369240029
6105	306.818832741372
6110	306.749774073823
6115	306.681189668497
6120	306.613075986982
6125	306.545429521038
6130	306.478246792283
6135	306.411524351904
6140	306.345258780349
6145	306.279446687037
6150	306.214084710068
6155	306.149169515933
6160	306.08469779923
6165	306.020666282386
6170	305.957071715373
6175	305.893910875437
6180	305.831180566828
6185	305.768877620526
6190	305.706998893982
6195	305.645541270848
6200	305.584501660725
6205	305.523876998901
6210	305.463664246101
6215	305.403860388233
6220	305.344462436143
6225	305.285467425369
6230	305.2268724159
6235	305.168674491933
6240	305.11087076164
6245	305.053458356934
6250	304.996434433235
6255	304.939796169245
6260	304.883540766719
6265	304.827665450243
6270	304.772167467013
6275	304.717044086616
6280	304.662292600818
6285	304.607910323345
6290	304.553894589675
6295	304.500242756829
6300	304.446952203167
6305	304.394020328181
6310	304.341444552295
6315	304.289222316667
6320	304.23735108299
6325	304.185828333299
6330	304.134651569776
6335	304.083818314565
6340	304.033326109577
6345	303.983172516311
6350	303.933355115664
6355	303.883871507753
6360	303.834719311732
6365	303.785896165621
6370	303.73739972612
6375	303.689227668445
6380	303.641377686149
6385	303.593847490957
6390	303.546634812593
6395	303.499737398621
6400	303.453153014273
6405	303.40687944229
6410	303.360914482764
6415	303.315255952973
6420	303.269901687229
6425	303.22484953672
6430	303.180097369357
6435	303.135643069621
6440	303.091484538417
6445	303.047619692917
6450	303.00404646642
6455	302.960762808206
6460	302.917766683387
6465	302.875056072769
6470	302.832628972712
6475	302.790483394987
6480	302.74861736664
6485	302.707028929857
6490	302.665716141826
6495	302.624677074609
6500	302.583909815004
6505	302.543412464417
6510	302.503183138735
6515	302.463219968195
6520	302.423521097259
6525	302.384084684489
6530	302.344908902423
6535	302.305991937454
6540	302.267331989705
6545	302.228927272913
6550	302.190776014312
6555	302.152876454507
6560	302.11522684737
6565	302.077825459915
6570	302.040670572188
6575	302.003760477157
6580	301.967093480597
6585	301.930667900981
6590	301.894482069372
6595	301.858534329313
6600	301.822823036723
6605	301.787346559788
6610	301.752103278859
6615	301.717091586347
6620	301.682309886622
6625	301.647756595911
6630	301.613430142195
6635	301.579328965114
6640	301.545451515865
6645	301.511796257108
6650	301.478361662866
6655	301.445146218432
6660	301.412148420274
6665	301.379366775942
6670	301.346799803972
6675	301.314446033799
6680	301.282304005667
6685	301.250372270531
6690	301.218649389979
6695	301.187133936135
6700	301.155824491577
6705	301.124719649248
6710	301.093818012374
6715	301.063118194373
6720	301.03261881878
6725	301.002318519156
6730	300.972215939009
6735	300.942309731714
6740	300.912598560432
6745	300.883081098027
6750	300.853756026991
6755	300.824622039363
6760	300.795677836653
6765	300.766922129767
6770	300.738353638925
6775	300.709971093593
6780	300.681773232403
6785	300.653758803082
6790	300.625926562379
6795	300.59827527599
6800	300.570803718489
6805	300.543510673255
6810	300.516394932403
6815	300.489455296714
6820	300.462690575565
6825	300.436099586863
6830	300.409681156972
6835	300.383434120653
6840	300.357357320991
6845	300.331449609335
6850	300.305709845225
6855	300.280136896337
6860	300.254729638412
6865	300.229486955192
6870	300.204407738362
6875	300.179490887486
6880	300.154735309943
6885	300.130139920867
6890	300.105703643088
6895	300.081425407069
6900	300.05730415085
6905	300.033338819986
6910	300.00952836749
6915	299.985871753775
6920	299.962367946597
6925	299.939015920997
6930	299.915814659244
6935	299.892763150784
6940	299.869860392178
6945	299.847105387051
6950	299.824497146038
6955	299.802034686729
6960	299.779717033615
6965	299.757543218036
6970	299.73551227813
6975	299.713623258776
6980	299.69187521155
6985	299.670267194668
6990	299.648798272937
6995	299.627467517706
7000	299.606274006816
7005	299.585216824549
7010	299.564295061581
7015	299.543507814933
7020	299.522854187924
7025	299.50233329012
7030	299.481944237293
7035	299.461686151367
7040	299.441558160377
7045	299.421559398421
7050	299.401689005615
7055	299.381946128047
7060	299.362329917733
7065	299.342839532574
7070	299.323474136309
7075	299.304232898472
7080	299.285114994351
7085	299.266119604944
7090	299.247245916916
7095	299.228493122556
7100	299.209860419738
7105	299.191347011877
7110	299.172952107888
7115	299.154674922147
7120	299.136514674451
7125	299.118470589974
7130	299.100541899231
7135	299.082727838038
7140	299.065027647472
7145	299.047440573833
7150	299.029965868605
7155	299.012602788418
7160	298.995350595012
7165	298.978208555196
7170	298.961175940813
7175	298.944252028705
7180	298.927436100673
7185	298.910727443443
7190	298.894125348629
7195	298.877629112696
7200	298.861238036931
7205	298.844951427398
7210	298.828768594911
7215	298.812688854999
7220	298.796711527866
7225	298.780835938364
7230	298.765061415955
7235	298.749387294679
7240	298.733812913121
7245	298.718337614379
7250	298.702960746027
7255	298.687681660091
7260	298.672499713009
7265	298.657414265603
7270	298.642424683046
7275	298.627530334834
7280	298.612730594748
7285	298.598024840833
7290	298.583412455359
7295	298.568892824794
7300	298.554465339774
7305	298.540129395074
7310	298.525884389577
7315	298.511729726243
7320	298.497664812086
7325	298.483689058139
7330	298.469801879425
7335	298.456002694936
7340	298.442290927597
7345	298.42866600424
7350	298.415127355579
7355	298.40167441618
7360	298.388306624434
7365	298.375023422531
7370	298.361824256431
7375	298.34870857584
7380	298.33567583418
7385	298.322725488567
7390	298.309856999782
7395	298.297069832245
7400	298.284363453991
7405	298.271737336644
7410	298.259190955391
7415	298.246723788958
7420	298.234335319583
7425	298.222025032995
7430	298.209792418386
7435	298.197636968388
7440	298.185558179048
7445	298.173555549808
7450	298.161628583475
7455	298.149776786202
7460	298.137999667463
7465	298.12629674003
7470	298.114667519949
7475	298.10311152652
7480	298.091628282272
7485	298.080217312938
7490	298.068878147439
7495	298.057610317857
7500	298.046413359414
7505	298.035286810451
7510	298.024230212405
7515	298.013243109789
7520	298.002325050169
7525	297.991475584145
7530	297.980694265328
7535	297.96998065032
7540	297.959334298691
7545	297.948754772964
7550	297.938241638588
7555	297.927794463923
7560	297.917412820216
7565	297.907096281583
7570	297.896844424991
7575	297.886656830232
7580	297.876533079911
7585	297.866472759424
7590	297.856475456935
7595	297.846540763361
7600	297.836668272354
7605	297.826857580278
7610	297.817108286194
7615	297.807419991839
7620	297.797792301608
7625	297.788224822538
7630	297.778717164288
7635	297.76926893912
7640	297.759879761883
7645	297.750549249996
7650	297.741277023426
7655	297.732062704676
7660	297.722905918765
7665	297.71380629321
7670	297.70476345801
7675	297.695777045629
7680	297.68684669098
7685	297.677972031407
7690	297.669152706666
7695	297.660388358916
7700	297.651678632694
7705	297.643023174904
7710	297.6344216348
7715	297.625873663969
7720	297.617378916315
7725	297.608937048045
7730	297.600547717651
7735	297.592210585896
7740	297.583925315798
7745	297.575691572615
7750	297.56750902383
7755	297.559377339134
7760	297.551296190415
7765	297.543265251737
7770	297.535284199332
7775	297.52735271158
7780	297.519470468998
7785	297.511637154222
7790	297.503852451997
7795	297.496116049159
7800	297.488427634622
7805	297.480786899364
7810	297.473193536415
7815	297.465647240839
7820	297.458147709724
7825	297.450694642166
7830	297.443287739256
7835	297.435926704068
7840	297.428611241643
7845	297.421341058978
7850	297.414115865012
7855	297.406935370611
7860	297.39979928856
7865	297.392707333545
7870	297.38565922214
7875	297.3786546728
7880	297.371693405842
7885	297.364775143437
7890	297.357899609594
7895	297.35106653015
7900	297.344275632756
7905	297.337526646868
7910	297.330819303729
7915	297.324153336364
7920	297.317528479563
7925	297.31094446987
7930	297.304401045572
7935	297.29789794669
7940	297.291434914962
7945	297.285011693833
7950	297.278628028446
7955	297.272283665631
7960	297.265978353888
7965	297.259711843383
7970	297.253483885932
7975	297.247294234991
7980	297.241142645646
7985	297.235028874602
7990	297.22895268017
7995	297.22291382226
8000	297.216912062367
8005	297.21094716356
8010	297.205018890477
8015	297.199127009306
8020	297.193271287783
8025	297.187451495176
8030	297.181667402276
8035	297.175918781388
8040	297.17020540632
8045	297.164527052374
8050	297.158883496335
8055	297.15327451646
8060	297.14769989247
8065	297.142159405542
8070	297.136652838292
8075	297.131179974776
8080	297.125740600471
8085	297.12033450227
8090	297.114961468473
8095	297.109621288774
8100	297.104313754256
8105	297.099038657381
8110	297.093795791976
8115	297.08858495323
8120	297.083405937683
8125	297.078258543215
8130	297.073142569039
8135	297.068057815691
8140	297.063004085024
8145	297.057981180194
8150	297.052988905656
8155	297.048027067155
8160	297.043095471713
8165	297.038193927627
8170	297.033322244455
8175	297.028480233009
8180	297.02366770535
8185	297.018884474776
8190	297.014130355813
8195	297.009405164212
8200	297.004708716936
8205	297.000040832151
8210	296.995401329225
8215	296.990790028713
8220	296.986206752351
8225	296.981651323051
8230	296.977123564888
8235	296.972623303098
8240	296.968150364067
8245	296.963704575321
8250	296.959285765524
8255	296.954893764468
8260	296.950528403065
8265	296.946189513337
8270	296.941876928415
8275	296.937590482526
8280	296.933330010989
8285	296.929095350206
8290	296.924886337654
8295	296.920702811882
8300	296.916544612498
8305	296.912411580168
8310	296.908303556604
8315	296.90422038456
8320	296.900161907823
8325	296.896127971209
8330	296.892118420554
8335	296.888133102707
8340	296.884171865525
8345	296.880234557864
8350	296.876321029575
8355	296.872431131496
8360	296.868564715446
8365	296.864721634215
8370	296.860901741565
8375	296.857104892217
8380	296.853330941846
8385	296.849579747077
8390	296.845851165477
8395	296.842145055548
8400	296.838461276724
8405	296.834799689359
8410	296.831160154728
8415	296.827542535016
8420	296.823946693313
8425	296.820372493609
8430	296.816819800786
8435	296.813288480616
8440	296.809778399752
8445	296.80628942572
8450	296.802821426919
8455	296.799374272612
8460	296.795947832919
8465	296.792541978815
8470	296.789156582118
8475	296.785791515493
8480	296.782446652438
8485	296.77912186728
8490	296.775817035175
8495	296.772532032095
8500	296.769266734828
8505	296.76602102097
8510	296.76279476892
8515	296.759587857875
8520	296.756400167826
8525	296.75323157955
8530	296.750081974608
8535	296.746951235336
8540	296.743839244842
8545	296.740745887004
8550	296.737671046457
8555	296.734614608598
8560	296.731576459571
8565	296.72855648627
8570	296.725554576329
8575	296.722570618119
8580	296.719604500745
8585	296.716656114036
8590	296.713725348546
8595	296.710812095545
8600	296.707916247017
8605	296.705037695653
8610	296.702176334849
8615	296.699332058698
8620	296.696504761989
8625	296.693694340199
8630	296.69090068949
8635	296.688123706706
8640	296.685363289365
8645	296.682619335659
8650	296.679891747146
8655	296.67718045802
8660	296.674485658442
8665	296.671808573131
8670	296.6691531452
8675	296.666529741783
8680	296.663961541695
8685	296.661493466886
8690	296.659203291903
8695	296.657213352913
8700	296.655701012131
8705	296.654906245099
8710	296.655135448397
8715	296.656761459647
8720	296.660220473541
8725	296.66600683322
8730	296.67466660703
8735	296.686790598311
8740	296.703007159601
8745	296.723974992365
8750	296.750376019751
8755	296.782908386565
8760	296.822279628532
8765	296.869245959243
8770	296.924486130455
8775	296.988678272309
8780	297.062541209993
8785	297.146696497402
8790	297.241769185118
8795	297.348355394999
8800	297.467015349869
8805	297.598268015491
8810	297.742586437599
8815	297.900393482661
8820	298.072057905146
8825	298.257890739555
8830	298.458142040575
8835	298.672998000413
8840	298.902578470811
8845	299.146934913635
8850	299.406048800004
8855	299.67983047411
8860	299.968118494087
8865	300.27067945814
8870	300.587227368796
8875	300.917401393136
8880	301.260748295676
8885	301.61675169957
8890	301.984791930672
8895	302.364245324477
8900	302.754412939887
8905	303.154495515037
8910	303.563713857278
8915	303.981216692221
8920	304.406164963923
8925	304.837662572241
8930	305.274727240892
8935	305.71641043566
8940	306.161800794437
8945	306.610034468802
8950	307.060307640943
8955	307.511885315804
8960	307.964104541253
8965	308.416372914466
8970	308.868164186922
8975	309.319012633605
8980	309.768507238789
8985	310.216286151917
8990	310.662031519491
8995	311.105464691462
9000	311.546341805704
9005	311.984449768481
9010	312.419602639851
9015	312.851638412032
9020	313.280416152578
9025	313.705813478324
9030	314.127724326784
9035	314.546056994285
9040	314.960732412389
9045	315.371682636008
9050	315.778849518769
9055	316.18218355346
9060	316.581642857745
9065	316.977192287501
9070	317.368802662098
9075	317.756450087717
9080	318.140115366433
9085	318.519783480242
9090	318.895443140506
9095	319.267086394473
9100	319.634708281531
9105	319.998306532768
9110	320.357881308232
9115	320.713434966965
9120	321.064971865525
9125	321.412498181251
9130	321.756021757014
9135	322.095551964595
9140	322.431099584228
9145	322.762676698152
9150	323.090296596295
9155	323.413973692469
9160	323.733723449669
9165	324.049562313239
9170	324.361507650861
9175	324.669577698434
9180	324.973791511061
9185	325.274168918434
9190	325.570730484057
9195	325.863497467751
9200	326.152491791036
9205	326.437736004982
9210	326.719253260211
9215	326.997067278763
9220	327.271202327579
9225	327.541683193395
9230	327.808535158863
9235	328.071783979746
9240	328.331455863056
9245	328.587577446013
9250	328.840175775743
9255	329.089278289618
9260	329.334912796171
9265	329.577107456531
9270	329.81589076632
9275	330.05129153798
9280	330.283338883471
9285	330.512062197343
9290	330.737491140131
9295	330.959655622055
9300	331.178585787019
9305	331.394311996888
9310	331.606864816023
9315	331.816274996084
9320	332.022573461071
9325	332.225791292623
9330	332.425959715544
9335	332.623110083575
9340	332.817273865404
9345	333.008482630899
9350	333.196768037589
9355	333.382161817367
9360	333.564695763438
9365	333.744401717497
9370	333.921311557148
9375	334.095457183556
9380	334.266870509354
9385	334.435583446782
9390	334.601627896071
9395	334.765035734083
9400	334.925838803191
9405	335.084068900409
9410	335.239757766781
9415	335.392937077018
9420	335.543638429393
9425	335.691893335894
9430	335.837733212632
9435	335.981189370515
9440	336.12229300617
9445	336.261075193142
9450	336.397566873337
9455	336.531798848739
9460	336.663801773381
9465	336.793606145576
9470	336.921242300416
9475	337.046740402522
9480	337.170130439061
9485	337.29144221302
9490	337.410705336732
9495	337.527949225661
9500	337.643203092442
9505	337.756495941167
9510	337.867856561924
9515	337.977313525583
9520	338.084895178824
9525	338.190629639413
9530	338.294544791712
9535	338.39666828243
9540	338.497027516603
9545	338.595649653805
9550	338.692561604591
9555	338.787790027155
9560	338.881361324213
9565	338.973301640095
9570	339.063636858058
9575	339.152392597796
9580	339.239594213164
9585	339.325266790092
9590	339.409435144707
9595	339.492123821631
9600	339.57335709248
9605	339.653158954537
9610	339.7315531296
9615	339.808563063011
9620	339.884211922846
9625	339.958522599277
9630	340.031517704082
9635	340.103219570328
9640	340.173650252186
9645	340.242831524906
9650	340.310784884927
9655	340.377531550121
9660	340.443092460179
9665	340.507488277118
9670	340.570739385911
9675	340.632865895236
9680	340.693887638345
9685	340.753824174035
9690	340.812694787731
9695	340.870518492669
9700	340.927314031181
9705	340.983099876062
9710	341.037894232045
9715	341.091715037345
9720	341.14457996529
9725	341.196506426033
9730	341.24751156833
9735	341.297612281392
9740	341.34682519681
9745	341.395166690528
9750	341.442652884894
9755	341.489299650749
9760	341.535122609585
9765	341.580137135742
9770	341.62435835865
9775	341.667801165126
9780	341.7104802017
9785	341.752409876979
9790	341.793604364052
9795	341.834077602921
9800	341.873843302959


==> tiks/dyn-ecco/sig3-3-e-2.tsv <==
0	279.150000073505
5	279.155898614041
10	279.16116087067
15	279.166995863699
20	279.173820267656
25	279.181546941064
30	279.189810538236
35	279.19814315175
40	279.206109502531
45	279.213408469502
50	279.219945694052
55	279.225880563213
60	279.2316500131
65	279.237971225506
70	279.245825319819
75	279.256424454781
80	279.271165222428
85	279.291571709062
90	279.319231994153
95	279.356807516981
100	279.403107135801
105	279.462443069537
110	279.537538972723
115	279.629937303167
120	279.740315860604
125	279.868731521068
130	280.014806060411
135	280.177866319356
140	280.357048707045
145	280.551376117612
150	280.759813711375
155	280.981308660051
160	281.214817844651
165	281.45932659486
170	281.713860839235
175	281.97749446717
180	282.249353259508
185	282.528616401159
190	282.814516325816
195	283.106337442821
200	283.403414145406
205	283.705128386767
210	284.010907026669
215	284.320219089618
220	284.632573030568
225	284.947514071488
230	285.264621648715
235	285.583506994429
240	285.903810863998
245	286.225201412999
250	286.547372222395
255	286.870040466927
260	287.192945219666
265	287.515845884537
270	287.838520748067
275	288.160765641577
280	288.482392705186
285	288.803229245441
290	289.123116678792
295	289.441909553747
300	289.759474645049
305	290.075690113768
310	290.39044472776
315	290.703637137412
320	291.015175202077
325	291.324975363022
330	291.632962059122
335	291.939067181862
340	292.24322956657
345	292.545394517069
350	292.845513361209
355	293.143543034987
360	293.439445693171
365	293.733188344524
370	294.024742509912
375	294.314083901742
380	294.601192123272
385	294.886050386515
390	295.168645247533
395	295.44896635801
400	295.727006232128
405	296.002760027787
410	296.276225341334
415	296.547402015
420	296.816291956309
425	297.082898968777
430	297.347228593273
435	297.609287959427
440	297.86908564655
445	298.126631553519
450	298.38193677716
455	298.635013498645
460	298.885874877469
465	299.134534952596
470	299.381008550381
475	299.625311198888
480	299.867459048249
485	300.107468796736
490	300.345357622207
495	300.581143118639
500	300.814843237436
505	301.046476233244
510	301.276060614001
515	301.503615094972
520	301.729158556521
525	301.95271000539
530	302.174288539265
535	302.393913314415
540	302.611603516211
545	302.827378332318
550	303.041256928399
555	303.253258426142
560	303.463401883452
565	303.671706276655
570	303.878190484562
575	304.082873274255
580	304.285773288473
585	304.486909034456
590	304.686298874147
595	304.883961015632
600	305.079913505725
605	305.274174223589
610	305.466760875316
615	305.657690989368
620	305.846981912814
625	306.034650808283
630	306.22071465156
635	306.405190229774
640	306.588094140111
645	306.769442789001
650	306.949252391726
655	307.127538972412
660	307.304318364348
665	307.479606210614
670	307.653417964961
675	307.825768892928
680	307.996674073158
685	308.166148398885
690	308.334206579579
695	308.500863142714
700	308.666132435645
705	308.830028627578
710	308.992565711621
715	309.15375750688
720	309.313617660627
725	309.472159650484
730	309.629396786649
735	309.785342214135
740	309.940008915018
745	310.093409710699
750	310.24555726415
755	310.396464082166
760	310.546142517603
765	310.694604771592
770	310.841862895752
775	310.987928794364
780	311.132814226537
785	311.276530808338
790	311.419090014902
795	311.560503182514
800	311.700781510657
805	311.839936064037
810	311.977977774572
815	312.114917443358
820	312.250765742597
825	312.385533217499
830	312.519230288148
835	312.651867251349
840	312.783454282427
845	312.914001437015
850	313.043518652797
855	313.172015751227
860	313.299502439225
865	313.425988310834
870	313.551482848853
875	313.675995426446
880	313.799535308717
885	313.922111654266
890	314.043733516709
895	314.164409846179
900	314.284149490801
905	314.402961198138
910	314.520853616619
915	314.637835296935
920	314.753914693418
925	314.869100165393
930	314.983399978509
935	315.096822306046
940	315.209375230204
945	315.321066743363
950	315.431904749332
955	315.541897064568
960	315.65105141938
965	315.759375459112
970	315.866876745303
975	315.973562756837
980	316.079440891062
985	316.184518464899
990	316.28880271593
995	316.39230080347
1000	316.495019809616
1005	316.596966740288
1010	316.698148526244
1015	316.798572024084
1020	316.898244017237
1025	316.997171216927
1030	317.095360263133
1035	317.192817725527
1040	317.289550104395
1045	317.385563831548
1050	317.480865271217
1055	317.575460720934
1060	317.669356412398
1065	317.762558512326
1070	317.855073123294
1075	317.946906284561
1080	318.038063972885
1085	318.128552103319
1090	318.218376530001
1095	318.30754304693
1100	318.396057388724
1105	318.483925231377
1110	318.571152192994
1115	318.657743834522
1120	318.743705660464
1125	318.829043119587
1130	318.913761605615
1135	318.997866457911
1140	319.081362962156
1145	319.164256351009
1150	319.246551804757
1155	319.328254451966
1160	319.409369370104
1165	319.489901586176
1170	319.569856077329
1175	319.649237771464
1180	319.728051547826
1185	319.806302237597
1190	319.883994624469
1195	319.96113344522
1200	320.037723390267
1205	320.113769104227
1210	320.189275186457
1215	320.264246191593
1220	320.338686630076
1225	320.412600968677
1230	320.485993631009
1235	320.558868998029
1240	320.631231408546
1245	320.703085159701
1250	320.774434507461
1255	320.845283667091
1260	320.915636813625
1265	320.985498082332
1270	321.05487156917
1275	321.123761331241
1280	321.19217138723
1285	321.260105717845
1290	321.327568266251
1295	321.394562938492
1300	321.461093603913
1305	321.527164095573
1310	321.592778210652
1315	321.657939710853
1320	321.722652322804
1325	321.78691973844
1330	321.850745615395
1335	321.914133577384
1340	321.977087214571
1345	322.039610083946
1350	322.101705709686
1355	322.163377583517
1360	322.224629165068
1365	322.285463882221
1370	322.345885131458
1375	322.405896278201
1380	322.465500657149
1385	322.524701572608
1390	322.583502298821
1395	322.641906080288
1400	322.699916132089
1405	322.757535640192
1410	322.81476776177
1415	322.871615625504
1420	322.928082331884
1425	322.984170953513
1430	323.039884535391
1435	323.095226095218
1440	323.15019862367
1445	323.204805084689
1450	323.259048415759
1455	323.312931528183
1460	323.366457307354
1465	323.419628613025
1470	323.472448279576
1475	323.524919116271
1480	323.577043907522
1485	323.628825413139
1490	323.680266368587
1495	323.731369485233
1500	323.78213745059
1505	323.832572928563
1510	323.882678559686
1515	323.93245696136
1520	323.981910728086
1525	324.031042431699
1530	324.079854621589
1535	324.128349824934
1540	324.176530546917
1545	324.224399270951
1550	324.271958458887
1555	324.31921055124
1560	324.366157967392
1565	324.412803105804
1570	324.459148344224
1575	324.50519603989
1580	324.55094852973
1585	324.596408130565
1590	324.641577139303
1595	324.686457833137
1600	324.731052469731
1605	324.775363287417
1610	324.819392505379
1615	324.863142323839
1620	324.906614924241
1625	324.949812469432
1630	324.992737103841
1635	325.035390953656
1640	325.077776126998
1645	325.119894714096
1650	325.161748787459
1655	325.203340402038
1660	325.244671595402
1665	325.285744387898
1670	325.326560782815
1675	325.367122766545
1680	325.407432308743
1685	325.447491362487
1690	325.48730186443
1695	325.526865734957
1700	325.566184878335
1705	325.605261182865
1710	325.644096521035
1715	325.682692749658
1720	325.721051710028
1725	325.759175228057
1730	325.797065114421
1735	325.834723164698
1740	325.872151159513
1745	325.909350864669
1750	325.946324031287
1755	325.983072395942
1760	326.019597680793
1765	326.055901593719
1770	326.091985828445
1775	326.127852064675
1780	326.163501968217
1785	326.19893719111
1790	326.234159371752
1795	326.269170135018
1800	326.303971092388
1805	326.338563842063
1810	326.372949969089
1815	326.407131045473
1820	326.441108630299
1825	326.47488426985
1830	326.508459497714
1835	326.541835834904
1840	326.57501478997
1845	326.607997859105
1850	326.640786526263
1855	326.673382263258
1860	326.705786529884
1865	326.738000774009
1870	326.770026431689
1875	326.80186492727
1880	326.833517673491
1885	326.864986071587
1890	326.896271511389
1895	326.927375371425
1900	326.95829901902
1905	326.989043810394
1910	327.019611090758
1915	327.050002194411
1920	327.080218444835
1925	327.11026115479
1930	327.140131626408
1935	327.169831151281
1940	327.199361010561
1945	327.22872247504
1950	327.257916805249
1955	327.286945251541
1960	327.315809054182
1965	327.344509443437
1970	327.373047639654
1975	327.401424853355
1980	327.429642285313
1985	327.457701126643
1990	327.48560255888
1995	327.513347754063
2000	327.540937874815
2005	327.568374074426
2010	327.59565749693
2015	327.622789277183
2020	327.649770540948
2025	327.676602404963
2030	327.703285977023
2035	327.729822356057
2040	327.756212632201
2045	327.78245788687
2050	327.808559192838
2055	327.834517614305
2060	327.860334206975
2065	327.886010018122
2070	327.911546086664
2075	327.936943443235
2080	327.962203110251
2085	327.987326101982
2090	328.012313424618
2095	328.037166076338
2100	328.06188504738
2105	328.086471320099
2110	328.110925869044
2115	328.135249661015
2120	328.15944365513
2125	328.183508802891
2130	328.207446048243
2135	328.231256327643
2140	328.254940570117
2145	328.278499697325
2150	328.301934623619
2155	328.325246256108
2160	328.348435494714
2165	328.371503232234
2170	328.394450354396
2175	328.417277739921
2180	328.43998626058
2185	328.46257678125
2190	328.485050159971
2195	328.507407248002
2200	328.529648889881
2205	328.551775923475
2210	328.573789180035
2215	328.595689484257
2220	328.617477654325
2225	328.639154501977
2230	328.660720832545
2235	328.682177445019
2240	328.70352513209
2245	328.724764680207
2250	328.745896869627
2255	328.766922474463
2260	328.787842262737
2265	328.808656996429
2270	328.829367431524
2275	328.849974318066
2280	328.870478400199
2285	328.890880416225
2290	328.911181098639
2295	328.931381174189
2300	328.951481363911
2305	328.971482383186
2310	328.991384941777
2315	329.01118974388
2320	329.030897488168
2325	329.050508867834
2330	329.070024570637
2335	329.089445278946
2340	329.108771669781
2345	329.128004414862
2350	329.147144180645
2355	329.166191628369
2360	329.185147414095
2365	329.204012188753
2370	329.222786598176
2375	329.241471283146
2380	329.260066879436
2385	329.278574017844
2390	329.29699332424
2395	329.3153254196
2400	329.333570920049
2405	329.3517304369
2410	329.369804576689
2415	329.387793941218
2420	329.405699127589
2425	329.423520728244
2430	329.441259331003
2435	329.458915519097
2440	329.476489871211
2445	329.493982961515
2450	329.511395359701
2455	329.528727631023
2460	329.545980336326
2465	329.563154032087
2470	329.580249270448
2475	329.597266599247
2480	329.614206562059
2485	329.631069698225
2490	329.647856542886
2495	329.664567627021
2500	329.681203477474
2505	329.697764616992
2510	329.714251564255
2515	329.730664833908
2520	329.747004936595
2525	329.763272378991
2530	329.779467663831
2535	329.795591289944
2540	329.811643752281
2545	329.827625541951
2550	329.843537146246
2555	329.859379048675
2560	329.875151728992
2565	329.890855663225
2570	329.906491323711
2575	329.922059179118
2580	329.937559694479
2585	329.95299333122
2590	329.968360547186
2595	329.983661796675
2600	329.998897530458
2605	330.014068195814
2610	330.029174236556
2615	330.044216093056
2620	330.059194202274
2625	330.074108997785
2630	330.088960909808
2635	330.103750365226
2640	330.11847778762
2645	330.133143597291
2650	330.147748211287
2655	330.162292043426
2660	330.176775504328
2665	330.191199001434
2670	330.205562939033
2675	330.219867718289
2680	330.234113737263
2685	330.248301390938
2690	330.262431071247
2695	330.27650316709
2700	330.290518064364
2705	330.304476145985
2710	330.31837779191
2715	330.332223379163
2720	330.346013281854
2725	330.359747871209
2730	330.373427515585
2735	330.387052580497
2740	330.400623428641
2745	330.414140419912
2750	330.427603911432
2755	330.441014257566
2760	330.454371809949
2765	330.467676917502
2770	330.48092992646
2775	330.494131180387
2780	330.5072810202
2785	330.520379784192
2790	330.533427808046
2795	330.546425424863
2800	330.559372965178
2805	330.572270756982
2810	330.58511912574
2815	330.597918394414
2820	330.61066888348
2825	330.623370910948
2830	330.636024792385
2835	330.648630840927
2840	330.661189367306
2845	330.673700679863
2850	330.686165084571
2855	330.698582885051
2860	330.71095438259
2865	330.723279876164
2870	330.73555966245
2875	330.747794035848
2880	330.759983288499
2885	330.772127710301
2890	330.784227588925
2895	330.79628320984
2900	330.808294856322
2905	330.820262809473
2910	330.832187348245
2915	330.844068749446
2920	330.855907287766
2925	330.867703235788
2930	330.87945686401
2935	330.891168440853
2940	330.902838232688
2945	330.914466503843
2950	330.926053516623
2955	330.937599531328
2960	330.949104806264
2965	330.960569597763
2970	330.971994160195
2975	330.983378745986
2980	330.994723605633
2985	331.006028987716
2990	331.01729513892
2995	331.028522304041
3000	331.03971072601
3005	331.050860645899
3010	331.061972302942
3015	331.073045934548
3020	331.084081776312
3025	331.095080062036
3030	331.106041023735
3035	331.116964891656
3040	331.127851894293
3045	331.138702258398
3050	331.149516208995
3055	331.160293969393
3060	331.171035761204
3065	331.18174180435
3070	331.19241231708
3075	331.203047515985
3080	331.213647616004
3085	331.224212830446
3090	331.234743370995
3095	331.24523944773
3100	331.25570126913
3105	331.266129042093
3110	331.276522971946
3115	331.286883262454
3120	331.297210115841
3125	331.307503732792
3130	331.317764312472
3135	331.327992052537
3140	331.338187149142
3145	331.348349796958
3150	331.358480189179
3155	331.368578517539
3160	331.378644972318
3165	331.388679742356
3170	331.398683015066
3175	331.408654976441
3180	331.418595811071
3185	331.428505702147
3190	331.438384831479
3195	331.448233379501
3200	331.458051525287
3205	331.467839446558
3210	331.477597319694
3215	331.487325319744
3220	331.497023620439
3225	331.506692394197
3230	331.51633181214
3235	331.5259420441
3240	331.535523258629
3245	331.545075623012
3250	331.554599303274
3255	331.564094464191
3260	331.573561269303
3265	331.582999880916
3270	331.59241046012
3275	331.601793166794
3280	331.611148159618
3285	331.620475596079
3290	331.629775632484
3295	331.639048423968
3300	331.648294124503
3305	331.657512886906
3310	331.666704862852
3315	331.675870202878
3320	331.685009056397
3325	331.694121571702
3330	331.703207895978
3335	331.712268175311
3340	331.721302554695
3345	331.730311178039
3350	331.739294188183
3355	331.748251726895
3360	331.757183934892
3365	331.766090951837
3370	331.774972916354
3375	331.783829966037
3380	331.792662237453
3385	331.801469866153
3390	331.810252986681
3395	331.819011732581
3400	331.827746236403
3405	331.836456629714
3410	331.845143043105
3415	331.853805606197
3420	331.862444447649
3425	331.871059695169
3430	331.879651475518
3435	331.888219914515
3440	331.896765137053
3445	331.905287267098
3450	331.9137864277
3455	331.922262741002
3460	331.930716328241
3465	331.939147309761
3470	331.94755580502
3475	331.955941932593
3480	331.964305810181
3485	331.972647554619
3490	331.980967281882
3495	331.989265107092
3500	331.997541144522
3505	332.00579550761
3510	332.014028308956
3515	332.022239660335
3520	332.030429672705
3525	332.038598456205
3530	332.046746120172
3535	332.05487277314
3540	332.062978522847
3545	332.071063476247
3550	332.079127739508
3555	332.087171418026
3560	332.095194616425
3565	332.103197438566
3570	332.111179987554
3575	332.119142365742
3580	332.127084674736
3585	332.135007015405
3590	332.142909487882
3595	332.150792191575
3600	332.158655225167
3605	332.166498686626
3610	332.174322673211
3615	332.182127281472
3620	332.189912607263
3625	332.197678745744
3630	332.205425791383
3635	332.213153837969
3640	332.220862978613
3645	332.22855330575
3650	332.236224911154
3655	332.243877885932
3660	332.251512320539
3665	332.259128304776
3670	332.266725927798
3675	332.274305278122
3680	332.281866443625
3685	332.289409511558
3690	332.296934568542
3695	332.30444170058
3700	332.311930993059
3705	332.319402530752
3710	332.326856397829
3715	332.334292677858
3720	332.34171145381
3725	332.349112808064
3730	332.356496822413
3735	332.363863578065
3740	332.371213155653
3745	332.378545635234
3750	332.385861096299
3755	332.393159617773
3760	332.400441278022
3765	332.407706154854
3770	332.41495432553
3775	332.422185866762
3780	332.42940085472
3785	332.436599365038
3790	332.443781472812
3795	332.450947252612
3800	332.458096778483
3805	332.465230123946
3810	332.472347362007
3815	332.47944856516
3820	332.486533805387
3825	332.493603154168
3830	332.500656682481
3835	332.507694460807
3840	332.514716559135
3845	332.521723046964
3850	332.528713993308
3855	332.535689466699
3860	332.542649535194
3865	332.549594266374
3870	332.55652372735
3875	332.563437984768
3880	332.570337104811
3885	332.577221153201
3890	332.584090195209
3895	332.59094429565
3900	332.597783518894
3905	332.604607928864
3910	332.611417589044
3915	332.618212562479
3920	332.62499291178
3925	332.631758699129
3930	332.638509986279
3935	332.645246834559
3940	332.651969304879
3945	332.658677457729
3950	332.665371353189
3955	332.672051050925
3960	332.678716610196
3965	332.68536808986
3970	332.692005548369
3975	332.698629043782
3980	332.705238633759
3985	332.711834375572
3990	332.718416326103
3995	332.724984541847
4000	332.731539078919
4005	332.738079993054
4010	332.744607339611
4015	332.751121173574
4020	332.757621549557
4025	332.764108521809
4030	332.770582144211
4035	332.777042470284
4040	332.783489553189
4045	332.789923445733
4050	332.796344200367
4055	332.802751869194
4060	332.809146503966
4065	332.815528156094
4070	332.821896876645
4075	332.828252716345
4080	332.834595725584
4085	332.840925954419
4090	332.847243452574
4095	332.853548269445
4100	332.8598404541
4105	332.866120055284
4110	332.872387121421
4115	332.878641700615
4120	332.884883840657
4125	332.891113589019
4130	332.897330992866
4135	332.903536099052
4140	332.909728954124
4145	332.915909604328
4150	332.922078095606
4155	332.928234473599
4160	332.934378783654
4165	332.940511070823
4170	332.946631379864
4175	332.952739755246
4180	332.958836241151
4185	332.964920881473
4190	332.970993719826
4195	332.977054799541
4200	332.983104163669
4205	332.989141854987
4210	332.995167915996
4215	333.001182388924
4220	333.00718531573
4225	333.013176738105
4230	333.019156697473
4235	333.025125234994
4240	333.031082391567
4245	333.03702820783
4250	333.042962724165
4255	333.048885980696
4260	333.054798017295
4265	333.06069887358
4270	333.066588588922
4275	333.072467202441
4280	333.078334753014
4285	333.084191279271
4290	333.090036819603
4295	333.095871412157
4300	333.101695094845
4305	333.10750790534
4310	333.113309881082
4315	333.119101059276
4320	333.124881476899
4325	333.130651170695
4330	333.136410177184
4335	333.142158532657
4340	333.147896273183
4345	333.153623434609
4350	333.15934005256
4355	333.165046162442
4360	333.170741799446
4365	333.176426998546
4370	333.182101794503
4375	333.187766221863
4380	333.193420314965
4385	333.199064107939
4390	333.204697634704
4395	333.210320928978
4400	333.215934024272
4405	333.221536953896
4410	333.227129750957
4415	333.232712448365
4420	333.23828507883
4425	333.243847674867
4430	333.249400268797
4435	333.254942892746
4440	333.260475578648
4445	333.265998358247
4450	333.2715112631
4455	333.277014324574
4460	333.282507573851
4465	333.287991041929
4470	333.293464759621
4475	333.29892875756
4480	333.304383066198
4485	333.309827715809
4490	333.315262736486
4495	333.32068815815
4500	333.326104010545
4505	333.331510323241
4510	333.336907125637
4515	333.34229444696
4520	333.347672316268
4525	333.35304076245
4530	333.358399814228
4535	333.36374950016
4540	333.369089848637
4545	333.374420887888
4550	333.379742645979
4555	333.385055150817
4560	333.390358430148
4565	333.395652511559
4570	333.400937422482
4575	333.406213190191
4580	333.411479841807
4585	333.416737404295
4590	333.421985904469
4595	333.427225368993
4600	333.432455824378
4605	333.437677296988
4610	333.442889813038
4615	333.448093398597
4620	333.453288079589
4625	333.45847388179
4630	333.463650830837
4635	333.468818952222
4640	333.473978271296
4645	333.47912881327
4650	333.484270603215
4655	333.489403666065
4660	333.494528026616
4665	333.499643709528
4670	333.504750739327
4675	333.509849140403
4680	333.514938937015
4685	333.520020153287
4690	333.525092813216
4695	333.530156940664
4700	333.535212559369
4705	333.540259692936
4710	333.545298364846
4715	333.550328598453
4720	333.555350416984
4725	333.560363843545
4730	333.565368901115
4735	333.570365612551
4740	333.575354000592
4745	333.58033408785
4750	333.585305896823
4755	333.590269449887
4760	333.595224769299
4765	333.600171877202
4770	333.605090956625
4775	333.609952634706
4780	333.614744820402
4785	333.619466688417
4790	333.624123721733
4795	333.628723716231
4800	333.633273645388
4805	333.637777281579
4810	333.642233472285
4815	333.646634973705
4820	333.650967750338
4825	333.65521065636
4830	333.659335422686
4835	333.66330688201
4840	333.667083372618
4845	333.670617269983
4850	333.673855603052
4855	333.676740719435
4860	333.679210970391
4865	333.681201392546
4870	333.682644368534
4875	333.683470253419
4880	333.683607957633
4885	333.682985480523
4890	333.681530391267
4895	333.679170256163
4900	333.67583301296
4905	333.671447294255
4910	333.665942702899
4915	333.659250043025
4920	333.651301510703
4925	333.642030848423
4930	333.631373467655
4935	333.619266543612
4940	333.605649086186
4945	333.590461990752
4950	333.57364807224
4955	333.555152085536
4960	333.534920734957
4965	333.512902675187
4970	333.489048505738
4975	333.463310760697
4980	333.435643895222
4985	333.406004269994
4990	333.374350134581
4995	333.34064161049
5000	333.30484067446
5005	333.266911142427
5010	333.226818654433
5015	333.184530660677
5020	333.140016408755
5025	333.093246932146
5030	333.044195039875
5035	332.992835307276
5040	332.939144067764
5045	332.883099405463
5050	332.824681148573
5055	332.763870863316
5060	332.700651848347
5065	332.635009129467
5070	332.566929454538
5075	332.496401288476
5080	332.423414808216
5085	332.34796189758
5090	332.270036141943
5095	332.189632822664
5100	332.106748911215
5105	332.021383062964
5110	331.933535610601
5115	331.843208557163
5120	331.750405568668
5125	331.655131966332
5130	331.557394718385
5135	331.457202431475
5140	331.354565341687
5145	331.249495305166
5150	331.142005788373
5155	331.032111857983
5160	330.919830170433
5165	330.805178961148
5170	330.688178033443
5175	330.568848747128
5180	330.447214006819
5185	330.323298249973
5190	330.197127434643
5195	330.068729026984
5200	329.938131988485
5205	329.805366762957
5210	329.670465263266
5215	329.533460857812
5220	329.394388356755
5225	329.253283997977
5230	329.110185432788
5235	328.965131711352
5240	328.81816326784
5245	328.669321905278
5250	328.518650780107
5255	328.366194386414
5260	328.211998539831
5265	328.056110361087
5270	327.898578259195
5275	327.739451914247
5280	327.578782259809
5285	327.416621464885
5290	327.253022915441
5295	327.088041195452
5300	326.92173206746
5305	326.754152452617
5310	326.585360410187
5315	326.415415116488
5320	326.244376843242
5325	326.072306935314
5330	325.899267787817
5335	325.725322822557
5340	325.550536463785
5345	325.374974113251
5350	325.198702124519
5355	325.021787776528
5360	324.844299246377
5365	324.666305581312
5370	324.487876669888
5375	324.309083212305
5380	324.129996689872
5385	323.950689333609
5390	323.771234091955
5395	323.59170459757
5400	323.412175133231
5405	323.232720596786
5410	323.053396626197
5415	322.874329192824
5420	322.695541467614
5425	322.517081675278
5430	322.339015559141
5435	322.161420146012
5440	321.984378675754
5445	321.80797656012
5450	321.632298238959
5455	321.457424808193
5460	321.283432302269
5465	321.110390523269
5470	320.938362319237
5475	320.767403224822
5480	320.597561387891
5485	320.428877715958
5490	320.261386185884
5495	320.095114269312
5500	319.9300834344
5505	319.766309691789
5510	319.60380415921
5515	319.442573624794
5520	319.282621093991
5525	319.123946309134
5530	318.966546234089
5535	318.810415499259
5540	318.655546804437
5545	318.501931278822
5550	318.349558798836
5555	318.198418265397
5560	318.048497843044
5565	317.899785163731
5570	317.752267498436
5575	317.605931899802
5580	317.460765319065
5585	317.316754700395
5590	317.173887055654
5595	317.032149522338
5600	316.891529407271
5605	316.752014218358
5610	316.613591686449
5615	316.476249779151
5620	316.33997670816
5625	316.20476093149
5630	316.070591151755
5635	315.937456311495
5640	315.805345586361
5645	315.674248376822
5650	315.544154298949
5655	315.415053174708
5660	315.286935022081
5665	315.159790045307
5670	315.033608625405
5675	314.908381311121
5680	314.78409881041
5685	314.660751982472
5690	314.538331830405
5695	314.416829494453
5700	314.296236245847
5705	314.176543481219
5710	314.05774271754
5715	313.939825587566
5720	313.822783835737
5725	313.706609314483
5730	313.59129398091
5735	313.476829893815
5740	313.363209210992
5745	313.2504241868
5750	313.138467169948
5755	313.027330601485
5760	312.917007012946
5765	312.807489024649
5770	312.698769344116
5775	312.590840764586
5780	312.483696163635
5785	312.37732850185
5790	312.271730821581
5795	312.166896245736
5800	312.062817976625
5805	311.95948929484
5810	311.856903558165
5815	311.755054200514
5820	311.653934730894
5825	311.553538732383
5830	311.453859861131
5835	311.354891845371
5840	311.256628484452
5845	311.159063647878
5850	311.062191274363
5855	310.966005370895
5860	310.870500011816
5865	310.775669337912
5870	310.681507555508
5875	310.588008935581
5880	310.495167812883
5885	310.402978585072
5890	310.311435711854
5895	310.22053371414
5900	310.130267173211
5905	310.040630729892
5910	309.951619083744
5915	309.863226992258
5920	309.775449270066
5925	309.688280788166
5930	309.601716473147
5935	309.515751306438
5940	309.430380323558
5945	309.345598613383
5950	309.26140131742
5955	309.177783629095
5960	309.09474079305
5965	309.012268104448
5970	308.930360908293
5975	308.84901459876
5980	308.768224618529
5985	308.687986458138
5990	308.608295655338
5995	308.529147794463
6000	308.450538505808
6005	308.372463465017
6010	308.294918392475
6015	308.217899052723
6020	308.141401253863
6025	308.06542084699
6030	307.989953725621
6035	307.914995825138
6040	307.840543122237
6045	307.766591634389
6050	307.693137419303
6055	307.620176574405
6060	307.547705236319
6065	307.475719580359
6070	307.404215820027
6075	307.333190206519
6080	307.262639028243
6085	307.192558610332
6090	307.122945314182
6095	307.053795536983
6100	306.985105711262
6105	306.916872304433
6110	306.849091818355
6115	306.781760788896
6120	306.7148757855
6125	306.648433410765
6130	306.582430300029
6135	306.516863120952
6140	306.45172857312
6145	306.387023387641
6150	306.322744326755
6155	306.258888183443
6160	306.195451781053
6165	306.132431972921
6170	306.069825642002
6175	306.007629700506
6180	305.945841089539
6185	305.884456778751
6190	305.823473765989
6195	305.762889076951
6200	305.702699764852
6205	305.642902910088
6210	305.583495619912
6215	305.524475028106
6220	305.465838294669
6225	305.4075826055
6230	305.349705172089
6235	305.292203231213
6240	305.235074044639
6245	305.178314898824
6250	305.121923104628
6255	305.065895997023
6260	305.010230934816
6265	304.954925300364
6270	304.899976499305
6275	304.845381960284
6280	304.791139134686
6285	304.737245496379
6290	304.683698541446
6295	304.630495787937
6300	304.577634775613
6305	304.525113065704
6310	304.472928240655
6315	304.421077903894
6320	304.36955967959
6325	304.31837121242
6330	304.267510167337
6335	304.216974229346
6340	304.166761103273
6345	304.116868513553
6350	304.067294204003
6355	304.018035937612
6360	303.969091496329
6365	303.920458680852
6370	303.872135310424
6375	303.824119222627
6380	303.776408273185
6385	303.729000335764
6390	303.681893301778
6395	303.635085080196
6400	303.588573597354
6405	303.542356796768
6410	303.496432638947
6415	303.450799101215
6420	303.405454177528
6425	303.3603958783
6430	303.315622230228
6435	303.271131276118
6440	303.226921074717
6445	303.182989700545
6450	303.13933524373
6455	303.095955809844
6460	303.052849519744
6465	303.010014509411
6470	302.967448929797
6475	302.925150946665
6480	302.883118740443
6485	302.841350506068
6490	302.799844452841
6495	302.75859880428
6500	302.717611797974
6505	302.676881685443
6510	302.636406731994
6515	302.596185216585
6520	302.556215431686
6525	302.516495683144
6530	302.47702429005
6535	302.437799584608
6540	302.398819912002
6545	302.36008363027
6550	302.321589110178
6555	302.28333473509
6560	302.24531890085
6565	302.207540015658
6570	302.169996499946
6575	302.132686786267
6580	302.095609319168
6585	302.058762555081
6590	302.022144962207
6595	301.985755020401
6600	301.94959122106
6605	301.913652067019
6610	301.877936072431
6615	301.84244176267
6620	301.807167674221
6625	301.77211235457
6630	301.73727436211
6635	301.702652266031
6640	301.668244646222
6645	301.63405009317
6650	301.600067207864
6655	301.566294601693
6660	301.532730896353
6665	301.499374723752
6670	301.466224725914
6675	301.433279554888
6680	301.400537872655
6685	301.367998351038
6690	301.335659671613
6695	301.303520525618
6700	301.271579613869
6705	301.239835646671
6710	301.208287343733
6715	301.176933434087
6720	301.145772655996
6725	301.114803756883
6730	301.084025493241
6735	301.053436630554
6740	301.023035943219
6745	300.99282221447
6750	300.962794236292
6755	300.932950809352
6760	300.903290742919
6765	300.873812854791
6770	300.844515971219
6775	300.815398926833
6780	300.786460564571
6785	300.757699735607
6790	300.72911529928
6795	300.700706123021
6800	300.672471082289
6805	300.644409060497
6810	300.616518948948
6815	300.588799646764
6820	300.561250060822
6825	300.533869105692
6830	300.506655703562
6835	300.479608784185
6840	300.452727284807
6845	300.426010150108
6850	300.399456332141
6855	300.373064790267
6860	300.346834491097
6865	300.320764408428
6870	300.294853523189
6875	300.269100823379
6880	300.243505304008
6885	300.218065967039
6890	300.192781821335
6895	300.167651882597
6900	300.142675173313
6905	300.117850722699
6910	300.093177566647
6915	300.068654747669
6920	300.044281314843
6925	300.020056323765
6930	299.995978836489
6935	299.972047921479
6940	299.948262653559
6945	299.92462211386
6950	299.901125389771
6955	299.877771574885
6960	299.854559768956
6965	299.831489077847
6970	299.808558613481
6975	299.785767493794
6980	299.763114842688
6985	299.740599789984
6990	299.718221471374
6995	299.695979028378
7000	299.673871608295
7005	299.651898364161
7010	299.630058454704
7015	299.608351044297
7020	299.586775302917
7025	299.565330406102
7030	299.544015534904
7035	299.522829875854
7040	299.501772620913
7045	299.480842967431
7050	299.460040118111
7055	299.439363280963
7060	299.418811669265
7065	299.398384501524
7070	299.378081001436
7075	299.357900397844
7080	299.337841924703
7085	299.31790482104
7090	299.298088330913
7095	299.278391703378
7100	299.258814192448
7105	299.239355057057
7110	299.220013561023
7115	299.200788973012
7120	299.181680566501
7125	299.162687619743
7130	299.143809415731
7135	299.125045242164
7140	299.10639439141
7145	299.087856160473
7150	299.069429850959
7155	299.051114769042
7160	299.03291022543
7165	299.014815535332
7170	298.996830018424
7175	298.978952998818
7180	298.961183805029
7185	298.943521769944
7190	298.925966230786
7195	298.908516529088
7200	298.891172010658
7205	298.873932025551
7210	298.856795928034
7215	298.839763076562
7220	298.822832833739
7225	298.806004566299
7230	298.789277645065
7235	298.772651444929
7240	298.756125344818
7245	298.739698727667
7250	298.723370980387
7255	298.707141493842
7260	298.691009662817
7265	298.674974885992
7270	298.659036565913
7275	298.643194108966
7280	298.627446925347
7285	298.611794429041
7290	298.596236037787
7295	298.58077117306
7300	298.565399260037
7305	298.550119727578
7310	298.534932008194
7315	298.519835538028
7320	298.504829756821
7325	298.489914107895
7330	298.475088038124
7335	298.46035099791
7340	298.445702441158
7345	298.431141825252
7350	298.416668611032
7355	298.402282262768
7360	298.387982248136
7365	298.373768038199
7370	298.359639107377
7375	298.345594933428
7380	298.331634997425
7385	298.317758783732
7390	298.30396577998
7395	298.290255477048
7400	298.276627369039
7405	298.263080953256
7410	298.249615730185
7415	298.236231203468
7420	298.222926879883
7425	298.209702269326
7430	298.196556884785
7435	298.183490242322
7440	298.170501861051
7445	298.157591263116
7450	298.144757973675
7455	298.132001520873
7460	298.119321435829
7465	298.106717252609
7470	298.094188508211
7475	298.081734742543
7480	298.069355498404
7485	298.057050321466
7490	298.044818760249
7495	298.032660366111
7500	298.020574693222
7505	298.008561298547
7510	297.996619741826
7515	297.984749585561
7520	297.972950394989
7525	297.961221738071
7530	297.94956318547
7535	297.937974310535
7540	297.92645468928
7545	297.915003900372
7550	297.903621525106
7555	297.892307147394
7560	297.881060353744
7565	297.869880733244
7570	297.858767877545
7575	297.847721380843
7580	297.836740839864
7585	297.825825853846
7590	297.814976024522
7595	297.804190956106
7600	297.793470255273
7605	297.782813531145
7610	297.772220395276
7615	297.761690461634
7620	297.751223346585
7625	297.74081866888
7630	297.730476049636
7635	297.720195112322
7640	297.709975482745
7645	297.699816789032
7650	297.689718661616
7655	297.679680733222
7660	297.669702638852
7665	297.659784015767
7670	297.649924503476
7675	297.640123743722
7680	297.630381380462
7685	297.620697059857
7690	297.611070430259
7695	297.601501142192
7700	297.591988848343
7705	297.582533203542
7710	297.573133864756
7715	297.563790491067
7720	297.554502743665
7725	297.545270285829
7730	297.536092782918
7735	297.526969902355
7740	297.517901313614
7745	297.508886688207
7750	297.499925699673
7755	297.49101802356
7760	297.482163337416
7765	297.473361320776
7770	297.464611655148
7775	297.455914024
7780	297.447268112751
7785	297.43867360875
7790	297.430130201276
7795	297.421637581514
7800	297.413195442551
7805	297.404803479357
7810	297.396461388781
7815	297.38816886953
7820	297.379925622166
7825	297.371731349087
7830	297.363585754519
7835	297.355488544503
7840	297.347439426886
7845	297.339438111305
7850	297.331484309178
7855	297.323577733696
7860	297.315718099804
7865	297.307905124198
7870	297.300138525309
7875	297.292418023292
7880	297.284743340018
7885	297.277114199061
7890	297.269530325686
7895	297.261991446843
7900	297.254497291151
7905	297.247047588889
7910	297.239642071989
7915	297.23228047402
7920	297.224962530183
7925	297.217687977295
7930	297.210456553785
7935	297.203267999679
7940	297.196122056591
7945	297.189018467716
7950	297.181956977816
7955	297.174937333211
7960	297.167959281774
7965	297.161022572912
7970	297.154126957566
7975	297.147272188194
7980	297.140458018766
7985	297.133684204754
7990	297.126950503118
7995	297.120256672303
8000	297.113602472227
8005	297.106987664271
8010	297.100412011269
8015	297.093875277503
8020	297.087377228691
8025	297.080917631975
8030	297.07449625592
8035	297.068112870497
8040	297.061767247081
8045	297.055459158436
8050	297.04918837871
8055	297.042954683427
8060	297.036757849476
8065	297.030597655103
8070	297.024473879905
8075	297.018386304818
8080	297.01233471211
8085	297.006318885374
8090	297.00033860952
8095	296.994393670763
8100	296.988483856619
8105	296.982608955894
8110	296.97676875868
8115	296.970963056341
8120	296.965191641511
8125	296.959454308082
8130	296.953750851198
8135	296.948081067249
8140	296.942444753857
8145	296.936841709877
8150	296.931271735383
8155	296.925734631661
8160	296.920230201205
8165	296.914758247706
8170	296.909318576047
8175	296.903910992295
8180	296.89853530369
8185	296.893191318646
8190	296.887878846734
8195	296.882597698683
8200	296.877347686367
8205	296.872128622801
8210	296.866940322136
8215	296.861782599643
8220	296.85665527172
8225	296.851558155871
8230	296.846491070708
8235	296.841453835944
8240	296.836446272379
8245	296.831468201903
8250	296.826519447481
8255	296.821599833152
8260	296.81670918402
8265	296.811847326246
8270	296.807014087044
8275	296.802209294675
8280	296.797432778438
8285	296.792684368665
8290	296.787963896715
8295	296.783271194966
8300	296.77860609681
8305	296.773968436649
8310	296.769358049884
8315	296.764774772911
8320	296.760218443117
8325	296.755688898872
8330	296.751185979522
8335	296.746709525383
8340	296.74225937774
8345	296.737835378833
8350	296.733437371858
8355	296.729065200957
8360	296.724718711215
8365	296.720397748651
8370	296.716102160215
8375	296.711831793783
8380	296.707586498147
8385	296.703366123014
8390	296.699170518998
8395	296.694999537615
8400	296.690853031278
8405	296.686730853289
8410	296.682632857837
8415	296.678558899993
8420	296.674508835699
8425	296.670482521768
8430	296.666479815877
8435	296.662500576563
8440	296.658544663215
8445	296.65461193607
8450	296.650702256209
8455	296.646815485551
8460	296.642951486846
8465	296.639110123675
8470	296.63529126044
8475	296.631494762359
8480	296.627720495465
8485	296.623968326599
8490	296.620238123402
8495	296.616529754316
8500	296.612843088574
8505	296.609177996197
8510	296.605534347992
8515	296.601912015541
8520	296.598310871202
8525	296.594730788103
8530	296.591171640134
8535	296.587633301946
8540	296.584115648945
8545	296.580618557288
8550	296.577141903877
8555	296.573685566357
8560	296.570249423108
8565	296.566833353244
8570	296.563437236607
8575	296.56006095376
8580	296.556704385989
8585	296.553367415291
8590	296.550049924377
8595	296.546751796662
8600	296.543472916262
8605	296.540213167992
8610	296.536972437361
8615	296.533750610564
8620	296.530547574486
8625	296.527363216687
8630	296.524197425406
8635	296.521050089557
8640	296.517921098719
8645	296.514810343135
8650	296.511717713712
8655	296.508838507764
8660	296.506461397006
8665	296.504713150902
8670	296.503631594796
8675	296.503218509046
8680	296.503477212433
8685	296.504438499372
8690	296.506177758137
8695	296.50882543999
8700	296.512572539182
8705	296.517672350455
8710	296.524439468961
8715	296.533246767366
8720	296.54452091014
8725	296.558736832995
8730	296.576411515901
8735	296.598097303338
8740	296.624374969258
8745	296.655846681877
8750	296.693128991374
8755	296.736845938996
8760	296.787622367014
8765	296.84607749378
8770	296.912818805821
8775	296.988436308574
8780	297.073497168478
8785	297.168540771326
8790	297.274074214783
8795	297.390568246626
8800	297.518453654488
8805	297.658118107622
8810	297.809903446475
8815	297.974103411598
8820	298.150961799703
8825	298.34067103143
8830	298.543371112706
8835	298.759148969341
8840	298.988038132796
8845	299.230018753805
8850	299.485017919684
8855	299.752910250764
8860	300.033518751319
8865	300.326615890594
8870	300.631924890118
8875	300.949121194249
8880	301.277834101873
8885	301.617648538345
8890	301.968106948027
8895	302.328906694908
8900	302.699019287203
8905	303.078405739284
8910	303.466736814282
8915	303.863491154471
8920	304.268027234222
8925	304.679635522805
8930	305.097575776721
8935	305.52110323097
8940	305.949486561951
8945	306.382019799511
8950	306.818029829865
8955	307.256880720454
8960	307.69797578468
8965	308.14075806696
8970	308.584709749237
8975	309.029350845288
8980	309.474237448446
8985	309.918959723196
8990	310.363139775581
8995	310.806429496253
9000	311.24850844002
9005	311.689081783807
9010	312.127878389163
9015	312.564648984144
9020	312.999164471402
9025	313.431214363789
9030	313.860605345005
9035	314.287159950362
9040	314.710715361194
9045	315.131122305569
9050	315.548244057568
9055	315.961955527302
9060	316.372142433989
9065	316.778700554711
9070	317.181535041825
9075	317.58055980246
9080	317.975696933963
9085	318.366876209646
9090	318.75403460961
9095	319.137115891891
9100	319.516070199576
9105	319.890853699942
9110	320.261428252038
9115	320.627761099489
9120	320.989824585616
9125	321.347595888262
9130	321.701056772008
9135	322.050193355703
9140	322.39499589347
9145	322.735458567571
9150	323.071579291715
9155	323.403359523551
9160	323.730804085293
9165	324.053920991532
9170	324.372721283455
9175	324.687218868802
9180	324.997430367
9185	325.303374959027
9190	325.605074241623
9195	325.902552085565
9200	326.195834497778
9205	326.484949487121
9210	326.769926933727
9215	327.050798461827
9220	327.327597316033
9225	327.600358241051
9230	327.869117364866
9235	328.133912085404
9240	328.394780960745
9245	328.651763602913
9250	328.904900575316
9255	329.15423329389
9260	329.39980393199
9265	329.641655329092
9270	329.879830903327
9275	330.114374567897
9280	330.34533065137
9285	330.572743821884
9290	330.796659015236
9295	331.017121366845
9300	331.234176147564
9305	331.44786870328
9310	331.658244398258
9315	331.865348562161
9320	332.069226440647
9325	332.26992314948
9330	332.467483632029
9335	332.661952620061
9340	332.853374597703
9345	333.041793768458
9350	333.227254025142
9355	333.409798922608
9360	333.58947165313
9365	333.766315024302
9370	333.94037143932
9375	334.111682879504
9380	334.280290888933
9385	334.446236561051
9390	334.609560527105
9395	334.770302946311
9400	334.928503497591
9405	335.084201372783
9410	335.237435271206
9415	335.388243395452
9420	335.53666344832
9425	335.682732630782
9430	335.826487640883
9435	335.967964673497
9440	336.107199420837
9445	336.244227073666
9450	336.379082323118
9455	336.511799363062
9460	336.642411892961
9465	336.770953121156
9470	336.897455768531
9475	337.021952072504
9480	337.144473791306
9485	337.265052208516
9490	337.383718137793
9495	337.500501927804
9500	337.615433467297
9505	337.728542190301
9510	337.839857081431
9515	337.949406681277
9520	338.057219091859
9525	338.163321982131
9530	338.267742593521
9535	338.370507745498
9540	338.471643841147
9545	338.571176872751
9550	338.669132427366
9555	338.765535692388
9560	338.860411461096
9565	338.953784138176
9570	339.045677745217
9575	339.136115926169
9580	339.22512195277
9585	339.312718729931
9590	339.398928801082
9595	339.483774353469
9600	339.567277223409
9605	339.649458901491
9610	339.730340537735
9615	339.809942946691
9620	339.888286612491
9625	339.965391693845
9630	340.041278028983
9635	340.115965140543
9640	340.189472240395
9645	340.261818234424
9650	340.333021727237
9655	340.403101026825
9660	340.472074149161
9665	340.539958822744
9670	340.606772493079
9675	340.6725323271
9680	340.737255217539
9685	340.800957787225
9690	340.863656393337
9695	340.925367131589
9700	340.98610584036
9705	341.045888104761
9710	341.104729260654
9715	341.1626443986
9720	341.219648367757
9725	341.275755779722
9730	341.33098101231
9735	341.385338213277
9740	341.438841303997
9745	341.491503983068
9750	341.543339729876
9755	341.594361808095
9760	341.64458326914
9765	341.694016955563
9770	341.742675504397
9775	341.790571350445
9780	341.837716729525
9785	341.884123681655
9790	341.929804054193
9795	341.974769504928
9800	342.019031505117


==> tiks/dyn-ecco/sig3-3-e-3.tsv <==
0	279.15
5	279.893932019539
10	282.107410002865
15	285.735930775918
20	290.690148114894
25	296.848072746803
30	304.058076130227
35	312.142624053238
40	320.902648114894
45	330.122447449944
50	339.575
55	349.027552550056
60	358.247351885106
65	367.007375946762
70	375.091923869773
75	382.301927253197
80	388.459851885106
85	393.414069224082
90	397.042589997135
95	400
100	400
105	400
110	400
115	400
120	400
125	400
130	400
135	400
140	400
145	400
150	400
155	400
160	400
165	400
170	400
175	400
180	400
185	400
190	400
195	400
200	400
205	400
210	400
215	400
220	400
225	400
230	400
235	400
240	400
245	400
250	400
255	400
260	400
265	400
270	400
275	400
280	400
285	400
290	400
295	400
300	400
305	400
310	400
315	400
320	400
325	400
330	400
335	400
340	400
345	400
350	400
355	400
360	400
365	400
370	400
375	400
380	400
385	400
390	400
395	400
400	400
405	400
410	400
415	400
420	400
425	400
430	400
435	400
440	400
445	400
450	400
455	400
460	400
465	400
470	400
475	400
480	400
485	400
490	400
495	400
500	400
505	400
510	400
515	400
520	400
525	400
530	400
535	400
540	400
545	400
550	400
555	400
560	400
565	400
570	400
575	400
580	400
585	400
590	400
595	400
600	400
605	400
610	400
615	400
620	400
625	400
630	400
635	400
640	400
645	400
650	400
655	400
660	400
665	400
670	400
675	400
680	400
685	400
690	400
695	400
700	400
705	400
710	400
715	400
720	400
725	400
730	400
735	400
740	400
745	400
750	400
755	400
760	400
765	400
770	400
775	400
780	400
785	400
790	400
795	400
800	400
805	400
810	400
815	400
820	400
825	400
830	400
835	400
840	400
845	400
850	400
855	400
860	400
865	400
870	400
875	400
880	400
885	400
890	400
895	400
900	400
905	400
910	400
915	400
920	400
925	400
930	400
935	400
940	400
945	400
950	400
955	400
960	400
965	400
970	400
975	400
980	400
985	400
990	400
995	400
1000	400
1005	400
1010	400
1015	400
1020	400
1025	400
1030	400
1035	400
1040	400
1045	400
1050	400
1055	400
1060	400
1065	400
1070	400
1075	400
1080	400
1085	400
1090	400
1095	400
1100	400
1105	400
1110	400
1115	400
1120	400
1125	400
1130	400
1135	400
1140	400
1145	400
1150	400
1155	400
1160	400
1165	400
1170	400
1175	400
1180	400
1185	400
1190	400
1195	400
1200	400
1205	400
1210	400
1215	400
1220	400
1225	400
1230	400
1235	400
1240	400
1245	400
1250	400
1255	400
1260	400
1265	400
1270	400
1275	400
1280	400
1285	400
1290	400
1295	400
1300	400
1305	400
1310	400
1315	400
1320	400
1325	400
1330	400
1335	400
1340	400
1345	400
1350	400
1355	400
1360	400
1365	400
1370	400
1375	400
1380	400
1385	400
1390	400
1395	400
1400	400
1405	400
1410	400
1415	400
1420	400
1425	400
1430	400
1435	400
1440	400
1445	400
1450	400
1455	400
1460	400
1465	400
1470	400
1475	400
1480	400
1485	400
1490	400
1495	400
1500	400
1505	400
1510	400
1515	400
1520	400
1525	400
1530	400
1535	400
1540	400
1545	400
1550	400
1555	400
1560	400
1565	400
1570	400
1575	400
1580	400
1585	400
1590	400
1595	400
1600	400
1605	400
1610	400
1615	400
1620	400
1625	400
1630	400
1635	400
1640	400
1645	400
1650	400
1655	400
1660	400
1665	400
1670	400
1675	400
1680	400
1685	400
1690	400
1695	400
1700	400
1705	400
1710	400
1715	400
1720	400
1725	400
1730	400
1735	400
1740	400
1745	400
1750	400
1755	400
1760	400
1765	400
1770	400
1775	400
1780	400
1785	400
1790	400
1795	400
1800	400
1805	400
1810	400
1815	400
1820	400
1825	400
1830	400
1835	400
1840	400
1845	400
1850	400
1855	400
1860	400
1865	400
1870	400
1875	400
1880	400
1885	400
1890	400
1895	400
1900	400
1905	400
1910	400
1915	400
1920	400
1925	400
1930	400
1935	400
1940	400
1945	400
1950	400
1955	400
1960	400
1965	400
1970	400
1975	400
1980	400
1985	400
1990	400
1995	400
2000	400
2005	400
2010	400
2015	400
2020	400
2025	400
2030	400
2035	400
2040	400
2045	400
2050	400
2055	400
2060	400
2065	400
2070	400
2075	400
2080	400
2085	400
2090	400
2095	400
2100	400
2105	400
2110	400
2115	400
2120	400
2125	400
2130	400
2135	400
2140	400
2145	400
2150	400
2155	400
2160	400
2165	400
2170	400
2175	400
2180	400
2185	400
2190	400
2195	400
2200	400
2205	400
2210	400
2215	400
2220	400
2225	400
2230	400
2235	400
2240	400
2245	400
2250	400
2255	400
2260	400
2265	400
2270	400
2275	400
2280	400
2285	400
2290	400
2295	400
2300	400
2305	400
2310	400
2315	400
2320	400
2325	400
2330	400
2335	400
2340	400
2345	400
2350	400
2355	400
2360	400
2365	400
2370	400
2375	400
2380	400
2385	400
2390	400
2395	400
2400	400
2405	400
2410	400
2415	400
2420	400
2425	400
2430	400
2435	400
2440	400
2445	400
2450	400
2455	400
2460	400
2465	400
2470	400
2475	400
2480	400
2485	400
2490	400
2495	400
2500	400
2505	400
2510	400
2515	400
2520	400
2525	400
2530	400
2535	400
2540	400
2545	400
2550	400
2555	400
2560	400
2565	400
2570	400
2575	400
2580	400
2585	400
2590	400
2595	400
2600	400
2605	400
2610	400
2615	400
2620	400
2625	400
2630	400
2635	400
2640	400
2645	400
2650	400
2655	400
2660	400
2665	400
2670	400
2675	400
2680	400
2685	400
2690	400
2695	400
2700	400
2705	400
2710	400
2715	400
2720	400
2725	400
2730	400
2735	400
2740	400
2745	400
2750	400
2755	400
2760	400
2765	400
2770	400
2775	400
2780	400
2785	400
2790	400
2795	400
2800	400
2805	400
2810	400
2815	400
2820	400
2825	400
2830	400
2835	400
2840	400
2845	400
2850	400
2855	400
2860	400
2865	400
2870	400
2875	400
2880	400
2885	400
2890	400
2895	400
2900	400
2905	400
2910	400
2915	400
2920	400
2925	400
2930	400
2935	400
2940	400
2945	400
2950	400
2955	400
2960	400
2965	400
2970	400
2975	400
2980	400
2985	400
2990	400
2995	400
3000	400
3005	400
3010	400
3015	400
3020	400
3025	400
3030	400
3035	400
3040	400
3045	400
3050	400
3055	400
3060	400
3065	400
3070	400
3075	400
3080	400
3085	400
3090	400
3095	400
3100	400
3105	400
3110	400
3115	400
3120	400
3125	400
3130	400
3135	400
3140	400
3145	400
3150	400
3155	400
3160	400
3165	400
3170	400
3175	400
3180	400
3185	400
3190	400
3195	400
3200	400
3205	400
3210	400
3215	400
3220	400
3225	400
3230	400
3235	400
3240	400
3245	400
3250	400
3255	400
3260	400
3265	400
3270	400
3275	400
3280	400
3285	400
3290	400
3295	400
3300	400
3305	400
3310	400
3315	400
3320	400
3325	400
3330	400
3335	400
3340	400
3345	400
3350	400
3355	400
3360	400
3365	400
3370	400
3375	400
3380	400
3385	400
3390	400
3395	400
3400	400
3405	400
3410	400
3415	400
3420	400
3425	400
3430	400
3435	400
3440	400
3445	400
3450	400
3455	400
3460	400
3465	400
3470	400
3475	400
3480	400
3485	400
3490	400
3495	400
3500	400
3505	400
3510	400
3515	400
3520	400
3525	400
3530	400
3535	400
3540	400
3545	400
3550	400
3555	400
3560	400
3565	400
3570	400
3575	400
3580	400
3585	400
3590	400
3595	400
3600	400
3605	400
3610	400
3615	400
3620	400
3625	400
3630	400
3635	400
3640	400
3645	400
3650	400
3655	400
3660	400
3665	400
3670	400
3675	400
3680	400
3685	400
3690	400
3695	400
3700	400
3705	400
3710	400
3715	400
3720	400
3725	400
3730	400
3735	400
3740	400
3745	400
3750	400
3755	400
3760	400
3765	400
3770	400
3775	400
3780	400
3785	400
3790	400
3795	400
3800	400
3805	400
3810	400
3815	400
3820	400
3825	400
3830	400
3835	400
3840	400
3845	400
3850	400
3855	400
3860	400
3865	400
3870	400
3875	400
3880	400
3885	400
3890	400
3895	400
3900	400
3905	400
3910	400
3915	400
3920	400
3925	400
3930	400
3935	400
3940	400
3945	400
3950	400
3955	400
3960	400
3965	400
3970	400
3975	400
3980	400
3985	400
3990	400
3995	400
4000	400
4005	400
4010	400
4015	400
4020	400
4025	400
4030	400
4035	400
4040	400
4045	400
4050	400
4055	400
4060	400
4065	400
4070	400
4075	400
4080	400
4085	400
4090	400
4095	400
4100	400
4105	400
4110	400
4115	400
4120	400
4125	400
4130	400
4135	400
4140	400
4145	400
4150	400
4155	400
4160	400
4165	400
4170	400
4175	400
4180	400
4185	400
4190	400
4195	400
4200	400
4205	400
4210	400
4215	400
4220	400
4225	400
4230	400
4235	400
4240	400
4245	400
4250	400
4255	400
4260	400
4265	400
4270	400
4275	400
4280	400
4285	400
4290	400
4295	400
4300	400
4305	400
4310	400
4315	400
4320	400
4325	400
4330	400
4335	400
4340	400
4345	400
4350	400
4355	400
4360	400
4365	400
4370	400
4375	400
4380	400
4385	400
4390	400
4395	400
4400	400
4405	400
4410	400
4415	400
4420	400
4425	400
4430	400
4435	400
4440	400
4445	400
4450	400
4455	400
4460	400
4465	400
4470	400
4475	400
4480	400
4485	400
4490	400
4495	400
4500	400
4505	400
4510	400
4515	400
4520	400
4525	400
4530	400
4535	400
4540	400
4545	400
4550	400
4555	400
4560	400
4565	400
4570	400
4575	400
4580	400
4585	400
4590	400
4595	400
4600	400
4605	400
4610	400
4615	400
4620	400
4625	400
4630	400
4635	400
4640	400
4645	400
4650	400
4655	400
4660	400
4665	400
4670	400
4675	400
4680	400
4685	400
4690	400
4695	400
4700	400
4705	400
4710	400
4715	400
4720	400
4725	400
4730	400
4735	400
4740	400
4745	400
4750	400
4755	400
4760	400
4765	400
4770	399.986276661769
4775	399.945114661119
4780	399.8765380355
4785	399.780586831729
4790	399.657317082609
4795	399.506800774199
4800	399.329125803788
4805	399.124395928552
4810	398.892730704976
4815	398.634265419024
4820	398.349151007147
4825	398.037553968131
4830	397.699656265872
4835	397.335655223114
4840	396.945763406214
4845	396.530208501016
4850	396.089233179879
4855	395.623094959976
4860	395.132066052898
4865	394.616433205701
4870	394.076497533446
4875	393.512574343362
4880	392.924992950711
4885	392.314096486481
4890	391.680241697002
4895	391.023798735623
4900	390.345150946546
4905	389.644694640971
4910	388.922838865655
4915	388.180005164042
4920	387.416627330095
4925	386.633151154974
4930	385.8300341667
4935	385.007745362979
4940	384.166764937317
4945	383.3075839986
4950	382.430704284301
4955	381.536637867479
4960	380.625906857746
4965	379.699043096364
4970	378.75658784567
4975	377.799091472988
4980	376.827113129239
4985	375.841220422403
4990	374.841989086057
4995	373.830002643164
5000	372.805852065309
5005	371.770135427588
5010	370.723457559351
5015	369.666429690999
5020	368.599669097041
5025	367.523798735623
5030	366.439446884738
5035	365.347246775334
5040	364.247836221515
5045	363.141857248087
5050	362.029955715624
5055	360.912780943311
5060	359.790985329753
5065	358.665223972
5070	357.536154282982
5075	356.404435607603
5080	355.270728837699
5085	354.135696026098
5090	353
5095	351.864303973902
5100	350.729271162301
5105	349.595564392397
5110	348.463845717018
5115	347.334776028
5120	346.209014670247
5125	345.087219056689
5130	343.970044284376
5135	342.858142751913
5140	341.752163778485
5145	340.652753224666
5150	339.560553115262
5155	338.476201264377
5160	337.400330902959
5165	336.333570309001
5170	335.276542440649
5175	334.229864572412
5180	333.194147934691
5185	332.169997356836
5190	331.158010913943
5195	330.158779577597
5200	329.172886870761
5205	328.200908527012
5210	327.24341215433
5215	326.300956903636
5220	325.374093142254
5225	324.463362132521
5230	323.569295715699
5235	322.6924160014
5240	321.833235062683
5245	320.992254637021
5250	320.1699658333
5255	319.366848845026
5260	318.583372669905
5265	317.819994835958
5270	317.077161134345
5275	316.355305359029
5280	315.654849053454
5285	314.976201264377
5290	314.319758302998
5295	313.685903513519
5300	313.075007049289
5305	312.487425656638
5310	311.923502466554
5315	311.383566794299
5320	310.867933947102
5325	310.376905040024
5330	309.910766820121
5335	309.469791498984
5340	309.054236593786
5345	308.664344776886
5350	308.300343734128
5355	307.962446031869
5360	307.650848992853
5365	307.365734580976
5370	307.107269295024
5375	306.875604071448
5380	306.670874196212
5385	306.493199225801
5390	306.342682917391
5395	306.219413168271
5400	306.1234619645
5405	306.054885338881
5410	306
5415	306
5420	306
5425	306
5430	306
5435	306
5440	306
5445	306
5450	306
5455	306
5460	306
5465	306
5470	306
5475	306
5480	306
5485	306
5490	306
5495	306
5500	306
5505	306
5510	306
5515	306
5520	306
5525	306
5530	306
5535	306
5540	306
5545	306
5550	306
5555	306
5560	306
5565	306
5570	306
5575	306
5580	306
5585	306
5590	306
5595	306
5600	306
5605	306
5610	306
5615	306
5620	306
5625	306
5630	306
5635	306
5640	306
5645	306
5650	306
5655	306
5660	306
5665	306
5670	306
5675	306
5680	306
5685	306
5690	306
5695	306
5700	306
5705	306
5710	306
5715	306
5720	306
5725	306
5730	306
5735	306
5740	306
5745	306
5750	306
5755	306
5760	306
5765	306
5770	306
5775	306
5780	306
5785	306
5790	306
5795	306
5800	306
5805	306
5810	306
5815	306
5820	306
5825	306
5830	306
5835	306
5840	306
5845	306
5850	306
5855	306
5860	306
5865	306
5870	306
5875	306
5880	306
5885	306
5890	306
5895	306
5900	306
5905	306
5910	306
5915	306
5920	306
5925	306
5930	306
5935	306
5940	306
5945	306
5950	306
5955	306
5960	306
5965	306
5970	306
5975	306
5980	306
5985	306
5990	306
5995	306
6000	306
6005	306
6010	306
6015	306
6020	306
6025	306
6030	306
6035	306
6040	306
6045	306
6050	306
6055	306
6060	306
6065	306
6070	306
6075	306
6080	306
6085	306
6090	306
6095	306
6100	306
6105	306
6110	306
6115	306
6120	306
6125	306
6130	306
6135	306
6140	306
6145	306
6150	306
6155	306
6160	306
6165	306
6170	306
6175	306
6180	306
6185	306
6190	306
6195	306
6200	306
6205	306
6210	306
6215	306
6220	306
6225	306
6230	306
6235	306
6240	306
6245	306
6250	306
6255	306
6260	306
6265	306
6270	306
6275	306
6280	306
6285	306
6290	306
6295	306
6300	306
6305	306
6310	306
6315	306
6320	306
6325	306
6330	306
6335	306
6340	306
6345	306
6350	306
6355	306
6360	306
6365	306
6370	306
6375	306
6380	306
6385	306
6390	306
6395	306
6400	306
6405	306
6410	306
6415	306
6420	306
6425	306
6430	306
6435	306
6440	306
6445	306
6450	306
6455	306
6460	306
6465	306
6470	306
6475	306
6480	306
6485	306
6490	306
6495	306
6500	306
6505	306
6510	306
6515	306
6520	306
6525	306
6530	306
6535	306
6540	306
6545	306
6550	306
6555	306
6560	306
6565	306
6570	306
6575	306
6580	306
6585	306
6590	306
6595	306
6600	306
6605	306
6610	306
6615	306
6620	306
6625	306
6630	306
6635	306
6640	306
6645	306
6650	306
6655	306
6660	306
6665	306
6670	306
6675	306
6680	306
6685	306
6690	306
6695	306
6700	306
6705	306
6710	306
6715	306
6720	306
6725	306
6730	306
6735	306
6740	306
6745	306
6750	306
6755	306
6760	306
6765	306
6770	306
6775	306
6780	306
6785	306
6790	306
6795	306
6800	306
6805	306
6810	306
6815	306
6820	306
6825	306
6830	306
6835	306
6840	306
6845	306
6850	306
6855	306
6860	306
6865	306
6870	306
6875	306
6880	306
6885	306
6890	306
6895	306
6900	306
6905	306
6910	306
6915	306
6920	306
6925	306
6930	306
6935	306
6940	306
6945	306
6950	306
6955	306
6960	306
6965	306
6970	306
6975	306
6980	306
6985	306
6990	306
6995	306
7000	306
7005	306
7010	306
7015	306
7020	306
7025	306
7030	306
7035	306
7040	306
7045	306
7050	306
7055	306
7060	306
7065	306
7070	306
7075	306
7080	306
7085	306
7090	306
7095	306
7100	306
7105	306
7110	306
7115	306
7120	306
7125	306
7130	306
7135	306
7140	306
7145	306
7150	306
7155	306
7160	306
7165	306
7170	306
7175	306
7180	306
7185	306
7190	306
7195	306
7200	306
7205	306
7210	306
7215	306
7220	306
7225	306
7230	306
7235	306
7240	306
7245	306
7250	306
7255	306
7260	306
7265	306
7270	306
7275	306
7280	306
7285	306
7290	306
7295	306
7300	306
7305	306
7310	306
7315	306
7320	306
7325	306
7330	306
7335	306
7340	306
7345	306
7350	306
7355	306
7360	306
7365	306
7370	306
7375	306
7380	306
7385	306
7390	306
7395	306
7400	306
7405	306
7410	306
7415	306
7420	306
7425	306
7430	306
7435	306
7440	306
7445	306
7450	306
7455	306
7460	306
7465	306
7470	306
7475	306
7480	306
7485	306
7490	306
7495	306
7500	306
7505	306
7510	306
7515	306
7520	306
7525	306
7530	306
7535	306
7540	306
7545	306
7550	306
7555	306
7560	306
7565	306
7570	306
7575	306
7580	306
7585	306
7590	306
7595	306
7600	306
7605	306
7610	306
7615	306
7620	306
7625	306
7630	306
7635	306
7640	306
7645	306
7650	306
7655	306
7660	306
7665	306
7670	306
7675	306
7680	306
7685	306
7690	306
7695	306
7700	306
7705	306
7710	306
7715	306
7720	306
7725	306
7730	306
7735	306
7740	306
7745	306
7750	306
7755	306
7760	306
7765	306
7770	306
7775	306
7780	306
7785	306
7790	306
7795	306
7800	306
7805	306
7810	306
7815	306
7820	306
7825	306
7830	306
7835	306
7840	306
7845	306
7850	306
7855	306
7860	306
7865	306
7870	306
7875	306
7880	306
7885	306
7890	306
7895	306
7900	306
7905	306
7910	306
7915	306
7920	306
7925	306
7930	306
7935	306
7940	306
7945	306
7950	306
7955	306
7960	306
7965	306
7970	306
7975	306
7980	306
7985	306
7990	306
7995	306
8000	306
8005	306
8010	306
8015	306
8020	306
8025	306
8030	306
8035	306
8040	306
8045	306
8050	306
8055	306
8060	306
8065	306
8070	306
8075	306
8080	306
8085	306
8090	306
8095	306
8100	306
8105	306
8110	306
8115	306
8120	306
8125	306
8130	306
8135	306
8140	306
8145	306
8150	306
8155	306
8160	306
8165	306
8170	306
8175	306
8180	306
8185	306
8190	306
8195	306
8200	306
8205	306
8210	306
8215	306
8220	306
8225	306
8230	306
8235	306
8240	306
8245	306
8250	306
8255	306
8260	306
8265	306
8270	306
8275	306
8280	306
8285	306
8290	306
8295	306
8300	306
8305	306
8310	306
8315	306
8320	306
8325	306
8330	306
8335	306
8340	306
8345	306
8350	306
8355	306
8360	306
8365	306
8370	306
8375	306
8380	306
8385	306
8390	306
8395	306
8400	306
8405	306
8410	306
8415	306
8420	306
8425	306
8430	306
8435	306
8440	306
8445	306
8450	306
8455	306
8460	306
8465	306
8470	306
8475	306
8480	306
8485	306
8490	306
8495	306
8500	306
8505	306
8510	306
8515	306
8520	306
8525	306
8530	306
8535	306
8540	306
8545	306
8550	306
8555	306
8560	306
8565	306
8570	306
8575	306
8580	306
8585	306
8590	306
8595	306
8600	306
8605	306
8610	306
8615	306
8620	306
8625	306
8630	306
8635	306
8640	306
8645	306
8650	306
8655	306.135169102663
8660	306.540142959958
8665	307.213323325085
8670	308.152053462689
8675	309.352628633782
8680	310.810310716655
8685	312.519346906078
8690	314.472992416995
8695	316.663537103112
8700	319.082335885316
8705	321.719842869858
8710	324.565649021633
8715	327.608523243885
8720	330.836456702215
8725	334.236710217966
8730	337.795864543939
8735	341.499873324032
8740	345.334118527792
8745	349.2834681411
8750	353.332335885316
8755	357.464742729207
8760	361.664379950878
8765	365.914673500845
8770	370.198849412242
8775	374.5
8780	378.801150587758
8785	383.085326499155
8790	387.335620049122
8795	391.535257270793
8800	395.667664114684
8805	399.7165318589
8810	403.665881472208
8815	407.500126675968
8820	411.204135456061
8825	414.763289782034
8830	418.163543297785
8835	421.391476756115
8840	424.434350978367
8845	427.280157130142
8850	429.917664114684
8855	432.336462896888
8860	434.527007583005
8865	436.480653093922
8870	438.189689283345
8875	439.647371366218
8880	440.847946537311
8885	441.786676674915
8890	442.459857040042
8895	443
8900	443
8905	443
8910	443
8915	443
8920	443
8925	443
8930	443
8935	443
8940	443
8945	443
8950	443
8955	443
8960	443
8965	443
8970	443
8975	443
8980	443
8985	443
8990	443
8995	443
9000	443
9005	443
9010	443
9015	443
9020	443
9025	443
9030	443
9035	443
9040	443
9045	443
9050	443
9055	443
9060	443
9065	443
9070	443
9075	443
9080	443
9085	443
9090	443
9095	443
9100	443
9105	443
9110	443
9115	443
9120	443
9125	443
9130	443
9135	443
9140	443
9145	443
9150	443
9155	443
9160	443
9165	443
9170	443
9175	443
9180	443
9185	443
9190	443
9195	443
9200	443
9205	443
9210	443
9215	443
9220	443
9225	443
9230	443
9235	443
9240	443
9245	443
9250	443
9255	443
9260	443
9265	443
9270	443
9275	443
9280	443
9285	443
9290	443
9295	443
9300	443
9305	443
9310	443
9315	443
9320	443
9325	443
9330	443
9335	443
9340	443
9345	443
9350	443
9355	443
9360	443
9365	443
9370	443
9375	443
9380	443
9385	443
9390	443
9395	443
9400	443
9405	443
9410	443
9415	443
9420	443
9425	443
9430	443
9435	443
9440	443
9445	443
9450	443
9455	443
9460	443
9465	443
9470	443
9475	443
9480	443
9485	443
9490	443
9495	443
9500	443
9505	443
9510	443
9515	443
9520	443
9525	443
9530	443
9535	443
9540	443
9545	443
9550	443
9555	443
9560	443
9565	443
9570	443
9575	443
9580	443
9585	443
9590	443
9595	443
9600	443
9605	443
9610	443
9615	443
9620	443
9625	443
9630	443
9635	443
9640	443
9645	443
9650	443
9655	443
9660	443
9665	443
9670	443
9675	443
9680	443
9685	443
9690	443
9695	443
9700	443
9705	443
9710	443
9715	443
9720	443
9725	443
9730	443
9735	443
9740	443
9745	443
9750	443
9755	443
9760	443
9765	443
9770	443
9775	443
9780	443
9785	443
9790	443
9795	443
9800	443


==> tiks/dyn-ecco/sig3-4-1.tsv <==
0	279.150000073505
5	279.150392235769
10	279.150378981172
15	279.150322624024
20	279.150172240625
25	279.149919743243
30	279.149495699356
35	279.148830621635
40	279.147864985794
45	279.146577726358
50	279.145007875301
55	279.143273017844
60	279.141579172434
65	279.140220526776
70	279.139570339218
75	279.140065746901
80	279.142189291758
85	279.146449254464
90	279.153360033269
95	279.163423218195
100	279.177139378379
105	279.194911881853
110	279.217059562724
115	279.243891058993
120	279.275620718364
125	279.312367523749
130	279.354158663319
135	279.400935955474
140	279.452566366709
145	279.508856324521
150	279.56956801015
155	279.634435299274
160	279.703177453384
165	279.77550962619
170	279.851150211587
175	279.929825651246
180	280.011273462332
185	280.095244094256
190	280.181501995036
195	280.269826102203
200	280.360009897544
205	280.451861141521
210	280.54520139012
215	280.639865376941
220	280.735700319453
225	280.832565188344
230	280.930329965816
235	281.028874910852
240	281.128089844261
245	281.227873462143
250	281.32813268306
255	281.428782031698
260	281.529743060137
265	281.630943806737
270	281.732318291875
275	281.83380604929
280	281.935351691419
285	282.036904506932
290	282.138418088584
295	282.239849989459
300	282.341161405727
305	282.442316884068
310	282.543284052007
315	282.644033369478
320	282.744537900042
325	282.844773100259
330	282.944716625847
335	283.044348153304
340	283.143649215818
345	283.242603052324
350	283.341194468689
355	283.439409710051
360	283.537236343451
365	283.634663149913
370	283.731680025238
375	283.82827788881
380	283.924448599771
385	284.020184879978
390	284.115480243191
395	284.210328930007
400	284.304725848058
405	284.39866651706
410	284.492147018329
415	284.585163948381
420	284.677714376317
425	284.769795804659
430	284.861406133378
435	284.952543626844
440	285.043206883469
445	285.133394807818
450	285.223106584996
455	285.312341657119
460	285.401099701707
465	285.489380611834
470	285.577184477905
475	285.664511570912
480	285.751362327066
485	285.837737333676
490	285.92363731619
495	286.009063126291
500	286.094015730963
505	286.178496202461
510	286.262505709096
515	286.346045506768
520	286.429116931209
525	286.511721390842
530	286.593860360242
535	286.675535374118
540	286.756748021803
545	286.837499942181
550	286.917792819042
555	286.997628376812
560	287.077008376633
565	287.155934612769
570	287.234408909299
575	287.312433117092
580	287.390009111021
585	287.467138787409
590	287.543824061688
595	287.620066866242
600	287.695869148438
605	287.771232868807
610	287.846159999383
615	287.920652522174
620	287.994712427762
625	288.068341714011
630	288.14154238489
635	288.214316449383
640	288.2866659205
645	288.358592814356
650	288.430099149334
655	288.501186945317
660	288.571858222974
665	288.642115003119
670	288.711959306105
675	288.781393151286
680	288.850418556504
685	288.919037537634
690	288.987252108159
695	289.055064278778
700	289.122476057049
705	289.18948944706
710	289.256106449129
715	289.322329059525
720	289.388159270212
725	289.453599068618
730	289.518650437417
735	289.583315354335
740	289.647595791962
745	289.711493717594
750	289.775011093071
755	289.838149874643
760	289.900912012835
765	289.963299452334
770	290.025314131875
775	290.086957984141
780	290.148232935675
785	290.209140906789
790	290.269683811493
795	290.329863557418
800	290.389682045752
805	290.449141171183
810	290.508242821841
815	290.566988879246
820	290.625381218264
825	290.683421707066
830	290.741112207086
835	290.798454572987
840	290.855450652629
845	290.912102287037
850	290.968411310378
855	291.024379549933
860	291.080008826079
865	291.135300952263
870	291.190257734989
875	291.244880973799
880	291.299172461259
885	291.353133982948
890	291.406767317441
895	291.460074236304
900	291.513056504085
905	291.5657158783
910	291.618054109435
915	291.670072940935
920	291.721774109199
925	291.77315934358
930	291.824230366379
935	291.874988892844
940	291.92543663117
945	291.975575282495
950	292.025406540906
955	292.074932093434
960	292.124153620059
965	292.173072793712
970	292.221691280275
975	292.270010738587
980	292.318032820447
985	292.365759170618
990	292.413191426832
995	292.460331219794
1000	292.507180173191
1005	292.553739903692
1010	292.600012020961
1015	292.645998127659
1020	292.691699819455
1025	292.737118685031
1030	292.782256306091
1035	292.827114257366
1040	292.871694106631
1045	292.915997414703
1050	292.960025735461
1055	293.003780615845
1060	293.047263595877
1065	293.09047620866
1070	293.133419980397
1075	293.176096430399
1080	293.218507071093
1085	293.260653408038
1090	293.302536939934
1095	293.344159158633
1100	293.385521549153
1105	293.426625589689
1110	293.467472751628
1115	293.508064499555
1120	293.548402291276
1125	293.588487577822
1130	293.628321803467
1135	293.667906405741
1140	293.707242815443
1145	293.746332456658
1150	293.785176746765
1155	293.823777096458
1160	293.862134909757
1165	293.900251584022
1170	293.938128509973
1175	293.9757670717
1180	294.013168646679
1185	294.050334605789
1190	294.087266313331
1195	294.123965127034
1200	294.160432398083
1205	294.196669471125
1210	294.232677684294
1215	294.268458369219
1220	294.304012851049
1225	294.339342448463
1230	294.37444847369
1235	294.409332232527
1240	294.443995024355
1245	294.478438142156
1250	294.51266287253
1255	294.546670495717
1260	294.580462285606
1265	294.614039509764
1270	294.647403429444
1275	294.680555299611
1280	294.713496368954
1285	294.746227879909
1290	294.778751068674
1295	294.81106716523
1300	294.843177393361
1305	294.875082970668
1310	294.906785108592
1315	294.93828501243
1320	294.96958388136
1325	295.000682908452
1330	295.031583280693
1335	295.062286179006
1340	295.092792778266
1345	295.123104247323
1350	295.153221749021
1355	295.183146440218
1360	295.212879471802
1365	295.242421988717
1370	295.271775129979
1375	295.300940028698
1380	295.329917812094
1385	295.358709601525
1390	295.387316512499
1395	295.415739654698
1400	295.443980132001
1405	295.472039042498
1410	295.499917478518
1415	295.527616526642
1420	295.55513726773
1425	295.582480776938
1430	295.609648123738
1435	295.636640371944
1440	295.663458579726
1445	295.690103799634
1450	295.716577078622
1455	295.742879458061
1460	295.769011973769
1465	295.794975656025
1470	295.820771529593
1475	295.846400613744
1480	295.871863922274
1485	295.897162463529
1490	295.922297240421
1495	295.947269250455
1500	295.972079485746
1505	295.996728933042
1510	296.021218573743
1515	296.045549383926
1520	296.069722334364
1525	296.093738390545
1530	296.1175985127
1535	296.141303655816
1540	296.164854769663
1545	296.188252798813
1550	296.211498682664
1555	296.234593355455
1560	296.257537746297
1565	296.280332779183
1570	296.30297937302
1575	296.325478441643
1580	296.347830893839
1585	296.370037633369
1590	296.392099558987
1595	296.414017564465
1600	296.43579253861
1605	296.457425365288
1610	296.478916923445
1615	296.500268087127
1620	296.521479725503
1625	296.542552702885
1630	296.563487878748
1635	296.584286107757
1640	296.604948239781
1645	296.625475119916
1650	296.64586758851
1655	296.66612648118
1660	296.686252628836
1665	296.706246857699
1670	296.726109989325
1675	296.745842840623
1680	296.76544622388
1685	296.784920946779
1690	296.804267812421
1695	296.823487619345
1700	296.84258116155
1705	296.861549228515
1710	296.880392605222
1715	296.899112072173
1720	296.917708405414
1725	296.936182376555
1730	296.95453475279
1735	296.972766296919
1740	296.990877767364
1745	297.008869918199
1750	297.026743499159
1755	297.044499255672
1760	297.062137928869
1765	297.079660255612
1770	297.097066968511
1775	297.114358795945
1780	297.131536462083
1785	297.148600686902
1790	297.16555218621
1795	297.182391671666
1800	297.199119850796
1805	297.21573742702
1810	297.232245099666
1815	297.248643563992
1820	297.264933511209
1825	297.281115628494
1830	297.297190599017
1835	297.313159101957
1840	297.329021812522
1845	297.34477940197
1850	297.360432537627
1855	297.375981882908
1860	297.391428097335
1865	297.40677183656
1870	297.422013752378
1875	297.437154492754
1880	297.452194701835
1885	297.467135019977
1890	297.481976083757
1895	297.496718525995
1900	297.511362975776
1905	297.525910058464
1910	297.540360395723
1915	297.554714605539
1920	297.568973302233
1925	297.583137096485
1930	297.59720659535
1935	297.611182402278
1940	297.625065117129
1945	297.6388553362
1950	297.652553652234
1955	297.666160654443
1960	297.679676928527
1965	297.693103056692
1970	297.706439617664
1975	297.719687186715
1980	297.732846335675
1985	297.745917632952
1990	297.758901643549
1995	297.771798929085
2000	297.784610047809
2005	297.797335554622
2010	297.80997600109
2015	297.822531935465
2020	297.835003902702
2025	297.847392444477
2030	297.859698099202
2035	297.871921402048
2040	297.884062884953
2045	297.896123076651
2050	297.90810250268
2055	297.920001685403
2060	297.931821144024
2065	297.943561394608
2070	297.955222950093
2075	297.966806320312
2080	297.978312012004
2085	297.989740528839
2090	298.001092371426
2095	298.012368037336
2100	298.023568021115
2105	298.034692814303
2110	298.045742905447
2115	298.056718780122
2120	298.067620920945
2125	298.07844980759
2130	298.089205916806
2135	298.099889722432
2140	298.110501695415
2145	298.121042303824
2150	298.131512012866
2155	298.141911284905
2160	298.152240579471
2165	298.162500353284
2170	298.172691060264
2175	298.182813151549
2180	298.192867075508
2185	298.202853277761
2190	298.212772201191
2195	298.222624285958
2200	298.232409969519
2205	298.24212968664
2210	298.25178386941
2215	298.261372947259
2220	298.270897346972
2225	298.280357492704
2230	298.289753805994
2235	298.299086705743
2240	298.308356607781
2245	298.317563922292
2250	298.326709044212
2255	298.335792326711
2260	298.34481402306
2265	298.353774181519
2270	298.362672484922
2275	298.371508041157
2280	298.380279147359
2285	298.388983061615
2290	298.397615815593
2295	298.406172090105
2300	298.414645158997
2305	298.423026892414
2310	298.431307803164
2315	298.439477119787
2320	298.447522874066
2325	298.45543199543
2330	298.463190408083
2335	298.470783128333
2340	298.47819436029
2345	298.48540758848
2350	298.492405666357
2355	298.499170900149
2360	298.505685127786
2365	298.511929792924
2370	298.517886014149
2375	298.523534649549
2380	298.528856356875
2385	298.533831649525
2390	298.538440948621
2395	298.54266463145
2400	298.546483076513
2405	298.549876705432
2410	298.552826021964
2415	298.555311648317
2420	298.557314359
2425	298.558815112369
2430	298.559795080075
2435	298.560235674547
2440	298.560118574676
2445	298.559425749835
2450	298.558139482344
2455	298.556242388517
2460	298.553717438371
2465	298.550547974107
2470	298.546717727445
2475	298.542210835883
2480	298.537011857972
2485	298.531105787641
2490	298.524478067665
2495	298.517114602296
2500	298.509001769141
2505	298.500126430294
2510	298.490475942798
2515	298.480038168444
2520	298.468801482962
2525	298.456754784623
2530	298.443887502275
2535	298.430189602858
2540	298.415651598396
2545	298.400264552504
2550	298.384020086422
2555	298.366910384592
2560	298.348928199798
2565	298.330066857878
2570	298.310320262022
2575	298.289682896672
2580	298.26814983103
2585	298.245716722176
2590	298.222379817828
2595	298.198135958722
2600	298.17298258064
2605	298.146917716087
2610	298.119939995618
2615	298.092048648822
2620	298.063243504979
2625	298.03352499337
2630	298.002894143269
2635	297.971352583608
2640	297.938902542315
2645	297.905546845338
2650	297.871288915349
2655	297.836132770134
2660	297.80008302067
2665	297.763144868896
2670	297.725324105168
2675	297.686627105409
2680	297.647060827959
2685	297.606632810115
2690	297.565351164367
2695	297.523224574337
2700	297.480262290416
2705	297.436474125098
2710	297.391870448024
2715	297.346462180721
2720	297.300260791049
2725	297.253278287354
2730	297.205527212328
2735	297.157020636576
2740	297.107772151893
2745	297.057795864254
2750	297.007106386512
2755	296.955718830816
2760	296.903648800743
2765	296.850912383148
2770	296.797526139729
2775	296.743507098327
2780	296.688872743935
2785	296.633641009449
2790	296.577830266133
2795	296.521459313831
2800	296.464547370906
2805	296.407114063916
2810	296.34917941704
2815	296.290763841241
2820	296.231888123183
2825	296.172573413896
2830	296.112841217205
2835	296.052713377911
2840	295.99221206975
2845	295.931359783106
2850	295.870179312518
2855	295.808693743954
2860	295.746926441873
2865	295.684901036086
2870	295.622641408408
2875	295.560171679074
2880	295.497516192715
2885	295.434699503374
2890	295.371746357845
2895	295.308681675964
2900	295.245530524653
2905	295.182318078208
2910	295.119069551314
2915	295.055810087796
2920	294.992564592382
2925	294.929357506733
2930	294.866212550123
2935	294.803152460079
2940	294.74019877084
2945	294.677371656313
2950	294.614689845653
2955	294.552170602664
2960	294.489829751374
2965	294.427681729877
2970	294.36573965937
2975	294.304015420716
2980	294.242519734533
2985	294.181262242376
2990	294.120251587086
2995	294.059495490704
3000	293.999000828799
3005	293.938773700538
3010	293.878819494241
3015	293.81914294836
3020	293.759748207976
3025	293.700638876947
3030	293.641818065908
3035	293.583288436349
3040	293.525052241037
3045	293.467111361009
3050	293.409467339426
3055	293.352121412495
3060	293.295074537711
3065	293.238327419639
3070	293.181880533426
3075	293.12573414625
3080	293.069888336871
3085	293.014343013454
3090	292.959097929809
3095	292.904152700187
3100	292.849506812764
3105	292.795159641918
3110	292.741110459413
3115	292.687358444584
3120	292.633902693611
3125	292.580742227964
3130	292.527876002088
3135	292.475302910401
3140	292.423021793666
3145	292.371031444783
3150	292.319330614066
3155	292.267918014043
3160	292.21679232382
3165	292.165952193051
3170	292.115396245552
3175	292.06512308258
3180	292.015131285822
3185	291.965419420105
3190	291.91598603586
3195	291.866829671362
3200	291.817948854762
3205	291.76934210593
3210	291.721007938134
3215	291.672944859555
3220	291.625151374664
3225	291.577625985471
3230	291.530367192653
3235	291.483373496579
3240	291.436643398234
3245	291.390175400054
3250	291.343968006681
3255	291.298019725649
3260	291.25232906799
3265	291.206894548794
3270	291.161714687701
3275	291.116788009354
3280	291.072113043789
3285	291.027688326805
3290	290.983512400273
3295	290.939583812431
3300	290.895901118129
3305	290.852462879059
3310	290.809267663951
3315	290.766314048748
3320	290.72360061676
3325	290.681125958794
3330	290.638888673275
3335	290.596887366336
3340	290.555120651912
3345	290.513587151804
3350	290.47228549574
3355	290.431214321423
3360	290.390372274566
3365	290.349758008923
3370	290.30937018631
3375	290.269207476613
3380	290.229268557799
3385	290.189552115914
3390	290.150056845075
3395	290.110781447466
3400	290.071724633314
3405	290.032885120879
3410	289.994261636424
3415	289.955852914193
3420	289.917657696382
3425	289.879674733106
3430	289.841902782364
3435	289.804340610009
3440	289.766986989702
3445	289.72984070288
3450	289.69290053871
3455	289.656165294049
3460	289.619633773402
3465	289.583304788875
3470	289.547177160131
3475	289.511249714344
3480	289.475521286156
3485	289.439990717623
3490	289.404656858174
3495	289.369518564561
3500	289.334574700809
3505	289.299824138171
3510	289.26526575508
3515	289.230898437093
3520	289.196721076855
3525	289.162732574039
3530	289.128931835304
3535	289.095317774242
3540	289.061889311337
3545	289.028645373906
3550	288.995584896062
3555	288.962706818657
3560	288.930010089241
3565	288.897493662009
3570	288.865156497759
3575	288.83299756384
3580	288.801015834108
3585	288.769210288881
3590	288.737579914888
3595	288.706123705228
3600	288.674840659321
3605	288.643729782864
3610	288.612790087786
3615	288.582020592205
3620	288.551420320378
3625	288.520988302665
3630	288.490723575477
3635	288.460625181239
3640	288.430692168345
3645	288.400923591112
3650	288.371318509744
3655	288.341875990284
3660	288.312595104575
3665	288.283474930218
3670	288.254514550531
3675	288.22571305451
3680	288.197069536784
3685	288.16858309758
3690	288.140252842682
3695	288.112077883386
3700	288.084057336472
3705	288.056190324152
3710	288.028475974045
3715	288.000913419126
3720	287.973501797699
3725	287.946240253351
3730	287.919127934923
3735	287.892163996463
3740	287.865347597201
3745	287.838677901502
3750	287.812154078837
3755	287.785775303746
3760	287.7595407558
3765	287.733449619569
3770	287.707501084585
3775	287.681694345308
3780	287.656028601093
3785	287.630503056155
3790	287.605116919536
3795	287.57986940507
3800	287.554759731351
3805	287.529787121703
3810	287.504950804141
3815	287.480250011344
3820	287.455683980622
3825	287.431251953883
3830	287.406953177602
3835	287.38278690279
3840	287.358752384963
3845	287.334848884111
3850	287.311075664667
3855	287.287431995479
3860	287.263917149778
3865	287.240530405148
3870	287.217271043498
3875	287.194138351032
3880	287.171131618218
3885	287.148250139765
3890	287.125493214587
3895	287.10286014578
3900	287.080350240593
3905	287.057962810398
3910	287.035697170663
3915	287.013552640928
3920	286.991528544772
3925	286.969624209792
3930	286.947838967571
3935	286.926172153654
3940	286.904623107523
3945	286.883191172568
3950	286.861875696062
3955	286.840676029137
3960	286.819591526756
3965	286.798621547688
3970	286.777765454486
3975	286.757022613458
3980	286.736392394643
3985	286.71587417179
3990	286.69546732233
3995	286.675171227351
4000	286.654985271579
4005	286.634908843348
4010	286.614941334583
4015	286.59508214077
4020	286.575330660938
4025	286.555686297633
4030	286.536148456896
4035	286.51671654824
4040	286.497389984627
4045	286.478168182449
4050	286.4590505615
4055	286.440036544958
4060	286.421125559364
4065	286.402317034598
4070	286.383610403856
4075	286.365005103632
4080	286.346500573696
4085	286.328096257073
4090	286.30979160002
4095	286.291586052008
4100	286.273479065699
4105	286.255470096928
4110	286.237558604682
4115	286.219744051079
4120	286.202025901348
4125	286.184403623811
4130	286.166876689861
4135	286.149444573944
4140	286.13210675354
4145	286.114862709141
4150	286.097711924236
4155	286.080653885289
4160	286.063688081721
4165	286.046814005893
4170	286.030031153084
4175	286.013339021475
4180	285.996737112131
4185	285.980224928982
4190	285.963801978806
4195	285.947467771208
4200	285.931221818607
4205	285.915063636215
4210	285.898992742021
4215	285.883008656772
4220	285.867110903959
4225	285.851299009796
4230	285.835572503206
4235	285.819930915803
4240	285.804373781874
4245	285.788900638366
4250	285.773511024865
4255	285.758204483583
4260	285.742980559341
4265	285.727838799551
4270	285.712778754203
4275	285.697799975847
4280	285.682902019577
4285	285.668084443017
4290	285.653346806304
4295	285.638688672072
4300	285.624109605439
4305	285.609609173992
4310	285.595186947765
4315	285.580842499235
4320	285.566575403298
4325	285.552385237258
4330	285.538271580812
4335	285.524234016035
4340	285.510272127367
4345	285.496385501594
4350	285.48257372784
4355	285.468836397547
4360	285.455173104467
4365	285.441583444642
4370	285.428067016392
4375	285.414623420304
4380	285.401252259214
4385	285.387953138198
4390	285.374725664553
4395	285.361569447788
4400	285.34848409961
4405	285.335469233907
4410	285.32252446674
4415	285.309649416328
4420	285.296843703031
4425	285.284106949346
4430	285.271438779884
4435	285.258838821364
4440	285.2463067026
4445	285.233842054485
4450	285.221444509981
4455	285.209113704107
4460	285.196849273923
4465	285.184650858523
4470	285.172518099021
4475	285.160450638535
4480	285.148448122183
4485	285.136510197063
4490	285.124636512245
4495	285.11282671876
4500	285.101080469587
4505	285.089397419643
4510	285.077777225766
4515	285.066219546713
4520	285.054724043139
4525	285.043290377594
4530	285.031918214505
4535	285.020607220169
4540	285.009357062741
4545	284.998167412222
4550	284.987037940449
4555	284.975968321085
4560	284.964958229606
4565	284.954007343294
4570	284.94311534122
4575	284.932281904241
4580	284.921506714984
4585	284.910789457839
4590	284.900129818945
4595	284.889527486185
4600	284.878982149169
4605	284.86849349923
4610	284.858061229412
4615	284.847685034457
4620	284.837364610801
4625	284.827099656556
4630	284.816889871509
4635	284.806734957106
4640	284.796634616445
4645	284.786588554266
4650	284.77659647694
4655	284.766658092461
4660	284.756773110437
4665	284.746941242081
4670	284.737162200197
4675	284.727435699177
4680	284.717761454988
4685	284.708139185165
4690	284.6985686088
4695	284.689049446533
4700	284.679581420545
4705	284.670164254548
4710	284.660797673776
4715	284.651481404974
4720	284.642215176396
4725	284.632998717787
4730	284.623831760382
4735	284.614714036895
4740	284.605645281509
4745	284.596625229868
4750	284.587653619071
4755	284.578730187659
4760	284.569854675614
4765	284.561026824341
4770	284.552246376669
4775	284.543513076838
4780	284.534826670491
4785	284.526186904667
4790	284.517593527793
4795	284.509046289675
4800	284.500544941493
4805	284.49208923579
4810	284.483678926463
4815	284.475313768761
4820	284.466993519271
4825	284.458717935916
4830	284.450486777942
4835	284.442299805913
4840	284.434156781705
4845	284.426057468497
4850	284.418001630761
4855	284.409989034261
4860	284.402019446038
4865	284.394092634409
4870	284.386208368956
4875	284.378366420522
4880	284.3705665612
4885	284.362808564329
4890	284.355092204484
4895	284.347417257473
4900	284.339783500327
4905	284.332190711293
4910	284.32463866983
4915	284.317127156597
4920	284.309655953452
4925	284.302224843442
4930	284.294833610795
4935	284.287482040918
4940	284.280169920385
4945	284.272897036934
4950	284.26566317946
4955	284.258468138006
4960	284.25131170376
4965	284.244193669045
4970	284.237113827316
4975	284.230071973153
4980	284.22306790225
4985	284.216101411417
4990	284.209172298566
4995	284.202280362709
5000	284.195425403952
5005	284.188607223485
5010	284.181825623582
5015	284.175080407589
5020	284.16837137992
5025	284.161698346054
5030	284.155061112526
5035	284.14845948692
5040	284.141893277865
5045	284.13536229503
5050	284.128866349118
5055	284.122405251856
5060	284.115978815996
5065	284.109586855303
5070	284.103229184554
5075	284.096905619531
5080	284.090615977012
5085	284.084360074772
5090	284.078137731572
5095	284.071948767154
5100	284.06579300224
5105	284.059670258519
5110	284.053580358652
5115	284.047523126254
5120	284.0414983859
5125	284.035505963112
5130	284.02954568436
5135	284.023617377049
5140	284.017720869521
5145	284.011855991047
5150	284.00602257182
5155	284.000220442955
5160	283.994449436476
5165	283.988709385319
5170	283.983000123322
5175	283.977321485223
5180	283.971673306651
5185	283.966055424125
5190	283.960467675047
5195	283.954909897699
5200	283.949381931236
5205	283.943883615681
5210	283.938414791923
5215	283.93297530171
5220	283.927564987642
5225	283.922183693173
5230	283.916831262601
5235	283.911507541062
5240	283.906212374531
5245	283.900945609812
5250	283.895707094539
5255	283.890496677165
5260	283.885314206961
5265	283.880159534013
5270	283.875032509215
5275	283.869932984262
5280	283.864860811654
5285	283.859815844683
5290	283.854797937432
5295	283.849806944772
5300	283.844842722356
5305	283.839905126614
5310	283.83499401475
5315	283.830109244739
5320	283.825250675319
5325	283.82041816599
5330	283.815611577009
5335	283.810830769386
5340	283.806075604878
5345	283.801345945989
5350	283.79664165596
5355	283.791962598772
5360	283.787308639135
5365	283.78267964249
5370	283.778075475
5375	283.773496003549
5380	283.768941095738
5385	283.764410619879
5390	283.759904444995
5395	283.755422440811
5400	283.750964477754
5405	283.746530426947
5410	283.742120160208
5415	283.737733550043
5420	283.733370469644
5425	283.729030792884
5430	283.724714394315
5435	283.720421149163
5440	283.716150933324
5445	283.711903623363
5450	283.707679096507
5455	283.703477230643
5460	283.699297904314
5465	283.695140996716
5470	283.691006387693
5475	283.686893957736
5480	283.682803587978
5485	283.678735160188
5490	283.674688556773
5495	283.67066366077
5500	283.666660355845
5505	283.662678526287
5510	283.658718057008
5515	283.654778833537
5520	283.650860742018
5525	283.646963669205
5530	283.643087502463
5535	283.639232129758
5540	283.635397439658
5545	283.631583321331
5550	283.627789664538
5555	283.624016359631
5560	283.620263297553
5565	283.616530369829
5570	283.612817468568
5575	283.609124486456
5580	283.605451316757
5585	283.601797853305
5590	283.598163990505
5595	283.594549623329
5600	283.590954647309
5605	283.587378958541
5610	283.583822453675
5615	283.580285029918
5620	283.576766585025
5625	283.573267017303
5630	283.5697862256
5635	283.566324109309
5640	283.562880568361
5645	283.559455503224
5650	283.556048814899
5655	283.552660404919
5660	283.549290175341
5665	283.545938028752
5670	283.542603868256
5675	283.53928759748
5680	283.535989120564
5685	283.532708342166
5690	283.529445167449
5695	283.52619950209
5700	283.522971252266
5705	283.519760324661
5710	283.516566626455
5715	283.513390065328
5720	283.510230549453
5725	283.507087987496
5730	283.503962288609
5735	283.500853362435
5740	283.497761119098
5745	283.494685469203
5750	283.491626323836
5755	283.488583594556
5760	283.485557193397
5765	283.482547032864
5770	283.479553025932
5775	283.476575086038
5780	283.473613127085
5785	283.470667063437
5790	283.467736809916
5795	283.464822281799
5800	283.461923394817
5805	283.459040065153
5810	283.456172209437
5815	283.453319744745
5820	283.450482588599
5825	283.447660658961
5830	283.44485387423
5835	283.442062153246
5840	283.439285415279
5845	283.436523580034
5850	283.433776567643
5855	283.431044298668
5860	283.428326694093
5865	283.425623675329
5870	283.422935164202
5875	283.42026108296
5880	283.417601354267
5885	283.414955901198
5890	283.412324647242
5895	283.409707516295
5900	283.407104432663
5905	283.404515321055
5910	283.401940106582
5915	283.399378714756
5920	283.39683107149
5925	283.394297103088
5930	283.391776736254
5935	283.38926989808
5940	283.386776516048
5945	283.384296518031
5950	283.381829832283
5955	283.379376387446
5960	283.376936112541
5965	283.374508936969
5970	283.372094790509
5975	283.369693603316
5980	283.367305305916
5985	283.364929829209
5990	283.362567104464
5995	283.360217063317
6000	283.357879637769
6005	283.355554760184
6010	283.353242363291
6015	283.350942380175
6020	283.34865474428
6025	283.346379389406
6030	283.344116249708
6035	283.341865259689
6040	283.339626354207
6045	283.337399468466
6050	283.335184538016
6055	283.332981498752
6060	283.330790286911
6065	283.328610839073
6070	283.326443092155
6075	283.324286983411
6080	283.322142450432
6085	283.320009431142
6090	283.317887863795
6095	283.315777686977
6100	283.313678839603
6105	283.311591260913
6110	283.309514890471
6115	283.307449668165
6120	283.305395534206
6125	283.303352429122
6130	283.30132029376
6135	283.299299069283
6140	283.297288697168
6145	283.295289119206
6150	283.293300277497
6155	283.291322114454
6160	283.289354572794
6165	283.287397595542
6170	283.285451126027
6175	283.283515107882
6180	283.28158948504
6185	283.279674201734
6190	283.277769202495
6195	283.275874432151
6200	283.273989835824
6205	283.27211535893
6210	283.270250947176
6215	283.268396546561
6220	283.26655210337
6225	283.264717564176
6230	283.262892875839
6235	283.261077985501
6240	283.259272840589
6245	283.257477388807
6250	283.255691578143
6255	283.253915356859
6260	283.252148673497
6265	283.250391476872
6270	283.248643716073
6275	283.24690534046
6280	283.245176299667
6285	283.243456543592
6290	283.241746022406
6295	283.240044686544
6300	283.238352486705
6305	283.236669373852
6310	283.234995299213
6315	283.233330214271
6320	283.231674070774
6325	283.230026820725
6330	283.228388416384
6335	283.226758810266
6340	283.22513795514
6345	283.223525804027
6350	283.221922310201
6355	283.220327427183
6360	283.218741108744
6365	283.217163308903
6370	283.215593981923
6375	283.214033082312
6380	283.212480564822
6385	283.210936384445
6390	283.209400496417
6395	283.207872856209
6400	283.206353419534
6405	283.204842142339
6410	283.203338980807
6415	283.201843891356
6420	283.200356830638
6425	283.198877755534
6430	283.197406623158
6435	283.195943390851
6440	283.194488016185
6445	283.193040456955
6450	283.191600671186
6455	283.190168617124
6460	283.18874425324
6465	283.187327538226
6470	283.185918430996
6475	283.184516890683
6480	283.183122876639
6485	283.181736348431
6490	283.180357265847
6495	283.178985588885
6500	283.17762127776
6505	283.176264292899
6510	283.174914594941
6515	283.173572144733
6520	283.172236903335
6525	283.170908832013
6530	283.169587892242
6535	283.168274045699
6540	283.166967254272
6545	283.165667480047
6550	283.164374685317
6555	283.163088832574
6560	283.161809884512
6565	283.160537804024
6570	283.159272554203
6575	283.158014098336
6580	283.15676239991
6585	283.155517422605
6590	283.154279130297
6595	283.153047487053
6600	283.151822457135
6605	283.150604004993
6610	283.14939209527
6615	283.148186692797
6620	283.146987762594
6625	283.145795269866
6630	283.144609180006
6635	283.143429458592
6640	283.142256071385
6645	283.141088984331
6650	283.139928163558
6655	283.138773575373
6660	283.137625186265
6665	283.136482962903
6670	283.135346872134
6675	283.13421688098
6680	283.133092956644
6685	283.131975066499
6690	283.130863178098
6695	283.129757259165
6700	283.128657277596
6705	283.12756320146
6710	283.126474998997
6715	283.125392638617
6720	283.124316088898
6725	283.123245318588
6730	283.122180296601
6735	283.121120992018
6740	283.120067374085
6745	283.119019412212
6750	283.117977075976
6755	283.116940335112
6760	283.115909159521
6765	283.114883519264
6770	283.113863384561
6775	283.112848725794
6780	283.111839513501
6785	283.110835718379
6790	283.109837311281
6795	283.108844263219
6800	283.107856545357
6805	283.106874129014
6810	283.105896985664
6815	283.104925086933
6820	283.103958404598
6825	283.102996910589
6830	283.102040576986
6835	283.101089376016
6840	283.100143280058
6845	283.099202261638
6850	283.098266293429
6855	283.09733534825
6860	283.096409399065
6865	283.095488418986
6870	283.094572381264
6875	283.093661259299
6880	283.092755026629
6885	283.091853656936
6890	283.090957124042
6895	283.09006540191
6900	283.089178464643
6905	283.088296286482
6910	283.087418841805
6915	283.08654610513
6920	283.085678051109
6925	283.084814654531
6930	283.083955890321
6935	283.083101733536
6940	283.082252159369
6945	283.081407143146
6950	283.080566660323
6955	283.079730686489
6960	283.078899197365
6965	283.0780721688
6970	283.077249576774
6975	283.076431397396
6980	283.075617606901
6985	283.074808181654
6990	283.074003098145
6995	283.07320233299
7000	283.072405862933
7005	283.071613664839
7010	283.0708257157
7015	283.07004199263
7020	283.069262472866
7025	283.068487133767
7030	283.067715952813
7035	283.066948907606
7040	283.066185975868
7045	283.06542713544
7050	283.064672364281
7055	283.06392164047
7060	283.063174942203
7065	283.062432247792
7070	283.061693535666
7075	283.060958784371
7080	283.060227972566
7085	283.059501079027
7090	283.058778082641
7095	283.05805896241
7100	283.057343697449
7105	283.056632266985
7110	283.055924650355
7115	283.055220827008
7120	283.054520776505
7125	283.053824478513
7130	283.053131912811
7135	283.052443059286
7140	283.051757897933
7145	283.051076408853
7150	283.050398572256
7155	283.049724368457
7160	283.049053777876
7165	283.048386781041
7170	283.047723358582
7175	283.047063491233
7180	283.046407159832
7185	283.045754345322
7190	283.045105028744
7195	283.044459191245
7200	283.043816814071
7205	283.04317787857
7210	283.042542366188
7215	283.041910258473
7220	283.041281537072
7225	283.04065618373
7230	283.040034180289
7235	283.039415508689
7240	283.03880015097
7245	283.038188089264
7250	283.037579305803
7255	283.036973782911
7260	283.036371504068
7265	283.035772466711
7270	283.035176768777
7275	283.03458493232
7280	283.033998791109
7285	283.033423393658
7290	283.032870306455
7295	283.032362423013
7300	283.031939963191
7305	283.031666977445
7310	283.03163751186
7315	283.031980683104
7320	283.032864180068
7325	283.03449602404
7330	283.037124677957
7335	283.041037751115
7340	283.046559603464
7345	283.054048143586
7350	283.063891070385
7355	283.076501755032
7360	283.092314910476
7365	283.111782155993
7370	283.135367554297
7375	283.163543177114
7380	283.196757029281
7385	283.235473318472
7390	283.280190617106
7395	283.33138179679
7400	283.389499798838
7405	283.454979211699
7410	283.52823441002
7415	283.609656520326
7420	283.699610267415
7425	283.798431012007
7430	283.906422038974
7435	284.023868760313
7440	284.150991249796
7445	284.287970394136
7450	284.434961901331
7455	284.592071189242
7460	284.759370995572
7465	284.936880341673
7470	285.124583440564
7475	285.322410555804
7480	285.530255690366
7485	285.74796012729
7490	285.975328271524
7495	286.212114344372
7500	286.458035933815
7505	286.712786444049
7510	286.975965534867
7515	287.247155078903
7520	287.525933316315
7525	287.811857312315
7530	288.104438882472
7535	288.4031255881
7540	288.707358480589
7545	289.016571244134
7550	289.330194838237
7555	289.64766602447
7560	289.968436694387
7565	290.291982010092
7570	290.617806364752
7575	290.945446934098
7580	291.2744751331
7585	291.604496554992
7590	291.935149969382
7595	292.266105805632
7600	292.597064375214
7605	292.927753966437
7610	293.25792888687
7615	293.587367508193
7620	293.915870358483
7625	294.243258295722
7630	294.569370783313
7635	294.894064277449
7640	295.217210728966
7645	295.538696198426
7650	295.858419580996
7655	296.17629143629
7660	296.492232917386
7665	296.806174792685
7670	297.118056554042
7675	297.427825604696
7680	297.73543652068
7685	298.040850379733
7690	298.344034152028
7695	298.644960147403
7700	298.94360551415
7705	299.239951784784
7710	299.533984464552
7715	299.82569265881
7720	300.115068735672
7725	300.402108020678
7730	300.686808520467
7735	300.969170672724
7740	301.249197119882
7745	301.526892504308
7750	301.802263282867
7755	302.075317558964
7760	302.346064930325
7765	302.614516350917
7770	302.880684005573
7775	303.14458119598
7780	303.406222236837
7785	303.665622361076
7790	303.922797633141
7795	304.177764869412
7800	304.43054156495
7805	304.681145825797
7810	304.929596306155
7815	305.175912149839
7820	305.420112935438
7825	305.662218624707
7830	305.902249513749
7835	306.14022618662
7840	306.376169471027
7845	306.610100395851
7850	306.842040150268
7855	307.072010044297
7860	307.300031470639
7865	307.526125867723
7870	307.750314683898
7875	307.972619342767
7880	308.193061209677
7885	308.411661559391
7890	308.628441545043
7895	308.843422168419
7900	309.056624251699
7905	309.26806841073
7910	309.477775029963
7915	309.685764239147
7920	309.892055891876
7925	310.096669546071
7930	310.299624446492
7935	310.500939509294
7940	310.700633308695
7945	310.898724065756
7950	311.095229639259
7955	311.290167518659
7960	311.483554819062
7965	311.675408278151
7970	311.865744254974
7975	312.054578730489
7980	312.241927309744
7985	312.42780522556
7990	312.612227343587
7995	312.795208168572
8000	312.976761851722
8005	313.156902198989
8010	313.335642680161
8015	313.512996438618
8020	313.688976301609
8025	313.863594790957
8030	314.036864134045
8035	314.208796275008
8040	314.379402886008
8045	314.548695378533
8050	314.716684914617
8055	314.883382417936
8060	315.048798584706
8065	315.212943894339
8070	315.37582861982
8075	315.537462837761
8080	315.697856438115
8085	315.857019133526
8090	316.014960468293
8095	316.171689826954
8100	316.327216442468
8105	316.481549404005
8110	316.634697664344
8115	316.786670046873
8120	316.937475252225
8125	317.087121864522
8130	317.235618357273
8135	317.382973098914
8140	317.529194358018
8145	317.67429030818
8150	317.818269032591
8155	317.961138528326
8160	318.102906710345
8165	318.243581415232
8170	318.383170404687
8175	318.521681368776
8180	318.659121928963
8185	318.795499640924
8190	318.930821997177
8195	319.065096429516
8200	319.198330311273
8205	319.330530959425
8210	319.461705636542
8215	319.591861552597
8220	319.721005866643
8225	319.849145688369
8230	319.976288079536
8235	320.102440055315
8240	320.227608585517
8245	320.351800595738
8250	320.475022968415
8255	320.597282543802
8260	320.718586120874
8265	320.838940458163
8270	320.958352274531
8275	321.076828249879
8280	321.194375025813
8285	321.310999206245
8290	321.426707357964
8295	321.541506011148
8300	321.655401659847
8305	321.768400762429
8310	321.880509741983
8315	321.991734986702
8320	322.102082850229
8325	322.211559651981
8330	322.320171677446
8335	322.427925178457
8340	322.53482637345
8345	322.640881447692
8350	322.746096553505
8355	322.850477810464
8360	322.954031305583
8365	323.056763093486
8370	323.15867919657
8375	323.259785605151
8380	323.360088277599
8385	323.459593140471
8390	323.558306088626
8395	323.656232985337
8400	323.753379662395
8405	323.849751920203
8410	323.945355527869
8415	324.040196223293
8420	324.13427971324
8425	324.227611673423
8430	324.320197748571
8435	324.412043552497
8440	324.503154668162
8445	324.593536647737
8450	324.683195012666
8455	324.772135253715
8460	324.860362831035
8465	324.947883174208
8470	325.034701682307
8475	325.120823723937
8480	325.206254637292
8485	325.2909997302
8490	325.375064280174
8495	325.458453534455
8500	325.541172710064
8505	325.623226993848
8510	325.704621542525
8515	325.785361482734
8520	325.865451911081
8525	325.944897894187
8530	326.023704468737
8535	326.101876641529
8540	326.17941938952
8545	326.25633765988
8550	326.33263637004
8555	326.408320407746
8560	326.483394631107
8565	326.557863868653
8570	326.631732919386
8575	326.705006552837
8580	326.777689509118
8585	326.849786498986
8590	326.921302203896
8595	326.99224127606
8600	327.062608338513
8605	327.132407985169
8610	327.201644780887
8615	327.270323261532
8620	327.338447934044
8625	327.406023276502
8630	327.47305373819
8635	327.539543739672
8640	327.605497672854
8645	327.670919901062
8650	327.735814759112
8655	327.800186553382
8660	327.864039561891
8665	327.927378034372
8670	327.99020619235
8675	328.052528229223
8680	328.114348310342
8685	328.175670573087
8690	328.236499126955
8695	328.296838053644
8700	328.356691407131
8705	328.416063213764
8710	328.474957472349
8715	328.533378154234
8720	328.591329203402
8725	328.64881453656
8730	328.705838043231
8735	328.762403585847
8740	328.81851499984
8745	328.874176093742
8750	328.929390649275
8755	328.984162421451
8760	329.03849513867
8765	329.092392502819
8770	329.145858189369
8775	329.198895847479
8780	329.251509100098
8785	329.303701544063
8790	329.355476750206
8795	329.406838263458
8800	329.457789602954
8805	329.508334262138
8810	329.558475708871
8815	329.608217385539
8820	329.657562709159
8825	329.706515071491
8830	329.755077839148
8835	329.803254353701
8840	329.851047931799
8845	329.898461865274
8850	329.945499421256
8855	329.992163842288
8860	330.038458346437
8865	330.084386127414
8870	330.12995035468
8875	330.17515417357
8880	330.220000705405
8885	330.26449304761
8890	330.308634273829
8895	330.352427434047
8900	330.395875554703
8905	330.438981638814
8910	330.481748666088
8915	330.52417959305
8920	330.566277353157
8925	330.608044856921
8930	330.649484992025
8935	330.690600623451
8940	330.731394593595
8945	330.771869722389
8950	330.812028807429
8955	330.85187462409
8960	330.89140992565
8965	330.930637443417
8970	330.969559886847
8975	331.008179943667
8980	331.04650028
8985	331.084523540489
8990	331.122252348415
8995	331.159689305829
9000	331.196836993666
9005	331.233697971877
9010	331.27027477955
9015	331.306569935032
9020	331.342585936054
9025	331.378325259857
9030	331.413790363315
9035	331.448983683055
9040	331.483907635588
9045	331.518564617427
9050	331.552957005212
9055	331.587087155838
9060	331.620957406574
9065	331.654570075189
9070	331.687927460076
9075	331.721031840376
9080	331.753885476098
9085	331.786490608248
9090	331.818849458947
9095	331.850964231556
9100	331.882837110797
9105	331.914470262881
9110	331.945865835623
9115	331.97702595857
9120	332.00795274312
9125	332.038648282647
9130	332.069114652618
9135	332.099353910721
9140	332.129368096978
9145	332.159159233874
9150	332.188729326471
9155	332.218080362532
9160	332.247214312638
9165	332.276133130311
9170	332.304838752132
9175	332.33333309786
9180	332.361618070549
9185	332.389695556673
9190	332.417567426235
9195	332.445235532894
9200	332.472701714074
9205	332.499967791086
9210	332.527035569244
9215	332.553906837979
9220	332.580583370957
9225	332.607066926193
9230	332.633359246167
9235	332.659462057938
9240	332.685377073259
9245	332.711105988691
9250	332.736650485715
9255	332.762012230846
9260	332.787192875746
9265	332.812194057335
9270	332.837017397902
9275	332.861664505218
9280	332.886136972645
9285	332.910436379247
9290	332.934564289899
9295	332.958522255394
9300	332.982311812559
9305	333.005934484356
9310	333.029391779994
9315	333.052685195034
9320	333.075816211498
9325	333.098786297973
9330	333.12159690972
9335	333.144249488776
9340	333.166745464057
9345	333.189086251468
9350	333.211273254002
9355	333.233307861845
9360	333.255191452478
9365	333.276925390781
9370	333.29851102913
9375	333.319949707503
9380	333.34124275358
9385	333.36239148284
9390	333.383397198663
9395	333.404261192428
9400	333.424984743612
9405	333.445569119885
9410	333.466015577213
9415	333.486325359946
9420	333.506499700924
9425	333.526539821563
9430	333.546446931957
9435	333.56622223097
9440	333.58586690633
9445	333.605382134723
9450	333.624769081885
9455	333.644028902696
9460	333.663162741271
9465	333.682171731048
9470	333.701056994883
9475	333.719819645138
9480	333.738460783771
9485	333.756981502422
9490	333.775382882504
9495	333.793665995291
9500	333.811831902004
9505	333.829881653898
9510	333.847816292348
9515	333.865636848934
9520	333.883344345528
9525	333.900939794377
9530	333.918424198185
9535	333.9357985502
9540	333.953063834295
9545	333.970221025047
9550	333.987271087826
9555	334.004214978867
9560	334.021053645357
9565	334.03778802551
9570	334.054419048652
9575	334.070947635293
9580	334.087374697212
9585	334.10370113753
9590	334.119927850789
9595	334.13605572303
9600	334.152085631866
9605	334.168018446561
9610	334.183855028101
9615	334.199596229273
9620	334.215242894734
9625	334.230795861088
9630	334.246255956955
9635	334.261624003049
9640	334.276900812242
9645	334.29208718964
9650	334.307183932655
9655	334.32219183107
9660	334.337111667115
9665	334.351944215528
9670	334.366690243633
9675	334.381350511399
9680	334.395925771516
9685	334.410416769453
9690	334.424824243533
9695	334.439148924994
9700	334.453391538054
9705	334.467552799981
9710	334.481633421149
9715	334.495634105109
9720	334.509555548649
9725	334.523398441858
9730	334.537163468188
9735	334.550851304514
9740	334.5644626212
9745	334.577998082155
9750	334.591458344899
9755	334.604844060616
9760	334.618155874221
9765	334.631394424414
9770	334.644560343739
9775	334.657654258646
9780	334.670676789541
9785	334.68362855085
9790	334.696510151071
9795	334.709322192834
9800	334.722065272952


==> tiks/dyn-ecco/sig3-4-2.tsv <==
0	279.150000073505
5	279.155177786233
10	279.157949405167
15	279.159136594463
20	279.159209456208
25	279.158401685183
30	279.156800038441
35	279.154413385443
40	279.151225339118
45	279.147233500208
50	279.142477619396
55	279.13705844919
60	279.131148682888
65	279.124997129104
70	279.118927118301
75	279.113330056332
80	279.108655005248
85	279.10539516226
90	279.104072105527
95	279.105573295072
100	279.109531431869
105	279.117409180817
110	279.130167724383
115	279.14839308308
120	279.172393352707
125	279.202273262008
130	279.237991083441
135	279.279401850493
140	279.326289982426
145	279.378393743197
150	279.435423428629
155	279.497074755691
160	279.563038597183
165	279.633007945743
170	279.706682788346
175	279.783773414306
180	279.864002557093
185	279.947106675072
190	280.032836602948
195	280.120957749167
200	280.211249971212
205	280.303507227592
210	280.397537080078
215	280.493160100544
220	280.590209222237
225	280.688529064356
230	280.787975250589
235	280.888413736074
240	280.98972015272
245	281.091779179398
250	281.194483941053
255	281.297735438987
260	281.401442013253
265	281.505518837201
270	281.609887443585
275	281.714475281201
280	281.819215300774
285	281.924045568627
290	282.028908906622
295	282.133752556794
300	282.238527869146
305	282.343190011106
310	282.447697697204
315	282.552012937588
320	282.656100804101
325	282.759929212683
330	282.863468720966
335	282.96669233999
340	283.069575359058
345	283.172095182789
350	283.274231179526
355	283.375964540295
360	283.477278147574
365	283.578156453189
370	283.678585364696
375	283.778552139665
380	283.878045287305
385	283.97705447694
390	284.075570452839
395	284.173584954985
400	284.271090645358
405	284.368081039359
410	284.46455044203
415	284.560493888718
420	284.655907089915
425	284.750786379952
430	284.845128669313
435	284.938931400297
440	285.032192505825
445	285.124910371154
450	285.217083798313
455	285.308711973075
460	285.399794434283
465	285.490331045378
470	285.580321967972
475	285.66976763733
480	285.758668739626
485	285.847026190854
490	285.934841117277
495	286.022114837313
500	286.108848844749
505	286.1950447932
510	286.280704481726
515	286.365829841512
520	286.450422923562
525	286.534485887309
530	286.618020990097
535	286.701030577458
540	286.783517074143
545	286.865482975839
550	286.946930841529
555	287.027863286454
560	287.108282975625
565	287.188192617848
570	287.267594960229
575	287.346492783118
580	287.424888895468
585	287.502786130562
590	287.580187342106
595	287.657095400638
600	287.733513190237
605	287.809443605521
610	287.884889548889
615	287.959853928014
620	288.034339653545
625	288.108349637021
630	288.181886788966
635	288.254954017162
640	288.327554225079
645	288.399690310454
650	288.471365164001
655	288.542581668253
660	288.613342696511
665	288.683651111908
670	288.753509766558
675	288.822921500806
680	288.891889142553
685	288.960415506658
690	289.028503394405
695	289.096155593043
700	289.163374875372
705	289.230163999389
710	289.296525707978
715	289.362462728649
720	289.427977773311
725	289.493073538086
730	289.557752703154
735	289.622017932629
740	289.685871874462
745	289.749317160367
750	289.812356405775
755	289.8749922098
760	289.937227155232
765	289.999063808538
770	290.060504719883
775	290.121552423165
780	290.182209436057
785	290.242478260064
790	290.302361380585
795	290.361861266989
800	290.420980372693
805	290.479721135248
810	290.538085976431
815	290.596077302342
820	290.653697503507
825	290.710948954977
830	290.76783401644
835	290.824355032328
840	290.88051433193
845	290.936314229505
850	290.991757024395
855	291.046845001143
860	291.101580429606
865	291.155965565074
870	291.210002648384
875	291.263693906039
880	291.31704155032
885	291.370047779404
890	291.422714777479
895	291.475044714859
900	291.527039748092
905	291.578702020078
910	291.630033660176
915	291.68103678432
920	291.731713495118
925	291.782065881969
930	291.832096021164
935	291.881805975994
940	291.93119779685
945	291.980273521329
950	292.029035174333
955	292.077484768169
960	292.125624302646
965	292.173455765174
970	292.220981130858
975	292.268202362593
980	292.315121411154
985	292.361740215291
990	292.408060701816
995	292.454084785692
1000	292.499814370125
1005	292.545251346642
1010	292.590397595181
1015	292.635254984176
1020	292.679825370634
1025	292.724110600221
1030	292.768112507339
1035	292.811832915206
1040	292.855273635935
1045	292.898436470609
1050	292.941323209355
1055	292.983935631423
1060	293.026275505255
1065	293.068344588561
1070	293.110144628387
1075	293.151677361189
1080	293.192944512901
1085	293.233947799003
1090	293.274688924592
1095	293.315169584443
1100	293.355391463083
1105	293.39535623485
1110	293.435065563959
1115	293.47452110457
1120	293.513724500844
1125	293.552677387011
1130	293.591381387429
1135	293.629838116646
1140	293.668049179459
1145	293.706016170975
1150	293.743740676668
1155	293.781224272439
1160	293.818468524674
1165	293.855474990298
1170	293.892245216837
1175	293.928780742466
1180	293.965083096075
1185	294.001153797311
1190	294.036994356646
1195	294.072606275419
1200	294.107991045896
1205	294.143150151323
1210	294.178085065975
1215	294.212797255207
1220	294.247288175514
1225	294.281559274571
1230	294.31561199129
1235	294.34944775587
1240	294.383067989844
1245	294.416474106132
1250	294.449667509085
1255	294.48264959454
1260	294.515421749861
1265	294.547985353995
1270	294.580341777512
1275	294.612492382657
1280	294.644438523395
1285	294.676181545458
1290	294.707722786389
1295	294.739063575592
1300	294.770205234375
1305	294.801149075995
1310	294.831896405704
1315	294.862448520793
1320	294.892806710636
1325	294.922972256735
1330	294.952946432763
1335	294.98273050461
1340	295.01232573042
1345	295.041733360642
1350	295.070954638066
1355	295.099990797871
1360	295.128843067662
1365	295.157512667516
1370	295.186000810021
1375	295.214308700319
1380	295.242437536149
1385	295.270388507882
1390	295.29816279857
1395	295.325761583978
1400	295.353186032631
1405	295.380437305852
1410	295.407516557801
1415	295.434424935514
1420	295.461163578946
1425	295.487733621006
1430	295.514136187599
1435	295.540372397665
1440	295.566443363213
1445	295.592350189367
1450	295.618093974397
1455	295.643675809763
1460	295.669096780148
1465	295.694357963499
1470	295.719460431062
1475	295.744405247422
1480	295.769193470538
1485	295.79382615178
1490	295.818304335968
1495	295.842629061404
1500	295.866801359914
1505	295.89082225688
1510	295.914692771277
1515	295.93841391571
1520	295.96198669645
1525	295.985412113467
1530	296.008691160466
1535	296.031824824925
1540	296.054814088126
1545	296.077659925192
1550	296.100363305123
1555	296.122925190826
1560	296.145346539155
1565	296.167628300941
1570	296.189771421026
1575	296.211776838301
1580	296.233645485733
1585	296.255378290406
1590	296.276976173548
1595	296.298440050568
1600	296.319770831087
1605	296.340969418973
1610	296.36203671237
1615	296.382973603736
1620	296.40378097987
1625	296.424459721948
1630	296.445010705552
1635	296.465434800706
1640	296.485732871904
1645	296.505905778143
1650	296.525954372954
1655	296.545879504437
1660	296.565682015284
1665	296.585362742819
1670	296.604922519025
1675	296.624362170573
1680	296.643682518855
1685	296.662884380014
1690	296.681968564973
1695	296.700935879469
1700	296.719787124077
1705	296.738523094246
1710	296.757144580324
1715	296.77565236759
1720	296.794047236283
1725	296.812329961631
1730	296.830501313881
1735	296.848562058327
1740	296.866512955339
1745	296.884354760391
1750	296.902088224094
1755	296.919714092216
1760	296.93723310572
1765	296.954646000784
1770	296.971953508835
1775	296.989156356574
1780	297.006255266003
1785	297.023250954453
1790	297.040144134617
1795	297.056935514567
1800	297.073625797789
1805	297.090215683211
1810	297.106705865221
1815	297.123097033705
1820	297.139389874066
1825	297.155585067252
1830	297.171683289786
1835	297.187685213787
1840	297.203591507
1845	297.219402832822
1850	297.235119850325
1855	297.250743214283
1860	297.266273575199
1865	297.28171157933
1870	297.297057868711
1875	297.312313081182
1880	297.327477850411
1885	297.342552805921
1890	297.357538573115
1895	297.372435773297
1900	297.387245023703
1905	297.40196693752
1910	297.416602123911
1915	297.431151188042
1920	297.445614731105
1925	297.45999335034
1930	297.474287639062
1935	297.488498186681
1940	297.502625578729
1945	297.516670396881
1950	297.530633218982
1955	297.544514619066
1960	297.558315167379
1965	297.572035430406
1970	297.585675970892
1975	297.599237347863
1980	297.612720116651
1985	297.626124828915
1990	297.639452032664
1995	297.652702272278
2000	297.665876088534
2005	297.678974018623
2010	297.691996596174
2015	297.704944351279
2020	297.717817810509
2025	297.730617496938
2030	297.743343930167
2035	297.755997626341
2040	297.768579098174
2045	297.781088854966
2050	297.793527402629
2055	297.805895243702
2060	297.81819287738
2065	297.830420799524
2070	297.842579502691
2075	297.854669476149
2080	297.866691205898
2085	297.878645174694
2090	297.890531862065
2095	297.902351744329
2100	297.914105294621
2105	297.925792982909
2110	297.937415276009
2115	297.948972637614
2120	297.960465528306
2125	297.971894405578
2130	297.983259723852
2135	297.994561934501
2140	298.005801485866
2145	298.016978823272
2150	298.028094389054
2155	298.039148622569
2160	298.050141960218
2165	298.061074835462
2170	298.071947678844
2175	298.082760918004
2180	298.093514977698
2185	298.104210279819
2190	298.114847243409
2195	298.125426284683
2200	298.135947817042
2205	298.146412251095
2210	298.156819994672
2215	298.167171452845
2220	298.177467027945
2225	298.187707119576
2230	298.197892124638
2235	298.208022437337
2240	298.218092328667
2245	298.228093128948
2250	298.238021405051
2255	298.247876972483
2260	298.257661383216
2265	298.26737679389
2270	298.277025136355
2275	298.286607526945
2280	298.296123862792
2285	298.30557256334
2290	298.314950423353
2295	298.324252550344
2300	298.333472364867
2305	298.342601646554
2310	298.351630612425
2315	298.360548016966
2320	298.369341265836
2325	298.377996537005
2330	298.386498904656
2335	298.394832462399
2340	298.402980443325
2345	298.410925335173
2350	298.418648989492
2355	298.426132724105
2360	298.43335741855
2365	298.440303602423
2370	298.446951536722
2375	298.453281288437
2380	298.459272798726
2385	298.464905945049
2390	298.470160597691
2395	298.4750166711
2400	298.479454170473
2405	298.483453234005
2410	298.48699417121
2415	298.490057497681
2420	298.492623966644
2425	298.49467459764
2430	298.496190702617
2435	298.497153909714
2440	298.497546184973
2445	298.497349852206
2450	298.496547611206
2455	298.495122554483
2460	298.493058182674
2465	298.490338418768
2470	298.486947621267
2475	298.482870596385
2480	298.478092609382
2485	298.472599395111
2490	298.466377167852
2495	298.459412630487
2500	298.451692983081
2505	298.4432059309
2510	298.433939691923
2515	298.423883003864
2520	298.413025130747
2525	298.401355869055
2530	298.388865553468
2535	298.375545062223
2540	298.361385822094
2545	298.346379813022
2550	298.330519572395
2555	298.313798198991
2560	298.296209356592
2565	298.277747277285
2570	298.258406764432
2575	298.238183195347
2580	298.217072523652
2585	298.195071281339
2590	298.172176580532
2595	298.148386114947
2600	298.123698161059
2605	298.09811157898
2610	298.071625813039
2615	298.044240892075
2620	298.015957429443
2625	297.986776622725
2630	297.956700253158
2635	297.925730684776
2640	297.893870863265
2645	297.861124314528
2650	297.82749514297
2655	297.792988029497
2660	297.757608229229
2665	297.721361568928
2670	297.684254444146
2675	297.646293816086
2680	297.607487208182
2685	297.567842702391
2690	297.527368935212
2695	297.486075093414
2700	297.443970909485
2705	297.401066656801
2710	297.357373144511
2715	297.312901712146
2720	297.267664223941
2725	297.221673062882
2730	297.174941124478
2735	297.127481810242
2740	297.079309020909
2745	297.030437149368
2750	296.980881073321
2755	296.930656147669
2760	296.879778196619
2765	296.828263505527
2770	296.776128812459
2775	296.723391299495
2780	296.670068583754
2785	296.61617870816
2790	296.561740131939
2795	296.506771720859
2800	296.451292737204
2805	296.395322829494
2810	296.33888202195
2815	296.281990703709
2820	296.224669617782
2825	296.166939849778
2830	296.108822816372
2835	296.050340253549
2840	295.9915142046
2845	295.932367007896
2850	295.872921284432
2855	295.813199925151
2860	295.753226078049
2865	295.693023135071
2870	295.632614718803
2875	295.572024668956
2880	295.511270908122
2885	295.450393088591
2890	295.389399020524
2895	295.328304505436
2900	295.267130615909
2905	295.205901623961
2910	295.144643444179
2915	295.083382483089
2920	295.022144807128
2925	294.960955558673
2930	294.899838563559
2935	294.838816084915
2940	294.777908687431
2945	294.717135183677
2950	294.656512640189
2955	294.59605642592
2960	294.535780289612
2965	294.475696455761
2970	294.415815731377
2975	294.356147617702
2980	294.296700422614
2985	294.237481370665
2990	294.17849670864
2995	294.119751805255
3000	294.061251244168
3005	294.002998909859
3010	293.944998066297
3015	293.887251428462
3020	293.829761227002
3025	293.772529266371
3030	293.715556976866
3035	293.658845461021
3040	293.602395534827
3045	293.546207764231
3050	293.49028249737
3055	293.434619892962
3060	293.379219945263
3065	293.32408250595
3070	293.269207303277
3075	293.214593958815
3080	293.160242002062
3085	293.106150883167
3090	293.052319984004
3095	292.998748627799
3100	292.945436087483
3105	292.892381592942
3110	292.839584337297
3115	292.787043482338
3120	292.734758163233
3125	292.682727492593
3130	292.630950563984
3135	292.579426454964
3140	292.528154229701
3145	292.477132941231
3150	292.426361633407
3155	292.375839342575
3160	292.325565099022
3165	292.27553792822
3170	292.2257568519
3175	292.17622088897
3180	292.126929056312
3185	292.077880369464
3190	292.029073843204
3195	291.980508492056
3200	291.932183330723
3205	291.884097374457
3210	291.836249639379
3215	291.788639142751
3220	291.741264903214
3225	291.694125940984
3230	291.647221278028
3235	291.600549938209
3240	291.554110947412
3245	291.507903333652
3250	291.461926127164
3255	291.416178360481
3260	291.370659068501
3265	291.325367288543
3270	291.280302060395
3275	291.23546242635
3280	291.190847431247
3285	291.14645612249
3290	291.10228755008
3295	291.058340766628
3300	291.014614827377
3305	290.971108790209
3310	290.927821715658
3315	290.884752666921
3320	290.84190070986
3325	290.799264913011
3330	290.756844347586
3335	290.714638087473
3340	290.672645209242
3345	290.630864792145
3350	290.589295918112
3355	290.547937671756
3360	290.506789140369
3365	290.465849413921
3370	290.425117585059
3375	290.384592749105
3380	290.344274004055
3385	290.304160450573
3390	290.264251191995
3395	290.22454533432
3400	290.185041986211
3405	290.145740258993
3410	290.10663926665
3415	290.067738125819
3420	290.029035955793
3425	289.990531878514
3430	289.952225018574
3435	289.914114503209
3440	289.8761994623
3445	289.838479028367
3450	289.800952336572
3455	289.763618524709
3460	289.72647673321
3465	289.689526105137
3470	289.652765786183
3475	289.616194924667
3480	289.579812671536
3485	289.54361818036
3490	289.50761060733
3495	289.47178911126
3500	289.436152853579
3505	289.400700998335
3510	289.365432712189
3515	289.330347164418
3520	289.295443526907
3525	289.260720974156
3530	289.226178683268
3535	289.191815833958
3540	289.157631608543
3545	289.123625191947
3550	289.089795771695
3555	289.056142537914
3560	289.022664683332
3565	288.989361403273
3570	288.956231895663
3575	288.92327536102
3580	288.890491002459
3585	288.857878025689
3590	288.82543563901
3595	288.793163053315
3600	288.761059482084
3605	288.72912414139
3610	288.69735624989
3615	288.66575502883
3620	288.634319702038
3625	288.60304949593
3630	288.5719436395
3635	288.541001364329
3640	288.510221904572
3645	288.479604496968
3650	288.449148380831
3655	288.418852798053
3660	288.388716993101
3665	288.358740213014
3670	288.328921707405
3675	288.29926072846
3680	288.269756530931
3685	288.240408372142
3690	288.211215511981
3695	288.182177212906
3700	288.153292739933
3705	288.124561360647
3710	288.09598234519
3715	288.067554966267
3720	288.039278499137
3725	288.011152221619
3730	287.983175414086
3735	287.955347359464
3740	287.927667343231
3745	287.900134653414
3750	287.872748580588
3755	287.845508417877
3760	287.818413460946
3765	287.791463008004
3770	287.7646563598
3775	287.737992819625
3780	287.711471693302
3785	287.685092289191
3790	287.658853918186
3795	287.632755893708
3800	287.606797531711
3805	287.58097815067
3810	287.555297071589
3815	287.529753617991
3820	287.504347115917
3825	287.479076893928
3830	287.453942283099
3835	287.428942617014
3840	287.404077231771
3845	287.379345465972
3850	287.354746660725
3855	287.330280159639
3860	287.305945308822
3865	287.28174145688
3870	287.257667954909
3875	287.233724156501
3880	287.20990941773
3885	287.186223097161
3890	287.162664555836
3895	287.139233157279
3900	287.115928267488
3905	287.092749254936
3910	287.069695490563
3915	287.046766347778
3920	287.023961202452
3925	287.001279432914
3930	286.978720419954
3935	286.956283546811
3940	286.933968199176
3945	286.911773765184
3950	286.889699635416
3955	286.86774520289
3960	286.845909863058
3965	286.824193013807
3970	286.80259405545
3975	286.781112390724
3980	286.759747424787
3985	286.738498565215
3990	286.717365221995
3995	286.696346807522
4000	286.675442736597
4005	286.654652426423
4010	286.633975296596
4015	286.613410769108
4020	286.592958268336
4025	286.572617221044
4030	286.552387056374
4035	286.532267205844
4040	286.512257103343
4045	286.492356185126
4050	286.472563889812
4055	286.452879658375
4060	286.433302934146
4065	286.4138331628
4070	286.394469792361
4075	286.375212273188
4080	286.356060057978
4085	286.337012601756
4090	286.318069361873
4095	286.299229798001
4100	286.280493372125
4105	286.261859548544
4110	286.243327793861
4115	286.224897576979
4120	286.206568369099
4125	286.188339643711
4130	286.170210876591
4135	286.152181545795
4140	286.134251131657
4145	286.116419116777
4150	286.098684986023
4155	286.081048226522
4160	286.063508327656
4165	286.046064781054
4170	286.028717080593
4175	286.011464722382
4180	285.99430720477
4185	285.977244028328
4190	285.960274695853
4195	285.943398712355
4200	285.926615585057
4205	285.909924823387
4210	285.893325938974
4215	285.876818445639
4220	285.860401859393
4225	285.844075698429
4230	285.827839483117
4235	285.811692735999
4240	285.795634981782
4245	285.779665747333
4250	285.763784561674
4255	285.747990955973
4260	285.732284463541
4265	285.716664619827
4270	285.701130962407
4275	285.685683030984
4280	285.67032036738
4285	285.655042515526
4290	285.639849021463
4295	285.624739433332
4300	285.609713301365
4305	285.594770177886
4310	285.5799096173
4315	285.565131176087
4320	285.550434412798
4325	285.535818888047
4330	285.521284164507
4335	285.5068298069
4340	285.492455381994
4345	285.478160458598
4350	285.46394460755
4355	285.449807401717
4360	285.435748415985
4365	285.421767227254
4370	285.407863414432
4375	285.394036558426
4380	285.380286242141
4385	285.366612050467
4390	285.353013570279
4395	285.339490390426
4400	285.326042101726
4405	285.312668296961
4410	285.299368570869
4415	285.286142520138
4420	285.272989743398
4425	285.259909841218
4430	285.246902416098
4435	285.23396707246
4440	285.221103416644
4445	285.208311056903
4450	285.195589603394
4455	285.18293866817
4460	285.170357865178
4465	285.157846810249
4470	285.145405121093
4475	285.133032417291
4480	285.120728320292
4485	285.108492453399
4490	285.096324441773
4495	285.084223912417
4500	285.072190494175
4505	285.060223817722
4510	285.04832351556
4515	285.03648922201
4520	285.024720573207
4525	285.013017207091
4530	285.001378763403
4535	284.989804883674
4540	284.978295211226
4545	284.966849391158
4550	284.955467070342
4555	284.944147897417
4560	284.932891522784
4565	284.921697598596
4570	284.910565778751
4575	284.899495718891
4580	284.88848707639
4585	284.877539510347
4590	284.866652681585
4595	284.855826252638
4600	284.845059887749
4605	284.834353252861
4610	284.823706015611
4615	284.813117845324
4620	284.802588413006
4625	284.792117391335
4630	284.781704454661
4635	284.771349278991
4640	284.761051541989
4645	284.750810922967
4650	284.740627102876
4655	284.730499764306
4660	284.720428591472
4665	284.710413270211
4670	284.700453487977
4675	284.690548933833
4680	284.680699298441
4685	284.670904274062
4690	284.661163554544
4695	284.65147683532
4700	284.641843813396
4705	284.63226418735
4710	284.622737657323
4715	284.613263925012
4720	284.603842693664
4725	284.59447366807
4730	284.585156554559
4735	284.57589106099
4740	284.566676896747
4745	284.557513772732
4750	284.548401401358
4755	284.539339496543
4760	284.530327773705
4765	284.521365949753
4770	284.512453743084
4775	284.503590873572
4780	284.494777062566
4785	284.486012032881
4790	284.477295508795
4795	284.468627216037
4800	284.460006881785
4805	284.45143423466
4810	284.442909004718
4815	284.434430923443
4820	284.425999723743
4825	284.417615139942
4830	284.409276907773
4835	284.400984764377
4840	284.392738448289
4845	284.384537699438
4850	284.376382259138
4855	284.368271870082
4860	284.360206276336
4865	284.352185223334
4870	284.34420845787
4875	284.336275728094
4880	284.328386783504
4885	284.320541374939
4890	284.312739254578
4895	284.304980175928
4900	284.297263893821
4905	284.289590164407
4910	284.281958745149
4915	284.274369394817
4920	284.26682187348
4925	284.259315942502
4930	284.251851364535
4935	284.244427903515
4940	284.237045324653
4945	284.229703394432
4950	284.222401880598
4955	284.215140552157
4960	284.20791917937
4965	284.20073753374
4970	284.193595388017
4975	284.186492516184
4980	284.179428693452
4985	284.17240369626
4990	284.165417302262
4995	284.158469290326
5000	284.151559440525
5005	284.144687534135
5010	284.137853353627
5015	284.131056682661
5020	284.124297306081
5025	284.117575009908
5030	284.11088958134
5035	284.104240808736
5040	284.097628481621
5045	284.091052390675
5050	284.084512327727
5055	284.078008085752
5060	284.071539458864
5065	284.065106242309
5070	284.058708232465
5075	284.052345226829
5080	284.046017024017
5085	284.039723423758
5090	284.033464226885
5095	284.027239235334
5100	284.021048252135
5105	284.01489108141
5110	284.008767528365
5115	284.002677399286
5120	283.996620501532
5125	283.990596643534
5130	283.984605634783
5135	283.978647285832
5140	283.972721408284
5145	283.966827814792
5150	283.960966319051
5155	283.955136735796
5160	283.94933888079
5165	283.943572570826
5170	283.93783762372
5175	283.932133858304
5180	283.926461094421
5185	283.920819152922
5190	283.915207855661
5195	283.909627025485
5200	283.904076486238
5205	283.898556062746
5210	283.893065580819
5215	283.887604867244
5220	283.88217374978
5225	283.876772057152
5230	283.871399619048
5235	283.866056266112
5240	283.860741829942
5245	283.855456143081
5250	283.850199039017
5255	283.844970352175
5260	283.839769917913
5265	283.834597572516
5270	283.829453153194
5275	283.824336498076
5280	283.819247446203
5285	283.814185837527
5290	283.809151512904
5295	283.804144314091
5300	283.799164083739
5305	283.794210665389
5310	283.78928390347
5315	283.784383643292
5320	283.779509731041
5325	283.774662013775
5330	283.769840339422
5335	283.765044556772
5340	283.760274515472
5345	283.755530066027
5350	283.750811059788
5355	283.746117348955
5360	283.741448786567
5365	283.736805226499
5370	283.732186523459
5375	283.727592532984
5380	283.723023111432
5385	283.718478115982
5390	283.713957404628
5395	283.709460836173
5400	283.704988270228
5405	283.700539567204
5410	283.696114588311
5415	283.691713195553
5420	283.687335251723
5425	283.682980620397
5430	283.678649165936
5435	283.674340753474
5440	283.67005524892
5445	283.66579251895
5450	283.661552431007
5455	283.657334853292
5460	283.653139654763
5465	283.648966705131
5470	283.644815874853
5475	283.640687035134
5480	283.636580057916
5485	283.63249481588
5490	283.628431182436
5495	283.624389031725
5500	283.620368238613
5505	283.616368678684
5510	283.612390228241
5515	283.608432764299
5520	283.604496164582
5525	283.60058030752
5530	283.596685072242
5535	283.592810338577
5540	283.588955987048
5545	283.585121898866
5550	283.58130795593
5555	283.57751404082
5560	283.573740036797
5565	283.569985827795
5570	283.566251298422
5575	283.56253633395
5580	283.55884082032
5585	283.555164644129
5590	283.551507692635
5595	283.547869853747
5600	283.544251016024
5605	283.540651068671
5610	283.537069901538
5615	283.533507405111
5620	283.529963470514
5625	283.526437989502
5630	283.522930854459
5635	283.519441958396
5640	283.515971194943
5645	283.51251845835
5650	283.509083643481
5655	283.505666645814
5660	283.502267361433
5665	283.498885687027
5670	283.495521519888
5675	283.492174757905
5680	283.488845299562
5685	283.485533043935
5690	283.482237890688
5695	283.478959740071
5700	283.475698492915
5705	283.472454050629
5710	283.4692263152
5715	283.466015189184
5720	283.462820575708
5725	283.459642378464
5730	283.456480501708
5735	283.453334850254
5740	283.450205329473
5745	283.447091845289
5750	283.443994304178
5755	283.440912613162
5760	283.437846679805
5765	283.434796412216
5770	283.43176171904
5775	283.428742509457
5780	283.425738693179
5785	283.422750180448
5790	283.419776882032
5795	283.416818709221
5800	283.413875573825
5805	283.410947388174
5810	283.40803406511
5815	283.405135517986
5820	283.402251660666
5825	283.399382407519
5830	283.396527673414
5835	283.393687373725
5840	283.390861424319
5845	283.388049741559
5850	283.385252242302
5855	283.382468843889
5860	283.379699464151
5865	283.376944021401
5870	283.374202434432
5875	283.371474622517
5880	283.368760505401
5885	283.366060003306
5890	283.363373036918
5895	283.360699527396
5900	283.358039396359
5905	283.35539256589
5910	283.352758958532
5915	283.350138497282
5920	283.347531105593
5925	283.34493670737
5930	283.342355226965
5935	283.339786589178
5940	283.337230719251
5945	283.334687542868
5950	283.332156986153
5955	283.329638975665
5960	283.327133438396
5965	283.324640301772
5970	283.322159493644
5975	283.319690942293
5980	283.31723457642
5985	283.314790325152
5990	283.312358118032
5995	283.30993788502
6000	283.307529556491
6005	283.305133063232
6010	283.302748336438
6015	283.300375307713
6020	283.298013909065
6025	283.295664072905
6030	283.293325732044
6035	283.29099881969
6040	283.288683269448
6045	283.286379015315
6050	283.284085991681
6055	283.281804133323
6060	283.279533375405
6065	283.277273653476
6070	283.275024903467
6075	283.272787061688
6080	283.270560064828
6085	283.26834384995
6090	283.266138354493
6095	283.263943516264
6100	283.261759273442
6105	283.259585564571
6110	283.257422328561
6115	283.255269504684
6120	283.253127032572
6125	283.250994852218
6130	283.248872903969
6135	283.246761128527
6140	283.244659466948
6145	283.242567860635
6150	283.240486251342
6155	283.238414581169
6160	283.236352792559
6165	283.234300828299
6170	283.232258631513
6175	283.230226145667
6180	283.228203314562
6185	283.226190082332
6190	283.224186393445
6195	283.222192192699
6200	283.220207425221
6205	283.218232036463
6210	283.216265972203
6215	283.214309178543
6220	283.212361601903
6225	283.210423189024
6230	283.208493886965
6235	283.206573643098
6240	283.204662405111
6245	283.202760121002
6250	283.20086673908
6255	283.19898220796
6260	283.197106476566
6265	283.195239494125
6270	283.193381210167
6275	283.191531574523
6280	283.189690537322
6285	283.187858048992
6290	283.186034060256
6295	283.184218522132
6300	283.182411385928
6305	283.180612603244
6310	283.178822125969
6315	283.177039906278
6320	283.175265896632
6325	283.173500049777
6330	283.171742318739
6335	283.169992656825
6340	283.168251017622
6345	283.166517354992
6350	283.164791623075
6355	283.163073776283
6360	283.161363769301
6365	283.159661557084
6370	283.157967094858
6375	283.156280338115
6380	283.154601242612
6385	283.152929764372
6390	283.15126585968
6395	283.149609485084
6400	283.147960597389
6405	283.146319153659
6410	283.144685111216
6415	283.143058427637
6420	283.14143906075
6425	283.139826968638
6430	283.138222109635
6435	283.136624442321
6440	283.135033925526
6445	283.133450518327
6450	283.131874180043
6455	283.13030487024
6460	283.128742548722
6465	283.127187175537
6470	283.12563871097
6475	283.124097115543
6480	283.122562350017
6485	283.121034375385
6490	283.119513152876
6495	283.117998643948
6500	283.116490810292
6505	283.114989613829
6510	283.113495016705
6515	283.112006981295
6520	283.110525470199
6525	283.109050446239
6530	283.107581872463
6535	283.106119712138
6540	283.104663928751
6545	283.103214486008
6550	283.101771347832
6555	283.100334478364
6560	283.098903841958
6565	283.09747940318
6570	283.096061126813
6575	283.094648977846
6580	283.09324292148
6585	283.091842923126
6590	283.090448948399
6595	283.089060963122
6600	283.087678933322
6605	283.086302825232
6610	283.084932605283
6615	283.083568240111
6620	283.08220969655
6625	283.080856941634
6630	283.079509942593
6635	283.078168666854
6640	283.076833082041
6645	283.07550315597
6650	283.07417885665
6655	283.072860152283
6660	283.071547011261
6665	283.070239402164
6670	283.068937293765
6675	283.067640655018
6680	283.066349455068
6685	283.065063663242
6690	283.063783249053
6695	283.062508182197
6700	283.061238432548
6705	283.059973970166
6710	283.058714765286
6715	283.057460788324
6720	283.056212009874
6725	283.054968400703
6730	283.053729931757
6735	283.052496574154
6740	283.051268299187
6745	283.050045078319
6750	283.048826883185
6755	283.047613685592
6760	283.046405457513
6765	283.045202171091
6770	283.044003798636
6775	283.042810312624
6780	283.041621685696
6785	283.040437890656
6790	283.039258900472
6795	283.038084688276
6800	283.036915227359
6805	283.035750491171
6810	283.034590453325
6815	283.033435087589
6820	283.03228436789
6825	283.031138268312
6830	283.029996763091
6835	283.028859826622
6840	283.027727433451
6845	283.026599558278
6850	283.025476175953
6855	283.024357261479
6860	283.023242790007
6865	283.022132736838
6870	283.021027077421
6875	283.019925787354
6880	283.018828842378
6885	283.017736218382
6890	283.016647891399
6895	283.015563837606
6900	283.014484033322
6905	283.013408455009
6910	283.01233707927
6915	283.011269882848
6920	283.010206842626
6925	283.009147935624
6930	283.008093139003
6935	283.007042430059
6940	283.005995786223
6945	283.004953185064
6950	283.003914604284
6955	283.002880021719
6960	283.001849415338
6965	283.000822763241
6970	282.999800043663
6975	282.998781234964
6980	282.997766315639
6985	282.996755264308
6990	282.995748059722
6995	282.994744680758
7000	282.99374510642
7005	282.992749315838
7010	282.991757288267
7015	282.990769003086
7020	282.989784439799
7025	282.988803578031
7030	282.987826397531
7035	282.986852878167
7040	282.985882999931
7045	282.984916742932
7050	282.9839540874
7055	282.982995013682
7060	282.982039502245
7065	282.981087533671
7070	282.980139088659
7075	282.979194148025
7080	282.978252692698
7085	282.977314703722
7090	282.976380162255
7095	282.975449049567
7100	282.974521347043
7105	282.973597036175
7110	282.972676098569
7115	282.971758515941
7120	282.970844270117
7125	282.969933343029
7130	282.96902571672
7135	282.96812137334
7140	282.967220295146
7145	282.966322464501
7150	282.965427863872
7155	282.964536475835
7160	282.963648283067
7165	282.962763268349
7170	282.961881414567
7175	282.961002704707
7180	282.96012712186
7185	282.959254649214
7190	282.958385270063
7195	282.957518967796
7200	282.956655725904
7205	282.955795527977
7210	282.954938357701
7215	282.954084198863
7220	282.953233035345
7225	282.952384851125
7230	282.951539630277
7235	282.950697356973
7240	282.949858015475
7245	282.949021590144
7250	282.948188065431
7255	282.947357425881
7260	282.946529656133
7265	282.94587732556
7270	282.945655243925
7275	282.945974455288
7280	282.946865521642
7285	282.948323412632
7290	282.950338769503
7295	282.952919109689
7300	282.956102631509
7305	282.959966596252
7310	282.964631753455
7315	282.97026389329
7320	282.977073325818
7325	282.985312876426
7330	282.995274831447
7335	283.00728715393
7340	283.021709206107
7345	283.0389271544
7350	283.059349188801
7355	283.08340065665
7360	283.111519187944
7365	283.144149872762
7370	283.181740539412
7375	283.224737173099
7380	283.273579508323
7385	283.328696823066
7390	283.390503958665
7395	283.459397585737
7400	283.53575273329
7405	283.619919595212
7410	283.712220625439
7415	283.812947930333
7420	283.922360964031
7425	284.040684529874
7430	284.168107088389
7435	284.304779369818
7440	284.450813286805
7445	284.606281140635
7450	284.771215112431
7455	284.945607028849
7460	285.129408390277
7465	285.322530648136
7470	285.524845716798
7475	285.736186704736
7480	285.956348848867
7485	286.18509063563
7490	286.42213509209
7495	286.667171230351
7500	286.919855628662
7505	287.179986717585
7510	287.446726603474
7515	287.720117612346
7520	287.999948371996
7525	288.285843896933
7530	288.577330062559
7535	288.87387922864
7540	289.174942057935
7545	289.479969282456
7550	289.788426197018
7555	290.099801930675
7560	290.413615002336
7565	290.729416262055
7570	291.046790019549
7575	291.365353940088
7580	291.684758125098
7585	292.004683675466
7590	292.324840948484
7595	292.644967656037
7600	292.964826905822
7605	293.284205254413
7610	293.602910817337
7615	293.92077146459
7620	294.237633118165
7625	294.553358159951
7630	294.867823952741
7635	295.180921473258
7640	295.492554053678
7645	295.802636226593
7650	296.111092667457
7655	296.417857228173
7660	296.722872055324
7665	297.02608678668
7670	297.327457819797
7675	297.626947646868
7680	297.924524250291
7685	298.220160553824
7690	298.513833924536
7695	298.805525721154
7700	299.095220884722
7705	299.382907567861
7710	299.668576799174
7715	299.952222179681
7720	300.233839608402
7725	300.513427034453
7730	300.790984233269
7735	301.066512604744
7740	301.340014991301
7745	301.611495514045
7750	301.880959425337
7755	302.148412976267
7760	302.41386329763
7765	302.677318293132
7770	302.938786543676
7775	303.198277221669
7780	303.455800014388
7785	303.711365055525
7790	303.964982864121
7795	304.216664290155
7800	304.466420466131
7805	304.714262764059
7810	304.960202757289
7815	305.204252186705
7820	305.446422930811
7825	305.686726979332
7830	305.925176409935
7835	306.161783367747
7840	306.396560047371
7845	306.629518677127
7850	306.86067150526
7855	307.090030787915
7860	307.317608778663
7865	307.543417719409
7870	307.767469832514
7875	307.989777313993
7880	308.21035232766
7885	308.429207000104
7890	308.646353416389
7895	308.861803616393
7900	309.075569591708
7905	309.287663283012
7910	309.498096577873
7915	309.70688130891
7920	309.914029252265
7925	310.119552126352
7930	310.323461590833
7935	310.525769245792
7940	310.726486631076
7945	310.925625225779
7950	311.12319644785
7955	311.319211653797
7960	311.513682138473
7965	311.706619134939
7970	311.89803381438
7975	312.087937286067
7980	312.276340597358
7985	312.46325473373
7990	312.648690618834
7995	312.832659114572
8000	313.015171021181
8005	313.196237077336
8010	313.375867960258
8015	313.554074285824
8020	313.730866608685
8025	313.906255422386
8030	314.080251159487
8035	314.252864191677
8040	314.424104829905
8045	314.593983324489
8050	314.762509865245
8055	314.929694581598
8060	315.095547542702
8065	315.260078757561
8070	315.423298175138
8075	315.585215684482
8080	315.745841114834
8085	315.905184235754
8090	316.06325475723
8095	316.220062329805
8100	316.375616544692
8105	316.529926933899
8110	316.683002970349
8115	316.834854068009
8120	316.985489582019
8125	317.134918808817
8130	317.283150986279
8135	317.43019529385
8140	317.576060852689
8145	317.720756725803
8150	317.864291918202
8155	318.006675377043
8160	318.147915991782
8165	318.288022594334
8170	318.427003959231
8175	318.564868803782
8180	318.701625788248
8185	318.837283516004
8190	318.971850533719
8195	319.105335331532
8200	319.237746343234
8205	319.369091946453
8210	319.499380462841
8215	319.628620158269
8220	319.756819243021
8225	319.883985871992
8230	320.010128144891
8235	320.135254106447
8240	320.259371746614
8245	320.382489000787
8250	320.504613750012
8255	320.625753821208
8260	320.745916987381
8265	320.865110967853
8270	320.983343428482
8275	321.100621981893
8280	321.216954187705
8285	321.33234755277
8290	321.446809531399
8295	321.560347525605
8300	321.672968885343
8305	321.784680908744
8310	321.895490842364
8315	322.005405881429
8320	322.114433170075
8325	322.222579801604
8330	322.329852818726
8335	322.436259213817
8340	322.541805929166
8345	322.646499857231
8350	322.750347840892
8355	322.85335667371
8360	322.955533100181
8365	323.056883815996
8370	323.157415468298
8375	323.257134655943
8380	323.356047929761
8385	323.454161792816
8390	323.551482700666
8395	323.648017061631
8400	323.743771237048
8405	323.838751541542
8410	323.932964243284
8415	324.026415564257
8420	324.119111680522
8425	324.211058722477
8430	324.302262775128
8435	324.39272987835
8440	324.482466027151
8445	324.571477171939
8450	324.659769218784
8455	324.747348029685
8460	324.834219422832
8465	324.920389172872
8470	325.005863011172
8475	325.090646626082
8480	325.174745663198
8485	325.258165725627
8490	325.340912374246
8495	325.42299112797
8500	325.504407464004
8505	325.585166818114
8510	325.66527458488
8515	325.744736117962
8520	325.823556730354
8525	325.901741694644
8530	325.979296243275
8535	326.056225568801
8540	326.132534824138
8545	326.208229122831
8550	326.283313539298
8555	326.357793109092
8560	326.431672829147
8565	326.504957658042
8570	326.57765251624
8575	326.649762286347
8580	326.721291813361
8585	326.792245904918
8590	326.862629331544
8595	326.9324468269
8600	327.001703088027
8605	327.070402775595
8610	327.138550514145
8615	327.206150892333
8620	327.27320846317
8625	327.339727744268
8630	327.405713218076
8635	327.47116933212
8640	327.536100499243
8645	327.600511097841
8650	327.664405472097
8655	327.72778793222
8660	327.790662754674
8665	327.853034182415
8670	327.914906425119
8675	327.976283659415
8680	328.037170029113
8685	328.097569645434
8690	328.157486587232
8695	328.216924901226
8700	328.275888602223
8705	328.334381673337
8710	328.392408066218
8715	328.449971701271
8720	328.507076467873
8725	328.563726224595
8730	328.61992479942
8735	328.675675989959
8740	328.730983563664
8745	328.785851258046
8750	328.840282780887
8755	328.89428181045
8760	328.947851995691
8765	329.000996956469
8770	329.053720283753
8775	329.106025539832
8780	329.157916258518
8785	329.209395945349
8790	329.2604680778
8795	329.311136105478
8800	329.361403450326
8805	329.411273506825
8810	329.46074964219
8815	329.509835196569
8820	329.558533483239
8825	329.606847788803
8830	329.654781373381
8835	329.702337470808
8840	329.749519288822
8845	329.796330009253
8850	329.842772788221
8855	329.888850756314
8860	329.934567018782
8865	329.979924655721
8870	330.02492672226
8875	330.069576248741
8880	330.113876240905
8885	330.157829680072
8890	330.201439523321
8895	330.244708703673
8900	330.287640130263
8905	330.330236688524
8910	330.372501240356
8915	330.414436624308
8920	330.456045655745
8925	330.497331127024
8930	330.538295807668
8935	330.57894244453
8940	330.619273761968
8945	330.659292462012
8950	330.699001224529
8955	330.73840270739
8960	330.777499546638
8965	330.816294356648
8970	330.854789730291
8975	330.892988239097
8980	330.930892433414
8985	330.96850484257
8990	331.005827975031
8995	331.042864318555
9000	331.079616340355
9005	331.116086487249
9010	331.152277185817
9015	331.188190842556
9020	331.223829844028
9025	331.259196557017
9030	331.294293328673
9035	331.32912248667
9040	331.363686339346
9045	331.397987175854
9050	331.432027266311
9055	331.465808861939
9060	331.499334195213
9065	331.532605480002
9070	331.565624911714
9075	331.598394667436
9080	331.630916906073
9085	331.663193768493
9090	331.695227377661
9095	331.727019838778
9100	331.758573239419
9105	331.789889649667
9110	331.820971122251
9115	331.851819692677
9120	331.882437379363
9125	331.912826183771
9130	331.942988090536
9135	331.972925067602
9140	332.002639066346
9145	332.03213202171
9150	332.061405852325
9155	332.090462460643
9160	332.11930373306
9165	332.147931540041
9170	332.176347736246
9175	332.204554160652
9180	332.232552636674
9185	332.26034497229
9190	332.287932960162
9195	332.315318377751
9200	332.342502987443
9205	332.369488536662
9210	332.39627675799
9215	332.422869369282
9220	332.449268073784
9225	332.475474560248
9230	332.501490503043
9235	332.527317562273
9240	332.552957383885
9245	332.578411599784
9250	332.603681827945
9255	332.628769672518
9260	332.653676723944
9265	332.67840455906
9270	332.702954741205
9275	332.727328820334
9280	332.751528333116
9285	332.775554803046
9290	332.799409740546
9295	332.823094643074
9300	332.84661099522
9305	332.869960268816
9310	332.893143923032
9315	332.916163404483
9320	332.939020147323
9325	332.96171557335
9330	332.984251092103
9335	333.006628100959
9340	333.028847985235
9345	333.050912118278
9350	333.072821861567
9355	333.094578564807
9360	333.116183566023
9365	333.137638191653
9370	333.158943756644
9375	333.180101564544
9380	333.201112907593
9385	333.221979066816
9390	333.24270131211
9395	333.263280902341
9400	333.283719085427
9405	333.304017098428
9410	333.324176167638
9415	333.344197508667
9420	333.364082326531
9425	333.38383181574
9430	333.403447160378
9435	333.422929534194
9440	333.442280100681
9445	333.461500013163
9450	333.480590414878
9455	333.499552439058
9460	333.518387209015
9465	333.537095838217
9470	333.555679430373
9475	333.57413907951
9480	333.592475870056
9485	333.610690876915
9490	333.628785165546
9495	333.646759792045
9500	333.664615803215
9505	333.682354236649
9510	333.699976120801
9515	333.717482475066
9520	333.73487430985
9525	333.752152626648
9530	333.769318418117
9535	333.786372668147
9540	333.803316351936
9545	333.820150436061
9550	333.83687587855
9555	333.853493628953
9560	333.870004628411
9565	333.886409809729
9570	333.902710097441
9575	333.918906407884
9580	333.934999649261
9585	333.950990721714
9590	333.966880517386
9595	333.982669920494
9600	333.99835980739
9605	334.013951046627
9610	334.02944449903
9615	334.044841017753
9620	334.060141448349
9625	334.075346628832
9630	334.090457389739
9635	334.105474554195
9640	334.120398937973
9645	334.13523134956
9650	334.149972590213
9655	334.164623454024
9660	334.179184727977
9665	334.193657192013
9670	334.208041619084
9675	334.222338775217
9680	334.236549419569
9685	334.250674304485
9690	334.264714175559
9695	334.27866977169
9700	334.292541825136
9705	334.306331061575
9710	334.320038200157
9715	334.333663953562
9720	334.347209028053
9725	334.360674123534
9730	334.374059933599
9735	334.387367145592
9740	334.400596440655
9745	334.413748493785
9750	334.426823973884
9755	334.439823543813
9760	334.452747860439
9765	334.465597574695
9770	334.478373331624
9775	334.49107577043
9780	334.503705524532
9785	334.51626322161
9790	334.528749483657
9795	334.541164927025
9800	334.553510162476


==> tiks/dyn-ecco/sig3-4-e-1.tsv <==
0	279.150000073505
5	279.150392235769
10	279.150378981172
15	279.150322624024
20	279.150172240625
25	279.149919743243
30	279.149495699356
35	279.148830621635
40	279.147864985794
45	279.146577726358
50	279.145007875301
55	279.143273017844
60	279.141579172434
65	279.140220526776
70	279.139570339218
75	279.140065746901
80	279.142189291758
85	279.146449254464
90	279.153360033269
95	279.163423218195
100	279.177139378379
105	279.194911881853
110	279.217059562724
115	279.243891058993
120	279.275620718364
125	279.312367523749
130	279.354158663319
135	279.400935955474
140	279.452566366709
145	279.508856324521
150	279.56956801015
155	279.634435299274
160	279.703177453384
165	279.77550962619
170	279.851150211587
175	279.929825651246
180	280.011273462332
185	280.095244094256
190	280.181501995036
195	280.269826102203
200	280.360009897544
205	280.451861141521
210	280.54520139012
215	280.639865376941
220	280.735700319453
225	280.832565188344
230	280.930329965816
235	281.028874910852
240	281.128089844261
245	281.227873462143
250	281.32813268306
255	281.428782031698
260	281.529743060137
265	281.630943806737
270	281.732318291875
275	281.83380604929
280	281.935351691419
285	282.036904506932
290	282.138418088584
295	282.239849989459
300	282.341161405727
305	282.442316884068
310	282.543284052007
315	282.644033369478
320	282.744537900042
325	282.844773100259
330	282.944716625847
335	283.044348153304
340	283.143649215818
345	283.242603052324
350	283.341194468689
355	283.439409710051
360	283.537236343451
365	283.634663149913
370	283.731680025238
375	283.82827788881
380	283.924448599771
385	284.020184879978
390	284.115480243191
395	284.210328930007
400	284.304725848058
405	284.39866651706
410	284.492147018329
415	284.585163948381
420	284.677714376317
425	284.769795804659
430	284.861406133378
435	284.952543626844
440	285.043206883469
445	285.133394807818
450	285.223106584996
455	285.312341657119
460	285.401099701707
465	285.489380611834
470	285.577184477905
475	285.664511570912
480	285.751362327066
485	285.837737333676
490	285.92363731619
495	286.009063126291
500	286.094015730963
505	286.178496202461
510	286.262505709096
515	286.346045506768
520	286.429116931209
525	286.511721390842
530	286.593860360242
535	286.675535374118
540	286.756748021803
545	286.837499942181
550	286.917792819042
555	286.997628376812
560	287.077008376633
565	287.155934612769
570	287.234408909299
575	287.312433117092
580	287.390009111021
585	287.467138787409
590	287.543824061688
595	287.620066866242
600	287.695869148438
605	287.771232868807
610	287.846159999383
615	287.920652522174
620	287.994712427762
625	288.068341714011
630	288.14154238489
635	288.214316449383
640	288.2866659205
645	288.358592814356
650	288.430099149334
655	288.501186945317
660	288.571858222974
665	288.642115003119
670	288.711959306105
675	288.781393151286
680	288.850418556504
685	288.919037537634
690	288.987252108159
695	289.055064278778
700	289.122476057049
705	289.18948944706
710	289.256106449129
715	289.322329059525
720	289.388159270212
725	289.453599068618
730	289.518650437417
735	289.583315354335
740	289.647595791962
745	289.711493717594
750	289.775011093071
755	289.838149874643
760	289.900912012835
765	289.963299452334
770	290.025314131875
775	290.086957984141
780	290.148232935675
785	290.209140906789
790	290.269683811493
795	290.329863557418
800	290.389682045752
805	290.449141171183
810	290.508242821841
815	290.566988879246
820	290.625381218264
825	290.683421707066
830	290.741112207086
835	290.798454572987
840	290.855450652629
845	290.912102287037
850	290.968411310378
855	291.024379549933
860	291.080008826079
865	291.135300952263
870	291.190257734989
875	291.244880973799
880	291.299172461259
885	291.353133982948
890	291.406767317441
895	291.460074236304
900	291.513056504085
905	291.5657158783
910	291.618054109435
915	291.670072940935
920	291.721774109199
925	291.77315934358
930	291.824230366379
935	291.874988892844
940	291.92543663117
945	291.975575282495
950	292.025406540906
955	292.074932093434
960	292.124153620059
965	292.173072793712
970	292.221691280275
975	292.270010738587
980	292.318032820447
985	292.365759170618
990	292.413191426832
995	292.460331219794
1000	292.507180173191
1005	292.553739903692
1010	292.600012020961
1015	292.645998127659
1020	292.691699819455
1025	292.737118685031
1030	292.782256306091
1035	292.827114257366
1040	292.871694106631
1045	292.915997414703
1050	292.960025735461
1055	293.003780615845
1060	293.047263595877
1065	293.09047620866
1070	293.133419980397
1075	293.176096430399
1080	293.218507071093
1085	293.260653408038
1090	293.302536939934
1095	293.344159158633
1100	293.385521549153
1105	293.426625589689
1110	293.467472751628
1115	293.508064499555
1120	293.548402291276
1125	293.588487577822
1130	293.628321803467
1135	293.667906405741
1140	293.707242815443
1145	293.746332456658
1150	293.785176746765
1155	293.823777096458
1160	293.862134909757
1165	293.900251584022
1170	293.938128509973
1175	293.9757670717
1180	294.013168646679
1185	294.050334605789
1190	294.087266313331
1195	294.123965127034
1200	294.160432398083
1205	294.196669471125
1210	294.232677684294
1215	294.268458369219
1220	294.304012851049
1225	294.339342448463
1230	294.37444847369
1235	294.409332232527
1240	294.443995024355
1245	294.478438142156
1250	294.51266287253
1255	294.546670495717
1260	294.580462285606
1265	294.614039509764
1270	294.647403429444
1275	294.680555299611
1280	294.713496368954
1285	294.746227879909
1290	294.778751068674
1295	294.81106716523
1300	294.843177393361
1305	294.875082970668
1310	294.906785108592
1315	294.93828501243
1320	294.96958388136
1325	295.000682908452
1330	295.031583280693
1335	295.062286179006
1340	295.092792778266
1345	295.123104247323
1350	295.153221749021
1355	295.183146440218
1360	295.212879471802
1365	295.242421988717
1370	295.271775129979
1375	295.300940028698
1380	295.329917812094
1385	295.358709601525
1390	295.387316512499
1395	295.415739654698
1400	295.443980132001
1405	295.472039042498
1410	295.499917478518
1415	295.527616526642
1420	295.55513726773
1425	295.582480776938
1430	295.609648123738
1435	295.636640371944
1440	295.663458579726
1445	295.690103799634
1450	295.716577078622
1455	295.742879458061
1460	295.769011973769
1465	295.794975656025
1470	295.820771529593
1475	295.846400613744
1480	295.871863922274
1485	295.897162463529
1490	295.922297240421
1495	295.947269250455
1500	295.972079485746
1505	295.996728933042
1510	296.021218573743
1515	296.045549383926
1520	296.069722334364
1525	296.093738390545
1530	296.1175985127
1535	296.141303655816
1540	296.164854769663
1545	296.188252798813
1550	296.211498682664
1555	296.234593355455
1560	296.257537746297
1565	296.280332779183
1570	296.30297937302
1575	296.325478441643
1580	296.347830893839
1585	296.370037633369
1590	296.392099558987
1595	296.414017564465
1600	296.43579253861
1605	296.457425365288
1610	296.478916923445
1615	296.500268087127
1620	296.521479725503
1625	296.542552702885
1630	296.563487878748
1635	296.584286107757
1640	296.604948239781
1645	296.625475119916
1650	296.64586758851
1655	296.66612648118
1660	296.686252628836
1665	296.706246857699
1670	296.726109989325
1675	296.745842840623
1680	296.76544622388
1685	296.784920946779
1690	296.804267812421
1695	296.823487619345
1700	296.84258116155
1705	296.861549228515
1710	296.880392605222
1715	296.899112072173
1720	296.917708405414
1725	296.936182376555
1730	296.95453475279
1735	296.972766296919
1740	296.990877767364
1745	297.008869918199
1750	297.026743499159
1755	297.044499255672
1760	297.062137928869
1765	297.079660255612
1770	297.097066968511
1775	297.114358795945
1780	297.131536462083
1785	297.148600686902
1790	297.16555218621
1795	297.182391671666
1800	297.199119850796
1805	297.21573742702
1810	297.232245099666
1815	297.248643563992
1820	297.264933511209
1825	297.281115628494
1830	297.297190599017
1835	297.313159101957
1840	297.329021812522
1845	297.34477940197
1850	297.360432537627
1855	297.375981882908
1860	297.391428097335
1865	297.40677183656
1870	297.422013752378
1875	297.437154492754
1880	297.452194701835
1885	297.467135019977
1890	297.481976083757
1895	297.496718525995
1900	297.511362975776
1905	297.525910058464
1910	297.540360395723
1915	297.554714605539
1920	297.568973302233
1925	297.583137096485
1930	297.59720659535
1935	297.611182402278
1940	297.625065117129
1945	297.6388553362
1950	297.652553652234
1955	297.666160654443
1960	297.679676928527
1965	297.693103056692
1970	297.706439617664
1975	297.719687186715
1980	297.732846335675
1985	297.745917632952
1990	297.758901643549
1995	297.771798929085
2000	297.784610047809
2005	297.797335554622
2010	297.80997600109
2015	297.822531935465
2020	297.835003902702
2025	297.847392444477
2030	297.859698099202
2035	297.871921402048
2040	297.884062884953
2045	297.896123076651
2050	297.90810250268
2055	297.920001685403
2060	297.931821144024
2065	297.943561394608
2070	297.955222950093
2075	297.966806320312
2080	297.978312012004
2085	297.989740528839
2090	298.001092371426
2095	298.012368037336
2100	298.023568021115
2105	298.034692814303
2110	298.045742905447
2115	298.056718780122
2120	298.067620920945
2125	298.07844980759
2130	298.089205916806
2135	298.099889722432
2140	298.110501695415
2145	298.121042303824
2150	298.131512012866
2155	298.141911284905
2160	298.152240579471
2165	298.162500353284
2170	298.172691060264
2175	298.182813151549
2180	298.192867075508
2185	298.202853277761
2190	298.212772201191
2195	298.222624285958
2200	298.232409969519
2205	298.24212968664
2210	298.25178386941
2215	298.261372947259
2220	298.270897346972
2225	298.280357492704
2230	298.289753805994
2235	298.299086705743
2240	298.308356607781
2245	298.317563922292
2250	298.326709044212
2255	298.335792326711
2260	298.34481402306
2265	298.353774181519
2270	298.362672484922
2275	298.371508041157
2280	298.380279147359
2285	298.388983061615
2290	298.397615815593
2295	298.406172090105
2300	298.414645158997
2305	298.423026892414
2310	298.431307803164
2315	298.439477119787
2320	298.447522874066
2325	298.45543199543
2330	298.463190408083
2335	298.470783128333
2340	298.47819436029
2345	298.48540758848
2350	298.492405666357
2355	298.499170900149
2360	298.505685127786
2365	298.511929792924
2370	298.517886014149
2375	298.523534649549
2380	298.528856356875
2385	298.533831649525
2390	298.538440948621
2395	298.54266463145
2400	298.546483076513
2405	298.549876705432
2410	298.552826021964
2415	298.555311648317
2420	298.557314359
2425	298.558815112369
2430	298.559795080075
2435	298.560235674547
2440	298.560118574676
2445	298.559425749835
2450	298.558139482344
2455	298.556242388517
2460	298.553717438371
2465	298.550547974107
2470	298.546717727445
2475	298.542210835883
2480	298.537011857972
2485	298.531105787641
2490	298.524478067665
2495	298.517114602296
2500	298.509001769141
2505	298.500126430294
2510	298.490475942798
2515	298.480038168444
2520	298.468801482962
2525	298.456754784623
2530	298.443887502275
2535	298.430189602858
2540	298.415651598396
2545	298.400264552504
2550	298.384020086422
2555	298.366910384592
2560	298.348928199798
2565	298.330066857878
2570	298.310320262022
2575	298.289682896672
2580	298.26814983103
2585	298.245716722176
2590	298.222379817828
2595	298.198135958722
2600	298.17298258064
2605	298.146917716087
2610	298.119939995618
2615	298.092048648822
2620	298.063243504979
2625	298.03352499337
2630	298.002894143269
2635	297.971352583608
2640	297.938902542315
2645	297.905546845338
2650	297.871288915349
2655	297.836132770134
2660	297.80008302067
2665	297.763144868896
2670	297.725324105168
2675	297.686627105409
2680	297.647060827959
2685	297.606632810115
2690	297.565351164367
2695	297.523224574337
2700	297.480262290416
2705	297.436474125098
2710	297.391870448024
2715	297.346462180721
2720	297.300260791049
2725	297.253278287354
2730	297.205527212328
2735	297.157020636576
2740	297.107772151893
2745	297.057795864254
2750	297.007106386512
2755	296.955718830816
2760	296.903648800743
2765	296.850912383148
2770	296.797526139729
2775	296.743507098327
2780	296.688872743935
2785	296.633641009449
2790	296.577830266133
2795	296.521459313831
2800	296.464547370906
2805	296.407114063916
2810	296.34917941704
2815	296.290763841241
2820	296.231888123183
2825	296.172573413896
2830	296.112841217205
2835	296.052713377911
2840	295.99221206975
2845	295.931359783106
2850	295.870179312518
2855	295.808693743954
2860	295.746926441873
2865	295.684901036086
2870	295.622641408408
2875	295.560171679074
2880	295.497516192715
2885	295.434699503374
2890	295.371746357845
2895	295.308681675964
2900	295.245530524653
2905	295.182318078208
2910	295.119069551314
2915	295.055810087796
2920	294.992564592382
2925	294.929357506733
2930	294.866212550123
2935	294.803152460079
2940	294.74019877084
2945	294.677371656313
2950	294.614689845653
2955	294.552170602664
2960	294.489829751374
2965	294.427681729877
2970	294.36573965937
2975	294.304015420716
2980	294.242519734533
2985	294.181262242376
2990	294.120251587086
2995	294.059495490704
3000	293.999000828799
3005	293.938773700538
3010	293.878819494241
3015	293.81914294836
3020	293.759748207976
3025	293.700638876947
3030	293.641818065908
3035	293.583288436349
3040	293.525052241037
3045	293.467111361009
3050	293.409467339426
3055	293.352121412495
3060	293.295074537711
3065	293.238327419639
3070	293.181880533426
3075	293.12573414625
3080	293.069888336871
3085	293.014343013454
3090	292.959097929809
3095	292.904152700187
3100	292.849506812764
3105	292.795159641918
3110	292.741110459413
3115	292.687358444584
3120	292.633902693611
3125	292.580742227964
3130	292.527876002088
3135	292.475302910401
3140	292.423021793666
3145	292.371031444783
3150	292.319330614066
3155	292.267918014043
3160	292.21679232382
3165	292.165952193051
3170	292.115396245552
3175	292.06512308258
3180	292.015131285822
3185	291.965419420105
3190	291.91598603586
3195	291.866829671362
3200	291.817948854762
3205	291.76934210593
3210	291.721007938134
3215	291.672944859555
3220	291.625151374664
3225	291.577625985471
3230	291.530367192653
3235	291.483373496579
3240	291.436643398234
3245	291.390175400054
3250	291.343968006681
3255	291.298019725649
3260	291.25232906799
3265	291.206894548794
3270	291.161714687701
3275	291.116788009354
3280	291.072113043789
3285	291.027688326805
3290	290.983512400273
3295	290.939583812431
3300	290.895901118129
3305	290.852462879059
3310	290.809267663951
3315	290.766314048748
3320	290.72360061676
3325	290.681125958794
3330	290.638888673275
3335	290.596887366336
3340	290.555120651912
3345	290.513587151804
3350	290.47228549574
3355	290.431214321423
3360	290.390372274566
3365	290.349758008923
3370	290.30937018631
3375	290.269207476613
3380	290.229268557799
3385	290.189552115914
3390	290.150056845075
3395	290.110781447466
3400	290.071724633314
3405	290.032885120879
3410	289.994261636424
3415	289.955852914193
3420	289.917657696382
3425	289.879674733106
3430	289.841902782364
3435	289.804340610009
3440	289.766986989702
3445	289.72984070288
3450	289.69290053871
3455	289.656165294049
3460	289.619633773402
3465	289.583304788875
3470	289.547177160131
3475	289.511249714344
3480	289.475521286156
3485	289.439990717623
3490	289.404656858174
3495	289.369518564561
3500	289.334574700809
3505	289.299824138171
3510	289.26526575508
3515	289.230898437093
3520	289.196721076855
3525	289.162732574039
3530	289.128931835304
3535	289.095317774242
3540	289.061889311337
3545	289.028645373906
3550	288.995584896062
3555	288.962706818657
3560	288.930010089241
3565	288.897493662009
3570	288.865156497759
3575	288.83299756384
3580	288.801015834108
3585	288.769210288881
3590	288.737579914888
3595	288.706123705228
3600	288.674840659321
3605	288.643729782864
3610	288.612790087786
3615	288.582020592205
3620	288.551420320378
3625	288.520988302665
3630	288.490723575477
3635	288.460625181239
3640	288.430692168345
3645	288.400923591112
3650	288.371318509744
3655	288.341875990284
3660	288.312595104575
3665	288.283474930218
3670	288.254514550531
3675	288.22571305451
3680	288.197069536784
3685	288.16858309758
3690	288.140252842682
3695	288.112077883386
3700	288.084057336472
3705	288.056190324152
3710	288.028475974045
3715	288.000913419126
3720	287.973501797699
3725	287.946240253351
3730	287.919127934923
3735	287.892163996463
3740	287.865347597201
3745	287.838677901502
3750	287.812154078837
3755	287.785775303746
3760	287.7595407558
3765	287.733449619569
3770	287.707501084585
3775	287.681694345308
3780	287.656028601093
3785	287.630503056155
3790	287.605116919536
3795	287.57986940507
3800	287.554759731351
3805	287.529787121703
3810	287.504950804141
3815	287.480250011344
3820	287.455683980622
3825	287.431251953883
3830	287.406953177602
3835	287.38278690279
3840	287.358752384963
3845	287.334848884111
3850	287.311075664667
3855	287.287431995479
3860	287.263917149778
3865	287.240530405148
3870	287.217271043498
3875	287.194138351032
3880	287.171131618218
3885	287.148250139765
3890	287.125493214587
3895	287.10286014578
3900	287.080350240593
3905	287.057962810398
3910	287.035697170663
3915	287.013552640928
3920	286.991528544772
3925	286.969624209792
3930	286.947838967571
3935	286.926172153654
3940	286.904623107523
3945	286.883191172568
3950	286.861875696062
3955	286.840676029137
3960	286.819591526756
3965	286.798621547688
3970	286.777765454486
3975	286.757022613458
3980	286.736392394643
3985	286.71587417179
3990	286.69546732233
3995	286.675171227351
4000	286.654985271579
4005	286.634908843348
4010	286.614941334583
4015	286.59508214077
4020	286.575330660938
4025	286.555686297633
4030	286.536148456896
4035	286.51671654824
4040	286.497389984627
4045	286.478168182449
4050	286.4590505615
4055	286.440036544958
4060	286.421125559364
4065	286.402317034598
4070	286.383610403856
4075	286.365005103632
4080	286.346500573696
4085	286.328096257073
4090	286.30979160002
4095	286.291586052008
4100	286.273479065699
4105	286.255470096928
4110	286.237558604682
4115	286.219744051079
4120	286.202025901348
4125	286.184403623811
4130	286.166876689861
4135	286.149444573944
4140	286.13210675354
4145	286.114862709141
4150	286.097711924236
4155	286.080653885289
4160	286.063688081721
4165	286.046814005893
4170	286.030031153084
4175	286.013339021475
4180	285.996737112131
4185	285.980224928982
4190	285.963801978806
4195	285.947467771208
4200	285.931221818607
4205	285.915063636215
4210	285.898992742021
4215	285.883008656772
4220	285.867110903959
4225	285.851299009796
4230	285.835572503206
4235	285.819930915803
4240	285.804373781874
4245	285.788900638366
4250	285.773511024865
4255	285.758204483583
4260	285.742980559341
4265	285.727838799551
4270	285.712778754203
4275	285.697799975847
4280	285.682902019577
4285	285.668084443017
4290	285.653346806304
4295	285.638688672072
4300	285.624109605439
4305	285.609609173992
4310	285.595186947765
4315	285.580842499235
4320	285.566575403298
4325	285.552385237258
4330	285.538271580812
4335	285.524234016035
4340	285.510272127367
4345	285.496385501594
4350	285.48257372784
4355	285.468836397547
4360	285.455173104467
4365	285.441583444642
4370	285.428067016392
4375	285.414623420304
4380	285.401252259214
4385	285.387953138198
4390	285.374725664553
4395	285.361569447788
4400	285.34848409961
4405	285.335469233907
4410	285.32252446674
4415	285.309649416328
4420	285.296843703031
4425	285.284106949346
4430	285.271438779884
4435	285.258838821364
4440	285.2463067026
4445	285.233842054485
4450	285.221444509981
4455	285.209113704107
4460	285.196849273923
4465	285.184650858523
4470	285.172518099021
4475	285.160450638535
4480	285.148448122183
4485	285.136510197063
4490	285.124636512245
4495	285.11282671876
4500	285.101080469587
4505	285.089397419643
4510	285.077777225766
4515	285.066219546713
4520	285.054724043139
4525	285.043290377594
4530	285.031918214505
4535	285.020607220169
4540	285.009357062741
4545	284.998167412222
4550	284.987037940449
4555	284.975968321085
4560	284.964958229606
4565	284.954007343294
4570	284.94311534122
4575	284.932281904241
4580	284.921506714984
4585	284.910789457839
4590	284.900129818945
4595	284.889527486185
4600	284.878982149169
4605	284.86849349923
4610	284.858061229412
4615	284.847685034457
4620	284.837364610801
4625	284.827099656556
4630	284.816889871509
4635	284.806734957106
4640	284.796634616445
4645	284.786588554266
4650	284.77659647694
4655	284.766658092461
4660	284.756773110437
4665	284.746941242081
4670	284.737162200197
4675	284.727435699177
4680	284.717761454988
4685	284.708139185165
4690	284.6985686088
4695	284.689049446533
4700	284.679581420545
4705	284.670164254548
4710	284.660797673776
4715	284.651481404974
4720	284.642215176396
4725	284.632998717787
4730	284.623831760382
4735	284.614714036895
4740	284.605645281509
4745	284.596625229868
4750	284.587653619071
4755	284.578730187659
4760	284.569854675614
4765	284.561026824341
4770	284.552246376669
4775	284.543513076838
4780	284.534826670491
4785	284.526186904667
4790	284.517593527793
4795	284.509046289675
4800	284.500544941493
4805	284.49208923579
4810	284.483678926463
4815	284.475313768761
4820	284.466993519271
4825	284.458717935916
4830	284.450486777942
4835	284.442299805913
4840	284.434156781705
4845	284.426057468497
4850	284.418001630761
4855	284.409989034261
4860	284.402019446038
4865	284.394092634409
4870	284.386208368956
4875	284.378366420522
4880	284.3705665612
4885	284.362808564329
4890	284.355092204484
4895	284.347417257473
4900	284.339783500327
4905	284.332190711293
4910	284.32463866983
4915	284.317127156597
4920	284.309655953452
4925	284.302224843442
4930	284.294833610795
4935	284.287482040918
4940	284.280169920385
4945	284.272897036934
4950	284.26566317946
4955	284.258468138006
4960	284.25131170376
4965	284.244193669045
4970	284.237113827316
4975	284.230071973153
4980	284.22306790225
4985	284.216101411417
4990	284.209172298566
4995	284.202280362709
5000	284.195425403952
5005	284.188607223485
5010	284.181825623582
5015	284.175080407589
5020	284.16837137992
5025	284.161698346054
5030	284.155061112526
5035	284.14845948692
5040	284.141893277865
5045	284.13536229503
5050	284.128866349118
5055	284.122405251856
5060	284.115978815996
5065	284.109586855303
5070	284.103229184554
5075	284.096905619531
5080	284.090615977012
5085	284.084360074772
5090	284.078137731572
5095	284.071948767154
5100	284.06579300224
5105	284.059670258519
5110	284.053580358652
5115	284.047523126254
5120	284.0414983859
5125	284.035505963112
5130	284.02954568436
5135	284.023617377049
5140	284.017720869521
5145	284.011855991047
5150	284.00602257182
5155	284.000220442955
5160	283.994449436476
5165	283.988709385319
5170	283.983000123322
5175	283.977321485223
5180	283.971673306651
5185	283.966055424125
5190	283.960467675047
5195	283.954909897699
5200	283.949381931236
5205	283.943883615681
5210	283.938414791923
5215	283.93297530171
5220	283.927564987642
5225	283.922183693173
5230	283.916831262601
5235	283.911507541062
5240	283.906212374531
5245	283.900945609812
5250	283.895707094539
5255	283.890496677165
5260	283.885314206961
5265	283.880159534013
5270	283.875032509215
5275	283.869932984262
5280	283.864860811654
5285	283.859815844683
5290	283.854797937432
5295	283.849806944772
5300	283.844842722356
5305	283.839905126614
5310	283.83499401475
5315	283.830109244739
5320	283.825250675319
5325	283.82041816599
5330	283.815611577009
5335	283.810830769386
5340	283.806075604878
5345	283.801345945989
5350	283.79664165596
5355	283.791962598772
5360	283.787308639135
5365	283.78267964249
5370	283.778075475
5375	283.773496003549
5380	283.768941095738
5385	283.764410619879
5390	283.759904444995
5395	283.755422440811
5400	283.750964477754
5405	283.746530426947
5410	283.742120160208
5415	283.737733550043
5420	283.733370469644
5425	283.729030792884
5430	283.724714394315
5435	283.720421149163
5440	283.716150933324
5445	283.711903623363
5450	283.707679096507
5455	283.703477230643
5460	283.699297904314
5465	283.695140996716
5470	283.691006387693
5475	283.686893957736
5480	283.682803587978
5485	283.678735160188
5490	283.674688556773
5495	283.67066366077
5500	283.666660355845
5505	283.662678526287
5510	283.658718057008
5515	283.654778833537
5520	283.650860742018
5525	283.646963669205
5530	283.643087502463
5535	283.639232129758
5540	283.635397439658
5545	283.631583321331
5550	283.627789664538
5555	283.624016359631
5560	283.620263297553
5565	283.616530369829
5570	283.612817468568
5575	283.609124486456
5580	283.605451316757
5585	283.601797853305
5590	283.598163990505
5595	283.594549623329
5600	283.590954647309
5605	283.587378958541
5610	283.583822453675
5615	283.580285029918
5620	283.576766585025
5625	283.573267017303
5630	283.5697862256
5635	283.566324109309
5640	283.562880568361
5645	283.559455503224
5650	283.556048814899
5655	283.552660404919
5660	283.549290175341
5665	283.545938028752
5670	283.542603868256
5675	283.53928759748
5680	283.535989120564
5685	283.532708342166
5690	283.529445167449
5695	283.52619950209
5700	283.522971252266
5705	283.519760324661
5710	283.516566626455
5715	283.513390065328
5720	283.510230549453
5725	283.507087987496
5730	283.503962288609
5735	283.500853362435
5740	283.497761119098
5745	283.494685469203
5750	283.491626323836
5755	283.488583594556
5760	283.485557193397
5765	283.482547032864
5770	283.479553025932
5775	283.476575086038
5780	283.473613127085
5785	283.470667063437
5790	283.467736809916
5795	283.464822281799
5800	283.461923394817
5805	283.459040065153
5810	283.456172209437
5815	283.453319744745
5820	283.450482588599
5825	283.447660658961
5830	283.44485387423
5835	283.442062153246
5840	283.439285415279
5845	283.436523580034
5850	283.433776567643
5855	283.431044298668
5860	283.428326694093
5865	283.425623675329
5870	283.422935164202
5875	283.42026108296
5880	283.417601354267
5885	283.414955901198
5890	283.412324647242
5895	283.409707516295
5900	283.407104432663
5905	283.404515321055
5910	283.401940106582
5915	283.399378714756
5920	283.39683107149
5925	283.394297103088
5930	283.391776736254
5935	283.38926989808
5940	283.386776516048
5945	283.384296518031
5950	283.381829832283
5955	283.379376387446
5960	283.376936112541
5965	283.374508936969
5970	283.372094790509
5975	283.369693603316
5980	283.367305305916
5985	283.364929829209
5990	283.362567104464
5995	283.360217063317
6000	283.357879637769
6005	283.355554760184
6010	283.353242363291
6015	283.350942380175
6020	283.34865474428
6025	283.346379389406
6030	283.344116249708
6035	283.341865259689
6040	283.339626354207
6045	283.337399468466
6050	283.335184538016
6055	283.332981498752
6060	283.330790286911
6065	283.328610839073
6070	283.326443092155
6075	283.324286983411
6080	283.322142450432
6085	283.320009431142
6090	283.317887863795
6095	283.315777686977
6100	283.313678839603
6105	283.311591260913
6110	283.309514890471
6115	283.307449668165
6120	283.305395534206
6125	283.303352429122
6130	283.30132029376
6135	283.299299069283
6140	283.297288697168
6145	283.295289119206
6150	283.293300277497
6155	283.291322114454
6160	283.289354572794
6165	283.287397595542
6170	283.285451126027
6175	283.283515107882
6180	283.28158948504
6185	283.279674201734
6190	283.277769202495
6195	283.275874432151
6200	283.273989835824
6205	283.27211535893
6210	283.270250947176
6215	283.268396546561
6220	283.26655210337
6225	283.264717564176
6230	283.262892875839
6235	283.261077985501
6240	283.259272840589
6245	283.257477388807
6250	283.255691578143
6255	283.253915356859
6260	283.252148673497
6265	283.250391476872
6270	283.248643716073
6275	283.24690534046
6280	283.245176299667
6285	283.243456543592
6290	283.241746022406
6295	283.240044686544
6300	283.238352486705
6305	283.236669373852
6310	283.234995299213
6315	283.233330214271
6320	283.231674070774
6325	283.230026820725
6330	283.228388416384
6335	283.226758810266
6340	283.22513795514
6345	283.223525804027
6350	283.221922310201
6355	283.220327427183
6360	283.218741108744
6365	283.217163308903
6370	283.215593981923
6375	283.214033082312
6380	283.212480564822
6385	283.210936384445
6390	283.209400496417
6395	283.207872856209
6400	283.206353419534
6405	283.204842142339
6410	283.203338980807
6415	283.201843891356
6420	283.200356830638
6425	283.198877755534
6430	283.197406623158
6435	283.195943390851
6440	283.194488016185
6445	283.193040456955
6450	283.191600671186
6455	283.190168617124
6460	283.18874425324
6465	283.187327538226
6470	283.185918430996
6475	283.184516890683
6480	283.183122876639
6485	283.181736348431
6490	283.180357265847
6495	283.178985588885
6500	283.17762127776
6505	283.176264292899
6510	283.174914594941
6515	283.173572144733
6520	283.172236903335
6525	283.170908832013
6530	283.169587892242
6535	283.168274045699
6540	283.166967254272
6545	283.165667480047
6550	283.164374685317
6555	283.163088832574
6560	283.161809884512
6565	283.160537804024
6570	283.159272554203
6575	283.158014098336
6580	283.15676239991
6585	283.155517422605
6590	283.154279130297
6595	283.153047487053
6600	283.151822457135
6605	283.150604004993
6610	283.14939209527
6615	283.148186692797
6620	283.146987762594
6625	283.145795269866
6630	283.144609180006
6635	283.143429458592
6640	283.142256071385
6645	283.141088984331
6650	283.139928163558
6655	283.138773575373
6660	283.137625186265
6665	283.136482962903
6670	283.135346872134
6675	283.13421688098
6680	283.133092956644
6685	283.131975066499
6690	283.130863178098
6695	283.129757259165
6700	283.128657277596
6705	283.12756320146
6710	283.126474998997
6715	283.125392638617
6720	283.124316088898
6725	283.123245318588
6730	283.122180296601
6735	283.121120992018
6740	283.120067374085
6745	283.119019412212
6750	283.117977075976
6755	283.116940335112
6760	283.115909159521
6765	283.114883519264
6770	283.113863384561
6775	283.112848725794
6780	283.111839513501
6785	283.110835718379
6790	283.109837311281
6795	283.108844263219
6800	283.107856545357
6805	283.106874129014
6810	283.105896985664
6815	283.104925086933
6820	283.103958404598
6825	283.102996910589
6830	283.102040576986
6835	283.101089376016
6840	283.100143280058
6845	283.099202261638
6850	283.098266293429
6855	283.09733534825
6860	283.096409399065
6865	283.095488418986
6870	283.094572381264
6875	283.093661259299
6880	283.092755026629
6885	283.091853656936
6890	283.090957124042
6895	283.09006540191
6900	283.089178464643
6905	283.088296286482
6910	283.087418841805
6915	283.08654610513
6920	283.085678051109
6925	283.084814654531
6930	283.083955890321
6935	283.083101733536
6940	283.082252159369
6945	283.081407143146
6950	283.080566660323
6955	283.079730686489
6960	283.078899197365
6965	283.0780721688
6970	283.077249576774
6975	283.076431397396
6980	283.075617606901
6985	283.074808181654
6990	283.074003098145
6995	283.07320233299
7000	283.072405862933
7005	283.071613664839
7010	283.0708257157
7015	283.07004199263
7020	283.069262472866
7025	283.068487133767
7030	283.067715952813
7035	283.066948907606
7040	283.066185975868
7045	283.06542713544
7050	283.064672364281
7055	283.06392164047
7060	283.063174942203
7065	283.062432247792
7070	283.061693535666
7075	283.060958784371
7080	283.060227972566
7085	283.059501079027
7090	283.058778082641
7095	283.05805896241
7100	283.057343697449
7105	283.056632266985
7110	283.055924650355
7115	283.055220827008
7120	283.054520776505
7125	283.053824478513
7130	283.053131912811
7135	283.052443059286
7140	283.051757897933
7145	283.051076408853
7150	283.050398572256
7155	283.049724368457
7160	283.049053777876
7165	283.048386781041
7170	283.047723358582
7175	283.047063491233
7180	283.046407159832
7185	283.045754345322
7190	283.045105028744
7195	283.044459191245
7200	283.043816814071
7205	283.04317787857
7210	283.042542366188
7215	283.041910258473
7220	283.041281537072
7225	283.04065618373
7230	283.040034180289
7235	283.039415508689
7240	283.03880015097
7245	283.038188089264
7250	283.037579305803
7255	283.036973782911
7260	283.036371504068
7265	283.035772466711
7270	283.035176768777
7275	283.03458493232
7280	283.033998791109
7285	283.033423393658
7290	283.032870306455
7295	283.032362423013
7300	283.031939963191
7305	283.031666977445
7310	283.03163751186
7315	283.031980683104
7320	283.032864180068
7325	283.03449602404
7330	283.037124677957
7335	283.041037751115
7340	283.046559603464
7345	283.054048143586
7350	283.063891070385
7355	283.076501755032
7360	283.092314910476
7365	283.111782155993
7370	283.135367554297
7375	283.163543177114
7380	283.196757029281
7385	283.235473318472
7390	283.280190617106
7395	283.33138179679
7400	283.389499798838
7405	283.454979211699
7410	283.52823441002
7415	283.609656520326
7420	283.699610267415
7425	283.798431012007
7430	283.906422038974
7435	284.023868760313
7440	284.150991249796
7445	284.287970394136
7450	284.434961901331
7455	284.592071189242
7460	284.759370995572
7465	284.936880341673
7470	285.124583440564
7475	285.322410555804
7480	285.530255690366
7485	285.74796012729
7490	285.975328271524
7495	286.212114344372
7500	286.458035933815
7505	286.712786444049
7510	286.975965534867
7515	287.247155078903
7520	287.525933316315
7525	287.811857312315
7530	288.104438882472
7535	288.4031255881
7540	288.707358480589
7545	289.016571244134
7550	289.330194838237
7555	289.64766602447
7560	289.968436694387
7565	290.291982010092
7570	290.617806364752
7575	290.945446934098
7580	291.2744751331
7585	291.604496554992
7590	291.935149969382
7595	292.266105805632
7600	292.597064375214
7605	292.927753966437
7610	293.25792888687
7615	293.587367508193
7620	293.915870358483
7625	294.243258295722
7630	294.569370783313
7635	294.894064277449
7640	295.217210728966
7645	295.538696198426
7650	295.858419580996
7655	296.17629143629
7660	296.492232917386
7665	296.806174792685
7670	297.118056554042
7675	297.427825604696
7680	297.73543652068
7685	298.040850379733
7690	298.344034152028
7695	298.644960147403
7700	298.94360551415
7705	299.239951784784
7710	299.533984464552
7715	299.82569265881
7720	300.115068735672
7725	300.402108020678
7730	300.686808520467
7735	300.969170672724
7740	301.249197119882
7745	301.526892504308
7750	301.802263282867
7755	302.075317558964
7760	302.346064930325
7765	302.614516350917
7770	302.880684005573
7775	303.14458119598
7780	303.406222236837
7785	303.665622361076
7790	303.922797633141
7795	304.177764869412
7800	304.43054156495
7805	304.681145825797
7810	304.929596306155
7815	305.175912149839
7820	305.420112935438
7825	305.662218624707
7830	305.902249513749
7835	306.14022618662
7840	306.376169471027
7845	306.610100395851
7850	306.842040150268
7855	307.072010044297
7860	307.300031470639
7865	307.526125867723
7870	307.750314683898
7875	307.972619342767
7880	308.193061209677
7885	308.411661559391
7890	308.628441545043
7895	308.843422168419
7900	309.056624251699
7905	309.26806841073
7910	309.477775029963
7915	309.685764239147
7920	309.892055891876
7925	310.096669546071
7930	310.299624446492
7935	310.500939509294
7940	310.700633308695
7945	310.898724065756
7950	311.095229639259
7955	311.290167518659
7960	311.483554819062
7965	311.675408278151
7970	311.865744254974
7975	312.054578730489
7980	312.241927309744
7985	312.42780522556
7990	312.612227343587
7995	312.795208168572
8000	312.976761851722
8005	313.156902198989
8010	313.335642680161
8015	313.512996438618
8020	313.688976301609
8025	313.863594790957
8030	314.036864134045
8035	314.208796275008
8040	314.379402886008
8045	314.548695378533
8050	314.716684914617
8055	314.883382417936
8060	315.048798584706
8065	315.212943894339
8070	315.37582861982
8075	315.537462837761
8080	315.697856438115
8085	315.857019133526
8090	316.014960468293
8095	316.171689826954
8100	316.327216442468
8105	316.481549404005
8110	316.634697664344
8115	316.786670046873
8120	316.937475252225
8125	317.087121864522
8130	317.235618357273
8135	317.382973098914
8140	317.529194358018
8145	317.67429030818
8150	317.818269032591
8155	317.961138528326
8160	318.102906710345
8165	318.243581415232
8170	318.383170404687
8175	318.521681368776
8180	318.659121928963
8185	318.795499640924
8190	318.930821997177
8195	319.065096429516
8200	319.198330311273
8205	319.330530959425
8210	319.461705636542
8215	319.591861552597
8220	319.721005866643
8225	319.849145688369
8230	319.976288079536
8235	320.102440055315
8240	320.227608585517
8245	320.351800595738
8250	320.475022968415
8255	320.597282543802
8260	320.718586120874
8265	320.838940458163
8270	320.958352274531
8275	321.076828249879
8280	321.194375025813
8285	321.310999206245
8290	321.426707357964
8295	321.541506011148
8300	321.655401659847
8305	321.768400762429
8310	321.880509741983
8315	321.991734986702
8320	322.102082850229
8325	322.211559651981
8330	322.320171677446
8335	322.427925178457
8340	322.53482637345
8345	322.640881447692
8350	322.746096553505
8355	322.850477810464
8360	322.954031305583
8365	323.056763093486
8370	323.15867919657
8375	323.259785605151
8380	323.360088277599
8385	323.459593140471
8390	323.558306088626
8395	323.656232985337
8400	323.753379662395
8405	323.849751920203
8410	323.945355527869
8415	324.040196223293
8420	324.13427971324
8425	324.227611673423
8430	324.320197748571
8435	324.412043552497
8440	324.503154668162
8445	324.593536647737
8450	324.683195012666
8455	324.772135253715
8460	324.860362831035
8465	324.947883174208
8470	325.034701682307
8475	325.120823723937
8480	325.206254637292
8485	325.2909997302
8490	325.375064280174
8495	325.458453534455
8500	325.541172710064
8505	325.623226993848
8510	325.704621542525
8515	325.785361482734
8520	325.865451911081
8525	325.944897894187
8530	326.023704468737
8535	326.101876641529
8540	326.17941938952
8545	326.25633765988
8550	326.33263637004
8555	326.408320407746
8560	326.483394631107
8565	326.557863868653
8570	326.631732919386
8575	326.705006552837
8580	326.777689509118
8585	326.849786498986
8590	326.921302203896
8595	326.99224127606
8600	327.062608338513
8605	327.132407985169
8610	327.201644780887
8615	327.270323261532
8620	327.338447934044
8625	327.406023276502
8630	327.47305373819
8635	327.539543739672
8640	327.605497672854
8645	327.670919901062
8650	327.735814759112
8655	327.800186553382
8660	327.864039561891
8665	327.927378034372
8670	327.99020619235
8675	328.052528229223
8680	328.114348310342
8685	328.175670573087
8690	328.236499126955
8695	328.296838053644
8700	328.356691407131
8705	328.416063213764
8710	328.474957472349
8715	328.533378154234
8720	328.591329203402
8725	328.64881453656
8730	328.705838043231
8735	328.762403585847
8740	328.81851499984
8745	328.874176093742
8750	328.929390649275
8755	328.984162421451
8760	329.03849513867
8765	329.092392502819
8770	329.145858189369
8775	329.198895847479
8780	329.251509100098
8785	329.303701544063
8790	329.355476750206
8795	329.406838263458
8800	329.457789602954
8805	329.508334262138
8810	329.558475708871
8815	329.608217385539
8820	329.657562709159
8825	329.706515071491
8830	329.755077839148
8835	329.803254353701
8840	329.851047931799
8845	329.898461865274
8850	329.945499421256
8855	329.992163842288
8860	330.038458346437
8865	330.084386127414
8870	330.12995035468
8875	330.17515417357
8880	330.220000705405
8885	330.26449304761
8890	330.308634273829
8895	330.352427434047
8900	330.395875554703
8905	330.438981638814
8910	330.481748666088
8915	330.52417959305
8920	330.566277353157
8925	330.608044856921
8930	330.649484992025
8935	330.690600623451
8940	330.731394593595
8945	330.771869722389
8950	330.812028807429
8955	330.85187462409
8960	330.89140992565
8965	330.930637443417
8970	330.969559886847
8975	331.008179943667
8980	331.04650028
8985	331.084523540489
8990	331.122252348415
8995	331.159689305829
9000	331.196836993666
9005	331.233697971877
9010	331.27027477955
9015	331.306569935032
9020	331.342585936054
9025	331.378325259857
9030	331.413790363315
9035	331.448983683055
9040	331.483907635588
9045	331.518564617427
9050	331.552957005212
9055	331.587087155838
9060	331.620957406574
9065	331.654570075189
9070	331.687927460076
9075	331.721031840376
9080	331.753885476098
9085	331.786490608248
9090	331.818849458947
9095	331.850964231556
9100	331.882837110797
9105	331.914470262881
9110	331.945865835623
9115	331.97702595857
9120	332.00795274312
9125	332.038648282647
9130	332.069114652618
9135	332.099353910721
9140	332.129368096978
9145	332.159159233874
9150	332.188729326471
9155	332.218080362532
9160	332.247214312638
9165	332.276133130311
9170	332.304838752132
9175	332.33333309786
9180	332.361618070549
9185	332.389695556673
9190	332.417567426235
9195	332.445235532894
9200	332.472701714074
9205	332.499967791086
9210	332.527035569244
9215	332.553906837979
9220	332.580583370957
9225	332.607066926193
9230	332.633359246167
9235	332.659462057938
9240	332.685377073259
9245	332.711105988691
9250	332.736650485715
9255	332.762012230846
9260	332.787192875746
9265	332.812194057335
9270	332.837017397902
9275	332.861664505218
9280	332.886136972645
9285	332.910436379247
9290	332.934564289899
9295	332.958522255394
9300	332.982311812559
9305	333.005934484356
9310	333.029391779994
9315	333.052685195034
9320	333.075816211498
9325	333.098786297973
9330	333.12159690972
9335	333.144249488776
9340	333.166745464057
9345	333.189086251468
9350	333.211273254002
9355	333.233307861845
9360	333.255191452478
9365	333.276925390781
9370	333.29851102913
9375	333.319949707503
9380	333.34124275358
9385	333.36239148284
9390	333.383397198663
9395	333.404261192428
9400	333.424984743612
9405	333.445569119885
9410	333.466015577213
9415	333.486325359946
9420	333.506499700924
9425	333.526539821563
9430	333.546446931957
9435	333.56622223097
9440	333.58586690633
9445	333.605382134723
9450	333.624769081885
9455	333.644028902696
9460	333.663162741271
9465	333.682171731048
9470	333.701056994883
9475	333.719819645138
9480	333.738460783771
9485	333.756981502422
9490	333.775382882504
9495	333.793665995291
9500	333.811831902004
9505	333.829881653898
9510	333.847816292348
9515	333.865636848934
9520	333.883344345528
9525	333.900939794377
9530	333.918424198185
9535	333.9357985502
9540	333.953063834295
9545	333.970221025047
9550	333.987271087826
9555	334.004214978867
9560	334.021053645357
9565	334.03778802551
9570	334.054419048652
9575	334.070947635293
9580	334.087374697212
9585	334.10370113753
9590	334.119927850789
9595	334.13605572303
9600	334.152085631866
9605	334.168018446561
9610	334.183855028101
9615	334.199596229273
9620	334.215242894734
9625	334.230795861088
9630	334.246255956955
9635	334.261624003049
9640	334.276900812242
9645	334.29208718964
9650	334.307183932655
9655	334.32219183107
9660	334.337111667115
9665	334.351944215528
9670	334.366690243633
9675	334.381350511399
9680	334.395925771516
9685	334.410416769453
9690	334.424824243533
9695	334.439148924994
9700	334.453391538054
9705	334.467552799981
9710	334.481633421149
9715	334.495634105109
9720	334.509555548649
9725	334.523398441858
9730	334.537163468188
9735	334.550851304514
9740	334.5644626212
9745	334.577998082155
9750	334.591458344899
9755	334.604844060616
9760	334.618155874221
9765	334.631394424414
9770	334.644560343739
9775	334.657654258646
9780	334.670676789541
9785	334.68362855085
9790	334.696510151071
9795	334.709322192834
9800	334.722065272952


==> tiks/dyn-ecco/sig3-4-e-2.tsv <==
0	279.150000073505
5	279.155177786233
10	279.157949405167
15	279.159136594463
20	279.159209456208
25	279.158401685183
30	279.156800038441
35	279.154413385443
40	279.151225339118
45	279.147233500208
50	279.142477619396
55	279.13705844919
60	279.131148682888
65	279.124997129104
70	279.118927118301
75	279.113330056332
80	279.108655005248
85	279.10539516226
90	279.104072105527
95	279.105573295072
100	279.109531431869
105	279.117409180817
110	279.130167724383
115	279.14839308308
120	279.172393352707
125	279.202273262008
130	279.237991083441
135	279.279401850493
140	279.326289982426
145	279.378393743197
150	279.435423428629
155	279.497074755691
160	279.563038597183
165	279.633007945743
170	279.706682788346
175	279.783773414306
180	279.864002557093
185	279.947106675072
190	280.032836602948
195	280.120957749167
200	280.211249971212
205	280.303507227592
210	280.397537080078
215	280.493160100544
220	280.590209222237
225	280.688529064356
230	280.787975250589
235	280.888413736074
240	280.98972015272
245	281.091779179398
250	281.194483941053
255	281.297735438987
260	281.401442013253
265	281.505518837201
270	281.609887443585
275	281.714475281201
280	281.819215300774
285	281.924045568627
290	282.028908906622
295	282.133752556794
300	282.238527869146
305	282.343190011106
310	282.447697697204
315	282.552012937588
320	282.656100804101
325	282.759929212683
330	282.863468720966
335	282.96669233999
340	283.069575359058
345	283.172095182789
350	283.274231179526
355	283.375964540295
360	283.477278147574
365	283.578156453189
370	283.678585364696
375	283.778552139665
380	283.878045287305
385	283.97705447694
390	284.075570452839
395	284.173584954985
400	284.271090645358
405	284.368081039359
410	284.46455044203
415	284.560493888718
420	284.655907089915
425	284.750786379952
430	284.845128669313
435	284.938931400297
440	285.032192505825
445	285.124910371154
450	285.217083798313
455	285.308711973075
460	285.399794434283
465	285.490331045378
470	285.580321967972
475	285.66976763733
480	285.758668739626
485	285.847026190854
490	285.934841117277
495	286.022114837313
500	286.108848844749
505	286.1950447932
510	286.280704481726
515	286.365829841512
520	286.450422923562
525	286.534485887309
530	286.618020990097
535	286.701030577458
540	286.783517074143
545	286.865482975839
550	286.946930841529
555	287.027863286454
560	287.108282975625
565	287.188192617848
570	287.267594960229
575	287.346492783118
580	287.424888895468
585	287.502786130562
590	287.580187342106
595	287.657095400638
600	287.733513190237
605	287.809443605521
610	287.884889548889
615	287.959853928014
620	288.034339653545
625	288.108349637021
630	288.181886788966
635	288.254954017162
640	288.327554225079
645	288.399690310454
650	288.471365164001
655	288.542581668253
660	288.613342696511
665	288.683651111908
670	288.753509766558
675	288.822921500806
680	288.891889142553
685	288.960415506658
690	289.028503394405
695	289.096155593043
700	289.163374875372
705	289.230163999389
710	289.296525707978
715	289.362462728649
720	289.427977773311
725	289.493073538086
730	289.557752703154
735	289.622017932629
740	289.685871874462
745	289.749317160367
750	289.812356405775
755	289.8749922098
760	289.937227155232
765	289.999063808538
770	290.060504719883
775	290.121552423165
780	290.182209436057
785	290.242478260064
790	290.302361380585
795	290.361861266989
800	290.420980372693
805	290.479721135248
810	290.538085976431
815	290.596077302342
820	290.653697503507
825	290.710948954977
830	290.76783401644
835	290.824355032328
840	290.88051433193
845	290.936314229505
850	290.991757024395
855	291.046845001143
860	291.101580429606
865	291.155965565074
870	291.210002648384
875	291.263693906039
880	291.31704155032
885	291.370047779404
890	291.422714777479
895	291.475044714859
900	291.527039748092
905	291.578702020078
910	291.630033660176
915	291.68103678432
920	291.731713495118
925	291.782065881969
930	291.832096021164
935	291.881805975994
940	291.93119779685
945	291.980273521329
950	292.029035174333
955	292.077484768169
960	292.125624302646
965	292.173455765174
970	292.220981130858
975	292.268202362593
980	292.315121411154
985	292.361740215291
990	292.408060701816
995	292.454084785692
1000	292.499814370125
1005	292.545251346642
1010	292.590397595181
1015	292.635254984176
1020	292.679825370634
1025	292.724110600221
1030	292.768112507339
1035	292.811832915206
1040	292.855273635935
1045	292.898436470609
1050	292.941323209355
1055	292.983935631423
1060	293.026275505255
1065	293.068344588561
1070	293.110144628387
1075	293.151677361189
1080	293.192944512901
1085	293.233947799003
1090	293.274688924592
1095	293.315169584443
1100	293.355391463083
1105	293.39535623485
1110	293.435065563959
1115	293.47452110457
1120	293.513724500844
1125	293.552677387011
1130	293.591381387429
1135	293.629838116646
1140	293.668049179459
1145	293.706016170975
1150	293.743740676668
1155	293.781224272439
1160	293.818468524674
1165	293.855474990298
1170	293.892245216837
1175	293.928780742466
1180	293.965083096075
1185	294.001153797311
1190	294.036994356646
1195	294.072606275419
1200	294.107991045896
1205	294.143150151323
1210	294.178085065975
1215	294.212797255207
1220	294.247288175514
1225	294.281559274571
1230	294.31561199129
1235	294.34944775587
1240	294.383067989844
1245	294.416474106132
1250	294.449667509085
1255	294.48264959454
1260	294.515421749861
1265	294.547985353995
1270	294.580341777512
1275	294.612492382657
1280	294.644438523395
1285	294.676181545458
1290	294.707722786389
1295	294.739063575592
1300	294.770205234375
1305	294.801149075995
1310	294.831896405704
1315	294.862448520793
1320	294.892806710636
1325	294.922972256735
1330	294.952946432763
1335	294.98273050461
1340	295.01232573042
1345	295.041733360642
1350	295.070954638066
1355	295.099990797871
1360	295.128843067662
1365	295.157512667516
1370	295.186000810021
1375	295.214308700319
1380	295.242437536149
1385	295.270388507882
1390	295.29816279857
1395	295.325761583978
1400	295.353186032631
1405	295.380437305852
1410	295.407516557801
1415	295.434424935514
1420	295.461163578946
1425	295.487733621006
1430	295.514136187599
1435	295.540372397665
1440	295.566443363213
1445	295.592350189367
1450	295.618093974397
1455	295.643675809763
1460	295.669096780148
1465	295.694357963499
1470	295.719460431062
1475	295.744405247422
1480	295.769193470538
1485	295.79382615178
1490	295.818304335968
1495	295.842629061404
1500	295.866801359914
1505	295.89082225688
1510	295.914692771277
1515	295.93841391571
1520	295.96198669645
1525	295.985412113467
1530	296.008691160466
1535	296.031824824925
1540	296.054814088126
1545	296.077659925192
1550	296.100363305123
1555	296.122925190826
1560	296.145346539155
1565	296.167628300941
1570	296.189771421026
1575	296.211776838301
1580	296.233645485733
1585	296.255378290406
1590	296.276976173548
1595	296.298440050568
1600	296.319770831087
1605	296.340969418973
1610	296.36203671237
1615	296.382973603736
1620	296.40378097987
1625	296.424459721948
1630	296.445010705552
1635	296.465434800706
1640	296.485732871904
1645	296.505905778143
1650	296.525954372954
1655	296.545879504437
1660	296.565682015284
1665	296.585362742819
1670	296.604922519025
1675	296.624362170573
1680	296.643682518855
1685	296.662884380014
1690	296.681968564973
1695	296.700935879469
1700	296.719787124077
1705	296.738523094246
1710	296.757144580324
1715	296.77565236759
1720	296.794047236283
1725	296.812329961631
1730	296.830501313881
1735	296.848562058327
1740	296.866512955339
1745	296.884354760391
1750	296.902088224094
1755	296.919714092216
1760	296.93723310572
1765	296.954646000784
1770	296.971953508835
1775	296.989156356574
1780	297.006255266003
1785	297.023250954453
1790	297.040144134617
1795	297.056935514567
1800	297.073625797789
1805	297.090215683211
1810	297.106705865221
1815	297.123097033705
1820	297.139389874066
1825	297.155585067252
1830	297.171683289786
1835	297.187685213787
1840	297.203591507
1845	297.219402832822
1850	297.235119850325
1855	297.250743214283
1860	297.266273575199
1865	297.28171157933
1870	297.297057868711
1875	297.312313081182
1880	297.327477850411
1885	297.342552805921
1890	297.357538573115
1895	297.372435773297
1900	297.387245023703
1905	297.40196693752
1910	297.416602123911
1915	297.431151188042
1920	297.445614731105
1925	297.45999335034
1930	297.474287639062
1935	297.488498186681
1940	297.502625578729
1945	297.516670396881
1950	297.530633218982
1955	297.544514619066
1960	297.558315167379
1965	297.572035430406
1970	297.585675970892
1975	297.599237347863
1980	297.612720116651
1985	297.626124828915
1990	297.639452032664
1995	297.652702272278
2000	297.665876088534
2005	297.678974018623
2010	297.691996596174
2015	297.704944351279
2020	297.717817810509
2025	297.730617496938
2030	297.743343930167
2035	297.755997626341
2040	297.768579098174
2045	297.781088854966
2050	297.793527402629
2055	297.805895243702
2060	297.81819287738
2065	297.830420799524
2070	297.842579502691
2075	297.854669476149
2080	297.866691205898
2085	297.878645174694
2090	297.890531862065
2095	297.902351744329
2100	297.914105294621
2105	297.925792982909
2110	297.937415276009
2115	297.948972637614
2120	297.960465528306
2125	297.971894405578
2130	297.983259723852
2135	297.994561934501
2140	298.005801485866
2145	298.016978823272
2150	298.028094389054
2155	298.039148622569
2160	298.050141960218
2165	298.061074835462
2170	298.071947678844
2175	298.082760918004
2180	298.093514977698
2185	298.104210279819
2190	298.114847243409
2195	298.125426284683
2200	298.135947817042
2205	298.146412251095
2210	298.156819994672
2215	298.167171452845
2220	298.177467027945
2225	298.187707119576
2230	298.197892124638
2235	298.208022437337
2240	298.218092328667
2245	298.228093128948
2250	298.238021405051
2255	298.247876972483
2260	298.257661383216
2265	298.26737679389
2270	298.277025136355
2275	298.286607526945
2280	298.296123862792
2285	298.30557256334
2290	298.314950423353
2295	298.324252550344
2300	298.333472364867
2305	298.342601646554
2310	298.351630612425
2315	298.360548016966
2320	298.369341265836
2325	298.377996537005
2330	298.386498904656
2335	298.394832462399
2340	298.402980443325
2345	298.410925335173
2350	298.418648989492
2355	298.426132724105
2360	298.43335741855
2365	298.440303602423
2370	298.446951536722
2375	298.453281288437
2380	298.459272798726
2385	298.464905945049
2390	298.470160597691
2395	298.4750166711
2400	298.479454170473
2405	298.483453234005
2410	298.48699417121
2415	298.490057497681
2420	298.492623966644
2425	298.49467459764
2430	298.496190702617
2435	298.497153909714
2440	298.497546184973
2445	298.497349852206
2450	298.496547611206
2455	298.495122554483
2460	298.493058182674
2465	298.490338418768
2470	298.486947621267
2475	298.482870596385
2480	298.478092609382
2485	298.472599395111
2490	298.466377167852
2495	298.459412630487
2500	298.451692983081
2505	298.4432059309
2510	298.433939691923
2515	298.423883003864
2520	298.413025130747
2525	298.401355869055
2530	298.388865553468
2535	298.375545062223
2540	298.361385822094
2545	298.346379813022
2550	298.330519572395
2555	298.313798198991
2560	298.296209356592
2565	298.277747277285
2570	298.258406764432
2575	298.238183195347
2580	298.217072523652
2585	298.195071281339
2590	298.172176580532
2595	298.148386114947
2600	298.123698161059
2605	298.09811157898
2610	298.071625813039
2615	298.044240892075
2620	298.015957429443
2625	297.986776622725
2630	297.956700253158
2635	297.925730684776
2640	297.893870863265
2645	297.861124314528
2650	297.82749514297
2655	297.792988029497
2660	297.757608229229
2665	297.721361568928
2670	297.684254444146
2675	297.646293816086
2680	297.607487208182
2685	297.567842702391
2690	297.527368935212
2695	297.486075093414
2700	297.443970909485
2705	297.401066656801
2710	297.357373144511
2715	297.312901712146
2720	297.267664223941
2725	297.221673062882
2730	297.174941124478
2735	297.127481810242
2740	297.079309020909
2745	297.030437149368
2750	296.980881073321
2755	296.930656147669
2760	296.879778196619
2765	296.828263505527
2770	296.776128812459
2775	296.723391299495
2780	296.670068583754
2785	296.61617870816
2790	296.561740131939
2795	296.506771720859
2800	296.451292737204
2805	296.395322829494
2810	296.33888202195
2815	296.281990703709
2820	296.224669617782
2825	296.166939849778
2830	296.108822816372
2835	296.050340253549
2840	295.9915142046
2845	295.932367007896
2850	295.872921284432
2855	295.813199925151
2860	295.753226078049
2865	295.693023135071
2870	295.632614718803
2875	295.572024668956
2880	295.511270908122
2885	295.450393088591
2890	295.389399020524
2895	295.328304505436
2900	295.267130615909
2905	295.205901623961
2910	295.144643444179
2915	295.083382483089
2920	295.022144807128
2925	294.960955558673
2930	294.899838563559
2935	294.838816084915
2940	294.777908687431
2945	294.717135183677
2950	294.656512640189
2955	294.59605642592
2960	294.535780289612
2965	294.475696455761
2970	294.415815731377
2975	294.356147617702
2980	294.296700422614
2985	294.237481370665
2990	294.17849670864
2995	294.119751805255
3000	294.061251244168
3005	294.002998909859
3010	293.944998066297
3015	293.887251428462
3020	293.829761227002
3025	293.772529266371
3030	293.715556976866
3035	293.658845461021
3040	293.602395534827
3045	293.546207764231
3050	293.49028249737
3055	293.434619892962
3060	293.379219945263
3065	293.32408250595
3070	293.269207303277
3075	293.214593958815
3080	293.160242002062
3085	293.106150883167
3090	293.052319984004
3095	292.998748627799
3100	292.945436087483
3105	292.892381592942
3110	292.839584337297
3115	292.787043482338
3120	292.734758163233
3125	292.682727492593
3130	292.630950563984
3135	292.579426454964
3140	292.528154229701
3145	292.477132941231
3150	292.426361633407
3155	292.375839342575
3160	292.325565099022
3165	292.27553792822
3170	292.2257568519
3175	292.17622088897
3180	292.126929056312
3185	292.077880369464
3190	292.029073843204
3195	291.980508492056
3200	291.932183330723
3205	291.884097374457
3210	291.836249639379
3215	291.788639142751
3220	291.741264903214
3225	291.694125940984
3230	291.647221278028
3235	291.600549938209
3240	291.554110947412
3245	291.507903333652
3250	291.461926127164
3255	291.416178360481
3260	291.370659068501
3265	291.325367288543
3270	291.280302060395
3275	291.23546242635
3280	291.190847431247
3285	291.14645612249
3290	291.10228755008
3295	291.058340766628
3300	291.014614827377
3305	290.971108790209
3310	290.927821715658
3315	290.884752666921
3320	290.84190070986
3325	290.799264913011
3330	290.756844347586
3335	290.714638087473
3340	290.672645209242
3345	290.630864792145
3350	290.589295918112
3355	290.547937671756
3360	290.506789140369
3365	290.465849413921
3370	290.425117585059
3375	290.384592749105
3380	290.344274004055
3385	290.304160450573
3390	290.264251191995
3395	290.22454533432
3400	290.185041986211
3405	290.145740258993
3410	290.10663926665
3415	290.067738125819
3420	290.029035955793
3425	289.990531878514
3430	289.952225018574
3435	289.914114503209
3440	289.8761994623
3445	289.838479028367
3450	289.800952336572
3455	289.763618524709
3460	289.72647673321
3465	289.689526105137
3470	289.652765786183
3475	289.616194924667
3480	289.579812671536
3485	289.54361818036
3490	289.50761060733
3495	289.47178911126
3500	289.436152853579
3505	289.400700998335
3510	289.365432712189
3515	289.330347164418
3520	289.295443526907
3525	289.260720974156
3530	289.226178683268
3535	289.191815833958
3540	289.157631608543
3545	289.123625191947
3550	289.089795771695
3555	289.056142537914
3560	289.022664683332
3565	288.989361403273
3570	288.956231895663
3575	288.92327536102
3580	288.890491002459
3585	288.857878025689
3590	288.82543563901
3595	288.793163053315
3600	288.761059482084
3605	288.72912414139
3610	288.69735624989
3615	288.66575502883
3620	288.634319702038
3625	288.60304949593
3630	288.5719436395
3635	288.541001364329
3640	288.510221904572
3645	288.479604496968
3650	288.449148380831
3655	288.418852798053
3660	288.388716993101
3665	288.358740213014
3670	288.328921707405
3675	288.29926072846
3680	288.269756530931
3685	288.240408372142
3690	288.211215511981
3695	288.182177212906
3700	288.153292739933
3705	288.124561360647
3710	288.09598234519
3715	288.067554966267
3720	288.039278499137
3725	288.011152221619
3730	287.983175414086
3735	287.955347359464
3740	287.927667343231
3745	287.900134653414
3750	287.872748580588
3755	287.845508417877
3760	287.818413460946
3765	287.791463008004
3770	287.7646563598
3775	287.737992819625
3780	287.711471693302
3785	287.685092289191
3790	287.658853918186
3795	287.632755893708
3800	287.606797531711
3805	287.58097815067
3810	287.555297071589
3815	287.529753617991
3820	287.504347115917
3825	287.479076893928
3830	287.453942283099
3835	287.428942617014
3840	287.404077231771
3845	287.379345465972
3850	287.354746660725
3855	287.330280159639
3860	287.305945308822
3865	287.28174145688
3870	287.257667954909
3875	287.233724156501
3880	287.20990941773
3885	287.186223097161
3890	287.162664555836
3895	287.139233157279
3900	287.115928267488
3905	287.092749254936
3910	287.069695490563
3915	287.046766347778
3920	287.023961202452
3925	287.001279432914
3930	286.978720419954
3935	286.956283546811
3940	286.933968199176
3945	286.911773765184
3950	286.889699635416
3955	286.86774520289
3960	286.845909863058
3965	286.824193013807
3970	286.80259405545
3975	286.781112390724
3980	286.759747424787
3985	286.738498565215
3990	286.717365221995
3995	286.696346807522
4000	286.675442736597
4005	286.654652426423
4010	286.633975296596
4015	286.613410769108
4020	286.592958268336
4025	286.572617221044
4030	286.552387056374
4035	286.532267205844
4040	286.512257103343
4045	286.492356185126
4050	286.472563889812
4055	286.452879658375
4060	286.433302934146
4065	286.4138331628
4070	286.394469792361
4075	286.375212273188
4080	286.356060057978
4085	286.337012601756
4090	286.318069361873
4095	286.299229798001
4100	286.280493372125
4105	286.261859548544
4110	286.243327793861
4115	286.224897576979
4120	286.206568369099
4125	286.188339643711
4130	286.170210876591
4135	286.152181545795
4140	286.134251131657
4145	286.116419116777
4150	286.098684986023
4155	286.081048226522
4160	286.063508327656
4165	286.046064781054
4170	286.028717080593
4175	286.011464722382
4180	285.99430720477
4185	285.977244028328
4190	285.960274695853
4195	285.943398712355
4200	285.926615585057
4205	285.909924823387
4210	285.893325938974
4215	285.876818445639
4220	285.860401859393
4225	285.844075698429
4230	285.827839483117
4235	285.811692735999
4240	285.795634981782
4245	285.779665747333
4250	285.763784561674
4255	285.747990955973
4260	285.732284463541
4265	285.716664619827
4270	285.701130962407
4275	285.685683030984
4280	285.67032036738
4285	285.655042515526
4290	285.639849021463
4295	285.624739433332
4300	285.609713301365
4305	285.594770177886
4310	285.5799096173
4315	285.565131176087
4320	285.550434412798
4325	285.535818888047
4330	285.521284164507
4335	285.5068298069
4340	285.492455381994
4345	285.478160458598
4350	285.46394460755
4355	285.449807401717
4360	285.435748415985
4365	285.421767227254
4370	285.407863414432
4375	285.394036558426
4380	285.380286242141
4385	285.366612050467
4390	285.353013570279
4395	285.339490390426
4400	285.326042101726
4405	285.312668296961
4410	285.299368570869
4415	285.286142520138
4420	285.272989743398
4425	285.259909841218
4430	285.246902416098
4435	285.23396707246
4440	285.221103416644
4445	285.208311056903
4450	285.195589603394
4455	285.18293866817
4460	285.170357865178
4465	285.157846810249
4470	285.145405121093
4475	285.133032417291
4480	285.120728320292
4485	285.108492453399
4490	285.096324441773
4495	285.084223912417
4500	285.072190494175
4505	285.060223817722
4510	285.04832351556
4515	285.03648922201
4520	285.024720573207
4525	285.013017207091
4530	285.001378763403
4535	284.989804883674
4540	284.978295211226
4545	284.966849391158
4550	284.955467070342
4555	284.944147897417
4560	284.932891522784
4565	284.921697598596
4570	284.910565778751
4575	284.899495718891
4580	284.88848707639
4585	284.877539510347
4590	284.866652681585
4595	284.855826252638
4600	284.845059887749
4605	284.834353252861
4610	284.823706015611
4615	284.813117845324
4620	284.802588413006
4625	284.792117391335
4630	284.781704454661
4635	284.771349278991
4640	284.761051541989
4645	284.750810922967
4650	284.740627102876
4655	284.730499764306
4660	284.720428591472
4665	284.710413270211
4670	284.700453487977
4675	284.690548933833
4680	284.680699298441
4685	284.670904274062
4690	284.661163554544
4695	284.65147683532
4700	284.641843813396
4705	284.63226418735
4710	284.622737657323
4715	284.613263925012
4720	284.603842693664
4725	284.59447366807
4730	284.585156554559
4735	284.57589106099
4740	284.566676896747
4745	284.557513772732
4750	284.548401401358
4755	284.539339496543
4760	284.530327773705
4765	284.521365949753
4770	284.512453743084
4775	284.503590873572
4780	284.494777062566
4785	284.486012032881
4790	284.477295508795
4795	284.468627216037
4800	284.460006881785
4805	284.45143423466
4810	284.442909004718
4815	284.434430923443
4820	284.425999723743
4825	284.417615139942
4830	284.409276907773
4835	284.400984764377
4840	284.392738448289
4845	284.384537699438
4850	284.376382259138
4855	284.368271870082
4860	284.360206276336
4865	284.352185223334
4870	284.34420845787
4875	284.336275728094
4880	284.328386783504
4885	284.320541374939
4890	284.312739254578
4895	284.304980175928
4900	284.297263893821
4905	284.289590164407
4910	284.281958745149
4915	284.274369394817
4920	284.26682187348
4925	284.259315942502
4930	284.251851364535
4935	284.244427903515
4940	284.237045324653
4945	284.229703394432
4950	284.222401880598
4955	284.215140552157
4960	284.20791917937
4965	284.20073753374
4970	284.193595388017
4975	284.186492516184
4980	284.179428693452
4985	284.17240369626
4990	284.165417302262
4995	284.158469290326
5000	284.151559440525
5005	284.144687534135
5010	284.137853353627
5015	284.131056682661
5020	284.124297306081
5025	284.117575009908
5030	284.11088958134
5035	284.104240808736
5040	284.097628481621
5045	284.091052390675
5050	284.084512327727
5055	284.078008085752
5060	284.071539458864
5065	284.065106242309
5070	284.058708232465
5075	284.052345226829
5080	284.046017024017
5085	284.039723423758
5090	284.033464226885
5095	284.027239235334
5100	284.021048252135
5105	284.01489108141
5110	284.008767528365
5115	284.002677399286
5120	283.996620501532
5125	283.990596643534
5130	283.984605634783
5135	283.978647285832
5140	283.972721408284
5145	283.966827814792
5150	283.960966319051
5155	283.955136735796
5160	283.94933888079
5165	283.943572570826
5170	283.93783762372
5175	283.932133858304
5180	283.926461094421
5185	283.920819152922
5190	283.915207855661
5195	283.909627025485
5200	283.904076486238
5205	283.898556062746
5210	283.893065580819
5215	283.887604867244
5220	283.88217374978
5225	283.876772057152
5230	283.871399619048
5235	283.866056266112
5240	283.860741829942
5245	283.855456143081
5250	283.850199039017
5255	283.844970352175
5260	283.839769917913
5265	283.834597572516
5270	283.829453153194
5275	283.824336498076
5280	283.819247446203
5285	283.814185837527
5290	283.809151512904
5295	283.804144314091
5300	283.799164083739
5305	283.794210665389
5310	283.78928390347
5315	283.784383643292
5320	283.779509731041
5325	283.774662013775
5330	283.769840339422
5335	283.765044556772
5340	283.760274515472
5345	283.755530066027
5350	283.750811059788
5355	283.746117348955
5360	283.741448786567
5365	283.736805226499
5370	283.732186523459
5375	283.727592532984
5380	283.723023111432
5385	283.718478115982
5390	283.713957404628
5395	283.709460836173
5400	283.704988270228
5405	283.700539567204
5410	283.696114588311
5415	283.691713195553
5420	283.687335251723
5425	283.682980620397
5430	283.678649165936
5435	283.674340753474
5440	283.67005524892
5445	283.66579251895
5450	283.661552431007
5455	283.657334853292
5460	283.653139654763
5465	283.648966705131
5470	283.644815874853
5475	283.640687035134
5480	283.636580057916
5485	283.63249481588
5490	283.628431182436
5495	283.624389031725
5500	283.620368238613
5505	283.616368678684
5510	283.612390228241
5515	283.608432764299
5520	283.604496164582
5525	283.60058030752
5530	283.596685072242
5535	283.592810338577
5540	283.588955987048
5545	283.585121898866
5550	283.58130795593
5555	283.57751404082
5560	283.573740036797
5565	283.569985827795
5570	283.566251298422
5575	283.56253633395
5580	283.55884082032
5585	283.555164644129
5590	283.551507692635
5595	283.547869853747
5600	283.544251016024
5605	283.540651068671
5610	283.537069901538
5615	283.533507405111
5620	283.529963470514
5625	283.526437989502
5630	283.522930854459
5635	283.519441958396
5640	283.515971194943
5645	283.51251845835
5650	283.509083643481
5655	283.505666645814
5660	283.502267361433
5665	283.498885687027
5670	283.495521519888
5675	283.492174757905
5680	283.488845299562
5685	283.485533043935
5690	283.482237890688
5695	283.478959740071
5700	283.475698492915
5705	283.472454050629
5710	283.4692263152
5715	283.466015189184
5720	283.462820575708
5725	283.459642378464
5730	283.456480501708
5735	283.453334850254
5740	283.450205329473
5745	283.447091845289
5750	283.443994304178
5755	283.440912613162
5760	283.437846679805
5765	283.434796412216
5770	283.43176171904
5775	283.428742509457
5780	283.425738693179
5785	283.422750180448
5790	283.419776882032
5795	283.416818709221
5800	283.413875573825
5805	283.410947388174
5810	283.40803406511
5815	283.405135517986
5820	283.402251660666
5825	283.399382407519
5830	283.396527673414
5835	283.393687373725
5840	283.390861424319
5845	283.388049741559
5850	283.385252242302
5855	283.382468843889
5860	283.379699464151
5865	283.376944021401
5870	283.374202434432
5875	283.371474622517
5880	283.368760505401
5885	283.366060003306
5890	283.363373036918
5895	283.360699527396
5900	283.358039396359
5905	283.35539256589
5910	283.352758958532
5915	283.350138497282
5920	283.347531105593
5925	283.34493670737
5930	283.342355226965
5935	283.339786589178
5940	283.337230719251
5945	283.334687542868
5950	283.332156986153
5955	283.329638975665
5960	283.327133438396
5965	283.324640301772
5970	283.322159493644
5975	283.319690942293
5980	283.31723457642
5985	283.314790325152
5990	283.312358118032
5995	283.30993788502
6000	283.307529556491
6005	283.305133063232
6010	283.302748336438
6015	283.300375307713
6020	283.298013909065
6025	283.295664072905
6030	283.293325732044
6035	283.29099881969
6040	283.288683269448
6045	283.286379015315
6050	283.284085991681
6055	283.281804133323
6060	283.279533375405
6065	283.277273653476
6070	283.275024903467
6075	283.272787061688
6080	283.270560064828
6085	283.26834384995
6090	283.266138354493
6095	283.263943516264
6100	283.261759273442
6105	283.259585564571
6110	283.257422328561
6115	283.255269504684
6120	283.253127032572
6125	283.250994852218
6130	283.248872903969
6135	283.246761128527
6140	283.244659466948
6145	283.242567860635
6150	283.240486251342
6155	283.238414581169
6160	283.236352792559
6165	283.234300828299
6170	283.232258631513
6175	283.230226145667
6180	283.228203314562
6185	283.226190082332
6190	283.224186393445
6195	283.222192192699
6200	283.220207425221
6205	283.218232036463
6210	283.216265972203
6215	283.214309178543
6220	283.212361601903
6225	283.210423189024
6230	283.208493886965
6235	283.206573643098
6240	283.204662405111
6245	283.202760121002
6250	283.20086673908
6255	283.19898220796
6260	283.197106476566
6265	283.195239494125
6270	283.193381210167
6275	283.191531574523
6280	283.189690537322
6285	283.187858048992
6290	283.186034060256
6295	283.184218522132
6300	283.182411385928
6305	283.180612603244
6310	283.178822125969
6315	283.177039906278
6320	283.175265896632
6325	283.173500049777
6330	283.171742318739
6335	283.169992656825
6340	283.168251017622
6345	283.166517354992
6350	283.164791623075
6355	283.163073776283
6360	283.161363769301
6365	283.159661557084
6370	283.157967094858
6375	283.156280338115
6380	283.154601242612
6385	283.152929764372
6390	283.15126585968
6395	283.149609485084
6400	283.147960597389
6405	283.146319153659
6410	283.144685111216
6415	283.143058427637
6420	283.14143906075
6425	283.139826968638
6430	283.138222109635
6435	283.136624442321
6440	283.135033925526
6445	283.133450518327
6450	283.131874180043
6455	283.13030487024
6460	283.128742548722
6465	283.127187175537
6470	283.12563871097
6475	283.124097115543
6480	283.122562350017
6485	283.121034375385
6490	283.119513152876
6495	283.117998643948
6500	283.116490810292
6505	283.114989613829
6510	283.113495016705
6515	283.112006981295
6520	283.110525470199
6525	283.109050446239
6530	283.107581872463
6535	283.106119712138
6540	283.104663928751
6545	283.103214486008
6550	283.101771347832
6555	283.100334478364
6560	283.098903841958
6565	283.09747940318
6570	283.096061126813
6575	283.094648977846
6580	283.09324292148
6585	283.091842923126
6590	283.090448948399
6595	283.089060963122
6600	283.087678933322
6605	283.086302825232
6610	283.084932605283
6615	283.083568240111
6620	283.08220969655
6625	283.080856941634
6630	283.079509942593
6635	283.078168666854
6640	283.076833082041
6645	283.07550315597
6650	283.07417885665
6655	283.072860152283
6660	283.071547011261
6665	283.070239402164
6670	283.068937293765
6675	283.067640655018
6680	283.066349455068
6685	283.065063663242
6690	283.063783249053
6695	283.062508182197
6700	283.061238432548
6705	283.059973970166
6710	283.058714765286
6715	283.057460788324
6720	283.056212009874
6725	283.054968400703
6730	283.053729931757
6735	283.052496574154
6740	283.051268299187
6745	283.050045078319
6750	283.048826883185
6755	283.047613685592
6760	283.046405457513
6765	283.045202171091
6770	283.044003798636
6775	283.042810312624
6780	283.041621685696
6785	283.040437890656
6790	283.039258900472
6795	283.038084688276
6800	283.036915227359
6805	283.035750491171
6810	283.034590453325
6815	283.033435087589
6820	283.03228436789
6825	283.031138268312
6830	283.029996763091
6835	283.028859826622
6840	283.027727433451
6845	283.026599558278
6850	283.025476175953
6855	283.024357261479
6860	283.023242790007
6865	283.022132736838
6870	283.021027077421
6875	283.019925787354
6880	283.018828842378
6885	283.017736218382
6890	283.016647891399
6895	283.015563837606
6900	283.014484033322
6905	283.013408455009
6910	283.01233707927
6915	283.011269882848
6920	283.010206842626
6925	283.009147935624
6930	283.008093139003
6935	283.007042430059
6940	283.005995786223
6945	283.004953185064
6950	283.003914604284
6955	283.002880021719
6960	283.001849415338
6965	283.000822763241
6970	282.999800043663
6975	282.998781234964
6980	282.997766315639
6985	282.996755264308
6990	282.995748059722
6995	282.994744680758
7000	282.99374510642
7005	282.992749315838
7010	282.991757288267
7015	282.990769003086
7020	282.989784439799
7025	282.988803578031
7030	282.987826397531
7035	282.986852878167
7040	282.985882999931
7045	282.984916742932
7050	282.9839540874
7055	282.982995013682
7060	282.982039502245
7065	282.981087533671
7070	282.980139088659
7075	282.979194148025
7080	282.978252692698
7085	282.977314703722
7090	282.976380162255
7095	282.975449049567
7100	282.974521347043
7105	282.973597036175
7110	282.972676098569
7115	282.971758515941
7120	282.970844270117
7125	282.969933343029
7130	282.96902571672
7135	282.96812137334
7140	282.967220295146
7145	282.966322464501
7150	282.965427863872
7155	282.964536475835
7160	282.963648283067
7165	282.962763268349
7170	282.961881414567
7175	282.961002704707
7180	282.96012712186
7185	282.959254649214
7190	282.958385270063
7195	282.957518967796
7200	282.956655725904
7205	282.955795527977
7210	282.954938357701
7215	282.954084198863
7220	282.953233035345
7225	282.952384851125
7230	282.951539630277
7235	282.950697356973
7240	282.949858015475
7245	282.949021590144
7250	282.948188065431
7255	282.947357425881
7260	282.946529656133
7265	282.94587732556
7270	282.945655243925
7275	282.945974455288
7280	282.946865521642
7285	282.948323412632
7290	282.950338769503
7295	282.952919109689
7300	282.956102631509
7305	282.959966596252
7310	282.964631753455
7315	282.97026389329
7320	282.977073325818
7325	282.985312876426
7330	282.995274831447
7335	283.00728715393
7340	283.021709206107
7345	283.0389271544
7350	283.059349188801
7355	283.08340065665
7360	283.111519187944
7365	283.144149872762
7370	283.181740539412
7375	283.224737173099
7380	283.273579508323
7385	283.328696823066
7390	283.390503958665
7395	283.459397585737
7400	283.53575273329
7405	283.619919595212
7410	283.712220625439
7415	283.812947930333
7420	283.922360964031
7425	284.040684529874
7430	284.168107088389
7435	284.304779369818
7440	284.450813286805
7445	284.606281140635
7450	284.771215112431
7455	284.945607028849
7460	285.129408390277
7465	285.322530648136
7470	285.524845716798
7475	285.736186704736
7480	285.956348848867
7485	286.18509063563
7490	286.42213509209
7495	286.667171230351
7500	286.919855628662
7505	287.179986717585
7510	287.446726603474
7515	287.720117612346
7520	287.999948371996
7525	288.285843896933
7530	288.577330062559
7535	288.87387922864
7540	289.174942057935
7545	289.479969282456
7550	289.788426197018
7555	290.099801930675
7560	290.413615002336
7565	290.729416262055
7570	291.046790019549
7575	291.365353940088
7580	291.684758125098
7585	292.004683675466
7590	292.324840948484
7595	292.644967656037
7600	292.964826905822
7605	293.284205254413
7610	293.602910817337
7615	293.92077146459
7620	294.237633118165
7625	294.553358159951
7630	294.867823952741
7635	295.180921473258
7640	295.492554053678
7645	295.802636226593
7650	296.111092667457
7655	296.417857228173
7660	296.722872055324
7665	297.02608678668
7670	297.327457819797
7675	297.626947646868
7680	297.924524250291
7685	298.220160553824
7690	298.513833924536
7695	298.805525721154
7700	299.095220884722
7705	299.382907567861
7710	299.668576799174
7715	299.952222179681
7720	300.233839608402
7725	300.513427034453
7730	300.790984233269
7735	301.066512604744
7740	301.340014991301
7745	301.611495514045
7750	301.880959425337
7755	302.148412976267
7760	302.41386329763
7765	302.677318293132
7770	302.938786543676
7775	303.198277221669
7780	303.455800014388
7785	303.711365055525
7790	303.964982864121
7795	304.216664290155
7800	304.466420466131
7805	304.714262764059
7810	304.960202757289
7815	305.204252186705
7820	305.446422930811
7825	305.686726979332
7830	305.925176409935
7835	306.161783367747
7840	306.396560047371
7845	306.629518677127
7850	306.86067150526
7855	307.090030787915
7860	307.317608778663
7865	307.543417719409
7870	307.767469832514
7875	307.989777313993
7880	308.21035232766
7885	308.429207000104
7890	308.646353416389
7895	308.861803616393
7900	309.075569591708
7905	309.287663283012
7910	309.498096577873
7915	309.70688130891
7920	309.914029252265
7925	310.119552126352
7930	310.323461590833
7935	310.525769245792
7940	310.726486631076
7945	310.925625225779
7950	311.12319644785
7955	311.319211653797
7960	311.513682138473
7965	311.706619134939
7970	311.89803381438
7975	312.087937286067
7980	312.276340597358
7985	312.46325473373
7990	312.648690618834
7995	312.832659114572
8000	313.015171021181
8005	313.196237077336
8010	313.375867960258
8015	313.554074285824
8020	313.730866608685
8025	313.906255422386
8030	314.080251159487
8035	314.252864191677
8040	314.424104829905
8045	314.593983324489
8050	314.762509865245
8055	314.929694581598
8060	315.095547542702
8065	315.260078757561
8070	315.423298175138
8075	315.585215684482
8080	315.745841114834
8085	315.905184235754
8090	316.06325475723
8095	316.220062329805
8100	316.375616544692
8105	316.529926933899
8110	316.683002970349
8115	316.834854068009
8120	316.985489582019
8125	317.134918808817
8130	317.283150986279
8135	317.43019529385
8140	317.576060852689
8145	317.720756725803
8150	317.864291918202
8155	318.006675377043
8160	318.147915991782
8165	318.288022594334
8170	318.427003959231
8175	318.564868803782
8180	318.701625788248
8185	318.837283516004
8190	318.971850533719
8195	319.105335331532
8200	319.237746343234
8205	319.369091946453
8210	319.499380462841
8215	319.628620158269
8220	319.756819243021
8225	319.883985871992
8230	320.010128144891
8235	320.135254106447
8240	320.259371746614
8245	320.382489000787
8250	320.504613750012
8255	320.625753821208
8260	320.745916987381
8265	320.865110967853
8270	320.983343428482
8275	321.100621981893
8280	321.216954187705
8285	321.33234755277
8290	321.446809531399
8295	321.560347525605
8300	321.672968885343
8305	321.784680908744
8310	321.895490842364
8315	322.005405881429
8320	322.114433170075
8325	322.222579801604
8330	322.329852818726
8335	322.436259213817
8340	322.541805929166
8345	322.646499857231
8350	322.750347840892
8355	322.85335667371
8360	322.955533100181
8365	323.056883815996
8370	323.157415468298
8375	323.257134655943
8380	323.356047929761
8385	323.454161792816
8390	323.551482700666
8395	323.648017061631
8400	323.743771237048
8405	323.838751541542
8410	323.932964243284
8415	324.026415564257
8420	324.119111680522
8425	324.211058722477
8430	324.302262775128
8435	324.39272987835
8440	324.482466027151
8445	324.571477171939
8450	324.659769218784
8455	324.747348029685
8460	324.834219422832
8465	324.920389172872
8470	325.005863011172
8475	325.090646626082
8480	325.174745663198
8485	325.258165725627
8490	325.340912374246
8495	325.42299112797
8500	325.504407464004
8505	325.585166818114
8510	325.66527458488
8515	325.744736117962
8520	325.823556730354
8525	325.901741694644
8530	325.979296243275
8535	326.056225568801
8540	326.132534824138
8545	326.208229122831
8550	326.283313539298
8555	326.357793109092
8560	326.431672829147
8565	326.504957658042
8570	326.57765251624
8575	326.649762286347
8580	326.721291813361
8585	326.792245904918
8590	326.862629331544
8595	326.9324468269
8600	327.001703088027
8605	327.070402775595
8610	327.138550514145
8615	327.206150892333
8620	327.27320846317
8625	327.339727744268
8630	327.405713218076
8635	327.47116933212
8640	327.536100499243
8645	327.600511097841
8650	327.664405472097
8655	327.72778793222
8660	327.790662754674
8665	327.853034182415
8670	327.914906425119
8675	327.976283659415
8680	328.037170029113
8685	328.097569645434
8690	328.157486587232
8695	328.216924901226
8700	328.275888602223
8705	328.334381673337
8710	328.392408066218
8715	328.449971701271
8720	328.507076467873
8725	328.563726224595
8730	328.61992479942
8735	328.675675989959
8740	328.730983563664
8745	328.785851258046
8750	328.840282780887
8755	328.89428181045
8760	328.947851995691
8765	329.000996956469
8770	329.053720283753
8775	329.106025539832
8780	329.157916258518
8785	329.209395945349
8790	329.2604680778
8795	329.311136105478
8800	329.361403450326
8805	329.411273506825
8810	329.46074964219
8815	329.509835196569
8820	329.558533483239
8825	329.606847788803
8830	329.654781373381
8835	329.702337470808
8840	329.749519288822
8845	329.796330009253
8850	329.842772788221
8855	329.888850756314
8860	329.934567018782
8865	329.979924655721
8870	330.02492672226
8875	330.069576248741
8880	330.113876240905
8885	330.157829680072
8890	330.201439523321
8895	330.244708703673
8900	330.287640130263
8905	330.330236688524
8910	330.372501240356
8915	330.414436624308
8920	330.456045655745
8925	330.497331127024
8930	330.538295807668
8935	330.57894244453
8940	330.619273761968
8945	330.659292462012
8950	330.699001224529
8955	330.73840270739
8960	330.777499546638
8965	330.816294356648
8970	330.854789730291
8975	330.892988239097
8980	330.930892433414
8985	330.96850484257
8990	331.005827975031
8995	331.042864318555
9000	331.079616340355
9005	331.116086487249
9010	331.152277185817
9015	331.188190842556
9020	331.223829844028
9025	331.259196557017
9030	331.294293328673
9035	331.32912248667
9040	331.363686339346
9045	331.397987175854
9050	331.432027266311
9055	331.465808861939
9060	331.499334195213
9065	331.532605480002
9070	331.565624911714
9075	331.598394667436
9080	331.630916906073
9085	331.663193768493
9090	331.695227377661
9095	331.727019838778
9100	331.758573239419
9105	331.789889649667
9110	331.820971122251
9115	331.851819692677
9120	331.882437379363
9125	331.912826183771
9130	331.942988090536
9135	331.972925067602
9140	332.002639066346
9145	332.03213202171
9150	332.061405852325
9155	332.090462460643
9160	332.11930373306
9165	332.147931540041
9170	332.176347736246
9175	332.204554160652
9180	332.232552636674
9185	332.26034497229
9190	332.287932960162
9195	332.315318377751
9200	332.342502987443
9205	332.369488536662
9210	332.39627675799
9215	332.422869369282
9220	332.449268073784
9225	332.475474560248
9230	332.501490503043
9235	332.527317562273
9240	332.552957383885
9245	332.578411599784
9250	332.603681827945
9255	332.628769672518
9260	332.653676723944
9265	332.67840455906
9270	332.702954741205
9275	332.727328820334
9280	332.751528333116
9285	332.775554803046
9290	332.799409740546
9295	332.823094643074
9300	332.84661099522
9305	332.869960268816
9310	332.893143923032
9315	332.916163404483
9320	332.939020147323
9325	332.96171557335
9330	332.984251092103
9335	333.006628100959
9340	333.028847985235
9345	333.050912118278
9350	333.072821861567
9355	333.094578564807
9360	333.116183566023
9365	333.137638191653
9370	333.158943756644
9375	333.180101564544
9380	333.201112907593
9385	333.221979066816
9390	333.24270131211
9395	333.263280902341
9400	333.283719085427
9405	333.304017098428
9410	333.324176167638
9415	333.344197508667
9420	333.364082326531
9425	333.38383181574
9430	333.403447160378
9435	333.422929534194
9440	333.442280100681
9445	333.461500013163
9450	333.480590414878
9455	333.499552439058
9460	333.518387209015
9465	333.537095838217
9470	333.555679430373
9475	333.57413907951
9480	333.592475870056
9485	333.610690876915
9490	333.628785165546
9495	333.646759792045
9500	333.664615803215
9505	333.682354236649
9510	333.699976120801
9515	333.717482475066
9520	333.73487430985
9525	333.752152626648
9530	333.769318418117
9535	333.786372668147
9540	333.803316351936
9545	333.820150436061
9550	333.83687587855
9555	333.853493628953
9560	333.870004628411
9565	333.886409809729
9570	333.902710097441
9575	333.918906407884
9580	333.934999649261
9585	333.950990721714
9590	333.966880517386
9595	333.982669920494
9600	333.99835980739
9605	334.013951046627
9610	334.02944449903
9615	334.044841017753
9620	334.060141448349
9625	334.075346628832
9630	334.090457389739
9635	334.105474554195
9640	334.120398937973
9645	334.13523134956
9650	334.149972590213
9655	334.164623454024
9660	334.179184727977
9665	334.193657192013
9670	334.208041619084
9675	334.222338775217
9680	334.236549419569
9685	334.250674304485
9690	334.264714175559
9695	334.27866977169
9700	334.292541825136
9705	334.306331061575
9710	334.320038200157
9715	334.333663953562
9720	334.347209028053
9725	334.360674123534
9730	334.374059933599
9735	334.387367145592
9740	334.400596440655
9745	334.413748493785
9750	334.426823973884
9755	334.439823543813
9760	334.452747860439
9765	334.465597574695
9770	334.478373331624
9775	334.49107577043
9780	334.503705524532
9785	334.51626322161
9790	334.528749483657
9795	334.541164927025
9800	334.553510162476


==> tiks/dyn-ecco/sig3-4-e-3.tsv <==
0	279.15
5	279.395309813642
10	280.125198912819
15	281.321695005547
20	282.955336387079
25	284.985897384858
30	287.363378848072
35	290.02923929269
40	292.917836387079
45	295.958043284073
50	299.075
55	302.191956715927
60	305.232163612921
65	308.12076070731
70	310.786621151928
75	313.164102615142
80	315.194663612921
85	316.828304994453
90	318.024801087181
95	319
100	319
105	319
110	319
115	319
120	319
125	319
130	319
135	319
140	319
145	319
150	319
155	319
160	319
165	319
170	319
175	319
180	319
185	319
190	319
195	319
200	319
205	319
210	319
215	319
220	319
225	319
230	319
235	319
240	319
245	319
250	319
255	319
260	319
265	319
270	319
275	319
280	319
285	319
290	319
295	319
300	319
305	319
310	319
315	319
320	319
325	319
330	319
335	319
340	319
345	319
350	319
355	319
360	319
365	319
370	319
375	319
380	319
385	319
390	319
395	319
400	319
405	319
410	319
415	319
420	319
425	319
430	319
435	319
440	319
445	319
450	319
455	319
460	319
465	319
470	319
475	319
480	319
485	319
490	319
495	319
500	319
505	319
510	319
515	319
520	319
525	319
530	319
535	319
540	319
545	319
550	319
555	319
560	319
565	319
570	319
575	319
580	319
585	319
590	319
595	319
600	319
605	319
610	319
615	319
620	319
625	319
630	319
635	319
640	319
645	319
650	319
655	319
660	319
665	319
670	319
675	319
680	319
685	319
690	319
695	319
700	319
705	319
710	319
715	319
720	319
725	319
730	319
735	319
740	319
745	319
750	319
755	319
760	319
765	319
770	319
775	319
780	319
785	319
790	319
795	319
800	319
805	319
810	319
815	319
820	319
825	319
830	319
835	319
840	319
845	319
850	319
855	319
860	319
865	319
870	319
875	319
880	319
885	319
890	319
895	319
900	319
905	319
910	319
915	319
920	319
925	319
930	319
935	319
940	319
945	319
950	319
955	319
960	319
965	319
970	319
975	319
980	319
985	319
990	319
995	319
1000	319
1005	319
1010	319
1015	319
1020	319
1025	319
1030	319
1035	319
1040	319
1045	319
1050	319
1055	319
1060	319
1065	319
1070	319
1075	319
1080	319
1085	319
1090	319
1095	319
1100	319
1105	319
1110	319
1115	319
1120	319
1125	319
1130	319
1135	319
1140	319
1145	319
1150	319
1155	319
1160	319
1165	319
1170	319
1175	319
1180	319
1185	319
1190	319
1195	319
1200	319
1205	319
1210	319
1215	319
1220	319
1225	319
1230	319
1235	319
1240	319
1245	319
1250	319
1255	319
1260	319
1265	319
1270	319
1275	319
1280	319
1285	319
1290	319
1295	319
1300	319
1305	319
1310	319
1315	319
1320	319
1325	319
1330	319
1335	319
1340	319
1345	319
1350	319
1355	319
1360	319
1365	319
1370	319
1375	319
1380	319
1385	319
1390	319
1395	319
1400	319
1405	319
1410	319
1415	319
1420	319
1425	319
1430	319
1435	319
1440	319
1445	319
1450	319
1455	319
1460	319
1465	319
1470	319
1475	319
1480	319
1485	319
1490	319
1495	319
1500	319
1505	319
1510	319
1515	319
1520	319
1525	319
1530	319
1535	319
1540	319
1545	319
1550	319
1555	319
1560	319
1565	319
1570	319
1575	319
1580	319
1585	319
1590	319
1595	319
1600	319
1605	319
1610	319
1615	319
1620	319
1625	319
1630	319
1635	319
1640	319
1645	319
1650	319
1655	319
1660	319
1665	319
1670	319
1675	319
1680	319
1685	319
1690	319
1695	319
1700	319
1705	319
1710	319
1715	319
1720	319
1725	319
1730	319
1735	319
1740	319
1745	319
1750	319
1755	319
1760	319
1765	319
1770	319
1775	319
1780	319
1785	319
1790	319
1795	319
1800	319
1805	319
1810	319
1815	319
1820	319
1825	319
1830	319
1835	319
1840	319
1845	319
1850	319
1855	319
1860	319
1865	319
1870	319
1875	319
1880	319
1885	319
1890	319
1895	319
1900	319
1905	319
1910	319
1915	319
1920	319
1925	319
1930	319
1935	319
1940	319
1945	319
1950	319
1955	319
1960	319
1965	319
1970	319
1975	319
1980	319
1985	319
1990	319
1995	319
2000	319
2005	319
2010	319
2015	319
2020	319
2025	319
2030	319
2035	319
2040	319
2045	319
2050	319
2055	319
2060	319
2065	319
2070	319
2075	319
2080	319
2085	319
2090	319
2095	319
2100	319
2105	319
2110	319
2115	319
2120	319
2125	319
2130	319
2135	319
2140	319
2145	319
2150	319
2155	319
2160	319
2165	319
2170	319
2175	319
2180	319
2185	319
2190	319
2195	319
2200	319
2205	319
2210	319
2215	319
2220	319
2225	319
2230	319
2235	319
2240	318.995766204163
2245	318.983067289069
2250	318.961910670527
2255	318.932308703406
2260	318.894278674422
2265	318.84784279204
2270	318.793028173509
2275	318.729866829021
2280	318.658395643024
2285	318.578656352678
2290	318.490695523482
2295	318.394564522083
2300	318.29031948628
2305	318.178021292237
2310	318.057735518939
2315	317.929532409888
2320	317.79348683209
2325	317.649678232333
2330	317.498190590788
2335	317.339112371972
2340	317.172536473085
2345	316.998560169761
2350	316.817285059262
2355	316.628817001148
2360	316.433266055458
2365	316.230746418437
2370	316.021376355849
2375	315.805278133917
2380	315.582577947915
2385	315.353405848481
2390	315.117895665668
2395	314.87618493079
2400	314.62841479611
2405	314.374729952409
2410	314.115278544492
2415	313.850212084674
2420	313.579685364306
2425	313.303856363371
2430	313.022886158241
2435	312.736938827602
2440	312.446181356643
2445	312.150783539539
2450	311.850917880297
2455	311.546759492018
2460	311.238485994635
2465	310.926277411189
2470	310.610316062702
2475	310.290786461703
2480	309.967875204481
2485	309.641770862117
2490	309.312663870364
2495	308.980746418437
2500	308.646212336781
2505	308.309256983879
2510	307.97007713217
2515	307.628870853133
2520	307.285837401629
2525	306.941177099532
2530	306.595091218754
2535	306.247781863702
2540	305.89945185326
2545	305.550304602346
2550	305.20054400312
2555	304.850374305924
2560	304.5
2565	304.149625694076
2570	303.79945599688
2575	303.449695397654
2580	303.10054814674
2585	302.752218136298
2590	302.404908781246
2595	302.058822900468
2600	301.714162598371
2605	301.371129146867
2610	301.02992286783
2615	300.690743016121
2620	300.353787663219
2625	300.019253581563
2630	299.687336129636
2635	299.358229137883
2640	299.032124795519
2645	298.709213538297
2650	298.389683937298
2655	298.073722588811
2660	297.761514005365
2665	297.453240507982
2670	297.149082119703
2675	296.849216460461
2680	296.553818643357
2685	296.263061172398
2690	295.977113841759
2695	295.696143636629
2700	295.420314635694
2705	295.149787915326
2710	294.884721455508
2715	294.625270047591
2720	294.37158520389
2725	294.12381506921
2730	293.882104334332
2735	293.646594151519
2740	293.417422052085
2745	293.194721866083
2750	292.978623644151
2755	292.769253581563
2760	292.566733944542
2765	292.371182998852
2770	292.182714940738
2775	292.001439830239
2780	291.827463526915
2785	291.660887628028
2790	291.501809409212
2795	291.350321767667
2800	291.20651316791
2805	291.070467590112
2810	290.942264481061
2815	290.821978707763
2820	290.70968051372
2825	290.605435477917
2830	290.509304476518
2835	290.421343647322
2840	290.341604356976
2845	290.270133170979
2850	290.206971826491
2855	290.15215720796
2860	290.105721325578
2865	290.067691296594
2870	290.038089329473
2875	290.016932710931
2880	290
2885	290
2890	290
2895	290
2900	290
2905	290
2910	290
2915	290
2920	290
2925	290
2930	290
2935	290
2940	290
2945	290
2950	290
2955	290
2960	290
2965	290
2970	290
2975	290
2980	290
2985	290
2990	290
2995	290
3000	290
3005	290
3010	290
3015	290
3020	290
3025	290
3030	290
3035	290
3040	290
3045	290
3050	290
3055	290
3060	290
3065	290
3070	290
3075	290
3080	290
3085	290
3090	290
3095	290
3100	290
3105	290
3110	290
3115	290
3120	290
3125	290
3130	290
3135	290
3140	290
3145	290
3150	290
3155	290
3160	290
3165	290
3170	290
3175	290
3180	290
3185	290
3190	290
3195	290
3200	290
3205	290
3210	290
3215	290
3220	290
3225	290
3230	290
3235	290
3240	290
3245	290
3250	290
3255	290
3260	290
3265	290
3270	290
3275	290
3280	290
3285	290
3290	290
3295	290
3300	290
3305	290
3310	290
3315	290
3320	290
3325	290
3330	290
3335	290
3340	290
3345	290
3350	290
3355	290
3360	290
3365	290
3370	290
3375	290
3380	290
3385	290
3390	290
3395	290
3400	290
3405	290
3410	290
3415	290
3420	290
3425	290
3430	290
3435	290
3440	290
3445	290
3450	290
3455	290
3460	290
3465	290
3470	290
3475	290
3480	290
3485	290
3490	290
3495	290
3500	290
3505	290
3510	290
3515	290
3520	290
3525	290
3530	290
3535	290
3540	290
3545	290
3550	290
3555	290
3560	290
3565	290
3570	290
3575	290
3580	290
3585	290
3590	290
3595	290
3600	290
3605	290
3610	290
3615	290
3620	290
3625	290
3630	290
3635	290
3640	290
3645	290
3650	290
3655	290
3660	290
3665	290
3670	290
3675	290
3680	290
3685	290
3690	290
3695	290
3700	290
3705	290
3710	290
3715	290
3720	290
3725	290
3730	290
3735	290
3740	290
3745	290
3750	290
3755	290
3760	290
3765	290
3770	290
3775	290
3780	290
3785	290
3790	290
3795	290
3800	290
3805	290
3810	290
3815	290
3820	290
3825	290
3830	290
3835	290
3840	290
3845	290
3850	290
3855	290
3860	290
3865	290
3870	290
3875	290
3880	290
3885	290
3890	290
3895	290
3900	290
3905	290
3910	290
3915	290
3920	290
3925	290
3930	290
3935	290
3940	290
3945	290
3950	290
3955	290
3960	290
3965	290
3970	290
3975	290
3980	290
3985	290
3990	290
3995	290
4000	290
4005	290
4010	290
4015	290
4020	290
4025	290
4030	290
4035	290
4040	290
4045	290
4050	290
4055	290
4060	290
4065	290
4070	290
4075	290
4080	290
4085	290
4090	290
4095	290
4100	290
4105	290
4110	290
4115	290
4120	290
4125	290
4130	290
4135	290
4140	290
4145	290
4150	290
4155	290
4160	290
4165	290
4170	290
4175	290
4180	290
4185	290
4190	290
4195	290
4200	290
4205	290
4210	290
4215	290
4220	290
4225	290
4230	290
4235	290
4240	290
4245	290
4250	290
4255	290
4260	290
4265	290
4270	290
4275	290
4280	290
4285	290
4290	290
4295	290
4300	290
4305	290
4310	290
4315	290
4320	290
4325	290
4330	290
4335	290
4340	290
4345	290
4350	290
4355	290
4360	290
4365	290
4370	290
4375	290
4380	290
4385	290
4390	290
4395	290
4400	290
4405	290
4410	290
4415	290
4420	290
4425	290
4430	290
4435	290
4440	290
4445	290
4450	290
4455	290
4460	290
4465	290
4470	290
4475	290
4480	290
4485	290
4490	290
4495	290
4500	290
4505	290
4510	290
4515	290
4520	290
4525	290
4530	290
4535	290
4540	290
4545	290
4550	290
4555	290
4560	290
4565	290
4570	290
4575	290
4580	290
4585	290
4590	290
4595	290
4600	290
4605	290
4610	290
4615	290
4620	290
4625	290
4630	290
4635	290
4640	290
4645	290
4650	290
4655	290
4660	290
4665	290
4670	290
4675	290
4680	290
4685	290
4690	290
4695	290
4700	290
4705	290
4710	290
4715	290
4720	290
4725	290
4730	290
4735	290
4740	290
4745	290
4750	290
4755	290
4760	290
4765	290
4770	290
4775	290
4780	290
4785	290
4790	290
4795	290
4800	290
4805	290
4810	290
4815	290
4820	290
4825	290
4830	290
4835	290
4840	290
4845	290
4850	290
4855	290
4860	290
4865	290
4870	290
4875	290
4880	290
4885	290
4890	290
4895	290
4900	290
4905	290
4910	290
4915	290
4920	290
4925	290
4930	290
4935	290
4940	290
4945	290
4950	290
4955	290
4960	290
4965	290
4970	290
4975	290
4980	290
4985	290
4990	290
4995	290
5000	290
5005	290
5010	290
5015	290
5020	290
5025	290
5030	290
5035	290
5040	290
5045	290
5050	290
5055	290
5060	290
5065	290
5070	290
5075	290
5080	290
5085	290
5090	290
5095	290
5100	290
5105	290
5110	290
5115	290
5120	290
5125	290
5130	290
5135	290
5140	290
5145	290
5150	290
5155	290
5160	290
5165	290
5170	290
5175	290
5180	290
5185	290
5190	290
5195	290
5200	290
5205	290
5210	290
5215	290
5220	290
5225	290
5230	290
5235	290
5240	290
5245	290
5250	290
5255	290
5260	290
5265	290
5270	290
5275	290
5280	290
5285	290
5290	290
5295	290
5300	290
5305	290
5310	290
5315	290
5320	290
5325	290
5330	290
5335	290
5340	290
5345	290
5350	290
5355	290
5360	290
5365	290
5370	290
5375	290
5380	290
5385	290
5390	290
5395	290
5400	290
5405	290
5410	290
5415	290
5420	290
5425	290
5430	290
5435	290
5440	290
5445	290
5450	290
5455	290
5460	290
5465	290
5470	290
5475	290
5480	290
5485	290
5490	290
5495	290
5500	290
5505	290
5510	290
5515	290
5520	290
5525	290
5530	290
5535	290
5540	290
5545	290
5550	290
5555	290
5560	290
5565	290
5570	290
5575	290
5580	290
5585	290
5590	290
5595	290
5600	290
5605	290
5610	290
5615	290
5620	290
5625	290
5630	290
5635	290
5640	290
5645	290
5650	290
5655	290
5660	290
5665	290
5670	290
5675	290
5680	290
5685	290
5690	290
5695	290
5700	290
5705	290
5710	290
5715	290
5720	290
5725	290
5730	290
5735	290
5740	290
5745	290
5750	290
5755	290
5760	290
5765	290
5770	290
5775	290
5780	290
5785	290
5790	290
5795	290
5800	290
5805	290
5810	290
5815	290
5820	290
5825	290
5830	290
5835	290
5840	290
5845	290
5850	290
5855	290
5860	290
5865	290
5870	290
5875	290
5880	290
5885	290
5890	290
5895	290
5900	290
5905	290
5910	290
5915	290
5920	290
5925	290
5930	290
5935	290
5940	290
5945	290
5950	290
5955	290
5960	290
5965	290
5970	290
5975	290
5980	290
5985	290
5990	290
5995	290
6000	290
6005	290
6010	290
6015	290
6020	290
6025	290
6030	290
6035	290
6040	290
6045	290
6050	290
6055	290
6060	290
6065	290
6070	290
6075	290
6080	290
6085	290
6090	290
6095	290
6100	290
6105	290
6110	290
6115	290
6120	290
6125	290
6130	290
6135	290
6140	290
6145	290
6150	290
6155	290
6160	290
6165	290
6170	290
6175	290
6180	290
6185	290
6190	290
6195	290
6200	290
6205	290
6210	290
6215	290
6220	290
6225	290
6230	290
6235	290
6240	290
6245	290
6250	290
6255	290
6260	290
6265	290
6270	290
6275	290
6280	290
6285	290
6290	290
6295	290
6300	290
6305	290
6310	290
6315	290
6320	290
6325	290
6330	290
6335	290
6340	290
6345	290
6350	290
6355	290
6360	290
6365	290
6370	290
6375	290
6380	290
6385	290
6390	290
6395	290
6400	290
6405	290
6410	290
6415	290
6420	290
6425	290
6430	290
6435	290
6440	290
6445	290
6450	290
6455	290
6460	290
6465	290
6470	290
6475	290
6480	290
6485	290
6490	290
6495	290
6500	290
6505	290
6510	290
6515	290
6520	290
6525	290
6530	290
6535	290
6540	290
6545	290
6550	290
6555	290
6560	290
6565	290
6570	290
6575	290
6580	290
6585	290
6590	290
6595	290
6600	290
6605	290
6610	290
6615	290
6620	290
6625	290
6630	290
6635	290
6640	290
6645	290
6650	290
6655	290
6660	290
6665	290
6670	290
6675	290
6680	290
6685	290
6690	290
6695	290
6700	290
6705	290
6710	290
6715	290
6720	290
6725	290
6730	290
6735	290
6740	290
6745	290
6750	290
6755	290
6760	290
6765	290
6770	290
6775	290
6780	290
6785	290
6790	290
6795	290
6800	290
6805	290
6810	290
6815	290
6820	290
6825	290
6830	290
6835	290
6840	290
6845	290
6850	290
6855	290
6860	290
6865	290
6870	290
6875	290
6880	290
6885	290
6890	290
6895	290
6900	290
6905	290
6910	290
6915	290
6920	290
6925	290
6930	290
6935	290
6940	290
6945	290
6950	290
6955	290
6960	290
6965	290
6970	290
6975	290
6980	290
6985	290
6990	290
6995	290
7000	290
7005	290
7010	290
7015	290
7020	290
7025	290
7030	290
7035	290
7040	290
7045	290
7050	290
7055	290
7060	290
7065	290
7070	290
7075	290
7080	290
7085	290
7090	290
7095	290
7100	290
7105	290
7110	290
7115	290
7120	290
7125	290
7130	290
7135	290
7140	290
7145	290
7150	290
7155	290
7160	290
7165	290
7170	290
7175	290
7180	290
7185	290
7190	290
7195	290
7200	290
7205	290
7210	290
7215	290
7220	290
7225	290
7230	290
7235	290
7240	290
7245	290
7250	290
7255	290
7260	290
7265	290.11938293009
7270	290.477060570474
7275	291.071621330914
7280	291.900718751718
7285	292.961080764143
7290	294.248522603761
7295	295.757963325806
7300	297.483445857346
7305	299.418160507128
7310	301.554471840316
7315	303.883948812065
7320	306.397398041005
7325	309.084900091314
7330	311.935848620204
7335	314.938992236305
7340	318.082478903771
7345	321.353902716846
7350	324.740352860313
7355	328.228464562577
7360	331.804471840316
7365	335.454261826526
7370	339.163430467564
7375	342.91733936936
7380	346.701173568477
7385	350.5
7390	354.298826431523
7395	358.08266063064
7400	361.836569532436
7405	365.545738173474
7410	369.195528159684
7415	372.771535437423
7420	376.259647139687
7425	379.646097283154
7430	382.917521096229
7435	386.061007763695
7440	389.064151379796
7445	391.915099908686
7450	394.602601958995
7455	397.116051187935
7460	399.445528159684
7465	401.581839492872
7470	403.516554142654
7475	405.242036674194
7480	406.751477396239
7485	408.038919235857
7490	409.099281248282
7495	409.928378669086
7500	410.522939429526
7505	411
7510	411
7515	411
7520	411
7525	411
7530	411
7535	411
7540	411
7545	411
7550	411
7555	411
7560	411
7565	411
7570	411
7575	411
7580	411
7585	411
7590	411
7595	411
7600	411
7605	411
7610	411
7615	411
7620	411
7625	411
7630	411
7635	411
7640	411
7645	411
7650	411
7655	411
7660	411
7665	411
7670	411
7675	411
7680	411
7685	411
7690	411
7695	411
7700	411
7705	411
7710	411
7715	411
7720	411
7725	411
7730	411
7735	411
7740	411
7745	411
7750	411
7755	411
7760	411
7765	411
7770	411
7775	411
7780	411
7785	411
7790	411
7795	411
7800	411
7805	411
7810	411
7815	411
7820	411
7825	411
7830	411
7835	411
7840	411
7845	411
7850	411
7855	411
7860	411
7865	411
7870	411
7875	411
7880	411
7885	411
7890	411
7895	411
7900	411
7905	411
7910	411
7915	411
7920	411
7925	411
7930	411
7935	411
7940	411
7945	411
7950	411
7955	411
7960	411
7965	411
7970	411
7975	411
7980	411
7985	411
7990	411
7995	411
8000	411
8005	411
8010	411
8015	411
8020	411
8025	411
8030	411
8035	411
8040	411
8045	411
8050	411
8055	411
8060	411
8065	411
8070	411
8075	411
8080	411
8085	411
8090	411
8095	411
8100	411
8105	411
8110	411
8115	411
8120	411
8125	411
8130	411
8135	411
8140	411
8145	411
8150	411
8155	411
8160	411
8165	411
8170	411
8175	411
8180	411
8185	411
8190	411
8195	411
8200	411
8205	411
8210	411
8215	411
8220	411
8225	411
8230	411
8235	411
8240	411
8245	411
8250	411
8255	411
8260	411
8265	411
8270	411
8275	411
8280	411
8285	411
8290	411
8295	411
8300	411
8305	411
8310	411
8315	411
8320	411
8325	411
8330	411
8335	411
8340	411
8345	411
8350	411
8355	411
8360	411
8365	411
8370	411
8375	411
8380	411
8385	411
8390	411
8395	411
8400	411
8405	411
8410	411
8415	411
8420	411
8425	411
8430	411
8435	411
8440	411
8445	411
8450	411
8455	411
8460	411
8465	411
8470	411
8475	411
8480	411
8485	411
8490	411
8495	411
8500	411
8505	411
8510	411
8515	411
8520	411
8525	411
8530	411
8535	411
8540	411
8545	411
8550	411
8555	411
8560	411
8565	411
8570	411
8575	411
8580	411
8585	411
8590	411
8595	411
8600	411
8605	411
8610	411
8615	411
8620	411
8625	411
8630	411
8635	411
8640	411
8645	411
8650	411
8655	411
8660	411
8665	411
8670	411
8675	411
8680	411
8685	411
8690	411
8695	411
8700	411
8705	411
8710	411
8715	411
8720	411
8725	411
8730	411
8735	411
8740	411
8745	411
8750	411
8755	411
8760	411
8765	411
8770	411
8775	411
8780	411
8785	411
8790	411
8795	411
8800	411
8805	411
8810	411
8815	411
8820	411
8825	411
8830	411
8835	411
8840	411
8845	411
8850	411
8855	411
8860	411
8865	411
8870	411
8875	411
8880	411
8885	411
8890	411
8895	411
8900	411
8905	411
8910	411
8915	411
8920	411
8925	411
8930	411
8935	411
8940	411
8945	411
8950	411
8955	411
8960	411
8965	411
8970	411
8975	411
8980	411
8985	411
8990	411
8995	411
9000	411
9005	411
9010	411
9015	411
9020	411
9025	411
9030	411
9035	411
9040	411
9045	411
9050	411
9055	411
9060	411
9065	411
9070	411
9075	411
9080	411
9085	411
9090	411
9095	411
9100	411
9105	411
9110	411
9115	411
9120	411
9125	411
9130	411
9135	411
9140	411
9145	411
9150	411
9155	411
9160	411
9165	411
9170	411
9175	411
9180	411
9185	411
9190	411
9195	411
9200	411
9205	411
9210	411
9215	411
9220	411
9225	411
9230	411
9235	411
9240	411
9245	411
9250	411
9255	411
9260	411
9265	411
9270	411
9275	411
9280	411
9285	411
9290	411
9295	411
9300	411
9305	411
9310	411
9315	411
9320	411
9325	411
9330	411
9335	411
9340	411
9345	411
9350	411
9355	411
9360	411
9365	411
9370	411
9375	411
9380	411
9385	411
9390	411
9395	411
9400	411
9405	411
9410	411
9415	411
9420	411
9425	411
9430	411
9435	411
9440	411
9445	411
9450	411
9455	411
9460	411
9465	411
9470	411
9475	411
9480	411
9485	411
9490	411
9495	411
9500	411
9505	411
9510	411
9515	411
9520	411
9525	411
9530	411
9535	411
9540	411
9545	411
9550	411
9555	411
9560	411
9565	411
9570	411
9575	411
9580	411
9585	411
9590	411
9595	411
9600	411
9605	411
9610	411
9615	411
9620	411
9625	411
9630	411
9635	411
9640	411
9645	411
9650	411
9655	411
9660	411
9665	411
9670	411
9675	411
9680	411
9685	411
9690	411
9695	411
9700	411
9705	411
9710	411
9715	411
9720	411
9725	411
9730	411
9735	411
9740	411
9745	411
9750	411
9755	411
9760	411
9765	411
9770	411
9775	411
9780	411
9785	411
9790	411
9795	411
9800	411


==> tiks/dyn-ecco/sig3-5-1.tsv <==
0	279.150000073505
5	279.150392240682
10	279.150379423913
15	279.150325673076
20	279.150184796129
25	279.149950719087
30	279.149563797997
35	279.148970945785
40	279.148139180041
45	279.147087337506
50	279.145911381614
55	279.144805789108
60	279.144075158338
65	279.144134064488
70	279.145496294415
75	279.148756302636
80	279.154566021563
85	279.163609547923
90	279.17657737327
95	279.194141172981
100	279.216969348763
105	279.24559830718
110	279.28044917593
115	279.321926793483
120	279.370307074501
125	279.425735437307
130	279.488231656007
135	279.557698744856
140	279.633937520058
145	279.71666638635
150	279.805543827397
155	279.900190379811
160	280.000207477825
165	280.105191886551
170	280.214745769787
175	280.328483252287
180	280.446034529651
185	280.567048367102
190	280.691193512009
195	280.818159316321
200	280.947655760834
205	281.079413041123
210	281.213180856883
215	281.348727518772
220	281.485838953839
225	281.624317663004
230	281.763981666007
235	281.904663458514
240	282.046208998864
245	282.188476736201
250	282.331336687129
255	282.474669564563
260	282.618365960204
265	282.762325580488
270	282.906456534871
275	283.05067467458
280	283.19490297954
285	283.33907099088
290	283.483114286335
295	283.626973995831
300	283.770596354539
305	283.913932290828
310	284.056937046586
315	284.199569827555
320	284.341793481431
325	284.48357420162
330	284.624881254699
335	284.765686729724
340	284.905965307707
345	285.04569404966
350	285.184852201747
355	285.323421016197
360	285.461383586708
365	285.598724697206
370	285.735430682872
375	285.871489302467
380	286.006889621042
385	286.141621902197
390	286.275677509121
395	286.409048813703
400	286.541729113061
405	286.673712552896
410	286.8049940571
415	286.935569263135
420	287.065434462693
425	287.19458654722
430	287.323022957906
435	287.450741639775
440	287.577740999541
445	287.704019866926
450	287.829577459154
455	287.954413348365
460	288.078527431703
465	288.201919903871
470	288.324591231942
475	288.446542132237
480	288.567773549119
485	288.688286635522
490	288.808082735091
495	288.927163365794
500	289.045530204876
505	289.163185075068
510	289.280129931918
515	289.396366852177
520	289.511898023134
525	289.62672573284
530	289.740852361128
535	289.854280371376
540	289.967012302954
545	290.079050764285
550	290.190398426481
555	290.301058017503
560	290.411032316798
565	290.520324150382
570	290.62893638632
575	290.73687193058
580	290.844133723228
585	290.950724734932
590	291.056647963751
595	291.161906432188
600	291.266503184483
605	291.370441284122
610	291.473723811554
615	291.576353862089
620	291.678334543965
625	291.779668976574
630	291.880360288829
635	291.980411617656
640	292.079826106618
645	292.178606904639
650	292.27675716483
655	292.374280043411
660	292.471178698715
665	292.567456290272
670	292.66311597796
675	292.758160921224
680	292.852594278358
685	292.946419205835
690	293.039638857694
695	293.132256384966
700	293.224274935154
705	293.315697651738
710	293.406527673727
715	293.496768135235
720	293.586422165096
725	293.675492886501
730	293.763983416661
735	293.851896866492
740	293.939236340328
745	294.026004935646
750	294.112205742816
755	294.197841844859
760	294.282916317231
765	294.367432227614
770	294.451392635722
775	294.534800593118
780	294.617659143048
785	294.699971320275
790	294.781740150932
795	294.862968652381
800	294.943659833073
805	295.023816692431
810	295.103442220725
815	295.18253939896
820	295.261111198771
825	295.339160582323
830	295.416690502213
835	295.493703901382
840	295.570203713026
845	295.646192860518
850	295.721674257329
855	295.796650806951
860	295.871125402833
865	295.945100928308
870	296.018580256535
875	296.091566250432
880	296.164061762624
885	296.236069635383
890	296.307592700579
895	296.378633779628
900	296.449195683443
905	296.51928121239
910	296.588893156245
915	296.65803429415
920	296.726707394575
925	296.794915215277
930	296.86266050327
935	296.929945994784
940	296.996774415238
945	297.063148479204
950	297.12907089038
955	297.194544341561
960	297.259571514615
965	297.324155080454
970	297.388297699011
975	297.452002019219
980	297.515270678989
985	297.578106305191
990	297.640511513633
995	297.702488909044
1000	297.764041085062
1005	297.825170624212
1010	297.885880097896
1015	297.946172066381
1020	298.006049078784
1025	298.065513673064
1030	298.12456837601
1035	298.183215703234
1040	298.241458159163
1045	298.299298237031
1050	298.356738418877
1055	298.413781175533
1060	298.47042896663
1065	298.526684240587
1070	298.582549434611
1075	298.6380269747
1080	298.693119275636
1085	298.747828740993
1090	298.802157763131
1095	298.856108723206
1100	298.909683991168
1105	298.962885925764
1110	299.015716874549
1115	299.068179173885
1120	299.120275148951
1125	299.172007113751
1130	299.223377371118
1135	299.274388212726
1140	299.325041919098
1145	299.375340759616
1150	299.425286992533
1155	299.474882864982
1160	299.524130612991
1165	299.573032461496
1170	299.621590624351
1175	299.669807304344
1180	299.717684693214
1185	299.765224971664
1190	299.812430309377
1195	299.859302865033
1200	299.905844786328
1205	299.95205820999
1210	299.997945261798
1215	300.043508056599
1220	300.088748698331
1225	300.133669280043
1230	300.178271883913
1235	300.222558581268
1240	300.266531432613
1245	300.310192487645
1250	300.353543785279
1255	300.396587353673
1260	300.43932521025
1265	300.481759361721
1270	300.523891804112
1275	300.565724522786
1280	300.607259492473
1285	300.648498677292
1290	300.68944403078
1295	300.730097495916
1300	300.770461005152
1305	300.810536480437
1310	300.850325833248
1315	300.889830964615
1320	300.929053765155
1325	300.967996115095
1330	301.006659884307
1335	301.045046932334
1340	301.083159108422
1345	301.120998251551
1350	301.158566190464
1355	301.195864743702
1360	301.232895719629
1365	301.26966091647
1370	301.306162122343
1375	301.342401115285
1380	301.378379663293
1385	301.414099524351
1390	301.449562446466
1395	301.484770167699
1400	301.519724416205
1405	301.554426910258
1410	301.588879358293
1415	301.623083458936
1420	301.65704090104
1425	301.690753363722
1430	301.724222516394
1435	301.757450018802
1440	301.790437521059
1445	301.823186663684
1450	301.855699077635
1455	301.887976384344
1460	301.920020195759
1465	301.951832114374
1470	301.98341373327
1475	302.01476663615
1480	302.045892397376
1485	302.076792582007
1490	302.107468745834
1495	302.137922435421
1500	302.16815518814
1505	302.198168532209
1510	302.227963986728
1515	302.257543061723
1520	302.286907258175
1525	302.316058068066
1530	302.344996974413
1535	302.373725451307
1540	302.402244963953
1545	302.430556968704
1550	302.458662913105
1555	302.48656423593
1560	302.514262367217
1565	302.541758728312
1570	302.569054731903
1575	302.596151782064
1580	302.623051274289
1585	302.649754595534
1590	302.676263124254
1595	302.702578230444
1600	302.728701275677
1605	302.754633613142
1610	302.780376587686
1615	302.805931535851
1620	302.831299785912
1625	302.856482657919
1630	302.881481463735
1635	302.906297507076
1640	302.930932083546
1645	302.955386480684
1650	302.979661977995
1655	303.003759846995
1660	303.027681351247
1665	303.051427746401
1670	303.075000280235
1675	303.098400192691
1680	303.121628715915
1685	303.144687074299
1690	303.167576484515
1695	303.190298155558
1700	303.212853288785
1705	303.23524307795
1710	303.257468709247
1715	303.279531361348
1720	303.30143220544
1725	303.323172405266
1730	303.344753117161
1735	303.366175490094
1740	303.387440665704
1745	303.408549778342
1750	303.429503955102
1755	303.45030431587
1760	303.470951973352
1765	303.491448033121
1770	303.511793593648
1775	303.531989746346
1780	303.552037575605
1785	303.571938158828
1790	303.591692566474
1795	303.611301862093
1800	303.630767102364
1805	303.650089337132
1810	303.669269609446
1815	303.688308955597
1820	303.707208405157
1825	303.725968981012
1830	303.744591699403
1835	303.76307756996
1840	303.781427595745
1845	303.79964277328
1850	303.817724092593
1855	303.835672537246
1860	303.853489084379
1865	303.871174704743
1870	303.888730362737
1875	303.906157016444
1880	303.923455617666
1885	303.940627111965
1890	303.957672438692
1895	303.974592531029
1900	303.991388316021
1905	304.008060714614
1910	304.024610641687
1915	304.041039006092
1920	304.057346710687
1925	304.07353465237
1930	304.089603722116
1935	304.105554805013
1940	304.121388780292
1945	304.137106521366
1950	304.152708895866
1955	304.168196765669
1960	304.183570986938
1965	304.198832410154
1970	304.213981880152
1975	304.229020236152
1980	304.243948311793
1985	304.25876693517
1990	304.273476928866
1995	304.288079109983
2000	304.302574290178
2005	304.316963275695
2010	304.3312468674
2015	304.345425860812
2020	304.359501046133
2025	304.373473208289
2030	304.387343126953
2035	304.401111576585
2040	304.414779326457
2045	304.428347140693
2050	304.441815778295
2055	304.455185993178
2060	304.468458534199
2065	304.48163414519
2070	304.494713564993
2075	304.507697527484
2080	304.520586761609
2085	304.533381991415
2090	304.546083936079
2095	304.55869330994
2100	304.57121082253
2105	304.583637178603
2110	304.595973078165
2115	304.608219216506
2120	304.620376284231
2125	304.632444967286
2130	304.644425946991
2135	304.656319900069
2140	304.668127498672
2145	304.679849410418
2150	304.691486298413
2155	304.703038821283
2160	304.714507633203
2165	304.725893383926
2170	304.73719671881
2175	304.748418278848
2180	304.759558700697
2185	304.770618616703
2190	304.781598654935
2195	304.792499439205
2200	304.803321589103
2205	304.814065720022
2210	304.824732443183
2215	304.835322365667
2220	304.84583609044
2225	304.856274216378
2230	304.866637338297
2235	304.876926046982
2240	304.887140929206
2245	304.897282567764
2250	304.907351541497
2255	304.917348425317
2260	304.927273790233
2265	304.93712820338
2270	304.946912228044
2275	304.956626423684
2280	304.966271345962
2285	304.975847546767
2290	304.985355574239
2295	304.994795972798
2300	305.004169283163
2305	305.013476042383
2310	305.022716783859
2315	305.031892037368
2320	305.041002329088
2325	305.050048181625
2330	305.059030114032
2335	305.067948641839
2340	305.076804277072
2345	305.085597528281
2350	305.09432890056
2355	305.102998895572
2360	305.111608011575
2365	305.120156743442
2370	305.128645582685
2375	305.137075017478
2380	305.145445532682
2385	305.153757609863
2390	305.162011727322
2395	305.170208360109
2400	305.178347980054
2405	305.18643105578
2410	305.194458052735
2415	305.202429433207
2420	305.210345656347
2425	305.218207178194
2430	305.226014451694
2435	305.23376792672
2440	305.241468050098
2445	305.249115265624
2450	305.256710014088
2455	305.264252733293
2460	305.271743858078
2465	305.279183820334
2470	305.286573049032
2475	305.293911970237
2480	305.301201007134
2485	305.308440580042
2490	305.315631106438
2495	305.322773000979
2500	305.329866675516
2505	305.336912539119
2510	305.343910998095
2515	305.350862456005
2520	305.35776731369
2525	305.364625969281
2530	305.371438818227
2535	305.378206253309
2540	305.384928664659
2545	305.391606439783
2550	305.398239963572
2555	305.404829618331
2560	305.411375783788
2565	305.417878837117
2570	305.424339152955
2575	305.430757103422
2580	305.437133058136
2585	305.443467384234
2590	305.449760446385
2595	305.456012606816
2600	305.462224225319
2605	305.468395659278
2610	305.474527263679
2615	305.480619391133
2620	305.486672391889
2625	305.492686613853
2630	305.498662402604
2635	305.504600101412
2640	305.510500051253
2645	305.516362590826
2650	305.52218805657
2655	305.527976782682
2660	305.533729101129
2665	305.539445341667
2670	305.545125831857
2675	305.55077089708
2680	305.556380860553
2685	305.561956043346
2690	305.567496764395
2695	305.573003340518
2700	305.578476086435
2705	305.583915314776
2710	305.589321336101
2715	305.594694458913
2720	305.600034989676
2725	305.605343232824
2730	305.610619490782
2735	305.615864063978
2740	305.621077250855
2745	305.62625934789
2750	305.631410649606
2755	305.636531448585
2760	305.641622035487
2765	305.646682699056
2770	305.651713726143
2775	305.656715401712
2780	305.66168800886
2785	305.666631828825
2790	305.671547141004
2795	305.676434222964
2800	305.681293350458
2805	305.686124797433
2810	305.69092883605
2815	305.695705736691
2820	305.700455767976
2825	305.705179196773
2830	305.709876288213
2835	305.714547305702
2840	305.719192510933
2845	305.723812163898
2850	305.728406522902
2855	305.732975844576
2860	305.737520383884
2865	305.742040394142
2870	305.746536127026
2875	305.751007832584
2880	305.755455759249
2885	305.759880153849
2890	305.764281261623
2895	305.768659326226
2900	305.773014589746
2905	305.777347292712
2910	305.781657674107
2915	305.785945971379
2920	305.790212420451
2925	305.794457255735
2930	305.798680710136
2935	305.802883015073
2940	305.807064400481
2945	305.811225094826
2950	305.815365325112
2955	305.819485316898
2960	305.823585294302
2965	305.827665480013
2970	305.831726095302
2975	305.835767360035
2980	305.839789492674
2985	305.843792710299
2990	305.847777228608
2995	305.851743261931
3000	305.85569102324
3005	305.859620724158
3010	305.863532574966
3015	305.867426784619
3020	305.871303560746
3025	305.875163109669
3030	305.879005636403
3035	305.882831344674
3040	305.886640436921
3045	305.890433114307
3050	305.894209576731
3055	305.897970022831
3060	305.901714649999
3065	305.905443654383
3070	305.909157230902
3075	305.91285557325
3080	305.916538873904
3085	305.920207324138
3090	305.923861114023
3095	305.927500432441
3100	305.931125467092
3105	305.9347364045
3110	305.938333430023
3115	305.941916727858
3120	305.945486481053
3125	305.94904287151
3130	305.952586079997
3135	305.95611628615
3140	305.959633668487
3145	305.963138404409
3150	305.966630670211
3155	305.970110641089
3160	305.973578491146
3165	305.977034393399
3170	305.980478519785
3175	305.983911041171
3180	305.987332127358
3185	305.990741947087
3190	305.99414066805
3195	305.997528456892
3200	306.000905479217
3205	306.0042718996
3210	306.007627881588
3215	306.010973587708
3220	306.014309179472
3225	306.017634817386
3230	306.020950660954
3235	306.024256868683
3240	306.027553598089
3245	306.030841005707
3250	306.03411924709
3255	306.03738847682
3260	306.040648848511
3265	306.043900514814
3270	306.047143627427
3275	306.050378337091
3280	306.053604793607
3285	306.056823145832
3290	306.060033541686
3295	306.063236128163
3300	306.066431051327
3305	306.069618456324
3310	306.072798487383
3315	306.075971287821
3320	306.079137000051
3325	306.082295765582
3330	306.085447725027
3335	306.088593018106
3340	306.09173178365
3345	306.094864159607
3350	306.097990283045
3355	306.101110290156
3360	306.104224316262
3365	306.107332495815
3370	306.110434962408
3375	306.11353184877
3380	306.116623286778
3385	306.119709407455
3390	306.12279034098
3395	306.125866216682
3400	306.128937163055
3405	306.132003307753
3410	306.135064777597
3415	306.138121698579
3420	306.141174195862
3425	306.144222393787
3430	306.147266415876
3435	306.150306384832
3440	306.153342422546
3445	306.156374650095
3450	306.159403187753
3455	306.162428154985
3460	306.165449670456
3465	306.16846785203
3470	306.171482816778
3475	306.174494680974
3480	306.177503560103
3485	306.18050956886
3490	306.183512821155
3495	306.186513430114
3500	306.189511508083
3505	306.192507166628
3510	306.195500516539
3515	306.198491667833
3520	306.201480729754
3525	306.204467810777
3530	306.207453018608
3535	306.210436460318
3540	306.213418244125
3545	306.216398489838
3550	306.219377366982
3555	306.222355197148
3560	306.2253326724
3565	306.228311239015
3570	306.231293664249
3575	306.234284748677
3580	306.237292090498
3585	306.24032677976
3590	306.243403915168
3595	306.24654288678
3600	306.249767428713
3605	306.253105490702
3610	306.25658899327
3615	306.260253522627
3620	306.264138002146
3625	306.268284359712
3630	306.272737199979
3635	306.277543486461
3640	306.282752237247
3645	306.28841423721
3650	306.29458176838
3655	306.301308358911
3660	306.308648550165
3665	306.316657681048
3670	306.325391688538
3675	306.334906923331
3680	306.345259979484
3685	306.356507536962
3690	306.368706216016
3695	306.381912442405
3700	306.396182322518
3705	306.411571527566
3710	306.428135186056
3715	306.445927783857
3720	306.465003071221
3725	306.485413976197
3730	306.507212523926
3735	306.530449761371
3740	306.555175687067
3745	306.581439185558
3750	306.609287966171
3755	306.638768505874
3760	306.669925995959
3765	306.702804292322
3770	306.737445869165
3775	306.773891775929
3780	306.81218159732
3785	306.852353416287
3790	306.894443779834
3795	306.938487667556
3800	306.984518462803
3805	307.032567926388
3810	307.082666172753
3815	307.134841648515
3820	307.189121113324
3825	307.245529622964
3830	307.304090514625
3835	307.364825394273
3840	307.427754126062
3845	307.492894823702
3850	307.560263843716
3855	307.629875780509
3860	307.701743463162
3865	307.775877953864
3870	307.852288547908
3875	307.930982775125
3880	308.011966402686
3885	308.095243439153
3890	308.180816139667
3895	308.268685012179
3900	308.358848824601
3905	308.451304612757
3910	308.546047689049
3915	308.6430716517
3920	308.74236839449
3925	308.843928116883
3930	308.947739334453
3935	309.053788889544
3940	309.162061962081
3945	309.272542080503
3950	309.385211132771
3955	309.500049377442
3960	309.617035454813
3965	309.736146398153
3970	309.857357645073
3975	309.980643049089
3980	310.105974891459
3985	310.233323893387
3990	310.362659228703
3995	310.493948537127
4000	310.627157938245
4005	310.762252046322
4010	310.899193986079
4015	311.037945409559
4020	311.178466514199
4025	311.320716062232
4030	311.464651401506
4035	311.61022848782
4040	311.757401908847
4045	311.906124909701
4050	312.056349420185
4055	312.208026083751
4060	312.361104288169
4065	312.515532197908
4070	312.671256788179
4075	312.828223880637
4080	312.986378180648
4085	313.145663316094
4090	313.306021877624
4095	313.467395460272
4100	313.629724706372
4105	313.792949349659
4110	313.957008260481
4115	314.121839492019
4120	314.287380327426
4125	314.453567327782
4130	314.620336380787
4135	314.787622750088
4140	314.95536112516
4145	315.123485671646
4150	315.29193008209
4155	315.460627626962
4160	315.629511205921
4165	315.798513399218
4170	315.967566519197
4175	316.136602661963
4180	316.305553761123
4185	316.474351646479
4190	316.642928108326
4195	316.811214977589
4200	316.979144241857
4205	317.146648236184
4210	317.313659978309
4215	317.480113713021
4220	317.64594567713
4225	317.811095009432
4230	317.975504653595
4235	318.139122082951
4240	318.301899728924
4245	318.463795089416
4250	318.624770578815
4255	318.784793220859
4260	318.943834276476
4265	319.101868863967
4270	319.25887559533
4275	319.414836233729
4280	319.569735372231
4285	319.723560134944
4290	319.876299902646
4295	320.027946064025
4300	320.178491792007
4305	320.327931843426
4310	320.476262379987
4315	320.623480808524
4320	320.769585638761
4325	320.914576356864
4330	321.058453313181
4335	321.201217622633
4340	321.342871076391
4345	321.483416063582
4350	321.622855501908
4355	321.761192776184
4360	321.898431683886
4365	322.034576386921
4370	322.169631368892
4375	322.303601397244
4380	322.43649148971
4385	322.568306884582
4390	322.699053014337
4395	322.828735482257
4400	322.957360041676
4405	323.084932577558
4410	323.211459090131
4415	323.336945680344
4420	323.461398536927
4425	323.584823924878
4430	323.707228175202
4435	323.828617675759
4440	323.948998863104
4445	324.068378215183
4450	324.186762244807
4455	324.304157493802
4460	324.420570527764
4465	324.536007931349
4470	324.650476304026
4475	324.763982256265
4480	324.876532406083
4485	324.988133375932
4490	325.098791789869
4495	325.208514270996
4500	325.31730743913
4505	325.425177908678
4510	325.532132286701
4515	325.638177171138
4520	325.743319149179
4525	325.847564795777
4530	325.950920672267
4535	326.053393325097
4540	326.154989284663
4545	326.255715064215
4550	326.355577158851
4555	326.454582044583
4560	326.55273617746
4565	326.650045992754
4570	326.7465179042
4575	326.842158303281
4580	326.936973558559
4585	327.030970015051
4590	327.124153993634
4595	327.216531790491
4600	327.308109676587
4605	327.398893897173
4610	327.488890671325
4615	327.578106191495
4620	327.666546623102
4625	327.754218104132
4630	327.841126744768
4635	327.927278627035
4640	328.012679804464
4645	328.09733630178
4650	328.181254114596
4655	328.264439209132
4660	328.346897521946
4665	328.428634959678
4670	328.50965739881
4675	328.589970685437
4680	328.669580635055
4685	328.748493032353
4690	328.826713631024
4695	328.904248153584
4700	328.981102291204
4705	329.057281703546
4710	329.132792018619
4715	329.207638832638
4720	329.281827709889
4725	329.355364182613
4730	329.428253750888
4735	329.500501882529
4740	329.572114012988
4745	329.643095545269
4750	329.713451849844
4755	329.783188264582
4760	329.852310094684
4765	329.920822612618
4770	329.988731058076
4775	330.056040637918
4780	330.12275652614
4785	330.188883863838
4790	330.254427759183
4795	330.319393287398
4800	330.383785490743
4805	330.44760937851
4810	330.510869927011
4815	330.573572079589
4820	330.635720746613
4825	330.697320805501
4830	330.758377100727
4835	330.818894443849
4840	330.878877613531
4845	330.938331355575
4850	330.997260382958
4855	331.055669375869
4860	331.113562981752
4865	331.170945815355
4870	331.22782245878
4875	331.284197461543
4880	331.340075340623
4885	331.395460580538
4890	331.450357633402
4895	331.504770918996
4900	331.558704824849
4905	331.612163706306
4910	331.665151886612
4915	331.717673656996
4920	331.769733276753
4925	331.821334973339
4930	331.872482942457
4935	331.923181348155
4940	331.973434322923
4945	332.023245967795
4950	332.072620352449
4955	332.121561515314
4960	332.170073463679
4965	332.2181601738
4970	332.265825591016
4975	332.313073629859
4980	332.359908174175
4985	332.406333077241
4990	332.452352161884
4995	332.497969220606
5000	332.543188015709
5005	332.588012279421
5010	332.632445714025
5015	332.676491991986
5020	332.720154756088
5025	332.763437619562
5030	332.806344166226
5035	332.848877950614
5040	332.891042498121
5045	332.932841305139
5050	332.974277839195
5055	333.015355539097
5060	333.056077815076
5065	333.096448048927
5070	333.136469594161
5075	333.176145776145
5080	333.215479892252
5085	333.25447521201
5090	333.293134977249
5095	333.331462402254
5100	333.369460673911
5105	333.407132951865
5110	333.44448236867
5115	333.48151202994
5120	333.518225014506
5125	333.554624374573
5130	333.590713135868
5135	333.626494297804
5140	333.661970833633
5145	333.6971456906
5150	333.732021790107
5155	333.766602027863
5160	333.800889274049
5165	333.834886373473
5170	333.868596145727
5175	333.902021385351
5180	333.935164861991
5185	333.968029320555
5190	334.00061748138
5195	334.032932040386
5200	334.064975669242
5205	334.096751015519
5210	334.128260702856
5215	334.159507331121
5220	334.190493476566
5225	334.22122169199
5230	334.251694506903
5235	334.281914427681
5240	334.311883937729
5245	334.341605497643
5250	334.371081545366
5255	334.400314496353
5260	334.429306743726
5265	334.458060658439
5270	334.486578589433
5275	334.514862863797
5280	334.542915786927
5285	334.570739642685
5290	334.598336693555
5295	334.625709180805
5300	334.652859324639
5305	334.679789324361
5310	334.706501358527
5315	334.732997585106
5320	334.759280141633
5325	334.785351145368
5330	334.811212693449
5335	334.836866863049
5340	334.86231571153
5345	334.887561276594
5350	334.912605576443
5355	334.937450609926
5360	334.962098356691
5365	334.986550777345
5370	335.010809813596
5375	335.034877388408
5380	335.058755406155
5385	335.082445752764
5390	335.10595029587
5395	335.12927088496
5400	335.152409351526
5405	335.175367509208
5410	335.198147153946
5415	335.22075006412
5420	335.243178000698
5425	335.265432707384
5430	335.287515910756
5435	335.309429320413
5440	335.331174629118
5445	335.35275351294
5450	335.374167631391
5455	335.395418627575
5460	335.41650812832
5465	335.437437744323
5470	335.458209070289
5475	335.478823685063
5480	335.499283151774
5485	335.519589017967
5490	335.539742815739
5495	335.559746061875
5500	335.579600257982
5505	335.599306890622
5510	335.618867431441
5515	335.638283337308
5520	335.657556050439
5525	335.676686998531
5530	335.695677594893
5535	335.714529238569
5540	335.733243314472
5545	335.751821193507
5550	335.770264232701
5555	335.788573775326
5560	335.806751151024
5565	335.824797675931
5570	335.842714652803
5575	335.860503371133
5580	335.878165107276
5585	335.89570112457
5590	335.913112673453
5595	335.930400991585
5600	335.947567303963
5605	335.964612823043
5610	335.981538748852
5615	335.998346269108
5620	336.015036559334
5625	336.031610782972
5630	336.048070091495
5635	336.064415624524
5640	336.080648509936
5645	336.096769863978
5650	336.112780791373
5655	336.128682385435
5660	336.14447572817
5665	336.160161890392
5670	336.175741931823
5675	336.191216901205
5680	336.206587836402
5685	336.221855764504
5690	336.237021701935
5695	336.25208665455
5700	336.267051617745
5705	336.281917576551
5710	336.29668550574
5715	336.311356369923
5720	336.325931123648
5725	336.340410711502
5730	336.354796068203
5735	336.369088118705
5740	336.383287778283
5745	336.39739595264
5750	336.411413537992
5755	336.425341421165
5760	336.43918047969
5765	336.452931581892
5770	336.466595586981
5775	336.480173345148
5780	336.493665697647
5785	336.507073476892
5790	336.520397506541
5795	336.533638601586
5800	336.546797568438
5805	336.559875205016
5810	336.57287230083
5815	336.585789637068
5820	336.598627986677
5825	336.61138811445
5830	336.624070777104
5835	336.636676723365
5840	336.64920669405
5845	336.661661422143
5850	336.674041632879
5855	336.686348043822
5860	336.698581364941
5865	336.710742298691
5870	336.72283154009
5875	336.734849776792
5880	336.746797689166
5885	336.758675950369
5890	336.770485226422
5895	336.782226176282
5900	336.793899451917
5905	336.805505698376
5910	336.817045553863
5915	336.828519649806
5920	336.839928610928
5925	336.851273055317
5930	336.862553594494
5935	336.873770833484
5940	336.884925370879
5945	336.896017798908
5950	336.907048703505
5955	336.918018664372
5960	336.928928255046
5965	336.939778042961
5970	336.950568589518
5975	336.961300450144
5980	336.971974174355
5985	336.982590305822
5990	336.993149382429
5995	337.003651936336
6000	337.014098494038
6005	337.024489576429
6010	337.034825698853
6015	337.045107371174
6020	337.055335097823
6025	337.065509377863
6030	337.075630705043
6035	337.085699567856
6040	337.095716449593
6045	337.105681828401
6050	337.115596177337
6055	337.12545996442
6060	337.13527365269
6065	337.145037700258
6070	337.154752560357
6075	337.164418681399
6080	337.174036507026
6085	337.183606476155
6090	337.193129023039
6095	337.202604577309
6100	337.212033564027
6105	337.221416403738
6110	337.230753512512
6115	337.240045301998
6120	337.24929217947
6125	337.258494547875
6130	337.267652805877
6135	337.276767347906
6140	337.285838564203
6145	337.294866840866
6150	337.303852559893
6155	337.312796099228
6160	337.321697832807
6165	337.330558130598
6170	337.339377358647
6175	337.348155879121
6180	337.356894050347
6185	337.365592226861
6190	337.37425075944
6195	337.382869995153
6200	337.391450277392
6205	337.399991945921
6210	337.408495336909
6215	337.416960782973
6220	337.425388613213
6225	337.433779153257
6230	337.442132725292
6235	337.450449648106
6240	337.458730237125
6245	337.466974804448
6250	337.475183658885
6255	337.483357105994
6260	337.491495448114
6265	337.499598984405
6270	337.507668010879
6275	337.515702820436
6280	337.5237037029
6285	337.53167094505
6290	337.539604830657
6295	337.547505640514
6300	337.555373652471
6305	337.563209141469
6310	337.571012379569
6315	337.578783635985
6320	337.586523177116
6325	337.594231266579
6330	337.601908165235
6335	337.609554131224
6340	337.617169419993
6345	337.624754284328
6350	337.632308974378
6355	337.639833737691
6360	337.64732881924
6365	337.654794461449
6370	337.662230904226
6375	337.669638384988
6380	337.677017138691
6385	337.684367397856
6390	337.691689392596
6395	337.698983350645
6400	337.706249497383
6405	337.713488055861
6410	337.72069924683
6415	337.727883288766
6420	337.735040397892
6425	337.742170788208
6430	337.749274671513
6435	337.756352257428
6440	337.763403753424
6445	337.770429364844
6450	337.777429294926
6455	337.784403744828
6460	337.79135291365
6465	337.798276998458
6470	337.805176194306
6475	337.812050694261
6480	337.818900689421
6485	337.82572636894
6490	337.832527920051
6495	337.839305528084
6500	337.846059376488
6505	337.852789646856
6510	337.859496518942
6515	337.866180170681
6520	337.872840778212
6525	337.8794785159
6530	337.88609355635
6535	337.89268607043
6540	337.899256227294
6545	337.905804194394
6550	337.912330137504
6555	337.918834220738
6560	337.925316606568
6565	337.931777455843
6570	337.938216927804
6575	337.944635180109
6580	337.951032368842
6585	337.957408648537
6590	337.963764172194
6595	337.970099091293
6600	337.976413555817
6605	337.982707714264
6610	337.988981713664
6615	337.995235699601
6620	338.001469816221
6625	338.007684206256
6630	338.013879011035
6635	338.020054370502
6640	338.026210423231
6645	338.032347306441
6650	338.038465156011
6655	338.044564106496
6660	338.050644291142
6665	338.056705841898
6670	338.062748889434
6675	338.068773563152
6680	338.074779991204
6685	338.080768300502
6690	338.086738616735
6695	338.09269106438
6700	338.098625766718
6705	338.104542845846
6710	338.110442422693
6715	338.116324617028
6720	338.122189547478
6725	338.128037331539
6730	338.133868085587
6735	338.139681924894
6740	338.145478963637
6745	338.151259314911
6750	338.157023090746
6755	338.16277040211
6760	338.16850135893
6765	338.174216070097
6770	338.17991464348
6775	338.185597185941
6780	338.191263803339
6785	338.196914600548
6790	338.202549681462
6795	338.208169149012
6800	338.213773105173
6805	338.219361650973
6810	338.22493488651
6815	338.230492910953
6820	338.236035822562
6825	338.241563718691
6830	338.247076695802
6835	338.252574849472
6840	338.258058274408
6845	338.263527064449
6850	338.268981312584
6855	338.274421110956
6860	338.279846550874
6865	338.285257722821
6870	338.290654716465
6875	338.296037620666
6880	338.301406523487
6885	338.306761512201
6890	338.312102673301
6895	338.317430092509
6900	338.322743854782
6905	338.328044044324
6910	338.33333074459
6915	338.3386040383
6920	338.343864007441
6925	338.34911073328
6930	338.354344296368
6935	338.359564776551
6940	338.364772252977
6945	338.3699668041
6950	338.375148507697
6955	338.380317440865
6960	338.385473680035
6965	338.390617300977
6970	338.395748378807
6975	338.400866987998
6980	338.405973202381
6985	338.411067095156
6990	338.4161487389
6995	338.421218205569
7000	338.426275566511
7005	338.431320892468
7010	338.436354253585
7015	338.441375719416
7020	338.446385358929
7025	338.451383240518
7030	338.456369432
7035	338.46134400063
7040	338.466307013103
7045	338.471258535559
7050	338.476198633592
7055	338.481127372255
7060	338.486044816065
7065	338.490951029008
7070	338.495846074548
7075	338.500730015629
7080	338.505602914685
7085	338.51046483364
7090	338.515315833917
7095	338.520155976446
7100	338.524985321664
7105	338.529803929524
7110	338.534611859499
7115	338.539409170588
7120	338.544195921322
7125	338.548972169766
7130	338.553737973526
7135	338.558493389756
7140	338.563238475159
7145	338.567973285993
7150	338.572697878079
7155	338.5774123068
7160	338.582116627111
7165	338.586810893539
7170	338.591495160192
7175	338.59616948076
7180	338.600833908521
7185	338.605488496346
7190	338.610133296701
7195	338.614768361654
7200	338.619393742879
7205	338.624009491658
7210	338.628615658887
7215	338.633212295082
7220	338.637799450379
7225	338.642377174539
7230	338.646945516955
7235	338.651504526654
7240	338.656054252299
7245	338.660594742197
7250	338.665126044298
7255	338.669648206204
7260	338.674161275169
7265	338.678665298103
7270	338.683160321579
7275	338.687646391831
7280	338.692123554762
7285	338.696591855948
7290	338.701051340636
7295	338.705502053753
7300	338.709944039906
7305	338.71437734339
7310	338.718802008183
7315	338.723218077957
7320	338.727625596077
7325	338.732024605608
7330	338.736415149313
7335	338.74079726966
7340	338.745171008823
7345	338.749536408687
7350	338.753893510852
7355	338.758242356631
7360	338.762582987059
7365	338.766915442892
7370	338.771239764612
7375	338.775555992428
7380	338.779864166283
7385	338.78416432585
7390	338.788456510541
7395	338.792740759505
7400	338.797017111636
7405	338.801285605569
7410	338.805546279689
7415	338.809799172128
7420	338.814044320773
7425	338.818281763263
7430	338.822511536996
7435	338.82673367913
7440	338.830948226584
7445	338.835155216041
7450	338.839354683953
7455	338.843546666542
7460	338.8477311998
7465	338.851908319494
7470	338.856078061168
7475	338.860240460145
7480	338.864395551528
7485	338.868543370206
7490	338.872683950849
7495	338.876817327919
7500	338.880943535667
7505	338.885062608135
7510	338.88917457916
7515	338.893279482377
7520	338.897377351216
7525	338.901468218911
7530	338.905552118496
7535	338.909629082813
7540	338.913699144505
7545	338.91776233603
7550	338.92181868965
7555	338.925868237444
7560	338.929911011302
7565	338.933947042932
7570	338.937976363858
7575	338.941999005424
7580	338.946014998797
7585	338.950024374964
7590	338.95402716474
7595	338.958023398764
7600	338.962013107505
7605	338.965996321262
7610	338.969973070168
7615	338.973943384187
7620	338.977907293119
7625	338.981864826604
7630	338.985816014117
7635	338.989760884976
7640	338.99369946834
7645	338.997631793212
7650	339.001557888441
7655	339.00547778272
7660	339.009391504592
7665	339.013299082449
7670	339.017200544536
7675	339.021095918947
7680	339.024985233632
7685	339.028868516396
7690	339.032745794901
7695	339.036617096668
7700	339.040482449075
7705	339.044341879364
7710	339.048195414637
7715	339.052043081863
7720	339.055884907873
7725	339.059720919367
7730	339.063551142911
7735	339.067375604941
7740	339.071194331765
7745	339.075007349559
7750	339.078814684375
7755	339.082616362139
7760	339.086412408652
7765	339.090202849592
7770	339.093987710516
7775	339.097767016858
7780	339.101540793935
7785	339.105309066945
7790	339.109071860968
7795	339.112829200969
7800	339.116581111797
7805	339.120327618189
7810	339.124068744767
7815	339.127804516043
7820	339.131534956419
7825	339.135260090185
7830	339.138979941525
7835	339.142694534514
7840	339.146403893122
7845	339.150108041213
7850	339.153807002547
7855	339.157500800781
7860	339.161189459471
7865	339.164873002068
7870	339.16855145193
7875	339.172224832311
7880	339.175893166368
7885	339.179556477164
7890	339.183214786494
7895	339.186868102939
7900	339.190516367412
7905	339.194159299991
7910	339.197796090493
7915	339.201424916445
7920	339.205042351772
7925	339.208642804369
7930	339.21221813592
7935	339.215757557538
7940	339.219247795806
7945	339.222673443613
7950	339.226017385463
7955	339.229261213563
7960	339.232385597018
7965	339.235370601918
7970	339.238195973715
7975	339.240841391731
7980	339.243286699931
7985	339.245512115034
7990	339.247498412986
7995	339.249227095737
8000	339.250680540611
8005	339.25184213423
8010	339.252696392437
8015	339.253229067295
8020	339.253427242056
8025	339.253279414862
8030	339.252775571815
8035	339.251907249925
8040	339.250667590359
8045	339.249051382347
8050	339.247055098011
8055	339.24467691841
8060	339.241916751002
8065	339.23877623874
8070	339.235258761015
8075	339.231369426615
8080	339.227115058915
8085	339.22250417349
8090	339.217546948359
8095	339.212255187076
8100	339.206642274894
8105	339.200723128254
8110	339.194514137848
8115	339.188033105524
8120	339.181299175329
8125	339.174332758983
8130	339.167155454843
8135	339.159789955518
8140	339.152259941869
8145	339.144589966954
8150	339.136805310261
8155	339.128931750143
8160	339.120995183965
8165	339.113021047918
8170	339.105033584016
8175	339.097055107585
8180	339.089105463714
8185	339.081201794392
8190	339.073358613503
8195	339.065588084789
8200	339.057900369737
8205	339.050303950659
8210	339.04280589407
8215	339.035412060791
8220	339.028127280961
8225	339.020955505843
8230	339.013899939947
8235	339.006963153735
8240	339.000147178073
8245	338.993453583086
8250	338.986883544378
8255	338.980437899002
8260	338.974117192873
8265	338.967921720937
8270	338.961851561237
8275	338.955906603895
8280	338.950086575851
8285	338.944391062061
8290	338.938819523712
8295	338.933371313927
8300	338.928045691357
8305	338.922841831992
8310	338.917758839447
8315	338.912795753973
8320	338.907951560359
8325	338.903225194909
8330	338.898615551597
8335	338.894121487541
8340	338.889741827868
8345	338.885475370065
8350	338.881320887861
8355	338.877277134733
8360	338.873342847041
8365	338.869516746872
8370	338.865797544602
8375	338.862183941222
8380	338.858674630442
8385	338.855268300614
8390	338.851963636469
8395	338.848759320707
8400	338.845654035448
8405	338.842646463551
8410	338.839735289819
8415	338.836919202108
8420	338.834196892324
8425	338.831567057354
8430	338.829028399897
8435	338.826579629237
8440	338.824219461942
8445	338.821946622505
8450	338.819759843922
8455	338.817657868228
8460	338.815639446971
8465	338.813703341658
8470	338.811848324143
8475	338.810073176989
8480	338.808376693789
8485	338.806757679455
8490	338.805214950474
8495	338.803747335146
8500	338.802353673778
8505	338.80103281887
8510	338.799783635271
8515	338.798605000312
8520	338.797495803925
8525	338.796454948738
8530	338.795481350156
8535	338.794573936427
8540	338.79373164869
8545	338.792953441011
8550	338.792238280408
8555	338.791585146861
8560	338.790993033312
8565	338.790460945655
8570	338.789987902716
8575	338.789572936227
8580	338.789215090786
8585	338.788913423812
8590	338.788667005499
8595	338.78847491875
8600	338.788336259118
8605	338.788250134736
8610	338.788215666238
8615	338.788231986683
8620	338.788298241468
8625	338.788413588241
8630	338.788577196809
8635	338.788788249041
8640	338.789045938768
8645	338.789349471687
8650	338.789698065249
8655	338.790090948558
8660	338.790527362262
8665	338.791006558438
8670	338.791527800485
8675	338.792090363006
8680	338.792693531697
8685	338.793336603226
8690	338.794018885119
8695	338.794739695642
8700	338.795498363678
8705	338.796294228615
8710	338.797126640216
8715	338.797994958509
8720	338.798898553659
8725	338.799836805849
8730	338.800809105162
8735	338.801814851458
8740	338.802853454251
8745	338.803924332594
8750	338.805026914955
8755	338.806160639098
8760	338.807324951962
8765	338.808519309547
8770	338.80974317679
8775	338.81099602745
8780	338.81227734399
8785	338.813586617461
8790	338.814923347387
8795	338.816287041647
8800	338.817677216363
8805	338.819093395787
8810	338.820535112186
8815	338.822001905734
8820	338.823493324397
8825	338.825008923824
8830	338.826548267241
8835	338.828110925341
8840	338.829696476176
8845	338.83130450505
8850	338.832934604419
8855	338.834586373784
8860	338.836259419585
8865	338.837953355105
8870	338.839667800366
8875	338.841402382028
8880	338.843156733294
8885	338.84493049381
8890	338.846723309568
8895	338.848534832813
8900	338.850364721946
8905	338.852212641433
8910	338.85407826171
8915	338.855961259097
8920	338.857861315702
8925	338.859778119337
8930	338.861711363428
8935	338.863660746927
8940	338.865625974232
8945	338.867606755095
8950	338.869602804544
8955	338.8716138428
8960	338.873639595194
8965	338.875679792088
8970	338.877734168796
8975	338.879802465506
8980	338.881884427203
8985	338.883979803592
8990	338.886088349025
8995	338.888209822426
9000	338.890343987217
9005	338.892490611249
9010	338.894649466729
9015	338.89682033015
9020	338.899002982223
9025	338.901197207809
9030	338.903402795853
9035	338.905619539316
9040	338.90784723511
9045	338.910085684036
9050	338.912334690721
9055	338.914594063553
9060	338.916863614622
9065	338.919143159659
9070	338.921432517976
9075	338.92373151241
9080	338.926039969262
9085	338.928357718241
9090	338.93068459241
9095	338.933020428129
9100	338.935365065001
9105	338.937718345819
9110	338.940080116512
9115	338.942450226097
9120	338.944828526624
9125	338.947214873126
9130	338.949609123572
9135	338.952011138819
9140	338.954420782558
9145	338.956837921277
9150	338.959262424203
9155	338.961694163265
9160	338.964133013048
9165	338.966578850744
9170	338.969031556113
9175	338.971491011438
9180	338.973957101485
9185	338.976429713458
9190	338.978908736964
9195	338.981394063965
9200	338.983885588748
9205	338.986383207876
9210	338.988886820159
9215	338.991396326612
9220	338.993911630416
9225	338.996432636889
9230	338.998959253441
9235	339.001491389549
9240	339.004028956714
9245	339.006571868431
9250	339.009120040156
9255	339.011673389273
9260	339.014231835061
9265	339.01679529866
9270	339.019363703046
9275	339.021936972996
9280	339.024515035057
9285	339.02709781752
9290	339.029685250388
9295	339.03227726535
9300	339.034873795749
9305	339.037474776561
9310	339.040080144361
9315	339.042689837298
9320	339.045303795075
9325	339.047921958914
9330	339.050544271538
9335	339.053170677142
9340	339.055801121371
9345	339.058435551296
9350	339.06107391539
9355	339.063716163503
9360	339.066362246844
9365	339.069012117953
9370	339.071665730685
9375	339.074323040184
9380	339.076984002863
9385	339.079648576387
9390	339.082316719648
9395	339.084988392747
9400	339.087663556975
9405	339.090342174792
9410	339.093024209811
9415	339.095709626778
9420	339.098398391553
9425	339.101090471093
9430	339.103785833436
9435	339.10648444768
9440	339.109186283972
9445	339.111891313484
9450	339.114599508406
9455	339.117310841921
9460	339.120025288196
9465	339.122742822363
9470	339.125463420507
9475	339.128187059649
9480	339.130913717732
9485	339.133643373608
9490	339.136376007024
9495	339.139111598608
9500	339.141850129857
9505	339.144591583122
9510	339.147335941596
9515	339.150083189304
9520	339.152833311085
9525	339.155586292587
9530	339.158342120251
9535	339.161100781299
9540	339.163862263727
9545	339.166626556289
9550	339.169393648489
9555	339.172163530569
9560	339.174936193502
9565	339.177711628978
9570	339.180489829394
9575	339.183270787849
9580	339.18605449813
9585	339.188840954704
9590	339.19163015271
9595	339.19442208795
9600	339.197216756878
9605	339.200014156595
9610	339.20281428484
9615	339.205617139978
9620	339.208422721
9625	339.211231027506
9630	339.214042059706
9635	339.216855818405
9640	339.219672305003
9645	339.222491521483
9650	339.225313470408
9655	339.22813815491
9660	339.230965578687
9665	339.233795745997
9670	339.23662866165
9675	339.239464331
9680	339.242302759945
9685	339.245143954918
9690	339.24798792288
9695	339.250834671316
9700	339.253684208233
9705	339.256536542148
9710	339.259391682091
9715	339.262249637594
9720	339.26511041869
9725	339.267974035906
9730	339.27084050026
9735	339.27370982326
9740	339.276582016892
9745	339.279457093624
9750	339.2823350664
9755	339.285215948634
9760	339.288099754207
9765	339.290986497467
9770	339.293876193222
9775	339.296768856738
9780	339.299664503737
9785	339.302563150391
9790	339.305464813324
9795	339.308369509605
9800	339.311277256747


==> tiks/dyn-ecco/sig3-5-2.tsv <==
0	279.150000073505
5	279.155311272864
10	279.158544121
15	279.160592013949
20	279.161915144108
25	279.162687694967
30	279.162912359351
35	279.162508847496
40	279.161381420574
45	279.159469229303
50	279.156782293268
55	279.153425273534
60	279.1496107247
65	279.145663221833
70	279.142015603662
75	279.139198518074
80	279.137824463208
85	279.138567553677
90	279.142140277149
95	279.149756634117
100	279.160900332673
105	279.177570547032
110	279.201070880029
115	279.232185108464
120	279.271312724205
125	279.318572967836
130	279.373884244619
135	279.437024376674
140	279.507675998807
145	279.585460488734
150	279.669963090535
155	279.760751307443
160	279.857388178007
165	279.959441684866
170	280.066491258699
175	280.178132115706
180	280.293977992456
185	280.4136627066
190	280.536840867594
195	280.663187981315
200	280.792400131072
205	280.924193370711
210	281.058302929964
215	281.19448230537
220	281.33250228985
225	281.472149978882
230	281.613227779939
235	281.755552443481
240	281.898954127627
245	282.043275504149
250	282.188370910164
255	282.334105547574
260	282.480354730689
265	282.627003181307
270	282.773944369807
275	282.921079900306
280	283.068318937668
285	283.215577673995
290	283.362778832183
295	283.509851204172
300	283.656729221554
305	283.803352556333
310	283.949665749715
315	284.095617866951
320	284.241162176377
325	284.386255850913
330	284.530859690406
335	284.674937863333
340	284.818457666466
345	284.961389301221
350	285.103705665513
355	285.245382159997
360	285.386396507707
365	285.526728586138
370	285.666360270899
375	285.805275290151
380	285.943459089065
385	286.080898703618
390	286.217582643098
395	286.353500780699
400	286.488644251679
405	286.623005358556
410	286.756577482871
415	286.889355003068
420	287.021333218088
425	287.152508276287
430	287.282877109324
435	287.412437370683
440	287.541187378516
445	287.669126062527
450	287.796252914612
455	287.922567943015
460	288.048071629757
465	288.172764891118
470	288.296649040971
475	288.419725756766
480	288.541997048
485	288.663465226985
490	288.784132881772
495	288.904002851081
500	289.023078201092
505	289.141362203982
510	289.258858318073
515	289.375570169491
520	289.491501535226
525	289.606656327492
530	289.721038579307
535	289.834652431188
540	289.947502118903
545	290.059591962188
550	290.170926354373
555	290.281509752835
560	290.391346670239
565	290.500441666493
570	290.608799341368
575	290.716424327743
580	290.823321285414
585	290.929494895441
590	291.034949854975
595	291.139690872546
600	291.243722663765
605	291.34704994741
610	291.449677441871
615	291.551609861926
620	291.652851915812
625	291.753408302579
630	291.853283709704
635	291.952482810932
640	292.051010264343
645	292.148870710609
650	292.246068771445
655	292.342609048212
660	292.438496120689
665	292.533734545976
670	292.628328857527
675	292.722283564299
680	292.815603150016
685	292.908292072518
690	293.000354763208
695	293.091795626579
700	293.182619039809
705	293.272829352429
710	293.362430886044
715	293.451427934121
720	293.539824761811
725	293.627625605829
730	293.714834674362
735	293.801456147027
740	293.887494174846
745	293.972952880262
750	294.057836357175
755	294.142148671005
760	294.225893858767
765	294.309075929176
770	294.391698862759
775	294.473766611983
780	294.555283101397
785	294.636252227786
790	294.716677860328
795	294.796563840765
800	294.875913983579
805	294.954732076171
810	295.033021879049
815	295.110787126018
820	295.18803152437
825	295.264758755082
830	295.340972473012
835	295.416676307097
840	295.491873860552
845	295.566568711068
850	295.640764411016
855	295.714464487639
860	295.787672443256
865	295.860391755454
870	295.932625877289
875	296.004378237477
880	296.07565224059
885	296.146451267245
890	296.216778674295
895	296.286637795018
900	296.356031939302
905	296.424964393827
910	296.493438422251
915	296.561457265389
920	296.629024141388
925	296.696142245905
930	296.762814752281
935	296.829044811712
940	296.89483555342
945	296.960190084817
950	297.025111491673
955	297.08960283828
960	297.153667167609
965	297.217307501476
970	297.280526840694
975	297.343328165231
980	297.405714434362
985	297.467688586823
990	297.529253540959
995	297.590412194874
1000	297.651167426575
1005	297.71152209412
1010	297.771479035758
1015	297.831041070074
1020	297.890210996124
1025	297.948991593581
1030	298.007385622864
1035	298.065395825278
1040	298.123024923148
1045	298.180275619949
1050	298.237150600443
1055	298.293652530801
1060	298.349784058738
1065	298.40554781364
1070	298.460946406686
1075	298.515982430977
1080	298.570658461661
1085	298.624977056049
1090	298.678940753746
1095	298.732552076763
1100	298.785813529644
1105	298.838727599577
1110	298.891296756518
1115	298.943523453303
1120	298.995410125767
1125	299.046959192855
1130	299.098173056739
1135	299.149054102926
1140	299.199604700377
1145	299.249827201611
1150	299.299723942819
1155	299.349297243972
1160	299.39854940893
1165	299.447482725546
1170	299.496099465782
1175	299.544401885803
1180	299.592392226092
1185	299.640072711549
1190	299.687445551597
1195	299.734512940284
1200	299.781277056388
1205	299.827740063513
1210	299.873904110196
1215	299.919771330003
1220	299.965343841631
1225	300.010623749006
1230	300.055613141379
1235	300.100314093429
1240	300.144728665354
1245	300.188858902972
1250	300.232706837811
1255	300.27627448721
1260	300.319563854411
1265	300.362576928652
1270	300.405315685261
1275	300.447782085748
1280	300.489978077897
1285	300.531905595859
1290	300.573566560241
1295	300.614962878198
1300	300.65609644352
1305	300.696969136724
1310	300.73758282514
1315	300.777939363003
1320	300.818040591535
1325	300.857888339036
1330	300.897484420971
1335	300.936830640052
1340	300.975928786325
1345	301.014780637257
1350	301.053387957818
1355	301.091752500565
1360	301.129876005725
1365	301.167760201281
1370	301.205406803049
1375	301.242817514762
1380	301.279994028154
1385	301.316938023037
1390	301.353651167381
1395	301.390135117397
1400	301.426391517616
1405	301.462422000962
1410	301.498228188839
1415	301.533811691202
1420	301.569174106637
1425	301.604317022438
1430	301.639242014682
1435	301.673950648307
1440	301.708444477187
1445	301.742725044203
1450	301.776793881325
1455	301.81065250968
1460	301.844302439626
1465	301.877745170828
1470	301.91098219233
1475	301.944014982626
1480	301.976845009732
1485	302.009473731258
1490	302.041902594478
1495	302.074133036403
1500	302.106166483847
1505	302.138004353499
1510	302.169648051994
1515	302.201098975977
1520	302.232358512175
1525	302.263428037463
1530	302.294308918935
1535	302.325002513966
1540	302.355510170279
1545	302.385833226018
1550	302.415973009804
1555	302.445930840808
1560	302.475708028813
1565	302.505305874276
1570	302.5347256684
1575	302.563968693187
1580	302.593036221509
1585	302.62192951717
1590	302.650649834966
1595	302.679198420747
1600	302.707576511483
1605	302.73578533532
1610	302.763826111645
1615	302.791700051143
1620	302.81940835586
1625	302.846952219262
1630	302.874332826295
1635	302.90155135344
1640	302.928608968778
1645	302.955506832044
1650	302.982246094685
1655	303.008827899918
1660	303.035253382791
1665	303.061523670232
1670	303.087639881111
1675	303.113603126296
1680	303.139414508704
1685	303.165075123364
1690	303.190586057465
1695	303.215948390411
1700	303.241163193881
1705	303.266231531876
1710	303.291154460779
1715	303.315933029401
1720	303.340568279039
1725	303.365061243529
1730	303.389412949292
1735	303.413624415394
1740	303.43769665359
1745	303.461630668381
1750	303.485427457059
1755	303.509088009764
1760	303.532613309527
1765	303.556004332327
1770	303.579262047133
1775	303.60238741596
1780	303.625381393913
1785	303.648244929236
1790	303.670978963364
1795	303.693584430964
1800	303.71606225999
1805	303.738413371724
1810	303.760638680827
1815	303.782739095382
1820	303.804715516943
1825	303.826568840582
1830	303.848299954928
1835	303.86990974222
1840	303.891399078349
1845	303.912768832902
1850	303.934019869204
1855	303.955153044368
1860	303.976169209337
1865	303.997069208921
1870	304.017853881851
1875	304.038524060812
1880	304.059080572492
1885	304.079524237622
1890	304.099855871016
1895	304.120076281619
1900	304.140186272541
1905	304.160186641102
1910	304.180078178873
1915	304.199861671717
1920	304.219537899827
1925	304.239107637767
1930	304.258571654514
1935	304.277930713494
1940	304.297185572624
1945	304.31633698435
1950	304.335385695686
1955	304.35433244825
1960	304.373177978308
1965	304.391923016804
1970	304.410568289405
1975	304.429114516535
1980	304.44756241341
1985	304.465912690081
1990	304.484166051465
1995	304.502323197381
2000	304.520384822594
2005	304.53835161684
2010	304.556224264871
2015	304.574003446484
2020	304.591689836558
2025	304.609284105093
2030	304.626786917238
2035	304.644198933329
2040	304.661520808923
2045	304.678753194832
2050	304.695896737157
2055	304.712952077319
2060	304.729919852095
2065	304.746800693651
2070	304.763595229573
2075	304.780304082901
2080	304.79692787216
2085	304.813467211394
2090	304.829922710195
2095	304.84629497374
2100	304.862584602815
2105	304.878792193853
2110	304.89491833896
2115	304.91096362595
2120	304.926928638372
2125	304.942813955542
2130	304.958620152575
2135	304.97434780041
2140	304.989997465846
2145	305.005569711565
2150	305.021065096167
2155	305.036484174195
2160	305.051827496168
2165	305.067095608605
2170	305.082289054056
2175	305.097408371132
2180	305.112454094531
2185	305.127426755063
2190	305.142326879685
2195	305.157154991522
2200	305.171911609897
2205	305.18659725036
2210	305.20121242471
2215	305.215757641027
2220	305.230233403694
2225	305.244640213428
2230	305.258978567301
2235	305.273248958772
2240	305.287451877708
2245	305.30158781041
2250	305.315657239642
2255	305.329660644654
2260	305.343598501206
2265	305.357471281595
2270	305.371279454678
2275	305.385023485899
2280	305.398703837311
2285	305.412320967601
2290	305.425875332116
2295	305.439367382882
2300	305.452797568634
2305	305.466166334835
2310	305.479474123702
2315	305.492721374226
2320	305.5059085222
2325	305.519036000237
2330	305.532104237796
2335	305.545113661204
2340	305.558064693675
2345	305.57095775534
2350	305.583793263261
2355	305.596571631457
2360	305.609293270925
2365	305.621958589662
2370	305.634567992686
2375	305.647121882059
2380	305.659620656904
2385	305.672064713433
2390	305.68445444496
2395	305.696790241927
2400	305.709072491923
2405	305.721301579706
2410	305.733477887219
2415	305.745601793615
2420	305.757673675277
2425	305.769693905831
2430	305.781662856175
2435	305.793580894494
2440	305.805448386278
2445	305.817265694344
2450	305.829033178855
2455	305.840751197338
2460	305.852420104703
2465	305.864040253263
2470	305.875611992751
2475	305.887135670339
2480	305.898611630659
2485	305.910040215816
2490	305.921421765412
2495	305.932756616558
2500	305.944045103899
2505	305.955287559624
2510	305.966484313489
2515	305.977635692834
2520	305.988742022597
2525	305.999803625336
2530	306.010820821242
2535	306.021793928157
2540	306.032723261594
2545	306.043609134751
2550	306.054451858525
2555	306.065251741535
2560	306.076009090133
2565	306.086724208424
2570	306.097397398279
2575	306.108028959352
2580	306.118619189099
2585	306.129168382788
2590	306.13967683352
2595	306.150144832244
2600	306.160572667769
2605	306.170960626781
2610	306.181308993861
2615	306.191618051497
2620	306.201888080101
2625	306.212119358022
2630	306.222312161561
2635	306.23246676499
2640	306.24258344056
2645	306.25266245852
2650	306.262704087132
2655	306.272708592682
2660	306.282676239496
2665	306.292607289953
2670	306.302502004503
2675	306.312360641675
2680	306.322183458097
2685	306.331970708503
2690	306.341722645753
2695	306.351439520843
2700	306.361121582919
2705	306.370769079291
2710	306.380382255444
2715	306.389961355057
2720	306.399506620007
2725	306.409018290392
2730	306.418496604535
2735	306.427941799002
2740	306.437354108616
2745	306.446733766463
2750	306.456081003911
2755	306.46539605062
2760	306.474679134552
2765	306.483930481989
2770	306.49315031754
2775	306.502338864154
2780	306.511496343134
2785	306.520622974149
2790	306.529718975241
2795	306.538784562844
2800	306.547819951791
2805	306.556825355324
2810	306.565800985112
2815	306.574747051256
2820	306.583663762303
2825	306.592551325259
2830	306.601409945594
2835	306.610239827262
2840	306.619041172706
2845	306.627814182867
2850	306.636559057203
2855	306.645275993691
2860	306.653965188845
2865	306.66262683772
2870	306.671261133928
2875	306.679868269644
2880	306.688448435622
2885	306.697001821198
2890	306.705528614308
2895	306.714029001492
2900	306.722503167907
2905	306.730951297337
2910	306.739373572201
2915	306.747770173568
2920	306.756141281158
2925	306.764487073362
2930	306.772807727244
2935	306.781103418552
2940	306.789374321732
2945	306.797620609933
2950	306.805842455016
2955	306.814040027568
2960	306.822213496906
2965	306.830363031089
2970	306.838488796928
2975	306.846590959992
2980	306.854669684619
2985	306.862725133926
2990	306.870757469816
2995	306.878766852986
3000	306.886753442938
3005	306.894717397989
3010	306.902658875274
3015	306.910578030761
3020	306.918475019255
3025	306.926349994407
3030	306.934203108726
3035	306.942034513584
3040	306.949844359223
3045	306.957632794768
3050	306.965399968231
3055	306.973146026521
3060	306.980871115449
3065	306.988575379743
3070	306.996258963049
3075	307.00392200794
3080	307.011564655928
3085	307.019187047466
3090	307.026789321961
3095	307.034371617777
3100	307.041934072247
3105	307.049476821677
3110	307.057000001354
3115	307.064503745557
3120	307.071988187559
3125	307.079453459638
3130	307.086899693083
3135	307.094327018201
3140	307.101735564326
3145	307.109125459823
3150	307.116496832097
3155	307.123849807602
3160	307.131184511843
3165	307.138501069386
3170	307.145799603867
3175	307.153080237994
3180	307.160343093556
3185	307.167588291431
3190	307.174815951591
3195	307.182026193109
3200	307.189219134166
3205	307.196394892057
3210	307.203553583199
3215	307.210695323133
3220	307.217820226536
3225	307.224928407225
3230	307.232019978163
3235	307.239095051463
3240	307.2461537384
3245	307.253196149412
3250	307.260222394109
3255	307.267232581277
3260	307.274226818884
3265	307.281205214089
3270	307.288167873247
3275	307.29511490191
3280	307.30204640484
3285	307.30896248601
3290	307.315863248612
3295	307.322748795062
3300	307.329619227005
3305	307.336474645322
3310	307.343315150136
3315	307.350140840815
3320	307.356951815979
3325	307.363748173508
3330	307.370530010542
3335	307.377297423492
3340	307.384050508042
3345	307.390789359153
3350	307.397514071075
3355	307.404224737344
3360	307.410921450793
3365	307.417604303554
3370	307.424273387066
3375	307.430928792075
3380	307.437570608647
3385	307.444198926166
3390	307.450813833341
3395	307.457415418213
3400	307.464003768159
3405	307.470578969893
3410	307.477141109479
3415	307.483690272328
3420	307.490226543205
3425	307.496750006237
3430	307.503260744915
3435	307.509758842097
3440	307.516244380018
3445	307.522717440287
3450	307.5291781039
3455	307.535626451238
3460	307.542062562074
3465	307.548486515579
3470	307.554898390324
3475	307.561298264284
3480	307.567686214846
3485	307.57406231881
3490	307.580426652395
3495	307.586779291241
3500	307.593120310417
3505	307.599449784423
3510	307.605767787192
3515	307.6120743921
3520	307.618369671965
3525	307.624653699053
3530	307.630926545083
3535	307.637188281227
3540	307.643456917638
3545	307.649759085912
3550	307.656106169592
3555	307.66250029965
3560	307.668938934158
3565	307.67541828807
3570	307.681935836839
3575	307.688492080938
3580	307.69509172668
3585	307.70174441157
3590	307.708465079322
3595	307.715274090032
3600	307.722197134542
3605	307.729265008236
3610	307.736513288028
3615	307.743981946836
3620	307.751714932055
3625	307.759759728218
3630	307.768166918867
3635	307.776989758589
3640	307.786283762848
3645	307.796106320712
3650	307.806516333541
3655	307.817573881177
3660	307.829339916048
3665	307.841875984715
3670	307.855243975822
3675	307.869505892987
3680	307.884723650934
3685	307.900958892999
3690	307.918272828121
3695	307.936726085441
3700	307.956378584678
3705	307.977289420553
3710	307.999516759675
3715	308.023117748386
3720	308.048148430233
3725	308.074663671854
3730	308.102717096199
3735	308.132361022129
3740	308.163646409567
3745	308.196622809458
3750	308.231338317926
3755	308.26783953408
3760	308.306171521011
3765	308.346377769609
3770	308.388500164848
3775	308.43257895431
3780	308.47865271869
3785	308.526758344137
3790	308.576930996262
3795	308.629204095721
3800	308.683609295268
3805	308.740176458231
3810	308.798933638342
3815	308.859907060907
3820	308.923121105276
3825	308.988598288618
3830	309.056359250979
3835	309.126422741635
3840	309.198805606743
3845	309.273522778296
3850	309.350587264386
3855	309.430010140809
3860	309.511800543991
3865	309.595965665285
3870	309.682510746615
3875	309.771439077513
3880	309.862751993527
3885	309.956448876045
3890	310.05252715351
3895	310.150982304058
3900	310.251807859573
3905	310.354995411172
3910	310.460534616108
3915	310.568413206111
3920	310.678616997162
3925	310.791129900681
3930	310.905933936159
3935	311.023009245195
3940	311.142334106957
3945	311.263884955049
3950	311.387636395773
3955	311.513561227787
3960	311.641630463131
3965	311.771813349621
3970	311.904077394589
3975	312.038388389964
3980	312.174710438654
3985	312.313005982239
3990	312.453235829931
3995	312.595359188797
4000	312.739333695207
4005	312.885115447497
4010	313.032659039813
4015	313.181917597112
4020	313.33284281129
4025	313.48538497841
4030	313.639493037004
4035	313.795114607405
4040	313.952196032084
4045	314.110682416963
4050	314.27051767365
4055	314.431644562587
4060	314.594004737038
4065	314.757538787912
4070	314.922186289359
4075	315.0878858451
4080	315.254575135454
4085	315.422190965022
4090	315.590669310962
4095	315.759945371839
4100	315.929953616978
4105	316.100627836286
4110	316.271901190486
4115	316.443706261724
4120	316.61597510449
4125	316.788639296803
4130	316.96162999161
4135	317.134877968356
4140	317.308313684652
4145	317.48186732801
4150	317.655468867584
4155	317.829048105855
4160	318.002534730223
4165	318.175858364444
4170	318.348948619861
4175	318.52173514638
4180	318.694165622646
4185	318.866124747817
4190	319.037591061083
4195	319.208520729867
4200	319.378854981625
4205	319.54852598602
4210	319.717461436607
4215	319.885588050373
4220	320.05283417497
4225	320.219131667343
4230	320.384417183941
4235	320.548633001541
4240	320.711727469064
4245	320.873655174295
4250	321.034376895108
4255	321.193859392374
4260	321.352075091094
4265	321.509001687176
4270	321.664621709584
4275	321.81892206111
4280	321.971893555591
4285	322.123530464931
4290	322.27383008561
4295	322.422792331362
4300	322.570419356347
4305	322.716715211189
4310	322.861685532836
4315	323.005337268017
4320	323.147678429266
4325	323.28871788188
4330	323.428465159748
4335	323.566930307774
4340	323.704123748449
4345	323.840056170128
4350	323.974738434572
4355	324.108181501447
4360	324.240396367564
4365	324.371394018817
4370	324.501185392953
4375	324.629781351468
4380	324.757192659113
4385	324.883429969664
4390	325.00850381677
4395	325.132424608868
4400	325.255202627269
4405	325.376848026687
4410	325.497370837569
4415	325.616780969713
4420	325.735088216749
4425	325.852302261132
4430	325.96843267939
4435	326.083488947395
4440	326.197480445517
4445	326.310416463537
4450	326.422306205235
4455	326.53315879261
4460	326.642983269701
4465	326.751788605994
4470	326.859583699436
4475	326.966377379045
4480	327.072178407172
4485	327.176995481412
4490	327.280837236212
4495	327.383712244205
4500	327.485629017303
4505	327.586596007574
4510	327.686621607941
4515	327.785714152731
4520	327.883881918091
4525	327.981133122305
4530	328.077475926026
4535	328.172918432443
4540	328.267468687398
4545	328.361134679476
4550	328.453924340058
4555	328.545845543371
4560	328.636906106527
4565	328.727113789561
4570	328.816476295479
4575	328.905001270307
4580	328.992696303159
4585	329.079568926311
4590	329.165626615298
4595	329.250876789014
4600	329.335326809841
4605	329.418983983783
4610	329.501855560617
4615	329.58394873406
4620	329.665270641946
4625	329.745828366418
4630	329.825628934131
4635	329.90467931646
4640	329.982986429728
4645	330.060557135429
4650	330.137398240473
4655	330.213516497424
4660	330.288918604758
4665	330.363611207113
4670	330.437600895553
4675	330.510894207836
4680	330.583497628678
4685	330.655417590032
4690	330.72666047136
4695	330.797232599913
4700	330.867140251015
4705	330.93638964834
4710	331.004986964204
4715	331.072938319852
4720	331.14024978574
4725	331.206927381836
4730	331.272977077901
4735	331.338404793792
4740	331.40321639975
4745	331.467417716696
4750	331.53101451653
4755	331.594012522424
4760	331.656417409125
4765	331.71823480325
4770	331.779470283585
4775	331.840129381388
4780	331.900217580685
4785	331.959740318576
4790	332.018702985532
4795	332.077110925698
4800	332.134969437193
4805	332.192283772418
4810	332.249059138348
4815	332.305300696844
4820	332.361013564948
4825	332.41620281519
4830	332.470873475885
4835	332.525030531439
4840	332.578678922649
4845	332.631823547003
4850	332.684469258981
4855	332.736620870358
4860	332.788283150501
4865	332.83946082667
4870	332.890158584315
4875	332.940381067378
4880	332.990132878587
4885	333.039418579754
4890	333.088242692074
4895	333.136609696415
4900	333.18452403362
4905	333.231990104793
4910	333.279012271597
4915	333.325594856547
4920	333.371742143297
4925	333.417458376933
4930	333.46274776426
4935	333.507614474096
4940	333.552062637549
4945	333.596096348313
4950	333.639719662948
4955	333.682936601163
4960	333.725751146103
4965	333.768167244624
4970	333.81018880758
4975	333.851819710098
4980	333.893063791855
4985	333.93392485736
4990	333.974406676223
4995	334.014512983432
5000	334.054247479626
5005	334.093613831365
5010	334.132615671401
5015	334.171256598948
5020	334.209540179944
5025	334.247469947325
5030	334.285049401283
5035	334.322282009532
5040	334.359171207569
5045	334.395720398936
5050	334.431932955477
5055	334.467812217595
5060	334.503361494512
5065	334.538584064518
5070	334.57348317523
5075	334.608062043839
5080	334.642323857363
5085	334.676271772895
5090	334.70990891785
5095	334.743238390213
5100	334.776263258778
5105	334.808986563398
5110	334.841411315223
5115	334.873540496938
5120	334.905377063004
5125	334.936923939894
5130	334.968184026331
5135	334.999160193518
5140	335.029855285372
5145	335.060272118756
5150	335.090413483707
5155	335.120282143666
5160	335.149880835702
5165	335.179212270739
5170	335.208279133778
5175	335.237084084121
5180	335.265629755587
5185	335.293918756739
5190	335.321953671094
5195	335.349737057341
5200	335.377271449559
5205	335.404559357425
5210	335.431603266431
5215	335.45840563809
5220	335.484968910144
5225	335.511295496777
5230	335.537387788813
5235	335.563248153929
5240	335.588878936849
5245	335.614282459551
5250	335.639461021466
5255	335.664416899675
5260	335.689152349108
5265	335.713669602737
5270	335.737970871774
5275	335.762058345861
5280	335.78593419326
5285	335.809600561049
5290	335.833059575301
5295	335.856313341282
5300	335.879363943628
5305	335.902213446535
5310	335.924863893937
5315	335.947317309692
5320	335.969575697761
5325	335.991641042385
5330	336.013515308266
5335	336.035200440738
5340	336.056698365947
5345	336.078010991021
5350	336.099140204244
5355	336.120087875227
5360	336.140855855075
5365	336.161445976557
5370	336.181860054274
5375	336.20209988482
5380	336.222167246953
5385	336.242063901752
5390	336.261791592782
5395	336.281352046252
5400	336.300746971177
5405	336.319978059532
5410	336.339046986414
5415	336.357955410191
5420	336.376704972662
5425	336.395297299205
5430	336.413733998933
5435	336.432016664841
5440	336.450146873956
5445	336.468126187486
5450	336.485956150966
5455	336.503638294405
5460	336.521174132427
5465	336.538565164419
5470	336.55581287467
5475	336.57291873251
5480	336.589884192457
5485	336.606710694346
5490	336.623399663474
5495	336.639952510733
5500	336.656370632747
5505	336.672655412002
5510	336.688808216986
5515	336.704830402312
5520	336.720723308858
5525	336.736488263889
5530	336.75212658119
5535	336.767639561192
5540	336.783028491098
5545	336.798294645011
5550	336.813439284053
5555	336.828463656494
5560	336.843368997872
5565	336.858156531111
5570	336.872827466648
5575	336.887383002545
5580	336.901824324611
5585	336.91615260652
5590	336.930369009924
5595	336.944474684569
5600	336.95847076841
5605	336.972358387725
5610	336.986138657225
5615	336.999812680166
5620	337.013381548459
5625	337.02684634278
5630	337.040208132679
5635	337.053467976685
5640	337.066626922414
5645	337.079686006674
5650	337.09264625557
5655	337.105508684609
5660	337.118274298799
5665	337.130944092755
5670	337.143519050799
5675	337.156000147056
5680	337.168388345559
5685	337.180684600346
5690	337.192889855554
5695	337.205005045518
5700	337.21703109487
5705	337.228968918626
5710	337.240819422289
5715	337.252583501936
5720	337.264262044312
5725	337.275855926923
5730	337.287366018126
5735	337.298793177218
5740	337.310138254525
5745	337.321402091494
5750	337.332585520776
5755	337.343689366313
5760	337.354714443429
5765	337.365661558909
5770	337.376531511089
5775	337.387325089934
5780	337.398043077126
5785	337.408686246143
5790	337.419255362341
5795	337.429751183038
5800	337.440174457587
5805	337.450525927464
5810	337.460806326337
5815	337.471016380154
5820	337.48115680721
5825	337.491228318232
5830	337.501231616448
5835	337.511167397667
5840	337.52103635035
5845	337.530839155686
5850	337.540576487663
5855	337.550249013141
5860	337.559857391923
5865	337.569402276829
5870	337.578884313761
5875	337.588304141778
5880	337.597662393162
5885	337.606959693485
5890	337.616196661681
5895	337.625373910111
5900	337.634492044627
5905	337.643551664641
5910	337.65255336319
5915	337.661497727
5920	337.670385336549
5925	337.679216766133
5930	337.687992583925
5935	337.696713352042
5940	337.705379626601
5945	337.713991957787
5950	337.722550889907
5955	337.731056961453
5960	337.739510705164
5965	337.747912648077
5970	337.756263311594
5975	337.764563211534
5980	337.772812858192
5985	337.781012756398
5990	337.789163405567
5995	337.797265299761
6000	337.80531892774
6005	337.813324773019
6010	337.821283313919
6015	337.829195023623
6020	337.837060370229
6025	337.844879816801
6030	337.852653821421
6035	337.860382837242
6040	337.868067312537
6045	337.875707690751
6050	337.883304410551
6055	337.890857905875
6060	337.898368605979
6065	337.905836935488
6070	337.913263314447
6075	337.920648158361
6080	337.927991878249
6085	337.935294880685
6090	337.942557567852
6095	337.94978033758
6100	337.956963583394
6105	337.964107694562
6110	337.971213056135
6115	337.978280048994
6120	337.985309049891
6125	337.992300431496
6130	337.999254562436
6135	338.006171807339
6140	338.013052526877
6145	338.019897077806
6150	338.026705813007
6155	338.033479081527
6160	338.040217228621
6165	338.046920595789
6170	338.053589520818
6175	338.060224337821
6180	338.066825377272
6185	338.073392966051
6190	338.079927427476
6195	338.086429081344
6200	338.092898243967
6205	338.099335228209
6210	338.105740343522
6215	338.112113895984
6220	338.118456188334
6225	338.124767520006
6230	338.131048187164
6235	338.137298482741
6240	338.143518696468
6245	338.14970911491
6250	338.155870021503
6255	338.162001696582
6260	338.168104417416
6265	338.174178458242
6270	338.180224090299
6275	338.186241581853
6280	338.192231198238
6285	338.19819320188
6290	338.204127852331
6295	338.210035406301
6300	338.215916117687
6305	338.221770237603
6310	338.22759801441
6315	338.233399693746
6320	338.239175518557
6325	338.24492572912
6330	338.25065056308
6335	338.256350255472
6340	338.262025038752
6345	338.267675142823
6350	338.273300795065
6355	338.278902220361
6360	338.284479641122
6365	338.290033277318
6370	338.295563346501
6375	338.301070063832
6380	338.306553642108
6385	338.312014291784
6390	338.317452221006
6395	338.322867635626
6400	338.328260739235
6405	338.333631733186
6410	338.338980816613
6415	338.344308186463
6420	338.349614037514
6425	338.3548985624
6430	338.360161951637
6435	338.365404393643
6440	338.370626074763
6445	338.375827179288
6450	338.381007889482
6455	338.386168385603
6460	338.391308845922
6465	338.39642944675
6470	338.401530362452
6475	338.406611765477
6480	338.411673826373
6485	338.416716713808
6490	338.421740594596
6495	338.426745633709
6500	338.431731994307
6505	338.436699837747
6510	338.441649323615
6515	338.446580609733
6520	338.451493852189
6525	338.45638920535
6530	338.461266821882
6535	338.466126852771
6540	338.470969447338
6545	338.475794753263
6550	338.480602916594
6555	338.485394081777
6560	338.490168391661
6565	338.494925987528
6570	338.499667009099
6575	338.504391594561
6580	338.509099880576
6585	338.513792002305
6590	338.518468093419
6595	338.523128286119
6600	338.52777271115
6605	338.532401497821
6610	338.537014774015
6615	338.54161266621
6620	338.546195299493
6625	338.550762797575
6630	338.555315282807
6635	338.559852876195
6640	338.564375697415
6645	338.568883864827
6650	338.573377495491
6655	338.577856705182
6660	338.582321608403
6665	338.586772318397
6670	338.591208947169
6675	338.59563160549
6680	338.600040402918
6685	338.604435447807
6690	338.608816847326
6695	338.613184707466
6700	338.617539133056
6705	338.621880227779
6710	338.62620809418
6715	338.63052283368
6720	338.634824546593
6725	338.639113332131
6730	338.643389288423
6735	338.647652512524
6740	338.651903100428
6745	338.656141147079
6750	338.660366746385
6755	338.664579991226
6760	338.668780973471
6765	338.672969783983
6770	338.677146512636
6775	338.681311248324
6780	338.68546407897
6785	338.689605091541
6790	338.693734372056
6795	338.697852005598
6800	338.701958076323
6805	338.706052667474
6810	338.710135861386
6815	338.714207739503
6820	338.718268382381
6825	338.722317869703
6830	338.72635628029
6835	338.730383692103
6840	338.734400182264
6845	338.738405827055
6850	338.742400701935
6855	338.746384881546
6860	338.750358439722
6865	338.7543214495
6870	338.758273983129
6875	338.762216112076
6880	338.766147907039
6885	338.770069437954
6890	338.773980774003
6895	338.777881983623
6900	338.781773134516
6905	338.785654293655
6910	338.789525527294
6915	338.793386900977
6920	338.797238479542
6925	338.801080327135
6930	338.804912507213
6935	338.808735082555
6940	338.812548115269
6945	338.816351666797
6950	338.820145797927
6955	338.823930568799
6960	338.82770603891
6965	338.831472267125
6970	338.835229311681
6975	338.838977230197
6980	338.84271607968
6985	338.846445916531
6990	338.850166796553
6995	338.85387877496
7000	338.857581906378
7005	338.861276244858
7010	338.86496184388
7015	338.868638756358
7020	338.872307034649
7025	338.875966730559
7030	338.879617895348
7035	338.883260579738
7040	338.886894833918
7045	338.890520707551
7050	338.894138249778
7055	338.897747509228
7060	338.90134853402
7065	338.904941371772
7070	338.908526069604
7075	338.912102674145
7080	338.915671231539
7085	338.919231787451
7090	338.922784387072
7095	338.926329075122
7100	338.929865895862
7105	338.933394893091
7110	338.936916110158
7115	338.940429589964
7120	338.943935374968
7125	338.947433507193
7130	338.950924028227
7135	338.954406979236
7140	338.957882400959
7145	338.961350333722
7150	338.964810817436
7155	338.968263891607
7160	338.971709595337
7165	338.975147967329
7170	338.978579045896
7175	338.982002868958
7180	338.985419474054
7185	338.988828898341
7190	338.992231178603
7195	338.995626351251
7200	338.999014452329
7205	339.002395517521
7210	339.005769582151
7215	339.009136681188
7220	339.012496849254
7225	339.015850120622
7230	339.019196529226
7235	339.022536108659
7240	339.025868892183
7245	339.029194912729
7250	339.032514202901
7255	339.035826794981
7260	339.039132720933
7265	339.042432012406
7270	339.045724700738
7275	339.049010816957
7280	339.052290391789
7285	339.055563455661
7290	339.0588300387
7295	339.06209017074
7300	339.065343881327
7305	339.068591199718
7310	339.071832154888
7315	339.075066775531
7320	339.078295090064
7325	339.081517126632
7330	339.084732913108
7335	339.087942477099
7340	339.091145845946
7345	339.09434304673
7350	339.097534106275
7355	339.100719051148
7360	339.103897907665
7365	339.107070701894
7370	339.110237459654
7375	339.113398206524
7380	339.116552967839
7385	339.1197017687
7390	339.12284463397
7395	339.125981588281
7400	339.129112656035
7405	339.132237861409
7410	339.135357228354
7415	339.138470780599
7420	339.141578541656
7425	339.144680534819
7430	339.147776783169
7435	339.150867309575
7440	339.153952136696
7445	339.157031286988
7450	339.160104782699
7455	339.163172645877
7460	339.16623489837
7465	339.16929156183
7470	339.172342657714
7475	339.175388207285
7480	339.178428231616
7485	339.181462751594
7490	339.184491787918
7495	339.187515361104
7500	339.190533491487
7505	339.19354619922
7510	339.196553504283
7515	339.199555426476
7520	339.202551985428
7525	339.205543200597
7530	339.208529091271
7535	339.211509676571
7540	339.214484975452
7545	339.217455006706
7550	339.220419788963
7555	339.223379340693
7560	339.226333680209
7565	339.229282825668
7570	339.232226795071
7575	339.235165606269
7580	339.238099276961
7585	339.241027824696
7590	339.243951266877
7595	339.246869620762
7600	339.249782903464
7605	339.252691131954
7610	339.255594323063
7615	339.258492493482
7620	339.261385659765
7625	339.264273838332
7630	339.267157045466
7635	339.270035297318
7640	339.272908609911
7645	339.275776999133
7650	339.278640480748
7655	339.281499070392
7660	339.284352783576
7665	339.287201635687
7670	339.290045641988
7675	339.292884817625
7680	339.29571917762
7685	339.29854873688
7690	339.301373510195
7695	339.304193512236
7700	339.307008757564
7705	339.309819260625
7710	339.312625035754
7715	339.315426097175
7720	339.318222459003
7725	339.321014135246
7730	339.323801139805
7735	339.326583486475
7740	339.329361188948
7745	339.332134260811
7750	339.334902715552
7755	339.337666566555
7760	339.340425827107
7765	339.343180510397
7770	339.345930629513
7775	339.34867619745
7780	339.351417227107
7785	339.35415373129
7790	339.35688572271
7795	339.359613213987
7800	339.362336217651
7805	339.36505474614
7810	339.367768811805
7815	339.370478426908
7820	339.373183603626
7825	339.375884354047
7830	339.378580690176
7835	339.381272623935
7840	339.38396016716
7845	339.386643331607
7850	339.38932212895
7855	339.391996570784
7860	339.394666668622
7865	339.397332433901
7870	339.399993877979
7875	339.402651012137
7880	339.405303847582
7885	339.407952395443
7890	339.410596666776
7895	339.413229540967
7900	339.415840483909
7905	339.418425298485
7910	339.420984079982
7915	339.423519474405
7920	339.426035227222
7925	339.428535005001
7930	339.431021468746
7935	339.433495575427
7940	339.4359560829
7945	339.438399233041
7950	339.440818588251
7955	339.443204997435
7960	339.445546668871
7965	339.447829329088
7970	339.450036448684
7975	339.452149518056
7980	339.454148357971
7985	339.456011451941
7990	339.457716289277
7995	339.459239709492
8000	339.460558240451
8005	339.46164842415
8010	339.462487125424
8015	339.463051820066
8020	339.463320859905
8025	339.463273713295
8030	339.462891180212
8035	339.462155581772
8040	339.46105092448
8045	339.459563039927
8050	339.457679700904
8055	339.455390715141
8060	339.452687998001
8065	339.449565625537
8070	339.446019869354
8075	339.442049214689
8080	339.43765436312
8085	339.432838221206
8090	339.42760587632
8095	339.42196456084
8100	339.415923605765
8105	339.409494384737
8110	339.402690249369
8115	339.395526456678
8120	339.388020089362
8125	339.380189969572
8130	339.372056566783
8135	339.363634768714
8140	339.354965995256
8145	339.346055994744
8150	339.336920420861
8155	339.327582378465
8160	339.318070269464
8165	339.308415934086
8170	339.298653076282
8175	339.288815956945
8180	339.278938335055
8185	339.26905263442
8190	339.259189312372
8195	339.249376406263
8200	339.239639233874
8205	339.23000022463
8210	339.220478859775
8215	339.211091701208
8220	339.20185249046
8225	339.192772301197
8230	339.183859730561
8235	339.17512111664
8240	339.166560771195
8245	339.158181218602
8250	339.149983433582
8255	339.141967071856
8260	339.134130689192
8265	339.126471945546
8270	339.118987792018
8275	339.111674639291
8280	339.104528506904
8285	339.097545153392
8290	339.090720187773
8295	339.084049163268
8300	339.077527654391
8305	339.071151318781
8310	339.06491594523
8315	339.058817489441
8320	339.052852099051
8325	339.047016129421
8330	339.041306151626
8335	339.035718954004
8340	339.03025153849
8345	339.024901112871
8350	339.019665079969
8355	339.014541024621
8360	339.009526699236
8365	339.00462000855
8370	338.999818994137
8375	338.995121819101
8380	338.990526753294
8385	338.986032159316
8390	338.981636479502
8395	338.977338224004
8400	338.973135960054
8405	338.969028302437
8410	338.965013905153
8415	338.961091454255
8420	338.957259661784
8425	338.953517260735
8430	338.949863000976
8435	338.946295646011
8440	338.942813970506
8445	338.939416758478
8450	338.936102802051
8455	338.932870900698
8460	338.929719860879
8465	338.926648495998
8470	338.92365562662
8475	338.920740080872
8480	338.917900694986
8485	338.915136313934
8490	338.912445792104
8495	338.909827994009
8500	338.907281794976
8505	338.904806081808
8510	338.902399753406
8515	338.900061721325
8520	338.897790910268
8525	338.895586258517
8530	338.893446718279
8535	338.891371255974
8540	338.889358852445
8545	338.887408503109
8550	338.885519218038
8555	338.883690021996
8560	338.881919954417
8565	338.880208069342
8570	338.878553435315
8575	338.876955135253
8580	338.875412266278
8585	338.873923939538
8590	338.872489280002
8595	338.871107426246
8600	338.869777530229
8605	338.86849875706
8610	338.86727028477
8615	338.866091304068
8620	338.864961018118
8625	338.863878642303
8630	338.862843403997
8635	338.861854542351
8640	338.860911308072
8645	338.860012963216
8650	338.85915878099
8655	338.85834804555
8660	338.857580051822
8665	338.85685410531
8670	338.856169521932
8675	338.855525627842
8680	338.854921759273
8685	338.854357262374
8690	338.853831493063
8695	338.853343816874
8700	338.852893608817
8705	338.852480253234
8710	338.852103143666
8715	338.851761682719
8720	338.851455281931
8725	338.851183361648
8730	338.850945350896
8735	338.850740687262
8740	338.850568816765
8745	338.850429193745
8750	338.85032128074
8755	338.850244548375
8760	338.85019847524
8765	338.850182547787
8770	338.850196260208
8775	338.850239114333
8780	338.850310619515
8785	338.850410292529
8790	338.850537657458
8795	338.850692245592
8800	338.850873595325
8805	338.851081252049
8810	338.851314768055
8815	338.851573702433
8820	338.851857620971
8825	338.85216609606
8830	338.852498706593
8835	338.852855037877
8840	338.853234681532
8845	338.853637235403
8850	338.854062303467
8855	338.85450949574
8860	338.854978428196
8865	338.85546872267
8870	338.855980006779
8875	338.85651191383
8880	338.857064082744
8885	338.857636157967
8890	338.858227789388
8895	338.858838632266
8900	338.859468347142
8905	338.860116599764
8910	338.860783061013
8915	338.861467406824
8920	338.862169318112
8925	338.862888480696
8930	338.863624585231
8935	338.864377327133
8940	338.865146406511
8945	338.865931528093
8950	338.866732401162
8955	338.867548739488
8960	338.868380261258
8965	338.869226689014
8970	338.870087749588
8975	338.870963174036
8980	338.871852697575
8985	338.872756059527
8990	338.873673003251
8995	338.874603276084
9000	338.875546629286
9005	338.876502817979
9010	338.877471601087
9015	338.878452741284
9020	338.879446004935
9025	338.880451162039
9030	338.881467986183
9035	338.882496254476
9040	338.883535747509
9045	338.884586249294
9050	338.885647547216
9055	338.886719431982
9060	338.887801697572
9065	338.888894141192
9070	338.889996563218
9075	338.891108767158
9080	338.892230559599
9085	338.893361750161
9090	338.894502151456
9095	338.895651579036
9100	338.896809851356
9105	338.897976789725
9110	338.899152218265
9115	338.900335963869
9120	338.901527856159
9125	338.902727727445
9130	338.903935412682
9135	338.905150749436
9140	338.906373577837
9145	338.907603740547
9150	338.908841082716
9155	338.910085451951
9160	338.911336698272
9165	338.91259467408
9170	338.913859234118
9175	338.915130235438
9180	338.916407537367
9185	338.917691001466
9190	338.918980491505
9195	338.920275873422
9200	338.921577015296
9205	338.92288378731
9210	338.92419606172
9215	338.925513712826
9220	338.926836616938
9225	338.928164652346
9230	338.929497699293
9235	338.930835639939
9240	338.932178358338
9245	338.933525740404
9250	338.934877673889
9255	338.936234048347
9260	338.937594755113
9265	338.938959687273
9270	338.940328739636
9275	338.941701808712
9280	338.94307879268
9285	338.944459591368
9290	338.945844106225
9295	338.947232240296
9300	338.948623898198
9305	338.950018986098
9310	338.951417411682
9315	338.952819084144
9320	338.95422391415
9325	338.955631813824
9330	338.957042696722
9335	338.95845647781
9340	338.959873073444
9345	338.961292401347
9350	338.962714380588
9355	338.964138931563
9360	338.965565975973
9365	338.966995436803
9370	338.968427238305
9375	338.969861305975
9380	338.971297566539
9385	338.972735947925
9390	338.974176379255
9395	338.97561879082
9400	338.977063114062
9405	338.97850928156
9410	338.979957227007
9415	338.981406885199
9420	338.982858192013
9425	338.984311084391
9430	338.985765500327
9435	338.987221378844
9440	338.988678659986
9445	338.990137284795
9450	338.991597195302
9455	338.993058334504
9460	338.994520646356
9465	338.995984075754
9470	338.997448568517
9475	338.998914071377
9480	339.000380531962
9485	339.001847898784
9490	339.003316121223
9495	339.004785149515
9500	339.00625493474
9505	339.007725428804
9510	339.009196584432
9515	339.01066835515
9520	339.012140695276
9525	339.013613559907
9530	339.015086904904
9535	339.016560686885
9540	339.018034863208
9545	339.019509391962
9550	339.020984231957
9555	339.022459342709
9560	339.023934684431
9565	339.025410218023
9570	339.026885905058
9575	339.028361707776
9580	339.029837589069
9585	339.031313512473
9590	339.032789442158
9595	339.034265342917
9600	339.035741180157
9605	339.037216919888
9610	339.038692528716
9615	339.040167973831
9620	339.041643222998
9625	339.043118244551
9630	339.04459300738
9635	339.046067480923
9640	339.04754163516
9645	339.049015440602
9650	339.050488868283
9655	339.051961889752
9660	339.053434477064
9665	339.054906602773
9670	339.056378239925
9675	339.057849362046
9680	339.059319943141
9685	339.060789957678
9690	339.062259380591
9695	339.063728187261
9700	339.065196353519
9705	339.066663855631
9710	339.068130670298
9715	339.069596774644
9720	339.071062146209
9725	339.072526762948
9730	339.073990603218
9735	339.075453645774
9740	339.076915869764
9745	339.078377254721
9750	339.079837780556
9755	339.081297427556
9760	339.082756176373
9765	339.08421400802
9770	339.085670903868
9775	339.087126845634
9780	339.088581815384
9785	339.090035795517
9790	339.091488768771
9795	339.092940718207
9800	339.09439162721


==> tiks/dyn-ecco/sig3-5-e-1.tsv <==
0	279.150000073505
5	279.150392240682
10	279.150379423913
15	279.150325673076
20	279.150184796129
25	279.149950719087
30	279.149563797997
35	279.148970945785
40	279.148139180041
45	279.147087337506
50	279.145911381614
55	279.144805789108
60	279.144075158338
65	279.144134064488
70	279.145496294415
75	279.148756302636
80	279.154566021563
85	279.163609547923
90	279.17657737327
95	279.194141172981
100	279.216969348763
105	279.24559830718
110	279.28044917593
115	279.321926793483
120	279.370307074501
125	279.425735437307
130	279.488231656007
135	279.557698744856
140	279.633937520058
145	279.71666638635
150	279.805543827397
155	279.900190379811
160	280.000207477825
165	280.105191886551
170	280.214745769787
175	280.328483252287
180	280.446034529651
185	280.567048367102
190	280.691193512009
195	280.818159316321
200	280.947655760834
205	281.079413041123
210	281.213180856883
215	281.348727518772
220	281.485838953839
225	281.624317663004
230	281.763981666007
235	281.904663458514
240	282.046208998864
245	282.188476736201
250	282.331336687129
255	282.474669564563
260	282.618365960204
265	282.762325580488
270	282.906456534871
275	283.05067467458
280	283.19490297954
285	283.33907099088
290	283.483114286335
295	283.626973995831
300	283.770596354539
305	283.913932290828
310	284.056937046586
315	284.199569827555
320	284.341793481431
325	284.48357420162
330	284.624881254699
335	284.765686729724
340	284.905965307707
345	285.04569404966
350	285.184852201747
355	285.323421016197
360	285.461383586708
365	285.598724697206
370	285.735430682872
375	285.871489302467
380	286.006889621042
385	286.141621902197
390	286.275677509121
395	286.409048813703
400	286.541729113061
405	286.673712552896
410	286.8049940571
415	286.935569263135
420	287.065434462693
425	287.19458654722
430	287.323022957906
435	287.450741639775
440	287.577740999541
445	287.704019866926
450	287.829577459154
455	287.954413348365
460	288.078527431703
465	288.201919903871
470	288.324591231942
475	288.446542132237
480	288.567773549119
485	288.688286635522
490	288.808082735091
495	288.927163365794
500	289.045530204876
505	289.163185075068
510	289.280129931918
515	289.396366852177
520	289.511898023134
525	289.62672573284
530	289.740852361128
535	289.854280371376
540	289.967012302954
545	290.079050764285
550	290.190398426481
555	290.301058017503
560	290.411032316798
565	290.520324150382
570	290.62893638632
575	290.73687193058
580	290.844133723228
585	290.950724734932
590	291.056647963751
595	291.161906432188
600	291.266503184483
605	291.370441284122
610	291.473723811554
615	291.576353862089
620	291.678334543965
625	291.779668976574
630	291.880360288829
635	291.980411617656
640	292.079826106618
645	292.178606904639
650	292.27675716483
655	292.374280043411
660	292.471178698715
665	292.567456290272
670	292.66311597796
675	292.758160921224
680	292.852594278358
685	292.946419205835
690	293.039638857694
695	293.132256384966
700	293.224274935154
705	293.315697651738
710	293.406527673727
715	293.496768135235
720	293.586422165096
725	293.675492886501
730	293.763983416661
735	293.851896866492
740	293.939236340328
745	294.026004935646
750	294.112205742816
755	294.197841844859
760	294.282916317231
765	294.367432227614
770	294.451392635722
775	294.534800593118
780	294.617659143048
785	294.699971320275
790	294.781740150932
795	294.862968652381
800	294.943659833073
805	295.023816692431
810	295.103442220725
815	295.18253939896
820	295.261111198771
825	295.339160582323
830	295.416690502213
835	295.493703901382
840	295.570203713026
845	295.646192860518
850	295.721674257329
855	295.796650806951
860	295.871125402833
865	295.945100928308
870	296.018580256535
875	296.091566250432
880	296.164061762624
885	296.236069635383
890	296.307592700579
895	296.378633779628
900	296.449195683443
905	296.51928121239
910	296.588893156245
915	296.65803429415
920	296.726707394575
925	296.794915215277
930	296.86266050327
935	296.929945994784
940	296.996774415238
945	297.063148479204
950	297.12907089038
955	297.194544341561
960	297.259571514615
965	297.324155080454
970	297.388297699011
975	297.452002019219
980	297.515270678989
985	297.578106305191
990	297.640511513633
995	297.702488909044
1000	297.764041085062
1005	297.825170624212
1010	297.885880097896
1015	297.946172066381
1020	298.006049078784
1025	298.065513673064
1030	298.12456837601
1035	298.183215703234
1040	298.241458159163
1045	298.299298237031
1050	298.356738418877
1055	298.413781175533
1060	298.47042896663
1065	298.526684240587
1070	298.582549434611
1075	298.6380269747
1080	298.693119275636
1085	298.747828740993
1090	298.802157763131
1095	298.856108723206
1100	298.909683991168
1105	298.962885925764
1110	299.015716874549
1115	299.068179173885
1120	299.120275148951
1125	299.172007113751
1130	299.223377371118
1135	299.274388212726
1140	299.325041919098
1145	299.375340759616
1150	299.425286992533
1155	299.474882864982
1160	299.524130612991
1165	299.573032461496
1170	299.621590624351
1175	299.669807304344
1180	299.717684693214
1185	299.765224971664
1190	299.812430309377
1195	299.859302865033
1200	299.905844786328
1205	299.95205820999
1210	299.997945261798
1215	300.043508056599
1220	300.088748698331
1225	300.133669280043
1230	300.178271883913
1235	300.222558581268
1240	300.266531432613
1245	300.310192487645
1250	300.353543785279
1255	300.396587353673
1260	300.43932521025
1265	300.481759361721
1270	300.523891804112
1275	300.565724522786
1280	300.607259492473
1285	300.648498677292
1290	300.68944403078
1295	300.730097495916
1300	300.770461005152
1305	300.810536480437
1310	300.850325833248
1315	300.889830964615
1320	300.929053765155
1325	300.967996115095
1330	301.006659884307
1335	301.045046932334
1340	301.083159108422
1345	301.120998251551
1350	301.158566190464
1355	301.195864743702
1360	301.232895719629
1365	301.26966091647
1370	301.306162122343
1375	301.342401115285
1380	301.378379663293
1385	301.414099524351
1390	301.449562446466
1395	301.484770167699
1400	301.519724416205
1405	301.554426910258
1410	301.588879358293
1415	301.623083458936
1420	301.65704090104
1425	301.690753363722
1430	301.724222516394
1435	301.757450018802
1440	301.790437521059
1445	301.823186663684
1450	301.855699077635
1455	301.887976384344
1460	301.920020195759
1465	301.951832114374
1470	301.98341373327
1475	302.01476663615
1480	302.045892397376
1485	302.076792582007
1490	302.107468745834
1495	302.137922435421
1500	302.16815518814
1505	302.198168532209
1510	302.227963986728
1515	302.257543061723
1520	302.286907258175
1525	302.316058068066
1530	302.344996974413
1535	302.373725451307
1540	302.402244963953
1545	302.430556968704
1550	302.458662913105
1555	302.48656423593
1560	302.514262367217
1565	302.541758728312
1570	302.569054731903
1575	302.596151782064
1580	302.623051274289
1585	302.649754595534
1590	302.676263124254
1595	302.702578230444
1600	302.728701275677
1605	302.754633613142
1610	302.780376587686
1615	302.805931535851
1620	302.831299785912
1625	302.856482657919
1630	302.881481463735
1635	302.906297507076
1640	302.930932083546
1645	302.955386480684
1650	302.979661977995
1655	303.003759846995
1660	303.027681351247
1665	303.051427746401
1670	303.075000280235
1675	303.098400192691
1680	303.121628715915
1685	303.144687074299
1690	303.167576484515
1695	303.190298155558
1700	303.212853288785
1705	303.23524307795
1710	303.257468709247
1715	303.279531361348
1720	303.30143220544
1725	303.323172405266
1730	303.344753117161
1735	303.366175490094
1740	303.387440665704
1745	303.408549778342
1750	303.429503955102
1755	303.45030431587
1760	303.470951973352
1765	303.491448033121
1770	303.511793593648
1775	303.531989746346
1780	303.552037575605
1785	303.571938158828
1790	303.591692566474
1795	303.611301862093
1800	303.630767102364
1805	303.650089337132
1810	303.669269609446
1815	303.688308955597
1820	303.707208405157
1825	303.725968981012
1830	303.744591699403
1835	303.76307756996
1840	303.781427595745
1845	303.79964277328
1850	303.817724092593
1855	303.835672537246
1860	303.853489084379
1865	303.871174704743
1870	303.888730362737
1875	303.906157016444
1880	303.923455617666
1885	303.940627111965
1890	303.957672438692
1895	303.974592531029
1900	303.991388316021
1905	304.008060714614
1910	304.024610641687
1915	304.041039006092
1920	304.057346710687
1925	304.07353465237
1930	304.089603722116
1935	304.105554805013
1940	304.121388780292
1945	304.137106521366
1950	304.152708895866
1955	304.168196765669
1960	304.183570986938
1965	304.198832410154
1970	304.213981880152
1975	304.229020236152
1980	304.243948311793
1985	304.25876693517
1990	304.273476928866
1995	304.288079109983
2000	304.302574290178
2005	304.316963275695
2010	304.3312468674
2015	304.345425860812
2020	304.359501046133
2025	304.373473208289
2030	304.387343126953
2035	304.401111576585
2040	304.414779326457
2045	304.428347140693
2050	304.441815778295
2055	304.455185993178
2060	304.468458534199
2065	304.48163414519
2070	304.494713564993
2075	304.507697527484
2080	304.520586761609
2085	304.533381991415
2090	304.546083936079
2095	304.55869330994
2100	304.57121082253
2105	304.583637178603
2110	304.595973078165
2115	304.608219216506
2120	304.620376284231
2125	304.632444967286
2130	304.644425946991
2135	304.656319900069
2140	304.668127498672
2145	304.679849410418
2150	304.691486298413
2155	304.703038821283
2160	304.714507633203
2165	304.725893383926
2170	304.73719671881
2175	304.748418278848
2180	304.759558700697
2185	304.770618616703
2190	304.781598654935
2195	304.792499439205
2200	304.803321589103
2205	304.814065720022
2210	304.824732443183
2215	304.835322365667
2220	304.84583609044
2225	304.856274216378
2230	304.866637338297
2235	304.876926046982
2240	304.887140929206
2245	304.897282567764
2250	304.907351541497
2255	304.917348425317
2260	304.927273790233
2265	304.93712820338
2270	304.946912228044
2275	304.956626423684
2280	304.966271345962
2285	304.975847546767
2290	304.985355574239
2295	304.994795972798
2300	305.004169283163
2305	305.013476042383
2310	305.022716783859
2315	305.031892037368
2320	305.041002329088
2325	305.050048181625
2330	305.059030114032
2335	305.067948641839
2340	305.076804277072
2345	305.085597528281
2350	305.09432890056
2355	305.102998895572
2360	305.111608011575
2365	305.120156743442
2370	305.128645582685
2375	305.137075017478
2380	305.145445532682
2385	305.153757609863
2390	305.162011727322
2395	305.170208360109
2400	305.178347980054
2405	305.18643105578
2410	305.194458052735
2415	305.202429433207
2420	305.210345656347
2425	305.218207178194
2430	305.226014451694
2435	305.23376792672
2440	305.241468050098
2445	305.249115265624
2450	305.256710014088
2455	305.264252733293
2460	305.271743858078
2465	305.279183820334
2470	305.286573049032
2475	305.293911970237
2480	305.301201007134
2485	305.308440580042
2490	305.315631106438
2495	305.322773000979
2500	305.329866675516
2505	305.336912539119
2510	305.343910998095
2515	305.350862456005
2520	305.35776731369
2525	305.364625969281
2530	305.371438818227
2535	305.378206253309
2540	305.384928664659
2545	305.391606439783
2550	305.398239963572
2555	305.404829618331
2560	305.411375783788
2565	305.417878837117
2570	305.424339152955
2575	305.430757103422
2580	305.437133058136
2585	305.443467384234
2590	305.449760446385
2595	305.456012606816
2600	305.462224225319
2605	305.468395659278
2610	305.474527263679
2615	305.480619391133
2620	305.486672391889
2625	305.492686613853
2630	305.498662402604
2635	305.504600101412
2640	305.510500051253
2645	305.516362590826
2650	305.52218805657
2655	305.527976782682
2660	305.533729101129
2665	305.539445341667
2670	305.545125831857
2675	305.55077089708
2680	305.556380860553
2685	305.561956043346
2690	305.567496764395
2695	305.573003340518
2700	305.578476086435
2705	305.583915314776
2710	305.589321336101
2715	305.594694458913
2720	305.600034989676
2725	305.605343232824
2730	305.610619490782
2735	305.615864063978
2740	305.621077250855
2745	305.62625934789
2750	305.631410649606
2755	305.636531448585
2760	305.641622035487
2765	305.646682699056
2770	305.651713726143
2775	305.656715401712
2780	305.66168800886
2785	305.666631828825
2790	305.671547141004
2795	305.676434222964
2800	305.681293350458
2805	305.686124797433
2810	305.69092883605
2815	305.695705736691
2820	305.700455767976
2825	305.705179196773
2830	305.709876288213
2835	305.714547305702
2840	305.719192510933
2845	305.723812163898
2850	305.728406522902
2855	305.732975844576
2860	305.737520383884
2865	305.742040394142
2870	305.746536127026
2875	305.751007832584
2880	305.755455759249
2885	305.759880153849
2890	305.764281261623
2895	305.768659326226
2900	305.773014589746
2905	305.777347292712
2910	305.781657674107
2915	305.785945971379
2920	305.790212420451
2925	305.794457255735
2930	305.798680710136
2935	305.802883015073
2940	305.807064400481
2945	305.811225094826
2950	305.815365325112
2955	305.819485316898
2960	305.823585294302
2965	305.827665480013
2970	305.831726095302
2975	305.835767360035
2980	305.839789492674
2985	305.843792710299
2990	305.847777228608
2995	305.851743261931
3000	305.85569102324
3005	305.859620724158
3010	305.863532574966
3015	305.867426784619
3020	305.871303560746
3025	305.875163109669
3030	305.879005636403
3035	305.882831344674
3040	305.886640436921
3045	305.890433114307
3050	305.894209576731
3055	305.897970022831
3060	305.901714649999
3065	305.905443654383
3070	305.909157230902
3075	305.91285557325
3080	305.916538873904
3085	305.920207324138
3090	305.923861114023
3095	305.927500432441
3100	305.931125467092
3105	305.9347364045
3110	305.938333430023
3115	305.941916727858
3120	305.945486481053
3125	305.94904287151
3130	305.952586079997
3135	305.95611628615
3140	305.959633668487
3145	305.963138404409
3150	305.966630670211
3155	305.970110641089
3160	305.973578491146
3165	305.977034393399
3170	305.980478519785
3175	305.983911041171
3180	305.987332127358
3185	305.990741947087
3190	305.99414066805
3195	305.997528456892
3200	306.000905479217
3205	306.0042718996
3210	306.007627881588
3215	306.010973587708
3220	306.014309179472
3225	306.017634817386
3230	306.020950660954
3235	306.024256868683
3240	306.027553598089
3245	306.030841005707
3250	306.03411924709
3255	306.03738847682
3260	306.040648848511
3265	306.043900514814
3270	306.047143627427
3275	306.050378337091
3280	306.053604793607
3285	306.056823145832
3290	306.060033541686
3295	306.063236128163
3300	306.066431051327
3305	306.069618456324
3310	306.072798487383
3315	306.075971287821
3320	306.079137000051
3325	306.082295765582
3330	306.085447725027
3335	306.088593018106
3340	306.09173178365
3345	306.094864159607
3350	306.097990283045
3355	306.101110290156
3360	306.104224316262
3365	306.107332495815
3370	306.110434962408
3375	306.11353184877
3380	306.116623286778
3385	306.119709407455
3390	306.12279034098
3395	306.125866216682
3400	306.128937163055
3405	306.132003307753
3410	306.135064777597
3415	306.138121698579
3420	306.141174195862
3425	306.144222393787
3430	306.147266415876
3435	306.150306384832
3440	306.153342422546
3445	306.156374650095
3450	306.159403187753
3455	306.162428154985
3460	306.165449670456
3465	306.16846785203
3470	306.171482816778
3475	306.174494680974
3480	306.177503560103
3485	306.18050956886
3490	306.183512821155
3495	306.186513430114
3500	306.189511508083
3505	306.192507166628
3510	306.195500516539
3515	306.198491667833
3520	306.201480729754
3525	306.204467810777
3530	306.207453018608
3535	306.210436460318
3540	306.213418244125
3545	306.216398489838
3550	306.219377366982
3555	306.222355197148
3560	306.2253326724
3565	306.228311239015
3570	306.231293664249
3575	306.234284748677
3580	306.237292090498
3585	306.24032677976
3590	306.243403915168
3595	306.24654288678
3600	306.249767428713
3605	306.253105490702
3610	306.25658899327
3615	306.260253522627
3620	306.264138002146
3625	306.268284359712
3630	306.272737199979
3635	306.277543486461
3640	306.282752237247
3645	306.28841423721
3650	306.29458176838
3655	306.301308358911
3660	306.308648550165
3665	306.316657681048
3670	306.325391688538
3675	306.334906923331
3680	306.345259979484
3685	306.356507536962
3690	306.368706216016
3695	306.381912442405
3700	306.396182322518
3705	306.411571527566
3710	306.428135186056
3715	306.445927783857
3720	306.465003071221
3725	306.485413976197
3730	306.507212523926
3735	306.530449761371
3740	306.555175687067
3745	306.581439185558
3750	306.609287966171
3755	306.638768505874
3760	306.669925995959
3765	306.702804292322
3770	306.737445869165
3775	306.773891775929
3780	306.81218159732
3785	306.852353416287
3790	306.894443779834
3795	306.938487667556
3800	306.984518462803
3805	307.032567926388
3810	307.082666172753
3815	307.134841648515
3820	307.189121113324
3825	307.245529622964
3830	307.304090514625
3835	307.364825394273
3840	307.427754126062
3845	307.492894823702
3850	307.560263843716
3855	307.629875780509
3860	307.701743463162
3865	307.775877953864
3870	307.852288547908
3875	307.930982775125
3880	308.011966402686
3885	308.095243439153
3890	308.180816139667
3895	308.268685012179
3900	308.358848824601
3905	308.451304612757
3910	308.546047689049
3915	308.6430716517
3920	308.74236839449
3925	308.843928116883
3930	308.947739334453
3935	309.053788889544
3940	309.162061962081
3945	309.272542080503
3950	309.385211132771
3955	309.500049377442
3960	309.617035454813
3965	309.736146398153
3970	309.857357645073
3975	309.980643049089
3980	310.105974891459
3985	310.233323893387
3990	310.362659228703
3995	310.493948537127
4000	310.627157938245
4005	310.762252046322
4010	310.899193986079
4015	311.037945409559
4020	311.178466514199
4025	311.320716062232
4030	311.464651401506
4035	311.61022848782
4040	311.757401908847
4045	311.906124909701
4050	312.056349420185
4055	312.208026083751
4060	312.361104288169
4065	312.515532197908
4070	312.671256788179
4075	312.828223880637
4080	312.986378180648
4085	313.145663316094
4090	313.306021877624
4095	313.467395460272
4100	313.629724706372
4105	313.792949349659
4110	313.957008260481
4115	314.121839492019
4120	314.287380327426
4125	314.453567327782
4130	314.620336380787
4135	314.787622750088
4140	314.95536112516
4145	315.123485671646
4150	315.29193008209
4155	315.460627626962
4160	315.629511205921
4165	315.798513399218
4170	315.967566519197
4175	316.136602661963
4180	316.305553761123
4185	316.474351646479
4190	316.642928108326
4195	316.811214977589
4200	316.979144241857
4205	317.146648236184
4210	317.313659978309
4215	317.480113713021
4220	317.64594567713
4225	317.811095009432
4230	317.975504653595
4235	318.139122082951
4240	318.301899728924
4245	318.463795089416
4250	318.624770578815
4255	318.784793220859
4260	318.943834276476
4265	319.101868863967
4270	319.25887559533
4275	319.414836233729
4280	319.569735372231
4285	319.723560134944
4290	319.876299902646
4295	320.027946064025
4300	320.178491792007
4305	320.327931843426
4310	320.476262379987
4315	320.623480808524
4320	320.769585638761
4325	320.914576356864
4330	321.058453313181
4335	321.201217622633
4340	321.342871076391
4345	321.483416063582
4350	321.622855501908
4355	321.761192776184
4360	321.898431683886
4365	322.034576386921
4370	322.169631368892
4375	322.303601397244
4380	322.43649148971
4385	322.568306884582
4390	322.699053014337
4395	322.828735482257
4400	322.957360041676
4405	323.084932577558
4410	323.211459090131
4415	323.336945680344
4420	323.461398536927
4425	323.584823924878
4430	323.707228175202
4435	323.828617675759
4440	323.948998863104
4445	324.068378215183
4450	324.186762244807
4455	324.304157493802
4460	324.420570527764
4465	324.536007931349
4470	324.650476304026
4475	324.763982256265
4480	324.876532406083
4485	324.988133375932
4490	325.098791789869
4495	325.208514270996
4500	325.31730743913
4505	325.425177908678
4510	325.532132286701
4515	325.638177171138
4520	325.743319149179
4525	325.847564795777
4530	325.950920672267
4535	326.053393325097
4540	326.154989284663
4545	326.255715064215
4550	326.355577158851
4555	326.454582044583
4560	326.55273617746
4565	326.650045992754
4570	326.7465179042
4575	326.842158303281
4580	326.936973558559
4585	327.030970015051
4590	327.124153993634
4595	327.216531790491
4600	327.308109676587
4605	327.398893897173
4610	327.488890671325
4615	327.578106191495
4620	327.666546623102
4625	327.754218104132
4630	327.841126744768
4635	327.927278627035
4640	328.012679804464
4645	328.09733630178
4650	328.181254114596
4655	328.264439209132
4660	328.346897521946
4665	328.428634959678
4670	328.50965739881
4675	328.589970685437
4680	328.669580635055
4685	328.748493032353
4690	328.826713631024
4695	328.904248153584
4700	328.981102291204
4705	329.057281703546
4710	329.132792018619
4715	329.207638832638
4720	329.281827709889
4725	329.355364182613
4730	329.428253750888
4735	329.500501882529
4740	329.572114012988
4745	329.643095545269
4750	329.713451849844
4755	329.783188264582
4760	329.852310094684
4765	329.920822612618
4770	329.988731058076
4775	330.056040637918
4780	330.12275652614
4785	330.188883863838
4790	330.254427759183
4795	330.319393287398
4800	330.383785490743
4805	330.44760937851
4810	330.510869927011
4815	330.573572079589
4820	330.635720746613
4825	330.697320805501
4830	330.758377100727
4835	330.818894443849
4840	330.878877613531
4845	330.938331355575
4850	330.997260382958
4855	331.055669375869
4860	331.113562981752
4865	331.170945815355
4870	331.22782245878
4875	331.284197461543
4880	331.340075340623
4885	331.395460580538
4890	331.450357633402
4895	331.504770918996
4900	331.558704824849
4905	331.612163706306
4910	331.665151886612
4915	331.717673656996
4920	331.769733276753
4925	331.821334973339
4930	331.872482942457
4935	331.923181348155
4940	331.973434322923
4945	332.023245967795
4950	332.072620352449
4955	332.121561515314
4960	332.170073463679
4965	332.2181601738
4970	332.265825591016
4975	332.313073629859
4980	332.359908174175
4985	332.406333077241
4990	332.452352161884
4995	332.497969220606
5000	332.543188015709
5005	332.588012279421
5010	332.632445714025
5015	332.676491991986
5020	332.720154756088
5025	332.763437619562
5030	332.806344166226
5035	332.848877950614
5040	332.891042498121
5045	332.932841305139
5050	332.974277839195
5055	333.015355539097
5060	333.056077815076
5065	333.096448048927
5070	333.136469594161
5075	333.176145776145
5080	333.215479892252
5085	333.25447521201
5090	333.293134977249
5095	333.331462402254
5100	333.369460673911
5105	333.407132951865
5110	333.44448236867
5115	333.48151202994
5120	333.518225014506
5125	333.554624374573
5130	333.590713135868
5135	333.626494297804
5140	333.661970833633
5145	333.6971456906
5150	333.732021790107
5155	333.766602027863
5160	333.800889274049
5165	333.834886373473
5170	333.868596145727
5175	333.902021385351
5180	333.935164861991
5185	333.968029320555
5190	334.00061748138
5195	334.032932040386
5200	334.064975669242
5205	334.096751015519
5210	334.128260702856
5215	334.159507331121
5220	334.190493476566
5225	334.22122169199
5230	334.251694506903
5235	334.281914427681
5240	334.311883937729
5245	334.341605497643
5250	334.371081545366
5255	334.400314496353
5260	334.429306743726
5265	334.458060658439
5270	334.486578589433
5275	334.514862863797
5280	334.542915786927
5285	334.570739642685
5290	334.598336693555
5295	334.625709180805
5300	334.652859324639
5305	334.679789324361
5310	334.706501358527
5315	334.732997585106
5320	334.759280141633
5325	334.785351145368
5330	334.811212693449
5335	334.836866863049
5340	334.86231571153
5345	334.887561276594
5350	334.912605576443
5355	334.937450609926
5360	334.962098356691
5365	334.986550777345
5370	335.010809813596
5375	335.034877388408
5380	335.058755406155
5385	335.082445752764
5390	335.10595029587
5395	335.12927088496
5400	335.152409351526
5405	335.175367509208
5410	335.198147153946
5415	335.22075006412
5420	335.243178000698
5425	335.265432707384
5430	335.287515910756
5435	335.309429320413
5440	335.331174629118
5445	335.35275351294
5450	335.374167631391
5455	335.395418627575
5460	335.41650812832
5465	335.437437744323
5470	335.458209070289
5475	335.478823685063
5480	335.499283151774
5485	335.519589017967
5490	335.539742815739
5495	335.559746061875
5500	335.579600257982
5505	335.599306890622
5510	335.618867431441
5515	335.638283337308
5520	335.657556050439
5525	335.676686998531
5530	335.695677594893
5535	335.714529238569
5540	335.733243314472
5545	335.751821193507
5550	335.770264232701
5555	335.788573775326
5560	335.806751151024
5565	335.824797675931
5570	335.842714652803
5575	335.860503371133
5580	335.878165107276
5585	335.89570112457
5590	335.913112673453
5595	335.930400991585
5600	335.947567303963
5605	335.964612823043
5610	335.981538748852
5615	335.998346269108
5620	336.015036559334
5625	336.031610782972
5630	336.048070091495
5635	336.064415624524
5640	336.080648509936
5645	336.096769863978
5650	336.112780791373
5655	336.128682385435
5660	336.14447572817
5665	336.160161890392
5670	336.175741931823
5675	336.191216901205
5680	336.206587836402
5685	336.221855764504
5690	336.237021701935
5695	336.25208665455
5700	336.267051617745
5705	336.281917576551
5710	336.29668550574
5715	336.311356369923
5720	336.325931123648
5725	336.340410711502
5730	336.354796068203
5735	336.369088118705
5740	336.383287778283
5745	336.39739595264
5750	336.411413537992
5755	336.425341421165
5760	336.43918047969
5765	336.452931581892
5770	336.466595586981
5775	336.480173345148
5780	336.493665697647
5785	336.507073476892
5790	336.520397506541
5795	336.533638601586
5800	336.546797568438
5805	336.559875205016
5810	336.57287230083
5815	336.585789637068
5820	336.598627986677
5825	336.61138811445
5830	336.624070777104
5835	336.636676723365
5840	336.64920669405
5845	336.661661422143
5850	336.674041632879
5855	336.686348043822
5860	336.698581364941
5865	336.710742298691
5870	336.72283154009
5875	336.734849776792
5880	336.746797689166
5885	336.758675950369
5890	336.770485226422
5895	336.782226176282
5900	336.793899451917
5905	336.805505698376
5910	336.817045553863
5915	336.828519649806
5920	336.839928610928
5925	336.851273055317
5930	336.862553594494
5935	336.873770833484
5940	336.884925370879
5945	336.896017798908
5950	336.907048703505
5955	336.918018664372
5960	336.928928255046
5965	336.939778042961
5970	336.950568589518
5975	336.961300450144
5980	336.971974174355
5985	336.982590305822
5990	336.993149382429
5995	337.003651936336
6000	337.014098494038
6005	337.024489576429
6010	337.034825698853
6015	337.045107371174
6020	337.055335097823
6025	337.065509377863
6030	337.075630705043
6035	337.085699567856
6040	337.095716449593
6045	337.105681828401
6050	337.115596177337
6055	337.12545996442
6060	337.13527365269
6065	337.145037700258
6070	337.154752560357
6075	337.164418681399
6080	337.174036507026
6085	337.183606476155
6090	337.193129023039
6095	337.202604577309
6100	337.212033564027
6105	337.221416403738
6110	337.230753512512
6115	337.240045301998
6120	337.24929217947
6125	337.258494547875
6130	337.267652805877
6135	337.276767347906
6140	337.285838564203
6145	337.294866840866
6150	337.303852559893
6155	337.312796099228
6160	337.321697832807
6165	337.330558130598
6170	337.339377358647
6175	337.348155879121
6180	337.356894050347
6185	337.365592226861
6190	337.37425075944
6195	337.382869995153
6200	337.391450277392
6205	337.399991945921
6210	337.408495336909
6215	337.416960782973
6220	337.425388613213
6225	337.433779153257
6230	337.442132725292
6235	337.450449648106
6240	337.458730237125
6245	337.466974804448
6250	337.475183658885
6255	337.483357105994
6260	337.491495448114
6265	337.499598984405
6270	337.507668010879
6275	337.515702820436
6280	337.5237037029
6285	337.53167094505
6290	337.539604830657
6295	337.547505640514
6300	337.555373652471
6305	337.563209141469
6310	337.571012379569
6315	337.578783635985
6320	337.586523177116
6325	337.594231266579
6330	337.601908165235
6335	337.609554131224
6340	337.617169419993
6345	337.624754284328
6350	337.632308974378
6355	337.639833737691
6360	337.64732881924
6365	337.654794461449
6370	337.662230904226
6375	337.669638384988
6380	337.677017138691
6385	337.684367397856
6390	337.691689392596
6395	337.698983350645
6400	337.706249497383
6405	337.713488055861
6410	337.72069924683
6415	337.727883288766
6420	337.735040397892
6425	337.742170788208
6430	337.749274671513
6435	337.756352257428
6440	337.763403753424
6445	337.770429364844
6450	337.777429294926
6455	337.784403744828
6460	337.79135291365
6465	337.798276998458
6470	337.805176194306
6475	337.812050694261
6480	337.818900689421
6485	337.82572636894
6490	337.832527920051
6495	337.839305528084
6500	337.846059376488
6505	337.852789646856
6510	337.859496518942
6515	337.866180170681
6520	337.872840778212
6525	337.8794785159
6530	337.88609355635
6535	337.89268607043
6540	337.899256227294
6545	337.905804194394
6550	337.912330137504
6555	337.918834220738
6560	337.925316606568
6565	337.931777455843
6570	337.938216927804
6575	337.944635180109
6580	337.951032368842
6585	337.957408648537
6590	337.963764172194
6595	337.970099091293
6600	337.976413555817
6605	337.982707714264
6610	337.988981713664
6615	337.995235699601
6620	338.001469816221
6625	338.007684206256
6630	338.013879011035
6635	338.020054370502
6640	338.026210423231
6645	338.032347306441
6650	338.038465156011
6655	338.044564106496
6660	338.050644291142
6665	338.056705841898
6670	338.062748889434
6675	338.068773563152
6680	338.074779991204
6685	338.080768300502
6690	338.086738616735
6695	338.09269106438
6700	338.098625766718
6705	338.104542845846
6710	338.110442422693
6715	338.116324617028
6720	338.122189547478
6725	338.128037331539
6730	338.133868085587
6735	338.139681924894
6740	338.145478963637
6745	338.151259314911
6750	338.157023090746
6755	338.16277040211
6760	338.16850135893
6765	338.174216070097
6770	338.17991464348
6775	338.185597185941
6780	338.191263803339
6785	338.196914600548
6790	338.202549681462
6795	338.208169149012
6800	338.213773105173
6805	338.219361650973
6810	338.22493488651
6815	338.230492910953
6820	338.236035822562
6825	338.241563718691
6830	338.247076695802
6835	338.252574849472
6840	338.258058274408
6845	338.263527064449
6850	338.268981312584
6855	338.274421110956
6860	338.279846550874
6865	338.285257722821
6870	338.290654716465
6875	338.296037620666
6880	338.301406523487
6885	338.306761512201
6890	338.312102673301
6895	338.317430092509
6900	338.322743854782
6905	338.328044044324
6910	338.33333074459
6915	338.3386040383
6920	338.343864007441
6925	338.34911073328
6930	338.354344296368
6935	338.359564776551
6940	338.364772252977
6945	338.3699668041
6950	338.375148507697
6955	338.380317440865
6960	338.385473680035
6965	338.390617300977
6970	338.395748378807
6975	338.400866987998
6980	338.405973202381
6985	338.411067095156
6990	338.4161487389
6995	338.421218205569
7000	338.426275566511
7005	338.431320892468
7010	338.436354253585
7015	338.441375719416
7020	338.446385358929
7025	338.451383240518
7030	338.456369432
7035	338.46134400063
7040	338.466307013103
7045	338.471258535559
7050	338.476198633592
7055	338.481127372255
7060	338.486044816065
7065	338.490951029008
7070	338.495846074548
7075	338.500730015629
7080	338.505602914685
7085	338.51046483364
7090	338.515315833917
7095	338.520155976446
7100	338.524985321664
7105	338.529803929524
7110	338.534611859499
7115	338.539409170588
7120	338.544195921322
7125	338.548972169766
7130	338.553737973526
7135	338.558493389756
7140	338.563238475159
7145	338.567973285993
7150	338.572697878079
7155	338.5774123068
7160	338.582116627111
7165	338.586810893539
7170	338.591495160192
7175	338.59616948076
7180	338.600833908521
7185	338.605488496346
7190	338.610133296701
7195	338.614768361654
7200	338.619393742879
7205	338.624009491658
7210	338.628615658887
7215	338.633212295082
7220	338.637799450379
7225	338.642377174539
7230	338.646945516955
7235	338.651504526654
7240	338.656054252299
7245	338.660594742197
7250	338.665126044298
7255	338.669648206204
7260	338.674161275169
7265	338.678665298103
7270	338.683160321579
7275	338.687646391831
7280	338.692123554762
7285	338.696591855948
7290	338.701051340636
7295	338.705502053753
7300	338.709944039906
7305	338.71437734339
7310	338.718802008183
7315	338.723218077957
7320	338.727625596077
7325	338.732024605608
7330	338.736415149313
7335	338.74079726966
7340	338.745171008823
7345	338.749536408687
7350	338.753893510852
7355	338.758242356631
7360	338.762582987059
7365	338.766915442892
7370	338.771239764612
7375	338.775555992428
7380	338.779864166283
7385	338.78416432585
7390	338.788456510541
7395	338.792740759505
7400	338.797017111636
7405	338.801285605569
7410	338.805546279689
7415	338.809799172128
7420	338.814044320773
7425	338.818281763263
7430	338.822511536996
7435	338.82673367913
7440	338.830948226584
7445	338.835155216041
7450	338.839354683953
7455	338.843546666542
7460	338.8477311998
7465	338.851908319494
7470	338.856078061168
7475	338.860240460145
7480	338.864395551528
7485	338.868543370206
7490	338.872683950849
7495	338.876817327919
7500	338.880943535667
7505	338.885062608135
7510	338.88917457916
7515	338.893279482377
7520	338.897377351216
7525	338.901468218911
7530	338.905552118496
7535	338.909629082813
7540	338.913699144505
7545	338.91776233603
7550	338.92181868965
7555	338.925868237444
7560	338.929911011302
7565	338.933947042932
7570	338.937976363858
7575	338.941999005424
7580	338.946014998797
7585	338.950024374964
7590	338.95402716474
7595	338.958023398764
7600	338.962013107505
7605	338.965996321262
7610	338.969973070168
7615	338.973943384187
7620	338.977907293119
7625	338.981864826604
7630	338.985816014117
7635	338.989760884976
7640	338.99369946834
7645	338.997631793212
7650	339.001557888441
7655	339.00547778272
7660	339.009391504592
7665	339.013299082449
7670	339.017200544536
7675	339.021095918947
7680	339.024985233632
7685	339.028868516396
7690	339.032745794901
7695	339.036617096668
7700	339.040482449075
7705	339.044341879364
7710	339.048195414637
7715	339.052043081863
7720	339.055884907873
7725	339.059720919367
7730	339.063551142911
7735	339.067375604941
7740	339.071194331765
7745	339.075007349559
7750	339.078814684375
7755	339.082616362139
7760	339.086412408652
7765	339.090202849592
7770	339.093987710516
7775	339.097767016858
7780	339.101540793935
7785	339.105309066945
7790	339.109071860968
7795	339.112829200969
7800	339.116581111797
7805	339.120327618189
7810	339.124068744767
7815	339.127804516043
7820	339.131534956419
7825	339.135260090185
7830	339.138979941525
7835	339.142694534514
7840	339.146403893122
7845	339.150108041213
7850	339.153807002547
7855	339.157500800781
7860	339.161189459471
7865	339.164873002068
7870	339.16855145193
7875	339.172224832311
7880	339.175893166368
7885	339.179556477164
7890	339.183214786494
7895	339.186868102939
7900	339.190516367412
7905	339.194159299991
7910	339.197796090493
7915	339.201424916445
7920	339.205042351772
7925	339.208642804369
7930	339.21221813592
7935	339.215757557538
7940	339.219247795806
7945	339.222673443613
7950	339.226017385463
7955	339.229261213563
7960	339.232385597018
7965	339.235370601918
7970	339.238195973715
7975	339.240841391731
7980	339.243286699931
7985	339.245512115034
7990	339.247498412986
7995	339.249227095737
8000	339.250680540611
8005	339.25184213423
8010	339.252696392437
8015	339.253229067295
8020	339.253427242056
8025	339.253279414862
8030	339.252775571815
8035	339.251907249925
8040	339.250667590359
8045	339.249051382347
8050	339.247055098011
8055	339.24467691841
8060	339.241916751002
8065	339.23877623874
8070	339.235258761015
8075	339.231369426615
8080	339.227115058915
8085	339.22250417349
8090	339.217546948359
8095	339.212255187076
8100	339.206642274894
8105	339.200723128254
8110	339.194514137848
8115	339.188033105524
8120	339.181299175329
8125	339.174332758983
8130	339.167155454843
8135	339.159789955518
8140	339.152259941869
8145	339.144589966954
8150	339.136805310261
8155	339.128931750143
8160	339.120995183965
8165	339.113021047918
8170	339.105033584016
8175	339.097055107585
8180	339.089105463714
8185	339.081201794392
8190	339.073358613503
8195	339.065588084789
8200	339.057900369737
8205	339.050303950659
8210	339.04280589407
8215	339.035412060791
8220	339.028127280961
8225	339.020955505843
8230	339.013899939947
8235	339.006963153735
8240	339.000147178073
8245	338.993453583086
8250	338.986883544378
8255	338.980437899002
8260	338.974117192873
8265	338.967921720937
8270	338.961851561237
8275	338.955906603895
8280	338.950086575851
8285	338.944391062061
8290	338.938819523712
8295	338.933371313927
8300	338.928045691357
8305	338.922841831992
8310	338.917758839447
8315	338.912795753973
8320	338.907951560359
8325	338.903225194909
8330	338.898615551597
8335	338.894121487541
8340	338.889741827868
8345	338.885475370065
8350	338.881320887861
8355	338.877277134733
8360	338.873342847041
8365	338.869516746872
8370	338.865797544602
8375	338.862183941222
8380	338.858674630442
8385	338.855268300614
8390	338.851963636469
8395	338.848759320707
8400	338.845654035448
8405	338.842646463551
8410	338.839735289819
8415	338.836919202108
8420	338.834196892324
8425	338.831567057354
8430	338.829028399897
8435	338.826579629237
8440	338.824219461942
8445	338.821946622505
8450	338.819759843922
8455	338.817657868228
8460	338.815639446971
8465	338.813703341658
8470	338.811848324143
8475	338.810073176989
8480	338.808376693789
8485	338.806757679455
8490	338.805214950474
8495	338.803747335146
8500	338.802353673778
8505	338.80103281887
8510	338.799783635271
8515	338.798605000312
8520	338.797495803925
8525	338.796454948738
8530	338.795481350156
8535	338.794573936427
8540	338.79373164869
8545	338.792953441011
8550	338.792238280408
8555	338.791585146861
8560	338.790993033312
8565	338.790460945655
8570	338.789987902716
8575	338.789572936227
8580	338.789215090786
8585	338.788913423812
8590	338.788667005499
8595	338.78847491875
8600	338.788336259118
8605	338.788250134736
8610	338.788215666238
8615	338.788231986683
8620	338.788298241468
8625	338.788413588241
8630	338.788577196809
8635	338.788788249041
8640	338.789045938768
8645	338.789349471687
8650	338.789698065249
8655	338.790090948558
8660	338.790527362262
8665	338.791006558438
8670	338.791527800485
8675	338.792090363006
8680	338.792693531697
8685	338.793336603226
8690	338.794018885119
8695	338.794739695642
8700	338.795498363678
8705	338.796294228615
8710	338.797126640216
8715	338.797994958509
8720	338.798898553659
8725	338.799836805849
8730	338.800809105162
8735	338.801814851458
8740	338.802853454251
8745	338.803924332594
8750	338.805026914955
8755	338.806160639098
8760	338.807324951962
8765	338.808519309547
8770	338.80974317679
8775	338.81099602745
8780	338.81227734399
8785	338.813586617461
8790	338.814923347387
8795	338.816287041647
8800	338.817677216363
8805	338.819093395787
8810	338.820535112186
8815	338.822001905734
8820	338.823493324397
8825	338.825008923824
8830	338.826548267241
8835	338.828110925341
8840	338.829696476176
8845	338.83130450505
8850	338.832934604419
8855	338.834586373784
8860	338.836259419585
8865	338.837953355105
8870	338.839667800366
8875	338.841402382028
8880	338.843156733294
8885	338.84493049381
8890	338.846723309568
8895	338.848534832813
8900	338.850364721946
8905	338.852212641433
8910	338.85407826171
8915	338.855961259097
8920	338.857861315702
8925	338.859778119337
8930	338.861711363428
8935	338.863660746927
8940	338.865625974232
8945	338.867606755095
8950	338.869602804544
8955	338.8716138428
8960	338.873639595194
8965	338.875679792088
8970	338.877734168796
8975	338.879802465506
8980	338.881884427203
8985	338.883979803592
8990	338.886088349025
8995	338.888209822426
9000	338.890343987217
9005	338.892490611249
9010	338.894649466729
9015	338.89682033015
9020	338.899002982223
9025	338.901197207809
9030	338.903402795853
9035	338.905619539316
9040	338.90784723511
9045	338.910085684036
9050	338.912334690721
9055	338.914594063553
9060	338.916863614622
9065	338.919143159659
9070	338.921432517976
9075	338.92373151241
9080	338.926039969262
9085	338.928357718241
9090	338.93068459241
9095	338.933020428129
9100	338.935365065001
9105	338.937718345819
9110	338.940080116512
9115	338.942450226097
9120	338.944828526624
9125	338.947214873126
9130	338.949609123572
9135	338.952011138819
9140	338.954420782558
9145	338.956837921277
9150	338.959262424203
9155	338.961694163265
9160	338.964133013048
9165	338.966578850744
9170	338.969031556113
9175	338.971491011438
9180	338.973957101485
9185	338.976429713458
9190	338.978908736964
9195	338.981394063965
9200	338.983885588748
9205	338.986383207876
9210	338.988886820159
9215	338.991396326612
9220	338.993911630416
9225	338.996432636889
9230	338.998959253441
9235	339.001491389549
9240	339.004028956714
9245	339.006571868431
9250	339.009120040156
9255	339.011673389273
9260	339.014231835061
9265	339.01679529866
9270	339.019363703046
9275	339.021936972996
9280	339.024515035057
9285	339.02709781752
9290	339.029685250388
9295	339.03227726535
9300	339.034873795749
9305	339.037474776561
9310	339.040080144361
9315	339.042689837298
9320	339.045303795075
9325	339.047921958914
9330	339.050544271538
9335	339.053170677142
9340	339.055801121371
9345	339.058435551296
9350	339.06107391539
9355	339.063716163503
9360	339.066362246844
9365	339.069012117953
9370	339.071665730685
9375	339.074323040184
9380	339.076984002863
9385	339.079648576387
9390	339.082316719648
9395	339.084988392747
9400	339.087663556975
9405	339.090342174792
9410	339.093024209811
9415	339.095709626778
9420	339.098398391553
9425	339.101090471093
9430	339.103785833436
9435	339.10648444768
9440	339.109186283972
9445	339.111891313484
9450	339.114599508406
9455	339.117310841921
9460	339.120025288196
9465	339.122742822363
9470	339.125463420507
9475	339.128187059649
9480	339.130913717732
9485	339.133643373608
9490	339.136376007024
9495	339.139111598608
9500	339.141850129857
9505	339.144591583122
9510	339.147335941596
9515	339.150083189304
9520	339.152833311085
9525	339.155586292587
9530	339.158342120251
9535	339.161100781299
9540	339.163862263727
9545	339.166626556289
9550	339.169393648489
9555	339.172163530569
9560	339.174936193502
9565	339.177711628978
9570	339.180489829394
9575	339.183270787849
9580	339.18605449813
9585	339.188840954704
9590	339.19163015271
9595	339.19442208795
9600	339.197216756878
9605	339.200014156595
9610	339.20281428484
9615	339.205617139978
9620	339.208422721
9625	339.211231027506
9630	339.214042059706
9635	339.216855818405
9640	339.219672305003
9645	339.222491521483
9650	339.225313470408
9655	339.22813815491
9660	339.230965578687
9665	339.233795745997
9670	339.23662866165
9675	339.239464331
9680	339.242302759945
9685	339.245143954918
9690	339.24798792288
9695	339.250834671316
9700	339.253684208233
9705	339.256536542148
9710	339.259391682091
9715	339.262249637594
9720	339.26511041869
9725	339.267974035906
9730	339.27084050026
9735	339.27370982326
9740	339.276582016892
9745	339.279457093624
9750	339.2823350664
9755	339.285215948634
9760	339.288099754207
9765	339.290986497467
9770	339.293876193222
9775	339.296768856738
9780	339.299664503737
9785	339.302563150391
9790	339.305464813324
9795	339.308369509605
9800	339.311277256747


==> tiks/dyn-ecco/sig3-5-e-2.tsv <==
0	279.150000073505
5	279.155311272864
10	279.158544121
15	279.160592013949
20	279.161915144108
25	279.162687694967
30	279.162912359351
35	279.162508847496
40	279.161381420574
45	279.159469229303
50	279.156782293268
55	279.153425273534
60	279.1496107247
65	279.145663221833
70	279.142015603662
75	279.139198518074
80	279.137824463208
85	279.138567553677
90	279.142140277149
95	279.149756634117
100	279.160900332673
105	279.177570547032
110	279.201070880029
115	279.232185108464
120	279.271312724205
125	279.318572967836
130	279.373884244619
135	279.437024376674
140	279.507675998807
145	279.585460488734
150	279.669963090535
155	279.760751307443
160	279.857388178007
165	279.959441684866
170	280.066491258699
175	280.178132115706
180	280.293977992456
185	280.4136627066
190	280.536840867594
195	280.663187981315
200	280.792400131072
205	280.924193370711
210	281.058302929964
215	281.19448230537
220	281.33250228985
225	281.472149978882
230	281.613227779939
235	281.755552443481
240	281.898954127627
245	282.043275504149
250	282.188370910164
255	282.334105547574
260	282.480354730689
265	282.627003181307
270	282.773944369807
275	282.921079900306
280	283.068318937668
285	283.215577673995
290	283.362778832183
295	283.509851204172
300	283.656729221554
305	283.803352556333
310	283.949665749715
315	284.095617866951
320	284.241162176377
325	284.386255850913
330	284.530859690406
335	284.674937863333
340	284.818457666466
345	284.961389301221
350	285.103705665513
355	285.245382159997
360	285.386396507707
365	285.526728586138
370	285.666360270899
375	285.805275290151
380	285.943459089065
385	286.080898703618
390	286.217582643098
395	286.353500780699
400	286.488644251679
405	286.623005358556
410	286.756577482871
415	286.889355003068
420	287.021333218088
425	287.152508276287
430	287.282877109324
435	287.412437370683
440	287.541187378516
445	287.669126062527
450	287.796252914612
455	287.922567943015
460	288.048071629757
465	288.172764891118
470	288.296649040971
475	288.419725756766
480	288.541997048
485	288.663465226985
490	288.784132881772
495	288.904002851081
500	289.023078201092
505	289.141362203982
510	289.258858318073
515	289.375570169491
520	289.491501535226
525	289.606656327492
530	289.721038579307
535	289.834652431188
540	289.947502118903
545	290.059591962188
550	290.170926354373
555	290.281509752835
560	290.391346670239
565	290.500441666493
570	290.608799341368
575	290.716424327743
580	290.823321285414
585	290.929494895441
590	291.034949854975
595	291.139690872546
600	291.243722663765
605	291.34704994741
610	291.449677441871
615	291.551609861926
620	291.652851915812
625	291.753408302579
630	291.853283709704
635	291.952482810932
640	292.051010264343
645	292.148870710609
650	292.246068771445
655	292.342609048212
660	292.438496120689
665	292.533734545976
670	292.628328857527
675	292.722283564299
680	292.815603150016
685	292.908292072518
690	293.000354763208
695	293.091795626579
700	293.182619039809
705	293.272829352429
710	293.362430886044
715	293.451427934121
720	293.539824761811
725	293.627625605829
730	293.714834674362
735	293.801456147027
740	293.887494174846
745	293.972952880262
750	294.057836357175
755	294.142148671005
760	294.225893858767
765	294.309075929176
770	294.391698862759
775	294.473766611983
780	294.555283101397
785	294.636252227786
790	294.716677860328
795	294.796563840765
800	294.875913983579
805	294.954732076171
810	295.033021879049
815	295.110787126018
820	295.18803152437
825	295.264758755082
830	295.340972473012
835	295.416676307097
840	295.491873860552
845	295.566568711068
850	295.640764411016
855	295.714464487639
860	295.787672443256
865	295.860391755454
870	295.932625877289
875	296.004378237477
880	296.07565224059
885	296.146451267245
890	296.216778674295
895	296.286637795018
900	296.356031939302
905	296.424964393827
910	296.493438422251
915	296.561457265389
920	296.629024141388
925	296.696142245905
930	296.762814752281
935	296.829044811712
940	296.89483555342
945	296.960190084817
950	297.025111491673
955	297.08960283828
960	297.153667167609
965	297.217307501476
970	297.280526840694
975	297.343328165231
980	297.405714434362
985	297.467688586823
990	297.529253540959
995	297.590412194874
1000	297.651167426575
1005	297.71152209412
1010	297.771479035758
1015	297.831041070074
1020	297.890210996124
1025	297.948991593581
1030	298.007385622864
1035	298.065395825278
1040	298.123024923148
1045	298.180275619949
1050	298.237150600443
1055	298.293652530801
1060	298.349784058738
1065	298.40554781364
1070	298.460946406686
1075	298.515982430977
1080	298.570658461661
1085	298.624977056049
1090	298.678940753746
1095	298.732552076763
1100	298.785813529644
1105	298.838727599577
1110	298.891296756518
1115	298.943523453303
1120	298.995410125767
1125	299.046959192855
1130	299.098173056739
1135	299.149054102926
1140	299.199604700377
1145	299.249827201611
1150	299.299723942819
1155	299.349297243972
1160	299.39854940893
1165	299.447482725546
1170	299.496099465782
1175	299.544401885803
1180	299.592392226092
1185	299.640072711549
1190	299.687445551597
1195	299.734512940284
1200	299.781277056388
1205	299.827740063513
1210	299.873904110196
1215	299.919771330003
1220	299.965343841631
1225	300.010623749006
1230	300.055613141379
1235	300.100314093429
1240	300.144728665354
1245	300.188858902972
1250	300.232706837811
1255	300.27627448721
1260	300.319563854411
1265	300.362576928652
1270	300.405315685261
1275	300.447782085748
1280	300.489978077897
1285	300.531905595859
1290	300.573566560241
1295	300.614962878198
1300	300.65609644352
1305	300.696969136724
1310	300.73758282514
1315	300.777939363003
1320	300.818040591535
1325	300.857888339036
1330	300.897484420971
1335	300.936830640052
1340	300.975928786325
1345	301.014780637257
1350	301.053387957818
1355	301.091752500565
1360	301.129876005725
1365	301.167760201281
1370	301.205406803049
1375	301.242817514762
1380	301.279994028154
1385	301.316938023037
1390	301.353651167381
1395	301.390135117397
1400	301.426391517616
1405	301.462422000962
1410	301.498228188839
1415	301.533811691202
1420	301.569174106637
1425	301.604317022438
1430	301.639242014682
1435	301.673950648307
1440	301.708444477187
1445	301.742725044203
1450	301.776793881325
1455	301.81065250968
1460	301.844302439626
1465	301.877745170828
1470	301.91098219233
1475	301.944014982626
1480	301.976845009732
1485	302.009473731258
1490	302.041902594478
1495	302.074133036403
1500	302.106166483847
1505	302.138004353499
1510	302.169648051994
1515	302.201098975977
1520	302.232358512175
1525	302.263428037463
1530	302.294308918935
1535	302.325002513966
1540	302.355510170279
1545	302.385833226018
1550	302.415973009804
1555	302.445930840808
1560	302.475708028813
1565	302.505305874276
1570	302.5347256684
1575	302.563968693187
1580	302.593036221509
1585	302.62192951717
1590	302.650649834966
1595	302.679198420747
1600	302.707576511483
1605	302.73578533532
1610	302.763826111645
1615	302.791700051143
1620	302.81940835586
1625	302.846952219262
1630	302.874332826295
1635	302.90155135344
1640	302.928608968778
1645	302.955506832044
1650	302.982246094685
1655	303.008827899918
1660	303.035253382791
1665	303.061523670232
1670	303.087639881111
1675	303.113603126296
1680	303.139414508704
1685	303.165075123364
1690	303.190586057465
1695	303.215948390411
1700	303.241163193881
1705	303.266231531876
1710	303.291154460779
1715	303.315933029401
1720	303.340568279039
1725	303.365061243529
1730	303.389412949292
1735	303.413624415394
1740	303.43769665359
1745	303.461630668381
1750	303.485427457059
1755	303.509088009764
1760	303.532613309527
1765	303.556004332327
1770	303.579262047133
1775	303.60238741596
1780	303.625381393913
1785	303.648244929236
1790	303.670978963364
1795	303.693584430964
1800	303.71606225999
1805	303.738413371724
1810	303.760638680827
1815	303.782739095382
1820	303.804715516943
1825	303.826568840582
1830	303.848299954928
1835	303.86990974222
1840	303.891399078349
1845	303.912768832902
1850	303.934019869204
1855	303.955153044368
1860	303.976169209337
1865	303.997069208921
1870	304.017853881851
1875	304.038524060812
1880	304.059080572492
1885	304.079524237622
1890	304.099855871016
1895	304.120076281619
1900	304.140186272541
1905	304.160186641102
1910	304.180078178873
1915	304.199861671717
1920	304.219537899827
1925	304.239107637767
1930	304.258571654514
1935	304.277930713494
1940	304.297185572624
1945	304.31633698435
1950	304.335385695686
1955	304.35433244825
1960	304.373177978308
1965	304.391923016804
1970	304.410568289405
1975	304.429114516535
1980	304.44756241341
1985	304.465912690081
1990	304.484166051465
1995	304.502323197381
2000	304.520384822594
2005	304.53835161684
2010	304.556224264871
2015	304.574003446484
2020	304.591689836558
2025	304.609284105093
2030	304.626786917238
2035	304.644198933329
2040	304.661520808923
2045	304.678753194832
2050	304.695896737157
2055	304.712952077319
2060	304.729919852095
2065	304.746800693651
2070	304.763595229573
2075	304.780304082901
2080	304.79692787216
2085	304.813467211394
2090	304.829922710195
2095	304.84629497374
2100	304.862584602815
2105	304.878792193853
2110	304.89491833896
2115	304.91096362595
2120	304.926928638372
2125	304.942813955542
2130	304.958620152575
2135	304.97434780041
2140	304.989997465846
2145	305.005569711565
2150	305.021065096167
2155	305.036484174195
2160	305.051827496168
2165	305.067095608605
2170	305.082289054056
2175	305.097408371132
2180	305.112454094531
2185	305.127426755063
2190	305.142326879685
2195	305.157154991522
2200	305.171911609897
2205	305.18659725036
2210	305.20121242471
2215	305.215757641027
2220	305.230233403694
2225	305.244640213428
2230	305.258978567301
2235	305.273248958772
2240	305.287451877708
2245	305.30158781041
2250	305.315657239642
2255	305.329660644654
2260	305.343598501206
2265	305.357471281595
2270	305.371279454678
2275	305.385023485899
2280	305.398703837311
2285	305.412320967601
2290	305.425875332116
2295	305.439367382882
2300	305.452797568634
2305	305.466166334835
2310	305.479474123702
2315	305.492721374226
2320	305.5059085222
2325	305.519036000237
2330	305.532104237796
2335	305.545113661204
2340	305.558064693675
2345	305.57095775534
2350	305.583793263261
2355	305.596571631457
2360	305.609293270925
2365	305.621958589662
2370	305.634567992686
2375	305.647121882059
2380	305.659620656904
2385	305.672064713433
2390	305.68445444496
2395	305.696790241927
2400	305.709072491923
2405	305.721301579706
2410	305.733477887219
2415	305.745601793615
2420	305.757673675277
2425	305.769693905831
2430	305.781662856175
2435	305.793580894494
2440	305.805448386278
2445	305.817265694344
2450	305.829033178855
2455	305.840751197338
2460	305.852420104703
2465	305.864040253263
2470	305.875611992751
2475	305.887135670339
2480	305.898611630659
2485	305.910040215816
2490	305.921421765412
2495	305.932756616558
2500	305.944045103899
2505	305.955287559624
2510	305.966484313489
2515	305.977635692834
2520	305.988742022597
2525	305.999803625336
2530	306.010820821242
2535	306.021793928157
2540	306.032723261594
2545	306.043609134751
2550	306.054451858525
2555	306.065251741535
2560	306.076009090133
2565	306.086724208424
2570	306.097397398279
2575	306.108028959352
2580	306.118619189099
2585	306.129168382788
2590	306.13967683352
2595	306.150144832244
2600	306.160572667769
2605	306.170960626781
2610	306.181308993861
2615	306.191618051497
2620	306.201888080101
2625	306.212119358022
2630	306.222312161561
2635	306.23246676499
2640	306.24258344056
2645	306.25266245852
2650	306.262704087132
2655	306.272708592682
2660	306.282676239496
2665	306.292607289953
2670	306.302502004503
2675	306.312360641675
2680	306.322183458097
2685	306.331970708503
2690	306.341722645753
2695	306.351439520843
2700	306.361121582919
2705	306.370769079291
2710	306.380382255444
2715	306.389961355057
2720	306.399506620007
2725	306.409018290392
2730	306.418496604535
2735	306.427941799002
2740	306.437354108616
2745	306.446733766463
2750	306.456081003911
2755	306.46539605062
2760	306.474679134552
2765	306.483930481989
2770	306.49315031754
2775	306.502338864154
2780	306.511496343134
2785	306.520622974149
2790	306.529718975241
2795	306.538784562844
2800	306.547819951791
2805	306.556825355324
2810	306.565800985112
2815	306.574747051256
2820	306.583663762303
2825	306.592551325259
2830	306.601409945594
2835	306.610239827262
2840	306.619041172706
2845	306.627814182867
2850	306.636559057203
2855	306.645275993691
2860	306.653965188845
2865	306.66262683772
2870	306.671261133928
2875	306.679868269644
2880	306.688448435622
2885	306.697001821198
2890	306.705528614308
2895	306.714029001492
2900	306.722503167907
2905	306.730951297337
2910	306.739373572201
2915	306.747770173568
2920	306.756141281158
2925	306.764487073362
2930	306.772807727244
2935	306.781103418552
2940	306.789374321732
2945	306.797620609933
2950	306.805842455016
2955	306.814040027568
2960	306.822213496906
2965	306.830363031089
2970	306.838488796928
2975	306.846590959992
2980	306.854669684619
2985	306.862725133926
2990	306.870757469816
2995	306.878766852986
3000	306.886753442938
3005	306.894717397989
3010	306.902658875274
3015	306.910578030761
3020	306.918475019255
3025	306.926349994407
3030	306.934203108726
3035	306.942034513584
3040	306.949844359223
3045	306.957632794768
3050	306.965399968231
3055	306.973146026521
3060	306.980871115449
3065	306.988575379743
3070	306.996258963049
3075	307.00392200794
3080	307.011564655928
3085	307.019187047466
3090	307.026789321961
3095	307.034371617777
3100	307.041934072247
3105	307.049476821677
3110	307.057000001354
3115	307.064503745557
3120	307.071988187559
3125	307.079453459638
3130	307.086899693083
3135	307.094327018201
3140	307.101735564326
3145	307.109125459823
3150	307.116496832097
3155	307.123849807602
3160	307.131184511843
3165	307.138501069386
3170	307.145799603867
3175	307.153080237994
3180	307.160343093556
3185	307.167588291431
3190	307.174815951591
3195	307.182026193109
3200	307.189219134166
3205	307.196394892057
3210	307.203553583199
3215	307.210695323133
3220	307.217820226536
3225	307.224928407225
3230	307.232019978163
3235	307.239095051463
3240	307.2461537384
3245	307.253196149412
3250	307.260222394109
3255	307.267232581277
3260	307.274226818884
3265	307.281205214089
3270	307.288167873247
3275	307.29511490191
3280	307.30204640484
3285	307.30896248601
3290	307.315863248612
3295	307.322748795062
3300	307.329619227005
3305	307.336474645322
3310	307.343315150136
3315	307.350140840815
3320	307.356951815979
3325	307.363748173508
3330	307.370530010542
3335	307.377297423492
3340	307.384050508042
3345	307.390789359153
3350	307.397514071075
3355	307.404224737344
3360	307.410921450793
3365	307.417604303554
3370	307.424273387066
3375	307.430928792075
3380	307.437570608647
3385	307.444198926166
3390	307.450813833341
3395	307.457415418213
3400	307.464003768159
3405	307.470578969893
3410	307.477141109479
3415	307.483690272328
3420	307.490226543205
3425	307.496750006237
3430	307.503260744915
3435	307.509758842097
3440	307.516244380018
3445	307.522717440287
3450	307.5291781039
3455	307.535626451238
3460	307.542062562074
3465	307.548486515579
3470	307.554898390324
3475	307.561298264284
3480	307.567686214846
3485	307.57406231881
3490	307.580426652395
3495	307.586779291241
3500	307.593120310417
3505	307.599449784423
3510	307.605767787192
3515	307.6120743921
3520	307.618369671965
3525	307.624653699053
3530	307.630926545083
3535	307.637188281227
3540	307.643456917638
3545	307.649759085912
3550	307.656106169592
3555	307.66250029965
3560	307.668938934158
3565	307.67541828807
3570	307.681935836839
3575	307.688492080938
3580	307.69509172668
3585	307.70174441157
3590	307.708465079322
3595	307.715274090032
3600	307.722197134542
3605	307.729265008236
3610	307.736513288028
3615	307.743981946836
3620	307.751714932055
3625	307.759759728218
3630	307.768166918867
3635	307.776989758589
3640	307.786283762848
3645	307.796106320712
3650	307.806516333541
3655	307.817573881177
3660	307.829339916048
3665	307.841875984715
3670	307.855243975822
3675	307.869505892987
3680	307.884723650934
3685	307.900958892999
3690	307.918272828121
3695	307.936726085441
3700	307.956378584678
3705	307.977289420553
3710	307.999516759675
3715	308.023117748386
3720	308.048148430233
3725	308.074663671854
3730	308.102717096199
3735	308.132361022129
3740	308.163646409567
3745	308.196622809458
3750	308.231338317926
3755	308.26783953408
3760	308.306171521011
3765	308.346377769609
3770	308.388500164848
3775	308.43257895431
3780	308.47865271869
3785	308.526758344137
3790	308.576930996262
3795	308.629204095721
3800	308.683609295268
3805	308.740176458231
3810	308.798933638342
3815	308.859907060907
3820	308.923121105276
3825	308.988598288618
3830	309.056359250979
3835	309.126422741635
3840	309.198805606743
3845	309.273522778296
3850	309.350587264386
3855	309.430010140809
3860	309.511800543991
3865	309.595965665285
3870	309.682510746615
3875	309.771439077513
3880	309.862751993527
3885	309.956448876045
3890	310.05252715351
3895	310.150982304058
3900	310.251807859573
3905	310.354995411172
3910	310.460534616108
3915	310.568413206111
3920	310.678616997162
3925	310.791129900681
3930	310.905933936159
3935	311.023009245195
3940	311.142334106957
3945	311.263884955049
3950	311.387636395773
3955	311.513561227787
3960	311.641630463131
3965	311.771813349621
3970	311.904077394589
3975	312.038388389964
3980	312.174710438654
3985	312.313005982239
3990	312.453235829931
3995	312.595359188797
4000	312.739333695207
4005	312.885115447497
4010	313.032659039813
4015	313.181917597112
4020	313.33284281129
4025	313.48538497841
4030	313.639493037004
4035	313.795114607405
4040	313.952196032084
4045	314.110682416963
4050	314.27051767365
4055	314.431644562587
4060	314.594004737038
4065	314.757538787912
4070	314.922186289359
4075	315.0878858451
4080	315.254575135454
4085	315.422190965022
4090	315.590669310962
4095	315.759945371839
4100	315.929953616978
4105	316.100627836286
4110	316.271901190486
4115	316.443706261724
4120	316.61597510449
4125	316.788639296803
4130	316.96162999161
4135	317.134877968356
4140	317.308313684652
4145	317.48186732801
4150	317.655468867584
4155	317.829048105855
4160	318.002534730223
4165	318.175858364444
4170	318.348948619861
4175	318.52173514638
4180	318.694165622646
4185	318.866124747817
4190	319.037591061083
4195	319.208520729867
4200	319.378854981625
4205	319.54852598602
4210	319.717461436607
4215	319.885588050373
4220	320.05283417497
4225	320.219131667343
4230	320.384417183941
4235	320.548633001541
4240	320.711727469064
4245	320.873655174295
4250	321.034376895108
4255	321.193859392374
4260	321.352075091094
4265	321.509001687176
4270	321.664621709584
4275	321.81892206111
4280	321.971893555591
4285	322.123530464931
4290	322.27383008561
4295	322.422792331362
4300	322.570419356347
4305	322.716715211189
4310	322.861685532836
4315	323.005337268017
4320	323.147678429266
4325	323.28871788188
4330	323.428465159748
4335	323.566930307774
4340	323.704123748449
4345	323.840056170128
4350	323.974738434572
4355	324.108181501447
4360	324.240396367564
4365	324.371394018817
4370	324.501185392953
4375	324.629781351468
4380	324.757192659113
4385	324.883429969664
4390	325.00850381677
4395	325.132424608868
4400	325.255202627269
4405	325.376848026687
4410	325.497370837569
4415	325.616780969713
4420	325.735088216749
4425	325.852302261132
4430	325.96843267939
4435	326.083488947395
4440	326.197480445517
4445	326.310416463537
4450	326.422306205235
4455	326.53315879261
4460	326.642983269701
4465	326.751788605994
4470	326.859583699436
4475	326.966377379045
4480	327.072178407172
4485	327.176995481412
4490	327.280837236212
4495	327.383712244205
4500	327.485629017303
4505	327.586596007574
4510	327.686621607941
4515	327.785714152731
4520	327.883881918091
4525	327.981133122305
4530	328.077475926026
4535	328.172918432443
4540	328.267468687398
4545	328.361134679476
4550	328.453924340058
4555	328.545845543371
4560	328.636906106527
4565	328.727113789561
4570	328.816476295479
4575	328.905001270307
4580	328.992696303159
4585	329.079568926311
4590	329.165626615298
4595	329.250876789014
4600	329.335326809841
4605	329.418983983783
4610	329.501855560617
4615	329.58394873406
4620	329.665270641946
4625	329.745828366418
4630	329.825628934131
4635	329.90467931646
4640	329.982986429728
4645	330.060557135429
4650	330.137398240473
4655	330.213516497424
4660	330.288918604758
4665	330.363611207113
4670	330.437600895553
4675	330.510894207836
4680	330.583497628678
4685	330.655417590032
4690	330.72666047136
4695	330.797232599913
4700	330.867140251015
4705	330.93638964834
4710	331.004986964204
4715	331.072938319852
4720	331.14024978574
4725	331.206927381836
4730	331.272977077901
4735	331.338404793792
4740	331.40321639975
4745	331.467417716696
4750	331.53101451653
4755	331.594012522424
4760	331.656417409125
4765	331.71823480325
4770	331.779470283585
4775	331.840129381388
4780	331.900217580685
4785	331.959740318576
4790	332.018702985532
4795	332.077110925698
4800	332.134969437193
4805	332.192283772418
4810	332.249059138348
4815	332.305300696844
4820	332.361013564948
4825	332.41620281519
4830	332.470873475885
4835	332.525030531439
4840	332.578678922649
4845	332.631823547003
4850	332.684469258981
4855	332.736620870358
4860	332.788283150501
4865	332.83946082667
4870	332.890158584315
4875	332.940381067378
4880	332.990132878587
4885	333.039418579754
4890	333.088242692074
4895	333.136609696415
4900	333.18452403362
4905	333.231990104793
4910	333.279012271597
4915	333.325594856547
4920	333.371742143297
4925	333.417458376933
4930	333.46274776426
4935	333.507614474096
4940	333.552062637549
4945	333.596096348313
4950	333.639719662948
4955	333.682936601163
4960	333.725751146103
4965	333.768167244624
4970	333.81018880758
4975	333.851819710098
4980	333.893063791855
4985	333.93392485736
4990	333.974406676223
4995	334.014512983432
5000	334.054247479626
5005	334.093613831365
5010	334.132615671401
5015	334.171256598948
5020	334.209540179944
5025	334.247469947325
5030	334.285049401283
5035	334.322282009532
5040	334.359171207569
5045	334.395720398936
5050	334.431932955477
5055	334.467812217595
5060	334.503361494512
5065	334.538584064518
5070	334.57348317523
5075	334.608062043839
5080	334.642323857363
5085	334.676271772895
5090	334.70990891785
5095	334.743238390213
5100	334.776263258778
5105	334.808986563398
5110	334.841411315223
5115	334.873540496938
5120	334.905377063004
5125	334.936923939894
5130	334.968184026331
5135	334.999160193518
5140	335.029855285372
5145	335.060272118756
5150	335.090413483707
5155	335.120282143666
5160	335.149880835702
5165	335.179212270739
5170	335.208279133778
5175	335.237084084121
5180	335.265629755587
5185	335.293918756739
5190	335.321953671094
5195	335.349737057341
5200	335.377271449559
5205	335.404559357425
5210	335.431603266431
5215	335.45840563809
5220	335.484968910144
5225	335.511295496777
5230	335.537387788813
5235	335.563248153929
5240	335.588878936849
5245	335.614282459551
5250	335.639461021466
5255	335.664416899675
5260	335.689152349108
5265	335.713669602737
5270	335.737970871774
5275	335.762058345861
5280	335.78593419326
5285	335.809600561049
5290	335.833059575301
5295	335.856313341282
5300	335.879363943628
5305	335.902213446535
5310	335.924863893937
5315	335.947317309692
5320	335.969575697761
5325	335.991641042385
5330	336.013515308266
5335	336.035200440738
5340	336.056698365947
5345	336.078010991021
5350	336.099140204244
5355	336.120087875227
5360	336.140855855075
5365	336.161445976557
5370	336.181860054274
5375	336.20209988482
5380	336.222167246953
5385	336.242063901752
5390	336.261791592782
5395	336.281352046252
5400	336.300746971177
5405	336.319978059532
5410	336.339046986414
5415	336.357955410191
5420	336.376704972662
5425	336.395297299205
5430	336.413733998933
5435	336.432016664841
5440	336.450146873956
5445	336.468126187486
5450	336.485956150966
5455	336.503638294405
5460	336.521174132427
5465	336.538565164419
5470	336.55581287467
5475	336.57291873251
5480	336.589884192457
5485	336.606710694346
5490	336.623399663474
5495	336.639952510733
5500	336.656370632747
5505	336.672655412002
5510	336.688808216986
5515	336.704830402312
5520	336.720723308858
5525	336.736488263889
5530	336.75212658119
5535	336.767639561192
5540	336.783028491098
5545	336.798294645011
5550	336.813439284053
5555	336.828463656494
5560	336.843368997872
5565	336.858156531111
5570	336.872827466648
5575	336.887383002545
5580	336.901824324611
5585	336.91615260652
5590	336.930369009924
5595	336.944474684569
5600	336.95847076841
5605	336.972358387725
5610	336.986138657225
5615	336.999812680166
5620	337.013381548459
5625	337.02684634278
5630	337.040208132679
5635	337.053467976685
5640	337.066626922414
5645	337.079686006674
5650	337.09264625557
5655	337.105508684609
5660	337.118274298799
5665	337.130944092755
5670	337.143519050799
5675	337.156000147056
5680	337.168388345559
5685	337.180684600346
5690	337.192889855554
5695	337.205005045518
5700	337.21703109487
5705	337.228968918626
5710	337.240819422289
5715	337.252583501936
5720	337.264262044312
5725	337.275855926923
5730	337.287366018126
5735	337.298793177218
5740	337.310138254525
5745	337.321402091494
5750	337.332585520776
5755	337.343689366313
5760	337.354714443429
5765	337.365661558909
5770	337.376531511089
5775	337.387325089934
5780	337.398043077126
5785	337.408686246143
5790	337.419255362341
5795	337.429751183038
5800	337.440174457587
5805	337.450525927464
5810	337.460806326337
5815	337.471016380154
5820	337.48115680721
5825	337.491228318232
5830	337.501231616448
5835	337.511167397667
5840	337.52103635035
5845	337.530839155686
5850	337.540576487663
5855	337.550249013141
5860	337.559857391923
5865	337.569402276829
5870	337.578884313761
5875	337.588304141778
5880	337.597662393162
5885	337.606959693485
5890	337.616196661681
5895	337.625373910111
5900	337.634492044627
5905	337.643551664641
5910	337.65255336319
5915	337.661497727
5920	337.670385336549
5925	337.679216766133
5930	337.687992583925
5935	337.696713352042
5940	337.705379626601
5945	337.713991957787
5950	337.722550889907
5955	337.731056961453
5960	337.739510705164
5965	337.747912648077
5970	337.756263311594
5975	337.764563211534
5980	337.772812858192
5985	337.781012756398
5990	337.789163405567
5995	337.797265299761
6000	337.80531892774
6005	337.813324773019
6010	337.821283313919
6015	337.829195023623
6020	337.837060370229
6025	337.844879816801
6030	337.852653821421
6035	337.860382837242
6040	337.868067312537
6045	337.875707690751
6050	337.883304410551
6055	337.890857905875
6060	337.898368605979
6065	337.905836935488
6070	337.913263314447
6075	337.920648158361
6080	337.927991878249
6085	337.935294880685
6090	337.942557567852
6095	337.94978033758
6100	337.956963583394
6105	337.964107694562
6110	337.971213056135
6115	337.978280048994
6120	337.985309049891
6125	337.992300431496
6130	337.999254562436
6135	338.006171807339
6140	338.013052526877
6145	338.019897077806
6150	338.026705813007
6155	338.033479081527
6160	338.040217228621
6165	338.046920595789
6170	338.053589520818
6175	338.060224337821
6180	338.066825377272
6185	338.073392966051
6190	338.079927427476
6195	338.086429081344
6200	338.092898243967
6205	338.099335228209
6210	338.105740343522
6215	338.112113895984
6220	338.118456188334
6225	338.124767520006
6230	338.131048187164
6235	338.137298482741
6240	338.143518696468
6245	338.14970911491
6250	338.155870021503
6255	338.162001696582
6260	338.168104417416
6265	338.174178458242
6270	338.180224090299
6275	338.186241581853
6280	338.192231198238
6285	338.19819320188
6290	338.204127852331
6295	338.210035406301
6300	338.215916117687
6305	338.221770237603
6310	338.22759801441
6315	338.233399693746
6320	338.239175518557
6325	338.24492572912
6330	338.25065056308
6335	338.256350255472
6340	338.262025038752
6345	338.267675142823
6350	338.273300795065
6355	338.278902220361
6360	338.284479641122
6365	338.290033277318
6370	338.295563346501
6375	338.301070063832
6380	338.306553642108
6385	338.312014291784
6390	338.317452221006
6395	338.322867635626
6400	338.328260739235
6405	338.333631733186
6410	338.338980816613
6415	338.344308186463
6420	338.349614037514
6425	338.3548985624
6430	338.360161951637
6435	338.365404393643
6440	338.370626074763
6445	338.375827179288
6450	338.381007889482
6455	338.386168385603
6460	338.391308845922
6465	338.39642944675
6470	338.401530362452
6475	338.406611765477
6480	338.411673826373
6485	338.416716713808
6490	338.421740594596
6495	338.426745633709
6500	338.431731994307
6505	338.436699837747
6510	338.441649323615
6515	338.446580609733
6520	338.451493852189
6525	338.45638920535
6530	338.461266821882
6535	338.466126852771
6540	338.470969447338
6545	338.475794753263
6550	338.480602916594
6555	338.485394081777
6560	338.490168391661
6565	338.494925987528
6570	338.499667009099
6575	338.504391594561
6580	338.509099880576
6585	338.513792002305
6590	338.518468093419
6595	338.523128286119
6600	338.52777271115
6605	338.532401497821
6610	338.537014774015
6615	338.54161266621
6620	338.546195299493
6625	338.550762797575
6630	338.555315282807
6635	338.559852876195
6640	338.564375697415
6645	338.568883864827
6650	338.573377495491
6655	338.577856705182
6660	338.582321608403
6665	338.586772318397
6670	338.591208947169
6675	338.59563160549
6680	338.600040402918
6685	338.604435447807
6690	338.608816847326
6695	338.613184707466
6700	338.617539133056
6705	338.621880227779
6710	338.62620809418
6715	338.63052283368
6720	338.634824546593
6725	338.639113332131
6730	338.643389288423
6735	338.647652512524
6740	338.651903100428
6745	338.656141147079
6750	338.660366746385
6755	338.664579991226
6760	338.668780973471
6765	338.672969783983
6770	338.677146512636
6775	338.681311248324
6780	338.68546407897
6785	338.689605091541
6790	338.693734372056
6795	338.697852005598
6800	338.701958076323
6805	338.706052667474
6810	338.710135861386
6815	338.714207739503
6820	338.718268382381
6825	338.722317869703
6830	338.72635628029
6835	338.730383692103
6840	338.734400182264
6845	338.738405827055
6850	338.742400701935
6855	338.746384881546
6860	338.750358439722
6865	338.7543214495
6870	338.758273983129
6875	338.762216112076
6880	338.766147907039
6885	338.770069437954
6890	338.773980774003
6895	338.777881983623
6900	338.781773134516
6905	338.785654293655
6910	338.789525527294
6915	338.793386900977
6920	338.797238479542
6925	338.801080327135
6930	338.804912507213
6935	338.808735082555
6940	338.812548115269
6945	338.816351666797
6950	338.820145797927
6955	338.823930568799
6960	338.82770603891
6965	338.831472267125
6970	338.835229311681
6975	338.838977230197
6980	338.84271607968
6985	338.846445916531
6990	338.850166796553
6995	338.85387877496
7000	338.857581906378
7005	338.861276244858
7010	338.86496184388
7015	338.868638756358
7020	338.872307034649
7025	338.875966730559
7030	338.879617895348
7035	338.883260579738
7040	338.886894833918
7045	338.890520707551
7050	338.894138249778
7055	338.897747509228
7060	338.90134853402
7065	338.904941371772
7070	338.908526069604
7075	338.912102674145
7080	338.915671231539
7085	338.919231787451
7090	338.922784387072
7095	338.926329075122
7100	338.929865895862
7105	338.933394893091
7110	338.936916110158
7115	338.940429589964
7120	338.943935374968
7125	338.947433507193
7130	338.950924028227
7135	338.954406979236
7140	338.957882400959
7145	338.961350333722
7150	338.964810817436
7155	338.968263891607
7160	338.971709595337
7165	338.975147967329
7170	338.978579045896
7175	338.982002868958
7180	338.985419474054
7185	338.988828898341
7190	338.992231178603
7195	338.995626351251
7200	338.999014452329
7205	339.002395517521
7210	339.005769582151
7215	339.009136681188
7220	339.012496849254
7225	339.015850120622
7230	339.019196529226
7235	339.022536108659
7240	339.025868892183
7245	339.029194912729
7250	339.032514202901
7255	339.035826794981
7260	339.039132720933
7265	339.042432012406
7270	339.045724700738
7275	339.049010816957
7280	339.052290391789
7285	339.055563455661
7290	339.0588300387
7295	339.06209017074
7300	339.065343881327
7305	339.068591199718
7310	339.071832154888
7315	339.075066775531
7320	339.078295090064
7325	339.081517126632
7330	339.084732913108
7335	339.087942477099
7340	339.091145845946
7345	339.09434304673
7350	339.097534106275
7355	339.100719051148
7360	339.103897907665
7365	339.107070701894
7370	339.110237459654
7375	339.113398206524
7380	339.116552967839
7385	339.1197017687
7390	339.12284463397
7395	339.125981588281
7400	339.129112656035
7405	339.132237861409
7410	339.135357228354
7415	339.138470780599
7420	339.141578541656
7425	339.144680534819
7430	339.147776783169
7435	339.150867309575
7440	339.153952136696
7445	339.157031286988
7450	339.160104782699
7455	339.163172645877
7460	339.16623489837
7465	339.16929156183
7470	339.172342657714
7475	339.175388207285
7480	339.178428231616
7485	339.181462751594
7490	339.184491787918
7495	339.187515361104
7500	339.190533491487
7505	339.19354619922
7510	339.196553504283
7515	339.199555426476
7520	339.202551985428
7525	339.205543200597
7530	339.208529091271
7535	339.211509676571
7540	339.214484975452
7545	339.217455006706
7550	339.220419788963
7555	339.223379340693
7560	339.226333680209
7565	339.229282825668
7570	339.232226795071
7575	339.235165606269
7580	339.238099276961
7585	339.241027824696
7590	339.243951266877
7595	339.246869620762
7600	339.249782903464
7605	339.252691131954
7610	339.255594323063
7615	339.258492493482
7620	339.261385659765
7625	339.264273838332
7630	339.267157045466
7635	339.270035297318
7640	339.272908609911
7645	339.275776999133
7650	339.278640480748
7655	339.281499070392
7660	339.284352783576
7665	339.287201635687
7670	339.290045641988
7675	339.292884817625
7680	339.29571917762
7685	339.29854873688
7690	339.301373510195
7695	339.304193512236
7700	339.307008757564
7705	339.309819260625
7710	339.312625035754
7715	339.315426097175
7720	339.318222459003
7725	339.321014135246
7730	339.323801139805
7735	339.326583486475
7740	339.329361188948
7745	339.332134260811
7750	339.334902715552
7755	339.337666566555
7760	339.340425827107
7765	339.343180510397
7770	339.345930629513
7775	339.34867619745
7780	339.351417227107
7785	339.35415373129
7790	339.35688572271
7795	339.359613213987
7800	339.362336217651
7805	339.36505474614
7810	339.367768811805
7815	339.370478426908
7820	339.373183603626
7825	339.375884354047
7830	339.378580690176
7835	339.381272623935
7840	339.38396016716
7845	339.386643331607
7850	339.38932212895
7855	339.391996570784
7860	339.394666668622
7865	339.397332433901
7870	339.399993877979
7875	339.402651012137
7880	339.405303847582
7885	339.407952395443
7890	339.410596666776
7895	339.413229540967
7900	339.415840483909
7905	339.418425298485
7910	339.420984079982
7915	339.423519474405
7920	339.426035227222
7925	339.428535005001
7930	339.431021468746
7935	339.433495575427
7940	339.4359560829
7945	339.438399233041
7950	339.440818588251
7955	339.443204997435
7960	339.445546668871
7965	339.447829329088
7970	339.450036448684
7975	339.452149518056
7980	339.454148357971
7985	339.456011451941
7990	339.457716289277
7995	339.459239709492
8000	339.460558240451
8005	339.46164842415
8010	339.462487125424
8015	339.463051820066
8020	339.463320859905
8025	339.463273713295
8030	339.462891180212
8035	339.462155581772
8040	339.46105092448
8045	339.459563039927
8050	339.457679700904
8055	339.455390715141
8060	339.452687998001
8065	339.449565625537
8070	339.446019869354
8075	339.442049214689
8080	339.43765436312
8085	339.432838221206
8090	339.42760587632
8095	339.42196456084
8100	339.415923605765
8105	339.409494384737
8110	339.402690249369
8115	339.395526456678
8120	339.388020089362
8125	339.380189969572
8130	339.372056566783
8135	339.363634768714
8140	339.354965995256
8145	339.346055994744
8150	339.336920420861
8155	339.327582378465
8160	339.318070269464
8165	339.308415934086
8170	339.298653076282
8175	339.288815956945
8180	339.278938335055
8185	339.26905263442
8190	339.259189312372
8195	339.249376406263
8200	339.239639233874
8205	339.23000022463
8210	339.220478859775
8215	339.211091701208
8220	339.20185249046
8225	339.192772301197
8230	339.183859730561
8235	339.17512111664
8240	339.166560771195
8245	339.158181218602
8250	339.149983433582
8255	339.141967071856
8260	339.134130689192
8265	339.126471945546
8270	339.118987792018
8275	339.111674639291
8280	339.104528506904
8285	339.097545153392
8290	339.090720187773
8295	339.084049163268
8300	339.077527654391
8305	339.071151318781
8310	339.06491594523
8315	339.058817489441
8320	339.052852099051
8325	339.047016129421
8330	339.041306151626
8335	339.035718954004
8340	339.03025153849
8345	339.024901112871
8350	339.019665079969
8355	339.014541024621
8360	339.009526699236
8365	339.00462000855
8370	338.999818994137
8375	338.995121819101
8380	338.990526753294
8385	338.986032159316
8390	338.981636479502
8395	338.977338224004
8400	338.973135960054
8405	338.969028302437
8410	338.965013905153
8415	338.961091454255
8420	338.957259661784
8425	338.953517260735
8430	338.949863000976
8435	338.946295646011
8440	338.942813970506
8445	338.939416758478
8450	338.936102802051
8455	338.932870900698
8460	338.929719860879
8465	338.926648495998
8470	338.92365562662
8475	338.920740080872
8480	338.917900694986
8485	338.915136313934
8490	338.912445792104
8495	338.909827994009
8500	338.907281794976
8505	338.904806081808
8510	338.902399753406
8515	338.900061721325
8520	338.897790910268
8525	338.895586258517
8530	338.893446718279
8535	338.891371255974
8540	338.889358852445
8545	338.887408503109
8550	338.885519218038
8555	338.883690021996
8560	338.881919954417
8565	338.880208069342
8570	338.878553435315
8575	338.876955135253
8580	338.875412266278
8585	338.873923939538
8590	338.872489280002
8595	338.871107426246
8600	338.869777530229
8605	338.86849875706
8610	338.86727028477
8615	338.866091304068
8620	338.864961018118
8625	338.863878642303
8630	338.862843403997
8635	338.861854542351
8640	338.860911308072
8645	338.860012963216
8650	338.85915878099
8655	338.85834804555
8660	338.857580051822
8665	338.85685410531
8670	338.856169521932
8675	338.855525627842
8680	338.854921759273
8685	338.854357262374
8690	338.853831493063
8695	338.853343816874
8700	338.852893608817
8705	338.852480253234
8710	338.852103143666
8715	338.851761682719
8720	338.851455281931
8725	338.851183361648
8730	338.850945350896
8735	338.850740687262
8740	338.850568816765
8745	338.850429193745
8750	338.85032128074
8755	338.850244548375
8760	338.85019847524
8765	338.850182547787
8770	338.850196260208
8775	338.850239114333
8780	338.850310619515
8785	338.850410292529
8790	338.850537657458
8795	338.850692245592
8800	338.850873595325
8805	338.851081252049
8810	338.851314768055
8815	338.851573702433
8820	338.851857620971
8825	338.85216609606
8830	338.852498706593
8835	338.852855037877
8840	338.853234681532
8845	338.853637235403
8850	338.854062303467
8855	338.85450949574
8860	338.854978428196
8865	338.85546872267
8870	338.855980006779
8875	338.85651191383
8880	338.857064082744
8885	338.857636157967
8890	338.858227789388
8895	338.858838632266
8900	338.859468347142
8905	338.860116599764
8910	338.860783061013
8915	338.861467406824
8920	338.862169318112
8925	338.862888480696
8930	338.863624585231
8935	338.864377327133
8940	338.865146406511
8945	338.865931528093
8950	338.866732401162
8955	338.867548739488
8960	338.868380261258
8965	338.869226689014
8970	338.870087749588
8975	338.870963174036
8980	338.871852697575
8985	338.872756059527
8990	338.873673003251
8995	338.874603276084
9000	338.875546629286
9005	338.876502817979
9010	338.877471601087
9015	338.878452741284
9020	338.879446004935
9025	338.880451162039
9030	338.881467986183
9035	338.882496254476
9040	338.883535747509
9045	338.884586249294
9050	338.885647547216
9055	338.886719431982
9060	338.887801697572
9065	338.888894141192
9070	338.889996563218
9075	338.891108767158
9080	338.892230559599
9085	338.893361750161
9090	338.894502151456
9095	338.895651579036
9100	338.896809851356
9105	338.897976789725
9110	338.899152218265
9115	338.900335963869
9120	338.901527856159
9125	338.902727727445
9130	338.903935412682
9135	338.905150749436
9140	338.906373577837
9145	338.907603740547
9150	338.908841082716
9155	338.910085451951
9160	338.911336698272
9165	338.91259467408
9170	338.913859234118
9175	338.915130235438
9180	338.916407537367
9185	338.917691001466
9190	338.918980491505
9195	338.920275873422
9200	338.921577015296
9205	338.92288378731
9210	338.92419606172
9215	338.925513712826
9220	338.926836616938
9225	338.928164652346
9230	338.929497699293
9235	338.930835639939
9240	338.932178358338
9245	338.933525740404
9250	338.934877673889
9255	338.936234048347
9260	338.937594755113
9265	338.938959687273
9270	338.940328739636
9275	338.941701808712
9280	338.94307879268
9285	338.944459591368
9290	338.945844106225
9295	338.947232240296
9300	338.948623898198
9305	338.950018986098
9310	338.951417411682
9315	338.952819084144
9320	338.95422391415
9325	338.955631813824
9330	338.957042696722
9335	338.95845647781
9340	338.959873073444
9345	338.961292401347
9350	338.962714380588
9355	338.964138931563
9360	338.965565975973
9365	338.966995436803
9370	338.968427238305
9375	338.969861305975
9380	338.971297566539
9385	338.972735947925
9390	338.974176379255
9395	338.97561879082
9400	338.977063114062
9405	338.97850928156
9410	338.979957227007
9415	338.981406885199
9420	338.982858192013
9425	338.984311084391
9430	338.985765500327
9435	338.987221378844
9440	338.988678659986
9445	338.990137284795
9450	338.991597195302
9455	338.993058334504
9460	338.994520646356
9465	338.995984075754
9470	338.997448568517
9475	338.998914071377
9480	339.000380531962
9485	339.001847898784
9490	339.003316121223
9495	339.004785149515
9500	339.00625493474
9505	339.007725428804
9510	339.009196584432
9515	339.01066835515
9520	339.012140695276
9525	339.013613559907
9530	339.015086904904
9535	339.016560686885
9540	339.018034863208
9545	339.019509391962
9550	339.020984231957
9555	339.022459342709
9560	339.023934684431
9565	339.025410218023
9570	339.026885905058
9575	339.028361707776
9580	339.029837589069
9585	339.031313512473
9590	339.032789442158
9595	339.034265342917
9600	339.035741180157
9605	339.037216919888
9610	339.038692528716
9615	339.040167973831
9620	339.041643222998
9625	339.043118244551
9630	339.04459300738
9635	339.046067480923
9640	339.04754163516
9645	339.049015440602
9650	339.050488868283
9655	339.051961889752
9660	339.053434477064
9665	339.054906602773
9670	339.056378239925
9675	339.057849362046
9680	339.059319943141
9685	339.060789957678
9690	339.062259380591
9695	339.063728187261
9700	339.065196353519
9705	339.066663855631
9710	339.068130670298
9715	339.069596774644
9720	339.071062146209
9725	339.072526762948
9730	339.073990603218
9735	339.075453645774
9740	339.076915869764
9745	339.078377254721
9750	339.079837780556
9755	339.081297427556
9760	339.082756176373
9765	339.08421400802
9770	339.085670903868
9775	339.087126845634
9780	339.088581815384
9785	339.090035795517
9790	339.091488768771
9795	339.092940718207
9800	339.09439162721


==> tiks/dyn-ecco/sig3-5-e-3.tsv <==
0	279.15
5	279.487647259178
10	280.492275040605
15	282.139146074134
20	284.387708929267
25	287.182596525959
30	290.454989455879
35	294.124310544643
40	298.100208929267
45	302.284784796272
50	306.575
55	310.865215203728
60	315.049791070733
65	319.025689455357
70	322.695010544121
75	325.967403474041
80	328.762291070733
85	331.010853925866
90	332.657724959395
95	334
100	334
105	334
110	334
115	334
120	334
125	334
130	334
135	334
140	334
145	334
150	334
155	334
160	334
165	334
170	334
175	334
180	334
185	334
190	334
195	334
200	334
205	334
210	334
215	334
220	334
225	334
230	334
235	334
240	334
245	334
250	334
255	334
260	334
265	334
270	334
275	334
280	334
285	334
290	334
295	334
300	334
305	334
310	334
315	334
320	334
325	334
330	334
335	334
340	334
345	334
350	334
355	334
360	334
365	334
370	334
375	334
380	334
385	334
390	334
395	334
400	334
405	334
410	334
415	334
420	334
425	334
430	334
435	334
440	334
445	334
450	334
455	334
460	334
465	334
470	334
475	334
480	334
485	334
490	334
495	334
500	334
505	334
510	334
515	334
520	334
525	334
530	334
535	334
540	334
545	334
550	334
555	334
560	334
565	334
570	334
575	334
580	334
585	334
590	334
595	334
600	334
605	334
610	334
615	334
620	334
625	334
630	334
635	334
640	334
645	334
650	334
655	334
660	334
665	334
670	334
675	334
680	334
685	334
690	334
695	334
700	334
705	334
710	334
715	334
720	334
725	334
730	334
735	334
740	334
745	334
750	334
755	334
760	334
765	334
770	334
775	334
780	334
785	334
790	334
795	334
800	334
805	334
810	334
815	334
820	334
825	334
830	334
835	334
840	334
845	334
850	334
855	334
860	334
865	334
870	334
875	334
880	334
885	334
890	334
895	334
900	334
905	334
910	334
915	334
920	334
925	334
930	334
935	334
940	334
945	334
950	334
955	334
960	334
965	334
970	334
975	334
980	334
985	334
990	334
995	334
1000	334
1005	334
1010	334
1015	334
1020	334
1025	334
1030	334
1035	334
1040	334
1045	334
1050	334
1055	334
1060	334
1065	334
1070	334
1075	334
1080	334
1085	334
1090	334
1095	334
1100	334
1105	334
1110	334
1115	334
1120	334
1125	334
1130	334
1135	334
1140	334
1145	334
1150	334
1155	334
1160	334
1165	334
1170	334
1175	334
1180	334
1185	334
1190	334
1195	334
1200	334
1205	334
1210	334
1215	334
1220	334
1225	334
1230	334
1235	334
1240	334
1245	334
1250	334
1255	334
1260	334
1265	334
1270	334
1275	334
1280	334
1285	334
1290	334
1295	334
1300	334
1305	334
1310	334
1315	334
1320	334
1325	334
1330	334
1335	334
1340	334
1345	334
1350	334
1355	334
1360	334
1365	334
1370	334
1375	334
1380	334
1385	334
1390	334
1395	334
1400	334
1405	334
1410	334
1415	334
1420	334
1425	334
1430	334
1435	334
1440	334
1445	334
1450	334
1455	334
1460	334
1465	334
1470	334
1475	334
1480	334
1485	334
1490	334
1495	334
1500	334
1505	334
1510	334
1515	334
1520	334
1525	334
1530	334
1535	334
1540	334
1545	334
1550	334
1555	334
1560	334
1565	334
1570	334
1575	334
1580	334
1585	334
1590	334
1595	334
1600	334
1605	334
1610	334
1615	334
1620	334
1625	334
1630	334
1635	334
1640	334
1645	334
1650	334
1655	334
1660	334
1665	334
1670	334
1675	334
1680	334
1685	334
1690	334
1695	334
1700	334
1705	334
1710	334
1715	334
1720	334
1725	334
1730	334
1735	334
1740	334
1745	334
1750	334
1755	334
1760	334
1765	334
1770	334
1775	334
1780	334
1785	334
1790	334
1795	334
1800	334
1805	334
1810	334
1815	334
1820	334
1825	334
1830	334
1835	334
1840	334
1845	334
1850	334
1855	334
1860	334
1865	334
1870	334
1875	334
1880	334
1885	334
1890	334
1895	334
1900	334
1905	334
1910	334
1915	334
1920	334
1925	334
1930	334
1935	334
1940	334
1945	334
1950	334
1955	334
1960	334
1965	334
1970	334
1975	334
1980	334
1985	334
1990	334
1995	334
2000	334
2005	334
2010	334
2015	334
2020	334
2025	334
2030	334
2035	334
2040	334
2045	334
2050	334
2055	334
2060	334
2065	334
2070	334
2075	334
2080	334
2085	334
2090	334
2095	334
2100	334
2105	334
2110	334
2115	334
2120	334
2125	334
2130	334
2135	334
2140	334
2145	334
2150	334
2155	334
2160	334
2165	334
2170	334
2175	334
2180	334
2185	334
2190	334
2195	334
2200	334
2205	334
2210	334
2215	334
2220	334
2225	334
2230	334
2235	334
2240	334
2245	334
2250	334
2255	334
2260	334
2265	334
2270	334
2275	334
2280	334
2285	334
2290	334
2295	334
2300	334
2305	334
2310	334
2315	334
2320	334
2325	334
2330	334
2335	334
2340	334
2345	334
2350	334
2355	334
2360	334
2365	334
2370	334
2375	334
2380	334
2385	334
2390	334
2395	334
2400	334
2405	334
2410	334
2415	334
2420	334
2425	334
2430	334
2435	334
2440	334
2445	334
2450	334
2455	334
2460	334
2465	334
2470	334
2475	334
2480	334
2485	334
2490	334
2495	334
2500	334
2505	334
2510	334
2515	334
2520	334
2525	334
2530	334
2535	334
2540	334
2545	334
2550	334
2555	334
2560	334
2565	334
2570	334
2575	334
2580	334
2585	334
2590	334
2595	334
2600	334
2605	334
2610	334
2615	334
2620	334
2625	334
2630	334
2635	334
2640	334
2645	334
2650	334
2655	334
2660	334
2665	334
2670	334
2675	334
2680	334
2685	334
2690	334
2695	334
2700	334
2705	334
2710	334
2715	334
2720	334
2725	334
2730	334
2735	334
2740	334
2745	334
2750	334
2755	334
2760	334
2765	334
2770	334
2775	334
2780	334
2785	334
2790	334
2795	334
2800	334
2805	334
2810	334
2815	334
2820	334
2825	334
2830	334
2835	334
2840	334
2845	334
2850	334
2855	334
2860	334
2865	334
2870	334
2875	334
2880	334
2885	334
2890	334
2895	334
2900	334
2905	334
2910	334
2915	334
2920	334
2925	334
2930	334
2935	334
2940	334
2945	334
2950	334
2955	334
2960	334
2965	334
2970	334
2975	334
2980	334
2985	334
2990	334
2995	334
3000	334
3005	334
3010	334
3015	334
3020	334
3025	334
3030	334
3035	334
3040	334
3045	334
3050	334
3055	334
3060	334
3065	334
3070	334
3075	334
3080	334
3085	334
3090	334
3095	334
3100	334
3105	334
3110	334
3115	334
3120	334
3125	334
3130	334
3135	334
3140	334
3145	334
3150	334
3155	334
3160	334
3165	334
3170	334
3175	334
3180	334
3185	334
3190	334
3195	334
3200	334
3205	334
3210	334
3215	334
3220	334
3225	334
3230	334
3235	334
3240	334
3245	334
3250	334
3255	334
3260	334
3265	334
3270	334
3275	334
3280	334
3285	334
3290	334
3295	334
3300	334
3305	334
3310	334
3315	334
3320	334
3325	334
3330	334
3335	334
3340	334
3345	334
3350	334
3355	334
3360	334
3365	334
3370	334
3375	334
3380	334
3385	334
3390	334
3395	334
3400	334
3405	334
3410	334
3415	334
3420	334
3425	334
3430	334
3435	334
3440	334
3445	334
3450	334
3455	334
3460	334
3465	334
3470	334
3475	334
3480	334
3485	334
3490	334
3495	334
3500	334
3505	334
3510	334
3515	334
3520	334
3525	334
3530	334
3535	334
3540	334.012409401592
3545	334.049630359626
3550	334.111641138112
3555	334.1984055245
3560	334.309872850833
3565	334.44597802333
3570	334.606641560405
3575	334.791769639075
3580	335.001254149756
3585	335.234972759393
3590	335.492788982899
3595	335.77455226286
3600	336.080098057456
3605	336.409247936546
3610	336.76180968587
3615	337.137577419295
3620	337.536331699045
3625	337.957839663852
3630	338.401855164933
3635	338.868118909739
3640	339.356358613373
3645	339.866289157598
3650	340.397612757335
3655	340.950019134565
3660	341.52318569952
3665	342.116777739065
3670	342.730448612165
3675	343.363839952313
3680	344.016581876801
3685	344.688293202728
3690	345.378581669595
3695	346.087044168375
3700	346.81326697692
3705	347.556826001561
3710	348.317287024766
3715	349.094205958713
3720	349.887129104622
3725	350.695593417705
3730	351.51912677757
3735	352.357248263926
3740	353.209468437427
3745	354.075289625489
3750	354.954206212922
3755	355.845704937189
3760	356.74926518814
3765	357.664359312032
3770	358.590452919668
3775	359.527005198458
3780	360.473469228246
3785	361.429292300692
3790	362.393916242038
3795	363.366777739065
3800	364.347308668056
3805	365.33493642656
3810	366.329084267779
3815	367.329171637368
3820	368.334614512467
3825	369.344825742751
3830	370.359215393308
3835	371.377191089149
3840	372.398158361133
3845	373.421520993125
3850	374.446681370166
3855	375.473040827464
3860	376.5
3865	377.526959172536
3870	378.553318629834
3875	379.578479006875
3880	380.601841638867
3885	381.622808910851
3890	382.640784606692
3895	383.655174257249
3900	384.665385487533
3905	385.670828362632
3910	386.670915732221
3915	387.66506357344
3920	388.652691331944
3925	389.633222260935
3930	390.606083757962
3935	391.570707699308
3940	392.526530771754
3945	393.472994801542
3950	394.409547080332
3955	395.335640687968
3960	396.25073481186
3965	397.154295062811
3970	398.045793787078
3975	398.924710374511
3980	399.790531562573
3985	400.642751736074
3990	401.48087322243
3995	402.304406582295
4000	403.112870895378
4005	403.905794041287
4010	404.682712975234
4015	405.443173998439
4020	406.18673302308
4025	406.912955831625
4030	407.621418330405
4035	408.311706797272
4040	408.983418123199
4045	409.636160047687
4050	410.269551387835
4055	410.883222260935
4060	411.47681430048
4065	412.049980865435
4070	412.602387242665
4075	413.133710842402
4080	413.643641386627
4085	414.131881090261
4090	414.598144835067
4095	415.042160336148
4100	415.463668300955
4105	415.862422580705
4110	416.23819031413
4115	416.590752063454
4120	416.919901942544
4125	417.22544773714
4130	417.507211017101
4135	417.765027240607
4140	417.998745850244
4145	418.208230360925
4150	418.393358439595
4155	418.55402197667
4160	418.690127149167
4165	418.8015944755
4170	418.888358861888
4175	418.950369640374
4180	419
4185	419
4190	419
4195	419
4200	419
4205	419
4210	419
4215	419
4220	419
4225	419
4230	419
4235	419
4240	419
4245	419
4250	419
4255	419
4260	419
4265	419
4270	419
4275	419
4280	419
4285	419
4290	419
4295	419
4300	419
4305	419
4310	419
4315	419
4320	419
4325	419
4330	419
4335	419
4340	419
4345	419
4350	419
4355	419
4360	419
4365	419
4370	419
4375	419
4380	419
4385	419
4390	419
4395	419
4400	419
4405	419
4410	419
4415	419
4420	419
4425	419
4430	419
4435	419
4440	419
4445	419
4450	419
4455	419
4460	419
4465	419
4470	419
4475	419
4480	419
4485	419
4490	419
4495	419
4500	419
4505	419
4510	419
4515	419
4520	419
4525	419
4530	419
4535	419
4540	419
4545	419
4550	419
4555	419
4560	419
4565	419
4570	419
4575	419
4580	419
4585	419
4590	419
4595	419
4600	419
4605	419
4610	419
4615	419
4620	419
4625	419
4630	419
4635	419
4640	419
4645	419
4650	419
4655	419
4660	419
4665	419
4670	419
4675	419
4680	419
4685	419
4690	419
4695	419
4700	419
4705	419
4710	419
4715	419
4720	419
4725	419
4730	419
4735	419
4740	419
4745	419
4750	419
4755	419
4760	419
4765	419
4770	419
4775	419
4780	419
4785	419
4790	419
4795	419
4800	419
4805	419
4810	419
4815	419
4820	419
4825	419
4830	419
4835	419
4840	419
4845	419
4850	419
4855	419
4860	419
4865	419
4870	419
4875	419
4880	419
4885	419
4890	419
4895	419
4900	419
4905	419
4910	419
4915	419
4920	419
4925	419
4930	419
4935	419
4940	419
4945	419
4950	419
4955	419
4960	419
4965	419
4970	419
4975	419
4980	419
4985	419
4990	419
4995	419
5000	419
5005	419
5010	419
5015	419
5020	419
5025	419
5030	419
5035	419
5040	419
5045	419
5050	419
5055	419
5060	419
5065	419
5070	419
5075	419
5080	419
5085	419
5090	419
5095	419
5100	419
5105	419
5110	419
5115	419
5120	419
5125	419
5130	419
5135	419
5140	419
5145	419
5150	419
5155	419
5160	419
5165	419
5170	419
5175	419
5180	419
5185	419
5190	419
5195	419
5200	419
5205	419
5210	419
5215	419
5220	419
5225	419
5230	419
5235	419
5240	419
5245	419
5250	419
5255	419
5260	419
5265	419
5270	419
5275	419
5280	419
5285	419
5290	419
5295	419
5300	419
5305	419
5310	419
5315	419
5320	419
5325	419
5330	419
5335	419
5340	419
5345	419
5350	419
5355	419
5360	419
5365	419
5370	419
5375	419
5380	419
5385	419
5390	419
5395	419
5400	419
5405	419
5410	419
5415	419
5420	419
5425	419
5430	419
5435	419
5440	419
5445	419
5450	419
5455	419
5460	419
5465	419
5470	419
5475	419
5480	419
5485	419
5490	419
5495	419
5500	419
5505	419
5510	419
5515	419
5520	419
5525	419
5530	419
5535	419
5540	419
5545	419
5550	419
5555	419
5560	419
5565	419
5570	419
5575	419
5580	419
5585	419
5590	419
5595	419
5600	419
5605	419
5610	419
5615	419
5620	419
5625	419
5630	419
5635	419
5640	419
5645	419
5650	419
5655	419
5660	419
5665	419
5670	419
5675	419
5680	419
5685	419
5690	419
5695	419
5700	419
5705	419
5710	419
5715	419
5720	419
5725	419
5730	419
5735	419
5740	419
5745	419
5750	419
5755	419
5760	419
5765	419
5770	419
5775	419
5780	419
5785	419
5790	419
5795	419
5800	419
5805	419
5810	419
5815	419
5820	419
5825	419
5830	419
5835	419
5840	419
5845	419
5850	419
5855	419
5860	419
5865	419
5870	419
5875	419
5880	419
5885	419
5890	419
5895	419
5900	419
5905	419
5910	419
5915	419
5920	419
5925	419
5930	419
5935	419
5940	419
5945	419
5950	419
5955	419
5960	419
5965	419
5970	419
5975	419
5980	419
5985	419
5990	419
5995	419
6000	419
6005	419
6010	419
6015	419
6020	419
6025	419
6030	419
6035	419
6040	419
6045	419
6050	419
6055	419
6060	419
6065	419
6070	419
6075	419
6080	419
6085	419
6090	419
6095	419
6100	419
6105	419
6110	419
6115	419
6120	419
6125	419
6130	419
6135	419
6140	419
6145	419
6150	419
6155	419
6160	419
6165	419
6170	419
6175	419
6180	419
6185	419
6190	419
6195	419
6200	419
6205	419
6210	419
6215	419
6220	419
6225	419
6230	419
6235	419
6240	419
6245	419
6250	419
6255	419
6260	419
6265	419
6270	419
6275	419
6280	419
6285	419
6290	419
6295	419
6300	419
6305	419
6310	419
6315	419
6320	419
6325	419
6330	419
6335	419
6340	419
6345	419
6350	419
6355	419
6360	419
6365	419
6370	419
6375	419
6380	419
6385	419
6390	419
6395	419
6400	419
6405	419
6410	419
6415	419
6420	419
6425	419
6430	419
6435	419
6440	419
6445	419
6450	419
6455	419
6460	419
6465	419
6470	419
6475	419
6480	419
6485	419
6490	419
6495	419
6500	419
6505	419
6510	419
6515	419
6520	419
6525	419
6530	419
6535	419
6540	419
6545	419
6550	419
6555	419
6560	419
6565	419
6570	419
6575	419
6580	419
6585	419
6590	419
6595	419
6600	419
6605	419
6610	419
6615	419
6620	419
6625	419
6630	419
6635	419
6640	419
6645	419
6650	419
6655	419
6660	419
6665	419
6670	419
6675	419
6680	419
6685	419
6690	419
6695	419
6700	419
6705	419
6710	419
6715	419
6720	419
6725	419
6730	419
6735	419
6740	419
6745	419
6750	419
6755	419
6760	419
6765	419
6770	419
6775	419
6780	419
6785	419
6790	419
6795	419
6800	419
6805	419
6810	419
6815	419
6820	419
6825	419
6830	419
6835	419
6840	419
6845	419
6850	419
6855	419
6860	419
6865	419
6870	419
6875	419
6880	419
6885	419
6890	419
6895	419
6900	419
6905	419
6910	419
6915	419
6920	419
6925	419
6930	419
6935	419
6940	419
6945	419
6950	419
6955	419
6960	419
6965	419
6970	419
6975	419
6980	419
6985	419
6990	419
6995	419
7000	419
7005	419
7010	419
7015	419
7020	419
7025	419
7030	419
7035	419
7040	419
7045	419
7050	419
7055	419
7060	419
7065	419
7070	419
7075	419
7080	419
7085	419
7090	419
7095	419
7100	419
7105	419
7110	419
7115	419
7120	419
7125	419
7130	419
7135	419
7140	419
7145	419
7150	419
7155	419
7160	419
7165	419
7170	419
7175	419
7180	419
7185	419
7190	419
7195	419
7200	419
7205	419
7210	419
7215	419
7220	419
7225	419
7230	419
7235	419
7240	419
7245	419
7250	419
7255	419
7260	419
7265	419
7270	419
7275	419
7280	419
7285	419
7290	419
7295	419
7300	419
7305	419
7310	419
7315	419
7320	419
7325	419
7330	419
7335	419
7340	419
7345	419
7350	419
7355	419
7360	419
7365	419
7370	419
7375	419
7380	419
7385	419
7390	419
7395	419
7400	419
7405	419
7410	419
7415	419
7420	419
7425	419
7430	419
7435	419
7440	419
7445	419
7450	419
7455	419
7460	419
7465	419
7470	419
7475	419
7480	419
7485	419
7490	419
7495	419
7500	419
7505	419
7510	419
7515	419
7520	419
7525	419
7530	419
7535	419
7540	419
7545	419
7550	419
7555	419
7560	419
7565	419
7570	419
7575	419
7580	419
7585	419
7590	419
7595	419
7600	419
7605	419
7610	419
7615	419
7620	419
7625	419
7630	419
7635	419
7640	419
7645	419
7650	419
7655	419
7660	419
7665	419
7670	419
7675	419
7680	419
7685	419
7690	419
7695	419
7700	419
7705	419
7710	419
7715	419
7720	419
7725	419
7730	419
7735	419
7740	419
7745	419
7750	419
7755	419
7760	419
7765	419
7770	419
7775	419
7780	419
7785	419
7790	419
7795	419
7800	419
7805	419
7810	419
7815	419
7820	419
7825	419
7830	419
7835	419
7840	419
7845	419
7850	419
7855	419
7860	419
7865	419
7870	419
7875	419
7880	419
7885	419
7890	419
7895	418.995066821071
7900	418.980286753286
7905	418.955718126822
7910	418.921457902822
7915	418.877641290738
7920	418.824441214721
7925	418.762067631165
7930	418.69076670011
7935	418.610819813755
7940	418.522542485937
7945	418.426283106939
7950	418.322421568554
7955	418.211367764822
7960	418.093559974372
7965	417.969463130731
7970	417.839566987447
7975	417.704384185254
7980	417.564448228913
7985	417.420311381712
7990	417.272542485937
7995	417.121724717912
8000	416.968453286464
8005	416.813333083911
8010	416.656976298823
8015	416.5
8020	416.343023701177
8025	416.186666916089
8030	416.031546713536
8035	415.878275282088
8040	415.727457514063
8045	415.579688618288
8050	415.435551771087
8055	415.295615814746
8060	415.160433012553
8065	415.030536869269
8070	414.906440025628
8075	414.788632235178
8080	414.677578431446
8085	414.573716893061
8090	414.477457514063
8095	414.389180186245
8100	414.30923329989
8105	414.237932368835
8110	414.175558785279
8115	414.122358709262
8120	414.078542097178
8125	414.044281873178
8130	414.019713246714
8135	414
8140	414
8145	414
8150	414
8155	414
8160	414
8165	414
8170	414
8175	414
8180	414
8185	414
8190	414
8195	414
8200	414
8205	414
8210	414
8215	414
8220	414
8225	414
8230	414
8235	414
8240	414
8245	414
8250	414
8255	414
8260	414
8265	414
8270	414
8275	414
8280	414
8285	414
8290	414
8295	414
8300	414
8305	414
8310	414
8315	414
8320	414
8325	414
8330	414
8335	414
8340	414
8345	414
8350	414
8355	414
8360	414
8365	414
8370	414
8375	414
8380	414
8385	414
8390	414
8395	414
8400	414
8405	414
8410	414
8415	414
8420	414
8425	414
8430	414
8435	414
8440	414
8445	414
8450	414
8455	414
8460	414
8465	414
8470	414
8475	414
8480	414
8485	414
8490	414
8495	414
8500	414
8505	414
8510	414
8515	414
8520	414
8525	414
8530	414
8535	414
8540	414
8545	414
8550	414
8555	414
8560	414
8565	414
8570	414
8575	414
8580	414
8585	414
8590	414
8595	414
8600	414
8605	414
8610	414
8615	414
8620	414
8625	414
8630	414
8635	414
8640	414
8645	414
8650	414
8655	414
8660	414
8665	414
8670	414
8675	414
8680	414
8685	414
8690	414
8695	414
8700	414
8705	414
8710	414
8715	414
8720	414
8725	414
8730	414
8735	414
8740	414
8745	414
8750	414
8755	414
8760	414
8765	414
8770	414
8775	414
8780	414
8785	414
8790	414
8795	414
8800	414
8805	414
8810	414
8815	414
8820	414
8825	414
8830	414
8835	414
8840	414
8845	414
8850	414
8855	414
8860	414
8865	414
8870	414
8875	414
8880	414
8885	414
8890	414
8895	414
8900	414
8905	414
8910	414
8915	414
8920	414
8925	414
8930	414
8935	414
8940	414
8945	414
8950	414
8955	414
8960	414
8965	414
8970	414
8975	414
8980	414
8985	414
8990	414
8995	414
9000	414
9005	414
9010	414
9015	414
9020	414
9025	414
9030	414
9035	414
9040	414
9045	414
9050	414
9055	414
9060	414
9065	414
9070	414
9075	414
9080	414
9085	414
9090	414
9095	414
9100	414
9105	414
9110	414
9115	414
9120	414
9125	414
9130	414
9135	414
9140	414
9145	414
9150	414
9155	414
9160	414
9165	414
9170	414
9175	414
9180	414
9185	414
9190	414
9195	414
9200	414
9205	414
9210	414
9215	414
9220	414
9225	414
9230	414
9235	414
9240	414
9245	414
9250	414
9255	414
9260	414
9265	414
9270	414
9275	414
9280	414
9285	414
9290	414
9295	414
9300	414
9305	414
9310	414
9315	414
9320	414
9325	414
9330	414
9335	414
9340	414
9345	414
9350	414
9355	414
9360	414
9365	414
9370	414
9375	414
9380	414
9385	414
9390	414
9395	414
9400	414
9405	414
9410	414
9415	414
9420	414
9425	414
9430	414
9435	414
9440	414
9445	414
9450	414
9455	414
9460	414
9465	414
9470	414
9475	414
9480	414
9485	414
9490	414
9495	414
9500	414
9505	414
9510	414
9515	414
9520	414
9525	414
9530	414
9535	414
9540	414
9545	414
9550	414
9555	414
9560	414
9565	414
9570	414
9575	414
9580	414
9585	414
9590	414
9595	414
9600	414
9605	414
9610	414
9615	414
9620	414
9625	414
9630	414
9635	414
9640	414
9645	414
9650	414
9655	414
9660	414
9665	414
9670	414
9675	414
9680	414
9685	414
9690	414
9695	414
9700	414
9705	414
9710	414
9715	414
9720	414
9725	414
9730	414
9735	414
9740	414
9745	414
9750	414
9755	414
9760	414
9765	414
9770	414
9775	414
9780	414
9785	414
9790	414
9795	414
9800	414


==> tiks/dyn-ecco/sig3-6-1.tsv <==
0	279.150000073505
5	279.150392258367
10	279.150381017767
15	279.150333485933
20	279.150217475746
25	279.150039667301
30	279.149781284537
35	279.149453833734
40	279.149128070858
45	279.148975105246
50	279.149302042316
55	279.150581915156
60	279.153470996653
65	279.158810095162
70	279.167609697816
75	279.18102124223
80	279.200380670044
85	279.227021836546
90	279.262176958561
95	279.307092993554
100	279.36293506201
105	279.430740752901
110	279.511381307093
115	279.605494181545
120	279.713539439544
125	279.835803660613
130	279.972292232106
135	280.122762926627
140	280.286766493606
145	280.463690178674
150	280.652803401817
155	280.853301797659
160	281.064345233419
165	281.285087225041
170	281.514695577292
175	281.752365755158
180	281.997329046524
185	282.248857292371
190	282.506265372096
195	282.768912134156
200	283.036200187063
205	283.307574856929
210	283.582522572279
215	283.860568892329
220	284.141276340667
225	284.424242155112
230	284.70909602661
235	284.995497875754
240	285.283135700064
245	285.57172351408
250	285.860999395711
255	286.150723645782
260	286.440677063054
265	286.730659333901
270	287.020487533767
275	287.309994736197
280	287.599028724341
285	287.887450799379
290	288.175134680063
295	288.461965487551
300	288.747838809788
305	289.03265983989
310	289.316342583197
315	289.598809127943
320	289.879988974764
325	290.159818420579
330	290.43823999262
335	290.715201928739
340	290.990657700329
345	291.264565574493
350	291.536888212334
355	291.807592300469
360	292.076648213094
365	292.344029702122
370	292.609713613122
375	292.873679624946
380	293.135910011119
385	293.396389421194
390	293.655104680432
395	293.912044606305
400	294.167199840413
405	294.420562694548
410	294.672127009731
415	294.921888027127
420	295.169842269859
425	295.415987434808
430	295.660322293546
435	295.902846601662
440	296.14356101574
445	296.382467017373
450	296.619566843608
455	296.85486342326
460	297.088360318632
465	297.320061672148
470	297.549972157503
475	297.778096934926
480	298.004441610233
485	298.229012197306
490	298.451815083746
495	298.672856999397
500	298.892144987508
505	299.109686378306
510	299.325488764772
515	299.539559980421
520	299.751908078931
525	299.962541315442
530	300.171468129398
535	300.378697128784
540	300.58423707565
545	300.788096872801
550	300.990285551559
555	301.190812260496
560	301.389686255069
565	301.586916888061
570	301.782513600772
575	301.97648591489
580	302.168843424981
585	302.359595791555
590	302.548752734644
595	302.736324027859
600	302.922319492885
605	303.106748994369
610	303.289622435176
615	303.470949751978
620	303.650740911147
625	303.829005904932
630	304.00575474789
635	304.180997473554
640	304.354744131318
645	304.527004783523
650	304.697789502722
655	304.867108369119
660	305.034971468159
665	305.201388888265
670	305.366370718706
675	305.52992704759
680	305.692067959964
685	305.852803536028
690	306.012143849445
695	306.170098965733
700	306.326678940758
705	306.481893819289
710	306.635753633642
715	306.788268402384
720	306.939448129103
725	307.089302801246
730	307.237842389005
735	307.385076844266
740	307.531016099606
745	307.675670067335
750	307.819048638594
755	307.961161682486
760	308.10201904526
765	308.241630549526
770	308.380005993514
775	308.517155150368
780	308.653087767477
785	308.787813565839
790	308.921342239456
795	309.053683454765
800	309.1848468501
805	309.314842035175
810	309.443678590608
815	309.571366067465
820	309.697913986836
825	309.823331839428
830	309.947629085202
835	310.070815153012
840	310.192899440288
845	310.313891312732
850	310.43380010404
855	310.552635115647
860	310.670405616495
865	310.787120842818
870	310.902789997955
875	311.017422252176
880	311.131026742532
885	311.243612572727
890	311.355188813
895	311.465764500035
900	311.575348636883
905	311.683950192901
910	311.79157810371
915	311.898241271167
920	312.003948563356
925	312.108708814588
930	312.212530825418
935	312.315423362677
940	312.417395159513
945	312.518454915448
950	312.618611296442
955	312.71787293497
960	312.81624843011
965	312.913746347635
970	313.010375220115
975	313.106143547028
980	313.201059794876
985	313.2951323973
990	313.388369755209
995	313.480780236898
1000	313.572372178186
1005	313.66315388253
1010	313.753133621162
1015	313.842319633203
1020	313.930720125788
1025	314.018343274175
1030	314.10519722185
1035	314.191290080627
1040	314.276629930732
1045	314.361224820875
1050	314.445082768313
1055	314.528211758888
1060	314.610619747056
1065	314.692314655892
1070	314.773304377068
1075	314.853596770817
1080	314.933199665861
1085	315.012120859314
1090	315.090368116558
1095	315.167949171079
1100	315.244871724269
1105	315.321143445195
1110	315.396771970325
1115	315.471764903209
1120	315.546129814121
1125	315.619874239648
1130	315.69300568224
1135	315.765531609697
1140	315.837459454614
1145	315.908796613767
1150	315.979550447442
1155	316.04972827871
1160	316.119337392641
1165	316.18838503546
1170	316.256878413642
1175	316.324824692944
1180	316.392230997379
1185	316.45910440813
1190	316.525451962398
1195	316.591280652196
1200	316.656597423082
1205	316.721409172833
1210	316.785722750068
1215	316.849544952819
1220	316.912882527044
1225	316.975742165108
1230	317.038130504207
1235	317.100054124763
1240	317.161519548782
1245	317.222533238187
1250	317.283101593121
1255	317.34323095024
1260	317.402927580995
1265	317.462197689904
1270	317.521047412831
1275	317.579482815278
1280	317.63750989069
1285	317.695134558783
1290	317.752362663912
1295	317.809199973474
1300	317.865652176361
1305	317.921724881464
1310	317.977423616248
1315	318.032753825394
1320	318.087720869511
1325	318.142330023947
1330	318.196586477672
1335	318.250495332273
1340	318.304061601043
1345	318.35729020817
1350	318.410185988051
1355	318.462753684705
1360	318.514997951308
1365	318.566923349854
1370	318.618534350923
1375	318.66983533358
1380	318.72083058539
1385	318.771524302562
1390	318.8219205902
1395	318.872023462685
1400	318.921836844163
1405	318.971364569152
1410	319.020610383255
1415	319.069577943978
1420	319.118270821653
1425	319.166692500447
1430	319.214846379476
1435	319.262735773993
1440	319.310363916655
1445	319.357733958874
1450	319.404848972224
1455	319.451711949917
1460	319.498325808328
1465	319.54469338857
1470	319.59081745812
1475	319.636700712466
1480	319.6823457768
1485	319.727755207723
1490	319.77293149498
1495	319.817877063202
1500	319.86259427366
1505	319.907085426022
1510	319.951352760106
1515	319.995398457634
1520	320.039224643969
1525	320.082833389842
1530	320.126226713059
1535	320.169406580192
1540	320.212374908237
1545	320.255133566254
1550	320.297684376972
1555	320.34002911837
1560	320.382169525214
1565	320.424107290573
1570	320.465844067289
1575	320.507381469413
1580	320.548721073609
1585	320.589864420513
1590	320.630813016054
1595	320.67156833274
1600	320.712131810904
1605	320.752504859907
1610	320.792688859304
1615	320.832685159976
1620	320.872495085218
1625	320.912119931787
1630	320.951560970922
1635	320.990819449319
1640	321.029896590071
1645	321.068793593577
1650	321.107511638413
1655	321.146051882168
1660	321.184415462251
1665	321.222603496663
1670	321.260617084739
1675	321.298457307862
1680	321.336125230141
1685	321.373621899068
1690	321.410948346148
1695	321.448105587491
1700	321.485094624397
1705	321.521916443897
1710	321.558572019289
1715	321.595062310631
1720	321.631388265234
1725	321.667550818114
1730	321.703550892438
1735	321.739389399944
1740	321.775067241341
1745	321.810585306696
1750	321.845944475803
1755	321.881145618529
1760	321.916189595155
1765	321.951077256692
1770	321.985809445192
1775	322.020386994034
1780	322.054810728208
1785	322.08908146458
1790	322.123200012147
1795	322.157167172278
1800	322.19098373895
1805	322.224650498967
1810	322.258168232172
1815	322.291537711652
1820	322.324759703926
1825	322.357834969136
1830	322.390764261218
1835	322.423548328074
1840	322.456187911729
1845	322.48868374849
1850	322.521036569088
1855	322.553247098823
1860	322.585316057693
1865	322.617244160528
1870	322.649032117109
1875	322.680680632286
1880	322.71219040609
1885	322.743562133842
1890	322.774796506253
1895	322.805894209525
1900	322.836855925443
1905	322.867682331467
1910	322.898374100815
1915	322.928931902547
1920	322.959356401646
1925	322.98964825909
1930	323.019808131927
1935	323.049836673343
1940	323.07973453273
1945	323.109502355747
1950	323.139140784384
1955	323.16865045702
1960	323.198032008479
1965	323.227286070082
1970	323.256413269702
1975	323.285414231811
1980	323.31428957753
1985	323.343039924672
1990	323.371665887791
1995	323.400168078218
2000	323.428547104106
2005	323.456803570467
2010	323.48493807921
2015	323.51295122918
2020	323.540843616188
2025	323.568615833047
2030	323.596268469604
2035	323.623802112772
2040	323.65121734656
2045	323.678514752097
2050	323.705694907668
2055	323.732758388735
2060	323.759705767964
2065	323.786537615251
2070	323.813254497746
2075	323.839856979876
2080	323.866345623366
2085	323.892720987264
2090	323.918983627961
2095	323.94513409921
2100	323.971172952145
2105	323.997100735306
2110	324.022917994648
2115	324.048625273569
2120	324.074223112919
2125	324.099712051024
2130	324.125092623695
2135	324.150365364252
2140	324.175530803533
2145	324.200589469912
2150	324.225541889314
2155	324.250388585229
2160	324.275130078723
2165	324.299766888456
2170	324.324299530693
2175	324.348728519317
2180	324.37305436584
2185	324.39727757942
2190	324.421398666866
2195	324.445418132658
2200	324.46933647895
2205	324.493154205588
2210	324.516871810117
2215	324.540489787795
2220	324.564008631599
2225	324.587428832239
2230	324.610750878167
2235	324.633975255587
2240	324.657102448466
2245	324.68013293854
2250	324.703067205328
2255	324.725905726138
2260	324.748648976079
2265	324.771297428066
2270	324.793851552833
2275	324.81631181894
2280	324.838678692782
2285	324.860952638595
2290	324.88313411847
2295	324.905223592355
2300	324.927221518068
2305	324.949128351303
2310	324.970944545639
2315	324.992670552546
2320	325.014306821396
2325	325.035853799469
2330	325.057311931958
2335	325.078681661984
2340	325.099963430596
2345	325.121157676782
2350	325.142264837476
2355	325.163285347567
2360	325.184219639904
2365	325.205068145303
2370	325.225831292557
2375	325.246509508441
2380	325.267103217722
2385	325.287612843161
2390	325.308038805525
2395	325.328381523592
2400	325.348641414158
2405	325.368818892045
2410	325.388914370106
2415	325.408928259235
2420	325.428860968371
2425	325.448712904505
2430	325.46848447269
2435	325.488176076047
2440	325.507788115766
2445	325.527320991123
2450	325.546775099477
2455	325.566150836283
2460	325.585448595098
2465	325.604668767582
2470	325.623811743515
2475	325.642877910793
2480	325.661867655442
2485	325.680781361622
2490	325.699619411635
2495	325.718382185928
2500	325.737070063106
2505	325.755683419931
2510	325.774222631336
2515	325.792688070426
2520	325.811080108488
2525	325.829399114996
2530	325.847645457617
2535	325.865819502221
2540	325.883921612883
2545	325.901952151893
2550	325.919911479759
2555	325.93779995522
2560	325.955617935245
2565	325.973365775045
2570	325.991043828077
2575	326.008652446051
2580	326.026191978938
2585	326.043662774973
2590	326.061065180664
2595	326.078399540801
2600	326.095666198457
2605	326.112865494997
2610	326.129997770087
2615	326.147063361697
2620	326.164062606107
2625	326.18099583792
2630	326.197863390058
2635	326.21466559378
2640	326.231402778679
2645	326.248075272693
2650	326.264683402112
2655	326.281227491581
2660	326.297707864112
2665	326.314124841083
2670	326.330478742252
2675	326.346769885758
2680	326.36299858813
2685	326.379165164293
2690	326.395269927574
2695	326.41131318971
2700	326.427295260852
2705	326.443216449574
2710	326.459077062877
2715	326.474877406197
2720	326.490617783412
2725	326.506298496845
2730	326.521919847274
2735	326.537482133937
2740	326.552985654538
2745	326.568430705255
2750	326.583817580744
2755	326.599146574147
2760	326.614417977097
2765	326.629632079726
2770	326.644789170672
2775	326.659889537082
2780	326.67493346462
2785	326.689921237476
2790	326.704853138368
2795	326.71972944855
2800	326.73455044782
2805	326.749316414524
2810	326.764027625561
2815	326.778684356396
2820	326.793286881056
2825	326.807835472145
2830	326.822330400846
2835	326.83677193693
2840	326.851160348758
2845	326.86549590329
2850	326.879778866094
2855	326.894009501347
2860	326.908188071841
2865	326.922314838996
2870	326.936390062858
2875	326.950414002111
2880	326.96438691408
2885	326.978309054737
2890	326.992180678709
2895	327.006002039283
2900	327.019773388412
2905	327.033494976721
2910	327.047167053516
2915	327.060789866782
2920	327.074363663201
2925	327.087888688147
2930	327.101365185697
2935	327.114793398638
2940	327.128173568472
2945	327.14150593542
2950	327.154790738429
2955	327.16802821518
2960	327.181218602092
2965	327.194362134326
2970	327.207459045796
2975	327.220509569171
2980	327.233513935881
2985	327.246472376123
2990	327.259385118871
2995	327.272252391874
3000	327.285074421671
3005	327.297851433588
3010	327.310583651749
3015	327.323271299084
3020	327.335914597325
3025	327.348513767025
3030	327.361069027552
3035	327.373580597101
3040	327.386048692699
3045	327.398473530209
3050	327.410855324336
3055	327.423194288633
3060	327.435490635509
3065	327.447744576231
3070	327.45995632093
3075	327.472126078609
3080	327.484254057147
3085	327.496340463304
3090	327.508385502728
3095	327.520389379959
3100	327.532352298436
3105	327.544274460502
3110	327.556156067409
3115	327.567997319323
3120	327.57979841533
3125	327.591559553443
3130	327.603280930604
3135	327.614962742692
3140	327.626605184528
3145	327.638208449878
3150	327.649772731463
3155	327.661298220959
3160	327.672785109005
3165	327.684233585211
3170	327.695643838158
3175	327.707016055405
3180	327.718350423496
3185	327.729647127964
3190	327.740906353338
3195	327.752128283142
3200	327.763313099908
3205	327.774460985178
3210	327.785572119506
3215	327.796646682466
3220	327.80768485266
3225	327.818686807715
3230	327.829652724298
3235	327.840582778112
3240	327.851477143907
3245	327.862335995481
3250	327.873159505689
3255	327.883947846443
3260	327.894701188724
3265	327.905419702578
3270	327.916103557128
3275	327.926752920577
3280	327.937367960209
3285	327.947948842401
3290	327.95849573262
3295	327.969008795435
3300	327.979488194517
3305	327.989934092643
3310	328.000346651706
3315	328.010726032715
3320	328.021072395801
3325	328.031385900223
3330	328.041666704368
3335	328.051914965763
3340	328.062130841075
3345	328.072314486114
3350	328.082466055843
3355	328.092585704378
3360	328.102673584995
3365	328.112729850131
3370	328.122754651395
3375	328.132748139565
3380	328.1427104646
3385	328.152641775636
3390	328.162542220997
3395	328.172411948199
3400	328.182251103949
3405	328.192059834156
3410	328.201838283929
3415	328.211586597589
3420	328.221304918665
3425	328.230993389904
3430	328.240652153273
3435	328.250281349964
3440	328.259881120399
3445	328.269451604232
3450	328.278992940354
3455	328.288505266899
3460	328.297988721245
3465	328.307443440022
3470	328.316869559114
3475	328.32626721366
3480	328.335636538064
3485	328.344977665997
3490	328.354290730398
3495	328.363575863481
3500	328.372833196739
3505	328.382062860948
3510	328.391264986167
3515	328.400439701748
3520	328.409587136336
3525	328.418707417875
3530	328.42780067361
3535	328.436867030092
3540	328.445906613182
3545	328.454919548054
3550	328.4639059592
3555	328.472865970433
3560	328.481799704892
3565	328.490707285043
3570	328.499588832685
3575	328.508444468955
3580	328.517274314328
3585	328.526078488624
3590	328.534857111008
3595	328.543610299999
3600	328.552338173469
3605	328.561040848647
3610	328.569718442126
3615	328.578371069863
3620	328.586998847184
3625	328.595601888788
3630	328.60418030875
3635	328.612734220525
3640	328.621263736949
3645	328.629768970247
3650	328.638250032032
3655	328.646707033313
3660	328.655140084494
3665	328.663549295379
3670	328.671934775177
3675	328.680296632504
3680	328.688634975386
3685	328.696949911262
3690	328.705241546991
3695	328.713509988848
3700	328.721755342537
3705	328.729977713184
3710	328.738177205348
3715	328.746353923022
3720	328.754507969633
3725	328.76263944805
3730	328.770748460585
3735	328.778835108995
3740	328.786899494488
3745	328.794941717722
3750	328.802961878814
3755	328.810960077337
3760	328.818936412328
3765	328.826890982288
3770	328.834823885187
3775	328.842735218465
3780	328.850625079038
3785	328.858493563297
3790	328.866340767115
3795	328.874166785847
3800	328.881971714334
3805	328.889755646908
3810	328.89751867739
3815	328.905260899099
3820	328.912982404849
3825	328.920683286956
3830	328.928363637239
3835	328.936023547023
3840	328.943663107145
3845	328.951282407951
3850	328.958881539301
3855	328.966460590577
3860	328.974019650678
3865	328.981558808026
3870	328.989078150572
3875	328.996577765793
3880	329.004057740698
3885	329.011518161831
3890	329.018959115273
3895	329.026380686642
3900	329.033782961101
3905	329.041166023358
3910	329.048529957666
3915	329.055874847829
3920	329.063200777206
3925	329.070507828708
3930	329.077796084805
3935	329.085065627528
3940	329.092316538471
3945	329.099548898791
3950	329.106762789217
3955	329.113958290043
3960	329.121135481142
3965	329.128294441958
3970	329.135435251514
3975	329.142557988413
3980	329.149662730843
3985	329.156749556575
3990	329.163818542969
3995	329.170869766973
4000	329.17790330513
4005	329.184919233576
4010	329.191917628046
4015	329.198898563872
4020	329.205862115991
4025	329.21280835894
4030	329.219737366867
4035	329.226649213525
4040	329.23354397228
4045	329.24042171611
4050	329.24728251761
4055	329.254126448989
4060	329.260953582081
4065	329.267763988339
4070	329.274557738839
4075	329.281334904287
4080	329.288095555016
4085	329.294839760989
4090	329.301567591804
4095	329.308279116691
4100	329.314974404521
4105	329.321653523802
4110	329.328316542684
4115	329.33496352896
4120	329.34159455007
4125	329.348209673101
4130	329.35480896479
4135	329.361392491524
4140	329.367960319348
4145	329.374512513958
4150	329.381049140711
4155	329.387570264624
4160	329.394075950373
4165	329.4005662623
4170	329.407041264413
4175	329.413501020387
4180	329.419945593566
4185	329.426375046966
4190	329.432789443276
4195	329.439188844861
4200	329.445573313762
4205	329.451942911702
4210	329.458297700081
4215	329.464637739984
4220	329.47096309218
4225	329.477273817126
4230	329.483569974966
4235	329.489851625535
4240	329.496118828359
4245	329.502371642658
4250	329.50861012735
4255	329.514834341047
4260	329.521044342062
4265	329.527240188408
4270	329.533421937803
4275	329.539589647666
4280	329.545743375123
4285	329.55188317701
4290	329.55800910987
4295	329.564121229956
4300	329.570219593238
4305	329.576304255396
4310	329.58237527183
4315	329.588432697653
4320	329.594476587703
4325	329.600506996534
4330	329.606523978427
4335	329.612527587383
4340	329.618517877133
4345	329.624494901133
4350	329.630458712568
4355	329.636409364355
4360	329.642346909143
4365	329.648271399313
4370	329.654182886984
4375	329.66008142401
4380	329.665967061984
4385	329.671839852238
4390	329.677699845848
4395	329.683547093631
4400	329.689381646148
4405	329.695203553707
4410	329.701012866363
4415	329.706809633919
4420	329.712593905931
4425	329.718365731703
4430	329.724125160295
4435	329.72987224052
4440	329.735607020948
4445	329.741329549906
4450	329.747039875478
4455	329.752738045512
4460	329.758424107613
4465	329.764098109154
4470	329.769760097267
4475	329.775410118853
4480	329.781048220581
4485	329.786674448885
4490	329.792288849972
4495	329.797891469818
4500	329.803482354173
4505	329.80906154856
4510	329.814629098277
4515	329.820185048398
4520	329.825729443777
4525	329.831262329044
4530	329.836783748612
4535	329.842293746672
4540	329.847792367201
4545	329.853279653958
4550	329.858755650489
4555	329.864220400124
4560	329.869673945982
4565	329.875116330972
4570	329.88054759779
4575	329.885967788927
4580	329.891376946663
4585	329.896775113074
4590	329.90216233003
4595	329.907538639197
4600	329.912904082039
4605	329.918258699818
4610	329.923602533594
4615	329.928935624231
4620	329.934258012392
4625	329.939569738543
4630	329.944870842957
4635	329.950161365709
4640	329.955441346683
4645	329.960710825568
4650	329.965969841863
4655	329.971218434877
4660	329.976456644122
4665	329.981684514513
4670	329.98690212425
4675	329.992109674473
4680	329.997307697895
4685	330.002497441125
4690	330.007681433344
4695	330.012864179994
4700	330.018052853175
4705	330.023257831441
4710	330.028492985052
4715	330.03377568482
4720	330.039126589673
4725	330.044569305802
4730	330.050130003546
4735	330.055837046052
4740	330.061720650725
4745	330.067812584964
4750	330.074145891846
4755	330.080754642617
4760	330.087673714724
4765	330.094938594378
4770	330.102585201832
4775	330.110649736898
4780	330.119168542098
4785	330.128177981171
4790	330.13771433097
4795	330.147813685045
4800	330.158511867408
4805	330.169844355139
4810	330.181846208671
4815	330.194552008739
4820	330.207995799147
4825	330.222211034593
4830	330.237230532935
4835	330.253086431327
4840	330.269810145788
4845	330.287432333769
4850	330.305982859413
4855	330.32549076119
4860	330.345984221676
4865	330.367490539254
4870	330.390036101577
4875	330.413646360623
4880	330.438345809223
4885	330.464157958959
4890	330.49110531934
4895	330.519209378175
4900	330.548490583086
4905	330.578968324117
4910	330.610660917374
4915	330.643585589694
4920	330.67775846428
4925	330.713194547313
4930	330.749907715498
4935	330.787910704542
4940	330.827215098565
4945	330.867831320406
4950	330.909768622859
4955	330.953035080804
4960	330.997637584246
4965	331.043581832271
4970	331.090872327896
4975	331.139512373841
4980	331.189504069209
4985	331.240848307081
4990	331.293544773038
4995	331.347591944593
5000	331.40298709156
5005	331.459726277347
5010	331.517804361178
5015	331.577215001248
5020	331.637950658823
5025	331.700002603257
5030	331.763360917967
5035	331.828014507326
5040	331.893951104504
5045	331.961157280239
5050	332.029618452538
5055	332.099318897309
5060	332.170241759918
5065	332.242369067664
5070	332.315681743164
5075	332.390159618656
5080	332.465781451188
5085	332.542524938705
5090	332.620366737016
5095	332.699282477625
5100	332.779246786431
5105	332.860233303258
5110	332.942214702232
5115	333.025162712963
5120	333.10904814253
5125	333.193840898258
5130	333.279510011248
5135	333.366023660663
5140	333.453349198737
5145	333.541453176497
5150	333.630301370157
5155	333.719858808184
5160	333.810089798999
5165	333.900957959286
5170	333.992426242897
5175	334.084456970304
5180	334.177011858599
5185	334.270052051987
5190	334.363538152761
5195	334.457430252722
5200	334.55168796501
5205	334.646270456324
5210	334.741136479493
5215	334.836244406361
5220	334.931552260965
5225	335.027017752957
5230	335.122598311256
5235	335.218251117868
5240	335.313933141864
5245	335.409601173469
5250	335.505211858222
5255	335.600721731186
5260	335.696087251151
5265	335.791264834818
5270	335.886210890905
5275	335.980881854156
5280	336.075234219205
5285	336.169224574269
5290	336.262809634624
5295	336.355946275836
5300	336.44859156764
5305	336.540702813523
5310	336.632237600131
5315	336.723153853889
5320	336.813409925069
5325	336.90296475
5330	336.991778169388
5335	337.079811484085
5340	337.167028244432
5345	337.253395140249
5350	337.338882772474
5355	337.423466109482
5360	337.507124550823
5365	337.589841661957
5370	337.671604725685
5375	337.75240425245
5380	337.83223353377
5385	337.911088261866
5390	337.988966205229
5395	338.065866924878
5400	338.141791523464
5405	338.216742425377
5410	338.290723186942
5415	338.363738334049
5420	338.435793223332
5425	338.506893923121
5430	338.577047111116
5435	338.646259986413
5440	338.714540193841
5445	338.78189575882
5450	338.848335031151
5455	338.913866636399
5460	338.97849943374
5465	339.042242479328
5470	339.105104994373
5475	339.167096337246
5480	339.228225979026
5485	339.288503482022
5490	339.347938480818
5495	339.406540665535
5500	339.464319766973
5505	339.521285543404
5510	339.577447768798
5515	339.632816222291
5520	339.687400678749
5525	339.741210900289
5530	339.79425662864
5535	339.846547578262
5540	339.898093430115
5545	339.948903826029
5550	339.998988363592
5555	340.048356591521
5560	340.09701800545
5565	340.144982044109
5570	340.192258085844
5575	340.238855445463
5580	340.284783371357
5585	340.330051042897
5590	340.374667568061
5595	340.418641981288
5600	340.461983241535
5605	340.504700230514
5610	340.546801751115
5615	340.588296525978
5620	340.629193196222
5625	340.669500320304
5630	340.709226373018
5635	340.748379744602
5640	340.786968739965
5645	340.825001578014
5650	340.862486391083
5655	340.899431224446
5660	340.935844035922
5665	340.971732695557
5670	341.00710498538
5675	341.041968599233
5680	341.076331142662
5685	341.110200132872
5690	341.143582998743
5695	341.176487080895
5700	341.208919631804
5705	341.240887815975
5710	341.272398710146
5715	341.303459303546
5720	341.334076498186
5725	341.364257109188
5730	341.394007865154
5735	341.423335408562
5740	341.452246296197
5745	341.480746999603
5750	341.508843905576
5755	341.536543316668
5760	341.56385145172
5765	341.590774446418
5770	341.61731835387
5775	341.643489145192
5780	341.669292710128
5785	341.69473485767
5790	341.719821316704
5795	341.744557736665
5800	341.768949688208
5805	341.793002663883
5810	341.816722078834
5815	341.840113271498
5820	341.863181504313
5825	341.88593196444
5830	341.908369764488
5835	341.930499943246
5840	341.952327466421
5845	341.97385722738
5850	341.995094047901
5855	342.016042678923
5860	342.036707801297
5865	342.057094026549
5870	342.077205897637
5875	342.097047889708
5880	342.116624410866
5885	342.135939802926
5890	342.154998342184
5895	342.173804240173
5900	342.192361644426
5905	342.210674639236
5910	342.228747246413
5915	342.246583426046
5920	342.264187077251
5925	342.281562038927
5930	342.298712090508
5935	342.315640952707
5940	342.332352288259
5945	342.348849702663
5950	342.365136744917
5955	342.381216908251
5960	342.397093630852
5965	342.41277029659
5970	342.428250235735
5975	342.443536725672
5980	342.45863299161
5985	342.473542207283
5990	342.488267495657
5995	342.502811929614
6000	342.517178532648
6005	342.531370279544
6010	342.545390097056
6015	342.559240864581
6020	342.572925414818
6025	342.586446534435
6030	342.599806964719
6035	342.613009402224
6040	342.626056499412
6045	342.63895086529
6050	342.651695066038
6055	342.664291625632
6060	342.676743026461
6065	342.689051709934
6070	342.701220077089
6075	342.713250489185
6080	342.725145268294
6085	342.736906697886
6090	342.748537023406
6095	342.760038452847
6100	342.771413157312
6105	342.782663271575
6110	342.793790894631
6115	342.804798090246
6120	342.815686887493
6125	342.826459281285
6130	342.837117232904
6135	342.847662670518
6140	342.858097489698
6145	342.86842355392
6150	342.87864269507
6155	342.888756713937
6160	342.8987673807
6165	342.908676435412
6170	342.918485588474
6175	342.928196521103
6180	342.937810885798
6185	342.947330306799
6190	342.956756380531
6195	342.966090676059
6200	342.975334735521
6205	342.984490074562
6210	342.993558182763
6215	343.002540524062
6220	343.011438537171
6225	343.020253635983
6230	343.028987209979
6235	343.037640624626
6240	343.046215221772
6245	343.054712320028
6250	343.063133215159
6255	343.071479180452
6260	343.07975146709
6265	343.087951304522
6270	343.096079900814
6275	343.104138443013
6280	343.112128097493
6285	343.120050010299
6290	343.127905307489
6295	343.135695095466
6300	343.143420461312
6305	343.151082473108
6310	343.158682180261
6315	343.166220613812
6320	343.173698786753
6325	343.181117694331
6330	343.188478314346
6335	343.195781607454
6340	343.203028517451
6345	343.210219971567
6350	343.217356880746
6355	343.224440139925
6360	343.231470628308
6365	343.238449209637
6370	343.245376732457
6375	343.252254030378
6380	343.25908192233
6385	343.265861212824
6390	343.272592692194
6395	343.279277136846
6400	343.2859153095
6405	343.292507959428
6410	343.299055822687
6415	343.30555962235
6420	343.312020068732
6425	343.318437859615
6430	343.324813680466
6435	343.331148204651
6440	343.337442093655
6445	343.34369599728
6450	343.34991055386
6455	343.356086390459
6460	343.362224123069
6465	343.368324356807
6470	343.374387686107
6475	343.38041469491
6480	343.386405956846
6485	343.392362035424
6490	343.398283484204
6495	343.40417084698
6500	343.410024657952
6505	343.415845441897
6510	343.421633714337
6515	343.427389981709
6520	343.433114741523
6525	343.438808482523
6530	343.444471684849
6535	343.450104820182
6540	343.455708351908
6545	343.461282735257
6550	343.466828417456
6555	343.472345837869
6560	343.477835428145
6565	343.48329761235
6570	343.488732807109
6575	343.494141421739
6580	343.499523858384
6585	343.504880512141
6590	343.510211771193
6595	343.515518016929
6600	343.520799624075
6605	343.526056960811
6610	343.531290388889
6615	343.536500263754
6620	343.541686934658
6625	343.546850744774
6630	343.551992031304
6635	343.557111125594
6640	343.562208353239
6645	343.567284034186
6650	343.572338482843
6655	343.577372008178
6660	343.582384913819
6665	343.587377498153
6670	343.592350054422
6675	343.597302870818
6680	343.602236230578
6685	343.607150412074
6690	343.612045688901
6695	343.61692232997
6700	343.621780599591
6705	343.626620757562
6710	343.63144305925
6715	343.636247755676
6720	343.641035093594
6725	343.645805315574
6730	343.650558660078
6735	343.655295361534
6740	343.660015650416
6745	343.664719753317
6750	343.669407893019
6755	343.674080288565
6760	343.678737155332
6765	343.683378705095
6770	343.688005146098
6775	343.692616683121
6780	343.69721351754
6785	343.701795847397
6790	343.70636386746
6795	343.710917769287
6800	343.715457741282
6805	343.71998396876
6810	343.724496634004
6815	343.728995916319
6820	343.733481992093
6825	343.737955034849
6830	343.742415215303
6835	343.746862701412
6840	343.751297658433
6845	343.755720248969
6850	343.760130633025
6855	343.764528968051
6860	343.768915408996
6865	343.773290108356
6870	343.777653216215
6875	343.782004880297
6880	343.786345246008
6885	343.790674456483
6890	343.794992652627
6895	343.799299973157
6900	343.803596554649
6905	343.807882531573
6910	343.812158036339
6915	343.816423199333
6920	343.82067814896
6925	343.82492301168
6930	343.829157912046
6935	343.833382972745
6940	343.837598314625
6945	343.841804056743
6950	343.846000316389
6955	343.850187209125
6960	343.854364848821
6965	343.858533347682
6970	343.862692816286
6975	343.866843363613
6980	343.870985097076
6985	343.875118122553
6990	343.879242544418
6995	343.883358465566
7000	343.887465987451
7005	343.891565210104
7010	343.895656232172
7015	343.899739150935
7020	343.903814062341
7025	343.90788106103
7030	343.911940240357
7035	343.915991692421
7040	343.920035508092
7045	343.924071777031
7050	343.928100587716
7055	343.932122027468
7060	343.936136182472
7065	343.940143137802
7070	343.944142977439
7075	343.9481357843
7080	343.952121640251
7085	343.956100626138
7090	343.960072821797
7095	343.964038306085
7100	343.967997156891
7105	343.971949451164
7110	343.975895264925
7115	343.97983467329
7120	343.983767750492
7125	343.987694569891
7130	343.991615204002
7135	343.995529724506
7140	343.999438202272
7145	344.00334070737
7150	344.007237309091
7155	344.011128075962
7160	344.015013075762
7165	344.01889237554
7170	344.022766041626
7175	344.02663413965
7180	344.030496734559
7185	344.034353890624
7190	344.038205671464
7195	344.042052140052
7200	344.045893358735
7205	344.049729389247
7210	344.053560292718
7215	344.057386129696
7220	344.06120696015
7225	344.065022843492
7230	344.068833838583
7235	344.07264000375
7240	344.076441396794
7245	344.080238075007
7250	344.084030095178
7255	344.087817513613
7260	344.091600386137
7265	344.095378768113
7270	344.099152714447
7275	344.102922279606
7280	344.106687517619
7285	344.110448482097
7290	344.114205226236
7295	344.117957802832
7300	344.121706264288
7305	344.125450662624
7310	344.129191049488
7315	344.132927476165
7320	344.136659993587
7325	344.14038865234
7330	344.144113502675
7335	344.147834594518
7340	344.15155197748
7345	344.155265700862
7350	344.158975813664
7355	344.162682364597
7360	344.166385402089
7365	344.170084974291
7370	344.173781129089
7375	344.17747391411
7380	344.181163376726
7385	344.184849564069
7390	344.188532523033
7395	344.192212300281
7400	344.195888942259
7405	344.199562495193
7410	344.203233005106
7415	344.206900517819
7420	344.210565078961
7425	344.214226733976
7430	344.217885528125
7435	344.2215415065
7440	344.225194714024
7445	344.228845195463
7450	344.232492995429
7455	344.236138158385
7460	344.239780728656
7465	344.243420750434
7470	344.24705826778
7475	344.250693324636
7480	344.254325964825
7485	344.257956232063
7490	344.26158416996
7495	344.265209822027
7500	344.268833231682
7505	344.272454442256
7510	344.276073496998
7515	344.279690439079
7520	344.2833053116
7525	344.286918157597
7530	344.290529020045
7535	344.294137941866
7540	344.29774496593
7545	344.301350135067
7550	344.304953492066
7555	344.308555079686
7560	344.312154940654
7565	344.315753117678
7570	344.319349653445
7575	344.32294459063
7580	344.326537971898
7585	344.330129839914
7590	344.33372023734
7595	344.337309206847
7600	344.340896791116
7605	344.344483032843
7610	344.348067974745
7615	344.351651659565
7620	344.355234130075
7625	344.358815429084
7630	344.362395599437
7635	344.365974684027
7640	344.369552725795
7645	344.373129767733
7650	344.376705852895
7655	344.380281024394
7660	344.383855325413
7665	344.387428799206
7670	344.391001489105
7675	344.394573438521
7680	344.398144690953
7685	344.40171528999
7690	344.405285279314
7695	344.40885470271
7700	344.412423604061
7705	344.415992027364
7710	344.419560016725
7715	344.423127616367
7720	344.426694870636
7725	344.430261824002
7730	344.433828521068
7735	344.437395006569
7740	344.440961325384
7745	344.444527522535
7750	344.448093643193
7755	344.451659732684
7760	344.455225836494
7765	344.45879200027
7770	344.462358269828
7775	344.465924691158
7780	344.469491310425
7785	344.473058173975
7790	344.476625328343
7795	344.480192820251
7800	344.483760696621
7805	344.487329004571
7810	344.490897791426
7815	344.49446710472
7820	344.498036992204
7825	344.501607501847
7830	344.505178681842
7835	344.508750580613
7840	344.512323246819
7845	344.515896729357
7850	344.519471077369
7855	344.523046340247
7860	344.526622567637
7865	344.530199809445
7870	344.533778115843
7875	344.537357537272
7880	344.54093812445
7885	344.544519928376
7890	344.548103000335
7895	344.551687391902
7900	344.555273154949
7905	344.558860341653
7910	344.562449004496
7915	344.566039196273
7920	344.569630970098
7925	344.57322437941
7930	344.576819477977
7935	344.580416319903
7940	344.584014959637
7945	344.587615451972
7950	344.591217852058
7955	344.594822215407
7960	344.598428597894
7965	344.602037055769
7970	344.605647645661
7975	344.609260424583
7980	344.612875449941
7985	344.616492779537
7990	344.620112471578
7995	344.623734584682
8000	344.627359177883
8005	344.630986310641
8010	344.634616042845
8015	344.638248434822
8020	344.641883547347
8025	344.645521441644
8030	344.649162179397
8035	344.652805822759
8040	344.656452434354
8045	344.66010207729
8050	344.663754815162
8055	344.667410712063
8060	344.671069832589
8065	344.674732241851
8070	344.678398005479
8075	344.682067189631
8080	344.685739861003
8085	344.689416086836
8090	344.693095934924
8095	344.696779473622
8100	344.700466771856
8105	344.704157899131
8110	344.707852925541
8115	344.711551921773
8120	344.715254959122
8125	344.7189621095
8130	344.72267344544
8135	344.72638904011
8140	344.730108967324
8145	344.73383330155
8150	344.737562117919
8155	344.741295492237
8160	344.745033500995
8165	344.74877622138
8170	344.75252373128
8175	344.756276109305
8180	344.760033434787
8185	344.763795787798
8190	344.767563249159
8195	344.771335900448
8200	344.77511382402
8205	344.778897103008
8210	344.782685821344
8215	344.786480063768
8220	344.790279915837
8225	344.794085463943
8230	344.797896795324
8235	344.801713998074
8240	344.80553708475
8245	344.809365326067
8250	344.813194624316
8255	344.817011116377
8260	344.820780181455
8265	344.824432369202
8270	344.827850120715
8275	344.830859694225
8280	344.833230752019
8285	344.834682901454
8290	344.834896173841
8295	344.833522110147
8300	344.830193381017
8305	344.82453144465
8310	344.816152679239
8315	344.804673568799
8320	344.789715267417
8325	344.770907627941
8330	344.747892704496
8335	344.720327763729
8340	344.68788787105
8345	344.650268118145
8350	344.607185540104
8355	344.558380754766
8360	344.503619349773
8365	344.442693040118
8370	344.375420616731
8375	344.301648703808
8380	344.221252340094
8385	344.134135397546
8390	344.040230849629
8395	343.939500900567
8400	343.831936986107
8405	343.717559655657
8410	343.596418345136
8415	343.468591049339
8420	343.334183902227
8425	343.19333067305
8430	343.046192185832
8435	342.892955669271
8440	342.733834043627
8445	342.56906515072
8450	342.398910932592
8455	342.223656563865
8460	342.0436095422
8465	341.859098740672
8470	341.67047342517
8475	341.4781022393
8480	341.282372116972
8485	341.083686984021
8490	340.88246622751
8495	340.679143048379
8500	340.474162144982
8505	340.267975350212
8510	340.061033659981
8515	339.853775073295
8520	339.646610021674
8525	339.439908125551
8530	339.233989980057
8535	339.029125581359
8540	338.825538312842
8545	338.623411792773
8550	338.422896965919
8555	338.224117996473
8560	338.027176740245
8565	337.832156195973
8570	337.639123363312
8575	337.448131717388
8580	337.259223341118
8585	337.072430717049
8590	336.887778209207
8595	336.705283290501
8600	336.524957569936
8605	336.346807658999
8610	336.170835903958
8615	335.997041004899
8620	335.825418539856
8625	335.655961410104
8630	335.488660219935
8635	335.323503601617
8640	335.160478494209
8645	334.999570383457
8650	334.840763508819
8655	334.684041042649
8660	334.529385245721
8665	334.376777602594
8670	334.226198939728
8675	334.077629528804
8680	333.931049177326
8685	333.78643730823
8690	333.643773029998
8695	333.503035198512
8700	333.364202471724
8705	333.227253358048
8710	333.092166259257
8715	332.958919508552
8720	332.827491404381
8725	332.697860240506
8730	332.570004332746
8735	332.443902042785
8740	332.319531799343
8745	332.196872117035
8750	332.075901613126
8755	331.956599022442
8760	331.838943210594
8765	331.722913185716
8770	331.608488108847
8775	331.495647303109
8780	331.384370261778
8785	331.274636655383
8790	331.166426337903
8795	331.059719352161
8800	330.954495934487
8805	330.850736518718
8810	330.748421739605
8815	330.647532435665
8820	330.548049651551
8825	330.449954639961
8830	330.353228863157
8835	330.257853994097
8840	330.163811917241
8845	330.071084729056
8850	329.979654738231
8855	329.889504465657
8860	329.800616644168
8865	329.712974218079
8870	329.626560342538
8875	329.541358382713
8880	329.457351912815
8885	329.374524714995
8890	329.292860778108
8895	329.212344296373
8900	329.132959667926
8905	329.054691493285
8910	328.977524573738
8915	328.901443909655
8920	328.82643469874
8925	328.752482334228
8930	328.679572403025
8935	328.607690683819
8940	328.536823145142
8945	328.466955943402
8950	328.3980754209
8955	328.330168103804
8960	328.263220700125
8965	328.197220097665
8970	328.13215336196
8975	328.068007734212
8980	328.00477062922
8985	327.942429633301
8990	327.880972502221
8995	327.820387159118
9000	327.760661692439
9005	327.701784353872
9010	327.643743556297
9015	327.586527871736
9020	327.530126029322
9025	327.474526913274
9030	327.419719560886
9035	327.365693160535
9040	327.312437049694
9045	327.259940712971
9050	327.208193780158
9055	327.157186024297
9060	327.106907359772
9065	327.057347840404
9070	327.00849765758
9075	326.960347138395
9080	326.912886743806
9085	326.866107066821
9090	326.819998830694
9095	326.774552887148
9100	326.729760214616
9105	326.6856119165
9110	326.642099219459
9115	326.599213471705
9120	326.55694614133
9125	326.515288814648
9130	326.474233194564
9135	326.433771098952
9140	326.393894459069
9145	326.354595317975
9150	326.315865828983
9155	326.277698254125
9160	326.240084962642
9165	326.203018429486
9170	326.166491233854
9175	326.130496057732
9180	326.095025684459
9185	326.060072997321
9190	326.02563097815
9195	325.991692705951
9200	325.958251355549
9205	325.925300196246
9210	325.892832590507
9215	325.860841992658
9220	325.829321947603
9225	325.798266089562
9230	325.767668140823
9235	325.737521910514
9240	325.707821293389
9245	325.67856026864
9250	325.649732898712
9255	325.621333328149
9260	325.593355782444
9265	325.565794566916
9270	325.538644065598
9275	325.511898740136
9280	325.485553128718
9285	325.459601844999
9290	325.43403957706
9295	325.408861086368
9300	325.384061206761
9305	325.359634843439
9310	325.335576971978
9315	325.311882637348
9320	325.288546952956
9325	325.265565099694
9330	325.242932325008
9335	325.220643941973
9340	325.198695328386
9345	325.177081925871
9350	325.155799238998
9355	325.134842834412
9360	325.114208339976
9365	325.093891443926
9370	325.07388789404
9375	325.054193496814
9380	325.034804116658
9385	325.015715675092
9390	324.996924149967
9395	324.978425574685
9400	324.960216037437
9405	324.942291680451
9410	324.924648699251
9415	324.907283341921
9420	324.890191908389
9425	324.873370749714
9430	324.856816267385
9435	324.840524912632
9440	324.824493185744
9445	324.808717635397
9450	324.793194857996
9455	324.777921497017
9460	324.76289424237
9465	324.748109829761
9470	324.733565040069
9475	324.719256698728
9480	324.705181675124
9485	324.69133688199
9490	324.677719274821
9495	324.664325851288
9500	324.651153650669
9505	324.638199753275
9510	324.625461279903
9515	324.612935391276
9520	324.600619287508
9525	324.588510207564
9530	324.576605428735
9535	324.564902266121
9540	324.553398072114
9545	324.542090235892
9550	324.530976182928
9555	324.520053374488
9560	324.509319307157
9565	324.498771512351
9570	324.488407555856
9575	324.478225037354
9580	324.468221589972
9585	324.458394879827
9590	324.448742605578
9595	324.439262497991
9600	324.429952319506
9605	324.420809863805
9610	324.411832955394
9615	324.403019449186
9620	324.394367230093
9625	324.385874212619
9630	324.377538340464
9635	324.369357586129
9640	324.361329950529
9645	324.35345346261
9650	324.345726178972
9655	324.338146183498
9660	324.330711586986
9665	324.323420526788
9670	324.31627116645
9675	324.309261695364
9680	324.30239032842
9685	324.295655305661
9690	324.289054891947
9695	324.282587376622
9700	324.276251073184
9705	324.270044318963
9710	324.263965474799
9715	324.258012924727
9720	324.252185075669
9725	324.24648035712
9730	324.240897220853
9735	324.235434140617
9740	324.230089611842
9745	324.224862151347
9750	324.219750297059
9755	324.214752607724
9760	324.209867662631
9765	324.205094061338
9770	324.200430423398
9775	324.195875388092
9780	324.191427614168
9785	324.187085779574
9790	324.182848581208
9795	324.17871473466
9800	324.174682973962


==> tiks/dyn-ecco/sig3-6-2.tsv <==
0	279.150000073505
5	279.155791824736
10	279.160685098002
15	279.165831526895
20	279.171655688006
25	279.178117889891
30	279.184919479445
35	279.191662457702
40	279.197972116356
45	279.203588973282
50	279.208434450864
55	279.212653456411
60	279.216636232482
65	279.22102147702
70	279.22668270446
75	279.234700032049
80	279.246319924405
85	279.262905806486
90	279.285882762089
95	279.317648359625
100	279.357137115536
105	279.408247056115
110	279.473454618351
115	279.554178118574
120	279.651059831221
125	279.764183100253
130	279.893237937169
135	280.037646090487
140	280.196654494821
145	280.369404261663
150	280.554980916512
155	280.752450383249
160	280.960884234003
165	281.179376930167
170	281.407057148041
175	281.643094783807
180	281.886704842812
185	282.137149116292
190	282.393736317019
195	282.655821168731
200	282.922802810733
205	283.194122778757
210	283.469262748428
215	283.747742172305
220	284.029115900792
225	284.312971847548
230	284.598928738605
235	284.886633969049
240	285.175761580332
245	285.466010363738
250	285.757102090438
255	286.048779865135
260	286.340806598236
265	286.632963590135
270	286.925049220626
275	287.21687773617
280	287.508278127843
285	287.799093092987
290	288.089178073966
295	288.378400367813
300	288.666638301022
305	288.953780464147
310	289.239725001336
315	289.524378950337
320	289.807657628873
325	290.089484063712
330	290.369788459009
335	290.648507700885
340	290.925584895429
345	291.200968937582
350	291.474614108611
355	291.746479700048
360	292.016529662191
365	292.28473227542
370	292.55105984272
375	292.815488401961
380	293.077997456602
385	293.338569723577
390	293.597190897245
395	293.853849428372
400	294.108536317175
405	294.361244919558
410	294.611970765701
415	294.860711390276
420	295.107466173548
425	295.352236192734
430	295.595024082992
435	295.835833907477
440	296.074671035924
445	296.311542031258
450	296.546454543768
455	296.779417212391
460	297.010439572697
465	297.239531971187
470	297.466705485521
475	297.691971850341
480	297.915343388348
485	298.136832946329
490	298.356453835827
495	298.57421977819
500	298.790144853714
505	299.004243454644
510	299.21653024179
515	299.427020104525
520	299.635728123961
525	299.842669539091
530	300.047859715714
535	300.251314117946
540	300.453048282162
545	300.653077793189
550	300.851418262612
555	301.048085309024
560	301.243094540114
565	301.436461536427
570	301.628201836705
575	301.818330924668
580	302.00686421715
585	302.19381705346
590	302.379204685903
595	302.563042271345
600	302.745344863749
605	302.926127407607
610	303.105404732184
615	303.283191546513
620	303.459502435073
625	303.634351854092
630	303.807754128419
635	303.979723448913
640	304.150273870301
645	304.319419309464
650	304.487173544101
655	304.65355021175
660	304.818562809111
665	304.982224691656
670	305.144549073486
675	305.305549027412
680	305.465237485237
685	305.623627238215
690	305.780730937663
695	305.936561095715
700	306.09113008619
705	306.244450145572
710	306.396533374078
715	306.547391736801
720	306.69703706493
725	306.845481057015
730	306.992735280287
735	307.138811172018
740	307.283720040905
745	307.427473068494
750	307.570081310608
755	307.711555698799
760	307.85190704181
765	307.991146027037
770	308.129283222001
775	308.266329075813
780	308.402293920636
785	308.537187973151
790	308.671021336
795	308.80380399923
800	308.935545841725
805	309.066256632621
810	309.195946032713
815	309.324623595846
820	309.452298770286
825	309.578980900087
830	309.704679226429
835	309.829402888951
840	309.953160927057
845	310.075962281215
850	310.197815794231
855	310.318730212511
860	310.438714187305
865	310.55777627593
870	310.675924942984
875	310.793168561534
880	310.909515414294
885	311.024973694784
890	311.139551508471
895	311.253256873897
900	311.366097723789
905	311.478081906151
910	311.589217185344
915	311.699511243151
920	311.808971679821
925	311.917606015102
930	312.02542168926
935	312.132426064082
940	312.238626423865
945	312.344029976384
950	312.448643853862
955	312.552475113908
960	312.655530740454
965	312.757817644671
970	312.859342665877
975	312.960112572432
980	313.060134062611
985	313.159413765477
990	313.257958241737
995	313.355773984578
1000	313.452867420505
1005	313.549244910154
1010	313.644912749101
1015	313.739877168659
1020	313.834144336659
1025	313.927720358226
1030	314.020611276537
1035	314.112823073574
1040	314.204361670867
1045	314.295232930219
1050	314.385442654427
1055	314.474996587993
1060	314.563900417822
1065	314.652159773911
1070	314.739780230028
1075	314.826767304384
1080	314.913126460291
1085	314.998863106817
1090	315.083982599423
1095	315.168490240601
1100	315.252391280495
1105	315.335690917518
1110	315.41839429896
1115	315.500506521583
1120	315.582032632216
1125	315.662977628332
1130	315.743346458625
1135	315.823144023576
1140	315.90237517601
1145	315.981044721645
1150	316.059157419641
1155	316.136717983127
1160	316.213731079734
1165	316.290201332117
1170	316.366133318464
1175	316.441531573006
1180	316.516400586519
1185	316.590744806809
1190	316.664568639208
1195	316.737876447046
1200	316.810672552128
1205	316.882961235202
1210	316.954746736415
1215	317.026033255771
1220	317.09682495358
1225	317.167125950896
1230	317.236940329956
1235	317.306272134613
1240	317.375125370755
1245	317.443504006729
1250	317.511411973754
1255	317.578853166325
1260	317.645831442623
1265	317.712350624903
1270	317.778414499897
1275	317.844026819192
1280	317.909191299616
1285	317.973911623615
1290	318.038191439626
1295	318.102034362441
1300	318.165443973573
1305	318.22842382161
1310	318.290977422573
1315	318.353108260261
1320	318.414819786595
1325	318.476115421962
1330	318.536998555545
1335	318.597472545657
1340	318.657540720066
1345	318.717206376323
1350	318.776472782071
1355	318.83534317537
1360	318.893820765002
1365	318.951908730775
1370	319.009610223835
1375	319.066928366954
1380	319.123866254835
1385	319.180426954396
1390	319.236613505064
1395	319.292428919055
1400	319.347876181656
1405	319.402958251506
1410	319.457678060862
1415	319.512038515879
1420	319.566042496871
1425	319.619692858575
1430	319.672992430415
1435	319.72594401676
1440	319.778550397171
1445	319.830814326662
1450	319.882738535943
1455	319.934325731666
1460	319.985578596667
1465	320.036499790206
1470	320.087091948204
1475	320.137357683477
1480	320.187299585963
1485	320.236920222956
1490	320.286222139328
1495	320.335207857751
1500	320.383879878918
1505	320.432240681764
1510	320.480292723674
1515	320.528038440702
1520	320.575480247775
1525	320.622620538908
1530	320.669461687399
1535	320.716006046042
1540	320.762255947319
1545	320.808213703604
1550	320.853881607354
1555	320.899261931304
1560	320.94435692866
1565	320.989168833286
1570	321.033699859893
1575	321.077952204217
1580	321.121928043212
1585	321.165629535221
1590	321.209058820161
1595	321.252218019695
1600	321.295109237408
1605	321.337734558981
1610	321.380096052359
1615	321.422195767921
1620	321.464035738645
1625	321.505617980275
1630	321.546944491483
1635	321.58801725403
1640	321.628838232925
1645	321.669409376585
1650	321.709732616985
1655	321.74980986982
1660	321.789643034651
1665	321.829233995059
1670	321.868584618793
1675	321.907696757919
1680	321.946572248962
1685	321.985212913055
1690	322.02362055608
1695	322.061796968806
1700	322.099743927033
1705	322.13746319173
1710	322.174956509166
1715	322.212225611052
1720	322.249272214672
1725	322.286098023015
1730	322.322704724905
1735	322.359093995131
1740	322.395267494578
1745	322.431226870349
1750	322.466973755894
1755	322.502509771132
1760	322.537836522575
1765	322.572955603449
1770	322.607868593812
1775	322.642577060679
1780	322.677082558133
1785	322.711386627445
1790	322.745490797187
1795	322.77939658335
1800	322.813105489453
1805	322.846619006656
1810	322.87993861387
1815	322.913065777868
1820	322.946001953392
1825	322.97874858326
1830	323.011307098474
1835	323.043678918322
1840	323.075865450482
1845	323.10786809113
1850	323.139688225035
1855	323.171327225664
1860	323.202786455281
1865	323.234067265044
1870	323.265170995106
1875	323.296098974708
1880	323.326852522279
1885	323.357432945525
1890	323.38784154153
1895	323.418079596845
1900	323.448148387577
1905	323.478049179489
1910	323.507783228079
1915	323.53735177868
1920	323.566756066542
1925	323.595997316919
1930	323.625076745161
1935	323.653995556794
1940	323.682754947611
1945	323.711356103749
1950	323.739800201779
1955	323.768088408786
1960	323.796221882449
1965	323.824201771124
1970	323.852029213924
1975	323.879705340798
1980	323.90723127261
1985	323.934608121217
1990	323.961836989544
1995	323.988918971664
2000	324.015855152871
2005	324.042646609755
2010	324.069294410277
2015	324.095799613845
2020	324.12216327138
2025	324.148386425395
2030	324.174470110063
2035	324.20041535129
2040	324.22622316678
2045	324.251894566111
2050	324.2774305508
2055	324.302832114372
2060	324.328100242426
2065	324.353235912705
2070	324.378240095158
2075	324.403113752012
2080	324.427857837829
2085	324.452473299576
2090	324.476961076688
2095	324.501322101128
2100	324.525557297455
2105	324.54966758288
2110	324.573653867334
2115	324.597517053521
2120	324.621258036986
2125	324.644877706171
2130	324.668376942474
2135	324.691756620307
2140	324.715017607159
2145	324.738160763648
2150	324.761186943579
2155	324.784096994005
2160	324.806891755277
2165	324.829572061105
2170	324.852138738608
2175	324.874592608372
2180	324.896934484505
2185	324.919165174685
2190	324.941285480219
2195	324.963296196095
2200	324.985198111028
2205	325.00699200752
2210	325.028678661906
2215	325.050258844406
2220	325.071733319176
2225	325.093102844357
2230	325.114368172123
2235	325.135530048736
2240	325.156589214586
2245	325.177546404244
2250	325.19840234651
2255	325.21915776446
2260	325.239813375489
2265	325.260369891363
2270	325.280828018263
2275	325.301188456827
2280	325.321451902201
2285	325.341619044079
2290	325.361690566752
2295	325.381667149149
2300	325.401549464878
2305	325.421338182276
2310	325.441033964447
2315	325.460637469306
2320	325.480149349622
2325	325.499570253056
2330	325.518900822208
2335	325.538141694653
2340	325.557293502987
2345	325.57635687486
2350	325.595332433024
2355	325.614220795368
2360	325.633022574957
2365	325.651738380073
2370	325.670368814253
2375	325.688914476328
2380	325.707375960458
2385	325.725753856173
2390	325.74404874841
2395	325.762261217548
2400	325.780391839447
2405	325.798441185482
2410	325.81640982258
2415	325.834298313258
2420	325.852107215655
2425	325.869837083569
2430	325.887488466493
2435	325.905061909645
2440	325.922557954009
2445	325.939977136363
2450	325.957319989316
2455	325.974587041342
2460	325.991778816808
2465	326.008895836014
2470	326.02593861522
2475	326.042907666682
2480	326.059803498682
2485	326.07662661556
2490	326.093377517745
2495	326.110056701788
2500	326.126664660391
2505	326.143201882441
2510	326.159668853034
2515	326.176066053514
2520	326.192393961495
2525	326.208653050895
2530	326.224843791964
2535	326.240966651315
2540	326.25702209195
2545	326.273010573292
2550	326.28893255121
2555	326.30478847805
2560	326.320578802663
2565	326.33630397043
2570	326.351964423294
2575	326.367560599783
2580	326.383092935038
2585	326.398561860843
2590	326.413967805649
2595	326.4293111946
2600	326.444592449561
2605	326.459811989143
2610	326.474970228728
2615	326.490067580496
2620	326.505104453452
2625	326.520081253446
2630	326.534998383202
2635	326.549856242343
2640	326.564655227413
2645	326.579395731904
2650	326.594078146278
2655	326.608702857991
2660	326.623270251519
2665	326.637780708379
2670	326.652234607156
2675	326.666632323521
2680	326.680974230257
2685	326.695260697284
2690	326.709492091676
2695	326.723668777688
2700	326.737791116778
2705	326.751859467626
2710	326.76587418616
2715	326.779835625573
2720	326.793744136349
2725	326.807600066283
2730	326.821403760499
2735	326.835155561478
2740	326.84885580907
2745	326.862504840523
2750	326.876102990497
2755	326.88965059109
2760	326.903147971853
2765	326.916595459813
2770	326.929993379495
2775	326.943342052935
2780	326.956641799705
2785	326.969892936933
2790	326.983095779317
2795	326.996250639151
2800	327.009357826336
2805	327.022417648407
2810	327.035430410545
2815	327.048396415599
2820	327.061315964105
2825	327.0741893543
2830	327.087016882144
2835	327.099798841338
2840	327.112535523339
2845	327.125227217378
2850	327.137874210481
2855	327.150476787482
2860	327.163035231042
2865	327.175549821668
2870	327.188020837726
2875	327.20044855546
2880	327.21283324901
2885	327.225175190425
2890	327.237474649683
2895	327.249731894705
2900	327.261947191372
2905	327.274120803541
2910	327.286252993059
2915	327.298344019783
2920	327.310394141591
2925	327.322403614401
2930	327.334372692184
2935	327.34630162698
2940	327.358190668915
2945	327.370040066213
2950	327.381850065211
2955	327.393620910379
2960	327.405352844325
2965	327.417046107822
2970	327.428700939809
2975	327.440317577417
2980	327.451896255976
2985	327.463437209032
2990	327.474940668359
2995	327.486406863976
3000	327.497836024158
3005	327.50922837545
3010	327.520584142682
3015	327.531903548981
3020	327.543186815786
3025	327.554434162859
3030	327.5656458083
3035	327.576821968557
3040	327.587962858446
3045	327.599068691153
3050	327.610139678259
3055	327.62117602974
3060	327.632177953991
3065	327.64314565783
3070	327.654079346516
3075	327.664979223758
3080	327.675845491726
3085	327.686678351067
3090	327.697478000915
3095	327.708244638902
3100	327.718978461172
3105	327.729679662388
3110	327.74034843575
3115	327.750984973001
3120	327.761589464441
3125	327.772162098941
3130	327.782703063946
3135	327.793212545494
3140	327.803690728225
3145	327.81413779539
3150	327.824553928862
3155	327.83493930915
3160	327.845294115406
3165	327.855618525439
3170	327.865912715721
3175	327.876176861402
3180	327.886411136318
3185	327.896615713001
3190	327.906790762692
3195	327.916936455346
3200	327.927052959648
3205	327.937140443019
3210	327.947199071625
3215	327.957229010392
3220	327.96723042301
3225	327.977203471947
3230	327.987148318455
3235	327.997065122582
3240	328.006954043181
3245	328.016815237918
3250	328.026648863283
3255	328.036455074598
3260	328.046234026028
3265	328.055985870586
3270	328.065710760147
3275	328.075408845454
3280	328.085080276126
3285	328.094725200671
3290	328.104343766489
3295	328.113936119886
3300	328.123502406078
3305	328.133042769203
3310	328.142557352328
3315	328.152046297458
3320	328.161509745542
3325	328.170947836485
3330	328.180360709153
3335	328.189748501383
3340	328.199111349991
3345	328.208449390777
3350	328.217762758538
3355	328.227051587072
3360	328.236316009187
3365	328.24555615671
3370	328.254772160491
3375	328.263964150416
3380	328.273132255409
3385	328.282276603444
3390	328.29139732155
3395	328.300494535818
3400	328.309568371412
3405	328.31861895257
3410	328.327646402619
3415	328.336650843973
3420	328.34563239815
3425	328.35459118577
3430	328.36352732657
3435	328.372440939405
3440	328.381332142256
3445	328.390201052239
3450	328.399047785612
3455	328.407872457777
3460	328.416675183293
3465	328.425456075878
3470	328.434215248418
3475	328.442952812972
3480	328.45166888078
3485	328.460363562267
3490	328.469036967054
3495	328.477689203957
3500	328.486320381
3505	328.49493060542
3510	328.50351998367
3515	328.512088621427
3520	328.520636623599
3525	328.529164094329
3530	328.537671137005
3535	328.546157854258
3540	328.554624347979
3545	328.563070719313
3550	328.571497068675
3555	328.579903495749
3560	328.588290099496
3565	328.596656978162
3570	328.605004229278
3575	328.613331949672
3580	328.621640235468
3585	328.629929182098
3590	328.638198884303
3595	328.64644943614
3600	328.654680930987
3605	328.662893461548
3610	328.671087119858
3615	328.679261997292
3620	328.687418184564
3625	328.695555771736
3630	328.703674848223
3635	328.711775502797
3640	328.719857823593
3645	328.727921898111
3650	328.735967813228
3655	328.743995655194
3660	328.752005509643
3665	328.759997461596
3670	328.767971595466
3675	328.775927995062
3680	328.783866743594
3685	328.79178792368
3690	328.799691617345
3695	328.807577906033
3700	328.815446870607
3705	328.823298591351
3710	328.831133147983
3715	328.83895061965
3720	328.84675108494
3725	328.854534621881
3730	328.862301307948
3735	328.870051220068
3740	328.877784434622
3745	328.885501027451
3750	328.893201073858
3755	328.900884648617
3760	328.908551825972
3765	328.916202679643
3770	328.923837282831
3775	328.931455708221
3780	328.939058027986
3785	328.946644313792
3790	328.954214636801
3795	328.961769067676
3800	328.969307676582
3805	328.976830533194
3810	328.984337706699
3815	328.991829265799
3820	328.999305278716
3825	329.006765813193
3830	329.014210936504
3835	329.02164071545
3840	329.029055216369
3845	329.036454505136
3850	329.043838647166
3855	329.051207707421
3860	329.058561750413
3865	329.065900840204
3870	329.073225040411
3875	329.080534414214
3880	329.087829024351
3885	329.09510893313
3890	329.102374202427
3895	329.10962489369
3900	329.116861067944
3905	329.124082785795
3910	329.131290107428
3915	329.138483092618
3920	329.145661800727
3925	329.15282629071
3930	329.159976621118
3935	329.1671128501
3940	329.174235035409
3945	329.181343234399
3950	329.188437504038
3955	329.195517900899
3960	329.202584481174
3965	329.20963730067
3970	329.216676414814
3975	329.223701878658
3980	329.230713746877
3985	329.237712073779
3990	329.244696913302
3995	329.251668319017
4000	329.258626344136
4005	329.265571041509
4010	329.272502463632
4015	329.279420662643
4020	329.286325690332
4025	329.293217598139
4030	329.300096437161
4035	329.306962258148
4040	329.313815111512
4045	329.320655047327
4050	329.327482115332
4055	329.334296364933
4060	329.341097845207
4065	329.347886604902
4070	329.354662692444
4075	329.361426155934
4080	329.368177043154
4085	329.37491540157
4090	329.381641278333
4095	329.388354720279
4100	329.395055773939
4105	329.401744485531
4110	329.408420900972
4115	329.415085065874
4120	329.42173702555
4125	329.428376825015
4130	329.435004508987
4135	329.441620121892
4140	329.448223707863
4145	329.454815310746
4150	329.461394974099
4155	329.467962741197
4160	329.474518655032
4165	329.481062758315
4170	329.487595093481
4175	329.494115702688
4180	329.500624627821
4185	329.507121910493
4190	329.513607592048
4195	329.520081713564
4200	329.526544315851
4205	329.532995439458
4210	329.539435124673
4215	329.545863411525
4220	329.552280339783
4225	329.558685948965
4230	329.565080278334
4235	329.571463366902
4240	329.577835253431
4245	329.584195976437
4250	329.59054557419
4255	329.596884084717
4260	329.603211545802
4265	329.609527994993
4270	329.615833469595
4275	329.62212800668
4280	329.628411643087
4285	329.634684415419
4290	329.640946360051
4295	329.647197513128
4300	329.653437910569
4305	329.659667588067
4310	329.665886581091
4315	329.67209492489
4320	329.67829265449
4325	329.684479804701
4330	329.690656410115
4335	329.696822505109
4340	329.702978123847
4345	329.709123300281
4350	329.715258068153
4355	329.721382460996
4360	329.727496512136
4365	329.733600254695
4370	329.739693721588
4375	329.745776945532
4380	329.75184995904
4385	329.757912794428
4390	329.763965483812
4395	329.770008059115
4400	329.776040552063
4405	329.78206299419
4410	329.788075416838
4415	329.794077851158
4420	329.800070328115
4425	329.806052878483
4430	329.812025532854
4435	329.817988321633
4440	329.823941275043
4445	329.829884423125
4450	329.83581779574
4455	329.841741422569
4460	329.847655333119
4465	329.853559556717
4470	329.859454122517
4475	329.8653390595
4480	329.871214396474
4485	329.877080162076
4490	329.882936384775
4495	329.88878309287
4500	329.894620314493
4505	329.900448077613
4510	329.906266410032
4515	329.912075339389
4520	329.917874893163
4525	329.92366509867
4530	329.929445983068
4535	329.935217573356
4540	329.940979896377
4545	329.946732978816
4550	329.952476847207
4555	329.958211527926
4560	329.9639370472
4565	329.969653431103
4570	329.97536070556
4575	329.981058896348
4580	329.986748029092
4585	329.992428129276
4590	329.998099222234
4595	330.003761333159
4600	330.009414487097
4605	330.015058708954
4610	330.020694023495
4615	330.026320455343
4620	330.031938028984
4625	330.037546768765
4630	330.043146698895
4635	330.04873784345
4640	330.054320226367
4645	330.059893871451
4650	330.065458802376
4655	330.07101504268
4660	330.076562615774
4665	330.082112941806
4670	330.087682928926
4675	330.093279594042
4680	330.098903573381
4685	330.104551984022
4690	330.110220706427
4695	330.115906158009
4700	330.121606625749
4705	330.127323222414
4710	330.133060526415
4715	330.138826960253
4720	330.144634956989
4725	330.150500958627
4730	330.156445284783
4735	330.162491904713
4740	330.168668140823
4745	330.17500432717
4750	330.18153344225
4755	330.188290731683
4760	330.195313333024
4765	330.202639912096
4770	330.210310317727
4775	330.218365259707
4780	330.226846013013
4785	330.235794149937
4790	330.245251300605
4795	330.255258941478
4800	330.265858210768
4805	330.277089749188
4810	330.288993564148
4815	330.301608915284
4820	330.314974219129
4825	330.329126970713
4830	330.344103679925
4835	330.359939820584
4840	330.376669790303
4845	330.394326879357
4850	330.412943246989
4855	330.432549903721
4860	330.453176698434
4865	330.474852309141
4870	330.497604236561
4875	330.521458799715
4880	330.54644113294
4885	330.572575183812
4890	330.599883711597
4895	330.628388285931
4900	330.658109285524
4905	330.689065896739
4910	330.721276111964
4915	330.754756727742
4920	330.789523342655
4925	330.825590354993
4930	330.862970960264
4935	330.901677148597
4940	330.941719702139
4945	330.983108192505
4950	331.025850978386
4955	331.069955203389
4960	331.115426794203
4965	331.162270459165
4970	331.210489687292
4975	331.260086747873
4980	331.311062690655
4985	331.363417346696
4990	331.417149329928
4995	331.472256039477
5000	331.528733662764
5005	331.586577179442
5010	331.645780366163
5015	331.70633580222
5020	331.768234876068
5025	331.831467792738
5030	331.896023582147
5035	331.961890108321
5040	332.029054079512
5045	332.097501059228
5050	332.167215478162
5055	332.238180647006
5060	332.310378770166
5065	332.383790960339
5070	332.458397253972
5075	332.534176627557
5080	332.611107014781
5085	332.689165324492
5090	332.76832745948
5095	332.848568336048
5100	332.929861904361
5105	333.012181169547
5110	333.095498213538
5115	333.179784217629
5120	333.265009485728
5125	333.351143468286
5130	333.438154786867
5135	333.526011259357
5140	333.614679925767
5145	333.704127074615
5150	333.794318269862
5155	333.885218378371
5160	333.97679159786
5165	334.069001485333
5170	334.161810985943
5175	334.255182462272
5180	334.349077723995
5185	334.44345805789
5190	334.538284258174
5195	334.633516657129
5200	334.729115155986
5205	334.82503925604
5210	334.921248089954
5215	335.017700453236
5220	335.114354835837
5225	335.211169453859
5230	335.308102281322
5235	335.405111081971
5240	335.502153441085
5245	335.599186797253
5250	335.696168474099
5255	335.793055711905
5260	335.88980569912
5265	335.986375603714
5270	336.082722604345
5275	336.178803921325
5280	336.274576847331
5285	336.369998777864
5290	336.465027241396
5295	336.559619929212
5300	336.653734724889
5305	336.74734113028
5310	336.840368807333
5315	336.932806952667
5320	337.024631087269
5325	337.11580714182
5330	337.206294908285
5335	337.296050902242
5340	337.385030686672
5345	337.473190711392
5350	337.560489723571
5355	337.646889804217
5360	337.732357083685
5365	337.816862186329
5370	337.900380450858
5375	337.982891968885
5380	338.064381479885
5385	338.144838156374
5390	338.224255308819
5395	338.302630035588
5400	338.379962839316
5405	338.456257227386
5410	338.53151931087
5415	338.605757413256
5420	338.678981697622
5425	338.751203818541
5430	338.822436603052
5435	338.892693763267
5440	338.961989641817
5445	339.03033899019
5450	339.097756779093
5455	339.164258039295
5460	339.229857730902
5465	339.294570638675
5470	339.358411290786
5475	339.421393898329
5480	339.483532312895
5485	339.54483999959
5490	339.605330023016
5495	339.665015043887
5500	339.723907324167
5505	339.782018738814
5510	339.839360792441
5515	339.895944639434
5520	339.95178110626
5525	340.006880714928
5530	340.061253706733
5535	340.114910065596
5540	340.167859540471
5545	340.220111666427
5550	340.271675784127
5555	340.32256105753
5560	340.372776489733
5565	340.422330936945
5570	340.471233120607
5575	340.51949163777
5580	340.567114969824
5585	340.61411148972
5590	340.660489467834
5595	340.706257076631
5600	340.75142239428
5605	340.795993407376
5610	340.83997801291
5615	340.883384019633
5620	340.926219148926
5625	340.968491035292
5630	341.010207226571
5635	341.051375183963
5640	341.092002281924
5645	341.132095808005
5650	341.171662962682
5655	341.210710859207
5660	341.249246523522
5665	341.287276894245
5670	341.324808822754
5675	341.361849073369
5680	341.398404323642
5685	341.434481164743
5690	341.470086101956
5695	341.505225555265
5700	341.539905860021
5705	341.574133267694
5710	341.60791394669
5715	341.641253983221
5720	341.674159382229
5725	341.706636068346
5730	341.738689886883
5735	341.770326604838
5740	341.801551911924
5745	341.8323714216
5750	341.862790672102
5755	341.892815127475
5760	341.922450178598
5765	341.951701144192
5770	341.980573271822
5775	342.009071738882
5780	342.037201653558
5785	342.064968055783
5790	342.092375918165
5795	342.119430146906
5800	342.146135582689
5805	342.172497001565
5810	342.198519115808
5815	342.224206574761
5820	342.249563965664
5825	342.274595814466
5830	342.299306586624
5835	342.323700687892
5840	342.347782465084
5845	342.371556206844
5850	342.395026144387
5855	342.418196452243
5860	342.441071248979
5865	342.463654597918
5870	342.485950507849
5875	342.507962933727
5880	342.529695777358
5885	342.551152888087
5890	342.572338063471
5895	342.593255049941
5900	342.613907543467
5905	342.6342991902
5910	342.654433587126
5915	342.67431428269
5920	342.693944777435
5925	342.713328524615
5930	342.732468930812
5935	342.751369356543
5940	342.770033116858
5945	342.788463481933
5950	342.806663677654
5955	342.824636886196
5960	342.842386246593
5965	342.859914855305
5970	342.877225766768
5975	342.894321993952
5980	342.911206508901
5985	342.927882243268
5990	342.944352088848
5995	342.960618898097
6000	342.976685484654
6005	342.992554623847
6010	343.008229053196
6015	343.023711472915
6020	343.039004546399
6025	343.054110900708
6030	343.069033127049
6035	343.083773781246
6040	343.098335384207
6045	343.112720422385
6050	343.126931348232
6055	343.14097058065
6060	343.154840505429
6065	343.168543475689
6070	343.182081812314
6075	343.195457804372
6080	343.20867370954
6085	343.221731754519
6090	343.234634135446
6095	343.247383018295
6100	343.259980539282
6105	343.272428805255
6110	343.284729894089
6115	343.296885855067
6120	343.308898709261
6125	343.320770449906
6130	343.332503042773
6135	343.344098426534
6140	343.35555851312
6145	343.366885188081
6150	343.378080310934
6155	343.389145715516
6160	343.400083210318
6165	343.410894578833
6170	343.421581579883
6175	343.432145947952
6180	343.44258939351
6185	343.452913603335
6190	343.463120240832
6195	343.473210946341
6200	343.483187337452
6205	343.493051009308
6210	343.502803534901
6215	343.51244646538
6220	343.521981330334
6225	343.531409638086
6230	343.540732875982
6235	343.549952510666
6240	343.559069988365
6245	343.56808673516
6250	343.57700415726
6255	343.585823641269
6260	343.594546554448
6265	343.60317424498
6270	343.611708042224
6275	343.620149256972
6280	343.628499181698
6285	343.636759090806
6290	343.644930240877
6295	343.653013870906
6300	343.661011202542
6305	343.668923440324
6310	343.676751771912
6315	343.684497368317
6320	343.692161384124
6325	343.699744957718
6330	343.707249211504
6335	343.714675252122
6340	343.722024170663
6345	343.72929704288
6350	343.736494929398
6355	343.743618875918
6360	343.750669913422
6365	343.757649058372
6370	343.764557312911
6375	343.771395665055
6380	343.778165088889
6385	343.784866544754
6390	343.791500979439
6395	343.798069326361
6400	343.804572505756
6405	343.811011424849
6410	343.817386978041
6415	343.823700047081
6420	343.829951501242
6425	343.836142197486
6430	343.842272980641
6435	343.848344683562
6440	343.854358127299
6445	343.860314121257
6450	343.866213463356
6455	343.872056940193
6460	343.877845327192
6465	343.883579388763
6470	343.889259878452
6475	343.894887539088
6480	343.900463102937
6485	343.905987291844
6490	343.911460817375
6495	343.916884380964
6500	343.92225867405
6505	343.927584378217
6510	343.932862165327
6515	343.93809269766
6520	343.943276628042
6525	343.948414599979
6530	343.953507247785
6535	343.958555196712
6540	343.96355906307
6545	343.968519454358
6550	343.973436969383
6555	343.978312198383
6560	343.983145723142
6565	343.987938117112
6570	343.992689945529
6575	343.997401765526
6580	344.002074126243
6585	344.006707568946
6590	344.011302627132
6595	344.015859826636
6600	344.020379685743
6605	344.02486271529
6610	344.029309418773
6615	344.033720292445
6620	344.038095825422
6625	344.042436499784
6630	344.046742790668
6635	344.051015166369
6640	344.055254088439
6645	344.059460011774
6650	344.063633384717
6655	344.06777464914
6660	344.071884240543
6665	344.075962588142
6670	344.080010114955
6675	344.084027237889
6680	344.088014367832
6685	344.091971909731
6690	344.095900262679
6695	344.099799819997
6700	344.103670969319
6705	344.107514092664
6710	344.111329566526
6715	344.115117761944
6720	344.118879044583
6725	344.122613774808
6730	344.126322307763
6735	344.13000499344
6740	344.133662176755
6745	344.137294197622
6750	344.140901391018
6755	344.14448408706
6760	344.148042611068
6765	344.15157728364
6770	344.155088420711
6775	344.158576333627
6780	344.162041329207
6785	344.165483709805
6790	344.16890377338
6795	344.172301813553
6800	344.175678119671
6805	344.179032976869
6810	344.18236666613
6815	344.185679464342
6820	344.188971644359
6825	344.192243475058
6830	344.195495221397
6835	344.19872714447
6840	344.20193950156
6845	344.205132546201
6850	344.208306528222
6855	344.211461693809
6860	344.214598285553
6865	344.2177165425
6870	344.220816700208
6875	344.22389899079
6880	344.226963642969
6885	344.230010882125
6890	344.233040930342
6895	344.236054006458
6900	344.23905032611
6905	344.24203010178
6910	344.244993542841
6915	344.247940855605
6920	344.250872243361
6925	344.253787906423
6930	344.256688042173
6935	344.259572845103
6940	344.262442506856
6945	344.265297216267
6950	344.268137159405
6955	344.270962519613
6960	344.273773477547
6965	344.276570211215
6970	344.279352896017
6975	344.28212170478
6980	344.284876807797
6985	344.287618372866
6990	344.290346565321
6995	344.293061548075
7000	344.295763481647
7005	344.298452524206
7010	344.301128831596
7015	344.303792557379
7020	344.30644385286
7025	344.309082867125
7030	344.311709747075
7035	344.314324637451
7040	344.316927680872
7045	344.319519017863
7050	344.322098786888
7055	344.324667124378
7060	344.32722416476
7065	344.329770040491
7070	344.33230488208
7075	344.334828818123
7080	344.337341975329
7085	344.339844478544
7090	344.342336450786
7095	344.344818013264
7100	344.347289285409
7105	344.3497503849
7110	344.352201427689
7115	344.354642528025
7120	344.357073798483
7125	344.359495349985
7130	344.361907291826
7135	344.364309731696
7140	344.366702775709
7145	344.369086528419
7150	344.37146109285
7155	344.373826570513
7160	344.376183061432
7165	344.378530664164
7170	344.380869475822
7175	344.383199592096
7180	344.385521107274
7185	344.387834114263
7190	344.390138704608
7195	344.392434968515
7200	344.394722994869
7205	344.397002871252
7210	344.399274683969
7215	344.401538518058
7220	344.403794457314
7225	344.406042584308
7230	344.408282980403
7235	344.410515725774
7240	344.412740899423
7245	344.414958579199
7250	344.417168841813
7255	344.419371762859
7260	344.421567416825
7265	344.423755877115
7270	344.42593721606
7275	344.428111504938
7280	344.430278813988
7285	344.432439212428
7290	344.434592768465
7295	344.436739549315
7300	344.438879621217
7305	344.441013049444
7310	344.443139898323
7315	344.445260231246
7320	344.447374110683
7325	344.4494815982
7330	344.451582754467
7335	344.453677639275
7340	344.455766311551
7345	344.457848829365
7350	344.459925249949
7355	344.461995629706
7360	344.464060024223
7365	344.466118488285
7370	344.468171075885
7375	344.470217840236
7380	344.472258833786
7385	344.474294108225
7390	344.476323714498
7395	344.478347702819
7400	344.480366122677
7405	344.482379022853
7410	344.484386451423
7415	344.486388455777
7420	344.488385082624
7425	344.490376378002
7430	344.492362387292
7435	344.494343155226
7440	344.496318725894
7445	344.498289142759
7450	344.500254448662
7455	344.502214685834
7460	344.504169895903
7465	344.506120119908
7470	344.508065398301
7475	344.510005770961
7480	344.5119412772
7485	344.513871955774
7490	344.515797844889
7495	344.517718982212
7500	344.519635404875
7505	344.52154714949
7510	344.523454252147
7515	344.525356748433
7520	344.527254673431
7525	344.529148061732
7530	344.531036947441
7535	344.532921364186
7540	344.534801345122
7545	344.536676922942
7550	344.538548129881
7555	344.540414997725
7560	344.542277557818
7565	344.544135841066
7570	344.545989877947
7575	344.547839698515
7580	344.549685332407
7585	344.551526808853
7590	344.553364156675
7595	344.555197404299
7600	344.557026579761
7605	344.558851710709
7610	344.560672824412
7615	344.562489947764
7620	344.564303107293
7625	344.566112329164
7630	344.567917639181
7635	344.569719062802
7640	344.571516625135
7645	344.573310350947
7650	344.575100264672
7655	344.576886390411
7660	344.57866875194
7665	344.580447372714
7670	344.582222275873
7675	344.583993484246
7680	344.585761020356
7685	344.587524906423
7690	344.589285164374
7695	344.591041815839
7700	344.592794882163
7705	344.594544384408
7710	344.596290343356
7715	344.598032779513
7720	344.599771713117
7725	344.601507164138
7730	344.603239152284
7735	344.604967697005
7740	344.606692817496
7745	344.608414532701
7750	344.61013286132
7755	344.611847821808
7760	344.613559432381
7765	344.61526771102
7770	344.616972675474
7775	344.618674343263
7780	344.620372731685
7785	344.622067857813
7790	344.623759738504
7795	344.625448390401
7800	344.627133829934
7805	344.628816073326
7810	344.630495136595
7815	344.632171035557
7820	344.633843785829
7825	344.635513402833
7830	344.637179901799
7835	344.638843297766
7840	344.640503605587
7845	344.642160839931
7850	344.643815015285
7855	344.645466145961
7860	344.64711424609
7865	344.648759329636
7870	344.650401410388
7875	344.65204050197
7880	344.65367661784
7885	344.655309771294
7890	344.656939975468
7895	344.65856724334
7900	344.660191587733
7905	344.661813021317
7910	344.663431556612
7915	344.665047205989
7920	344.666659981674
7925	344.668269895749
7930	344.669876960155
7935	344.671481186692
7940	344.673082587025
7945	344.674681172684
7950	344.676276955063
7955	344.677869945428
7960	344.679460154914
7965	344.681047594532
7970	344.682632275164
7975	344.684214207572
7980	344.685793402395
7985	344.687369870153
7990	344.688943621248
7995	344.690514665967
8000	344.692083014482
8005	344.693648676854
8010	344.695211663032
8015	344.696771982856
8020	344.69832964606
8025	344.699884662272
8030	344.701437041015
8035	344.702986791711
8040	344.704533923678
8045	344.706078446139
8050	344.707620368217
8055	344.709159698937
8060	344.710696447232
8065	344.712230621939
8070	344.713762231805
8075	344.715291285485
8080	344.716817791544
8085	344.718341758462
8090	344.71986319463
8095	344.721382108352
8100	344.722898507853
8105	344.724412401271
8110	344.725923796663
8115	344.727432702007
8120	344.728939125201
8125	344.730443074066
8130	344.731944556346
8135	344.733443579708
8140	344.734940151747
8145	344.736434279982
8150	344.737925971861
8155	344.739415234762
8160	344.740902075991
8165	344.742386502786
8170	344.743868522317
8175	344.745348141686
8180	344.74682536793
8185	344.748300208021
8190	344.749772668866
8195	344.751242757311
8200	344.752710480136
8205	344.754175844064
8210	344.755638855756
8215	344.757099521812
8220	344.758557848775
8225	344.760013843131
8230	344.761467511308
8235	344.762918859677
8240	344.764367894556
8245	344.765690532423
8250	344.766703267428
8255	344.767333789057
8260	344.767586889637
8265	344.767514774946
8270	344.767191784834
8275	344.766693418718
8280	344.766079468168
8285	344.765380985495
8290	344.764590762824
8295	344.76365695956
8300	344.762479496113
8305	344.760908826179
8310	344.758746706717
8315	344.755748601532
8320	344.751627378744
8325	344.746057992143
8330	344.738682869335
8335	344.729117763983
8340	344.716957863807
8345	344.701783979139
8350	344.683168667966
8355	344.660682181799
8360	344.633898142243
8365	344.602398880465
8370	344.565780391037
8375	344.523656867896
8380	344.475664803694
8385	344.421466644816
8390	344.360754003125
8395	344.293250432381
8400	344.218713782454
8405	344.136938148318
8410	344.047755433469
8415	343.951036549161
8420	343.84669227188
8425	343.734673781846
8430	343.614972905319
8435	343.487622083054
8440	343.352694086595
8445	343.210301503247
8450	343.060596009538
8455	342.903767451936
8460	342.740042752419
8465	342.569684655339
8470	342.392990330862
8475	342.210289849115
8480	342.021944538058
8485	341.828221147274
8490	341.629850553131
8495	341.426946500832
8500	341.21979578675
8505	341.008818239907
8510	340.794530576729
8515	340.577514338309
8520	340.358387996699
8525	340.137783206426
8530	339.916325080659
8535	339.694616289856
8540	339.473224715007
8545	339.252674338405
8550	339.033439021723
8555	338.815938803271
8560	338.600538342007
8565	338.387547143507
8570	338.177221220332
8575	337.969765863959
8580	337.765339235536
8585	337.564056516066
8590	337.36599439155
8595	337.171195683545
8600	336.979673969409
8605	336.791418068191
8610	336.606396297146
8615	336.424560429709
8620	336.245849308406
8625	336.070192085365
8630	335.89751107915
8635	335.727724249589
8640	335.560747302464
8645	335.396495443598
8650	335.234884807393
8655	335.075833588487
8660	334.91926290726
8665	334.765097440672
8670	334.613265849661
8675	334.463701033242
8680	334.316340237808
8685	334.171125048029
8690	334.0280012834
8695	333.886918821977
8700	333.747831370297
8705	333.610696195948
8710	333.475473836848
8715	333.342127798961
8720	333.210624252121
8725	333.08093173165
8730	332.953020851786
8735	332.826864035346
8740	332.702435262818
8745	332.579709842867
8750	332.45866420535
8755	332.339275717138
8760	332.221522520422
8765	332.105383392707
8770	331.99083762731
8775	331.877864932948
8780	331.766445350811
8785	331.656559187429
8790	331.548186961602
8795	331.441309363686
8800	331.335907225593
8805	331.231961499912
8810	331.129453246704
8815	331.028363626625
8820	330.928673899152
8825	330.830365424834
8830	330.733419670603
8835	330.637818217326
8840	330.543542768871
8845	330.4505751621
8850	330.358897377292
8855	330.268491548588
8860	330.179339974137
8865	330.091425125707
8870	330.004729657573
8875	329.919236414557
8880	329.834928439135
8885	329.751788977585
8890	329.669801485146
8895	329.588949630225
8900	329.509217297662
8905	329.430588591137
8910	329.353047834739
8915	329.276579573804
8920	329.201168575062
8925	329.12679982618
8930	329.053458534776
8935	328.981130126961
8940	328.909800245489
8945	328.839454747566
8950	328.770079702388
8955	328.701661388443
8960	328.63418629065
8965	328.567641097348
8970	328.502012697199
8975	328.437288176015
8980	328.373454813559
8985	328.31050008032
8990	328.248411634308
8995	328.187177317856
9000	328.126785154472
9005	328.067223345725
9010	328.008480268194
9015	327.950544470471
9020	327.893404670234
9025	327.837049751374
9030	327.781468761204
9035	327.726650907727
9040	327.672585556974
9045	327.619262230404
9050	327.566670602374
9055	327.514800497667
9060	327.463641889079
9065	327.413184895068
9070	327.363419777446
9075	327.314336939142
9080	327.265926921991
9085	327.218180404592
9090	327.171088200193
9095	327.12464125463
9100	327.0788306443
9105	327.033647574175
9110	326.98908337585
9115	326.945129505631
9120	326.901777542649
9125	326.859019187013
9130	326.816846257987
9135	326.775250692207
9140	326.734224541913
9145	326.693759973222
9150	326.65384926442
9155	326.614484804283
9160	326.575659090422
9165	326.537364727659
9170	326.499594426418
9175	326.462341001151
9180	326.42559736878
9185	326.389356547162
9190	326.353611653588
9195	326.318355903288
9200	326.283582607972
9205	326.249285174388
9210	326.215457102899
9215	326.182091986088
9220	326.14918350738
9225	326.116725439684
9230	326.084711644058
9235	326.053136068396
9240	326.021992746128
9245	325.991275794952
9250	325.960979415571
9255	325.931097890463
9260	325.901625582661
9265	325.872556934554
9270	325.84388646671
9275	325.815608776715
9280	325.787718538025
9285	325.760210498848
9290	325.73307948103
9295	325.706320378968
9300	325.679928158535
9305	325.653897856024
9310	325.628224577108
9315	325.602903495815
9320	325.577929853522
9325	325.553298957962
9330	325.529006182246
9335	325.505046963903
9340	325.481416803935
9345	325.458111265882
9350	325.43512597491
9355	325.412456616902
9360	325.390098937576
9365	325.368048741606
9370	325.346301891762
9375	325.324854308064
9380	325.303701966944
9385	325.282840900429
9390	325.26226719533
9395	325.241976992443
9400	325.221966485772
9405	325.202231921752
9410	325.18276959849
9415	325.163575865019
9420	325.144647120563
9425	325.125979813806
9430	325.107570442184
9435	325.089415551181
9440	325.071511733636
9445	325.053855629061
9450	325.036443922975
9455	325.019273346235
9460	325.002340674395
9465	324.985642727059
9470	324.969176367255
9475	324.952938500809
9480	324.936926075738
9485	324.921136081648
9490	324.905565549137
9495	324.890211549214
9500	324.875071192727
9505	324.860141629788
9510	324.845420049226
9515	324.83090367803
9520	324.816589780811
9525	324.80247565927
9530	324.788558651672
9535	324.77483613233
9540	324.761305511097
9545	324.747964232862
9550	324.734809777058
9555	324.721839657178
9560	324.709051420291
9565	324.696442646576
9570	324.684010948851
9575	324.671753972121
9580	324.659669393123
9585	324.647754919883
9590	324.636008291282
9595	324.624427276617
9600	324.613009675184
9605	324.601753315855
9610	324.590656056669
9615	324.579715784423
9620	324.568930414274
9625	324.558297889344
9630	324.547816180332
9635	324.53748328513
9640	324.527297228449
9645	324.517256061445
9650	324.507357861355
9655	324.497600731132
9660	324.487982799098
9665	324.478502218583
9670	324.469157167592
9675	324.459945848453
9680	324.450866487492
9685	324.441917334698
9690	324.433096663396
9695	324.424402769931
9700	324.415833973351
9705	324.40738861509
9710	324.39906505867
9715	324.390861689392
9720	324.382776914041
9725	324.374809160591
9730	324.366956877915
9735	324.359218535501
9740	324.351592623172
9745	324.344077650803
9750	324.336672148056
9755	324.329374664103
9760	324.322183767366
9765	324.315098045252
9770	324.308116103897
9775	324.30123656791
9780	324.294458080125
9785	324.28777930135
9790	324.281198910127
9795	324.27471560249
9800	324.268328091731


==> tiks/dyn-ecco/sig3-6-e-1.tsv <==
0	279.150000073505
5	279.150392258367
10	279.150381017767
15	279.150333485933
20	279.150217475746
25	279.150039667301
30	279.149781284537
35	279.149453833734
40	279.149128070858
45	279.148975105246
50	279.149302042316
55	279.150581915156
60	279.153470996653
65	279.158810095162
70	279.167609697816
75	279.18102124223
80	279.200380670044
85	279.227021836546
90	279.262176958561
95	279.307092993554
100	279.36293506201
105	279.430740752901
110	279.511381307093
115	279.605494181545
120	279.713539439544
125	279.835803660613
130	279.972292232106
135	280.122762926627
140	280.286766493606
145	280.463690178674
150	280.652803401817
155	280.853301797659
160	281.064345233419
165	281.285087225041
170	281.514695577292
175	281.752365755158
180	281.997329046524
185	282.248857292371
190	282.506265372096
195	282.768912134156
200	283.036200187063
205	283.307574856929
210	283.582522572279
215	283.860568892329
220	284.141276340667
225	284.424242155112
230	284.70909602661
235	284.995497875754
240	285.283135700064
245	285.57172351408
250	285.860999395711
255	286.150723645782
260	286.440677063054
265	286.730659333901
270	287.020487533767
275	287.309994736197
280	287.599028724341
285	287.887450799379
290	288.175134680063
295	288.461965487551
300	288.747838809788
305	289.03265983989
310	289.316342583197
315	289.598809127943
320	289.879988974764
325	290.159818420579
330	290.43823999262
335	290.715201928739
340	290.990657700329
345	291.264565574493
350	291.536888212334
355	291.807592300469
360	292.076648213094
365	292.344029702122
370	292.609713613122
375	292.873679624946
380	293.135910011119
385	293.396389421194
390	293.655104680432
395	293.912044606305
400	294.167199840413
405	294.420562694548
410	294.672127009731
415	294.921888027127
420	295.169842269859
425	295.415987434808
430	295.660322293546
435	295.902846601662
440	296.14356101574
445	296.382467017373
450	296.619566843608
455	296.85486342326
460	297.088360318632
465	297.320061672148
470	297.549972157503
475	297.778096934926
480	298.004441610233
485	298.229012197306
490	298.451815083746
495	298.672856999397
500	298.892144987508
505	299.109686378306
510	299.325488764772
515	299.539559980421
520	299.751908078931
525	299.962541315442
530	300.171468129398
535	300.378697128784
540	300.58423707565
545	300.788096872801
550	300.990285551559
555	301.190812260496
560	301.389686255069
565	301.586916888061
570	301.782513600772
575	301.97648591489
580	302.168843424981
585	302.359595791555
590	302.548752734644
595	302.736324027859
600	302.922319492885
605	303.106748994369
610	303.289622435176
615	303.470949751978
620	303.650740911147
625	303.829005904932
630	304.00575474789
635	304.180997473554
640	304.354744131318
645	304.527004783523
650	304.697789502722
655	304.867108369119
660	305.034971468159
665	305.201388888265
670	305.366370718706
675	305.52992704759
680	305.692067959964
685	305.852803536028
690	306.012143849445
695	306.170098965733
700	306.326678940758
705	306.481893819289
710	306.635753633642
715	306.788268402384
720	306.939448129103
725	307.089302801246
730	307.237842389005
735	307.385076844266
740	307.531016099606
745	307.675670067335
750	307.819048638594
755	307.961161682486
760	308.10201904526
765	308.241630549526
770	308.380005993514
775	308.517155150368
780	308.653087767477
785	308.787813565839
790	308.921342239456
795	309.053683454765
800	309.1848468501
805	309.314842035175
810	309.443678590608
815	309.571366067465
820	309.697913986836
825	309.823331839428
830	309.947629085202
835	310.070815153012
840	310.192899440288
845	310.313891312732
850	310.43380010404
855	310.552635115647
860	310.670405616495
865	310.787120842818
870	310.902789997955
875	311.017422252176
880	311.131026742532
885	311.243612572727
890	311.355188813
895	311.465764500035
900	311.575348636883
905	311.683950192901
910	311.79157810371
915	311.898241271167
920	312.003948563356
925	312.108708814588
930	312.212530825418
935	312.315423362677
940	312.417395159513
945	312.518454915448
950	312.618611296442
955	312.71787293497
960	312.81624843011
965	312.913746347635
970	313.010375220115
975	313.106143547028
980	313.201059794876
985	313.2951323973
990	313.388369755209
995	313.480780236898
1000	313.572372178186
1005	313.66315388253
1010	313.753133621162
1015	313.842319633203
1020	313.930720125788
1025	314.018343274175
1030	314.10519722185
1035	314.191290080627
1040	314.276629930732
1045	314.361224820875
1050	314.445082768313
1055	314.528211758888
1060	314.610619747056
1065	314.692314655892
1070	314.773304377068
1075	314.853596770817
1080	314.933199665861
1085	315.012120859314
1090	315.090368116558
1095	315.167949171079
1100	315.244871724269
1105	315.321143445195
1110	315.396771970325
1115	315.471764903209
1120	315.546129814121
1125	315.619874239648
1130	315.69300568224
1135	315.765531609697
1140	315.837459454614
1145	315.908796613767
1150	315.979550447442
1155	316.04972827871
1160	316.119337392641
1165	316.18838503546
1170	316.256878413642
1175	316.324824692944
1180	316.392230997379
1185	316.45910440813
1190	316.525451962398
1195	316.591280652196
1200	316.656597423082
1205	316.721409172833
1210	316.785722750068
1215	316.849544952819
1220	316.912882527044
1225	316.975742165108
1230	317.038130504207
1235	317.100054124763
1240	317.161519548782
1245	317.222533238187
1250	317.283101593121
1255	317.34323095024
1260	317.402927580995
1265	317.462197689904
1270	317.521047412831
1275	317.579482815278
1280	317.63750989069
1285	317.695134558783
1290	317.752362663912
1295	317.809199973474
1300	317.865652176361
1305	317.921724881464
1310	317.977423616248
1315	318.032753825394
1320	318.087720869511
1325	318.142330023947
1330	318.196586477672
1335	318.250495332273
1340	318.304061601043
1345	318.35729020817
1350	318.410185988051
1355	318.462753684705
1360	318.514997951308
1365	318.566923349854
1370	318.618534350923
1375	318.66983533358
1380	318.72083058539
1385	318.771524302562
1390	318.8219205902
1395	318.872023462685
1400	318.921836844163
1405	318.971364569152
1410	319.020610383255
1415	319.069577943978
1420	319.118270821653
1425	319.166692500447
1430	319.214846379476
1435	319.262735773993
1440	319.310363916655
1445	319.357733958874
1450	319.404848972224
1455	319.451711949917
1460	319.498325808328
1465	319.54469338857
1470	319.59081745812
1475	319.636700712466
1480	319.6823457768
1485	319.727755207723
1490	319.77293149498
1495	319.817877063202
1500	319.86259427366
1505	319.907085426022
1510	319.951352760106
1515	319.995398457634
1520	320.039224643969
1525	320.082833389842
1530	320.126226713059
1535	320.169406580192
1540	320.212374908237
1545	320.255133566254
1550	320.297684376972
1555	320.34002911837
1560	320.382169525214
1565	320.424107290573
1570	320.465844067289
1575	320.507381469413
1580	320.548721073609
1585	320.589864420513
1590	320.630813016054
1595	320.67156833274
1600	320.712131810904
1605	320.752504859907
1610	320.792688859304
1615	320.832685159976
1620	320.872495085218
1625	320.912119931787
1630	320.951560970922
1635	320.990819449319
1640	321.029896590071
1645	321.068793593577
1650	321.107511638413
1655	321.146051882168
1660	321.184415462251
1665	321.222603496663
1670	321.260617084739
1675	321.298457307862
1680	321.336125230141
1685	321.373621899068
1690	321.410948346148
1695	321.448105587491
1700	321.485094624397
1705	321.521916443897
1710	321.558572019289
1715	321.595062310631
1720	321.631388265234
1725	321.667550818114
1730	321.703550892438
1735	321.739389399944
1740	321.775067241341
1745	321.810585306696
1750	321.845944475803
1755	321.881145618529
1760	321.916189595155
1765	321.951077256692
1770	321.985809445192
1775	322.020386994034
1780	322.054810728208
1785	322.08908146458
1790	322.123200012147
1795	322.157167172278
1800	322.19098373895
1805	322.224650498967
1810	322.258168232172
1815	322.291537711652
1820	322.324759703926
1825	322.357834969136
1830	322.390764261218
1835	322.423548328074
1840	322.456187911729
1845	322.48868374849
1850	322.521036569088
1855	322.553247098823
1860	322.585316057693
1865	322.617244160528
1870	322.649032117109
1875	322.680680632286
1880	322.71219040609
1885	322.743562133842
1890	322.774796506253
1895	322.805894209525
1900	322.836855925443
1905	322.867682331467
1910	322.898374100815
1915	322.928931902547
1920	322.959356401646
1925	322.98964825909
1930	323.019808131927
1935	323.049836673343
1940	323.07973453273
1945	323.109502355747
1950	323.139140784384
1955	323.16865045702
1960	323.198032008479
1965	323.227286070082
1970	323.256413269702
1975	323.285414231811
1980	323.31428957753
1985	323.343039924672
1990	323.371665887791
1995	323.400168078218
2000	323.428547104106
2005	323.456803570467
2010	323.48493807921
2015	323.51295122918
2020	323.540843616188
2025	323.568615833047
2030	323.596268469604
2035	323.623802112772
2040	323.65121734656
2045	323.678514752097
2050	323.705694907668
2055	323.732758388735
2060	323.759705767964
2065	323.786537615251
2070	323.813254497746
2075	323.839856979876
2080	323.866345623366
2085	323.892720987264
2090	323.918983627961
2095	323.94513409921
2100	323.971172952145
2105	323.997100735306
2110	324.022917994648
2115	324.048625273569
2120	324.074223112919
2125	324.099712051024
2130	324.125092623695
2135	324.150365364252
2140	324.175530803533
2145	324.200589469912
2150	324.225541889314
2155	324.250388585229
2160	324.275130078723
2165	324.299766888456
2170	324.324299530693
2175	324.348728519317
2180	324.37305436584
2185	324.39727757942
2190	324.421398666866
2195	324.445418132658
2200	324.46933647895
2205	324.493154205588
2210	324.516871810117
2215	324.540489787795
2220	324.564008631599
2225	324.587428832239
2230	324.610750878167
2235	324.633975255587
2240	324.657102448466
2245	324.68013293854
2250	324.703067205328
2255	324.725905726138
2260	324.748648976079
2265	324.771297428066
2270	324.793851552833
2275	324.81631181894
2280	324.838678692782
2285	324.860952638595
2290	324.88313411847
2295	324.905223592355
2300	324.927221518068
2305	324.949128351303
2310	324.970944545639
2315	324.992670552546
2320	325.014306821396
2325	325.035853799469
2330	325.057311931958
2335	325.078681661984
2340	325.099963430596
2345	325.121157676782
2350	325.142264837476
2355	325.163285347567
2360	325.184219639904
2365	325.205068145303
2370	325.225831292557
2375	325.246509508441
2380	325.267103217722
2385	325.287612843161
2390	325.308038805525
2395	325.328381523592
2400	325.348641414158
2405	325.368818892045
2410	325.388914370106
2415	325.408928259235
2420	325.428860968371
2425	325.448712904505
2430	325.46848447269
2435	325.488176076047
2440	325.507788115766
2445	325.527320991123
2450	325.546775099477
2455	325.566150836283
2460	325.585448595098
2465	325.604668767582
2470	325.623811743515
2475	325.642877910793
2480	325.661867655442
2485	325.680781361622
2490	325.699619411635
2495	325.718382185928
2500	325.737070063106
2505	325.755683419931
2510	325.774222631336
2515	325.792688070426
2520	325.811080108488
2525	325.829399114996
2530	325.847645457617
2535	325.865819502221
2540	325.883921612883
2545	325.901952151893
2550	325.919911479759
2555	325.93779995522
2560	325.955617935245
2565	325.973365775045
2570	325.991043828077
2575	326.008652446051
2580	326.026191978938
2585	326.043662774973
2590	326.061065180664
2595	326.078399540801
2600	326.095666198457
2605	326.112865494997
2610	326.129997770087
2615	326.147063361697
2620	326.164062606107
2625	326.18099583792
2630	326.197863390058
2635	326.21466559378
2640	326.231402778679
2645	326.248075272693
2650	326.264683402112
2655	326.281227491581
2660	326.297707864112
2665	326.314124841083
2670	326.330478742252
2675	326.346769885758
2680	326.36299858813
2685	326.379165164293
2690	326.395269927574
2695	326.41131318971
2700	326.427295260852
2705	326.443216449574
2710	326.459077062877
2715	326.474877406197
2720	326.490617783412
2725	326.506298496845
2730	326.521919847274
2735	326.537482133937
2740	326.552985654538
2745	326.568430705255
2750	326.583817580744
2755	326.599146574147
2760	326.614417977097
2765	326.629632079726
2770	326.644789170672
2775	326.659889537082
2780	326.67493346462
2785	326.689921237476
2790	326.704853138368
2795	326.71972944855
2800	326.73455044782
2805	326.749316414524
2810	326.764027625561
2815	326.778684356396
2820	326.793286881056
2825	326.807835472145
2830	326.822330400846
2835	326.83677193693
2840	326.851160348758
2845	326.86549590329
2850	326.879778866094
2855	326.894009501347
2860	326.908188071841
2865	326.922314838996
2870	326.936390062858
2875	326.950414002111
2880	326.96438691408
2885	326.978309054737
2890	326.992180678709
2895	327.006002039283
2900	327.019773388412
2905	327.033494976721
2910	327.047167053516
2915	327.060789866782
2920	327.074363663201
2925	327.087888688147
2930	327.101365185697
2935	327.114793398638
2940	327.128173568472
2945	327.14150593542
2950	327.154790738429
2955	327.16802821518
2960	327.181218602092
2965	327.194362134326
2970	327.207459045796
2975	327.220509569171
2980	327.233513935881
2985	327.246472376123
2990	327.259385118871
2995	327.272252391874
3000	327.285074421671
3005	327.297851433588
3010	327.310583651749
3015	327.323271299084
3020	327.335914597325
3025	327.348513767025
3030	327.361069027552
3035	327.373580597101
3040	327.386048692699
3045	327.398473530209
3050	327.410855324336
3055	327.423194288633
3060	327.435490635509
3065	327.447744576231
3070	327.45995632093
3075	327.472126078609
3080	327.484254057147
3085	327.496340463304
3090	327.508385502728
3095	327.520389379959
3100	327.532352298436
3105	327.544274460502
3110	327.556156067409
3115	327.567997319323
3120	327.57979841533
3125	327.591559553443
3130	327.603280930604
3135	327.614962742692
3140	327.626605184528
3145	327.638208449878
3150	327.649772731463
3155	327.661298220959
3160	327.672785109005
3165	327.684233585211
3170	327.695643838158
3175	327.707016055405
3180	327.718350423496
3185	327.729647127964
3190	327.740906353338
3195	327.752128283142
3200	327.763313099908
3205	327.774460985178
3210	327.785572119506
3215	327.796646682466
3220	327.80768485266
3225	327.818686807715
3230	327.829652724298
3235	327.840582778112
3240	327.851477143907
3245	327.862335995481
3250	327.873159505689
3255	327.883947846443
3260	327.894701188724
3265	327.905419702578
3270	327.916103557128
3275	327.926752920577
3280	327.937367960209
3285	327.947948842401
3290	327.95849573262
3295	327.969008795435
3300	327.979488194517
3305	327.989934092643
3310	328.000346651706
3315	328.010726032715
3320	328.021072395801
3325	328.031385900223
3330	328.041666704368
3335	328.051914965763
3340	328.062130841075
3345	328.072314486114
3350	328.082466055843
3355	328.092585704378
3360	328.102673584995
3365	328.112729850131
3370	328.122754651395
3375	328.132748139565
3380	328.1427104646
3385	328.152641775636
3390	328.162542220997
3395	328.172411948199
3400	328.182251103949
3405	328.192059834156
3410	328.201838283929
3415	328.211586597589
3420	328.221304918665
3425	328.230993389904
3430	328.240652153273
3435	328.250281349964
3440	328.259881120399
3445	328.269451604232
3450	328.278992940354
3455	328.288505266899
3460	328.297988721245
3465	328.307443440022
3470	328.316869559114
3475	328.32626721366
3480	328.335636538064
3485	328.344977665997
3490	328.354290730398
3495	328.363575863481
3500	328.372833196739
3505	328.382062860948
3510	328.391264986167
3515	328.400439701748
3520	328.409587136336
3525	328.418707417875
3530	328.42780067361
3535	328.436867030092
3540	328.445906613182
3545	328.454919548054
3550	328.4639059592
3555	328.472865970433
3560	328.481799704892
3565	328.490707285043
3570	328.499588832685
3575	328.508444468955
3580	328.517274314328
3585	328.526078488624
3590	328.534857111008
3595	328.543610299999
3600	328.552338173469
3605	328.561040848647
3610	328.569718442126
3615	328.578371069863
3620	328.586998847184
3625	328.595601888788
3630	328.60418030875
3635	328.612734220525
3640	328.621263736949
3645	328.629768970247
3650	328.638250032032
3655	328.646707033313
3660	328.655140084494
3665	328.663549295379
3670	328.671934775177
3675	328.680296632504
3680	328.688634975386
3685	328.696949911262
3690	328.705241546991
3695	328.713509988848
3700	328.721755342537
3705	328.729977713184
3710	328.738177205348
3715	328.746353923022
3720	328.754507969633
3725	328.76263944805
3730	328.770748460585
3735	328.778835108995
3740	328.786899494488
3745	328.794941717722
3750	328.802961878814
3755	328.810960077337
3760	328.818936412328
3765	328.826890982288
3770	328.834823885187
3775	328.842735218465
3780	328.850625079038
3785	328.858493563297
3790	328.866340767115
3795	328.874166785847
3800	328.881971714334
3805	328.889755646908
3810	328.89751867739
3815	328.905260899099
3820	328.912982404849
3825	328.920683286956
3830	328.928363637239
3835	328.936023547023
3840	328.943663107145
3845	328.951282407951
3850	328.958881539301
3855	328.966460590577
3860	328.974019650678
3865	328.981558808026
3870	328.989078150572
3875	328.996577765793
3880	329.004057740698
3885	329.011518161831
3890	329.018959115273
3895	329.026380686642
3900	329.033782961101
3905	329.041166023358
3910	329.048529957666
3915	329.055874847829
3920	329.063200777206
3925	329.070507828708
3930	329.077796084805
3935	329.085065627528
3940	329.092316538471
3945	329.099548898791
3950	329.106762789217
3955	329.113958290043
3960	329.121135481142
3965	329.128294441958
3970	329.135435251514
3975	329.142557988413
3980	329.149662730843
3985	329.156749556575
3990	329.163818542969
3995	329.170869766973
4000	329.17790330513
4005	329.184919233576
4010	329.191917628046
4015	329.198898563872
4020	329.205862115991
4025	329.21280835894
4030	329.219737366867
4035	329.226649213525
4040	329.23354397228
4045	329.24042171611
4050	329.24728251761
4055	329.254126448989
4060	329.260953582081
4065	329.267763988339
4070	329.274557738839
4075	329.281334904287
4080	329.288095555016
4085	329.294839760989
4090	329.301567591804
4095	329.308279116691
4100	329.314974404521
4105	329.321653523802
4110	329.328316542684
4115	329.33496352896
4120	329.34159455007
4125	329.348209673101
4130	329.35480896479
4135	329.361392491524
4140	329.367960319348
4145	329.374512513958
4150	329.381049140711
4155	329.387570264624
4160	329.394075950373
4165	329.4005662623
4170	329.407041264413
4175	329.413501020387
4180	329.419945593566
4185	329.426375046966
4190	329.432789443276
4195	329.439188844861
4200	329.445573313762
4205	329.451942911702
4210	329.458297700081
4215	329.464637739984
4220	329.47096309218
4225	329.477273817126
4230	329.483569974966
4235	329.489851625535
4240	329.496118828359
4245	329.502371642658
4250	329.50861012735
4255	329.514834341047
4260	329.521044342062
4265	329.527240188408
4270	329.533421937803
4275	329.539589647666
4280	329.545743375123
4285	329.55188317701
4290	329.55800910987
4295	329.564121229956
4300	329.570219593238
4305	329.576304255396
4310	329.58237527183
4315	329.588432697653
4320	329.594476587703
4325	329.600506996534
4330	329.606523978427
4335	329.612527587383
4340	329.618517877133
4345	329.624494901133
4350	329.630458712568
4355	329.636409364355
4360	329.642346909143
4365	329.648271399313
4370	329.654182886984
4375	329.66008142401
4380	329.665967061984
4385	329.671839852238
4390	329.677699845848
4395	329.683547093631
4400	329.689381646148
4405	329.695203553707
4410	329.701012866363
4415	329.706809633919
4420	329.712593905931
4425	329.718365731703
4430	329.724125160295
4435	329.72987224052
4440	329.735607020948
4445	329.741329549906
4450	329.747039875478
4455	329.752738045512
4460	329.758424107613
4465	329.764098109154
4470	329.769760097267
4475	329.775410118853
4480	329.781048220581
4485	329.786674448885
4490	329.792288849972
4495	329.797891469818
4500	329.803482354173
4505	329.80906154856
4510	329.814629098277
4515	329.820185048398
4520	329.825729443777
4525	329.831262329044
4530	329.836783748612
4535	329.842293746672
4540	329.847792367201
4545	329.853279653958
4550	329.858755650489
4555	329.864220400124
4560	329.869673945982
4565	329.875116330972
4570	329.88054759779
4575	329.885967788927
4580	329.891376946663
4585	329.896775113074
4590	329.90216233003
4595	329.907538639197
4600	329.912904082039
4605	329.918258699818
4610	329.923602533594
4615	329.928935624231
4620	329.934258012392
4625	329.939569738543
4630	329.944870842957
4635	329.950161365709
4640	329.955441346683
4645	329.960710825568
4650	329.965969841863
4655	329.971218434877
4660	329.976456644122
4665	329.981684514513
4670	329.98690212425
4675	329.992109674473
4680	329.997307697895
4685	330.002497441125
4690	330.007681433344
4695	330.012864179994
4700	330.018052853175
4705	330.023257831441
4710	330.028492985052
4715	330.03377568482
4720	330.039126589673
4725	330.044569305802
4730	330.050130003546
4735	330.055837046052
4740	330.061720650725
4745	330.067812584964
4750	330.074145891846
4755	330.080754642617
4760	330.087673714724
4765	330.094938594378
4770	330.102585201832
4775	330.110649736898
4780	330.119168542098
4785	330.128177981171
4790	330.13771433097
4795	330.147813685045
4800	330.158511867408
4805	330.169844355139
4810	330.181846208671
4815	330.194552008739
4820	330.207995799147
4825	330.222211034593
4830	330.237230532935
4835	330.253086431327
4840	330.269810145788
4845	330.287432333769
4850	330.305982859413
4855	330.32549076119
4860	330.345984221676
4865	330.367490539254
4870	330.390036101577
4875	330.413646360623
4880	330.438345809223
4885	330.464157958959
4890	330.49110531934
4895	330.519209378175
4900	330.548490583086
4905	330.578968324117
4910	330.610660917374
4915	330.643585589694
4920	330.67775846428
4925	330.713194547313
4930	330.749907715498
4935	330.787910704542
4940	330.827215098565
4945	330.867831320406
4950	330.909768622859
4955	330.953035080804
4960	330.997637584246
4965	331.043581832271
4970	331.090872327896
4975	331.139512373841
4980	331.189504069209
4985	331.240848307081
4990	331.293544773038
4995	331.347591944593
5000	331.40298709156
5005	331.459726277347
5010	331.517804361178
5015	331.577215001248
5020	331.637950658823
5025	331.700002603257
5030	331.763360917967
5035	331.828014507326
5040	331.893951104504
5045	331.961157280239
5050	332.029618452538
5055	332.099318897309
5060	332.170241759918
5065	332.242369067664
5070	332.315681743164
5075	332.390159618656
5080	332.465781451188
5085	332.542524938705
5090	332.620366737016
5095	332.699282477625
5100	332.779246786431
5105	332.860233303258
5110	332.942214702232
5115	333.025162712963
5120	333.10904814253
5125	333.193840898258
5130	333.279510011248
5135	333.366023660663
5140	333.453349198737
5145	333.541453176497
5150	333.630301370157
5155	333.719858808184
5160	333.810089798999
5165	333.900957959286
5170	333.992426242897
5175	334.084456970304
5180	334.177011858599
5185	334.270052051987
5190	334.363538152761
5195	334.457430252722
5200	334.55168796501
5205	334.646270456324
5210	334.741136479493
5215	334.836244406361
5220	334.931552260965
5225	335.027017752957
5230	335.122598311256
5235	335.218251117868
5240	335.313933141864
5245	335.409601173469
5250	335.505211858222
5255	335.600721731186
5260	335.696087251151
5265	335.791264834818
5270	335.886210890905
5275	335.980881854156
5280	336.075234219205
5285	336.169224574269
5290	336.262809634624
5295	336.355946275836
5300	336.44859156764
5305	336.540702813523
5310	336.632237600131
5315	336.723153853889
5320	336.813409925069
5325	336.90296475
5330	336.991778169388
5335	337.079811484085
5340	337.167028244432
5345	337.253395140249
5350	337.338882772474
5355	337.423466109482
5360	337.507124550823
5365	337.589841661957
5370	337.671604725685
5375	337.75240425245
5380	337.83223353377
5385	337.911088261866
5390	337.988966205229
5395	338.065866924878
5400	338.141791523464
5405	338.216742425377
5410	338.290723186942
5415	338.363738334049
5420	338.435793223332
5425	338.506893923121
5430	338.577047111116
5435	338.646259986413
5440	338.714540193841
5445	338.78189575882
5450	338.848335031151
5455	338.913866636399
5460	338.97849943374
5465	339.042242479328
5470	339.105104994373
5475	339.167096337246
5480	339.228225979026
5485	339.288503482022
5490	339.347938480818
5495	339.406540665535
5500	339.464319766973
5505	339.521285543404
5510	339.577447768798
5515	339.632816222291
5520	339.687400678749
5525	339.741210900289
5530	339.79425662864
5535	339.846547578262
5540	339.898093430115
5545	339.948903826029
5550	339.998988363592
5555	340.048356591521
5560	340.09701800545
5565	340.144982044109
5570	340.192258085844
5575	340.238855445463
5580	340.284783371357
5585	340.330051042897
5590	340.374667568061
5595	340.418641981288
5600	340.461983241535
5605	340.504700230514
5610	340.546801751115
5615	340.588296525978
5620	340.629193196222
5625	340.669500320304
5630	340.709226373018
5635	340.748379744602
5640	340.786968739965
5645	340.825001578014
5650	340.862486391083
5655	340.899431224446
5660	340.935844035922
5665	340.971732695557
5670	341.00710498538
5675	341.041968599233
5680	341.076331142662
5685	341.110200132872
5690	341.143582998743
5695	341.176487080895
5700	341.208919631804
5705	341.240887815975
5710	341.272398710146
5715	341.303459303546
5720	341.334076498186
5725	341.364257109188
5730	341.394007865154
5735	341.423335408562
5740	341.452246296197
5745	341.480746999603
5750	341.508843905576
5755	341.536543316668
5760	341.56385145172
5765	341.590774446418
5770	341.61731835387
5775	341.643489145192
5780	341.669292710128
5785	341.69473485767
5790	341.719821316704
5795	341.744557736665
5800	341.768949688208
5805	341.793002663883
5810	341.816722078834
5815	341.840113271498
5820	341.863181504313
5825	341.88593196444
5830	341.908369764488
5835	341.930499943246
5840	341.952327466421
5845	341.97385722738
5850	341.995094047901
5855	342.016042678923
5860	342.036707801297
5865	342.057094026549
5870	342.077205897637
5875	342.097047889708
5880	342.116624410866
5885	342.135939802926
5890	342.154998342184
5895	342.173804240173
5900	342.192361644426
5905	342.210674639236
5910	342.228747246413
5915	342.246583426046
5920	342.264187077251
5925	342.281562038927
5930	342.298712090508
5935	342.315640952707
5940	342.332352288259
5945	342.348849702663
5950	342.365136744917
5955	342.381216908251
5960	342.397093630852
5965	342.41277029659
5970	342.428250235735
5975	342.443536725672
5980	342.45863299161
5985	342.473542207283
5990	342.488267495657
5995	342.502811929614
6000	342.517178532648
6005	342.531370279544
6010	342.545390097056
6015	342.559240864581
6020	342.572925414818
6025	342.586446534435
6030	342.599806964719
6035	342.613009402224
6040	342.626056499412
6045	342.63895086529
6050	342.651695066038
6055	342.664291625632
6060	342.676743026461
6065	342.689051709934
6070	342.701220077089
6075	342.713250489185
6080	342.725145268294
6085	342.736906697886
6090	342.748537023406
6095	342.760038452847
6100	342.771413157312
6105	342.782663271575
6110	342.793790894631
6115	342.804798090246
6120	342.815686887493
6125	342.826459281285
6130	342.837117232904
6135	342.847662670518
6140	342.858097489698
6145	342.86842355392
6150	342.87864269507
6155	342.888756713937
6160	342.8987673807
6165	342.908676435412
6170	342.918485588474
6175	342.928196521103
6180	342.937810885798
6185	342.947330306799
6190	342.956756380531
6195	342.966090676059
6200	342.975334735521
6205	342.984490074562
6210	342.993558182763
6215	343.002540524062
6220	343.011438537171
6225	343.020253635983
6230	343.028987209979
6235	343.037640624626
6240	343.046215221772
6245	343.054712320028
6250	343.063133215159
6255	343.071479180452
6260	343.07975146709
6265	343.087951304522
6270	343.096079900814
6275	343.104138443013
6280	343.112128097493
6285	343.120050010299
6290	343.127905307489
6295	343.135695095466
6300	343.143420461312
6305	343.151082473108
6310	343.158682180261
6315	343.166220613812
6320	343.173698786753
6325	343.181117694331
6330	343.188478314346
6335	343.195781607454
6340	343.203028517451
6345	343.210219971567
6350	343.217356880746
6355	343.224440139925
6360	343.231470628308
6365	343.238449209637
6370	343.245376732457
6375	343.252254030378
6380	343.25908192233
6385	343.265861212824
6390	343.272592692194
6395	343.279277136846
6400	343.2859153095
6405	343.292507959428
6410	343.299055822687
6415	343.30555962235
6420	343.312020068732
6425	343.318437859615
6430	343.324813680466
6435	343.331148204651
6440	343.337442093655
6445	343.34369599728
6450	343.34991055386
6455	343.356086390459
6460	343.362224123069
6465	343.368324356807
6470	343.374387686107
6475	343.38041469491
6480	343.386405956846
6485	343.392362035424
6490	343.398283484204
6495	343.40417084698
6500	343.410024657952
6505	343.415845441897
6510	343.421633714337
6515	343.427389981709
6520	343.433114741523
6525	343.438808482523
6530	343.444471684849
6535	343.450104820182
6540	343.455708351908
6545	343.461282735257
6550	343.466828417456
6555	343.472345837869
6560	343.477835428145
6565	343.48329761235
6570	343.488732807109
6575	343.494141421739
6580	343.499523858384
6585	343.504880512141
6590	343.510211771193
6595	343.515518016929
6600	343.520799624075
6605	343.526056960811
6610	343.531290388889
6615	343.536500263754
6620	343.541686934658
6625	343.546850744774
6630	343.551992031304
6635	343.557111125594
6640	343.562208353239
6645	343.567284034186
6650	343.572338482843
6655	343.577372008178
6660	343.582384913819
6665	343.587377498153
6670	343.592350054422
6675	343.597302870818
6680	343.602236230578
6685	343.607150412074
6690	343.612045688901
6695	343.61692232997
6700	343.621780599591
6705	343.626620757562
6710	343.63144305925
6715	343.636247755676
6720	343.641035093594
6725	343.645805315574
6730	343.650558660078
6735	343.655295361534
6740	343.660015650416
6745	343.664719753317
6750	343.669407893019
6755	343.674080288565
6760	343.678737155332
6765	343.683378705095
6770	343.688005146098
6775	343.692616683121
6780	343.69721351754
6785	343.701795847397
6790	343.70636386746
6795	343.710917769287
6800	343.715457741282
6805	343.71998396876
6810	343.724496634004
6815	343.728995916319
6820	343.733481992093
6825	343.737955034849
6830	343.742415215303
6835	343.746862701412
6840	343.751297658433
6845	343.755720248969
6850	343.760130633025
6855	343.764528968051
6860	343.768915408996
6865	343.773290108356
6870	343.777653216215
6875	343.782004880297
6880	343.786345246008
6885	343.790674456483
6890	343.794992652627
6895	343.799299973157
6900	343.803596554649
6905	343.807882531573
6910	343.812158036339
6915	343.816423199333
6920	343.82067814896
6925	343.82492301168
6930	343.829157912046
6935	343.833382972745
6940	343.837598314625
6945	343.841804056743
6950	343.846000316389
6955	343.850187209125
6960	343.854364848821
6965	343.858533347682
6970	343.862692816286
6975	343.866843363613
6980	343.870985097076
6985	343.875118122553
6990	343.879242544418
6995	343.883358465566
7000	343.887465987451
7005	343.891565210104
7010	343.895656232172
7015	343.899739150935
7020	343.903814062341
7025	343.90788106103
7030	343.911940240357
7035	343.915991692421
7040	343.920035508092
7045	343.924071777031
7050	343.928100587716
7055	343.932122027468
7060	343.936136182472
7065	343.940143137802
7070	343.944142977439
7075	343.9481357843
7080	343.952121640251
7085	343.956100626138
7090	343.960072821797
7095	343.964038306085
7100	343.967997156891
7105	343.971949451164
7110	343.975895264925
7115	343.97983467329
7120	343.983767750492
7125	343.987694569891
7130	343.991615204002
7135	343.995529724506
7140	343.999438202272
7145	344.00334070737
7150	344.007237309091
7155	344.011128075962
7160	344.015013075762
7165	344.01889237554
7170	344.022766041626
7175	344.02663413965
7180	344.030496734559
7185	344.034353890624
7190	344.038205671464
7195	344.042052140052
7200	344.045893358735
7205	344.049729389247
7210	344.053560292718
7215	344.057386129696
7220	344.06120696015
7225	344.065022843492
7230	344.068833838583
7235	344.07264000375
7240	344.076441396794
7245	344.080238075007
7250	344.084030095178
7255	344.087817513613
7260	344.091600386137
7265	344.095378768113
7270	344.099152714447
7275	344.102922279606
7280	344.106687517619
7285	344.110448482097
7290	344.114205226236
7295	344.117957802832
7300	344.121706264288
7305	344.125450662624
7310	344.129191049488
7315	344.132927476165
7320	344.136659993587
7325	344.14038865234
7330	344.144113502675
7335	344.147834594518
7340	344.15155197748
7345	344.155265700862
7350	344.158975813664
7355	344.162682364597
7360	344.166385402089
7365	344.170084974291
7370	344.173781129089
7375	344.17747391411
7380	344.181163376726
7385	344.184849564069
7390	344.188532523033
7395	344.192212300281
7400	344.195888942259
7405	344.199562495193
7410	344.203233005106
7415	344.206900517819
7420	344.210565078961
7425	344.214226733976
7430	344.217885528125
7435	344.2215415065
7440	344.225194714024
7445	344.228845195463
7450	344.232492995429
7455	344.236138158385
7460	344.239780728656
7465	344.243420750434
7470	344.24705826778
7475	344.250693324636
7480	344.254325964825
7485	344.257956232063
7490	344.26158416996
7495	344.265209822027
7500	344.268833231682
7505	344.272454442256
7510	344.276073496998
7515	344.279690439079
7520	344.2833053116
7525	344.286918157597
7530	344.290529020045
7535	344.294137941866
7540	344.29774496593
7545	344.301350135067
7550	344.304953492066
7555	344.308555079686
7560	344.312154940654
7565	344.315753117678
7570	344.319349653445
7575	344.32294459063
7580	344.326537971898
7585	344.330129839914
7590	344.33372023734
7595	344.337309206847
7600	344.340896791116
7605	344.344483032843
7610	344.348067974745
7615	344.351651659565
7620	344.355234130075
7625	344.358815429084
7630	344.362395599437
7635	344.365974684027
7640	344.369552725795
7645	344.373129767733
7650	344.376705852895
7655	344.380281024394
7660	344.383855325413
7665	344.387428799206
7670	344.391001489105
7675	344.394573438521
7680	344.398144690953
7685	344.40171528999
7690	344.405285279314
7695	344.40885470271
7700	344.412423604061
7705	344.415992027364
7710	344.419560016725
7715	344.423127616367
7720	344.426694870636
7725	344.430261824002
7730	344.433828521068
7735	344.437395006569
7740	344.440961325384
7745	344.444527522535
7750	344.448093643193
7755	344.451659732684
7760	344.455225836494
7765	344.45879200027
7770	344.462358269828
7775	344.465924691158
7780	344.469491310425
7785	344.473058173975
7790	344.476625328343
7795	344.480192820251
7800	344.483760696621
7805	344.487329004571
7810	344.490897791426
7815	344.49446710472
7820	344.498036992204
7825	344.501607501847
7830	344.505178681842
7835	344.508750580613
7840	344.512323246819
7845	344.515896729357
7850	344.519471077369
7855	344.523046340247
7860	344.526622567637
7865	344.530199809445
7870	344.533778115843
7875	344.537357537272
7880	344.54093812445
7885	344.544519928376
7890	344.548103000335
7895	344.551687391902
7900	344.555273154949
7905	344.558860341653
7910	344.562449004496
7915	344.566039196273
7920	344.569630970098
7925	344.57322437941
7930	344.576819477977
7935	344.580416319903
7940	344.584014959637
7945	344.587615451972
7950	344.591217852058
7955	344.594822215407
7960	344.598428597894
7965	344.602037055769
7970	344.605647645661
7975	344.609260424583
7980	344.612875449941
7985	344.616492779537
7990	344.620112471578
7995	344.623734584682
8000	344.627359177883
8005	344.630986310641
8010	344.634616042845
8015	344.638248434822
8020	344.641883547347
8025	344.645521441644
8030	344.649162179397
8035	344.652805822759
8040	344.656452434354
8045	344.66010207729
8050	344.663754815162
8055	344.667410712063
8060	344.671069832589
8065	344.674732241851
8070	344.678398005479
8075	344.682067189631
8080	344.685739861003
8085	344.689416086836
8090	344.693095934924
8095	344.696779473622
8100	344.700466771856
8105	344.704157899131
8110	344.707852925541
8115	344.711551921773
8120	344.715254959122
8125	344.7189621095
8130	344.72267344544
8135	344.72638904011
8140	344.730108967324
8145	344.73383330155
8150	344.737562117919
8155	344.741295492237
8160	344.745033500995
8165	344.74877622138
8170	344.75252373128
8175	344.756276109305
8180	344.760033434787
8185	344.763795787798
8190	344.767563249159
8195	344.771335900448
8200	344.77511382402
8205	344.778897103008
8210	344.782685821344
8215	344.786480063768
8220	344.790279915837
8225	344.794085463943
8230	344.797896795324
8235	344.801713998074
8240	344.80553708475
8245	344.809365326067
8250	344.813194624316
8255	344.817011116377
8260	344.820780181455
8265	344.824432369202
8270	344.827850120715
8275	344.830859694225
8280	344.833230752019
8285	344.834682901454
8290	344.834896173841
8295	344.833522110147
8300	344.830193381017
8305	344.82453144465
8310	344.816152679239
8315	344.804673568799
8320	344.789715267417
8325	344.770907627941
8330	344.747892704496
8335	344.720327763729
8340	344.68788787105
8345	344.650268118145
8350	344.607185540104
8355	344.558380754766
8360	344.503619349773
8365	344.442693040118
8370	344.375420616731
8375	344.301648703808
8380	344.221252340094
8385	344.134135397546
8390	344.040230849629
8395	343.939500900567
8400	343.831936986107
8405	343.717559655657
8410	343.596418345136
8415	343.468591049339
8420	343.334183902227
8425	343.19333067305
8430	343.046192185832
8435	342.892955669271
8440	342.733834043627
8445	342.56906515072
8450	342.398910932592
8455	342.223656563865
8460	342.0436095422
8465	341.859098740672
8470	341.67047342517
8475	341.4781022393
8480	341.282372116972
8485	341.083686984021
8490	340.88246622751
8495	340.679143048379
8500	340.474162144982
8505	340.267975350212
8510	340.061033659981
8515	339.853775073295
8520	339.646610021674
8525	339.439908125551
8530	339.233989980057
8535	339.029125581359
8540	338.825538312842
8545	338.623411792773
8550	338.422896965919
8555	338.224117996473
8560	338.027176740245
8565	337.832156195973
8570	337.639123363312
8575	337.448131717388
8580	337.259223341118
8585	337.072430717049
8590	336.887778209207
8595	336.705283290501
8600	336.524957569936
8605	336.346807658999
8610	336.170835903958
8615	335.997041004899
8620	335.825418539856
8625	335.655961410104
8630	335.488660219935
8635	335.323503601617
8640	335.160478494209
8645	334.999570383457
8650	334.840763508819
8655	334.684041042649
8660	334.529385245721
8665	334.376777602594
8670	334.226198939728
8675	334.077629528804
8680	333.931049177326
8685	333.78643730823
8690	333.643773029998
8695	333.503035198512
8700	333.364202471724
8705	333.227253358048
8710	333.092166259257
8715	332.958919508552
8720	332.827491404381
8725	332.697860240506
8730	332.570004332746
8735	332.443902042785
8740	332.319531799343
8745	332.196872117035
8750	332.075901613126
8755	331.956599022442
8760	331.838943210594
8765	331.722913185716
8770	331.608488108847
8775	331.495647303109
8780	331.384370261778
8785	331.274636655383
8790	331.166426337903
8795	331.059719352161
8800	330.954495934487
8805	330.850736518718
8810	330.748421739605
8815	330.647532435665
8820	330.548049651551
8825	330.449954639961
8830	330.353228863157
8835	330.257853994097
8840	330.163811917241
8845	330.071084729056
8850	329.979654738231
8855	329.889504465657
8860	329.800616644168
8865	329.712974218079
8870	329.626560342538
8875	329.541358382713
8880	329.457351912815
8885	329.374524714995
8890	329.292860778108
8895	329.212344296373
8900	329.132959667926
8905	329.054691493285
8910	328.977524573738
8915	328.901443909655
8920	328.82643469874
8925	328.752482334228
8930	328.679572403025
8935	328.607690683819
8940	328.536823145142
8945	328.466955943402
8950	328.3980754209
8955	328.330168103804
8960	328.263220700125
8965	328.197220097665
8970	328.13215336196
8975	328.068007734212
8980	328.00477062922
8985	327.942429633301
8990	327.880972502221
8995	327.820387159118
9000	327.760661692439
9005	327.701784353872
9010	327.643743556297
9015	327.586527871736
9020	327.530126029322
9025	327.474526913274
9030	327.419719560886
9035	327.365693160535
9040	327.312437049694
9045	327.259940712971
9050	327.208193780158
9055	327.157186024297
9060	327.106907359772
9065	327.057347840404
9070	327.00849765758
9075	326.960347138395
9080	326.912886743806
9085	326.866107066821
9090	326.819998830694
9095	326.774552887148
9100	326.729760214616
9105	326.6856119165
9110	326.642099219459
9115	326.599213471705
9120	326.55694614133
9125	326.515288814648
9130	326.474233194564
9135	326.433771098952
9140	326.393894459069
9145	326.354595317975
9150	326.315865828983
9155	326.277698254125
9160	326.240084962642
9165	326.203018429486
9170	326.166491233854
9175	326.130496057732
9180	326.095025684459
9185	326.060072997321
9190	326.02563097815
9195	325.991692705951
9200	325.958251355549
9205	325.925300196246
9210	325.892832590507
9215	325.860841992658
9220	325.829321947603
9225	325.798266089562
9230	325.767668140823
9235	325.737521910514
9240	325.707821293389
9245	325.67856026864
9250	325.649732898712
9255	325.621333328149
9260	325.593355782444
9265	325.565794566916
9270	325.538644065598
9275	325.511898740136
9280	325.485553128718
9285	325.459601844999
9290	325.43403957706
9295	325.408861086368
9300	325.384061206761
9305	325.359634843439
9310	325.335576971978
9315	325.311882637348
9320	325.288546952956
9325	325.265565099694
9330	325.242932325008
9335	325.220643941973
9340	325.198695328386
9345	325.177081925871
9350	325.155799238998
9355	325.134842834412
9360	325.114208339976
9365	325.093891443926
9370	325.07388789404
9375	325.054193496814
9380	325.034804116658
9385	325.015715675092
9390	324.996924149967
9395	324.978425574685
9400	324.960216037437
9405	324.942291680451
9410	324.924648699251
9415	324.907283341921
9420	324.890191908389
9425	324.873370749714
9430	324.856816267385
9435	324.840524912632
9440	324.824493185744
9445	324.808717635397
9450	324.793194857996
9455	324.777921497017
9460	324.76289424237
9465	324.748109829761
9470	324.733565040069
9475	324.719256698728
9480	324.705181675124
9485	324.69133688199
9490	324.677719274821
9495	324.664325851288
9500	324.651153650669
9505	324.638199753275
9510	324.625461279903
9515	324.612935391276
9520	324.600619287508
9525	324.588510207564
9530	324.576605428735
9535	324.564902266121
9540	324.553398072114
9545	324.542090235892
9550	324.530976182928
9555	324.520053374488
9560	324.509319307157
9565	324.498771512351
9570	324.488407555856
9575	324.478225037354
9580	324.468221589972
9585	324.458394879827
9590	324.448742605578
9595	324.439262497991
9600	324.429952319506
9605	324.420809863805
9610	324.411832955394
9615	324.403019449186
9620	324.394367230093
9625	324.385874212619
9630	324.377538340464
9635	324.369357586129
9640	324.361329950529
9645	324.35345346261
9650	324.345726178972
9655	324.338146183498
9660	324.330711586986
9665	324.323420526788
9670	324.31627116645
9675	324.309261695364
9680	324.30239032842
9685	324.295655305661
9690	324.289054891947
9695	324.282587376622
9700	324.276251073184
9705	324.270044318963
9710	324.263965474799
9715	324.258012924727
9720	324.252185075669
9725	324.24648035712
9730	324.240897220853
9735	324.235434140617
9740	324.230089611842
9745	324.224862151347
9750	324.219750297059
9755	324.214752607724
9760	324.209867662631
9765	324.205094061338
9770	324.200430423398
9775	324.195875388092
9780	324.191427614168
9785	324.187085779574
9790	324.182848581208
9795	324.17871473466
9800	324.174682973962


==> tiks/dyn-ecco/sig3-6-e-2.tsv <==
0	279.150000073505
5	279.155791824736
10	279.160685098002
15	279.165831526895
20	279.171655688006
25	279.178117889891
30	279.184919479445
35	279.191662457702
40	279.197972116356
45	279.203588973282
50	279.208434450864
55	279.212653456411
60	279.216636232482
65	279.22102147702
70	279.22668270446
75	279.234700032049
80	279.246319924405
85	279.262905806486
90	279.285882762089
95	279.317648359625
100	279.357137115536
105	279.408247056115
110	279.473454618351
115	279.554178118574
120	279.651059831221
125	279.764183100253
130	279.893237937169
135	280.037646090487
140	280.196654494821
145	280.369404261663
150	280.554980916512
155	280.752450383249
160	280.960884234003
165	281.179376930167
170	281.407057148041
175	281.643094783807
180	281.886704842812
185	282.137149116292
190	282.393736317019
195	282.655821168731
200	282.922802810733
205	283.194122778757
210	283.469262748428
215	283.747742172305
220	284.029115900792
225	284.312971847548
230	284.598928738605
235	284.886633969049
240	285.175761580332
245	285.466010363738
250	285.757102090438
255	286.048779865135
260	286.340806598236
265	286.632963590135
270	286.925049220626
275	287.21687773617
280	287.508278127843
285	287.799093092987
290	288.089178073966
295	288.378400367813
300	288.666638301022
305	288.953780464147
310	289.239725001336
315	289.524378950337
320	289.807657628873
325	290.089484063712
330	290.369788459009
335	290.648507700885
340	290.925584895429
345	291.200968937582
350	291.474614108611
355	291.746479700048
360	292.016529662191
365	292.28473227542
370	292.55105984272
375	292.815488401961
380	293.077997456602
385	293.338569723577
390	293.597190897245
395	293.853849428372
400	294.108536317175
405	294.361244919558
410	294.611970765701
415	294.860711390276
420	295.107466173548
425	295.352236192734
430	295.595024082992
435	295.835833907477
440	296.074671035924
445	296.311542031258
450	296.546454543768
455	296.779417212391
460	297.010439572697
465	297.239531971187
470	297.466705485521
475	297.691971850341
480	297.915343388348
485	298.136832946329
490	298.356453835827
495	298.57421977819
500	298.790144853714
505	299.004243454644
510	299.21653024179
515	299.427020104525
520	299.635728123961
525	299.842669539091
530	300.047859715714
535	300.251314117946
540	300.453048282162
545	300.653077793189
550	300.851418262612
555	301.048085309024
560	301.243094540114
565	301.436461536427
570	301.628201836705
575	301.818330924668
580	302.00686421715
585	302.19381705346
590	302.379204685903
595	302.563042271345
600	302.745344863749
605	302.926127407607
610	303.105404732184
615	303.283191546513
620	303.459502435073
625	303.634351854092
630	303.807754128419
635	303.979723448913
640	304.150273870301
645	304.319419309464
650	304.487173544101
655	304.65355021175
660	304.818562809111
665	304.982224691656
670	305.144549073486
675	305.305549027412
680	305.465237485237
685	305.623627238215
690	305.780730937663
695	305.936561095715
700	306.09113008619
705	306.244450145572
710	306.396533374078
715	306.547391736801
720	306.69703706493
725	306.845481057015
730	306.992735280287
735	307.138811172018
740	307.283720040905
745	307.427473068494
750	307.570081310608
755	307.711555698799
760	307.85190704181
765	307.991146027037
770	308.129283222001
775	308.266329075813
780	308.402293920636
785	308.537187973151
790	308.671021336
795	308.80380399923
800	308.935545841725
805	309.066256632621
810	309.195946032713
815	309.324623595846
820	309.452298770286
825	309.578980900087
830	309.704679226429
835	309.829402888951
840	309.953160927057
845	310.075962281215
850	310.197815794231
855	310.318730212511
860	310.438714187305
865	310.55777627593
870	310.675924942984
875	310.793168561534
880	310.909515414294
885	311.024973694784
890	311.139551508471
895	311.253256873897
900	311.366097723789
905	311.478081906151
910	311.589217185344
915	311.699511243151
920	311.808971679821
925	311.917606015102
930	312.02542168926
935	312.132426064082
940	312.238626423865
945	312.344029976384
950	312.448643853862
955	312.552475113908
960	312.655530740454
965	312.757817644671
970	312.859342665877
975	312.960112572432
980	313.060134062611
985	313.159413765477
990	313.257958241737
995	313.355773984578
1000	313.452867420505
1005	313.549244910154
1010	313.644912749101
1015	313.739877168659
1020	313.834144336659
1025	313.927720358226
1030	314.020611276537
1035	314.112823073574
1040	314.204361670867
1045	314.295232930219
1050	314.385442654427
1055	314.474996587993
1060	314.563900417822
1065	314.652159773911
1070	314.739780230028
1075	314.826767304384
1080	314.913126460291
1085	314.998863106817
1090	315.083982599423
1095	315.168490240601
1100	315.252391280495
1105	315.335690917518
1110	315.41839429896
1115	315.500506521583
1120	315.582032632216
1125	315.662977628332
1130	315.743346458625
1135	315.823144023576
1140	315.90237517601
1145	315.981044721645
1150	316.059157419641
1155	316.136717983127
1160	316.213731079734
1165	316.290201332117
1170	316.366133318464
1175	316.441531573006
1180	316.516400586519
1185	316.590744806809
1190	316.664568639208
1195	316.737876447046
1200	316.810672552128
1205	316.882961235202
1210	316.954746736415
1215	317.026033255771
1220	317.09682495358
1225	317.167125950896
1230	317.236940329956
1235	317.306272134613
1240	317.375125370755
1245	317.443504006729
1250	317.511411973754
1255	317.578853166325
1260	317.645831442623
1265	317.712350624903
1270	317.778414499897
1275	317.844026819192
1280	317.909191299616
1285	317.973911623615
1290	318.038191439626
1295	318.102034362441
1300	318.165443973573
1305	318.22842382161
1310	318.290977422573
1315	318.353108260261
1320	318.414819786595
1325	318.476115421962
1330	318.536998555545
1335	318.597472545657
1340	318.657540720066
1345	318.717206376323
1350	318.776472782071
1355	318.83534317537
1360	318.893820765002
1365	318.951908730775
1370	319.009610223835
1375	319.066928366954
1380	319.123866254835
1385	319.180426954396
1390	319.236613505064
1395	319.292428919055
1400	319.347876181656
1405	319.402958251506
1410	319.457678060862
1415	319.512038515879
1420	319.566042496871
1425	319.619692858575
1430	319.672992430415
1435	319.72594401676
1440	319.778550397171
1445	319.830814326662
1450	319.882738535943
1455	319.934325731666
1460	319.985578596667
1465	320.036499790206
1470	320.087091948204
1475	320.137357683477
1480	320.187299585963
1485	320.236920222956
1490	320.286222139328
1495	320.335207857751
1500	320.383879878918
1505	320.432240681764
1510	320.480292723674
1515	320.528038440702
1520	320.575480247775
1525	320.622620538908
1530	320.669461687399
1535	320.716006046042
1540	320.762255947319
1545	320.808213703604
1550	320.853881607354
1555	320.899261931304
1560	320.94435692866
1565	320.989168833286
1570	321.033699859893
1575	321.077952204217
1580	321.121928043212
1585	321.165629535221
1590	321.209058820161
1595	321.252218019695
1600	321.295109237408
1605	321.337734558981
1610	321.380096052359
1615	321.422195767921
1620	321.464035738645
1625	321.505617980275
1630	321.546944491483
1635	321.58801725403
1640	321.628838232925
1645	321.669409376585
1650	321.709732616985
1655	321.74980986982
1660	321.789643034651
1665	321.829233995059
1670	321.868584618793
1675	321.907696757919
1680	321.946572248962
1685	321.985212913055
1690	322.02362055608
1695	322.061796968806
1700	322.099743927033
1705	322.13746319173
1710	322.174956509166
1715	322.212225611052
1720	322.249272214672
1725	322.286098023015
1730	322.322704724905
1735	322.359093995131
1740	322.395267494578
1745	322.431226870349
1750	322.466973755894
1755	322.502509771132
1760	322.537836522575
1765	322.572955603449
1770	322.607868593812
1775	322.642577060679
1780	322.677082558133
1785	322.711386627445
1790	322.745490797187
1795	322.77939658335
1800	322.813105489453
1805	322.846619006656
1810	322.87993861387
1815	322.913065777868
1820	322.946001953392
1825	322.97874858326
1830	323.011307098474
1835	323.043678918322
1840	323.075865450482
1845	323.10786809113
1850	323.139688225035
1855	323.171327225664
1860	323.202786455281
1865	323.234067265044
1870	323.265170995106
1875	323.296098974708
1880	323.326852522279
1885	323.357432945525
1890	323.38784154153
1895	323.418079596845
1900	323.448148387577
1905	323.478049179489
1910	323.507783228079
1915	323.53735177868
1920	323.566756066542
1925	323.595997316919
1930	323.625076745161
1935	323.653995556794
1940	323.682754947611
1945	323.711356103749
1950	323.739800201779
1955	323.768088408786
1960	323.796221882449
1965	323.824201771124
1970	323.852029213924
1975	323.879705340798
1980	323.90723127261
1985	323.934608121217
1990	323.961836989544
1995	323.988918971664
2000	324.015855152871
2005	324.042646609755
2010	324.069294410277
2015	324.095799613845
2020	324.12216327138
2025	324.148386425395
2030	324.174470110063
2035	324.20041535129
2040	324.22622316678
2045	324.251894566111
2050	324.2774305508
2055	324.302832114372
2060	324.328100242426
2065	324.353235912705
2070	324.378240095158
2075	324.403113752012
2080	324.427857837829
2085	324.452473299576
2090	324.476961076688
2095	324.501322101128
2100	324.525557297455
2105	324.54966758288
2110	324.573653867334
2115	324.597517053521
2120	324.621258036986
2125	324.644877706171
2130	324.668376942474
2135	324.691756620307
2140	324.715017607159
2145	324.738160763648
2150	324.761186943579
2155	324.784096994005
2160	324.806891755277
2165	324.829572061105
2170	324.852138738608
2175	324.874592608372
2180	324.896934484505
2185	324.919165174685
2190	324.941285480219
2195	324.963296196095
2200	324.985198111028
2205	325.00699200752
2210	325.028678661906
2215	325.050258844406
2220	325.071733319176
2225	325.093102844357
2230	325.114368172123
2235	325.135530048736
2240	325.156589214586
2245	325.177546404244
2250	325.19840234651
2255	325.21915776446
2260	325.239813375489
2265	325.260369891363
2270	325.280828018263
2275	325.301188456827
2280	325.321451902201
2285	325.341619044079
2290	325.361690566752
2295	325.381667149149
2300	325.401549464878
2305	325.421338182276
2310	325.441033964447
2315	325.460637469306
2320	325.480149349622
2325	325.499570253056
2330	325.518900822208
2335	325.538141694653
2340	325.557293502987
2345	325.57635687486
2350	325.595332433024
2355	325.614220795368
2360	325.633022574957
2365	325.651738380073
2370	325.670368814253
2375	325.688914476328
2380	325.707375960458
2385	325.725753856173
2390	325.74404874841
2395	325.762261217548
2400	325.780391839447
2405	325.798441185482
2410	325.81640982258
2415	325.834298313258
2420	325.852107215655
2425	325.869837083569
2430	325.887488466493
2435	325.905061909645
2440	325.922557954009
2445	325.939977136363
2450	325.957319989316
2455	325.974587041342
2460	325.991778816808
2465	326.008895836014
2470	326.02593861522
2475	326.042907666682
2480	326.059803498682
2485	326.07662661556
2490	326.093377517745
2495	326.110056701788
2500	326.126664660391
2505	326.143201882441
2510	326.159668853034
2515	326.176066053514
2520	326.192393961495
2525	326.208653050895
2530	326.224843791964
2535	326.240966651315
2540	326.25702209195
2545	326.273010573292
2550	326.28893255121
2555	326.30478847805
2560	326.320578802663
2565	326.33630397043
2570	326.351964423294
2575	326.367560599783
2580	326.383092935038
2585	326.398561860843
2590	326.413967805649
2595	326.4293111946
2600	326.444592449561
2605	326.459811989143
2610	326.474970228728
2615	326.490067580496
2620	326.505104453452
2625	326.520081253446
2630	326.534998383202
2635	326.549856242343
2640	326.564655227413
2645	326.579395731904
2650	326.594078146278
2655	326.608702857991
2660	326.623270251519
2665	326.637780708379
2670	326.652234607156
2675	326.666632323521
2680	326.680974230257
2685	326.695260697284
2690	326.709492091676
2695	326.723668777688
2700	326.737791116778
2705	326.751859467626
2710	326.76587418616
2715	326.779835625573
2720	326.793744136349
2725	326.807600066283
2730	326.821403760499
2735	326.835155561478
2740	326.84885580907
2745	326.862504840523
2750	326.876102990497
2755	326.88965059109
2760	326.903147971853
2765	326.916595459813
2770	326.929993379495
2775	326.943342052935
2780	326.956641799705
2785	326.969892936933
2790	326.983095779317
2795	326.996250639151
2800	327.009357826336
2805	327.022417648407
2810	327.035430410545
2815	327.048396415599
2820	327.061315964105
2825	327.0741893543
2830	327.087016882144
2835	327.099798841338
2840	327.112535523339
2845	327.125227217378
2850	327.137874210481
2855	327.150476787482
2860	327.163035231042
2865	327.175549821668
2870	327.188020837726
2875	327.20044855546
2880	327.21283324901
2885	327.225175190425
2890	327.237474649683
2895	327.249731894705
2900	327.261947191372
2905	327.274120803541
2910	327.286252993059
2915	327.298344019783
2920	327.310394141591
2925	327.322403614401
2930	327.334372692184
2935	327.34630162698
2940	327.358190668915
2945	327.370040066213
2950	327.381850065211
2955	327.393620910379
2960	327.405352844325
2965	327.417046107822
2970	327.428700939809
2975	327.440317577417
2980	327.451896255976
2985	327.463437209032
2990	327.474940668359
2995	327.486406863976
3000	327.497836024158
3005	327.50922837545
3010	327.520584142682
3015	327.531903548981
3020	327.543186815786
3025	327.554434162859
3030	327.5656458083
3035	327.576821968557
3040	327.587962858446
3045	327.599068691153
3050	327.610139678259
3055	327.62117602974
3060	327.632177953991
3065	327.64314565783
3070	327.654079346516
3075	327.664979223758
3080	327.675845491726
3085	327.686678351067
3090	327.697478000915
3095	327.708244638902
3100	327.718978461172
3105	327.729679662388
3110	327.74034843575
3115	327.750984973001
3120	327.761589464441
3125	327.772162098941
3130	327.782703063946
3135	327.793212545494
3140	327.803690728225
3145	327.81413779539
3150	327.824553928862
3155	327.83493930915
3160	327.845294115406
3165	327.855618525439
3170	327.865912715721
3175	327.876176861402
3180	327.886411136318
3185	327.896615713001
3190	327.906790762692
3195	327.916936455346
3200	327.927052959648
3205	327.937140443019
3210	327.947199071625
3215	327.957229010392
3220	327.96723042301
3225	327.977203471947
3230	327.987148318455
3235	327.997065122582
3240	328.006954043181
3245	328.016815237918
3250	328.026648863283
3255	328.036455074598
3260	328.046234026028
3265	328.055985870586
3270	328.065710760147
3275	328.075408845454
3280	328.085080276126
3285	328.094725200671
3290	328.104343766489
3295	328.113936119886
3300	328.123502406078
3305	328.133042769203
3310	328.142557352328
3315	328.152046297458
3320	328.161509745542
3325	328.170947836485
3330	328.180360709153
3335	328.189748501383
3340	328.199111349991
3345	328.208449390777
3350	328.217762758538
3355	328.227051587072
3360	328.236316009187
3365	328.24555615671
3370	328.254772160491
3375	328.263964150416
3380	328.273132255409
3385	328.282276603444
3390	328.29139732155
3395	328.300494535818
3400	328.309568371412
3405	328.31861895257
3410	328.327646402619
3415	328.336650843973
3420	328.34563239815
3425	328.35459118577
3430	328.36352732657
3435	328.372440939405
3440	328.381332142256
3445	328.390201052239
3450	328.399047785612
3455	328.407872457777
3460	328.416675183293
3465	328.425456075878
3470	328.434215248418
3475	328.442952812972
3480	328.45166888078
3485	328.460363562267
3490	328.469036967054
3495	328.477689203957
3500	328.486320381
3505	328.49493060542
3510	328.50351998367
3515	328.512088621427
3520	328.520636623599
3525	328.529164094329
3530	328.537671137005
3535	328.546157854258
3540	328.554624347979
3545	328.563070719313
3550	328.571497068675
3555	328.579903495749
3560	328.588290099496
3565	328.596656978162
3570	328.605004229278
3575	328.613331949672
3580	328.621640235468
3585	328.629929182098
3590	328.638198884303
3595	328.64644943614
3600	328.654680930987
3605	328.662893461548
3610	328.671087119858
3615	328.679261997292
3620	328.687418184564
3625	328.695555771736
3630	328.703674848223
3635	328.711775502797
3640	328.719857823593
3645	328.727921898111
3650	328.735967813228
3655	328.743995655194
3660	328.752005509643
3665	328.759997461596
3670	328.767971595466
3675	328.775927995062
3680	328.783866743594
3685	328.79178792368
3690	328.799691617345
3695	328.807577906033
3700	328.815446870607
3705	328.823298591351
3710	328.831133147983
3715	328.83895061965
3720	328.84675108494
3725	328.854534621881
3730	328.862301307948
3735	328.870051220068
3740	328.877784434622
3745	328.885501027451
3750	328.893201073858
3755	328.900884648617
3760	328.908551825972
3765	328.916202679643
3770	328.923837282831
3775	328.931455708221
3780	328.939058027986
3785	328.946644313792
3790	328.954214636801
3795	328.961769067676
3800	328.969307676582
3805	328.976830533194
3810	328.984337706699
3815	328.991829265799
3820	328.999305278716
3825	329.006765813193
3830	329.014210936504
3835	329.02164071545
3840	329.029055216369
3845	329.036454505136
3850	329.043838647166
3855	329.051207707421
3860	329.058561750413
3865	329.065900840204
3870	329.073225040411
3875	329.080534414214
3880	329.087829024351
3885	329.09510893313
3890	329.102374202427
3895	329.10962489369
3900	329.116861067944
3905	329.124082785795
3910	329.131290107428
3915	329.138483092618
3920	329.145661800727
3925	329.15282629071
3930	329.159976621118
3935	329.1671128501
3940	329.174235035409
3945	329.181343234399
3950	329.188437504038
3955	329.195517900899
3960	329.202584481174
3965	329.20963730067
3970	329.216676414814
3975	329.223701878658
3980	329.230713746877
3985	329.237712073779
3990	329.244696913302
3995	329.251668319017
4000	329.258626344136
4005	329.265571041509
4010	329.272502463632
4015	329.279420662643
4020	329.286325690332
4025	329.293217598139
4030	329.300096437161
4035	329.306962258148
4040	329.313815111512
4045	329.320655047327
4050	329.327482115332
4055	329.334296364933
4060	329.341097845207
4065	329.347886604902
4070	329.354662692444
4075	329.361426155934
4080	329.368177043154
4085	329.37491540157
4090	329.381641278333
4095	329.388354720279
4100	329.395055773939
4105	329.401744485531
4110	329.408420900972
4115	329.415085065874
4120	329.42173702555
4125	329.428376825015
4130	329.435004508987
4135	329.441620121892
4140	329.448223707863
4145	329.454815310746
4150	329.461394974099
4155	329.467962741197
4160	329.474518655032
4165	329.481062758315
4170	329.487595093481
4175	329.494115702688
4180	329.500624627821
4185	329.507121910493
4190	329.513607592048
4195	329.520081713564
4200	329.526544315851
4205	329.532995439458
4210	329.539435124673
4215	329.545863411525
4220	329.552280339783
4225	329.558685948965
4230	329.565080278334
4235	329.571463366902
4240	329.577835253431
4245	329.584195976437
4250	329.59054557419
4255	329.596884084717
4260	329.603211545802
4265	329.609527994993
4270	329.615833469595
4275	329.62212800668
4280	329.628411643087
4285	329.634684415419
4290	329.640946360051
4295	329.647197513128
4300	329.653437910569
4305	329.659667588067
4310	329.665886581091
4315	329.67209492489
4320	329.67829265449
4325	329.684479804701
4330	329.690656410115
4335	329.696822505109
4340	329.702978123847
4345	329.709123300281
4350	329.715258068153
4355	329.721382460996
4360	329.727496512136
4365	329.733600254695
4370	329.739693721588
4375	329.745776945532
4380	329.75184995904
4385	329.757912794428
4390	329.763965483812
4395	329.770008059115
4400	329.776040552063
4405	329.78206299419
4410	329.788075416838
4415	329.794077851158
4420	329.800070328115
4425	329.806052878483
4430	329.812025532854
4435	329.817988321633
4440	329.823941275043
4445	329.829884423125
4450	329.83581779574
4455	329.841741422569
4460	329.847655333119
4465	329.853559556717
4470	329.859454122517
4475	329.8653390595
4480	329.871214396474
4485	329.877080162076
4490	329.882936384775
4495	329.88878309287
4500	329.894620314493
4505	329.900448077613
4510	329.906266410032
4515	329.912075339389
4520	329.917874893163
4525	329.92366509867
4530	329.929445983068
4535	329.935217573356
4540	329.940979896377
4545	329.946732978816
4550	329.952476847207
4555	329.958211527926
4560	329.9639370472
4565	329.969653431103
4570	329.97536070556
4575	329.981058896348
4580	329.986748029092
4585	329.992428129276
4590	329.998099222234
4595	330.003761333159
4600	330.009414487097
4605	330.015058708954
4610	330.020694023495
4615	330.026320455343
4620	330.031938028984
4625	330.037546768765
4630	330.043146698895
4635	330.04873784345
4640	330.054320226367
4645	330.059893871451
4650	330.065458802376
4655	330.07101504268
4660	330.076562615774
4665	330.082112941806
4670	330.087682928926
4675	330.093279594042
4680	330.098903573381
4685	330.104551984022
4690	330.110220706427
4695	330.115906158009
4700	330.121606625749
4705	330.127323222414
4710	330.133060526415
4715	330.138826960253
4720	330.144634956989
4725	330.150500958627
4730	330.156445284783
4735	330.162491904713
4740	330.168668140823
4745	330.17500432717
4750	330.18153344225
4755	330.188290731683
4760	330.195313333024
4765	330.202639912096
4770	330.210310317727
4775	330.218365259707
4780	330.226846013013
4785	330.235794149937
4790	330.245251300605
4795	330.255258941478
4800	330.265858210768
4805	330.277089749188
4810	330.288993564148
4815	330.301608915284
4820	330.314974219129
4825	330.329126970713
4830	330.344103679925
4835	330.359939820584
4840	330.376669790303
4845	330.394326879357
4850	330.412943246989
4855	330.432549903721
4860	330.453176698434
4865	330.474852309141
4870	330.497604236561
4875	330.521458799715
4880	330.54644113294
4885	330.572575183812
4890	330.599883711597
4895	330.628388285931
4900	330.658109285524
4905	330.689065896739
4910	330.721276111964
4915	330.754756727742
4920	330.789523342655
4925	330.825590354993
4930	330.862970960264
4935	330.901677148597
4940	330.941719702139
4945	330.983108192505
4950	331.025850978386
4955	331.069955203389
4960	331.115426794203
4965	331.162270459165
4970	331.210489687292
4975	331.260086747873
4980	331.311062690655
4985	331.363417346696
4990	331.417149329928
4995	331.472256039477
5000	331.528733662764
5005	331.586577179442
5010	331.645780366163
5015	331.70633580222
5020	331.768234876068
5025	331.831467792738
5030	331.896023582147
5035	331.961890108321
5040	332.029054079512
5045	332.097501059228
5050	332.167215478162
5055	332.238180647006
5060	332.310378770166
5065	332.383790960339
5070	332.458397253972
5075	332.534176627557
5080	332.611107014781
5085	332.689165324492
5090	332.76832745948
5095	332.848568336048
5100	332.929861904361
5105	333.012181169547
5110	333.095498213538
5115	333.179784217629
5120	333.265009485728
5125	333.351143468286
5130	333.438154786867
5135	333.526011259357
5140	333.614679925767
5145	333.704127074615
5150	333.794318269862
5155	333.885218378371
5160	333.97679159786
5165	334.069001485333
5170	334.161810985943
5175	334.255182462272
5180	334.349077723995
5185	334.44345805789
5190	334.538284258174
5195	334.633516657129
5200	334.729115155986
5205	334.82503925604
5210	334.921248089954
5215	335.017700453236
5220	335.114354835837
5225	335.211169453859
5230	335.308102281322
5235	335.405111081971
5240	335.502153441085
5245	335.599186797253
5250	335.696168474099
5255	335.793055711905
5260	335.88980569912
5265	335.986375603714
5270	336.082722604345
5275	336.178803921325
5280	336.274576847331
5285	336.369998777864
5290	336.465027241396
5295	336.559619929212
5300	336.653734724889
5305	336.74734113028
5310	336.840368807333
5315	336.932806952667
5320	337.024631087269
5325	337.11580714182
5330	337.206294908285
5335	337.296050902242
5340	337.385030686672
5345	337.473190711392
5350	337.560489723571
5355	337.646889804217
5360	337.732357083685
5365	337.816862186329
5370	337.900380450858
5375	337.982891968885
5380	338.064381479885
5385	338.144838156374
5390	338.224255308819
5395	338.302630035588
5400	338.379962839316
5405	338.456257227386
5410	338.53151931087
5415	338.605757413256
5420	338.678981697622
5425	338.751203818541
5430	338.822436603052
5435	338.892693763267
5440	338.961989641817
5445	339.03033899019
5450	339.097756779093
5455	339.164258039295
5460	339.229857730902
5465	339.294570638675
5470	339.358411290786
5475	339.421393898329
5480	339.483532312895
5485	339.54483999959
5490	339.605330023016
5495	339.665015043887
5500	339.723907324167
5505	339.782018738814
5510	339.839360792441
5515	339.895944639434
5520	339.95178110626
5525	340.006880714928
5530	340.061253706733
5535	340.114910065596
5540	340.167859540471
5545	340.220111666427
5550	340.271675784127
5555	340.32256105753
5560	340.372776489733
5565	340.422330936945
5570	340.471233120607
5575	340.51949163777
5580	340.567114969824
5585	340.61411148972
5590	340.660489467834
5595	340.706257076631
5600	340.75142239428
5605	340.795993407376
5610	340.83997801291
5615	340.883384019633
5620	340.926219148926
5625	340.968491035292
5630	341.010207226571
5635	341.051375183963
5640	341.092002281924
5645	341.132095808005
5650	341.171662962682
5655	341.210710859207
5660	341.249246523522
5665	341.287276894245
5670	341.324808822754
5675	341.361849073369
5680	341.398404323642
5685	341.434481164743
5690	341.470086101956
5695	341.505225555265
5700	341.539905860021
5705	341.574133267694
5710	341.60791394669
5715	341.641253983221
5720	341.674159382229
5725	341.706636068346
5730	341.738689886883
5735	341.770326604838
5740	341.801551911924
5745	341.8323714216
5750	341.862790672102
5755	341.892815127475
5760	341.922450178598
5765	341.951701144192
5770	341.980573271822
5775	342.009071738882
5780	342.037201653558
5785	342.064968055783
5790	342.092375918165
5795	342.119430146906
5800	342.146135582689
5805	342.172497001565
5810	342.198519115808
5815	342.224206574761
5820	342.249563965664
5825	342.274595814466
5830	342.299306586624
5835	342.323700687892
5840	342.347782465084
5845	342.371556206844
5850	342.395026144387
5855	342.418196452243
5860	342.441071248979
5865	342.463654597918
5870	342.485950507849
5875	342.507962933727
5880	342.529695777358
5885	342.551152888087
5890	342.572338063471
5895	342.593255049941
5900	342.613907543467
5905	342.6342991902
5910	342.654433587126
5915	342.67431428269
5920	342.693944777435
5925	342.713328524615
5930	342.732468930812
5935	342.751369356543
5940	342.770033116858
5945	342.788463481933
5950	342.806663677654
5955	342.824636886196
5960	342.842386246593
5965	342.859914855305
5970	342.877225766768
5975	342.894321993952
5980	342.911206508901
5985	342.927882243268
5990	342.944352088848
5995	342.960618898097
6000	342.976685484654
6005	342.992554623847
6010	343.008229053196
6015	343.023711472915
6020	343.039004546399
6025	343.054110900708
6030	343.069033127049
6035	343.083773781246
6040	343.098335384207
6045	343.112720422385
6050	343.126931348232
6055	343.14097058065
6060	343.154840505429
6065	343.168543475689
6070	343.182081812314
6075	343.195457804372
6080	343.20867370954
6085	343.221731754519
6090	343.234634135446
6095	343.247383018295
6100	343.259980539282
6105	343.272428805255
6110	343.284729894089
6115	343.296885855067
6120	343.308898709261
6125	343.320770449906
6130	343.332503042773
6135	343.344098426534
6140	343.35555851312
6145	343.366885188081
6150	343.378080310934
6155	343.389145715516
6160	343.400083210318
6165	343.410894578833
6170	343.421581579883
6175	343.432145947952
6180	343.44258939351
6185	343.452913603335
6190	343.463120240832
6195	343.473210946341
6200	343.483187337452
6205	343.493051009308
6210	343.502803534901
6215	343.51244646538
6220	343.521981330334
6225	343.531409638086
6230	343.540732875982
6235	343.549952510666
6240	343.559069988365
6245	343.56808673516
6250	343.57700415726
6255	343.585823641269
6260	343.594546554448
6265	343.60317424498
6270	343.611708042224
6275	343.620149256972
6280	343.628499181698
6285	343.636759090806
6290	343.644930240877
6295	343.653013870906
6300	343.661011202542
6305	343.668923440324
6310	343.676751771912
6315	343.684497368317
6320	343.692161384124
6325	343.699744957718
6330	343.707249211504
6335	343.714675252122
6340	343.722024170663
6345	343.72929704288
6350	343.736494929398
6355	343.743618875918
6360	343.750669913422
6365	343.757649058372
6370	343.764557312911
6375	343.771395665055
6380	343.778165088889
6385	343.784866544754
6390	343.791500979439
6395	343.798069326361
6400	343.804572505756
6405	343.811011424849
6410	343.817386978041
6415	343.823700047081
6420	343.829951501242
6425	343.836142197486
6430	343.842272980641
6435	343.848344683562
6440	343.854358127299
6445	343.860314121257
6450	343.866213463356
6455	343.872056940193
6460	343.877845327192
6465	343.883579388763
6470	343.889259878452
6475	343.894887539088
6480	343.900463102937
6485	343.905987291844
6490	343.911460817375
6495	343.916884380964
6500	343.92225867405
6505	343.927584378217
6510	343.932862165327
6515	343.93809269766
6520	343.943276628042
6525	343.948414599979
6530	343.953507247785
6535	343.958555196712
6540	343.96355906307
6545	343.968519454358
6550	343.973436969383
6555	343.978312198383
6560	343.983145723142
6565	343.987938117112
6570	343.992689945529
6575	343.997401765526
6580	344.002074126243
6585	344.006707568946
6590	344.011302627132
6595	344.015859826636
6600	344.020379685743
6605	344.02486271529
6610	344.029309418773
6615	344.033720292445
6620	344.038095825422
6625	344.042436499784
6630	344.046742790668
6635	344.051015166369
6640	344.055254088439
6645	344.059460011774
6650	344.063633384717
6655	344.06777464914
6660	344.071884240543
6665	344.075962588142
6670	344.080010114955
6675	344.084027237889
6680	344.088014367832
6685	344.091971909731
6690	344.095900262679
6695	344.099799819997
6700	344.103670969319
6705	344.107514092664
6710	344.111329566526
6715	344.115117761944
6720	344.118879044583
6725	344.122613774808
6730	344.126322307763
6735	344.13000499344
6740	344.133662176755
6745	344.137294197622
6750	344.140901391018
6755	344.14448408706
6760	344.148042611068
6765	344.15157728364
6770	344.155088420711
6775	344.158576333627
6780	344.162041329207
6785	344.165483709805
6790	344.16890377338
6795	344.172301813553
6800	344.175678119671
6805	344.179032976869
6810	344.18236666613
6815	344.185679464342
6820	344.188971644359
6825	344.192243475058
6830	344.195495221397
6835	344.19872714447
6840	344.20193950156
6845	344.205132546201
6850	344.208306528222
6855	344.211461693809
6860	344.214598285553
6865	344.2177165425
6870	344.220816700208
6875	344.22389899079
6880	344.226963642969
6885	344.230010882125
6890	344.233040930342
6895	344.236054006458
6900	344.23905032611
6905	344.24203010178
6910	344.244993542841
6915	344.247940855605
6920	344.250872243361
6925	344.253787906423
6930	344.256688042173
6935	344.259572845103
6940	344.262442506856
6945	344.265297216267
6950	344.268137159405
6955	344.270962519613
6960	344.273773477547
6965	344.276570211215
6970	344.279352896017
6975	344.28212170478
6980	344.284876807797
6985	344.287618372866
6990	344.290346565321
6995	344.293061548075
7000	344.295763481647
7005	344.298452524206
7010	344.301128831596
7015	344.303792557379
7020	344.30644385286
7025	344.309082867125
7030	344.311709747075
7035	344.314324637451
7040	344.316927680872
7045	344.319519017863
7050	344.322098786888
7055	344.324667124378
7060	344.32722416476
7065	344.329770040491
7070	344.33230488208
7075	344.334828818123
7080	344.337341975329
7085	344.339844478544
7090	344.342336450786
7095	344.344818013264
7100	344.347289285409
7105	344.3497503849
7110	344.352201427689
7115	344.354642528025
7120	344.357073798483
7125	344.359495349985
7130	344.361907291826
7135	344.364309731696
7140	344.366702775709
7145	344.369086528419
7150	344.37146109285
7155	344.373826570513
7160	344.376183061432
7165	344.378530664164
7170	344.380869475822
7175	344.383199592096
7180	344.385521107274
7185	344.387834114263
7190	344.390138704608
7195	344.392434968515
7200	344.394722994869
7205	344.397002871252
7210	344.399274683969
7215	344.401538518058
7220	344.403794457314
7225	344.406042584308
7230	344.408282980403
7235	344.410515725774
7240	344.412740899423
7245	344.414958579199
7250	344.417168841813
7255	344.419371762859
7260	344.421567416825
7265	344.423755877115
7270	344.42593721606
7275	344.428111504938
7280	344.430278813988
7285	344.432439212428
7290	344.434592768465
7295	344.436739549315
7300	344.438879621217
7305	344.441013049444
7310	344.443139898323
7315	344.445260231246
7320	344.447374110683
7325	344.4494815982
7330	344.451582754467
7335	344.453677639275
7340	344.455766311551
7345	344.457848829365
7350	344.459925249949
7355	344.461995629706
7360	344.464060024223
7365	344.466118488285
7370	344.468171075885
7375	344.470217840236
7380	344.472258833786
7385	344.474294108225
7390	344.476323714498
7395	344.478347702819
7400	344.480366122677
7405	344.482379022853
7410	344.484386451423
7415	344.486388455777
7420	344.488385082624
7425	344.490376378002
7430	344.492362387292
7435	344.494343155226
7440	344.496318725894
7445	344.498289142759
7450	344.500254448662
7455	344.502214685834
7460	344.504169895903
7465	344.506120119908
7470	344.508065398301
7475	344.510005770961
7480	344.5119412772
7485	344.513871955774
7490	344.515797844889
7495	344.517718982212
7500	344.519635404875
7505	344.52154714949
7510	344.523454252147
7515	344.525356748433
7520	344.527254673431
7525	344.529148061732
7530	344.531036947441
7535	344.532921364186
7540	344.534801345122
7545	344.536676922942
7550	344.538548129881
7555	344.540414997725
7560	344.542277557818
7565	344.544135841066
7570	344.545989877947
7575	344.547839698515
7580	344.549685332407
7585	344.551526808853
7590	344.553364156675
7595	344.555197404299
7600	344.557026579761
7605	344.558851710709
7610	344.560672824412
7615	344.562489947764
7620	344.564303107293
7625	344.566112329164
7630	344.567917639181
7635	344.569719062802
7640	344.571516625135
7645	344.573310350947
7650	344.575100264672
7655	344.576886390411
7660	344.57866875194
7665	344.580447372714
7670	344.582222275873
7675	344.583993484246
7680	344.585761020356
7685	344.587524906423
7690	344.589285164374
7695	344.591041815839
7700	344.592794882163
7705	344.594544384408
7710	344.596290343356
7715	344.598032779513
7720	344.599771713117
7725	344.601507164138
7730	344.603239152284
7735	344.604967697005
7740	344.606692817496
7745	344.608414532701
7750	344.61013286132
7755	344.611847821808
7760	344.613559432381
7765	344.61526771102
7770	344.616972675474
7775	344.618674343263
7780	344.620372731685
7785	344.622067857813
7790	344.623759738504
7795	344.625448390401
7800	344.627133829934
7805	344.628816073326
7810	344.630495136595
7815	344.632171035557
7820	344.633843785829
7825	344.635513402833
7830	344.637179901799
7835	344.638843297766
7840	344.640503605587
7845	344.642160839931
7850	344.643815015285
7855	344.645466145961
7860	344.64711424609
7865	344.648759329636
7870	344.650401410388
7875	344.65204050197
7880	344.65367661784
7885	344.655309771294
7890	344.656939975468
7895	344.65856724334
7900	344.660191587733
7905	344.661813021317
7910	344.663431556612
7915	344.665047205989
7920	344.666659981674
7925	344.668269895749
7930	344.669876960155
7935	344.671481186692
7940	344.673082587025
7945	344.674681172684
7950	344.676276955063
7955	344.677869945428
7960	344.679460154914
7965	344.681047594532
7970	344.682632275164
7975	344.684214207572
7980	344.685793402395
7985	344.687369870153
7990	344.688943621248
7995	344.690514665967
8000	344.692083014482
8005	344.693648676854
8010	344.695211663032
8015	344.696771982856
8020	344.69832964606
8025	344.699884662272
8030	344.701437041015
8035	344.702986791711
8040	344.704533923678
8045	344.706078446139
8050	344.707620368217
8055	344.709159698937
8060	344.710696447232
8065	344.712230621939
8070	344.713762231805
8075	344.715291285485
8080	344.716817791544
8085	344.718341758462
8090	344.71986319463
8095	344.721382108352
8100	344.722898507853
8105	344.724412401271
8110	344.725923796663
8115	344.727432702007
8120	344.728939125201
8125	344.730443074066
8130	344.731944556346
8135	344.733443579708
8140	344.734940151747
8145	344.736434279982
8150	344.737925971861
8155	344.739415234762
8160	344.740902075991
8165	344.742386502786
8170	344.743868522317
8175	344.745348141686
8180	344.74682536793
8185	344.748300208021
8190	344.749772668866
8195	344.751242757311
8200	344.752710480136
8205	344.754175844064
8210	344.755638855756
8215	344.757099521812
8220	344.758557848775
8225	344.760013843131
8230	344.761467511308
8235	344.762918859677
8240	344.764367894556
8245	344.765690532423
8250	344.766703267428
8255	344.767333789057
8260	344.767586889637
8265	344.767514774946
8270	344.767191784834
8275	344.766693418718
8280	344.766079468168
8285	344.765380985495
8290	344.764590762824
8295	344.76365695956
8300	344.762479496113
8305	344.760908826179
8310	344.758746706717
8315	344.755748601532
8320	344.751627378744
8325	344.746057992143
8330	344.738682869335
8335	344.729117763983
8340	344.716957863807
8345	344.701783979139
8350	344.683168667966
8355	344.660682181799
8360	344.633898142243
8365	344.602398880465
8370	344.565780391037
8375	344.523656867896
8380	344.475664803694
8385	344.421466644816
8390	344.360754003125
8395	344.293250432381
8400	344.218713782454
8405	344.136938148318
8410	344.047755433469
8415	343.951036549161
8420	343.84669227188
8425	343.734673781846
8430	343.614972905319
8435	343.487622083054
8440	343.352694086595
8445	343.210301503247
8450	343.060596009538
8455	342.903767451936
8460	342.740042752419
8465	342.569684655339
8470	342.392990330862
8475	342.210289849115
8480	342.021944538058
8485	341.828221147274
8490	341.629850553131
8495	341.426946500832
8500	341.21979578675
8505	341.008818239907
8510	340.794530576729
8515	340.577514338309
8520	340.358387996699
8525	340.137783206426
8530	339.916325080659
8535	339.694616289856
8540	339.473224715007
8545	339.252674338405
8550	339.033439021723
8555	338.815938803271
8560	338.600538342007
8565	338.387547143507
8570	338.177221220332
8575	337.969765863959
8580	337.765339235536
8585	337.564056516066
8590	337.36599439155
8595	337.171195683545
8600	336.979673969409
8605	336.791418068191
8610	336.606396297146
8615	336.424560429709
8620	336.245849308406
8625	336.070192085365
8630	335.89751107915
8635	335.727724249589
8640	335.560747302464
8645	335.396495443598
8650	335.234884807393
8655	335.075833588487
8660	334.91926290726
8665	334.765097440672
8670	334.613265849661
8675	334.463701033242
8680	334.316340237808
8685	334.171125048029
8690	334.0280012834
8695	333.886918821977
8700	333.747831370297
8705	333.610696195948
8710	333.475473836848
8715	333.342127798961
8720	333.210624252121
8725	333.08093173165
8730	332.953020851786
8735	332.826864035346
8740	332.702435262818
8745	332.579709842867
8750	332.45866420535
8755	332.339275717138
8760	332.221522520422
8765	332.105383392707
8770	331.99083762731
8775	331.877864932948
8780	331.766445350811
8785	331.656559187429
8790	331.548186961602
8795	331.441309363686
8800	331.335907225593
8805	331.231961499912
8810	331.129453246704
8815	331.028363626625
8820	330.928673899152
8825	330.830365424834
8830	330.733419670603
8835	330.637818217326
8840	330.543542768871
8845	330.4505751621
8850	330.358897377292
8855	330.268491548588
8860	330.179339974137
8865	330.091425125707
8870	330.004729657573
8875	329.919236414557
8880	329.834928439135
8885	329.751788977585
8890	329.669801485146
8895	329.588949630225
8900	329.509217297662
8905	329.430588591137
8910	329.353047834739
8915	329.276579573804
8920	329.201168575062
8925	329.12679982618
8930	329.053458534776
8935	328.981130126961
8940	328.909800245489
8945	328.839454747566
8950	328.770079702388
8955	328.701661388443
8960	328.63418629065
8965	328.567641097348
8970	328.502012697199
8975	328.437288176015
8980	328.373454813559
8985	328.31050008032
8990	328.248411634308
8995	328.187177317856
9000	328.126785154472
9005	328.067223345725
9010	328.008480268194
9015	327.950544470471
9020	327.893404670234
9025	327.837049751374
9030	327.781468761204
9035	327.726650907727
9040	327.672585556974
9045	327.619262230404
9050	327.566670602374
9055	327.514800497667
9060	327.463641889079
9065	327.413184895068
9070	327.363419777446
9075	327.314336939142
9080	327.265926921991
9085	327.218180404592
9090	327.171088200193
9095	327.12464125463
9100	327.0788306443
9105	327.033647574175
9110	326.98908337585
9115	326.945129505631
9120	326.901777542649
9125	326.859019187013
9130	326.816846257987
9135	326.775250692207
9140	326.734224541913
9145	326.693759973222
9150	326.65384926442
9155	326.614484804283
9160	326.575659090422
9165	326.537364727659
9170	326.499594426418
9175	326.462341001151
9180	326.42559736878
9185	326.389356547162
9190	326.353611653588
9195	326.318355903288
9200	326.283582607972
9205	326.249285174388
9210	326.215457102899
9215	326.182091986088
9220	326.14918350738
9225	326.116725439684
9230	326.084711644058
9235	326.053136068396
9240	326.021992746128
9245	325.991275794952
9250	325.960979415571
9255	325.931097890463
9260	325.901625582661
9265	325.872556934554
9270	325.84388646671
9275	325.815608776715
9280	325.787718538025
9285	325.760210498848
9290	325.73307948103
9295	325.706320378968
9300	325.679928158535
9305	325.653897856024
9310	325.628224577108
9315	325.602903495815
9320	325.577929853522
9325	325.553298957962
9330	325.529006182246
9335	325.505046963903
9340	325.481416803935
9345	325.458111265882
9350	325.43512597491
9355	325.412456616902
9360	325.390098937576
9365	325.368048741606
9370	325.346301891762
9375	325.324854308064
9380	325.303701966944
9385	325.282840900429
9390	325.26226719533
9395	325.241976992443
9400	325.221966485772
9405	325.202231921752
9410	325.18276959849
9415	325.163575865019
9420	325.144647120563
9425	325.125979813806
9430	325.107570442184
9435	325.089415551181
9440	325.071511733636
9445	325.053855629061
9450	325.036443922975
9455	325.019273346235
9460	325.002340674395
9465	324.985642727059
9470	324.969176367255
9475	324.952938500809
9480	324.936926075738
9485	324.921136081648
9490	324.905565549137
9495	324.890211549214
9500	324.875071192727
9505	324.860141629788
9510	324.845420049226
9515	324.83090367803
9520	324.816589780811
9525	324.80247565927
9530	324.788558651672
9535	324.77483613233
9540	324.761305511097
9545	324.747964232862
9550	324.734809777058
9555	324.721839657178
9560	324.709051420291
9565	324.696442646576
9570	324.684010948851
9575	324.671753972121
9580	324.659669393123
9585	324.647754919883
9590	324.636008291282
9595	324.624427276617
9600	324.613009675184
9605	324.601753315855
9610	324.590656056669
9615	324.579715784423
9620	324.568930414274
9625	324.558297889344
9630	324.547816180332
9635	324.53748328513
9640	324.527297228449
9645	324.517256061445
9650	324.507357861355
9655	324.497600731132
9660	324.487982799098
9665	324.478502218583
9670	324.469157167592
9675	324.459945848453
9680	324.450866487492
9685	324.441917334698
9690	324.433096663396
9695	324.424402769931
9700	324.415833973351
9705	324.40738861509
9710	324.39906505867
9715	324.390861689392
9720	324.382776914041
9725	324.374809160591
9730	324.366956877915
9735	324.359218535501
9740	324.351592623172
9745	324.344077650803
9750	324.336672148056
9755	324.329374664103
9760	324.322183767366
9765	324.315098045252
9770	324.308116103897
9775	324.30123656791
9780	324.294458080125
9785	324.28777930135
9790	324.281198910127
9795	324.27471560249
9800	324.268328091731


==> tiks/dyn-ecco/sig3-6-e-3.tsv <==
0	279.15
5	279.82006206311
10	281.813749100636
15	285.081969921048
20	289.544250081143
25	295.090713433922
30	301.584787643982
35	308.866567051675
40	316.756750081143
45	325.061054240185
50	333.575
55	342.088945759815
60	350.393249918856
65	358.283432948325
70	365.565212356018
75	372.059286566078
80	377.605749918857
85	382.068030078952
90	385.336250899364
95	388
100	388
105	388
110	388
115	388
120	388
125	388
130	388
135	388
140	388
145	388
150	388
155	388
160	388
165	388
170	388
175	388
180	388
185	388
190	388
195	388
200	388
205	388
210	388
215	388
220	388
225	388
230	388
235	388
240	388
245	388
250	388
255	388
260	388
265	388
270	388
275	388
280	388
285	388
290	388
295	388
300	388
305	388
310	388
315	388
320	388
325	388
330	388
335	388
340	388
345	388
350	388
355	388
360	388
365	388
370	388
375	388
380	388
385	388
390	388
395	388
400	388
405	388
410	388
415	388
420	388
425	388
430	388
435	388
440	388
445	388
450	388
455	388
460	388
465	388
470	388
475	388
480	388
485	388
490	388
495	388
500	388
505	388
510	388
515	388
520	388
525	388
530	388
535	388
540	388
545	388
550	388
555	388
560	388
565	388
570	388
575	388
580	388
585	388
590	388
595	388
600	388
605	388
610	388
615	388
620	388
625	388
630	388
635	388
640	388
645	388
650	388
655	388
660	388
665	388
670	388
675	388
680	388
685	388
690	388
695	388
700	388
705	388
710	388
715	388
720	388
725	388
730	388
735	388
740	388
745	388
750	388
755	388
760	388
765	388
770	388
775	388
780	388
785	388
790	388
795	388
800	388
805	388
810	388
815	388
820	388
825	388
830	388
835	388
840	388
845	388
850	388
855	388
860	388
865	388
870	388
875	388
880	388
885	388
890	388
895	388
900	388
905	388
910	388
915	388
920	388
925	388
930	388
935	388
940	388
945	388
950	388
955	388
960	388
965	388
970	388
975	388
980	388
985	388
990	388
995	388
1000	388
1005	388
1010	388
1015	388
1020	388
1025	388
1030	388
1035	388
1040	388
1045	388
1050	388
1055	388
1060	388
1065	388
1070	388
1075	388
1080	388
1085	388
1090	388
1095	388
1100	388
1105	388
1110	388
1115	388
1120	388
1125	388
1130	388
1135	388
1140	388
1145	388
1150	388
1155	388
1160	388
1165	388
1170	388
1175	388
1180	388
1185	388
1190	388
1195	388
1200	388
1205	388
1210	388
1215	388
1220	388
1225	388
1230	388
1235	388
1240	388
1245	388
1250	388
1255	388
1260	388
1265	388
1270	388
1275	388
1280	388
1285	388
1290	388
1295	388
1300	388
1305	388
1310	388
1315	388
1320	388
1325	388
1330	388
1335	388
1340	388
1345	388
1350	388
1355	388
1360	388
1365	388
1370	388
1375	388
1380	388
1385	388
1390	388
1395	388
1400	388
1405	388
1410	388
1415	388
1420	388
1425	388
1430	388
1435	388
1440	388
1445	388
1450	388
1455	388
1460	388
1465	388
1470	388
1475	388
1480	388
1485	388
1490	388
1495	388
1500	388
1505	388
1510	388
1515	388
1520	388
1525	388
1530	388
1535	388
1540	388
1545	388
1550	388
1555	388
1560	388
1565	388
1570	388
1575	388
1580	388
1585	388
1590	388
1595	388
1600	388
1605	388
1610	388
1615	388
1620	388
1625	388
1630	388
1635	388
1640	388
1645	388
1650	388
1655	388
1660	388
1665	388
1670	388
1675	388
1680	388
1685	388
1690	388
1695	388
1700	388
1705	388
1710	388
1715	388
1720	388
1725	388
1730	388
1735	388
1740	388
1745	388
1750	388
1755	388
1760	388
1765	388
1770	388
1775	388
1780	388
1785	388
1790	388
1795	388
1800	388
1805	388
1810	388
1815	388
1820	388
1825	388
1830	388
1835	388
1840	388
1845	388
1850	388
1855	388
1860	388
1865	388
1870	388
1875	388
1880	388
1885	388
1890	388
1895	388
1900	388
1905	388
1910	388
1915	388
1920	388
1925	388
1930	388
1935	388
1940	388
1945	388
1950	388
1955	388
1960	388
1965	388
1970	388
1975	388
1980	388
1985	388
1990	388
1995	388
2000	388
2005	388
2010	388
2015	388
2020	388
2025	388
2030	388
2035	388
2040	388
2045	388
2050	388
2055	388
2060	388
2065	388
2070	388
2075	388
2080	388
2085	388
2090	388
2095	388
2100	388
2105	388
2110	388
2115	388
2120	388
2125	388
2130	388
2135	388
2140	388
2145	388
2150	388
2155	388
2160	388
2165	388
2170	388
2175	388
2180	388
2185	388
2190	388
2195	388
2200	388
2205	388
2210	388
2215	388
2220	388
2225	388
2230	388
2235	388
2240	388
2245	388
2250	388
2255	388
2260	388
2265	388
2270	388
2275	388
2280	388
2285	388
2290	388
2295	388
2300	388
2305	388
2310	388
2315	388
2320	388
2325	388
2330	388
2335	388
2340	388
2345	388
2350	388
2355	388
2360	388
2365	388
2370	388
2375	388
2380	388
2385	388
2390	388
2395	388
2400	388
2405	388
2410	388
2415	388
2420	388
2425	388
2430	388
2435	388
2440	388
2445	388
2450	388
2455	388
2460	388
2465	388
2470	388
2475	388
2480	388
2485	388
2490	388
2495	388
2500	388
2505	388
2510	388
2515	388
2520	388
2525	388
2530	388
2535	388
2540	388
2545	388
2550	388
2555	388
2560	388
2565	388
2570	388
2575	388
2580	388
2585	388
2590	388
2595	388
2600	388
2605	388
2610	388
2615	388
2620	388
2625	388
2630	388
2635	388
2640	388
2645	388
2650	388
2655	388
2660	388
2665	388
2670	388
2675	388
2680	388
2685	388
2690	388
2695	388
2700	388
2705	388
2710	388
2715	388
2720	388
2725	388
2730	388
2735	388
2740	388
2745	388
2750	388
2755	388
2760	388
2765	388
2770	388
2775	388
2780	388
2785	388
2790	388
2795	388
2800	388
2805	388
2810	388
2815	388
2820	388
2825	388
2830	388
2835	388
2840	388
2845	388
2850	388
2855	388
2860	388
2865	388
2870	388
2875	388
2880	388
2885	388
2890	388
2895	388
2900	388
2905	388
2910	388
2915	388
2920	388
2925	388
2930	388
2935	388
2940	388
2945	388
2950	388
2955	388
2960	388
2965	388
2970	388
2975	388
2980	388
2985	388
2990	388
2995	388
3000	388
3005	388
3010	388
3015	388
3020	388
3025	388
3030	388
3035	388
3040	388
3045	388
3050	388
3055	388
3060	388
3065	388
3070	388
3075	388
3080	388
3085	388
3090	388
3095	388
3100	388
3105	388
3110	388
3115	388
3120	388
3125	388
3130	388
3135	388
3140	388
3145	388
3150	388
3155	388
3160	388
3165	388
3170	388
3175	388
3180	388
3185	388
3190	388
3195	388
3200	388
3205	388
3210	388
3215	388
3220	388
3225	388
3230	388
3235	388
3240	388
3245	388
3250	388
3255	388
3260	388
3265	388
3270	388
3275	388
3280	388
3285	388
3290	388
3295	388
3300	388
3305	388
3310	388
3315	388
3320	388
3325	388
3330	388
3335	388
3340	388
3345	388
3350	388
3355	388
3360	388
3365	388
3370	388
3375	388
3380	388
3385	388
3390	388
3395	388
3400	388
3405	388
3410	388
3415	388
3420	388
3425	388
3430	388
3435	388
3440	388
3445	388
3450	388
3455	388
3460	388
3465	388
3470	388
3475	388
3480	388
3485	388
3490	388
3495	388
3500	388
3505	388
3510	388
3515	388
3520	388
3525	388
3530	388
3535	388
3540	388
3545	388
3550	388
3555	388
3560	388
3565	388
3570	388
3575	388
3580	388
3585	388
3590	388
3595	388
3600	388
3605	388
3610	388
3615	388
3620	388
3625	388
3630	388
3635	388
3640	388
3645	388
3650	388
3655	388
3660	388
3665	388
3670	388
3675	388
3680	388
3685	388
3690	388
3695	388
3700	388
3705	388
3710	388
3715	388
3720	388
3725	388
3730	388
3735	388
3740	388
3745	388
3750	388
3755	388
3760	388
3765	388
3770	388
3775	388
3780	388
3785	388
3790	388
3795	388
3800	388
3805	388
3810	388
3815	388
3820	388
3825	388
3830	388
3835	388
3840	388
3845	388
3850	388
3855	388
3860	388
3865	388
3870	388
3875	388
3880	388
3885	388
3890	388
3895	388
3900	388
3905	388
3910	388
3915	388
3920	388
3925	388
3930	388
3935	388
3940	388
3945	388
3950	388
3955	388
3960	388
3965	388
3970	388
3975	388
3980	388
3985	388
3990	388
3995	388
4000	388
4005	388
4010	388
4015	388
4020	388
4025	388
4030	388
4035	388
4040	388
4045	388
4050	388
4055	388
4060	388
4065	388
4070	388
4075	388
4080	388
4085	388
4090	388
4095	388
4100	388
4105	388
4110	388
4115	388
4120	388
4125	388
4130	388
4135	388
4140	388
4145	388
4150	388
4155	388
4160	388
4165	388
4170	388
4175	388
4180	388
4185	388
4190	388
4195	388
4200	388
4205	388
4210	388
4215	388
4220	388
4225	388
4230	388
4235	388
4240	388
4245	388
4250	388
4255	388
4260	388
4265	388
4270	388
4275	388
4280	388
4285	388
4290	388
4295	388
4300	388
4305	388
4310	388
4315	388
4320	388
4325	388
4330	388
4335	388
4340	388
4345	388
4350	388
4355	388
4360	388
4365	388
4370	388
4375	388
4380	388
4385	388
4390	388
4395	388
4400	388
4405	388
4410	388
4415	388
4420	388
4425	388
4430	388
4435	388
4440	388
4445	388
4450	388
4455	388
4460	388
4465	388
4470	388
4475	388
4480	388
4485	388
4490	388
4495	388
4500	388
4505	388
4510	388
4515	388
4520	388
4525	388
4530	388
4535	388
4540	388
4545	388
4550	388
4555	388
4560	388
4565	388
4570	388
4575	388
4580	388
4585	388
4590	388
4595	388
4600	388
4605	388
4610	388
4615	388
4620	388
4625	388
4630	388
4635	388
4640	388
4645	388
4650	388
4655	388
4660	388
4665	388.007883619835
4670	388.031529875527
4675	388.07092495833
4680	388.126045862623
4685	388.196860399353
4690	388.283327214822
4695	388.385395814845
4700	388.503006594236
4705	388.63609087161
4710	388.784570929497
4715	388.948360059724
4720	389.127362614053
4725	389.321474060031
4730	389.530581042041
4735	389.754561447494
4740	389.99328447814
4745	390.246610726452
4750	390.514392257035
4755	390.796472693016
4760	391.092687307363
4765	391.402863119084
4770	391.726818994239
4775	392.064365751719
4780	392.415306273724
4785	392.779435620871
4790	393.156541151876
4795	393.546402647729
4800	393.948792440293
4805	394.363475545262
4810	394.79020979938
4815	395.22874600186
4820	395.678828059909
4825	396.140193138279
4830	396.612571812756
4835	397.095688227499
4840	397.589260256123
4845	398.092999666466
4850	398.606612288895
4855	399.129798188103
4860	399.662251838259
4865	400.203662301424
4870	400.753713409134
4875	401.312083947033
4880	401.87844784245
4885	402.452474354818
4890	403.03382826882
4895	403.622170090142
4900	404.217156243726
4905	404.818439274415
4910	405.425668049852
4915	406.03848796553
4920	406.656541151876
4925	407.279466683235
4930	407.906900788638
4935	408.538477064236
4940	409.173826687269
4945	409.81257863145
4950	410.45435988363
4955	411.098795661631
4960	411.745509633106
4965	412.394124135308
4970	413.044260395632
4975	413.695538752811
4980	414.347578878624
4985	415
4990	415.652421121376
4995	416.304461247189
5000	416.955739604368
5005	417.605875864692
5010	418.254490366894
5015	418.901204338369
5020	419.54564011637
5025	420.18742136855
5030	420.826173312731
5035	421.461522935764
5040	422.093099211362
5045	422.720533316765
5050	423.343458848124
5055	423.96151203447
5060	424.574331950148
5065	425.181560725585
5070	425.782843756274
5075	426.377829909858
5080	426.96617173118
5085	427.547525645182
5090	428.12155215755
5095	428.687916052967
5100	429.246286590866
5105	429.796337698576
5110	430.337748161741
5115	430.870201811897
5120	431.393387711105
5125	431.907000333534
5130	432.410739743877
5135	432.904311772501
5140	433.387428187244
5145	433.859806861721
5150	434.321171940091
5155	434.77125399814
5160	435.20979020062
5165	435.636524454738
5170	436.051207559707
5175	436.453597352271
5180	436.843458848124
5185	437.220564379129
5190	437.584693726276
5195	437.935634248281
5200	438.273181005761
5205	438.597136880916
5210	438.907312692637
5215	439.203527306984
5220	439.485607742965
5225	439.753389273548
5230	440.00671552186
5235	440.245438552506
5240	440.469418957959
5245	440.678525939969
5250	440.872637385947
5255	441.051639940276
5260	441.215429070503
5265	441.36390912839
5270	441.496993405764
5275	441.614604185155
5280	441.716672785178
5285	441.803139600647
5290	441.873954137377
5295	441.92907504167
5300	441.968470124473
5305	442
5310	442
5315	442
5320	442
5325	442
5330	442
5335	442
5340	442
5345	442
5350	442
5355	442
5360	442
5365	442
5370	442
5375	442
5380	442
5385	442
5390	442
5395	442
5400	442
5405	442
5410	442
5415	442
5420	442
5425	442
5430	442
5435	442
5440	442
5445	442
5450	442
5455	442
5460	442
5465	442
5470	442
5475	442
5480	442
5485	442
5490	442
5495	442
5500	442
5505	442
5510	442
5515	442
5520	442
5525	442
5530	442
5535	442
5540	442
5545	442
5550	442
5555	442
5560	442
5565	442
5570	442
5575	442
5580	442
5585	442
5590	442
5595	442
5600	442
5605	442
5610	442
5615	442
5620	442
5625	442
5630	442
5635	442
5640	442
5645	442
5650	442
5655	442
5660	442
5665	442
5670	442
5675	442
5680	442
5685	442
5690	442
5695	442
5700	442
5705	442
5710	442
5715	442
5720	442
5725	442
5730	442
5735	442
5740	442
5745	442
5750	442
5755	442
5760	442
5765	442
5770	442
5775	442
5780	442
5785	442
5790	442
5795	442
5800	442
5805	442
5810	442
5815	442
5820	442
5825	442
5830	442
5835	442
5840	442
5845	442
5850	442
5855	442
5860	442
5865	442
5870	442
5875	442
5880	442
5885	442
5890	442
5895	442
5900	442
5905	442
5910	442
5915	442
5920	442
5925	442
5930	442
5935	442
5940	442
5945	442
5950	442
5955	442
5960	442
5965	442
5970	442
5975	442
5980	442
5985	442
5990	442
5995	442
6000	442
6005	442
6010	442
6015	442
6020	442
6025	442
6030	442
6035	442
6040	442
6045	442
6050	442
6055	442
6060	442
6065	442
6070	442
6075	442
6080	442
6085	442
6090	442
6095	442
6100	442
6105	442
6110	442
6115	442
6120	442
6125	442
6130	442
6135	442
6140	442
6145	442
6150	442
6155	442
6160	442
6165	442
6170	442
6175	442
6180	442
6185	442
6190	442
6195	442
6200	442
6205	442
6210	442
6215	442
6220	442
6225	442
6230	442
6235	442
6240	442
6245	442
6250	442
6255	442
6260	442
6265	442
6270	442
6275	442
6280	442
6285	442
6290	442
6295	442
6300	442
6305	442
6310	442
6315	442
6320	442
6325	442
6330	442
6335	442
6340	442
6345	442
6350	442
6355	442
6360	442
6365	442
6370	442
6375	442
6380	442
6385	442
6390	442
6395	442
6400	442
6405	442
6410	442
6415	442
6420	442
6425	442
6430	442
6435	442
6440	442
6445	442
6450	442
6455	442
6460	442
6465	442
6470	442
6475	442
6480	442
6485	442
6490	442
6495	442
6500	442
6505	442
6510	442
6515	442
6520	442
6525	442
6530	442
6535	442
6540	442
6545	442
6550	442
6555	442
6560	442
6565	442
6570	442
6575	442
6580	442
6585	442
6590	442
6595	442
6600	442
6605	442
6610	442
6615	442
6620	442
6625	442
6630	442
6635	442
6640	442
6645	442
6650	442
6655	442
6660	442
6665	442
6670	442
6675	442
6680	442
6685	442
6690	442
6695	442
6700	442
6705	442
6710	442
6715	442
6720	442
6725	442
6730	442
6735	442
6740	442
6745	442
6750	442
6755	442
6760	442
6765	442
6770	442
6775	442
6780	442
6785	442
6790	442
6795	442
6800	442
6805	442
6810	442
6815	442
6820	442
6825	442
6830	442
6835	442
6840	442
6845	442
6850	442
6855	442
6860	442
6865	442
6870	442
6875	442
6880	442
6885	442
6890	442
6895	442
6900	442
6905	442
6910	442
6915	442
6920	442
6925	442
6930	442
6935	442
6940	442
6945	442
6950	442
6955	442
6960	442
6965	442
6970	442
6975	442
6980	442
6985	442
6990	442
6995	442
7000	442
7005	442
7010	442
7015	442
7020	442
7025	442
7030	442
7035	442
7040	442
7045	442
7050	442
7055	442
7060	442
7065	442
7070	442
7075	442
7080	442
7085	442
7090	442
7095	442
7100	442
7105	442
7110	442
7115	442
7120	442
7125	442
7130	442
7135	442
7140	442
7145	442
7150	442
7155	442
7160	442
7165	442
7170	442
7175	442
7180	442
7185	442
7190	442
7195	442
7200	442
7205	442
7210	442
7215	442
7220	442
7225	442
7230	442
7235	442
7240	442
7245	442
7250	442
7255	442
7260	442
7265	442
7270	442
7275	442
7280	442
7285	442
7290	442
7295	442
7300	442
7305	442
7310	442
7315	442
7320	442
7325	442
7330	442
7335	442
7340	442
7345	442
7350	442
7355	442
7360	442
7365	442
7370	442
7375	442
7380	442
7385	442
7390	442
7395	442
7400	442
7405	442
7410	442
7415	442
7420	442
7425	442
7430	442
7435	442
7440	442
7445	442
7450	442
7455	442
7460	442
7465	442
7470	442
7475	442
7480	442
7485	442
7490	442
7495	442
7500	442
7505	442
7510	442
7515	442
7520	442
7525	442
7530	442
7535	442
7540	442
7545	442
7550	442
7555	442
7560	442
7565	442
7570	442
7575	442
7580	442
7585	442
7590	442
7595	442
7600	442
7605	442
7610	442
7615	442
7620	442
7625	442
7630	442
7635	442
7640	442
7645	442
7650	442
7655	442
7660	442
7665	442
7670	442
7675	442
7680	442
7685	442
7690	442
7695	442
7700	442
7705	442
7710	442
7715	442
7720	442
7725	442
7730	442
7735	442
7740	442
7745	442
7750	442
7755	442
7760	442
7765	442
7770	442
7775	442
7780	442
7785	442
7790	442
7795	442
7800	442
7805	442
7810	442
7815	442
7820	442
7825	442
7830	442
7835	442
7840	442
7845	442
7850	442
7855	442
7860	442
7865	442
7870	442
7875	442
7880	442
7885	442
7890	442
7895	442
7900	442
7905	442
7910	442
7915	442
7920	442
7925	442
7930	442
7935	442
7940	442
7945	442
7950	442
7955	442
7960	442
7965	442
7970	442
7975	442
7980	442
7985	442
7990	442
7995	442
8000	442
8005	442
8010	442
8015	442
8020	442
8025	442
8030	442
8035	442
8040	442
8045	442
8050	442
8055	442
8060	442
8065	442
8070	442
8075	442
8080	442
8085	442
8090	442
8095	442
8100	442
8105	442
8110	442
8115	442
8120	442
8125	442
8130	442
8135	442
8140	442
8145	442
8150	442
8155	442
8160	442
8165	442
8170	442
8175	442
8180	442
8185	442
8190	442
8195	442
8200	442
8205	442
8210	442
8215	442
8220	442
8225	442
8230	442
8235	442
8240	442
8245	441.91416268663
8250	441.65698950718
8255	441.229495406698
8260	440.633367509095
8265	439.870958458839
8270	438.945277136139
8275	437.859976782272
8280	436.619340581908
8285	435.228264759338
8290	433.69223925531
8295	432.017326060747
8300	430.210135292831
8305	428.277799107898
8310	426.227943554068
8315	424.068658474723
8320	421.808465581586
8325	419.456284823425
8330	417.021399183081
8335	414.513418041783
8340	411.94223925531
8345	409.318010091671
8350	406.651087184479
8355	403.951995660047
8360	401.231387599525
8365	398.5
8370	395.768612400475
8375	393.048004339953
8380	390.348912815521
8385	387.681989908329
8390	385.05776074469
8395	382.486581958217
8400	379.978600816919
8405	377.543715176575
8410	375.191534418414
8415	372.931341525277
8420	370.772056445932
8425	368.722200892102
8430	366.789864707169
8435	364.982673939253
8440	363.30776074469
8445	361.771735240662
8450	360.380659418092
8455	359.140023217728
8460	358.054722863861
8465	357.129041541161
8470	356.366632490905
8475	355.770504593302
8480	355.34301049282
8485	355
8490	355
8495	355
8500	355
8505	355
8510	355
8515	355
8520	355
8525	355
8530	355
8535	355
8540	355
8545	355
8550	355
8555	355
8560	355
8565	355
8570	355
8575	355
8580	355
8585	355
8590	355
8595	355
8600	355
8605	355
8610	355
8615	355
8620	355
8625	355
8630	355
8635	355
8640	355
8645	355
8650	355
8655	355
8660	355
8665	355
8670	355
8675	355
8680	355
8685	355
8690	355
8695	355
8700	355
8705	355
8710	355
8715	355
8720	355
8725	355
8730	355
8735	355
8740	355
8745	355
8750	355
8755	355
8760	355
8765	355
8770	355
8775	355
8780	355
8785	355
8790	355
8795	355
8800	355
8805	355
8810	355
8815	355
8820	355
8825	355
8830	355
8835	355
8840	355
8845	355
8850	355
8855	355
8860	355
8865	355
8870	355
8875	355
8880	355
8885	355
8890	355
8895	355
8900	355
8905	355
8910	355
8915	355
8920	355
8925	355
8930	355
8935	355
8940	355
8945	355
8950	355
8955	355
8960	355
8965	355
8970	355
8975	355
8980	355
8985	355
8990	355
8995	355
9000	355
9005	355
9010	355
9015	355
9020	355
9025	355
9030	355
9035	355
9040	355
9045	355
9050	355
9055	355
9060	355
9065	355
9070	355
9075	355
9080	355
9085	355
9090	355
9095	355
9100	355
9105	355
9110	355
9115	355
9120	355
9125	355
9130	355
9135	355
9140	355
9145	355
9150	355
9155	355
9160	355
9165	355
9170	355
9175	355
9180	355
9185	355
9190	355
9195	355
9200	355
9205	355
9210	355
9215	355
9220	355
9225	355
9230	355
9235	355
9240	355
9245	355
9250	355
9255	355
9260	355
9265	355
9270	355
9275	355
9280	355
9285	355
9290	355
9295	355
9300	355
9305	355
9310	355
9315	355
9320	355
9325	355
9330	355
9335	355
9340	355
9345	355
9350	355
9355	355
9360	355
9365	355
9370	355
9375	355
9380	355
9385	355
9390	355
9395	355
9400	355
9405	355
9410	355
9415	355
9420	355
9425	355
9430	355
9435	355
9440	355
9445	355
9450	355
9455	355
9460	355
9465	355
9470	355
9475	355
9480	355
9485	355
9490	355
9495	355
9500	355
9505	355
9510	355
9515	355
9520	355
9525	355
9530	355
9535	355
9540	355
9545	355
9550	355
9555	355
9560	355
9565	355
9570	355
9575	355
9580	355
9585	355
9590	355
9595	355
9600	355
9605	355
9610	355
9615	355
9620	355
9625	355
9630	355
9635	355
9640	355
9645	355
9650	355
9655	355
9660	355
9665	355
9670	355
9675	355
9680	355
9685	355
9690	355
9695	355
9700	355
9705	355
9710	355
9715	355
9720	355
9725	355
9730	355
9735	355
9740	355
9745	355
9750	355
9755	355
9760	355
9765	355
9770	355
9775	355
9780	355
9785	355
9790	355
9795	355
9800	355


==> tiks/dyn-ecco/sig3-7-1.tsv <==
0	279.150000073505
5	279.150392278672
10	279.150381895239
15	279.150344121868
20	279.150270881837
25	279.150177450737
30	279.15008926613
35	279.150091574346
40	279.150370784032
45	279.151267380201
50	279.153325552461
55	279.157334608691
60	279.164353656146
65	279.175714267687
70	279.192999762529
75	279.218122825319
80	279.253071179714
85	279.299757452287
90	279.36017125385
95	279.436237461597
100	279.529740838196
105	279.642258365967
110	279.775099338156
115	279.929203555583
120	280.105224447867
125	280.30353228731
130	280.524052954495
135	280.766321120761
140	281.029545480208
145	281.312679173036
150	281.614493582872
155	281.933649152261
160	282.268756165502
165	282.618421467195
170	282.981280976247
175	283.356020526841
180	283.741388403788
185	284.136202438457
190	284.539353561521
195	284.94980690463
200	285.366601106034
205	285.788846306561
210	286.215721252539
215	286.646469851246
220	287.080397436901
225	287.516866922729
230	287.955294954023
235	288.395148138688
240	288.835939407261
245	289.277224536842
250	289.718598859676
255	290.159694166709
260	290.600175809034
265	291.039739995225
270	291.478111279297
275	291.915040231853
280	292.350301285671
285	292.783690746155
290	293.215024956732
295	293.644138609275
300	294.070883189731
305	294.495125549482
310	294.91674659335
315	295.335640075587
320	295.751711495678
325	296.164877086293
330	296.575062886175
335	296.982203891269
340	297.386243277839
345	297.787131691773
350	298.184826598691
355	298.579291689894
360	298.970496339539
365	299.3584151088
370	299.743027293104
375	300.124316508823
380	300.502270316121
385	300.876879874878
390	301.248139630919
395	301.616047029939
400	301.980602256782
405	302.341807997903
410	302.699669225022
415	303.054192998156
420	303.405388286361
425	303.753265804659
430	304.09783786577
435	304.43911824536
440	304.777122059651
445	305.111865654333
450	305.443366503806
455	305.771643119875
460	306.096714969082
465	306.418602397948
470	306.737326565458
475	307.052909382163
480	307.365373455361
485	307.674742039832
490	307.981038993664
495	308.284288738747
500	308.584516225534
505	308.881746901712
510	309.176006684445
515	309.467321935861
520	309.755719441507
525	310.041226391471
530	310.323870363911
535	310.603679310716
540	310.880681545045
545	311.154905730484
550	311.426380871544
555	311.695136305246
560	311.961201693497
565	312.224607015972
570	312.485382563189
575	312.743558929455
580	312.99916700534
585	313.25223796933
590	313.502803278267
595	313.750894656213
600	313.996544081339
605	314.23978377044
610	314.480646160715
615	314.719163888429
620	314.955369764146
625	315.189296744247
630	315.420977898522
635	315.65044637369
640	315.877735352835
645	316.102878010791
650	316.325907465711
655	316.546856727116
660	316.765758640888
665	316.982645831799
670	317.197550644264
675	317.410505082143
680	317.621540748448
685	317.830688785922
690	318.037979819409
695	318.24344390098
700	318.447110458685
705	318.64900824974
710	318.849165318845
715	319.047608962198
720	319.244365697618
725	319.439461241039
730	319.632920489477
735	319.824767510439
740	320.015025537568
745	320.20371697224
750	320.390863390683
755	320.57648555612
760	320.760603435396
765	320.943236219472
770	321.124402347214
775	321.304119531852
780	321.482404789561
785	321.659274469608
790	321.834744285572
795	322.008829347187
800	322.181544192401
805	322.3529028193
810	322.5229187176
815	322.691604899451
820	322.85897392935
825	323.025037953001
830	323.189808724992
835	323.353297635212
840	323.515515733933
845	323.676473755543
850	323.836182140899
855	323.994651058319
860	324.151890423237
865	324.307909916548
870	324.462719001687
875	324.616326940501
880	324.768742807954
885	324.91997550574
890	325.070033774853
895	325.218926207176
900	325.366661256156
905	325.513247246617
910	325.658692383775
915	325.803004761507
920	325.946192369923
925	326.088263102314
930	326.229224761486
935	326.369085065568
940	326.507851653306
945	326.645532088895
950	326.782133866387
955	326.917664413711
960	327.052131096329
965	327.185541220566
970	327.317902036641
975	327.449220741421
980	327.579504480921
985	327.708760352584
990	327.836995407335
995	327.964216651459
1000	328.090431048296
1005	328.215645519779
1010	328.339866947825
1015	328.463102175598
1020	328.585358008642
1025	328.70664121592
1030	328.826958530735
1035	328.946316651572
1040	329.064722242855
1045	329.182181935626
1050	329.298702328158
1055	329.414289986503
1060	329.528951444989
1065	329.64269320666
1070	329.755521743668
1075	329.867443497633
1080	329.978464879949
1085	330.088592272069
1090	330.197832025751
1095	330.306190463275
1100	330.413673877638
1105	330.520288532724
1110	330.626040663447
1115	330.730936475887
1120	330.834982147396
1125	330.938183826692
1130	331.040547633947
1135	331.142079660848
1140	331.242785970657
1145	331.342672598256
1150	331.441745550189
1155	331.540010804681
1160	331.637474311672
1165	331.734141992821
1170	331.830019741521
1175	331.925113422904
1180	332.019428873837
1185	332.112971902918
1190	332.205748290473
1195	332.297763788539
1200	332.389024120852
1205	332.479534982834
1210	332.569302041576
1215	332.658330935815
1220	332.74662727592
1225	332.834196643867
1230	332.921044593223
1235	333.00717664912
1240	333.092598308237
1245	333.177315038778
1250	333.26133228045
1255	333.344655444446
1260	333.427289913418
1265	333.509241041467
1270	333.590514154117
1275	333.671114548302
1280	333.751047492349
1285	333.830318225963
1290	333.908931960213
1295	333.98689387752
1300	334.064209131645
1305	334.140882847685
1310	334.21692012206
1315	334.292326022508
1320	334.367105588083
1325	334.441263829147
1330	334.514805727377
1335	334.587736235756
1340	334.660060278586
1345	334.731782751484
1350	334.802908521394
1355	334.873442426591
1360	334.943389276695
1365	335.01275385268
1370	335.081540906891
1375	335.149755163059
1380	335.21740131632
1385	335.284484033234
1390	335.351007951806
1395	335.416977681511
1400	335.482397803319
1405	335.547272869725
1410	335.611607404775
1415	335.675405904102
1420	335.738672834956
1425	335.801412636243
1430	335.863629718558
1435	335.92532846423
1440	335.986513227357
1445	336.047188333857
1450	336.107358081507
1455	336.167026739994
1460	336.226198550963
1465	336.284877728068
1470	336.343068457022
1475	336.400774895653
1480	336.45800117396
1485	336.514751394172
1490	336.571029630807
1495	336.626839930732
1500	336.68218631323
1505	336.737072770061
1510	336.791503265529
1515	336.845481736549
1520	336.899012092723
1525	336.952098216402
1530	337.004743962771
1535	337.056953159912
1540	337.108729608891
1545	337.160077083825
1550	337.21099933197
1555	337.261500073794
1560	337.311583003064
1565	337.361251786926
1570	337.410510065994
1575	337.459361454434
1580	337.507809540051
1585	337.55585788438
1590	337.603510022775
1595	337.650769464497
1600	337.697639692813
1605	337.744124165084
1610	337.790226312866
1615	337.835949542004
1620	337.881297232729
1625	337.926272739762
1630	337.970879392404
1635	338.015120494647
1640	338.058999325268
1645	338.102519137933
1650	338.145683161306
1655	338.188494599147
1660	338.230956630426
1665	338.273072409423
1670	338.314845065841
1675	338.35627770491
1680	338.397373407502
1685	338.438135230232
1690	338.478566205579
1695	338.518669341991
1700	338.558447624003
1705	338.597904012346
1710	338.637041444069
1715	338.675862832647
1720	338.7143710681
1725	338.752569017107
1730	338.790459523124
1735	338.828045406499
1740	338.865329464595
1745	338.9023144719
1750	338.939003180157
1755	338.975398318474
1760	339.011502593453
1765	339.047318689306
1770	339.082849267975
1775	339.118096969256
1780	339.15306441092
1785	339.187754188833
1790	339.222168877081
1795	339.256311028093
1800	339.290183172761
1805	339.323787820574
1810	339.357127459731
1815	339.390204557275
1820	339.42302155921
1825	339.455580890628
1830	339.487884955836
1835	339.519936138474
1840	339.55173680165
1845	339.583289288054
1850	339.614595920094
1855	339.645659000018
1860	339.676480810038
1865	339.707063612461
1870	339.737409649809
1875	339.767521144953
1880	339.797400301228
1885	339.827049302568
1890	339.856470313627
1895	339.885665479904
1900	339.914636927874
1905	339.943386765112
1910	339.971917080418
1915	340.000229943947
1920	340.028327407333
1925	340.056211503814
1930	340.083884248358
1935	340.111347637788
1940	340.138603650905
1945	340.165654248617
1950	340.192501374057
1955	340.219146952716
1960	340.245592892563
1965	340.271841084168
1970	340.297893400833
1975	340.32375169871
1980	340.349417816928
1985	340.374893577715
1990	340.40018078652
1995	340.425281232137
2000	340.450196686827
2005	340.474928906436
2010	340.499479630523
2015	340.523850582479
2020	340.548043469648
2025	340.572059983451
2030	340.595901799507
2035	340.619570577752
2040	340.643067962557
2045	340.666395582851
2050	340.689555052237
2055	340.712547969112
2060	340.73537591678
2065	340.758040463576
2070	340.78054316298
2075	340.802885553736
2080	340.825069159966
2085	340.84709549129
2090	340.868966042938
2095	340.89068229587
2100	340.912245716887
2105	340.933657758746
2110	340.954919860275
2115	340.976033446484
2120	340.996999928677
2125	341.017820704566
2130	341.038497158379
2135	341.059030660976
2140	341.079422569956
2145	341.099674229773
2150	341.119786971842
2155	341.13976211465
2160	341.159600963867
2165	341.179304812448
2170	341.198874940748
2175	341.218312616621
2180	341.237619095529
2185	341.256795620649
2190	341.275843422976
2195	341.29476372143
2200	341.313557722956
2205	341.332226622633
2210	341.350771603774
2215	341.369193838032
2220	341.387494485498
2225	341.405674694805
2230	341.423735603227
2235	341.441678336784
2240	341.459504010333
2245	341.477213727675
2250	341.494808581645
2255	341.512289654217
2260	341.529658016592
2265	341.546914729303
2270	341.564060842308
2275	341.581097395087
2280	341.598025416733
2285	341.614845926057
2290	341.63155993167
2295	341.648168432084
2300	341.664672415801
2305	341.681072861405
2310	341.697370737653
2315	341.71356700356
2320	341.729662608498
2325	341.745658492278
2330	341.761555585239
2335	341.777354808341
2340	341.793057073247
2345	341.808663282416
2350	341.824174329183
2355	341.839591097851
2360	341.85491446377
2365	341.870145293429
2370	341.885284444534
2375	341.900332766093
2380	341.915291098499
2385	341.930160273612
2390	341.944941114837
2395	341.959634437208
2400	341.974241047463
2405	341.98876174413
2410	342.003197317601
2415	342.017548550215
2420	342.031816216332
2425	342.046001082417
2430	342.060103907113
2435	342.074125441315
2440	342.088066428253
2445	342.10192760356
2450	342.115709695347
2455	342.129413424278
2460	342.143039503642
2465	342.156588639422
2470	342.170061530372
2475	342.183458868086
2480	342.196781337068
2485	342.210029614804
2490	342.22320437183
2495	342.236306271805
2500	342.249335971574
2505	342.262294121241
2510	342.275181364235
2515	342.287998337376
2520	342.300745670943
2525	342.31342398874
2530	342.326033908159
2535	342.338576040245
2540	342.351050989759
2545	342.363459355245
2550	342.375801729084
2555	342.388078697567
2560	342.400290840947
2565	342.412438733507
2570	342.424522943621
2575	342.436544033811
2580	342.448502560815
2585	342.460399075637
2590	342.472234123615
2595	342.484008244472
2600	342.495721972379
2605	342.507375836008
2610	342.518970358588
2615	342.530506057966
2620	342.541983446653
2625	342.553403031889
2630	342.56476531569
2635	342.576070794907
2640	342.587319961276
2645	342.598513301476
2650	342.609651297176
2655	342.620734425093
2660	342.63176315704
2665	342.642737959981
2670	342.653659296076
2675	342.664527622738
2680	342.675343392681
2685	342.686107053967
2690	342.696819050057
2695	342.707479819861
2700	342.718089797779
2705	342.728649413755
2710	342.739159093321
2715	342.749619257642
2720	342.760030323565
2725	342.77039270366
2730	342.780706806273
2735	342.790973035562
2740	342.801191791552
2745	342.811363470172
2750	342.821488463305
2755	342.831567158826
2760	342.841599940649
2765	342.851587188767
2770	342.861529279294
2775	342.871426584506
2780	342.881279472882
2785	342.891088309145
2790	342.900853454299
2795	342.910575265672
2800	342.920254096955
2805	342.929890298238
2810	342.939484216054
2815	342.949036193414
2820	342.958546569846
2825	342.968015681431
2830	342.977443860845
2835	342.986831437391
2840	342.996178737036
2845	343.005486082453
2850	343.014753793049
2855	343.023982185005
2860	343.033171571313
2865	343.042322261804
2870	343.051434563189
2875	343.060508779087
2880	343.069545210062
2885	343.078544153653
2890	343.087505904409
2895	343.096430753921
2900	343.10531899085
2905	343.114170900966
2910	343.122986767175
2915	343.131766869552
2920	343.140511485376
2925	343.149220889154
2930	343.157895352659
2935	343.166535144956
2940	343.175140532432
2945	343.183711778825
2950	343.192249145257
2955	343.200752890255
2960	343.209223269785
2965	343.217660537275
2970	343.226064943648
2975	343.234436737344
2980	343.242776164352
2985	343.251083468231
2990	343.259358890144
2995	343.26760266888
3000	343.27581504088
3005	343.283996240266
3010	343.292146498863
3015	343.300266046229
3020	343.308355109674
3025	343.316413914289
3030	343.324442682971
3035	343.332441636447
3040	343.340410993295
3045	343.348350969973
3050	343.356261780837
3055	343.364143638167
3060	343.37199675219
3065	343.379821331102
3070	343.387617581086
3075	343.395385706341
3080	343.403125909098
3085	343.410838389643
3090	343.418523346341
3095	343.426180975653
3100	343.433811472163
3105	343.441415028593
3110	343.44899183583
3115	343.456542082942
3120	343.464065957205
3125	343.471563644113
3130	343.479035327408
3135	343.486481189093
3140	343.493901409451
3145	343.501296167068
3150	343.508665638847
3155	343.516010000028
3160	343.523329424207
3165	343.530624083352
3170	343.537894147821
3175	343.545139786383
3180	343.552361166231
3185	343.559558453003
3190	343.56673180785
3195	343.573881354015
3200	343.581007017272
3205	343.588108069135
3210	343.595182192396
3215	343.602223998297
3220	343.609223158973
3225	343.616162559047
3230	343.623016941468
3235	343.629752363287
3240	343.636326482136
3245	343.642689437341
3250	343.648784993066
3255	343.654551675558
3260	343.659923772952
3265	343.664832179528
3270	343.669205116024
3275	343.672968757812
3280	343.676047786719
3285	343.678365872214
3290	343.679846086849
3295	343.680411263507
3300	343.679984303256
3305	343.678488441752
3310	343.675847480436
3315	343.671985987518
3320	343.666829472945
3325	343.660304541015
3330	343.652339023781
3335	343.642862097876
3340	343.631804386958
3345	343.619098051621
3350	343.60467686832
3355	343.588476298647
3360	343.570433550071
3365	343.550487629087
3370	343.528579387598
3375	343.504651563226
3380	343.478648814149
3385	343.450517748988
3390	343.420206952205
3395	343.387667005409
3400	343.352850504928
3405	343.315712075963
3410	343.276208383608
3415	343.234298140996
3420	343.189942114802
3425	343.143103128324
3430	343.093746062325
3435	343.041837853845
3440	342.987347493119
3445	342.930246018798
3450	342.870506511583
3455	342.808104086446
3460	342.743015883546
3465	342.675221057975
3470	342.604700768444
3475	342.531438165026
3480	342.455418376056
3485	342.376628494278
3490	342.295057562351
3495	342.210696557775
3500	342.123538377339
3505	342.033577821149
3510	341.940811576326
3515	341.845238200424
3520	341.746858104632
3525	341.645673536823
3530	341.541688564498
3535	341.434909057675
3540	341.325342671755
3545	341.212998830431
3550	341.097888708642
3555	340.980025215634
3560	340.859422978141
3565	340.736098323712
3570	340.610069264215
3575	340.481355479523
3580	340.349978301416
3585	340.2159606977
3590	340.079327256549
3595	339.940104171106
3600	339.798319224307
3605	339.654001773975
3610	339.507182738156
3615	339.357894580712
3620	339.206171297159
3625	339.052048400762
3630	338.895562908863
3635	338.736753329451
3640	338.57565964795
3645	338.412323314238
3650	338.246787229856
3655	338.079095735415
3660	337.909294598185
3665	337.737430999836
3670	337.563553524325
3675	337.38771214591
3680	337.209958217258
3685	337.030344457638
3690	336.848924941164
3695	336.665755085064
3700	336.480891637952
3705	336.29439266806
3710	336.106317551411
3715	335.916726959885
3720	335.725682849154
3725	335.533248446432
3730	335.339488238017
3735	335.144467956562
3740	334.94825456804
3745	334.750916258358
3750	334.552522419558
3755	334.353143635565
3760	334.152851667419
3765	333.951719437943
3770	333.749821015776
3775	333.547231598732
3780	333.344027496402
3785	333.140286111957
3790	332.93608592307
3795	332.731506461912
3800	332.526628294143
3805	332.321532996847
3810	332.116303135331
3815	331.91102223874
3820	331.705774774416
3825	331.500646120945
3830	331.295722538815
3835	331.091091132085
3840	330.886839792987
3845	330.68305712848
3850	330.479832343715
3855	330.277255018731
3860	330.075414660147
3865	329.874399863921
3870	329.674296995887
3875	329.475188478784
3880	329.277150977664
3885	329.080253872228
3890	328.884558326046
3895	328.690117053694
3900	328.496974669564
3905	328.305168383635
3910	328.114728816791
3915	327.925680792145
3920	327.738044048647
3925	327.551833876211
3930	327.367061685514
3935	327.183735520243
3940	327.001860513308
3945	326.821439287765
3950	326.642472305874
3955	326.464958171892
3960	326.288893894693
3965	326.114275115528
3970	325.941096305398
3975	325.769350935907
3980	325.599031627051
3985	325.430130275067
3990	325.26263816306
3995	325.096546056745
4000	324.931844287343
4005	324.76852282336
4010	324.606571332779
4015	324.445979236944
4020	324.286735757283
4025	324.128829955826
4030	323.972250770349
4035	323.816987044881
4040	323.663027556167
4045	323.510361036647
4050	323.358976194399
4055	323.208861730445
4060	323.060006353775
4065	322.912398794372
4070	322.766027814501
4075	322.620882218495
4080	322.476950861219
4085	322.334222655375
4090	322.192686577814
4095	322.052331674959
4100	321.913147067467
4105	321.775121954203
4110	321.638245615638
4115	321.502507416718
4120	321.36789680928
4125	321.23440333407
4130	321.1020166224
4135	320.970726397506
4140	320.840522475628
4145	320.711394766843
4150	320.583333275697
4155	320.45632810164
4160	320.3303694393
4165	320.205447578612
4170	320.081552904815
4175	319.958675898334
4180	319.836807134572
4185	319.715937283596
4190	319.596057109762
4195	319.47715747126
4200	319.359229319601
4205	319.242263699056
4210	319.126251746041
4215	319.011184688463
4220	318.897053845035
4225	318.783850624554
4230	318.671566525155
4235	318.560193133542
4240	318.449722124198
4245	318.340145258577
4250	318.231454384288
4255	318.123641434258
4260	318.01669842589
4265	317.910617460216
4270	317.805390721041
4275	317.701010474081
4280	317.597469066099
4285	317.494758924045
4290	317.392872554184
4295	317.291802541237
4300	317.191541547512
4305	317.092082312048
4310	316.993417649752
4315	316.895540450547
4320	316.79844367852
4325	316.702120371077
4330	316.6065636381
4335	316.511766661117
4340	316.417722692468
4345	316.324425054487
4350	316.231867138682
4355	316.14004240493
4360	316.048944380673
4365	315.958566660126
4370	315.868902903488
4375	315.779946836166
4380	315.691692248004
4385	315.604132992517
4390	315.517262986139
4395	315.431076207477
4400	315.345566696572
4405	315.260728554167
4410	315.176555940989
4415	315.093043077032
4420	315.010184240854
4425	314.927973768883
4430	314.846406054721
4435	314.765475548473
4440	314.685176756068
4445	314.6055042386
4450	314.526452611672
4455	314.448016544748
4460	314.370190760514
4465	314.292970034249
4470	314.2163491932
4475	314.140323115968
4480	314.064886731904
4485	313.990035020503
4490	313.915763010822
4495	313.842065780889
4500	313.768938457128
4505	313.696376213795
4510	313.624374272413
4515	313.55292790122
4520	313.482032414622
4525	313.411683172655
4530	313.341875580451
4535	313.272605087716
4540	313.203867188212
4545	313.135657419241
4550	313.067971361149
4555	313.000804636823
4560	312.934152911199
4565	312.868011890784
4570	312.802377323173
4575	312.737244996578
4580	312.672610739366
4585	312.608470419598
4590	312.544819944576
4595	312.481655260396
4600	312.41897235151
4605	312.35676724029
4610	312.295035986595
4615	312.233774687356
4620	312.172979476149
4625	312.11264652279
4630	312.052772032926
4635	311.993352247634
4640	311.934383443024
4645	311.875861929849
4650	311.817784053123
4655	311.760146191735
4660	311.702944758077
4665	311.646176197676
4670	311.589836988824
4675	311.533923642219
4680	311.478432700611
4685	311.42336073845
4690	311.368704361538
4695	311.31446020669
4700	311.260624941392
4705	311.207195263474
4710	311.154167900777
4715	311.101539610828
4720	311.049307180524
4725	310.997467425812
4730	310.946017191379
4735	310.894953350344
4740	310.844272803953
4745	310.793972481282
4750	310.744049338935
4755	310.694500360759
4760	310.645322557551
4765	310.596512966772
4770	310.54806865227
4775	310.499986703999
4780	310.452264237747
4785	310.404898394864
4790	310.357886341996
4795	310.311225270819
4800	310.26491239778
4805	310.218944963842
4810	310.173320234226
4815	310.128035498163
4820	310.083088068644
4825	310.038475282179
4830	309.994194498553
4835	309.950243100587
4840	309.906618493905
4845	309.863318106697
4850	309.820339389496
4855	309.777679814944
4860	309.735336877574
4865	309.693308093584
4870	309.65159100062
4875	309.610183157561
4880	309.569082144306
4885	309.52828556156
4890	309.487791030629
4895	309.447596193214
4900	309.407698711205
4905	309.368096266486
4910	309.32878656073
4915	309.289767315207
4920	309.251036270592
4925	309.212591186767
4930	309.174429842641
4935	309.136550035955
4940	309.098949583104
4945	309.06162631895
4950	309.024578096645
4955	308.987802787449
4960	308.95129828056
4965	308.915062482935
4970	308.87909331912
4975	308.84338873108
4980	308.807946678031
4985	308.772765136274
4990	308.737842099031
4995	308.703175576284
5000	308.668763594614
5005	308.634604197041
5010	308.600695442869
5015	308.567035407532
5020	308.53362218244
5025	308.500453874826
5030	308.4675286076
5035	308.4348445192
5040	308.402399763442
5045	308.370192509381
5050	308.338220941166
5055	308.306483257898
5060	308.274977673489
5065	308.243702416527
5070	308.21265573014
5075	308.181835871855
5080	308.15124111347
5085	308.120869740922
5090	308.090720054151
5095	308.060790366978
5100	308.031079006971
5105	308.001584315322
5110	307.972304646722
5115	307.943238369236
5120	307.914383864181
5125	307.885739526005
5130	307.857303762171
5135	307.82907499303
5140	307.801051651715
5145	307.773232184016
5150	307.745615048271
5155	307.718198715248
5160	307.69098166804
5165	307.663962401946
5170	307.637139424368
5175	307.610511254696
5180	307.584076424208
5185	307.557833475956
5190	307.531780964669
5195	307.50591745664
5200	307.480241529632
5205	307.45475177277
5210	307.429446786441
5215	307.404325182197
5220	307.379385582654
5225	307.354626621396
5230	307.330046942877
5235	307.305645202324
5240	307.281420065646
5245	307.257370209337
5250	307.233494320387
5255	307.209791096185
5260	307.186259244434
5265	307.162897483054
5270	307.139704540101
5275	307.116679153674
5280	307.093820071829
5285	307.071126052491
5290	307.048595863372
5295	307.026228281884
5300	307.004022095056
5305	306.981976099451
5310	306.960089101084
5315	306.93835991534
5320	306.916787366897
5325	306.89537028964
5330	306.874107526588
5335	306.852997929815
5340	306.832040360369
5345	306.811233688201
5350	306.790576792083
5355	306.770068559541
5360	306.749707886771
5365	306.729493678575
5370	306.709424848281
5375	306.689500317675
5380	306.669719016929
5385	306.650079884528
5390	306.630581867202
5395	306.611223919858
5400	306.592005005507
5405	306.5729240952
5410	306.55398016796
5415	306.535172210713
5420	306.516499218224
5425	306.497960193032
5430	306.479554145383
5435	306.461280093168
5440	306.443137061857
5445	306.42512408444
5450	306.40724020136
5455	306.389484460455
5460	306.371855916893
5465	306.354353633116
5470	306.336976678776
5475	306.319724130676
5480	306.302595072716
5485	306.285588595826
5490	306.268703797915
5495	306.251939783813
5500	306.235295665209
5505	306.218770560604
5510	306.202363595244
5515	306.186073901074
5520	306.16990061668
5525	306.153842887233
5530	306.137899864439
5535	306.122070706484
5540	306.106354577978
5545	306.09075064991
5550	306.075258099589
5555	306.0598761106
5560	306.044603872744
5565	306.029440581996
5570	306.014385440453
5575	305.99943765628
5580	305.984596443667
5585	305.969861022777
5590	305.955230619701
5595	305.940704466404
5600	305.926281800686
5605	305.911961866128
5610	305.897743912052
5615	305.883627193469
5620	305.869610971037
5625	305.855694511016
5630	305.841877085221
5635	305.828157970978
5640	305.814536451084
5645	305.801011813758
5650	305.787583352599
5655	305.774250366548
5660	305.761012159838
5665	305.747868041958
5670	305.734817327609
5675	305.721859336662
5680	305.708993394117
5685	305.696218830065
5690	305.683534979645
5695	305.670941183006
5700	305.658436785263
5705	305.646021136467
5710	305.633693591554
5715	305.621453510317
5720	305.609300257363
5725	305.597233202075
5730	305.585251718574
5735	305.573355185686
5740	305.561542986899
5745	305.549814510331
5750	305.538169148693
5755	305.52660629925
5760	305.515125363789
5765	305.503725748583
5770	305.492406864353
5775	305.481168126237
5780	305.470008953753
5785	305.458928770766
5790	305.447927005456
5795	305.43700309028
5800	305.42615646194
5805	305.415386561355
5810	305.404692833621
5815	305.394074727982
5820	305.3835316978
5825	305.373063200518
5830	305.362668697633
5835	305.352347654661
5840	305.342099541109
5845	305.331923830443
5850	305.321820000055
5855	305.311787531236
5860	305.301825909145
5865	305.291934622779
5870	305.282113164942
5875	305.272361032217
5880	305.262677724937
5885	305.253062747158
5890	305.243515606624
5895	305.234035814746
5900	305.224622886569
5905	305.215276340748
5910	305.205995699515
5915	305.196780488658
5920	305.187630237486
5925	305.178544478811
5930	305.169522748913
5935	305.160564587519
5940	305.151669537773
5945	305.142837146213
5950	305.134066962742
5955	305.125358540605
5960	305.116711436362
5965	305.108125209863
5970	305.099599424222
5975	305.091133645793
5980	305.082727444147
5985	305.074380392045
5990	305.066092065412
5995	305.057862043319
6000	305.049689907954
6005	305.0415752446
6010	305.03351764161
6015	305.025516690385
6020	305.017571985354
6025	305.009683123944
6030	305.001849706563
6035	304.994071336574
6040	304.986347620276
6045	304.978678166877
6050	304.971062588479
6055	304.963500500047
6060	304.955991519396
6065	304.948535267163
6070	304.94113136679
6075	304.933779444501
6080	304.92647912928
6085	304.919230054647
6090	304.91203187998
6095	304.904884407896
6100	304.897787998174
6105	304.890744645483
6110	304.883760200255
6115	304.876848122323
6120	304.870034789478
6125	304.86336583748
6130	304.856912536125
6135	304.850777063886
6140	304.845095817717
6145	304.840040442432
6150	304.835816814787
6155	304.832662547557
6160	304.8308436265
6165	304.830650647584
6170	304.83239492558
6175	304.836404598982
6180	304.843020785503
6185	304.852593822194
6190	304.865479620098
6195	304.882036157243
6200	304.90262012384
6205	304.92758372468
6210	304.957271638856
6215	304.992018135576
6220	305.032144345175
6225	305.077955685098
6230	305.129739441354
6235	305.187762506646
6240	305.252269277314
6245	305.323479712063
6250	305.401587556243
6255	305.486758736058
6260	305.579129927461
6265	305.678807304652
6270	305.785865473094
6275	305.900346591645
6280	306.02225968795
6285	306.151580170508
6290	306.288249539947
6295	306.432175300993
6300	306.583231075374
6305	306.741256914665
6310	306.906059810604
6315	307.077414399088
6320	307.255063852532
6325	307.438720956767
6330	307.628069380858
6335	307.822765157897
6340	308.022413965073
6345	308.226635461647
6350	308.435047577813
6355	308.647202548202
6360	308.862647870673
6365	309.080928909535
6370	309.301594590765
6375	309.524206172492
6380	309.748346434543
6385	309.973627121625
6390	310.199693495644
6395	310.426225889293
6400	310.652938922047
6405	310.879579337462
6410	311.105923284829
6415	311.331773533548
6420	311.556956811861
6425	311.781321307038
6430	312.00473432775
6435	312.227080139703
6440	312.448257992132
6445	312.668180343856
6450	312.886771283382
6455	313.103965128227
6460	313.3197051861
6465	313.533942661569
6470	313.74663569337
6475	313.957748508438
6480	314.1672506796
6485	314.375116474816
6490	314.581324287046
6495	314.785856135036
6500	314.988697226377
6505	315.189835575189
6510	315.389261667653
6515	315.586968169415
6520	315.782949669622
6525	315.977202456961
6530	316.169724323673
6535	316.360514393994
6540	316.549572973909
6545	316.736901419531
6550	316.922502021712
6555	317.106377904821
6560	317.288532937881
6565	317.468971656496
6570	317.64769919416
6575	317.82472122179
6580	318.000043894392
6585	318.173673803982
6590	318.34561793794
6595	318.515883642121
6600	318.684478588114
6605	318.85141074411
6610	319.016688348949
6615	319.180319888915
6620	319.342314076961
6625	319.502679834031
6630	319.661426272253
6635	319.818562679735
6640	319.974098506794
6645	320.12804335343
6650	320.280406957898
6655	320.431199186246
6660	320.580430022703
6665	320.72810956082
6670	320.874247995273
6675	321.018855614259
6680	321.161942792411
6685	321.303519984177
6690	321.443597717621
6695	321.582186588586
6700	321.719297255197
6705	321.854940432659
6710	321.989126888328
6715	322.121867437024
6720	322.253172936571
6725	322.383054283532
6730	322.511522409136
6735	322.638588275375
6740	322.76426287125
6745	322.888557209175
6750	323.011482321504
6755	323.13304925719
6760	323.253269078562
6765	323.372152858208
6770	323.489711675967
6775	323.605956616016
6780	323.720898764051
6785	323.83454920456
6790	323.946919018176
6795	324.058019279112
6800	324.16786105268
6805	324.276455392874
6810	324.383813340035
6815	324.489945918578
6820	324.594864134795
6825	324.698578974713
6830	324.801101402023
6835	324.902442356067
6840	325.002612749886
6845	325.101623468328
6850	325.199485366208
6855	325.296209266529
6860	325.391805958753
6865	325.486286197132
6870	325.57966069908
6875	325.671940143604
6880	325.763135169788
6885	325.853256375312
6890	325.942314315036
6895	326.030319499617
6900	326.11728239418
6905	326.203213417034
6910	326.288122938426
6915	326.372021279345
6920	326.45491871037
6925	326.53682545055
6930	326.61775166634
6935	326.697707470562
6940	326.776702921418
6945	326.854748021535
6950	326.931852717053
6955	327.008026896744
6960	327.083280391176
6965	327.157622971908
6970	327.231064350722
6975	327.30361417889
6980	327.375282046472
6985	327.446077481659
6990	327.516009950129
6995	327.585088854459
7000	327.653323533549
7005	327.720723262085
7010	327.78729725004
7015	327.853054642185
7020	327.918004517654
7025	327.982155889516
7030	328.045517704389
7035	328.108098842074
7040	328.169908115219
7045	328.230954269012
7050	328.291245980891
7055	328.35079186029
7060	328.409600448401
7065	328.467680217965
7070	328.525039573083
7075	328.581686849057
7080	328.637630312239
7085	328.692878159924
7090	328.747438520238
7095	328.801319452071
7100	328.854528945015
7105	328.907074919327
7110	328.958965225912
7115	329.010207646323
7120	329.060809892779
7125	329.110779608204
7130	329.160124366281
7135	329.208851671521
7140	329.256968959354
7145	329.304483596229
7150	329.351402879736
7155	329.397734038737
7160	329.443484233517
7165	329.488660555949
7170	329.533270029663
7175	329.577319610244
7180	329.620816185431
7185	329.663766575332
7190	329.706177532652
7195	329.748055742935
7200	329.789407824809
7205	329.830240330251
7210	329.870559744857
7215	329.910372488128
7220	329.949684913755
7225	329.988503309927
7230	330.026833899637
7235	330.064682841004
7240	330.102056227596
7245	330.138960088771
7250	330.175400390018
7255	330.211383033305
7260	330.246913857441
7265	330.281998638438
7270	330.316643089884
7275	330.350852863317
7280	330.384633548612
7285	330.417990674366
7290	330.450929708295
7295	330.483456057634
7300	330.515575069536
7305	330.547292031487
7310	330.578612171713
7315	330.609540659601
7320	330.640082606119
7325	330.670243064237
7330	330.700027029358
7335	330.729439439749
7340	330.758485176972
7345	330.787169066322
7350	330.815495877264
7355	330.843470323877
7360	330.871097065293
7365	330.898380706146
7370	330.925325797016
7375	330.951936834876
7380	330.978218263545
7385	331.004174474134
7390	331.029809805501
7395	331.055128544702
7400	331.080134927443
7405	331.104833138534
7410	331.129227312344
7415	331.153321533252
7420	331.177119836103
7425	331.200626206662
7430	331.223844582067
7435	331.24677885128
7440	331.269432855545
7445	331.291810388837
7450	331.313915198311
7455	331.335750984757
7460	331.35732140305
7465	331.378630062593
7470	331.399680527769
7475	331.420476318389
7480	331.44102091013
7485	331.461317734985
7490	331.481370181702
7495	331.501181596225
7500	331.520755282131
7505	331.540094501068
7510	331.559202473192
7515	331.578082377597
7520	331.596737352745
7525	331.615170496901
7530	331.633384868552
7535	331.65138348684
7540	331.669169331975
7545	331.686745345663
7550	331.704114431522
7555	331.721279455493
7560	331.738243246259
7565	331.755008595651
7570	331.771578259058
7575	331.787954955831
7580	331.804141369685
7585	331.820140149105
7590	331.835953907732
7595	331.851585224769
7600	331.867036645365
7605	331.882310681008
7610	331.897409809908
7615	331.912336477384
7620	331.92709309624
7625	331.941682047148
7630	331.956105679016
7635	331.970366309364
7640	331.984466224694
7645	331.998407680849
7650	332.012192903383
7655	332.025824087917
7660	332.039303400497
7665	332.052632977945
7670	332.065814928214
7675	332.078851330733
7680	332.09174423675
7685	332.104495669679
7690	332.117107625432
7695	332.129582072759
7700	332.141920953577
7705	332.154126183304
7710	332.166199651179
7715	332.17814322059
7720	332.189958729393
7725	332.201647990227
7730	332.213212790831
7735	332.224654894352
7740	332.235976039657
7745	332.247177941632
7750	332.258262291491
7755	332.269230757067
7760	332.280084983115
7765	332.290826591601
7770	332.301457181992
7775	332.311978331544
7780	332.322391595588
7785	332.332698507804
7790	332.342900580507
7795	332.352999304918
7800	332.362996151436
7805	332.372892569909
7810	332.3826899899
7815	332.39238982095
7820	332.401993452838
7825	332.411502255842
7830	332.420917580988
7835	332.43024076031
7840	332.439473107094
7845	332.448615916126
7850	332.457670463936
7855	332.466638009039
7860	332.475519792176
7865	332.484317036543
7870	332.493030948034
7875	332.50166271546
7880	332.510213510789
7885	332.518684489359
7890	332.52707679011
7895	332.535391535799
7900	332.54362983322
7905	332.551792773414
7910	332.55988143189
7915	332.567896868825
7920	332.57584012928
7925	332.583712243397
7930	332.59151422661
7935	332.599247079836
7940	332.60691178968
7945	332.614509328625
7950	332.62204065523
7955	332.629506714313
7960	332.636908437149
7965	332.644246741648
7970	332.651522532539
7975	332.658736701559
7980	332.665890127622
7985	332.672983677002
7990	332.680018203508
7995	332.686994548653
8000	332.693913541827
8005	332.700776000464
8010	332.70758273021
8015	332.714334525085
8020	332.721032167645
8025	332.727676429145
8030	332.734268069691
8035	332.740807838404
8040	332.747296473567
8045	332.75373470278
8050	332.760123243109
8055	332.766462801236
8060	332.772754073602
8065	332.778997746556
8070	332.785194496491
8075	332.791344989991
8080	332.797449883967
8085	332.803509825792
8090	332.809525453439
8095	332.815497395616
8100	332.821426271891
8105	332.827312692831
8110	332.833157260122
8115	332.8389605667
8120	332.844723196876
8125	332.850445726456
8130	332.856128722868
8135	332.861772745276
8140	332.867378344701
8145	332.872946064141
8150	332.87847643868
8155	332.883969995606
8160	332.889427254523
8165	332.894848727461
8170	332.900234918984
8175	332.905586326298
8180	332.910903439362
8185	332.916186740985
8190	332.921436706936
8195	332.926653806042
8200	332.931838500292
8205	332.936991244932
8210	332.942112488568
8215	332.947202673258
8220	332.95226223461
8225	332.957291601876
8230	332.962291198042
8235	332.967261439924
8240	332.972202738253
8245	332.977115497767
8250	332.9820001173
8255	332.986856989864
8260	332.991686502739
8265	332.996489037554
8270	333.00126497037
8275	333.006014671765
8280	333.010738506912
8285	333.015436835657
8290	333.020110012602
8295	333.024758387179
8300	333.029382303727
8305	333.033982101567
8310	333.038558115076
8315	333.043110673763
8320	333.047640102336
8325	333.052146720778
8330	333.056630844412
8335	333.061092783977
8340	333.065532845688
8345	333.069951331311
8350	333.074348538223
8355	333.07872475948
8360	333.083080283883
8365	333.087415396037
8370	333.091730376419
8375	333.096025501435
8380	333.100301043483
8385	333.104557271011
8390	333.108794448582
8395	333.113012836923
8400	333.117212692989
8405	333.12139427002
8410	333.125557817591
8415	333.129703581673
8420	333.133831804683
8425	333.137942725542
8430	333.142036579722
8435	333.146113599304
8440	333.150174013022
8445	333.15421804632
8450	333.1582459214
8455	333.162257857268
8460	333.166254069786
8465	333.170234771717
8470	333.174200172772
8475	333.17815047966
8480	333.182085896129
8485	333.186006623011
8490	333.189912858271
8495	333.193804797044
8500	333.197682631685
8505	333.201546551804
8510	333.205396744314
8515	333.20923339347
8520	333.213056680905
8525	333.21686678568
8530	333.220663884313
8535	333.224448150824
8540	333.228219756771
8545	333.231978871288
8550	333.235725661125
8555	333.239460290677
8560	333.243182922028
8565	333.246893714984
8570	333.250592827105
8575	333.254280413745
8580	333.25795662808
8585	333.261621621146
8590	333.26527554187
8595	333.268918537103
8600	333.272550751653
8605	333.276172328313
8610	333.279783407899
8615	333.283384129271
8620	333.286974629374
8625	333.290555043257
8630	333.294125504112
8635	333.297686143297
8640	333.301237090364
8645	333.304778473093
8650	333.308310417511
8655	333.311833047928
8660	333.315346486957
8665	333.318850855545
8670	333.322346272995
8675	333.325832856996
8680	333.329310723644
8685	333.332779987472
8690	333.336240761468
8695	333.339693157105
8700	333.343137284363
8705	333.346573251751
8710	333.350001166331
8715	333.353421133741
8720	333.35683325822
8725	333.360237642624
8730	333.363634388453
8735	333.36702359587
8740	333.370405363726
8745	333.373779789573
8750	333.377146969693
8755	333.380506999112
8760	333.383859971625
8765	333.387205979812
8770	333.390545115057
8775	333.393877467569
8780	333.397203126403
8785	333.400522179471
8790	333.40383471357
8795	333.40714081439
8800	333.410440566541
8805	333.413734053563
8810	333.417021357948
8815	333.420302561153
8820	333.423577743621
8825	333.426846984795
8830	333.430110363132
8835	333.433367956124
8840	333.436619840309
8845	333.439866091291
8850	333.44310678375
8855	333.44634199146
8860	333.449571787306
8865	333.452796243294
8870	333.456015430567
8875	333.459229419422
8880	333.462438279318
8885	333.465642078897
8890	333.468840885992
8895	333.472034767642
8900	333.475223790105
8905	333.478408018872
8910	333.481587518678
8915	333.484762353518
8920	333.487932586653
8925	333.491098280629
8930	333.494259497285
8935	333.497416297766
8940	333.500568742535
8945	333.503716891382
8950	333.506860803442
8955	333.510000537197
8960	333.513136150493
8965	333.516267700552
8970	333.519395243976
8975	333.522518836765
8980	333.525638534323
8985	333.528754391469
8990	333.531866462447
8995	333.534974800938
9000	333.538079460066
9005	333.541180492411
9010	333.544277950018
9015	333.547371884403
9020	333.550462346566
9025	333.553549387001
9030	333.556633055699
9035	333.559713402164
9040	333.562790475417
9045	333.565864324006
9050	333.568934996013
9055	333.572002539068
9060	333.575067000348
9065	333.578128426594
9070	333.581186864112
9075	333.584242358788
9080	333.587294956088
9085	333.59034470107
9090	333.593391638394
9095	333.596435812322
9100	333.599477266734
9105	333.602516045127
9110	333.605552190629
9115	333.608585746002
9120	333.611616753651
9125	333.614645255628
9130	333.617671293644
9135	333.620694909068
9140	333.623716142941
9145	333.626735035979
9150	333.629751628579
9155	333.632765960826
9160	333.6357780725
9165	333.638788003081
9170	333.641795791755
9175	333.64480147742
9180	333.647805098693
9185	333.650806693916
9190	333.653806301158
9195	333.656803958225
9200	333.659799702664
9205	333.662793571769
9210	333.665785602583
9215	333.66877583191
9220	333.671764296313
9225	333.674751032126
9230	333.677736075454
9235	333.680719462179
9240	333.683701227969
9245	333.686681408277
9250	333.689660038351
9255	333.692637153234
9260	333.695612787775
9265	333.698586976626
9270	333.701559754254
9275	333.704531154941
9280	333.70750121279
9285	333.710469961728
9290	333.713437435515
9295	333.716403667741
9300	333.719368691838
9305	333.722332541078
9310	333.72529524858
9315	333.728256847317
9320	333.731217370113
9325	333.734176849655
9330	333.737135318489
9335	333.740092809033
9340	333.743049353573
9345	333.74600498427
9350	333.748959733165
9355	333.751913632181
9360	333.754866713127
9365	333.757819007704
9370	333.760770547505
9375	333.76372136402
9380	333.766671488641
9385	333.769620952664
9390	333.772569787293
9395	333.775518023645
9400	333.778465692751
9405	333.781412825559
9410	333.784359452941
9415	333.787305605692
9420	333.790251314538
9425	333.793196610134
9430	333.796141523071
9435	333.79908608388
9440	333.802030323029
9445	333.804974270936
9450	333.807917957961
9455	333.810861414419
9460	333.813804670576
9465	333.816747756656
9470	333.819690702843
9475	333.822633539283
9480	333.825576296089
9485	333.828519003341
9490	333.831461691092
9495	333.83440438937
9500	333.83734712818
9505	333.840289937506
9510	333.843232847316
9515	333.846175887566
9520	333.849119088197
9525	333.852062479145
9530	333.855006090339
9535	333.857949951703
9540	333.860894093163
9545	333.863838544647
9550	333.866783336088
9555	333.869728497427
9560	333.872674058614
9565	333.875620049614
9570	333.878566500406
9575	333.881513440987
9580	333.884460901377
9585	333.887408911617
9590	333.890357501776
9595	333.893306701949
9600	333.896256542266
9605	333.899207052886
9610	333.902158264007
9615	333.905110205866
9620	333.908062908739
9625	333.911016402946
9630	333.913970718856
9635	333.916925886882
9640	333.919881937491
9645	333.922838901203
9650	333.925796808593
9655	333.928755690296
9660	333.931715577007
9665	333.934676499483
9670	333.937638488549
9675	333.940601575095
9680	333.943565790085
9685	333.946531164553
9690	333.94949772961
9695	333.952465516444
9700	333.955434556322
9705	333.958404880596
9710	333.961376520701
9715	333.964349508158
9720	333.967323874581
9725	333.970299651673
9730	333.973276871232
9735	333.976255565155
9740	333.979235765435
9745	333.982217504169
9750	333.985200813556
9755	333.988185725902
9760	333.991172273624
9765	333.994160489246
9770	333.99715040541
9775	334.00014205487
9780	334.003135470501
9785	334.006130685298
9790	334.009127732378
9795	334.012126644985
9800	334.015127456491


==> tiks/dyn-ecco/sig3-7-2.tsv <==
0	279.150000073505
5	279.156343569479
10	279.163143256789
15	279.171847269373
20	279.182839405658
25	279.195835119937
30	279.210192249869
35	279.225154316451
40	279.240039224261
45	279.254382127126
50	279.268038142969
55	279.281248504947
60	279.294672583757
65	279.309387914734
70	279.326860762861
75	279.348890654943
80	279.377533456252
85	279.415008706882
90	279.463597813488
95	279.527060529635
100	279.603663368248
105	279.699409658974
110	279.817997392319
115	279.961418567464
120	280.130427001953
125	280.32489885588
130	280.544106736355
135	280.786925137392
140	281.051982080899
145	281.337769185261
150	281.642720041175
155	281.96526474572
160	282.303866737744
165	282.657046673213
170	283.023396947882
175	283.401589579659
180	283.790379466029
185	284.188604496584
190	284.595183594708
195	285.009113457942
200	285.42946454064
205	285.855376656504
210	286.286054457942
215	286.720762962284
220	287.158823233088
225	287.599608281282
230	288.042539220854
235	288.487081693281
240	288.932742561377
245	289.379066864537
250	289.825635022054
255	290.272060268294
260	290.717986302162
265	291.16308513304
270	291.607055105787
275	292.049619088232
280	292.490522805666
285	292.929533308015
290	293.366437556627
295	293.801041118785
300	294.233166959233
305	294.662654319076
310	295.089357673429
315	295.513145760123
320	295.9339006726
325	296.351517010922
330	296.765901085492
335	297.176970168714
340	297.584651790379
345	297.988883073069
350	298.389610104308
355	298.786787342593
360	299.180377054784
365	299.570348782671
370	299.956678836758
375	300.339349815604
380	300.718350149238
385	301.093673665349
390	301.465319177125
395	301.833290091745
400	302.197594038633
405	302.55824251669
410	302.915250559805
415	303.268636419997
420	303.618421267599
425	303.964628907952
430	304.307285514074
435	304.646419374833
440	304.982060658141
445	305.314241188701
450	305.642994239856
455	305.968354339083
460	306.290357086667
465	306.609038987104
470	306.924437292757
475	307.236589859303
480	307.545535012489
485	307.85131142572
490	308.153958007991
495	308.453513801675
500	308.750017889675
505	309.043509311461
510	309.334026987485
515	309.621609651505
520	309.906295790329
525	310.188123590512
530	310.467130891535
535	310.743355145024
540	311.016833379548
545	311.287602170594
550	311.555697615281
555	311.82115531143
560	312.084010340607
565	312.344297254772
570	312.602050066192
575	312.857302240293
580	313.110086691142
585	313.360435779267
590	313.608381311556
595	313.853954542976
600	314.097186179878
605	314.338106384683
610	314.576744781749
615	314.813130464235
620	315.047292001802
625	315.279257449011
630	315.509054354266
635	315.736709769209
640	315.962250258433
645	316.185701909447
650	316.407090342784
655	316.626440722206
660	316.843777764919
665	317.059125751766
670	317.272508537341
675	317.48394955998
680	317.693471851621
685	317.901098047478
690	318.106850395529
695	318.310750765798
700	318.512820659407
705	318.71308121741
710	318.911553229387
715	319.1082571418
720	319.303213066119
725	319.496440786698
730	319.687959768432
735	319.877789164174
740	320.065947821932
745	320.252454291843
750	320.437326832937
755	320.620583419692
760	320.802241748393
765	320.982319243291
770	321.160833062583
775	321.33780010421
780	321.513237011484
785	321.687160178545
790	321.85958575567
795	322.030529654416
800	322.200007552624
805	322.368034899281
810	322.534626919248
815	322.699798617853
820	322.863564785362
825	323.025940001332
830	323.186938638841
835	323.346574868613
840	323.504862663029
845	323.661815800043
850	323.817447866984
855	323.971772264274
860	324.124802209045
865	324.276550738665
870	324.427030714181
875	324.57625482367
880	324.724235585511
885	324.870985351581
890	325.016516310364
895	325.160840489995
900	325.303969761219
905	325.445915840293
910	325.586690291806
915	325.726304531443
920	325.864769828673
925	326.002097309383
930	326.138297958447
935	326.273382622233
940	326.407362011056
945	326.540246701568
950	326.672047139107
955	326.802773639969
960	326.932436393656
965	327.061045465047
970	327.188610796541
975	327.315142210137
980	327.440649409474
985	327.56514198183
990	327.688629400064
995	327.811121024528
1000	327.932626104928
1005	328.053153782152
1010	328.172713090047
1015	328.291312957174
1020	328.408962208508
1025	328.52566956711
1030	328.641443655766
1035	328.756292998584
1040	328.870226022562
1045	328.98325105912
1050	329.095376345602
1055	329.206610026745
1060	329.316960156121
1065	329.426434697541
1070	329.535041526441
1075	329.642788431226
1080	329.749683114604
1085	329.855733194876
1090	329.960946207207
1095	330.065329604876
1100	330.168890760491
1105	330.271636967187
1110	330.373575439797
1115	330.474713316003
1120	330.575057657459
1125	330.674615450893
1130	330.773393609196
1135	330.871398972477
1140	330.968638309104
1145	331.065118316727
1150	331.160845623278
1155	331.255826787947
1160	331.350068302156
1165	331.443576590491
1170	331.536358011638
1175	331.628418859287
1180	331.719765363025
1185	331.810403689214
1190	331.900339941846
1195	331.989580163389
1200	332.078130335615
1205	332.16599638041
1210	332.253184160575
1215	332.339699480606
1220	332.425548087464
1225	332.510735671333
1230	332.595267866356
1235	332.679150251368
1240	332.762388350608
1245	332.844987634427
1250	332.92695351997
1255	333.008291371861
1260	333.089006502867
1265	333.169104174552
1270	333.248589597921
1275	333.327467934052
1280	333.405744294717
1285	333.483423742996
1290	333.56051129387
1295	333.637011914819
1300	333.712930526399
1305	333.788272002809
1310	333.863041172458
1315	333.937242818514
1320	334.010881679444
1325	334.08396244955
1330	334.156489779494
1335	334.228468276813
1340	334.299902506427
1345	334.370796991138
1350	334.441156212121
1355	334.510984609409
1360	334.580286582369
1365	334.649066490168
1370	334.717328652233
1375	334.78507734871
1380	334.852316820904
1385	334.919051271721
1390	334.985284866103
1395	335.051021731448
1400	335.116265958034
1405	335.181021599432
1410	335.245292672908
1415	335.309083159827
1420	335.372397006047
1425	335.435238122306
1430	335.497610384607
1435	335.55951763459
1440	335.620963679906
1445	335.681952294586
1450	335.742487219395
1455	335.802572162189
1460	335.862210798269
1465	335.921406770718
1470	335.98016369075
1475	336.038485138035
1480	336.096374661036
1485	336.153835777332
1490	336.21087197394
1495	336.267486707626
1500	336.323683405226
1505	336.379465463943
1510	336.434836251657
1515	336.489799107224
1520	336.544357340765
1525	336.598514233961
1530	336.65227304034
1535	336.705636985558
1540	336.758609267678
1545	336.811193057448
1550	336.863391498567
1555	336.915207707958
1560	336.966644776029
1565	337.017705766937
1570	337.068393718842
1575	337.118711644164
1580	337.168662529828
1585	337.218249337521
1590	337.267475003927
1595	337.316342440972
1600	337.364854536063
1605	337.41301415232
1610	337.46082412881
1615	337.508287280777
1620	337.555406399864
1625	337.60218425434
1630	337.648623589319
1635	337.69472712698
1640	337.740497566776
1645	337.785937585656
1650	337.831049838264
1655	337.875836957156
1660	337.920301552998
1665	337.96444621477
1670	338.008273509971
1675	338.051785984806
1680	338.094986164391
1685	338.137876552942
1690	338.180459633963
1695	338.222737870439
1700	338.264713705018
1705	338.306389560198
1710	338.347767838508
1715	338.388850922685
1720	338.429641175856
1725	338.47014094171
1730	338.510352544674
1735	338.550278290082
1740	338.589920464348
1745	338.629281335132
1750	338.668363151505
1755	338.707168144115
1760	338.745698525346
1765	338.783956489484
1770	338.821944212871
1775	338.859663854063
1780	338.897117553986
1785	338.934307436089
1790	338.971235606496
1795	339.007904154156
1800	339.044315150994
1805	339.080470652054
1810	339.116372695647
1815	339.152023303494
1820	339.187424480871
1825	339.222578216746
1830	339.257486483922
1835	339.292151239171
1840	339.326574423377
1845	339.360757961663
1850	339.394703763533
1855	339.428413722997
1860	339.461889718709
1865	339.495133614091
1870	339.528147257466
1875	339.560932482181
1880	339.593491106735
1885	339.625824934906
1890	339.657935755869
1895	339.689825344322
1900	339.721495460608
1905	339.75294785083
1910	339.784184246975
1915	339.815206367026
1920	339.846015915083
1925	339.876614581476
1930	339.90700404288
1935	339.937185962426
1940	339.967161989816
1945	339.996933761429
1950	340.026502900437
1955	340.055871016908
1960	340.085039707918
1965	340.114010557655
1970	340.142785137526
1975	340.171365006259
1980	340.199751710013
1985	340.227946782472
1990	340.255951744955
1995	340.283768106511
2000	340.311397364022
2005	340.338841002302
2010	340.366100494193
2015	340.393177300664
2020	340.420072870908
2025	340.446788642433
2030	340.473326041163
2035	340.499686481527
2040	340.525871366555
2045	340.551882087968
2050	340.577720026269
2055	340.603386550835
2060	340.628883020006
2065	340.654210781174
2070	340.679371170869
2075	340.704365514851
2080	340.729195128192
2085	340.753861315364
2090	340.778365370322
2095	340.802708576593
2100	340.826892207352
2105	340.850917525514
2110	340.874785783807
2115	340.89849822486
2120	340.92205608128
2125	340.945460575736
2130	340.968712921032
2135	340.991814320194
2140	341.014765966539
2145	341.037569043759
2150	341.060224725996
2155	341.082734177917
2160	341.105098554788
2165	341.127319002554
2170	341.149396657909
2175	341.171332648368
2180	341.193128092344
2185	341.214784099219
2190	341.236301769415
2195	341.257682194465
2200	341.278926457084
2205	341.30003563124
2210	341.321010782221
2215	341.341852966704
2220	341.362563232828
2225	341.383142620253
2230	341.403592160237
2235	341.423912875694
2240	341.444105781266
2245	341.464171883385
2250	341.484112180339
2255	341.503927662338
2260	341.523619311575
2265	341.543188102292
2270	341.562635000841
2275	341.581960965748
2280	341.601166947774
2285	341.620253889976
2290	341.639222727769
2295	341.658074388985
2300	341.676809793935
2305	341.695429855468
2310	341.713935479025
2315	341.732327562707
2320	341.750606997325
2325	341.76877466646
2330	341.786831446522
2335	341.804778206805
2340	341.822615809542
2345	341.840345109964
2350	341.857966956353
2355	341.875482190098
2360	341.892891645747
2365	341.910196151066
2370	341.927396527088
2375	341.944493588169
2380	341.961488142038
2385	341.978380989852
2390	341.995172926249
2395	342.011864739395
2400	342.028457211039
2405	342.044951116563
2410	342.061347225032
2415	342.077646299243
2420	342.093849095778
2425	342.109956365048
2430	342.125968851348
2435	342.141887292898
2440	342.157712421899
2445	342.173444964576
2450	342.189085641225
2455	342.204635166263
2460	342.220094248272
2465	342.235463590047
2470	342.250743888641
2475	342.265935835409
2480	342.281040116058
2485	342.296057410685
2490	342.310988393829
2495	342.325833734509
2500	342.340594096271
2505	342.35527013723
2510	342.369862510116
2515	342.384371862313
2520	342.398798835902
2525	342.413144067709
2530	342.427408189336
2535	342.441591827215
2540	342.455695602638
2545	342.469720131807
2550	342.483666025867
2555	342.497533890952
2560	342.511324328223
2565	342.525037933905
2570	342.538675299333
2575	342.552237010982
2580	342.565723650514
2585	342.579135794812
2590	342.59247401602
2595	342.605738881579
2600	342.618930954266
2605	342.632050792233
2610	342.645098949039
2615	342.658075973692
2620	342.670982410683
2625	342.683818800023
2630	342.696585677276
2635	342.7092835736
2640	342.721913015779
2645	342.734474526256
2650	342.746968623173
2655	342.759395820403
2660	342.771756627582
2665	342.784051550147
2670	342.796281089368
2675	342.808445742381
2680	342.820546002222
2685	342.83258235786
2690	342.84455529423
2695	342.856465292265
2700	342.868312828927
2705	342.880098377242
2710	342.89182240633
2715	342.903485381436
2720	342.915087763964
2725	342.926630011504
2730	342.938112577865
2735	342.949535913106
2740	342.960900463567
2745	342.972206671896
2750	342.983454977082
2755	342.994645814484
2760	343.005779615858
2765	343.016856809391
2770	343.027877819723
2775	343.038843067985
2780	343.049752971819
2785	343.06060794541
2790	343.071408399516
2795	343.082154741491
2800	343.092847375317
2805	343.103486701631
2810	343.114073117748
2815	343.124607017695
2820	343.135088792232
2825	343.14551882888
2830	343.15589751195
2835	343.166225222566
2840	343.176502338693
2845	343.186729235163
2850	343.196906283698
2855	343.207033852939
2860	343.217112308469
2865	343.227142012838
2870	343.237123325589
2875	343.247056603282
2880	343.256942199518
2885	343.266780464965
2890	343.276571747381
2895	343.286316391635
2900	343.296014739738
2905	343.305667130858
2910	343.31527390135
2915	343.324835384776
2920	343.334351911927
2925	343.343823810851
2930	343.353251406868
2935	343.3626350226
2940	343.371974977987
2945	343.381271590314
2950	343.39052517423
2955	343.39973604177
2960	343.40890450238
2965	343.418030862933
2970	343.427115427753
2975	343.436158498638
2980	343.445160374878
2985	343.454121353276
2990	343.463041728171
2995	343.471921791456
3000	343.480761832599
3005	343.489562138664
3010	343.498322994331
3015	343.507044681912
3020	343.515727481378
3025	343.524371670372
3030	343.532977524231
3035	343.541545316004
3040	343.550075316474
3045	343.558567794173
3050	343.567023015404
3055	343.575441244257
3060	343.583822742631
3065	343.592167770246
3070	343.60047658467
3075	343.608749441328
3080	343.616986593528
3085	343.625188292471
3090	343.633354787276
3095	343.641486324992
3100	343.649583150617
3105	343.657645507117
3110	343.665673635442
3115	343.673667774539
3120	343.681628161377
3125	343.689555030955
3130	343.697448616325
3135	343.705309148605
3140	343.713136856996
3145	343.720931968798
3150	343.728694709426
3155	343.736425302429
3160	343.744123969499
3165	343.751790930494
3170	343.759426403446
3175	343.767030604584
3180	343.774603748345
3185	343.782146047388
3190	343.789657712613
3195	343.797111094158
3200	343.804465121236
3205	343.811702994651
3210	343.818823689306
3215	343.825834861397
3220	343.832747093824
3225	343.839569381376
3230	343.846305735779
3235	343.852952778271
3240	343.859498182339
3245	343.865919830237
3250	343.872185552519
3255	343.878253328762
3260	343.884071839004
3265	343.889581268054
3270	343.894714278128
3275	343.899397078556
3280	343.903550534071
3285	343.907091265133
3290	343.90993270463
3295	343.91198608492
3300	343.913161337525
3305	343.913367894884
3310	343.91251538934
3315	343.910514249242
3320	343.907276195573
3325	343.902714645216
3330	343.896745028762
3335	343.889285031896
3340	343.880254769979
3345	343.869576905505
3350	343.85717671788
3355	343.842982134411
3360	343.826923730695
3365	343.808934707747
3370	343.788950852314
3375	343.766910485897
3380	343.742754407103
3385	343.716425831093
3390	343.687870329118
3395	343.657035770397
3400	343.623872267971
3405	343.588332129649
3410	343.550369814659
3415	343.509941896295
3420	343.467007030507
3425	343.421525930193
3430	343.373461344751
3435	343.32277804436
3440	343.26944280838
3445	343.21342441723
3450	343.154693647103
3455	343.093223266906
3460	343.028988036832
3465	342.961964708056
3470	342.892132023069
3475	342.819470716253
3480	342.743963514351
3485	342.665595136555
3490	342.584352293981
3495	342.500223688376
3500	342.413200009921
3505	342.323273934065
3510	342.230440117343
3515	342.134695192168
3520	342.036037760614
3525	341.934468387214
3530	341.829989590839
3535	341.722605835696
3540	341.612323521523
3545	341.499150973053
3550	341.383098428804
3555	341.264178029275
3560	341.142403804606
3565	341.017791661776
3570	340.890359371382
3575	340.760126554059
3580	340.627114666588
3585	340.491346987729
3590	340.352848603815
3595	340.211646394135
3600	340.067769016137
3605	339.921246890461
3610	339.772112185818
3615	339.620398803738
3620	339.46614236317
3625	339.309380184968
3630	339.150151276234
3635	338.988496314534
3640	338.824457631982
3645	338.658079199172
3650	338.48940660896
3655	338.31848706009
3660	338.145369340631
3665	337.970103811233
3670	337.792742388175
3675	337.613338526189
3680	337.431947201039
3685	337.248624891841
3690	337.063429563099
3695	336.876420646435
3700	336.687659021979
3705	336.497206999418
3710	336.305128298645
3715	336.111488030005
3720	335.916352674096
3725	335.719790061099
3730	335.521869349602
3735	335.322661004885
3740	335.122236776632
3745	334.920669676042
3750	334.718033952289
3755	334.514405068304
3760	334.309859675841
3765	334.104475589781
3770	333.898331761653
3775	333.691508252307
3780	333.484086203725
3785	333.276147809916
3790	333.067776286864
3795	332.859055841482
3800	332.650071639548
3805	332.440909772576
3810	332.231657223579
3815	332.022401831715
3820	331.813232255752
3825	331.604237936343
3830	331.39550905707
3835	331.187108645214
3840	330.979198393947
3845	330.771795718871
3850	330.564952855372
3855	330.358746786938
3860	330.153270724732
3865	329.94862704729
3870	329.744921584553
3875	329.542259114863
3880	329.340739935681
3885	329.140457366994
3890	328.941496049509
3895	328.743930906479
3900	328.547826647419
3905	328.353237703087
3910	328.160208493236
3915	327.968773941104
3920	327.778960160946
3925	327.590785256753
3930	327.404260181333
3935	327.219389615029
3940	327.036172832355
3945	326.854604532713
3950	326.674675618171
3955	326.496373906951
3960	326.319684776024
3965	326.144591729989
3970	325.971076896371
3975	325.799121449747
3980	325.628705968742
3985	325.459810731026
3990	325.292415952152
3995	325.126501974392
4000	324.962049411776
4005	324.799039257417
4010	324.637452958863
4015	324.477272466844
4020	324.318480262256
4025	324.161059365775
4030	324.004993333893
4035	323.850266244729
4040	323.696862676415
4045	323.544767680436
4050	323.393966751859
4055	323.244445798029
4060	323.096191106956
4065	322.949189316345
4070	322.803427383963
4075	322.658892559828
4080	322.51557236054
4085	322.373454545932
4090	322.232527098102
4095	322.092778202808
4100	321.954196233138
4105	321.81676973534
4110	321.680487416626
4115	321.545338134795
4120	321.411310889476
4125	321.278394814803
4130	321.146579173338
4135	321.015853351079
4140	320.886206853366
4145	320.757629301574
4150	320.630110430415
4155	320.503640085775
4160	320.378208222942
4165	320.253804905176
4170	320.130420302501
4175	320.008044690697
4180	319.886668450411
4185	319.766282066353
4190	319.646876126549
4195	319.52844132161
4200	319.410968444015
4205	319.294448387368
4210	319.178872145651
4215	319.064230812434
4220	318.950515580056
4225	318.837717738779
4230	318.725828675896
4235	318.614839874816
4240	318.504742914112
4245	318.395529466547
4250	318.287191298072
4255	318.17972026681
4260	318.073108322014
4265	317.967347503023
4270	317.862429938199
4275	317.758347843866
4280	317.655093523242
4285	317.55265936537
4290	317.451037844049
4295	317.350221516779
4300	317.250203023697
4305	317.150975086532
4310	317.052530507562
4315	316.954862168586
4320	316.857963029902
4325	316.761826129297
4330	316.666444581053
4335	316.571811574956
4340	316.477920375332
4345	316.38476432008
4350	316.292336819727
4355	316.200631356496
4360	316.109641483383
4365	316.019360823249
4370	315.929783067923
4375	315.84090197732
4380	315.752711378571
4385	315.665205165162
4390	315.57837729609
4395	315.492221795028
4400	315.4067327495
4405	315.321904310074
4410	315.237730689558
4415	315.154206162214
4420	315.071325062979
4425	314.989081786702
4430	314.907470787381
4435	314.826486577424
4440	314.74612372691
4445	314.666376862868
4450	314.587240668558
4455	314.508709882766
4460	314.430779299116
4465	314.353443765372
4470	314.276698182776
4475	314.200537505369
4480	314.124956739341
4485	314.04995094238
4490	313.975515223035
4495	313.901644740079
4500	313.828334701896
4505	313.75558036586
4510	313.683377037735
4515	313.611720071077
4520	313.540604866645
4525	313.470026871821
4530	313.399981580042
4535	313.330464530227
4540	313.261471306232
4545	313.192997536292
4550	313.125038892484
4555	313.057591090195
4560	312.99064988759
4565	312.924211085101
4570	312.858270524908
4575	312.792824090439
4580	312.727867705871
4585	312.663397335638
4590	312.599408983948
4595	312.535898694308
4600	312.472862549046
4605	312.410296668857
4610	312.348197212335
4615	312.286560375529
4620	312.225382391495
4625	312.164659529853
4630	312.104388096362
4635	312.044564432485
4640	311.985184914972
4645	311.926245955442
4650	311.867743999976
4655	311.809675528712
4660	311.752037055441
4665	311.694825127222
4670	311.638036323989
4675	311.58166725817
4680	311.525714574308
4685	311.470174948692
4690	311.415045088987
4695	311.360321733871
4700	311.306001652682
4705	311.252081645062
4710	311.19855854061
4715	311.145429198541
4720	311.092690507344
4725	311.040339384453
4730	310.988372775913
4735	310.93678765606
4740	310.885581027198
4745	310.83474991928
4750	310.784291389604
4755	310.734202522497
4760	310.684480429017
4765	310.635122246651
4770	310.586125139021
4775	310.537486295592
4780	310.489202931382
4785	310.441272286683
4790	310.393691626776
4795	310.346458241657
4800	310.299569445767
4805	310.253022577717
4810	310.206815000027
4815	310.160944098862
4820	310.115407283775
4825	310.070201987451
4830	310.025325665453
4835	309.980775795978
4840	309.936549879608
4845	309.892645439069
4850	309.849060018994
4855	309.805791185683
4860	309.762836526874
4865	309.720193651513
4870	309.677860189525
4875	309.635833791591
4880	309.594112128929
4885	309.552692893073
4890	309.51157379566
4895	309.470752568217
4900	309.43022696195
4905	309.389994747537
4910	309.350053714926
4915	309.31040167313
4920	309.27103645003
4925	309.231955892177
4930	309.193157864597
4935	309.154640250602
4940	309.116400951596
4945	309.078437886894
4950	309.040748993532
4955	309.003332226087
4960	308.966185556497
4965	308.929306973883
4970	308.892694484373
4975	308.856346110928
4980	308.820259893173
4985	308.784433887226
4990	308.748866165531
4995	308.713554816692
5000	308.678497945315
5005	308.64369367184
5010	308.609140132387
5015	308.574835478599
5020	308.540777877482
5025	308.506965511258
5030	308.47339657721
5035	308.440069287532
5040	308.406981869186
5045	308.374132563748
5050	308.341519627274
5055	308.309141330147
5060	308.276995956945
5065	308.245081806296
5070	308.213397190746
5075	308.181940436618
5080	308.150709883881
5085	308.119703886017
5090	308.08892080989
5095	308.058359035615
5100	308.028016956435
5105	307.997892978587
5110	307.967985521185
5115	307.938293016091
5120	307.908813907797
5125	307.8795466533
5130	307.850489721988
5135	307.821641595519
5140	307.793000767705
5145	307.764565744397
5150	307.736335043373
5155	307.708307194223
5160	307.68048073824
5165	307.652854228311
5170	307.625426228803
5175	307.598195315464
5180	307.571160075309
5185	307.544319106521
5190	307.517671018343
5195	307.491214430981
5200	307.464947975494
5205	307.438870293703
5210	307.412980038087
5215	307.387275871684
5220	307.361756467999
5225	307.336420510902
5230	307.311266694538
5235	307.286293723233
5240	307.261500311399
5245	307.236885183442
5250	307.212447073677
5255	307.188184726231
5260	307.164096894959
5265	307.140182343355
5270	307.116439844466
5275	307.092868180805
5280	307.069466144269
5285	307.046232536049
5290	307.023166166556
5295	307.000265855332
5300	306.97753043097
5305	306.954958731035
5310	306.932549601987
5315	306.910301899096
5320	306.88821448637
5325	306.866286236474
5330	306.84451603066
5335	306.822902758684
5340	306.801445318735
5345	306.780142617365
5350	306.758993569408
5355	306.737997097916
5360	306.717152134082
5365	306.696457617174
5370	306.675912494458
5375	306.655515721138
5380	306.63526626028
5385	306.615163082748
5390	306.595205167136
5395	306.575391499704
5400	306.555721074305
5405	306.536192892331
5410	306.516805962639
5415	306.497559301492
5420	306.478451932496
5425	306.459482886537
5430	306.440651201719
5435	306.421955923301
5440	306.403396103642
5445	306.384970802136
5450	306.366679085154
5455	306.348520025986
5460	306.330492704784
5465	306.312596208502
5470	306.294829630842
5475	306.277192072194
5480	306.259682639583
5485	306.242300446614
5490	306.225044613417
5495	306.207914266589
5500	306.190908539146
5505	306.174026570469
5510	306.157267506247
5515	306.14063049843
5520	306.124114705175
5525	306.107719290795
5530	306.091443425711
5535	306.075286286397
5540	306.059247055337
5545	306.043324920968
5550	306.02751907764
5555	306.011828725562
5560	305.996253070756
5565	305.980791325009
5570	305.965442705829
5575	305.950206436396
5580	305.935081745517
5585	305.92006786758
5590	305.905164042511
5595	305.890369515728
5600	305.875683538094
5605	305.86110536588
5610	305.846634260717
5615	305.832269489553
5620	305.818010324612
5625	305.803856043352
5630	305.789805928423
5635	305.775859267624
5640	305.762015353865
5645	305.748273485125
5650	305.73463296441
5655	305.72109309972
5660	305.707653203998
5665	305.694312595103
5670	305.681070595763
5675	305.667926533541
5680	305.654879740795
5685	305.641929554642
5690	305.629075316919
5695	305.616316374145
5700	305.603652077489
5705	305.59108178273
5710	305.578604850221
5715	305.566220644855
5720	305.553928536028
5725	305.541727897607
5730	305.529618107891
5735	305.517598549581
5740	305.505668609742
5745	305.493827679773
5750	305.482075155369
5755	305.470410436494
5760	305.458832927343
5765	305.44734203631
5770	305.435937175959
5775	305.424617762988
5780	305.4133832182
5785	305.402232966472
5790	305.391166436721
5795	305.380183061875
5800	305.369282278842
5805	305.358463528481
5810	305.347726255569
5815	305.337069908774
5820	305.326493940626
5825	305.315997807482
5830	305.305580969505
5835	305.29524289063
5840	305.284983038535
5845	305.274800884617
5850	305.264695903962
5855	305.254667575312
5860	305.244715381048
5865	305.234838807152
5870	305.225037343188
5875	305.215310482271
5880	305.205657721039
5885	305.196078559631
5890	305.186572501659
5895	305.17713905418
5900	305.167777727673
5905	305.158488036011
5910	305.14926949644
5915	305.140121629548
5920	305.131043959244
5925	305.122036012734
5930	305.113097320493
5935	305.104227416243
5940	305.095425836931
5945	305.0866921227
5950	305.07802581687
5955	305.069426465911
5960	305.060893619424
5965	305.052426830113
5970	305.044025653766
5975	305.035689649231
5980	305.027418378392
5985	305.019211406149
5990	305.011068300396
5995	305.002988631995
6000	304.994971974761
6005	304.987017905434
6010	304.979126003661
6015	304.971295851975
6020	304.96352703577
6025	304.955819143286
6030	304.948171765584
6035	304.940584496528
6040	304.933056932762
6045	304.925588673692
6050	304.918179321464
6055	304.910828480947
6060	304.903535759711
6065	304.896300768006
6070	304.889123118748
6075	304.882002427493
6080	304.874938312423
6085	304.867930394325
6090	304.861082417886
6095	304.854547892873
6100	304.848392303494
6105	304.842629524026
6110	304.837249296002
6115	304.832237567997
6120	304.827591165417
6125	304.823327980513
6130	304.81949364387
6135	304.816165450612
6140	304.813454161172
6145	304.811504171955
6150	304.810492450667
6155	304.810626550273
6160	304.812141950861
6165	304.815298927018
6170	304.820379097254
6175	304.827681779348
6180	304.837520249549
6185	304.850217982989
6190	304.866104936288
6195	304.885513920261
6200	304.908777100212
6205	304.936222652846
6210	304.968171602061
6215	305.004934850296
6220	305.046810417525
6225	305.094080896238
6230	305.147011127529
6235	305.205846100793
6240	305.270809077244
6245	305.342099935593
6250	305.419893736572
6255	305.504339501661
6260	305.595559200197
6265	305.693646938102
6270	305.798668340698
6275	305.910660121431
6280	306.029629827858
6285	306.15555575591
6290	306.288387023166
6295	306.428043791793
6300	306.574417631725
6305	306.727372014724
6310	306.886742930067
6315	307.052339612817
6320	307.223945375818
6325	307.401318536913
6330	307.584297554454
6335	307.772331696153
6340	307.965393651573
6345	308.163301458811
6350	308.365766809333
6355	308.572432074523
6360	308.782898374748
6365	308.996746578176
6370	309.213552755334
6375	309.432899316142
6380	309.654382810057
6385	309.877619168734
6390	310.102247007307
6395	310.327929468517
6400	310.55435498812
6405	310.781237275531
6410	311.008314736619
6415	311.235349512511
6420	311.462126266606
6425	311.688450819345
6430	311.914148704818
6435	312.139063703619
6440	312.363056391099
6445	312.586002728534
6450	312.80779271583
6455	313.02832911768
6460	313.247526270062
6465	313.465308970238
6470	313.68161145071
6475	313.896376435661
6480	314.109554277039
6485	314.32110216655
6490	314.530983419287
6495	314.739166824367
6500	314.945626057857
6505	315.150339153276
6510	315.353288025033
6515	315.554458040387
6520	315.753837635672
6525	315.951417972815
6530	316.147192632402
6535	316.341157339832
6540	316.533309721343
6545	316.723649086941
6550	316.91217623754
6555	317.098893293799
6560	317.283803544425
6565	317.466911311853
6570	317.648221833458
6575	317.827741156588
6580	318.005476045908
6585	318.181433901664
6590	318.35562268764
6595	318.528050867683
6600	318.69872734981
6605	318.86766143699
6610	319.034862783822
6615	319.200341358384
6620	319.364107408622
6625	319.526171432717
6630	319.686544152943
6635	319.845236492552
6640	320.002259555312
6645	320.157624607356
6650	320.311343061025
6655	320.463426460453
6660	320.613886468653
6665	320.762734855909
6670	320.909983489282
6675	321.055644323093
6680	321.199729390241
6685	321.342250794232
6690	321.483220701839
6695	321.62265133629
6700	321.760554970916
6705	321.896943923198
6710	322.031830549163
6715	322.165227238072
6720	322.297146407378
6725	322.427600497904
6730	322.556601969237
6735	322.684163295289
6740	322.810296960035
6745	322.935015453384
6750	323.058331267203
6755	323.180256891451
6760	323.300804810442
6765	323.419987499215
6770	323.537817420015
6775	323.654307018872
6780	323.769468722285
6785	323.883314934003
6790	323.995858031901
6795	324.107110364954
6800	324.217084250299
6805	324.325791970401
6810	324.433245770299
6815	324.539457854953
6820	324.644440386679
6825	324.748205482675
6830	324.85076521264
6835	324.952131596477
6840	325.052316602089
6845	325.151332143261
6850	325.249190077632
6855	325.345902204751
6860	325.441480264213
6865	325.53593593389
6870	325.629280828231
6875	325.721526496654
6880	325.812684422011
6885	325.902766019134
6890	325.991782633453
6895	326.079745539696
6900	326.166665940655
6905	326.252554966025
6910	326.337423671316
6915	326.421283036829
6920	326.504143966696
6925	326.586017287992
6930	326.6669137499
6935	326.746844022939
6940	326.825818698259
6945	326.903848286976
6950	326.980943219581
6955	327.057113845384
6960	327.132370432025
6965	327.206723165026
6970	327.280182147388
6975	327.352757399249
6980	327.424458857566
6985	327.495296375859
6990	327.565279723984
6995	327.634418587954
7000	327.702722569791
7005	327.77020118742
7010	327.8368638746
7015	327.902719980883
7020	327.967778771613
7025	328.032049427949
7030	328.095541046924
7035	328.158262641533
7040	328.220223140842
7045	328.281431390134
7050	328.34189615107
7055	328.401626101884
7060	328.46062983759
7065	328.518915870225
7070	328.5764926291
7075	328.63336846108
7080	328.68955163088
7085	328.745050321379
7090	328.799872633954
7095	328.854026588827
7100	328.907520125431
7105	328.96036110279
7110	329.012557299912
7115	329.064116416199
7120	329.115046071863
7125	329.165353808364
7130	329.215047088849
7135	329.264133298613
7140	329.312619745555
7145	329.360513660661
7150	329.407822198484
7155	329.454552437635
7160	329.500711381283
7165	329.546305957666
7170	329.591343020599
7175	329.635829350001
7180	329.679771652413
7185	329.72317656154
7190	329.766050638779
7195	329.808400373766
7200	329.850232184919
7205	329.891552419989
7210	329.932367356612
7215	329.972683202865
7220	330.012506097828
7225	330.05184211214
7230	330.090697248568
7235	330.129077442567
7240	330.166988562854
7245	330.204436411968
7250	330.241426726845
7255	330.277965179386
7260	330.314057377027
7265	330.349708863312
7270	330.384925118459
7275	330.419711559936
7280	330.454073543028
7285	330.488016361406
7290	330.521545247698
7295	330.554665374057
7300	330.587381852725
7305	330.619699736601
7310	330.651624019805
7315	330.683159638237
7320	330.714311470143
7325	330.745084336669
7330	330.775483002422
7335	330.805512176021
7340	330.835176510651
7345	330.864480604614
7350	330.893429001874
7355	330.922026192606
7360	330.950276613735
7365	330.978184649476
7370	331.005754631874
7375	331.032990841332
7380	331.059897507149
7385	331.086478808042
7390	331.112738872674
7395	331.138681780174
7400	331.164311560656
7405	331.189632195734
7410	331.214647619035
7415	331.239361716701
7420	331.263778327904
7425	331.287901245339
7430	331.311734215723
7435	331.335280940294
7440	331.358545075295
7445	331.381530232465
7450	331.404239979522
7455	331.426677840642
7460	331.448847296933
7465	331.470751786911
7470	331.492394706963
7475	331.513779411819
7480	331.534909215005
7485	331.555787389306
7490	331.576417167215
7495	331.596801741386
7500	331.616944265077
7505	331.636847852592
7510	331.656515579721
7515	331.675950484173
7520	331.695155566004
7525	331.714133788047
7530	331.732888076333
7535	331.75142132051
7540	331.769736374257
7545	331.787836055698
7550	331.805723147806
7555	331.823400398808
7560	331.840870522588
7565	331.858136199076
7570	331.875200074647
7575	331.892064762505
7580	331.908732843072
7585	331.925206864364
7590	331.941489342374
7595	331.957582761441
7600	331.973489574621
7605	331.989212204056
7610	332.004753041334
7615	332.020114447849
7620	332.035298755155
7625	332.050308265322
7630	332.065145251278
7635	332.07981195716
7640	332.094310598653
7645	332.108643363324
7650	332.122812410961
7655	332.136819873905
7660	332.15066785737
7665	332.164358439774
7670	332.177893673058
7675	332.191275583
7680	332.204506169533
7685	332.217587407051
7690	332.230521244722
7695	332.243309606785
7700	332.255954392858
7705	332.268457478228
7710	332.280820714152
7715	332.293045928142
7720	332.305134924259
7725	332.317089483393
7730	332.328911363544
7735	332.340602300107
7740	332.35216400614
7745	332.363598172641
7750	332.374906468817
7755	332.386090542347
7760	332.397152019652
7765	332.408092506148
7770	332.418913586512
7775	332.429616824927
7780	332.440203765344
7785	332.450675931724
7790	332.461034828289
7795	332.47128193976
7800	332.481418731604
7805	332.491446650268
7810	332.501367123418
7815	332.511181560166
7820	332.520891351306
7825	332.530497869536
7830	332.54000246969
7835	332.549406488953
7840	332.558711247083
7845	332.567918046631
7850	332.577028173152
7855	332.58604289542
7860	332.594963465634
7865	332.603791119629
7870	332.612527077081
7875	332.621172541706
7880	332.629728701462
7885	332.638196728748
7890	332.646577780598
7895	332.654872998875
7900	332.663083510461
7905	332.671210427447
7910	332.679254847318
7915	332.687217853138
7920	332.695100513732
7925	332.702903883866
7930	332.710629004426
7935	332.718276902592
7940	332.72584859201
7945	332.733345072969
7950	332.740767332564
7955	332.74811634487
7960	332.755393071101
7965	332.762598459779
7970	332.769733446891
7975	332.776798956053
7980	332.783795898665
7985	332.790725174066
7990	332.79758766969
7995	332.804384261217
8000	332.811115812725
8005	332.817783176836
8010	332.824387194862
8015	332.830928696954
8020	332.837408502241
8025	332.843827418974
8030	332.850186244663
8035	332.856485766217
8040	332.862726760082
8045	332.868909992369
8050	332.875036218994
8055	332.881106185808
8060	332.887120628723
8065	332.893080273842
8070	332.898985837589
8075	332.904838026828
8080	332.910637538992
8085	332.916385062201
8090	332.922081275385
8095	332.9277268484
8100	332.933322442152
8105	332.938868708703
8110	332.944366291395
8115	332.949815824958
8120	332.955217935624
8125	332.960573241236
8130	332.965882351358
8135	332.971145867383
8140	332.976364382637
8145	332.981538482487
8150	332.986668744445
8155	332.991755738267
8160	332.996800026057
8165	333.001802162367
8170	333.006762694292
8175	333.011682161573
8180	333.01656109669
8185	333.021400024956
8190	333.026199464614
8195	333.030959926927
8200	333.03568191627
8205	333.040365930221
8210	333.04501245965
8215	333.049621988808
8220	333.054194995411
8225	333.058731950729
8230	333.063233319669
8235	333.06769956086
8240	333.072131126734
8245	333.07652846361
8250	333.080892011771
8255	333.085222205548
8260	333.089519473395
8265	333.093784237967
8270	333.0980169162
8275	333.102217919381
8280	333.106387653229
8285	333.110526517961
8290	333.114634908373
8295	333.118713213906
8300	333.12276181872
8305	333.126781101761
8310	333.130771436834
8315	333.134733192668
8320	333.138666732984
8325	333.142572416565
8330	333.146450597316
8335	333.150301624332
8340	333.154125841961
8345	333.15792358987
8350	333.161695203103
8355	333.165441012145
8360	333.169161342983
8365	333.172856517165
8370	333.176526851859
8375	333.180172659913
8380	333.183794249911
8385	333.18739192623
8390	333.1909659891
8395	333.194516734653
8400	333.198044454982
8405	333.201549438195
8410	333.205031968467
8415	333.208492326094
8420	333.211930787543
8425	333.215347625506
8430	333.218743108949
8435	333.222117503162
8440	333.225471069807
8445	333.228804066973
8450	333.232116749214
8455	333.235409367605
8460	333.238682169785
8465	333.241935400006
8470	333.245169299172
8475	333.248384104893
8480	333.251580051524
8485	333.254757370209
8490	333.257916288925
8495	333.261057032527
8500	333.264179822787
8505	333.267284878436
8510	333.270372415208
8515	333.273442645877
8520	333.276495780298
8525	333.279532025448
8530	333.282551585464
8535	333.285554661682
8540	333.288541452671
8545	333.291512154278
8550	333.294466959658
8555	333.297406059314
8560	333.300329641134
8565	333.303237890422
8570	333.306130989937
8575	333.309009119927
8580	333.311872458163
8585	333.314721179969
8590	333.317555458263
8595	333.320375463583
8600	333.323181364122
8605	333.325973325759
8610	333.328751512092
8615	333.331516084469
8620	333.334267202016
8625	333.337005021671
8630	333.339729698212
8635	333.342441384287
8640	333.34514023044
8645	333.347826385147
8650	333.350499994835
8655	333.35316120392
8660	333.355810154825
8665	333.358446988014
8670	333.361071842015
8675	333.36368485345
8680	333.366286157057
8685	333.36887588572
8690	333.37145417049
8695	333.374021140614
8700	333.376576923559
8705	333.379121645034
8710	333.381655429017
8715	333.384178397777
8720	333.3866906719
8725	333.389192370308
8730	333.391683610286
8735	333.394164507501
8740	333.396635176027
8745	333.399095728367
8750	333.401546275473
8755	333.403986926766
8760	333.406417790162
8765	333.408838972088
8770	333.411250577507
8775	333.413652709932
8780	333.416045471452
8785	333.41842896275
8790	333.420803283119
8795	333.423168530488
8800	333.425524801433
8805	333.427872191202
8810	333.430210793731
8815	333.432540701659
8820	333.434862006355
8825	333.437174797924
8830	333.439479165234
8835	333.441775195928
8840	333.444062976441
8845	333.446342592021
8850	333.448614126742
8855	333.450877663519
8860	333.453133284127
8865	333.455381069218
8870	333.457621098332
8875	333.459853449915
8880	333.462078201336
8885	333.464295428899
8890	333.466505207859
8895	333.468707612438
8900	333.470902715835
8905	333.473090590247
8910	333.475271306876
8915	333.477444935949
8920	333.479611546726
8925	333.481771207519
8930	333.4839239857
8935	333.486069947718
8940	333.488209159111
8945	333.490341684516
8950	333.492467587686
8955	333.494586931499
8960	333.496699777972
8965	333.498806188273
8970	333.50090622273
8975	333.502999940848
8980	333.505087401317
8985	333.507168662023
8990	333.50924378006
8995	333.511312811743
9000	333.513375812617
9005	333.515432837467
9010	333.517483940332
9015	333.519529174511
9020	333.521568592577
9025	333.523602246385
9030	333.525630187085
9035	333.527652465128
9040	333.529669130278
9045	333.531680231622
9050	333.533685817578
9055	333.535685935907
9060	333.53768063372
9065	333.539669957485
9070	333.541653953044
9075	333.543632665611
9080	333.545606139792
9085	333.547574419583
9090	333.549537548387
9095	333.551495569019
9100	333.553448523712
9105	333.555396454129
9110	333.55733940137
9115	333.559277405978
9120	333.561210507951
9125	333.563138746744
9130	333.565062161282
9135	333.566980789966
9140	333.568894670676
9145	333.570803840786
9150	333.572708337164
9155	333.574608196186
9160	333.576503453737
9165	333.57839414522
9170	333.580280305565
9175	333.582161969231
9180	333.584039170219
9185	333.585911942072
9190	333.587780317887
9195	333.589644330318
9200	333.591504011581
9205	333.593359393465
9210	333.595210507336
9215	333.597057384139
9220	333.598900054411
9225	333.60073854828
9230	333.602572895478
9235	333.604403125339
9240	333.606229266809
9245	333.608051348453
9250	333.609869398456
9255	333.611683444631
9260	333.613493514425
9265	333.615299634922
9270	333.617101832851
9275	333.618900134587
9280	333.62069456616
9285	333.622485153258
9290	333.624271921233
9295	333.626054895103
9300	333.627834099562
9305	333.629609558977
9310	333.631381297402
9315	333.633149338574
9320	333.634913705921
9325	333.63667442257
9330	333.638431511343
9335	333.640184994771
9340	333.641934895089
9345	333.643681234246
9350	333.64542403391
9355	333.647163315466
9360	333.648899100025
9365	333.650631408427
9370	333.652360261246
9375	333.654085678788
9380	333.655807681103
9385	333.657526287982
9390	333.659241518967
9395	333.660953393347
9400	333.662661930169
9405	333.664367148236
9410	333.666069066112
9415	333.667767702129
9420	333.669463074385
9425	333.671155200751
9430	333.672844098871
9435	333.67452978617
9440	333.676212279852
9445	333.677891596906
9450	333.679567754111
9455	333.681240768032
9460	333.682910655033
9465	333.68457743127
9470	333.686241112702
9475	333.687901715088
9480	333.689559253993
9485	333.691213744791
9490	333.692865202665
9495	333.694513642614
9500	333.69615907945
9505	333.697801527807
9510	333.699441002138
9515	333.701077516721
9520	333.702711085662
9525	333.704341722892
9530	333.705969442179
9535	333.707594257119
9540	333.709216181149
9545	333.710835227542
9550	333.712451409413
9555	333.71406473972
9560	333.715675231267
9565	333.717282896704
9570	333.718887748534
9575	333.720489799108
9580	333.722089060635
9585	333.723685545178
9590	333.725279264659
9595	333.72687023086
9600	333.728458455427
9605	333.730043949868
9610	333.731626725559
9615	333.733206793744
9620	333.734784165536
9625	333.736358851922
9630	333.737930863761
9635	333.739500211788
9640	333.741066906617
9645	333.742630958739
9650	333.744192378527
9655	333.745751176238
9660	333.747307362011
9665	333.748860945872
9670	333.750411937735
9675	333.751960347402
9680	333.753506184569
9685	333.75504945882
9690	333.756590179636
9695	333.758128356393
9700	333.759663998363
9705	333.761197114719
9710	333.762727714529
9715	333.764255806769
9720	333.765781400311
9725	333.767304503937
9730	333.768825126331
9735	333.770343276085
9740	333.7718589617
9745	333.773372191585
9750	333.774882974061
9755	333.77639131736
9760	333.777897229629
9765	333.77940071893
9770	333.780901793238
9775	333.782400460448
9780	333.783896728371
9785	333.785390604741
9790	333.786882097208
9795	333.788371213346
9800	333.789857960653


==> tiks/dyn-ecco/sig3-7-e-1.tsv <==
0	279.150000073505
5	279.150392278672
10	279.150381895239
15	279.150344121868
20	279.150270881837
25	279.150177450737
30	279.15008926613
35	279.150091574346
40	279.150370784032
45	279.151267380201
50	279.153325552461
55	279.157334608691
60	279.164353656146
65	279.175714267687
70	279.192999762529
75	279.218122825319
80	279.253071179714
85	279.299757452287
90	279.36017125385
95	279.436237461597
100	279.529740838196
105	279.642258365967
110	279.775099338156
115	279.929203555583
120	280.105224447867
125	280.30353228731
130	280.524052954495
135	280.766321120761
140	281.029545480208
145	281.312679173036
150	281.614493582872
155	281.933649152261
160	282.268756165502
165	282.618421467195
170	282.981280976247
175	283.356020526841
180	283.741388403788
185	284.136202438457
190	284.539353561521
195	284.94980690463
200	285.366601106034
205	285.788846306561
210	286.215721252539
215	286.646469851246
220	287.080397436901
225	287.516866922729
230	287.955294954023
235	288.395148138688
240	288.835939407261
245	289.277224536842
250	289.718598859676
255	290.159694166709
260	290.600175809034
265	291.039739995225
270	291.478111279297
275	291.915040231853
280	292.350301285671
285	292.783690746155
290	293.215024956732
295	293.644138609275
300	294.070883189731
305	294.495125549482
310	294.91674659335
315	295.335640075587
320	295.751711495678
325	296.164877086293
330	296.575062886175
335	296.982203891269
340	297.386243277839
345	297.787131691773
350	298.184826598691
355	298.579291689894
360	298.970496339539
365	299.3584151088
370	299.743027293104
375	300.124316508823
380	300.502270316121
385	300.876879874878
390	301.248139630919
395	301.616047029939
400	301.980602256782
405	302.341807997903
410	302.699669225022
415	303.054192998156
420	303.405388286361
425	303.753265804659
430	304.09783786577
435	304.43911824536
440	304.777122059651
445	305.111865654333
450	305.443366503806
455	305.771643119875
460	306.096714969082
465	306.418602397948
470	306.737326565458
475	307.052909382163
480	307.365373455361
485	307.674742039832
490	307.981038993664
495	308.284288738747
500	308.584516225534
505	308.881746901712
510	309.176006684445
515	309.467321935861
520	309.755719441507
525	310.041226391471
530	310.323870363911
535	310.603679310716
540	310.880681545045
545	311.154905730484
550	311.426380871544
555	311.695136305246
560	311.961201693497
565	312.224607015972
570	312.485382563189
575	312.743558929455
580	312.99916700534
585	313.25223796933
590	313.502803278267
595	313.750894656213
600	313.996544081339
605	314.23978377044
610	314.480646160715
615	314.719163888429
620	314.955369764146
625	315.189296744247
630	315.420977898522
635	315.65044637369
640	315.877735352835
645	316.102878010791
650	316.325907465711
655	316.546856727116
660	316.765758640888
665	316.982645831799
670	317.197550644264
675	317.410505082143
680	317.621540748448
685	317.830688785922
690	318.037979819409
695	318.24344390098
700	318.447110458685
705	318.64900824974
710	318.849165318845
715	319.047608962198
720	319.244365697618
725	319.439461241039
730	319.632920489477
735	319.824767510439
740	320.015025537568
745	320.20371697224
750	320.390863390683
755	320.57648555612
760	320.760603435396
765	320.943236219472
770	321.124402347214
775	321.304119531852
780	321.482404789561
785	321.659274469608
790	321.834744285572
795	322.008829347187
800	322.181544192401
805	322.3529028193
810	322.5229187176
815	322.691604899451
820	322.85897392935
825	323.025037953001
830	323.189808724992
835	323.353297635212
840	323.515515733933
845	323.676473755543
850	323.836182140899
855	323.994651058319
860	324.151890423237
865	324.307909916548
870	324.462719001687
875	324.616326940501
880	324.768742807954
885	324.91997550574
890	325.070033774853
895	325.218926207176
900	325.366661256156
905	325.513247246617
910	325.658692383775
915	325.803004761507
920	325.946192369923
925	326.088263102314
930	326.229224761486
935	326.369085065568
940	326.507851653306
945	326.645532088895
950	326.782133866387
955	326.917664413711
960	327.052131096329
965	327.185541220566
970	327.317902036641
975	327.449220741421
980	327.579504480921
985	327.708760352584
990	327.836995407335
995	327.964216651459
1000	328.090431048296
1005	328.215645519779
1010	328.339866947825
1015	328.463102175598
1020	328.585358008642
1025	328.70664121592
1030	328.826958530735
1035	328.946316651572
1040	329.064722242855
1045	329.182181935626
1050	329.298702328158
1055	329.414289986503
1060	329.528951444989
1065	329.64269320666
1070	329.755521743668
1075	329.867443497633
1080	329.978464879949
1085	330.088592272069
1090	330.197832025751
1095	330.306190463275
1100	330.413673877638
1105	330.520288532724
1110	330.626040663447
1115	330.730936475887
1120	330.834982147396
1125	330.938183826692
1130	331.040547633947
1135	331.142079660848
1140	331.242785970657
1145	331.342672598256
1150	331.441745550189
1155	331.540010804681
1160	331.637474311672
1165	331.734141992821
1170	331.830019741521
1175	331.925113422904
1180	332.019428873837
1185	332.112971902918
1190	332.205748290473
1195	332.297763788539
1200	332.389024120852
1205	332.479534982834
1210	332.569302041576
1215	332.658330935815
1220	332.74662727592
1225	332.834196643867
1230	332.921044593223
1235	333.00717664912
1240	333.092598308237
1245	333.177315038778
1250	333.26133228045
1255	333.344655444446
1260	333.427289913418
1265	333.509241041467
1270	333.590514154117
1275	333.671114548302
1280	333.751047492349
1285	333.830318225963
1290	333.908931960213
1295	333.98689387752
1300	334.064209131645
1305	334.140882847685
1310	334.21692012206
1315	334.292326022508
1320	334.367105588083
1325	334.441263829147
1330	334.514805727377
1335	334.587736235756
1340	334.660060278586
1345	334.731782751484
1350	334.802908521394
1355	334.873442426591
1360	334.943389276695
1365	335.01275385268
1370	335.081540906891
1375	335.149755163059
1380	335.21740131632
1385	335.284484033234
1390	335.351007951806
1395	335.416977681511
1400	335.482397803319
1405	335.547272869725
1410	335.611607404775
1415	335.675405904102
1420	335.738672834956
1425	335.801412636243
1430	335.863629718558
1435	335.92532846423
1440	335.986513227357
1445	336.047188333857
1450	336.107358081507
1455	336.167026739994
1460	336.226198550963
1465	336.284877728068
1470	336.343068457022
1475	336.400774895653
1480	336.45800117396
1485	336.514751394172
1490	336.571029630807
1495	336.626839930732
1500	336.68218631323
1505	336.737072770061
1510	336.791503265529
1515	336.845481736549
1520	336.899012092723
1525	336.952098216402
1530	337.004743962771
1535	337.056953159912
1540	337.108729608891
1545	337.160077083825
1550	337.21099933197
1555	337.261500073794
1560	337.311583003064
1565	337.361251786926
1570	337.410510065994
1575	337.459361454434
1580	337.507809540051
1585	337.55585788438
1590	337.603510022775
1595	337.650769464497
1600	337.697639692813
1605	337.744124165084
1610	337.790226312866
1615	337.835949542004
1620	337.881297232729
1625	337.926272739762
1630	337.970879392404
1635	338.015120494647
1640	338.058999325268
1645	338.102519137933
1650	338.145683161306
1655	338.188494599147
1660	338.230956630426
1665	338.273072409423
1670	338.314845065841
1675	338.35627770491
1680	338.397373407502
1685	338.438135230232
1690	338.478566205579
1695	338.518669341991
1700	338.558447624003
1705	338.597904012346
1710	338.637041444069
1715	338.675862832647
1720	338.7143710681
1725	338.752569017107
1730	338.790459523124
1735	338.828045406499
1740	338.865329464595
1745	338.9023144719
1750	338.939003180157
1755	338.975398318474
1760	339.011502593453
1765	339.047318689306
1770	339.082849267975
1775	339.118096969256
1780	339.15306441092
1785	339.187754188833
1790	339.222168877081
1795	339.256311028093
1800	339.290183172761
1805	339.323787820574
1810	339.357127459731
1815	339.390204557275
1820	339.42302155921
1825	339.455580890628
1830	339.487884955836
1835	339.519936138474
1840	339.55173680165
1845	339.583289288054
1850	339.614595920094
1855	339.645659000018
1860	339.676480810038
1865	339.707063612461
1870	339.737409649809
1875	339.767521144953
1880	339.797400301228
1885	339.827049302568
1890	339.856470313627
1895	339.885665479904
1900	339.914636927874
1905	339.943386765112
1910	339.971917080418
1915	340.000229943947
1920	340.028327407333
1925	340.056211503814
1930	340.083884248358
1935	340.111347637788
1940	340.138603650905
1945	340.165654248617
1950	340.192501374057
1955	340.219146952716
1960	340.245592892563
1965	340.271841084168
1970	340.297893400833
1975	340.32375169871
1980	340.349417816928
1985	340.374893577715
1990	340.40018078652
1995	340.425281232137
2000	340.450196686827
2005	340.474928906436
2010	340.499479630523
2015	340.523850582479
2020	340.548043469648
2025	340.572059983451
2030	340.595901799507
2035	340.619570577752
2040	340.643067962557
2045	340.666395582851
2050	340.689555052237
2055	340.712547969112
2060	340.73537591678
2065	340.758040463576
2070	340.78054316298
2075	340.802885553736
2080	340.825069159966
2085	340.84709549129
2090	340.868966042938
2095	340.89068229587
2100	340.912245716887
2105	340.933657758746
2110	340.954919860275
2115	340.976033446484
2120	340.996999928677
2125	341.017820704566
2130	341.038497158379
2135	341.059030660976
2140	341.079422569956
2145	341.099674229773
2150	341.119786971842
2155	341.13976211465
2160	341.159600963867
2165	341.179304812448
2170	341.198874940748
2175	341.218312616621
2180	341.237619095529
2185	341.256795620649
2190	341.275843422976
2195	341.29476372143
2200	341.313557722956
2205	341.332226622633
2210	341.350771603774
2215	341.369193838032
2220	341.387494485498
2225	341.405674694805
2230	341.423735603227
2235	341.441678336784
2240	341.459504010333
2245	341.477213727675
2250	341.494808581645
2255	341.512289654217
2260	341.529658016592
2265	341.546914729303
2270	341.564060842308
2275	341.581097395087
2280	341.598025416733
2285	341.614845926057
2290	341.63155993167
2295	341.648168432084
2300	341.664672415801
2305	341.681072861405
2310	341.697370737653
2315	341.71356700356
2320	341.729662608498
2325	341.745658492278
2330	341.761555585239
2335	341.777354808341
2340	341.793057073247
2345	341.808663282416
2350	341.824174329183
2355	341.839591097851
2360	341.85491446377
2365	341.870145293429
2370	341.885284444534
2375	341.900332766093
2380	341.915291098499
2385	341.930160273612
2390	341.944941114837
2395	341.959634437208
2400	341.974241047463
2405	341.98876174413
2410	342.003197317601
2415	342.017548550215
2420	342.031816216332
2425	342.046001082417
2430	342.060103907113
2435	342.074125441315
2440	342.088066428253
2445	342.10192760356
2450	342.115709695347
2455	342.129413424278
2460	342.143039503642
2465	342.156588639422
2470	342.170061530372
2475	342.183458868086
2480	342.196781337068
2485	342.210029614804
2490	342.22320437183
2495	342.236306271805
2500	342.249335971574
2505	342.262294121241
2510	342.275181364235
2515	342.287998337376
2520	342.300745670943
2525	342.31342398874
2530	342.326033908159
2535	342.338576040245
2540	342.351050989759
2545	342.363459355245
2550	342.375801729084
2555	342.388078697567
2560	342.400290840947
2565	342.412438733507
2570	342.424522943621
2575	342.436544033811
2580	342.448502560815
2585	342.460399075637
2590	342.472234123615
2595	342.484008244472
2600	342.495721972379
2605	342.507375836008
2610	342.518970358588
2615	342.530506057966
2620	342.541983446653
2625	342.553403031889
2630	342.56476531569
2635	342.576070794907
2640	342.587319961276
2645	342.598513301476
2650	342.609651297176
2655	342.620734425093
2660	342.63176315704
2665	342.642737959981
2670	342.653659296076
2675	342.664527622738
2680	342.675343392681
2685	342.686107053967
2690	342.696819050057
2695	342.707479819861
2700	342.718089797779
2705	342.728649413755
2710	342.739159093321
2715	342.749619257642
2720	342.760030323565
2725	342.77039270366
2730	342.780706806273
2735	342.790973035562
2740	342.801191791552
2745	342.811363470172
2750	342.821488463305
2755	342.831567158826
2760	342.841599940649
2765	342.851587188767
2770	342.861529279294
2775	342.871426584506
2780	342.881279472882
2785	342.891088309145
2790	342.900853454299
2795	342.910575265672
2800	342.920254096955
2805	342.929890298238
2810	342.939484216054
2815	342.949036193414
2820	342.958546569846
2825	342.968015681431
2830	342.977443860845
2835	342.986831437391
2840	342.996178737036
2845	343.005486082453
2850	343.014753793049
2855	343.023982185005
2860	343.033171571313
2865	343.042322261804
2870	343.051434563189
2875	343.060508779087
2880	343.069545210062
2885	343.078544153653
2890	343.087505904409
2895	343.096430753921
2900	343.10531899085
2905	343.114170900966
2910	343.122986767175
2915	343.131766869552
2920	343.140511485376
2925	343.149220889154
2930	343.157895352659
2935	343.166535144956
2940	343.175140532432
2945	343.183711778825
2950	343.192249145257
2955	343.200752890255
2960	343.209223269785
2965	343.217660537275
2970	343.226064943648
2975	343.234436737344
2980	343.242776164352
2985	343.251083468231
2990	343.259358890144
2995	343.26760266888
3000	343.27581504088
3005	343.283996240266
3010	343.292146498863
3015	343.300266046229
3020	343.308355109674
3025	343.316413914289
3030	343.324442682971
3035	343.332441636447
3040	343.340410993295
3045	343.348350969973
3050	343.356261780837
3055	343.364143638167
3060	343.37199675219
3065	343.379821331102
3070	343.387617581086
3075	343.395385706341
3080	343.403125909098
3085	343.410838389643
3090	343.418523346341
3095	343.426180975653
3100	343.433811472163
3105	343.441415028593
3110	343.44899183583
3115	343.456542082942
3120	343.464065957205
3125	343.471563644113
3130	343.479035327408
3135	343.486481189093
3140	343.493901409451
3145	343.501296167068
3150	343.508665638847
3155	343.516010000028
3160	343.523329424207
3165	343.530624083352
3170	343.537894147821
3175	343.545139786383
3180	343.552361166231
3185	343.559558453003
3190	343.56673180785
3195	343.573881354015
3200	343.581007017272
3205	343.588108069135
3210	343.595182192396
3215	343.602223998297
3220	343.609223158973
3225	343.616162559047
3230	343.623016941468
3235	343.629752363287
3240	343.636326482136
3245	343.642689437341
3250	343.648784993066
3255	343.654551675558
3260	343.659923772952
3265	343.664832179528
3270	343.669205116024
3275	343.672968757812
3280	343.676047786719
3285	343.678365872214
3290	343.679846086849
3295	343.680411263507
3300	343.679984303256
3305	343.678488441752
3310	343.675847480436
3315	343.671985987518
3320	343.666829472945
3325	343.660304541015
3330	343.652339023781
3335	343.642862097876
3340	343.631804386958
3345	343.619098051621
3350	343.60467686832
3355	343.588476298647
3360	343.570433550071
3365	343.550487629087
3370	343.528579387598
3375	343.504651563226
3380	343.478648814149
3385	343.450517748988
3390	343.420206952205
3395	343.387667005409
3400	343.352850504928
3405	343.315712075963
3410	343.276208383608
3415	343.234298140996
3420	343.189942114802
3425	343.143103128324
3430	343.093746062325
3435	343.041837853845
3440	342.987347493119
3445	342.930246018798
3450	342.870506511583
3455	342.808104086446
3460	342.743015883546
3465	342.675221057975
3470	342.604700768444
3475	342.531438165026
3480	342.455418376056
3485	342.376628494278
3490	342.295057562351
3495	342.210696557775
3500	342.123538377339
3505	342.033577821149
3510	341.940811576326
3515	341.845238200424
3520	341.746858104632
3525	341.645673536823
3530	341.541688564498
3535	341.434909057675
3540	341.325342671755
3545	341.212998830431
3550	341.097888708642
3555	340.980025215634
3560	340.859422978141
3565	340.736098323712
3570	340.610069264215
3575	340.481355479523
3580	340.349978301416
3585	340.2159606977
3590	340.079327256549
3595	339.940104171106
3600	339.798319224307
3605	339.654001773975
3610	339.507182738156
3615	339.357894580712
3620	339.206171297159
3625	339.052048400762
3630	338.895562908863
3635	338.736753329451
3640	338.57565964795
3645	338.412323314238
3650	338.246787229856
3655	338.079095735415
3660	337.909294598185
3665	337.737430999836
3670	337.563553524325
3675	337.38771214591
3680	337.209958217258
3685	337.030344457638
3690	336.848924941164
3695	336.665755085064
3700	336.480891637952
3705	336.29439266806
3710	336.106317551411
3715	335.916726959885
3720	335.725682849154
3725	335.533248446432
3730	335.339488238017
3735	335.144467956562
3740	334.94825456804
3745	334.750916258358
3750	334.552522419558
3755	334.353143635565
3760	334.152851667419
3765	333.951719437943
3770	333.749821015776
3775	333.547231598732
3780	333.344027496402
3785	333.140286111957
3790	332.93608592307
3795	332.731506461912
3800	332.526628294143
3805	332.321532996847
3810	332.116303135331
3815	331.91102223874
3820	331.705774774416
3825	331.500646120945
3830	331.295722538815
3835	331.091091132085
3840	330.886839792987
3845	330.68305712848
3850	330.479832343715
3855	330.277255018731
3860	330.075414660147
3865	329.874399863921
3870	329.674296995887
3875	329.475188478784
3880	329.277150977664
3885	329.080253872228
3890	328.884558326046
3895	328.690117053694
3900	328.496974669564
3905	328.305168383635
3910	328.114728816791
3915	327.925680792145
3920	327.738044048647
3925	327.551833876211
3930	327.367061685514
3935	327.183735520243
3940	327.001860513308
3945	326.821439287765
3950	326.642472305874
3955	326.464958171892
3960	326.288893894693
3965	326.114275115528
3970	325.941096305398
3975	325.769350935907
3980	325.599031627051
3985	325.430130275067
3990	325.26263816306
3995	325.096546056745
4000	324.931844287343
4005	324.76852282336
4010	324.606571332779
4015	324.445979236944
4020	324.286735757283
4025	324.128829955826
4030	323.972250770349
4035	323.816987044881
4040	323.663027556167
4045	323.510361036647
4050	323.358976194399
4055	323.208861730445
4060	323.060006353775
4065	322.912398794372
4070	322.766027814501
4075	322.620882218495
4080	322.476950861219
4085	322.334222655375
4090	322.192686577814
4095	322.052331674959
4100	321.913147067467
4105	321.775121954203
4110	321.638245615638
4115	321.502507416718
4120	321.36789680928
4125	321.23440333407
4130	321.1020166224
4135	320.970726397506
4140	320.840522475628
4145	320.711394766843
4150	320.583333275697
4155	320.45632810164
4160	320.3303694393
4165	320.205447578612
4170	320.081552904815
4175	319.958675898334
4180	319.836807134572
4185	319.715937283596
4190	319.596057109762
4195	319.47715747126
4200	319.359229319601
4205	319.242263699056
4210	319.126251746041
4215	319.011184688463
4220	318.897053845035
4225	318.783850624554
4230	318.671566525155
4235	318.560193133542
4240	318.449722124198
4245	318.340145258577
4250	318.231454384288
4255	318.123641434258
4260	318.01669842589
4265	317.910617460216
4270	317.805390721041
4275	317.701010474081
4280	317.597469066099
4285	317.494758924045
4290	317.392872554184
4295	317.291802541237
4300	317.191541547512
4305	317.092082312048
4310	316.993417649752
4315	316.895540450547
4320	316.79844367852
4325	316.702120371077
4330	316.6065636381
4335	316.511766661117
4340	316.417722692468
4345	316.324425054487
4350	316.231867138682
4355	316.14004240493
4360	316.048944380673
4365	315.958566660126
4370	315.868902903488
4375	315.779946836166
4380	315.691692248004
4385	315.604132992517
4390	315.517262986139
4395	315.431076207477
4400	315.345566696572
4405	315.260728554167
4410	315.176555940989
4415	315.093043077032
4420	315.010184240854
4425	314.927973768883
4430	314.846406054721
4435	314.765475548473
4440	314.685176756068
4445	314.6055042386
4450	314.526452611672
4455	314.448016544748
4460	314.370190760514
4465	314.292970034249
4470	314.2163491932
4475	314.140323115968
4480	314.064886731904
4485	313.990035020503
4490	313.915763010822
4495	313.842065780889
4500	313.768938457128
4505	313.696376213795
4510	313.624374272413
4515	313.55292790122
4520	313.482032414622
4525	313.411683172655
4530	313.341875580451
4535	313.272605087716
4540	313.203867188212
4545	313.135657419241
4550	313.067971361149
4555	313.000804636823
4560	312.934152911199
4565	312.868011890784
4570	312.802377323173
4575	312.737244996578
4580	312.672610739366
4585	312.608470419598
4590	312.544819944576
4595	312.481655260396
4600	312.41897235151
4605	312.35676724029
4610	312.295035986595
4615	312.233774687356
4620	312.172979476149
4625	312.11264652279
4630	312.052772032926
4635	311.993352247634
4640	311.934383443024
4645	311.875861929849
4650	311.817784053123
4655	311.760146191735
4660	311.702944758077
4665	311.646176197676
4670	311.589836988824
4675	311.533923642219
4680	311.478432700611
4685	311.42336073845
4690	311.368704361538
4695	311.31446020669
4700	311.260624941392
4705	311.207195263474
4710	311.154167900777
4715	311.101539610828
4720	311.049307180524
4725	310.997467425812
4730	310.946017191379
4735	310.894953350344
4740	310.844272803953
4745	310.793972481282
4750	310.744049338935
4755	310.694500360759
4760	310.645322557551
4765	310.596512966772
4770	310.54806865227
4775	310.499986703999
4780	310.452264237747
4785	310.404898394864
4790	310.357886341996
4795	310.311225270819
4800	310.26491239778
4805	310.218944963842
4810	310.173320234226
4815	310.128035498163
4820	310.083088068644
4825	310.038475282179
4830	309.994194498553
4835	309.950243100587
4840	309.906618493905
4845	309.863318106697
4850	309.820339389496
4855	309.777679814944
4860	309.735336877574
4865	309.693308093584
4870	309.65159100062
4875	309.610183157561
4880	309.569082144306
4885	309.52828556156
4890	309.487791030629
4895	309.447596193214
4900	309.407698711205
4905	309.368096266486
4910	309.32878656073
4915	309.289767315207
4920	309.251036270592
4925	309.212591186767
4930	309.174429842641
4935	309.136550035955
4940	309.098949583104
4945	309.06162631895
4950	309.024578096645
4955	308.987802787449
4960	308.95129828056
4965	308.915062482935
4970	308.87909331912
4975	308.84338873108
4980	308.807946678031
4985	308.772765136274
4990	308.737842099031
4995	308.703175576284
5000	308.668763594614
5005	308.634604197041
5010	308.600695442869
5015	308.567035407532
5020	308.53362218244
5025	308.500453874826
5030	308.4675286076
5035	308.4348445192
5040	308.402399763442
5045	308.370192509381
5050	308.338220941166
5055	308.306483257898
5060	308.274977673489
5065	308.243702416527
5070	308.21265573014
5075	308.181835871855
5080	308.15124111347
5085	308.120869740922
5090	308.090720054151
5095	308.060790366978
5100	308.031079006971
5105	308.001584315322
5110	307.972304646722
5115	307.943238369236
5120	307.914383864181
5125	307.885739526005
5130	307.857303762171
5135	307.82907499303
5140	307.801051651715
5145	307.773232184016
5150	307.745615048271
5155	307.718198715248
5160	307.69098166804
5165	307.663962401946
5170	307.637139424368
5175	307.610511254696
5180	307.584076424208
5185	307.557833475956
5190	307.531780964669
5195	307.50591745664
5200	307.480241529632
5205	307.45475177277
5210	307.429446786441
5215	307.404325182197
5220	307.379385582654
5225	307.354626621396
5230	307.330046942877
5235	307.305645202324
5240	307.281420065646
5245	307.257370209337
5250	307.233494320387
5255	307.209791096185
5260	307.186259244434
5265	307.162897483054
5270	307.139704540101
5275	307.116679153674
5280	307.093820071829
5285	307.071126052491
5290	307.048595863372
5295	307.026228281884
5300	307.004022095056
5305	306.981976099451
5310	306.960089101084
5315	306.93835991534
5320	306.916787366897
5325	306.89537028964
5330	306.874107526588
5335	306.852997929815
5340	306.832040360369
5345	306.811233688201
5350	306.790576792083
5355	306.770068559541
5360	306.749707886771
5365	306.729493678575
5370	306.709424848281
5375	306.689500317675
5380	306.669719016929
5385	306.650079884528
5390	306.630581867202
5395	306.611223919858
5400	306.592005005507
5405	306.5729240952
5410	306.55398016796
5415	306.535172210713
5420	306.516499218224
5425	306.497960193032
5430	306.479554145383
5435	306.461280093168
5440	306.443137061857
5445	306.42512408444
5450	306.40724020136
5455	306.389484460455
5460	306.371855916893
5465	306.354353633116
5470	306.336976678776
5475	306.319724130676
5480	306.302595072716
5485	306.285588595826
5490	306.268703797915
5495	306.251939783813
5500	306.235295665209
5505	306.218770560604
5510	306.202363595244
5515	306.186073901074
5520	306.16990061668
5525	306.153842887233
5530	306.137899864439
5535	306.122070706484
5540	306.106354577978
5545	306.09075064991
5550	306.075258099589
5555	306.0598761106
5560	306.044603872744
5565	306.029440581996
5570	306.014385440453
5575	305.99943765628
5580	305.984596443667
5585	305.969861022777
5590	305.955230619701
5595	305.940704466404
5600	305.926281800686
5605	305.911961866128
5610	305.897743912052
5615	305.883627193469
5620	305.869610971037
5625	305.855694511016
5630	305.841877085221
5635	305.828157970978
5640	305.814536451084
5645	305.801011813758
5650	305.787583352599
5655	305.774250366548
5660	305.761012159838
5665	305.747868041958
5670	305.734817327609
5675	305.721859336662
5680	305.708993394117
5685	305.696218830065
5690	305.683534979645
5695	305.670941183006
5700	305.658436785263
5705	305.646021136467
5710	305.633693591554
5715	305.621453510317
5720	305.609300257363
5725	305.597233202075
5730	305.585251718574
5735	305.573355185686
5740	305.561542986899
5745	305.549814510331
5750	305.538169148693
5755	305.52660629925
5760	305.515125363789
5765	305.503725748583
5770	305.492406864353
5775	305.481168126237
5780	305.470008953753
5785	305.458928770766
5790	305.447927005456
5795	305.43700309028
5800	305.42615646194
5805	305.415386561355
5810	305.404692833621
5815	305.394074727982
5820	305.3835316978
5825	305.373063200518
5830	305.362668697633
5835	305.352347654661
5840	305.342099541109
5845	305.331923830443
5850	305.321820000055
5855	305.311787531236
5860	305.301825909145
5865	305.291934622779
5870	305.282113164942
5875	305.272361032217
5880	305.262677724937
5885	305.253062747158
5890	305.243515606624
5895	305.234035814746
5900	305.224622886569
5905	305.215276340748
5910	305.205995699515
5915	305.196780488658
5920	305.187630237486
5925	305.178544478811
5930	305.169522748913
5935	305.160564587519
5940	305.151669537773
5945	305.142837146213
5950	305.134066962742
5955	305.125358540605
5960	305.116711436362
5965	305.108125209863
5970	305.099599424222
5975	305.091133645793
5980	305.082727444147
5985	305.074380392045
5990	305.066092065412
5995	305.057862043319
6000	305.049689907954
6005	305.0415752446
6010	305.03351764161
6015	305.025516690385
6020	305.017571985354
6025	305.009683123944
6030	305.001849706563
6035	304.994071336574
6040	304.986347620276
6045	304.978678166877
6050	304.971062588479
6055	304.963500500047
6060	304.955991519396
6065	304.948535267163
6070	304.94113136679
6075	304.933779444501
6080	304.92647912928
6085	304.919230054647
6090	304.91203187998
6095	304.904884407896
6100	304.897787998174
6105	304.890744645483
6110	304.883760200255
6115	304.876848122323
6120	304.870034789478
6125	304.86336583748
6130	304.856912536125
6135	304.850777063886
6140	304.845095817717
6145	304.840040442432
6150	304.835816814787
6155	304.832662547557
6160	304.8308436265
6165	304.830650647584
6170	304.83239492558
6175	304.836404598982
6180	304.843020785503
6185	304.852593822194
6190	304.865479620098
6195	304.882036157243
6200	304.90262012384
6205	304.92758372468
6210	304.957271638856
6215	304.992018135576
6220	305.032144345175
6225	305.077955685098
6230	305.129739441354
6235	305.187762506646
6240	305.252269277314
6245	305.323479712063
6250	305.401587556243
6255	305.486758736058
6260	305.579129927461
6265	305.678807304652
6270	305.785865473094
6275	305.900346591645
6280	306.02225968795
6285	306.151580170508
6290	306.288249539947
6295	306.432175300993
6300	306.583231075374
6305	306.741256914665
6310	306.906059810604
6315	307.077414399088
6320	307.255063852532
6325	307.438720956767
6330	307.628069380858
6335	307.822765157897
6340	308.022413965073
6345	308.226635461647
6350	308.435047577813
6355	308.647202548202
6360	308.862647870673
6365	309.080928909535
6370	309.301594590765
6375	309.524206172492
6380	309.748346434543
6385	309.973627121625
6390	310.199693495644
6395	310.426225889293
6400	310.652938922047
6405	310.879579337462
6410	311.105923284829
6415	311.331773533548
6420	311.556956811861
6425	311.781321307038
6430	312.00473432775
6435	312.227080139703
6440	312.448257992132
6445	312.668180343856
6450	312.886771283382
6455	313.103965128227
6460	313.3197051861
6465	313.533942661569
6470	313.74663569337
6475	313.957748508438
6480	314.1672506796
6485	314.375116474816
6490	314.581324287046
6495	314.785856135036
6500	314.988697226377
6505	315.189835575189
6510	315.389261667653
6515	315.586968169415
6520	315.782949669622
6525	315.977202456961
6530	316.169724323673
6535	316.360514393994
6540	316.549572973909
6545	316.736901419531
6550	316.922502021712
6555	317.106377904821
6560	317.288532937881
6565	317.468971656496
6570	317.64769919416
6575	317.82472122179
6580	318.000043894392
6585	318.173673803982
6590	318.34561793794
6595	318.515883642121
6600	318.684478588114
6605	318.85141074411
6610	319.016688348949
6615	319.180319888915
6620	319.342314076961
6625	319.502679834031
6630	319.661426272253
6635	319.818562679735
6640	319.974098506794
6645	320.12804335343
6650	320.280406957898
6655	320.431199186246
6660	320.580430022703
6665	320.72810956082
6670	320.874247995273
6675	321.018855614259
6680	321.161942792411
6685	321.303519984177
6690	321.443597717621
6695	321.582186588586
6700	321.719297255197
6705	321.854940432659
6710	321.989126888328
6715	322.121867437024
6720	322.253172936571
6725	322.383054283532
6730	322.511522409136
6735	322.638588275375
6740	322.76426287125
6745	322.888557209175
6750	323.011482321504
6755	323.13304925719
6760	323.253269078562
6765	323.372152858208
6770	323.489711675967
6775	323.605956616016
6780	323.720898764051
6785	323.83454920456
6790	323.946919018176
6795	324.058019279112
6800	324.16786105268
6805	324.276455392874
6810	324.383813340035
6815	324.489945918578
6820	324.594864134795
6825	324.698578974713
6830	324.801101402023
6835	324.902442356067
6840	325.002612749886
6845	325.101623468328
6850	325.199485366208
6855	325.296209266529
6860	325.391805958753
6865	325.486286197132
6870	325.57966069908
6875	325.671940143604
6880	325.763135169788
6885	325.853256375312
6890	325.942314315036
6895	326.030319499617
6900	326.11728239418
6905	326.203213417034
6910	326.288122938426
6915	326.372021279345
6920	326.45491871037
6925	326.53682545055
6930	326.61775166634
6935	326.697707470562
6940	326.776702921418
6945	326.854748021535
6950	326.931852717053
6955	327.008026896744
6960	327.083280391176
6965	327.157622971908
6970	327.231064350722
6975	327.30361417889
6980	327.375282046472
6985	327.446077481659
6990	327.516009950129
6995	327.585088854459
7000	327.653323533549
7005	327.720723262085
7010	327.78729725004
7015	327.853054642185
7020	327.918004517654
7025	327.982155889516
7030	328.045517704389
7035	328.108098842074
7040	328.169908115219
7045	328.230954269012
7050	328.291245980891
7055	328.35079186029
7060	328.409600448401
7065	328.467680217965
7070	328.525039573083
7075	328.581686849057
7080	328.637630312239
7085	328.692878159924
7090	328.747438520238
7095	328.801319452071
7100	328.854528945015
7105	328.907074919327
7110	328.958965225912
7115	329.010207646323
7120	329.060809892779
7125	329.110779608204
7130	329.160124366281
7135	329.208851671521
7140	329.256968959354
7145	329.304483596229
7150	329.351402879736
7155	329.397734038737
7160	329.443484233517
7165	329.488660555949
7170	329.533270029663
7175	329.577319610244
7180	329.620816185431
7185	329.663766575332
7190	329.706177532652
7195	329.748055742935
7200	329.789407824809
7205	329.830240330251
7210	329.870559744857
7215	329.910372488128
7220	329.949684913755
7225	329.988503309927
7230	330.026833899637
7235	330.064682841004
7240	330.102056227596
7245	330.138960088771
7250	330.175400390018
7255	330.211383033305
7260	330.246913857441
7265	330.281998638438
7270	330.316643089884
7275	330.350852863317
7280	330.384633548612
7285	330.417990674366
7290	330.450929708295
7295	330.483456057634
7300	330.515575069536
7305	330.547292031487
7310	330.578612171713
7315	330.609540659601
7320	330.640082606119
7325	330.670243064237
7330	330.700027029358
7335	330.729439439749
7340	330.758485176972
7345	330.787169066322
7350	330.815495877264
7355	330.843470323877
7360	330.871097065293
7365	330.898380706146
7370	330.925325797016
7375	330.951936834876
7380	330.978218263545
7385	331.004174474134
7390	331.029809805501
7395	331.055128544702
7400	331.080134927443
7405	331.104833138534
7410	331.129227312344
7415	331.153321533252
7420	331.177119836103
7425	331.200626206662
7430	331.223844582067
7435	331.24677885128
7440	331.269432855545
7445	331.291810388837
7450	331.313915198311
7455	331.335750984757
7460	331.35732140305
7465	331.378630062593
7470	331.399680527769
7475	331.420476318389
7480	331.44102091013
7485	331.461317734985
7490	331.481370181702
7495	331.501181596225
7500	331.520755282131
7505	331.540094501068
7510	331.559202473192
7515	331.578082377597
7520	331.596737352745
7525	331.615170496901
7530	331.633384868552
7535	331.65138348684
7540	331.669169331975
7545	331.686745345663
7550	331.704114431522
7555	331.721279455493
7560	331.738243246259
7565	331.755008595651
7570	331.771578259058
7575	331.787954955831
7580	331.804141369685
7585	331.820140149105
7590	331.835953907732
7595	331.851585224769
7600	331.867036645365
7605	331.882310681008
7610	331.897409809908
7615	331.912336477384
7620	331.92709309624
7625	331.941682047148
7630	331.956105679016
7635	331.970366309364
7640	331.984466224694
7645	331.998407680849
7650	332.012192903383
7655	332.025824087917
7660	332.039303400497
7665	332.052632977945
7670	332.065814928214
7675	332.078851330733
7680	332.09174423675
7685	332.104495669679
7690	332.117107625432
7695	332.129582072759
7700	332.141920953577
7705	332.154126183304
7710	332.166199651179
7715	332.17814322059
7720	332.189958729393
7725	332.201647990227
7730	332.213212790831
7735	332.224654894352
7740	332.235976039657
7745	332.247177941632
7750	332.258262291491
7755	332.269230757067
7760	332.280084983115
7765	332.290826591601
7770	332.301457181992
7775	332.311978331544
7780	332.322391595588
7785	332.332698507804
7790	332.342900580507
7795	332.352999304918
7800	332.362996151436
7805	332.372892569909
7810	332.3826899899
7815	332.39238982095
7820	332.401993452838
7825	332.411502255842
7830	332.420917580988
7835	332.43024076031
7840	332.439473107094
7845	332.448615916126
7850	332.457670463936
7855	332.466638009039
7860	332.475519792176
7865	332.484317036543
7870	332.493030948034
7875	332.50166271546
7880	332.510213510789
7885	332.518684489359
7890	332.52707679011
7895	332.535391535799
7900	332.54362983322
7905	332.551792773414
7910	332.55988143189
7915	332.567896868825
7920	332.57584012928
7925	332.583712243397
7930	332.59151422661
7935	332.599247079836
7940	332.60691178968
7945	332.614509328625
7950	332.62204065523
7955	332.629506714313
7960	332.636908437149
7965	332.644246741648
7970	332.651522532539
7975	332.658736701559
7980	332.665890127622
7985	332.672983677002
7990	332.680018203508
7995	332.686994548653
8000	332.693913541827
8005	332.700776000464
8010	332.70758273021
8015	332.714334525085
8020	332.721032167645
8025	332.727676429145
8030	332.734268069691
8035	332.740807838404
8040	332.747296473567
8045	332.75373470278
8050	332.760123243109
8055	332.766462801236
8060	332.772754073602
8065	332.778997746556
8070	332.785194496491
8075	332.791344989991
8080	332.797449883967
8085	332.803509825792
8090	332.809525453439
8095	332.815497395616
8100	332.821426271891
8105	332.827312692831
8110	332.833157260122
8115	332.8389605667
8120	332.844723196876
8125	332.850445726456
8130	332.856128722868
8135	332.861772745276
8140	332.867378344701
8145	332.872946064141
8150	332.87847643868
8155	332.883969995606
8160	332.889427254523
8165	332.894848727461
8170	332.900234918984
8175	332.905586326298
8180	332.910903439362
8185	332.916186740985
8190	332.921436706936
8195	332.926653806042
8200	332.931838500292
8205	332.936991244932
8210	332.942112488568
8215	332.947202673258
8220	332.95226223461
8225	332.957291601876
8230	332.962291198042
8235	332.967261439924
8240	332.972202738253
8245	332.977115497767
8250	332.9820001173
8255	332.986856989864
8260	332.991686502739
8265	332.996489037554
8270	333.00126497037
8275	333.006014671765
8280	333.010738506912
8285	333.015436835657
8290	333.020110012602
8295	333.024758387179
8300	333.029382303727
8305	333.033982101567
8310	333.038558115076
8315	333.043110673763
8320	333.047640102336
8325	333.052146720778
8330	333.056630844412
8335	333.061092783977
8340	333.065532845688
8345	333.069951331311
8350	333.074348538223
8355	333.07872475948
8360	333.083080283883
8365	333.087415396037
8370	333.091730376419
8375	333.096025501435
8380	333.100301043483
8385	333.104557271011
8390	333.108794448582
8395	333.113012836923
8400	333.117212692989
8405	333.12139427002
8410	333.125557817591
8415	333.129703581673
8420	333.133831804683
8425	333.137942725542
8430	333.142036579722
8435	333.146113599304
8440	333.150174013022
8445	333.15421804632
8450	333.1582459214
8455	333.162257857268
8460	333.166254069786
8465	333.170234771717
8470	333.174200172772
8475	333.17815047966
8480	333.182085896129
8485	333.186006623011
8490	333.189912858271
8495	333.193804797044
8500	333.197682631685
8505	333.201546551804
8510	333.205396744314
8515	333.20923339347
8520	333.213056680905
8525	333.21686678568
8530	333.220663884313
8535	333.224448150824
8540	333.228219756771
8545	333.231978871288
8550	333.235725661125
8555	333.239460290677
8560	333.243182922028
8565	333.246893714984
8570	333.250592827105
8575	333.254280413745
8580	333.25795662808
8585	333.261621621146
8590	333.26527554187
8595	333.268918537103
8600	333.272550751653
8605	333.276172328313
8610	333.279783407899
8615	333.283384129271
8620	333.286974629374
8625	333.290555043257
8630	333.294125504112
8635	333.297686143297
8640	333.301237090364
8645	333.304778473093
8650	333.308310417511
8655	333.311833047928
8660	333.315346486957
8665	333.318850855545
8670	333.322346272995
8675	333.325832856996
8680	333.329310723644
8685	333.332779987472
8690	333.336240761468
8695	333.339693157105
8700	333.343137284363
8705	333.346573251751
8710	333.350001166331
8715	333.353421133741
8720	333.35683325822
8725	333.360237642624
8730	333.363634388453
8735	333.36702359587
8740	333.370405363726
8745	333.373779789573
8750	333.377146969693
8755	333.380506999112
8760	333.383859971625
8765	333.387205979812
8770	333.390545115057
8775	333.393877467569
8780	333.397203126403
8785	333.400522179471
8790	333.40383471357
8795	333.40714081439
8800	333.410440566541
8805	333.413734053563
8810	333.417021357948
8815	333.420302561153
8820	333.423577743621
8825	333.426846984795
8830	333.430110363132
8835	333.433367956124
8840	333.436619840309
8845	333.439866091291
8850	333.44310678375
8855	333.44634199146
8860	333.449571787306
8865	333.452796243294
8870	333.456015430567
8875	333.459229419422
8880	333.462438279318
8885	333.465642078897
8890	333.468840885992
8895	333.472034767642
8900	333.475223790105
8905	333.478408018872
8910	333.481587518678
8915	333.484762353518
8920	333.487932586653
8925	333.491098280629
8930	333.494259497285
8935	333.497416297766
8940	333.500568742535
8945	333.503716891382
8950	333.506860803442
8955	333.510000537197
8960	333.513136150493
8965	333.516267700552
8970	333.519395243976
8975	333.522518836765
8980	333.525638534323
8985	333.528754391469
8990	333.531866462447
8995	333.534974800938
9000	333.538079460066
9005	333.541180492411
9010	333.544277950018
9015	333.547371884403
9020	333.550462346566
9025	333.553549387001
9030	333.556633055699
9035	333.559713402164
9040	333.562790475417
9045	333.565864324006
9050	333.568934996013
9055	333.572002539068
9060	333.575067000348
9065	333.578128426594
9070	333.581186864112
9075	333.584242358788
9080	333.587294956088
9085	333.59034470107
9090	333.593391638394
9095	333.596435812322
9100	333.599477266734
9105	333.602516045127
9110	333.605552190629
9115	333.608585746002
9120	333.611616753651
9125	333.614645255628
9130	333.617671293644
9135	333.620694909068
9140	333.623716142941
9145	333.626735035979
9150	333.629751628579
9155	333.632765960826
9160	333.6357780725
9165	333.638788003081
9170	333.641795791755
9175	333.64480147742
9180	333.647805098693
9185	333.650806693916
9190	333.653806301158
9195	333.656803958225
9200	333.659799702664
9205	333.662793571769
9210	333.665785602583
9215	333.66877583191
9220	333.671764296313
9225	333.674751032126
9230	333.677736075454
9235	333.680719462179
9240	333.683701227969
9245	333.686681408277
9250	333.689660038351
9255	333.692637153234
9260	333.695612787775
9265	333.698586976626
9270	333.701559754254
9275	333.704531154941
9280	333.70750121279
9285	333.710469961728
9290	333.713437435515
9295	333.716403667741
9300	333.719368691838
9305	333.722332541078
9310	333.72529524858
9315	333.728256847317
9320	333.731217370113
9325	333.734176849655
9330	333.737135318489
9335	333.740092809033
9340	333.743049353573
9345	333.74600498427
9350	333.748959733165
9355	333.751913632181
9360	333.754866713127
9365	333.757819007704
9370	333.760770547505
9375	333.76372136402
9380	333.766671488641
9385	333.769620952664
9390	333.772569787293
9395	333.775518023645
9400	333.778465692751
9405	333.781412825559
9410	333.784359452941
9415	333.787305605692
9420	333.790251314538
9425	333.793196610134
9430	333.796141523071
9435	333.79908608388
9440	333.802030323029
9445	333.804974270936
9450	333.807917957961
9455	333.810861414419
9460	333.813804670576
9465	333.816747756656
9470	333.819690702843
9475	333.822633539283
9480	333.825576296089
9485	333.828519003341
9490	333.831461691092
9495	333.83440438937
9500	333.83734712818
9505	333.840289937506
9510	333.843232847316
9515	333.846175887566
9520	333.849119088197
9525	333.852062479145
9530	333.855006090339
9535	333.857949951703
9540	333.860894093163
9545	333.863838544647
9550	333.866783336088
9555	333.869728497427
9560	333.872674058614
9565	333.875620049614
9570	333.878566500406
9575	333.881513440987
9580	333.884460901377
9585	333.887408911617
9590	333.890357501776
9595	333.893306701949
9600	333.896256542266
9605	333.899207052886
9610	333.902158264007
9615	333.905110205866
9620	333.908062908739
9625	333.911016402946
9630	333.913970718856
9635	333.916925886882
9640	333.919881937491
9645	333.922838901203
9650	333.925796808593
9655	333.928755690296
9660	333.931715577007
9665	333.934676499483
9670	333.937638488549
9675	333.940601575095
9680	333.943565790085
9685	333.946531164553
9690	333.94949772961
9695	333.952465516444
9700	333.955434556322
9705	333.958404880596
9710	333.961376520701
9715	333.964349508158
9720	333.967323874581
9725	333.970299651673
9730	333.973276871232
9735	333.976255565155
9740	333.979235765435
9745	333.982217504169
9750	333.985200813556
9755	333.988185725902
9760	333.991172273624
9765	333.994160489246
9770	333.99715040541
9775	334.00014205487
9780	334.003135470501
9785	334.006130685298
9790	334.009127732378
9795	334.012126644985
9800	334.015127456491


==> tiks/dyn-ecco/sig3-7-e-2.tsv <==
0	279.150000073505
5	279.156343569479
10	279.163143256789
15	279.171847269373
20	279.182839405658
25	279.195835119937
30	279.210192249869
35	279.225154316451
40	279.240039224261
45	279.254382127126
50	279.268038142969
55	279.281248504947
60	279.294672583757
65	279.309387914734
70	279.326860762861
75	279.348890654943
80	279.377533456252
85	279.415008706882
90	279.463597813488
95	279.527060529635
100	279.603663368248
105	279.699409658974
110	279.817997392319
115	279.961418567464
120	280.130427001953
125	280.32489885588
130	280.544106736355
135	280.786925137392
140	281.051982080899
145	281.337769185261
150	281.642720041175
155	281.96526474572
160	282.303866737744
165	282.657046673213
170	283.023396947882
175	283.401589579659
180	283.790379466029
185	284.188604496584
190	284.595183594708
195	285.009113457942
200	285.42946454064
205	285.855376656504
210	286.286054457942
215	286.720762962284
220	287.158823233088
225	287.599608281282
230	288.042539220854
235	288.487081693281
240	288.932742561377
245	289.379066864537
250	289.825635022054
255	290.272060268294
260	290.717986302162
265	291.16308513304
270	291.607055105787
275	292.049619088232
280	292.490522805666
285	292.929533308015
290	293.366437556627
295	293.801041118785
300	294.233166959233
305	294.662654319076
310	295.089357673429
315	295.513145760123
320	295.9339006726
325	296.351517010922
330	296.765901085492
335	297.176970168714
340	297.584651790379
345	297.988883073069
350	298.389610104308
355	298.786787342593
360	299.180377054784
365	299.570348782671
370	299.956678836758
375	300.339349815604
380	300.718350149238
385	301.093673665349
390	301.465319177125
395	301.833290091745
400	302.197594038633
405	302.55824251669
410	302.915250559805
415	303.268636419997
420	303.618421267599
425	303.964628907952
430	304.307285514074
435	304.646419374833
440	304.982060658141
445	305.314241188701
450	305.642994239856
455	305.968354339083
460	306.290357086667
465	306.609038987104
470	306.924437292757
475	307.236589859303
480	307.545535012489
485	307.85131142572
490	308.153958007991
495	308.453513801675
500	308.750017889675
505	309.043509311461
510	309.334026987485
515	309.621609651505
520	309.906295790329
525	310.188123590512
530	310.467130891535
535	310.743355145024
540	311.016833379548
545	311.287602170594
550	311.555697615281
555	311.82115531143
560	312.084010340607
565	312.344297254772
570	312.602050066192
575	312.857302240293
580	313.110086691142
585	313.360435779267
590	313.608381311556
595	313.853954542976
600	314.097186179878
605	314.338106384683
610	314.576744781749
615	314.813130464235
620	315.047292001802
625	315.279257449011
630	315.509054354266
635	315.736709769209
640	315.962250258433
645	316.185701909447
650	316.407090342784
655	316.626440722206
660	316.843777764919
665	317.059125751766
670	317.272508537341
675	317.48394955998
680	317.693471851621
685	317.901098047478
690	318.106850395529
695	318.310750765798
700	318.512820659407
705	318.71308121741
710	318.911553229387
715	319.1082571418
720	319.303213066119
725	319.496440786698
730	319.687959768432
735	319.877789164174
740	320.065947821932
745	320.252454291843
750	320.437326832937
755	320.620583419692
760	320.802241748393
765	320.982319243291
770	321.160833062583
775	321.33780010421
780	321.513237011484
785	321.687160178545
790	321.85958575567
795	322.030529654416
800	322.200007552624
805	322.368034899281
810	322.534626919248
815	322.699798617853
820	322.863564785362
825	323.025940001332
830	323.186938638841
835	323.346574868613
840	323.504862663029
845	323.661815800043
850	323.817447866984
855	323.971772264274
860	324.124802209045
865	324.276550738665
870	324.427030714181
875	324.57625482367
880	324.724235585511
885	324.870985351581
890	325.016516310364
895	325.160840489995
900	325.303969761219
905	325.445915840293
910	325.586690291806
915	325.726304531443
920	325.864769828673
925	326.002097309383
930	326.138297958447
935	326.273382622233
940	326.407362011056
945	326.540246701568
950	326.672047139107
955	326.802773639969
960	326.932436393656
965	327.061045465047
970	327.188610796541
975	327.315142210137
980	327.440649409474
985	327.56514198183
990	327.688629400064
995	327.811121024528
1000	327.932626104928
1005	328.053153782152
1010	328.172713090047
1015	328.291312957174
1020	328.408962208508
1025	328.52566956711
1030	328.641443655766
1035	328.756292998584
1040	328.870226022562
1045	328.98325105912
1050	329.095376345602
1055	329.206610026745
1060	329.316960156121
1065	329.426434697541
1070	329.535041526441
1075	329.642788431226
1080	329.749683114604
1085	329.855733194876
1090	329.960946207207
1095	330.065329604876
1100	330.168890760491
1105	330.271636967187
1110	330.373575439797
1115	330.474713316003
1120	330.575057657459
1125	330.674615450893
1130	330.773393609196
1135	330.871398972477
1140	330.968638309104
1145	331.065118316727
1150	331.160845623278
1155	331.255826787947
1160	331.350068302156
1165	331.443576590491
1170	331.536358011638
1175	331.628418859287
1180	331.719765363025
1185	331.810403689214
1190	331.900339941846
1195	331.989580163389
1200	332.078130335615
1205	332.16599638041
1210	332.253184160575
1215	332.339699480606
1220	332.425548087464
1225	332.510735671333
1230	332.595267866356
1235	332.679150251368
1240	332.762388350608
1245	332.844987634427
1250	332.92695351997
1255	333.008291371861
1260	333.089006502867
1265	333.169104174552
1270	333.248589597921
1275	333.327467934052
1280	333.405744294717
1285	333.483423742996
1290	333.56051129387
1295	333.637011914819
1300	333.712930526399
1305	333.788272002809
1310	333.863041172458
1315	333.937242818514
1320	334.010881679444
1325	334.08396244955
1330	334.156489779494
1335	334.228468276813
1340	334.299902506427
1345	334.370796991138
1350	334.441156212121
1355	334.510984609409
1360	334.580286582369
1365	334.649066490168
1370	334.717328652233
1375	334.78507734871
1380	334.852316820904
1385	334.919051271721
1390	334.985284866103
1395	335.051021731448
1400	335.116265958034
1405	335.181021599432
1410	335.245292672908
1415	335.309083159827
1420	335.372397006047
1425	335.435238122306
1430	335.497610384607
1435	335.55951763459
1440	335.620963679906
1445	335.681952294586
1450	335.742487219395
1455	335.802572162189
1460	335.862210798269
1465	335.921406770718
1470	335.98016369075
1475	336.038485138035
1480	336.096374661036
1485	336.153835777332
1490	336.21087197394
1495	336.267486707626
1500	336.323683405226
1505	336.379465463943
1510	336.434836251657
1515	336.489799107224
1520	336.544357340765
1525	336.598514233961
1530	336.65227304034
1535	336.705636985558
1540	336.758609267678
1545	336.811193057448
1550	336.863391498567
1555	336.915207707958
1560	336.966644776029
1565	337.017705766937
1570	337.068393718842
1575	337.118711644164
1580	337.168662529828
1585	337.218249337521
1590	337.267475003927
1595	337.316342440972
1600	337.364854536063
1605	337.41301415232
1610	337.46082412881
1615	337.508287280777
1620	337.555406399864
1625	337.60218425434
1630	337.648623589319
1635	337.69472712698
1640	337.740497566776
1645	337.785937585656
1650	337.831049838264
1655	337.875836957156
1660	337.920301552998
1665	337.96444621477
1670	338.008273509971
1675	338.051785984806
1680	338.094986164391
1685	338.137876552942
1690	338.180459633963
1695	338.222737870439
1700	338.264713705018
1705	338.306389560198
1710	338.347767838508
1715	338.388850922685
1720	338.429641175856
1725	338.47014094171
1730	338.510352544674
1735	338.550278290082
1740	338.589920464348
1745	338.629281335132
1750	338.668363151505
1755	338.707168144115
1760	338.745698525346
1765	338.783956489484
1770	338.821944212871
1775	338.859663854063
1780	338.897117553986
1785	338.934307436089
1790	338.971235606496
1795	339.007904154156
1800	339.044315150994
1805	339.080470652054
1810	339.116372695647
1815	339.152023303494
1820	339.187424480871
1825	339.222578216746
1830	339.257486483922
1835	339.292151239171
1840	339.326574423377
1845	339.360757961663
1850	339.394703763533
1855	339.428413722997
1860	339.461889718709
1865	339.495133614091
1870	339.528147257466
1875	339.560932482181
1880	339.593491106735
1885	339.625824934906
1890	339.657935755869
1895	339.689825344322
1900	339.721495460608
1905	339.75294785083
1910	339.784184246975
1915	339.815206367026
1920	339.846015915083
1925	339.876614581476
1930	339.90700404288
1935	339.937185962426
1940	339.967161989816
1945	339.996933761429
1950	340.026502900437
1955	340.055871016908
1960	340.085039707918
1965	340.114010557655
1970	340.142785137526
1975	340.171365006259
1980	340.199751710013
1985	340.227946782472
1990	340.255951744955
1995	340.283768106511
2000	340.311397364022
2005	340.338841002302
2010	340.366100494193
2015	340.393177300664
2020	340.420072870908
2025	340.446788642433
2030	340.473326041163
2035	340.499686481527
2040	340.525871366555
2045	340.551882087968
2050	340.577720026269
2055	340.603386550835
2060	340.628883020006
2065	340.654210781174
2070	340.679371170869
2075	340.704365514851
2080	340.729195128192
2085	340.753861315364
2090	340.778365370322
2095	340.802708576593
2100	340.826892207352
2105	340.850917525514
2110	340.874785783807
2115	340.89849822486
2120	340.92205608128
2125	340.945460575736
2130	340.968712921032
2135	340.991814320194
2140	341.014765966539
2145	341.037569043759
2150	341.060224725996
2155	341.082734177917
2160	341.105098554788
2165	341.127319002554
2170	341.149396657909
2175	341.171332648368
2180	341.193128092344
2185	341.214784099219
2190	341.236301769415
2195	341.257682194465
2200	341.278926457084
2205	341.30003563124
2210	341.321010782221
2215	341.341852966704
2220	341.362563232828
2225	341.383142620253
2230	341.403592160237
2235	341.423912875694
2240	341.444105781266
2245	341.464171883385
2250	341.484112180339
2255	341.503927662338
2260	341.523619311575
2265	341.543188102292
2270	341.562635000841
2275	341.581960965748
2280	341.601166947774
2285	341.620253889976
2290	341.639222727769
2295	341.658074388985
2300	341.676809793935
2305	341.695429855468
2310	341.713935479025
2315	341.732327562707
2320	341.750606997325
2325	341.76877466646
2330	341.786831446522
2335	341.804778206805
2340	341.822615809542
2345	341.840345109964
2350	341.857966956353
2355	341.875482190098
2360	341.892891645747
2365	341.910196151066
2370	341.927396527088
2375	341.944493588169
2380	341.961488142038
2385	341.978380989852
2390	341.995172926249
2395	342.011864739395
2400	342.028457211039
2405	342.044951116563
2410	342.061347225032
2415	342.077646299243
2420	342.093849095778
2425	342.109956365048
2430	342.125968851348
2435	342.141887292898
2440	342.157712421899
2445	342.173444964576
2450	342.189085641225
2455	342.204635166263
2460	342.220094248272
2465	342.235463590047
2470	342.250743888641
2475	342.265935835409
2480	342.281040116058
2485	342.296057410685
2490	342.310988393829
2495	342.325833734509
2500	342.340594096271
2505	342.35527013723
2510	342.369862510116
2515	342.384371862313
2520	342.398798835902
2525	342.413144067709
2530	342.427408189336
2535	342.441591827215
2540	342.455695602638
2545	342.469720131807
2550	342.483666025867
2555	342.497533890952
2560	342.511324328223
2565	342.525037933905
2570	342.538675299333
2575	342.552237010982
2580	342.565723650514
2585	342.579135794812
2590	342.59247401602
2595	342.605738881579
2600	342.618930954266
2605	342.632050792233
2610	342.645098949039
2615	342.658075973692
2620	342.670982410683
2625	342.683818800023
2630	342.696585677276
2635	342.7092835736
2640	342.721913015779
2645	342.734474526256
2650	342.746968623173
2655	342.759395820403
2660	342.771756627582
2665	342.784051550147
2670	342.796281089368
2675	342.808445742381
2680	342.820546002222
2685	342.83258235786
2690	342.84455529423
2695	342.856465292265
2700	342.868312828927
2705	342.880098377242
2710	342.89182240633
2715	342.903485381436
2720	342.915087763964
2725	342.926630011504
2730	342.938112577865
2735	342.949535913106
2740	342.960900463567
2745	342.972206671896
2750	342.983454977082
2755	342.994645814484
2760	343.005779615858
2765	343.016856809391
2770	343.027877819723
2775	343.038843067985
2780	343.049752971819
2785	343.06060794541
2790	343.071408399516
2795	343.082154741491
2800	343.092847375317
2805	343.103486701631
2810	343.114073117748
2815	343.124607017695
2820	343.135088792232
2825	343.14551882888
2830	343.15589751195
2835	343.166225222566
2840	343.176502338693
2845	343.186729235163
2850	343.196906283698
2855	343.207033852939
2860	343.217112308469
2865	343.227142012838
2870	343.237123325589
2875	343.247056603282
2880	343.256942199518
2885	343.266780464965
2890	343.276571747381
2895	343.286316391635
2900	343.296014739738
2905	343.305667130858
2910	343.31527390135
2915	343.324835384776
2920	343.334351911927
2925	343.343823810851
2930	343.353251406868
2935	343.3626350226
2940	343.371974977987
2945	343.381271590314
2950	343.39052517423
2955	343.39973604177
2960	343.40890450238
2965	343.418030862933
2970	343.427115427753
2975	343.436158498638
2980	343.445160374878
2985	343.454121353276
2990	343.463041728171
2995	343.471921791456
3000	343.480761832599
3005	343.489562138664
3010	343.498322994331
3015	343.507044681912
3020	343.515727481378
3025	343.524371670372
3030	343.532977524231
3035	343.541545316004
3040	343.550075316474
3045	343.558567794173
3050	343.567023015404
3055	343.575441244257
3060	343.583822742631
3065	343.592167770246
3070	343.60047658467
3075	343.608749441328
3080	343.616986593528
3085	343.625188292471
3090	343.633354787276
3095	343.641486324992
3100	343.649583150617
3105	343.657645507117
3110	343.665673635442
3115	343.673667774539
3120	343.681628161377
3125	343.689555030955
3130	343.697448616325
3135	343.705309148605
3140	343.713136856996
3145	343.720931968798
3150	343.728694709426
3155	343.736425302429
3160	343.744123969499
3165	343.751790930494
3170	343.759426403446
3175	343.767030604584
3180	343.774603748345
3185	343.782146047388
3190	343.789657712613
3195	343.797111094158
3200	343.804465121236
3205	343.811702994651
3210	343.818823689306
3215	343.825834861397
3220	343.832747093824
3225	343.839569381376
3230	343.846305735779
3235	343.852952778271
3240	343.859498182339
3245	343.865919830237
3250	343.872185552519
3255	343.878253328762
3260	343.884071839004
3265	343.889581268054
3270	343.894714278128
3275	343.899397078556
3280	343.903550534071
3285	343.907091265133
3290	343.90993270463
3295	343.91198608492
3300	343.913161337525
3305	343.913367894884
3310	343.91251538934
3315	343.910514249242
3320	343.907276195573
3325	343.902714645216
3330	343.896745028762
3335	343.889285031896
3340	343.880254769979
3345	343.869576905505
3350	343.85717671788
3355	343.842982134411
3360	343.826923730695
3365	343.808934707747
3370	343.788950852314
3375	343.766910485897
3380	343.742754407103
3385	343.716425831093
3390	343.687870329118
3395	343.657035770397
3400	343.623872267971
3405	343.588332129649
3410	343.550369814659
3415	343.509941896295
3420	343.467007030507
3425	343.421525930193
3430	343.373461344751
3435	343.32277804436
3440	343.26944280838
3445	343.21342441723
3450	343.154693647103
3455	343.093223266906
3460	343.028988036832
3465	342.961964708056
3470	342.892132023069
3475	342.819470716253
3480	342.743963514351
3485	342.665595136555
3490	342.584352293981
3495	342.500223688376
3500	342.413200009921
3505	342.323273934065
3510	342.230440117343
3515	342.134695192168
3520	342.036037760614
3525	341.934468387214
3530	341.829989590839
3535	341.722605835696
3540	341.612323521523
3545	341.499150973053
3550	341.383098428804
3555	341.264178029275
3560	341.142403804606
3565	341.017791661776
3570	340.890359371382
3575	340.760126554059
3580	340.627114666588
3585	340.491346987729
3590	340.352848603815
3595	340.211646394135
3600	340.067769016137
3605	339.921246890461
3610	339.772112185818
3615	339.620398803738
3620	339.46614236317
3625	339.309380184968
3630	339.150151276234
3635	338.988496314534
3640	338.824457631982
3645	338.658079199172
3650	338.48940660896
3655	338.31848706009
3660	338.145369340631
3665	337.970103811233
3670	337.792742388175
3675	337.613338526189
3680	337.431947201039
3685	337.248624891841
3690	337.063429563099
3695	336.876420646435
3700	336.687659021979
3705	336.497206999418
3710	336.305128298645
3715	336.111488030005
3720	335.916352674096
3725	335.719790061099
3730	335.521869349602
3735	335.322661004885
3740	335.122236776632
3745	334.920669676042
3750	334.718033952289
3755	334.514405068304
3760	334.309859675841
3765	334.104475589781
3770	333.898331761653
3775	333.691508252307
3780	333.484086203725
3785	333.276147809916
3790	333.067776286864
3795	332.859055841482
3800	332.650071639548
3805	332.440909772576
3810	332.231657223579
3815	332.022401831715
3820	331.813232255752
3825	331.604237936343
3830	331.39550905707
3835	331.187108645214
3840	330.979198393947
3845	330.771795718871
3850	330.564952855372
3855	330.358746786938
3860	330.153270724732
3865	329.94862704729
3870	329.744921584553
3875	329.542259114863
3880	329.340739935681
3885	329.140457366994
3890	328.941496049509
3895	328.743930906479
3900	328.547826647419
3905	328.353237703087
3910	328.160208493236
3915	327.968773941104
3920	327.778960160946
3925	327.590785256753
3930	327.404260181333
3935	327.219389615029
3940	327.036172832355
3945	326.854604532713
3950	326.674675618171
3955	326.496373906951
3960	326.319684776024
3965	326.144591729989
3970	325.971076896371
3975	325.799121449747
3980	325.628705968742
3985	325.459810731026
3990	325.292415952152
3995	325.126501974392
4000	324.962049411776
4005	324.799039257417
4010	324.637452958863
4015	324.477272466844
4020	324.318480262256
4025	324.161059365775
4030	324.004993333893
4035	323.850266244729
4040	323.696862676415
4045	323.544767680436
4050	323.393966751859
4055	323.244445798029
4060	323.096191106956
4065	322.949189316345
4070	322.803427383963
4075	322.658892559828
4080	322.51557236054
4085	322.373454545932
4090	322.232527098102
4095	322.092778202808
4100	321.954196233138
4105	321.81676973534
4110	321.680487416626
4115	321.545338134795
4120	321.411310889476
4125	321.278394814803
4130	321.146579173338
4135	321.015853351079
4140	320.886206853366
4145	320.757629301574
4150	320.630110430415
4155	320.503640085775
4160	320.378208222942
4165	320.253804905176
4170	320.130420302501
4175	320.008044690697
4180	319.886668450411
4185	319.766282066353
4190	319.646876126549
4195	319.52844132161
4200	319.410968444015
4205	319.294448387368
4210	319.178872145651
4215	319.064230812434
4220	318.950515580056
4225	318.837717738779
4230	318.725828675896
4235	318.614839874816
4240	318.504742914112
4245	318.395529466547
4250	318.287191298072
4255	318.17972026681
4260	318.073108322014
4265	317.967347503023
4270	317.862429938199
4275	317.758347843866
4280	317.655093523242
4285	317.55265936537
4290	317.451037844049
4295	317.350221516779
4300	317.250203023697
4305	317.150975086532
4310	317.052530507562
4315	316.954862168586
4320	316.857963029902
4325	316.761826129297
4330	316.666444581053
4335	316.571811574956
4340	316.477920375332
4345	316.38476432008
4350	316.292336819727
4355	316.200631356496
4360	316.109641483383
4365	316.019360823249
4370	315.929783067923
4375	315.84090197732
4380	315.752711378571
4385	315.665205165162
4390	315.57837729609
4395	315.492221795028
4400	315.4067327495
4405	315.321904310074
4410	315.237730689558
4415	315.154206162214
4420	315.071325062979
4425	314.989081786702
4430	314.907470787381
4435	314.826486577424
4440	314.74612372691
4445	314.666376862868
4450	314.587240668558
4455	314.508709882766
4460	314.430779299116
4465	314.353443765372
4470	314.276698182776
4475	314.200537505369
4480	314.124956739341
4485	314.04995094238
4490	313.975515223035
4495	313.901644740079
4500	313.828334701896
4505	313.75558036586
4510	313.683377037735
4515	313.611720071077
4520	313.540604866645
4525	313.470026871821
4530	313.399981580042
4535	313.330464530227
4540	313.261471306232
4545	313.192997536292
4550	313.125038892484
4555	313.057591090195
4560	312.99064988759
4565	312.924211085101
4570	312.858270524908
4575	312.792824090439
4580	312.727867705871
4585	312.663397335638
4590	312.599408983948
4595	312.535898694308
4600	312.472862549046
4605	312.410296668857
4610	312.348197212335
4615	312.286560375529
4620	312.225382391495
4625	312.164659529853
4630	312.104388096362
4635	312.044564432485
4640	311.985184914972
4645	311.926245955442
4650	311.867743999976
4655	311.809675528712
4660	311.752037055441
4665	311.694825127222
4670	311.638036323989
4675	311.58166725817
4680	311.525714574308
4685	311.470174948692
4690	311.415045088987
4695	311.360321733871
4700	311.306001652682
4705	311.252081645062
4710	311.19855854061
4715	311.145429198541
4720	311.092690507344
4725	311.040339384453
4730	310.988372775913
4735	310.93678765606
4740	310.885581027198
4745	310.83474991928
4750	310.784291389604
4755	310.734202522497
4760	310.684480429017
4765	310.635122246651
4770	310.586125139021
4775	310.537486295592
4780	310.489202931382
4785	310.441272286683
4790	310.393691626776
4795	310.346458241657
4800	310.299569445767
4805	310.253022577717
4810	310.206815000027
4815	310.160944098862
4820	310.115407283775
4825	310.070201987451
4830	310.025325665453
4835	309.980775795978
4840	309.936549879608
4845	309.892645439069
4850	309.849060018994
4855	309.805791185683
4860	309.762836526874
4865	309.720193651513
4870	309.677860189525
4875	309.635833791591
4880	309.594112128929
4885	309.552692893073
4890	309.51157379566
4895	309.470752568217
4900	309.43022696195
4905	309.389994747537
4910	309.350053714926
4915	309.31040167313
4920	309.27103645003
4925	309.231955892177
4930	309.193157864597
4935	309.154640250602
4940	309.116400951596
4945	309.078437886894
4950	309.040748993532
4955	309.003332226087
4960	308.966185556497
4965	308.929306973883
4970	308.892694484373
4975	308.856346110928
4980	308.820259893173
4985	308.784433887226
4990	308.748866165531
4995	308.713554816692
5000	308.678497945315
5005	308.64369367184
5010	308.609140132387
5015	308.574835478599
5020	308.540777877482
5025	308.506965511258
5030	308.47339657721
5035	308.440069287532
5040	308.406981869186
5045	308.374132563748
5050	308.341519627274
5055	308.309141330147
5060	308.276995956945
5065	308.245081806296
5070	308.213397190746
5075	308.181940436618
5080	308.150709883881
5085	308.119703886017
5090	308.08892080989
5095	308.058359035615
5100	308.028016956435
5105	307.997892978587
5110	307.967985521185
5115	307.938293016091
5120	307.908813907797
5125	307.8795466533
5130	307.850489721988
5135	307.821641595519
5140	307.793000767705
5145	307.764565744397
5150	307.736335043373
5155	307.708307194223
5160	307.68048073824
5165	307.652854228311
5170	307.625426228803
5175	307.598195315464
5180	307.571160075309
5185	307.544319106521
5190	307.517671018343
5195	307.491214430981
5200	307.464947975494
5205	307.438870293703
5210	307.412980038087
5215	307.387275871684
5220	307.361756467999
5225	307.336420510902
5230	307.311266694538
5235	307.286293723233
5240	307.261500311399
5245	307.236885183442
5250	307.212447073677
5255	307.188184726231
5260	307.164096894959
5265	307.140182343355
5270	307.116439844466
5275	307.092868180805
5280	307.069466144269
5285	307.046232536049
5290	307.023166166556
5295	307.000265855332
5300	306.97753043097
5305	306.954958731035
5310	306.932549601987
5315	306.910301899096
5320	306.88821448637
5325	306.866286236474
5330	306.84451603066
5335	306.822902758684
5340	306.801445318735
5345	306.780142617365
5350	306.758993569408
5355	306.737997097916
5360	306.717152134082
5365	306.696457617174
5370	306.675912494458
5375	306.655515721138
5380	306.63526626028
5385	306.615163082748
5390	306.595205167136
5395	306.575391499704
5400	306.555721074305
5405	306.536192892331
5410	306.516805962639
5415	306.497559301492
5420	306.478451932496
5425	306.459482886537
5430	306.440651201719
5435	306.421955923301
5440	306.403396103642
5445	306.384970802136
5450	306.366679085154
5455	306.348520025986
5460	306.330492704784
5465	306.312596208502
5470	306.294829630842
5475	306.277192072194
5480	306.259682639583
5485	306.242300446614
5490	306.225044613417
5495	306.207914266589
5500	306.190908539146
5505	306.174026570469
5510	306.157267506247
5515	306.14063049843
5520	306.124114705175
5525	306.107719290795
5530	306.091443425711
5535	306.075286286397
5540	306.059247055337
5545	306.043324920968
5550	306.02751907764
5555	306.011828725562
5560	305.996253070756
5565	305.980791325009
5570	305.965442705829
5575	305.950206436396
5580	305.935081745517
5585	305.92006786758
5590	305.905164042511
5595	305.890369515728
5600	305.875683538094
5605	305.86110536588
5610	305.846634260717
5615	305.832269489553
5620	305.818010324612
5625	305.803856043352
5630	305.789805928423
5635	305.775859267624
5640	305.762015353865
5645	305.748273485125
5650	305.73463296441
5655	305.72109309972
5660	305.707653203998
5665	305.694312595103
5670	305.681070595763
5675	305.667926533541
5680	305.654879740795
5685	305.641929554642
5690	305.629075316919
5695	305.616316374145
5700	305.603652077489
5705	305.59108178273
5710	305.578604850221
5715	305.566220644855
5720	305.553928536028
5725	305.541727897607
5730	305.529618107891
5735	305.517598549581
5740	305.505668609742
5745	305.493827679773
5750	305.482075155369
5755	305.470410436494
5760	305.458832927343
5765	305.44734203631
5770	305.435937175959
5775	305.424617762988
5780	305.4133832182
5785	305.402232966472
5790	305.391166436721
5795	305.380183061875
5800	305.369282278842
5805	305.358463528481
5810	305.347726255569
5815	305.337069908774
5820	305.326493940626
5825	305.315997807482
5830	305.305580969505
5835	305.29524289063
5840	305.284983038535
5845	305.274800884617
5850	305.264695903962
5855	305.254667575312
5860	305.244715381048
5865	305.234838807152
5870	305.225037343188
5875	305.215310482271
5880	305.205657721039
5885	305.196078559631
5890	305.186572501659
5895	305.17713905418
5900	305.167777727673
5905	305.158488036011
5910	305.14926949644
5915	305.140121629548
5920	305.131043959244
5925	305.122036012734
5930	305.113097320493
5935	305.104227416243
5940	305.095425836931
5945	305.0866921227
5950	305.07802581687
5955	305.069426465911
5960	305.060893619424
5965	305.052426830113
5970	305.044025653766
5975	305.035689649231
5980	305.027418378392
5985	305.019211406149
5990	305.011068300396
5995	305.002988631995
6000	304.994971974761
6005	304.987017905434
6010	304.979126003661
6015	304.971295851975
6020	304.96352703577
6025	304.955819143286
6030	304.948171765584
6035	304.940584496528
6040	304.933056932762
6045	304.925588673692
6050	304.918179321464
6055	304.910828480947
6060	304.903535759711
6065	304.896300768006
6070	304.889123118748
6075	304.882002427493
6080	304.874938312423
6085	304.867930394325
6090	304.861082417886
6095	304.854547892873
6100	304.848392303494
6105	304.842629524026
6110	304.837249296002
6115	304.832237567997
6120	304.827591165417
6125	304.823327980513
6130	304.81949364387
6135	304.816165450612
6140	304.813454161172
6145	304.811504171955
6150	304.810492450667
6155	304.810626550273
6160	304.812141950861
6165	304.815298927018
6170	304.820379097254
6175	304.827681779348
6180	304.837520249549
6185	304.850217982989
6190	304.866104936288
6195	304.885513920261
6200	304.908777100212
6205	304.936222652846
6210	304.968171602061
6215	305.004934850296
6220	305.046810417525
6225	305.094080896238
6230	305.147011127529
6235	305.205846100793
6240	305.270809077244
6245	305.342099935593
6250	305.419893736572
6255	305.504339501661
6260	305.595559200197
6265	305.693646938102
6270	305.798668340698
6275	305.910660121431
6280	306.029629827858
6285	306.15555575591
6290	306.288387023166
6295	306.428043791793
6300	306.574417631725
6305	306.727372014724
6310	306.886742930067
6315	307.052339612817
6320	307.223945375818
6325	307.401318536913
6330	307.584297554454
6335	307.772331696153
6340	307.965393651573
6345	308.163301458811
6350	308.365766809333
6355	308.572432074523
6360	308.782898374748
6365	308.996746578176
6370	309.213552755334
6375	309.432899316142
6380	309.654382810057
6385	309.877619168734
6390	310.102247007307
6395	310.327929468517
6400	310.55435498812
6405	310.781237275531
6410	311.008314736619
6415	311.235349512511
6420	311.462126266606
6425	311.688450819345
6430	311.914148704818
6435	312.139063703619
6440	312.363056391099
6445	312.586002728534
6450	312.80779271583
6455	313.02832911768
6460	313.247526270062
6465	313.465308970238
6470	313.68161145071
6475	313.896376435661
6480	314.109554277039
6485	314.32110216655
6490	314.530983419287
6495	314.739166824367
6500	314.945626057857
6505	315.150339153276
6510	315.353288025033
6515	315.554458040387
6520	315.753837635672
6525	315.951417972815
6530	316.147192632402
6535	316.341157339832
6540	316.533309721343
6545	316.723649086941
6550	316.91217623754
6555	317.098893293799
6560	317.283803544425
6565	317.466911311853
6570	317.648221833458
6575	317.827741156588
6580	318.005476045908
6585	318.181433901664
6590	318.35562268764
6595	318.528050867683
6600	318.69872734981
6605	318.86766143699
6610	319.034862783822
6615	319.200341358384
6620	319.364107408622
6625	319.526171432717
6630	319.686544152943
6635	319.845236492552
6640	320.002259555312
6645	320.157624607356
6650	320.311343061025
6655	320.463426460453
6660	320.613886468653
6665	320.762734855909
6670	320.909983489282
6675	321.055644323093
6680	321.199729390241
6685	321.342250794232
6690	321.483220701839
6695	321.62265133629
6700	321.760554970916
6705	321.896943923198
6710	322.031830549163
6715	322.165227238072
6720	322.297146407378
6725	322.427600497904
6730	322.556601969237
6735	322.684163295289
6740	322.810296960035
6745	322.935015453384
6750	323.058331267203
6755	323.180256891451
6760	323.300804810442
6765	323.419987499215
6770	323.537817420015
6775	323.654307018872
6780	323.769468722285
6785	323.883314934003
6790	323.995858031901
6795	324.107110364954
6800	324.217084250299
6805	324.325791970401
6810	324.433245770299
6815	324.539457854953
6820	324.644440386679
6825	324.748205482675
6830	324.85076521264
6835	324.952131596477
6840	325.052316602089
6845	325.151332143261
6850	325.249190077632
6855	325.345902204751
6860	325.441480264213
6865	325.53593593389
6870	325.629280828231
6875	325.721526496654
6880	325.812684422011
6885	325.902766019134
6890	325.991782633453
6895	326.079745539696
6900	326.166665940655
6905	326.252554966025
6910	326.337423671316
6915	326.421283036829
6920	326.504143966696
6925	326.586017287992
6930	326.6669137499
6935	326.746844022939
6940	326.825818698259
6945	326.903848286976
6950	326.980943219581
6955	327.057113845384
6960	327.132370432025
6965	327.206723165026
6970	327.280182147388
6975	327.352757399249
6980	327.424458857566
6985	327.495296375859
6990	327.565279723984
6995	327.634418587954
7000	327.702722569791
7005	327.77020118742
7010	327.8368638746
7015	327.902719980883
7020	327.967778771613
7025	328.032049427949
7030	328.095541046924
7035	328.158262641533
7040	328.220223140842
7045	328.281431390134
7050	328.34189615107
7055	328.401626101884
7060	328.46062983759
7065	328.518915870225
7070	328.5764926291
7075	328.63336846108
7080	328.68955163088
7085	328.745050321379
7090	328.799872633954
7095	328.854026588827
7100	328.907520125431
7105	328.96036110279
7110	329.012557299912
7115	329.064116416199
7120	329.115046071863
7125	329.165353808364
7130	329.215047088849
7135	329.264133298613
7140	329.312619745555
7145	329.360513660661
7150	329.407822198484
7155	329.454552437635
7160	329.500711381283
7165	329.546305957666
7170	329.591343020599
7175	329.635829350001
7180	329.679771652413
7185	329.72317656154
7190	329.766050638779
7195	329.808400373766
7200	329.850232184919
7205	329.891552419989
7210	329.932367356612
7215	329.972683202865
7220	330.012506097828
7225	330.05184211214
7230	330.090697248568
7235	330.129077442567
7240	330.166988562854
7245	330.204436411968
7250	330.241426726845
7255	330.277965179386
7260	330.314057377027
7265	330.349708863312
7270	330.384925118459
7275	330.419711559936
7280	330.454073543028
7285	330.488016361406
7290	330.521545247698
7295	330.554665374057
7300	330.587381852725
7305	330.619699736601
7310	330.651624019805
7315	330.683159638237
7320	330.714311470143
7325	330.745084336669
7330	330.775483002422
7335	330.805512176021
7340	330.835176510651
7345	330.864480604614
7350	330.893429001874
7355	330.922026192606
7360	330.950276613735
7365	330.978184649476
7370	331.005754631874
7375	331.032990841332
7380	331.059897507149
7385	331.086478808042
7390	331.112738872674
7395	331.138681780174
7400	331.164311560656
7405	331.189632195734
7410	331.214647619035
7415	331.239361716701
7420	331.263778327904
7425	331.287901245339
7430	331.311734215723
7435	331.335280940294
7440	331.358545075295
7445	331.381530232465
7450	331.404239979522
7455	331.426677840642
7460	331.448847296933
7465	331.470751786911
7470	331.492394706963
7475	331.513779411819
7480	331.534909215005
7485	331.555787389306
7490	331.576417167215
7495	331.596801741386
7500	331.616944265077
7505	331.636847852592
7510	331.656515579721
7515	331.675950484173
7520	331.695155566004
7525	331.714133788047
7530	331.732888076333
7535	331.75142132051
7540	331.769736374257
7545	331.787836055698
7550	331.805723147806
7555	331.823400398808
7560	331.840870522588
7565	331.858136199076
7570	331.875200074647
7575	331.892064762505
7580	331.908732843072
7585	331.925206864364
7590	331.941489342374
7595	331.957582761441
7600	331.973489574621
7605	331.989212204056
7610	332.004753041334
7615	332.020114447849
7620	332.035298755155
7625	332.050308265322
7630	332.065145251278
7635	332.07981195716
7640	332.094310598653
7645	332.108643363324
7650	332.122812410961
7655	332.136819873905
7660	332.15066785737
7665	332.164358439774
7670	332.177893673058
7675	332.191275583
7680	332.204506169533
7685	332.217587407051
7690	332.230521244722
7695	332.243309606785
7700	332.255954392858
7705	332.268457478228
7710	332.280820714152
7715	332.293045928142
7720	332.305134924259
7725	332.317089483393
7730	332.328911363544
7735	332.340602300107
7740	332.35216400614
7745	332.363598172641
7750	332.374906468817
7755	332.386090542347
7760	332.397152019652
7765	332.408092506148
7770	332.418913586512
7775	332.429616824927
7780	332.440203765344
7785	332.450675931724
7790	332.461034828289
7795	332.47128193976
7800	332.481418731604
7805	332.491446650268
7810	332.501367123418
7815	332.511181560166
7820	332.520891351306
7825	332.530497869536
7830	332.54000246969
7835	332.549406488953
7840	332.558711247083
7845	332.567918046631
7850	332.577028173152
7855	332.58604289542
7860	332.594963465634
7865	332.603791119629
7870	332.612527077081
7875	332.621172541706
7880	332.629728701462
7885	332.638196728748
7890	332.646577780598
7895	332.654872998875
7900	332.663083510461
7905	332.671210427447
7910	332.679254847318
7915	332.687217853138
7920	332.695100513732
7925	332.702903883866
7930	332.710629004426
7935	332.718276902592
7940	332.72584859201
7945	332.733345072969
7950	332.740767332564
7955	332.74811634487
7960	332.755393071101
7965	332.762598459779
7970	332.769733446891
7975	332.776798956053
7980	332.783795898665
7985	332.790725174066
7990	332.79758766969
7995	332.804384261217
8000	332.811115812725
8005	332.817783176836
8010	332.824387194862
8015	332.830928696954
8020	332.837408502241
8025	332.843827418974
8030	332.850186244663
8035	332.856485766217
8040	332.862726760082
8045	332.868909992369
8050	332.875036218994
8055	332.881106185808
8060	332.887120628723
8065	332.893080273842
8070	332.898985837589
8075	332.904838026828
8080	332.910637538992
8085	332.916385062201
8090	332.922081275385
8095	332.9277268484
8100	332.933322442152
8105	332.938868708703
8110	332.944366291395
8115	332.949815824958
8120	332.955217935624
8125	332.960573241236
8130	332.965882351358
8135	332.971145867383
8140	332.976364382637
8145	332.981538482487
8150	332.986668744445
8155	332.991755738267
8160	332.996800026057
8165	333.001802162367
8170	333.006762694292
8175	333.011682161573
8180	333.01656109669
8185	333.021400024956
8190	333.026199464614
8195	333.030959926927
8200	333.03568191627
8205	333.040365930221
8210	333.04501245965
8215	333.049621988808
8220	333.054194995411
8225	333.058731950729
8230	333.063233319669
8235	333.06769956086
8240	333.072131126734
8245	333.07652846361
8250	333.080892011771
8255	333.085222205548
8260	333.089519473395
8265	333.093784237967
8270	333.0980169162
8275	333.102217919381
8280	333.106387653229
8285	333.110526517961
8290	333.114634908373
8295	333.118713213906
8300	333.12276181872
8305	333.126781101761
8310	333.130771436834
8315	333.134733192668
8320	333.138666732984
8325	333.142572416565
8330	333.146450597316
8335	333.150301624332
8340	333.154125841961
8345	333.15792358987
8350	333.161695203103
8355	333.165441012145
8360	333.169161342983
8365	333.172856517165
8370	333.176526851859
8375	333.180172659913
8380	333.183794249911
8385	333.18739192623
8390	333.1909659891
8395	333.194516734653
8400	333.198044454982
8405	333.201549438195
8410	333.205031968467
8415	333.208492326094
8420	333.211930787543
8425	333.215347625506
8430	333.218743108949
8435	333.222117503162
8440	333.225471069807
8445	333.228804066973
8450	333.232116749214
8455	333.235409367605
8460	333.238682169785
8465	333.241935400006
8470	333.245169299172
8475	333.248384104893
8480	333.251580051524
8485	333.254757370209
8490	333.257916288925
8495	333.261057032527
8500	333.264179822787
8505	333.267284878436
8510	333.270372415208
8515	333.273442645877
8520	333.276495780298
8525	333.279532025448
8530	333.282551585464
8535	333.285554661682
8540	333.288541452671
8545	333.291512154278
8550	333.294466959658
8555	333.297406059314
8560	333.300329641134
8565	333.303237890422
8570	333.306130989937
8575	333.309009119927
8580	333.311872458163
8585	333.314721179969
8590	333.317555458263
8595	333.320375463583
8600	333.323181364122
8605	333.325973325759
8610	333.328751512092
8615	333.331516084469
8620	333.334267202016
8625	333.337005021671
8630	333.339729698212
8635	333.342441384287
8640	333.34514023044
8645	333.347826385147
8650	333.350499994835
8655	333.35316120392
8660	333.355810154825
8665	333.358446988014
8670	333.361071842015
8675	333.36368485345
8680	333.366286157057
8685	333.36887588572
8690	333.37145417049
8695	333.374021140614
8700	333.376576923559
8705	333.379121645034
8710	333.381655429017
8715	333.384178397777
8720	333.3866906719
8725	333.389192370308
8730	333.391683610286
8735	333.394164507501
8740	333.396635176027
8745	333.399095728367
8750	333.401546275473
8755	333.403986926766
8760	333.406417790162
8765	333.408838972088
8770	333.411250577507
8775	333.413652709932
8780	333.416045471452
8785	333.41842896275
8790	333.420803283119
8795	333.423168530488
8800	333.425524801433
8805	333.427872191202
8810	333.430210793731
8815	333.432540701659
8820	333.434862006355
8825	333.437174797924
8830	333.439479165234
8835	333.441775195928
8840	333.444062976441
8845	333.446342592021
8850	333.448614126742
8855	333.450877663519
8860	333.453133284127
8865	333.455381069218
8870	333.457621098332
8875	333.459853449915
8880	333.462078201336
8885	333.464295428899
8890	333.466505207859
8895	333.468707612438
8900	333.470902715835
8905	333.473090590247
8910	333.475271306876
8915	333.477444935949
8920	333.479611546726
8925	333.481771207519
8930	333.4839239857
8935	333.486069947718
8940	333.488209159111
8945	333.490341684516
8950	333.492467587686
8955	333.494586931499
8960	333.496699777972
8965	333.498806188273
8970	333.50090622273
8975	333.502999940848
8980	333.505087401317
8985	333.507168662023
8990	333.50924378006
8995	333.511312811743
9000	333.513375812617
9005	333.515432837467
9010	333.517483940332
9015	333.519529174511
9020	333.521568592577
9025	333.523602246385
9030	333.525630187085
9035	333.527652465128
9040	333.529669130278
9045	333.531680231622
9050	333.533685817578
9055	333.535685935907
9060	333.53768063372
9065	333.539669957485
9070	333.541653953044
9075	333.543632665611
9080	333.545606139792
9085	333.547574419583
9090	333.549537548387
9095	333.551495569019
9100	333.553448523712
9105	333.555396454129
9110	333.55733940137
9115	333.559277405978
9120	333.561210507951
9125	333.563138746744
9130	333.565062161282
9135	333.566980789966
9140	333.568894670676
9145	333.570803840786
9150	333.572708337164
9155	333.574608196186
9160	333.576503453737
9165	333.57839414522
9170	333.580280305565
9175	333.582161969231
9180	333.584039170219
9185	333.585911942072
9190	333.587780317887
9195	333.589644330318
9200	333.591504011581
9205	333.593359393465
9210	333.595210507336
9215	333.597057384139
9220	333.598900054411
9225	333.60073854828
9230	333.602572895478
9235	333.604403125339
9240	333.606229266809
9245	333.608051348453
9250	333.609869398456
9255	333.611683444631
9260	333.613493514425
9265	333.615299634922
9270	333.617101832851
9275	333.618900134587
9280	333.62069456616
9285	333.622485153258
9290	333.624271921233
9295	333.626054895103
9300	333.627834099562
9305	333.629609558977
9310	333.631381297402
9315	333.633149338574
9320	333.634913705921
9325	333.63667442257
9330	333.638431511343
9335	333.640184994771
9340	333.641934895089
9345	333.643681234246
9350	333.64542403391
9355	333.647163315466
9360	333.648899100025
9365	333.650631408427
9370	333.652360261246
9375	333.654085678788
9380	333.655807681103
9385	333.657526287982
9390	333.659241518967
9395	333.660953393347
9400	333.662661930169
9405	333.664367148236
9410	333.666069066112
9415	333.667767702129
9420	333.669463074385
9425	333.671155200751
9430	333.672844098871
9435	333.67452978617
9440	333.676212279852
9445	333.677891596906
9450	333.679567754111
9455	333.681240768032
9460	333.682910655033
9465	333.68457743127
9470	333.686241112702
9475	333.687901715088
9480	333.689559253993
9485	333.691213744791
9490	333.692865202665
9495	333.694513642614
9500	333.69615907945
9505	333.697801527807
9510	333.699441002138
9515	333.701077516721
9520	333.702711085662
9525	333.704341722892
9530	333.705969442179
9535	333.707594257119
9540	333.709216181149
9545	333.710835227542
9550	333.712451409413
9555	333.71406473972
9560	333.715675231267
9565	333.717282896704
9570	333.718887748534
9575	333.720489799108
9580	333.722089060635
9585	333.723685545178
9590	333.725279264659
9595	333.72687023086
9600	333.728458455427
9605	333.730043949868
9610	333.731626725559
9615	333.733206793744
9620	333.734784165536
9625	333.736358851922
9630	333.737930863761
9635	333.739500211788
9640	333.741066906617
9645	333.742630958739
9650	333.744192378527
9655	333.745751176238
9660	333.747307362011
9665	333.748860945872
9670	333.750411937735
9675	333.751960347402
9680	333.753506184569
9685	333.75504945882
9690	333.756590179636
9695	333.758128356393
9700	333.759663998363
9705	333.761197114719
9710	333.762727714529
9715	333.764255806769
9720	333.765781400311
9725	333.767304503937
9730	333.768825126331
9735	333.770343276085
9740	333.7718589617
9745	333.773372191585
9750	333.774882974061
9755	333.77639131736
9760	333.777897229629
9765	333.77940071893
9770	333.780901793238
9775	333.782400460448
9780	333.783896728371
9785	333.785390604741
9790	333.786882097208
9795	333.788371213346
9800	333.789857960653


==> tiks/dyn-ecco/sig3-7-e-3.tsv <==
0	279.15
5	280.20172350466
10	283.330997095487
15	288.460767671209
20	295.46472325552
25	304.170403217139
30	314.363444822915
35	325.792861559749
40	338.17722325552
45	351.211585823938
50	364.575
55	377.938414176062
60	390.97277674448
65	403.357138440251
70	414.786555177084
75	424.979596782861
80	433.68527674448
85	440.689232328791
90	445.819002904513
95	450
100	450
105	450
110	450
115	450
120	450
125	450
130	450
135	450
140	450
145	450
150	450
155	450
160	450
165	450
170	450
175	450
180	450
185	450
190	450
195	450
200	450
205	450
210	450
215	450
220	450
225	450
230	450
235	450
240	450
245	450
250	450
255	450
260	450
265	450
270	450
275	450
280	450
285	450
290	450
295	450
300	450
305	450
310	450
315	450
320	450
325	450
330	450
335	450
340	450
345	450
350	450
355	450
360	450
365	450
370	450
375	450
380	450
385	450
390	450
395	450
400	450
405	450
410	450
415	450
420	450
425	450
430	450
435	450
440	450
445	450
450	450
455	450
460	450
465	450
470	450
475	450
480	450
485	450
490	450
495	450
500	450
505	450
510	450
515	450
520	450
525	450
530	450
535	450
540	450
545	450
550	450
555	450
560	450
565	450
570	450
575	450
580	450
585	450
590	450
595	450
600	450
605	450
610	450
615	450
620	450
625	450
630	450
635	450
640	450
645	450
650	450
655	450
660	450
665	450
670	450
675	450
680	450
685	450
690	450
695	450
700	450
705	450
710	450
715	450
720	450
725	450
730	450
735	450
740	450
745	450
750	450
755	450
760	450
765	450
770	450
775	450
780	450
785	450
790	450
795	450
800	450
805	450
810	450
815	450
820	450
825	450
830	450
835	450
840	450
845	450
850	450
855	450
860	450
865	450
870	450
875	450
880	450
885	450
890	450
895	450
900	450
905	450
910	450
915	450
920	450
925	450
930	450
935	450
940	450
945	450
950	450
955	450
960	450
965	450
970	450
975	450
980	450
985	450
990	450
995	450
1000	450
1005	450
1010	450
1015	450
1020	450
1025	450
1030	450
1035	450
1040	450
1045	450
1050	450
1055	450
1060	450
1065	450
1070	450
1075	450
1080	450
1085	450
1090	450
1095	450
1100	450
1105	450
1110	450
1115	450
1120	450
1125	450
1130	450
1135	450
1140	450
1145	450
1150	450
1155	450
1160	450
1165	450
1170	450
1175	450
1180	450
1185	450
1190	450
1195	450
1200	450
1205	450
1210	450
1215	450
1220	450
1225	450
1230	450
1235	450
1240	450
1245	450
1250	450
1255	450
1260	450
1265	450
1270	450
1275	450
1280	450
1285	450
1290	450
1295	450
1300	450
1305	450
1310	450
1315	450
1320	450
1325	450
1330	450
1335	450
1340	450
1345	450
1350	450
1355	450
1360	450
1365	450
1370	450
1375	450
1380	450
1385	450
1390	450
1395	450
1400	450
1405	450
1410	450
1415	450
1420	450
1425	450
1430	450
1435	450
1440	450
1445	450
1450	450
1455	450
1460	450
1465	450
1470	450
1475	450
1480	450
1485	450
1490	450
1495	450
1500	450
1505	450
1510	450
1515	450
1520	450
1525	450
1530	450
1535	450
1540	450
1545	450
1550	450
1555	450
1560	450
1565	450
1570	450
1575	450
1580	450
1585	450
1590	450
1595	450
1600	450
1605	450
1610	450
1615	450
1620	450
1625	450
1630	450
1635	450
1640	450
1645	450
1650	450
1655	450
1660	450
1665	450
1670	450
1675	450
1680	450
1685	450
1690	450
1695	450
1700	450
1705	450
1710	450
1715	450
1720	450
1725	450
1730	450
1735	450
1740	450
1745	450
1750	450
1755	450
1760	450
1765	450
1770	450
1775	450
1780	450
1785	450
1790	450
1795	450
1800	450
1805	450
1810	450
1815	450
1820	450
1825	450
1830	450
1835	450
1840	450
1845	450
1850	450
1855	450
1860	450
1865	450
1870	450
1875	450
1880	450
1885	450
1890	450
1895	450
1900	450
1905	450
1910	450
1915	450
1920	450
1925	450
1930	450
1935	450
1940	450
1945	450
1950	450
1955	450
1960	450
1965	450
1970	450
1975	450
1980	450
1985	450
1990	450
1995	450
2000	450
2005	450
2010	450
2015	450
2020	450
2025	450
2030	450
2035	450
2040	450
2045	450
2050	450
2055	450
2060	450
2065	450
2070	450
2075	450
2080	450
2085	450
2090	450
2095	450
2100	450
2105	450
2110	450
2115	450
2120	450
2125	450
2130	450
2135	450
2140	450
2145	450
2150	450
2155	450
2160	450
2165	450
2170	450
2175	450
2180	450
2185	450
2190	450
2195	450
2200	450
2205	450
2210	450
2215	450
2220	450
2225	450
2230	450
2235	450
2240	450
2245	450
2250	450
2255	450
2260	450
2265	450
2270	450
2275	450
2280	450
2285	450
2290	450
2295	450
2300	450
2305	450
2310	450
2315	450
2320	450
2325	450
2330	450
2335	450
2340	450
2345	450
2350	450
2355	450
2360	450
2365	450
2370	450
2375	450
2380	450
2385	450
2390	450
2395	450
2400	450
2405	450
2410	450
2415	450
2420	450
2425	450
2430	450
2435	450
2440	450
2445	450
2450	450
2455	450
2460	450
2465	450
2470	450
2475	450
2480	450
2485	450
2490	450
2495	450
2500	450
2505	450
2510	450
2515	450
2520	450
2525	450
2530	450
2535	450
2540	450
2545	450
2550	450
2555	450
2560	450
2565	450
2570	450
2575	450
2580	450
2585	450
2590	450
2595	450
2600	450
2605	450
2610	450
2615	450
2620	450
2625	450
2630	450
2635	450
2640	450
2645	450
2650	450
2655	450
2660	450
2665	450
2670	450
2675	450
2680	450
2685	450
2690	450
2695	450
2700	450
2705	450
2710	450
2715	450
2720	450
2725	450
2730	450
2735	450
2740	450
2745	450
2750	450
2755	450
2760	450
2765	450
2770	450
2775	450
2780	450
2785	450
2790	450
2795	450
2800	450
2805	450
2810	450
2815	450
2820	450
2825	450
2830	450
2835	450
2840	450
2845	450
2850	450
2855	450
2860	450
2865	450
2870	450
2875	450
2880	450
2885	450
2890	450
2895	450
2900	450
2905	450
2910	450
2915	450
2920	450
2925	450
2930	450
2935	450
2940	450
2945	450
2950	450
2955	450
2960	450
2965	450
2970	450
2975	450
2980	450
2985	450
2990	450
2995	450
3000	450
3005	450
3010	450
3015	450
3020	450
3025	450
3030	450
3035	450
3040	450
3045	450
3050	450
3055	450
3060	450
3065	450
3070	450
3075	450
3080	450
3085	450
3090	450
3095	450
3100	450
3105	450
3110	450
3115	450
3120	450
3125	450
3130	450
3135	450
3140	450
3145	450
3150	450
3155	450
3160	450
3165	450
3170	450
3175	450
3180	450
3185	450
3190	450
3195	449.980728929293
3200	449.922926970934
3205	449.826627879638
3210	449.691887891365
3215	449.518785690472
3220	449.307422363769
3225	449.057921341489
3230	448.770428325201
3235	448.445111202732
3240	448.082159950119
3245	447.681786520674
3250	447.244224721205
3255	446.76973007548
3260	446.258579675011
3265	445.711072017237
3270	445.127526831213
3275	444.508284890894
3280	443.853707816136
3285	443.164177861516
3290	442.440097693112
3295	441.68189015335
3300	440.889998014083
3305	440.06488371802
3310	439.207029108675
3315	438.316935148981
3320	437.395121628747
3325	436.442126861108
3330	435.458507368173
3335	434.444837556026
3340	433.401709379293
3345	432.329731995453
3350	431.229531409112
3355	430.10175010643
3360	428.947046679929
3365	427.766095443892
3370	426.559586040587
3375	425.328223037529
3380	424.072725516035
3385	422.793826651303
3390	421.492273284256
3395	420.168825485408
3400	418.824256111005
3405	417.459350351697
3410	416.074905274012
3415	414.671729354889
3420	413.25064200955
3425	411.812473112987
3430	410.358062515336
3435	408.888259551429
3440	407.403922544807
3445	405.905918306483
3450	404.395121628747
3455	402.872414774313
3460	401.338686961107
3465	399.794833842979
3470	398.241756986675
3475	396.680363345345
3480	395.111564728905
3485	393.536277271569
3490	391.955420896851
3495	390.369918780358
3500	388.780696810676
3505	387.188683048683
3510	385.594807185585
3515	384
3520	382.405192814415
3525	380.811316951317
3530	379.219303189324
3535	377.630081219642
3540	376.044579103149
3545	374.463722728431
3550	372.888435271095
3555	371.319636654655
3560	369.758243013325
3565	368.205166157021
3570	366.661313038893
3575	365.127585225687
3580	363.604878371253
3585	362.094081693517
3590	360.596077455193
3595	359.111740448571
3600	357.641937484664
3605	356.187526887013
3610	354.74935799045
3615	353.328270645111
3620	351.925094725988
3625	350.540649648303
3630	349.175743888995
3635	347.831174514592
3640	346.507726715744
3645	345.206173348697
3650	343.927274483965
3655	342.671776962471
3660	341.440413959413
3665	340.233904556108
3670	339.052953320071
3675	337.89824989357
3680	336.770468590888
3685	335.670268004547
3690	334.598290620707
3695	333.555162443974
3700	332.541492631827
3705	331.557873138892
3710	330.604878371253
3715	329.683064851019
3720	328.792970891325
3725	327.93511628198
3730	327.110001985917
3735	326.31810984665
3740	325.559902306888
3745	324.835822138484
3750	324.146292183864
3755	323.491715109106
3760	322.872473168787
3765	322.288927982763
3770	321.741420324989
3775	321.23026992452
3780	320.755775278795
3785	320.318213479326
3790	319.917840049881
3795	319.554888797268
3800	319.229571674799
3805	318.942078658511
3810	318.692577636231
3815	318.481214309528
3820	318.308112108635
3825	318.173372120362
3830	318.077073029066
3835	318
3840	318
3845	318
3850	318
3855	318
3860	318
3865	318
3870	318
3875	318
3880	318
3885	318
3890	318
3895	318
3900	318
3905	318
3910	318
3915	318
3920	318
3925	318
3930	318
3935	318
3940	318
3945	318
3950	318
3955	318
3960	318
3965	318
3970	318
3975	318
3980	318
3985	318
3990	318
3995	318
4000	318
4005	318
4010	318
4015	318
4020	318
4025	318
4030	318
4035	318
4040	318
4045	318
4050	318
4055	318
4060	318
4065	318
4070	318
4075	318
4080	318
4085	318
4090	318
4095	318
4100	318
4105	318
4110	318
4115	318
4120	318
4125	318
4130	318
4135	318
4140	318
4145	318
4150	318
4155	318
4160	318
4165	318
4170	318
4175	318
4180	318
4185	318
4190	318
4195	318
4200	318
4205	318
4210	318
4215	318
4220	318
4225	318
4230	318
4235	318
4240	318
4245	318
4250	318
4255	318
4260	318
4265	318
4270	318
4275	318
4280	318
4285	318
4290	318
4295	318
4300	318
4305	318
4310	318
4315	318
4320	318
4325	318
4330	318
4335	318
4340	318
4345	318
4350	318
4355	318
4360	318
4365	318
4370	318
4375	318
4380	318
4385	318
4390	318
4395	318
4400	318
4405	318
4410	318
4415	318
4420	318
4425	318
4430	318
4435	318
4440	318
4445	318
4450	318
4455	318
4460	318
4465	318
4470	318
4475	318
4480	318
4485	318
4490	318
4495	318
4500	318
4505	318
4510	318
4515	318
4520	318
4525	318
4530	318
4535	318
4540	318
4545	318
4550	318
4555	318
4560	318
4565	318
4570	318
4575	318
4580	318
4585	318
4590	318
4595	318
4600	318
4605	318
4610	318
4615	318
4620	318
4625	318
4630	318
4635	318
4640	318
4645	318
4650	318
4655	318
4660	318
4665	318
4670	318
4675	318
4680	318
4685	318
4690	318
4695	318
4700	318
4705	318
4710	318
4715	318
4720	318
4725	318
4730	318
4735	318
4740	318
4745	318
4750	318
4755	318
4760	318
4765	318
4770	318
4775	318
4780	318
4785	318
4790	318
4795	318
4800	318
4805	318
4810	318
4815	318
4820	318
4825	318
4830	318
4835	318
4840	318
4845	318
4850	318
4855	318
4860	318
4865	318
4870	318
4875	318
4880	318
4885	318
4890	318
4895	318
4900	318
4905	318
4910	318
4915	318
4920	318
4925	318
4930	318
4935	318
4940	318
4945	318
4950	318
4955	318
4960	318
4965	318
4970	318
4975	318
4980	318
4985	318
4990	318
4995	318
5000	318
5005	318
5010	318
5015	318
5020	318
5025	318
5030	318
5035	318
5040	318
5045	318
5050	318
5055	318
5060	318
5065	318
5070	318
5075	318
5080	318
5085	318
5090	318
5095	318
5100	318
5105	318
5110	318
5115	318
5120	318
5125	318
5130	318
5135	318
5140	318
5145	318
5150	318
5155	318
5160	318
5165	318
5170	318
5175	318
5180	318
5185	318
5190	318
5195	318
5200	318
5205	318
5210	318
5215	318
5220	318
5225	318
5230	318
5235	318
5240	318
5245	318
5250	318
5255	318
5260	318
5265	318
5270	318
5275	318
5280	318
5285	318
5290	318
5295	318
5300	318
5305	318
5310	318
5315	318
5320	318
5325	318
5330	318
5335	318
5340	318
5345	318
5350	318
5355	318
5360	318
5365	318
5370	318
5375	318
5380	318
5385	318
5390	318
5395	318
5400	318
5405	318
5410	318
5415	318
5420	318
5425	318
5430	318
5435	318
5440	318
5445	318
5450	318
5455	318
5460	318
5465	318
5470	318
5475	318
5480	318
5485	318
5490	318
5495	318
5500	318
5505	318
5510	318
5515	318
5520	318
5525	318
5530	318
5535	318
5540	318
5545	318
5550	318
5555	318
5560	318
5565	318
5570	318
5575	318
5580	318
5585	318
5590	318
5595	318
5600	318
5605	318
5610	318
5615	318
5620	318
5625	318
5630	318
5635	318
5640	318
5645	318
5650	318
5655	318
5660	318
5665	318
5670	318
5675	318
5680	318
5685	318
5690	318
5695	318
5700	318
5705	318
5710	318
5715	318
5720	318
5725	318
5730	318
5735	318
5740	318
5745	318
5750	318
5755	318
5760	318
5765	318
5770	318
5775	318
5780	318
5785	318
5790	318
5795	318
5800	318
5805	318
5810	318
5815	318
5820	318
5825	318
5830	318
5835	318
5840	318
5845	318
5850	318
5855	318
5860	318
5865	318
5870	318
5875	318
5880	318
5885	318
5890	318
5895	318
5900	318
5905	318
5910	318
5915	318
5920	318
5925	318
5930	318
5935	318
5940	318
5945	318
5950	318
5955	318
5960	318
5965	318
5970	318
5975	318
5980	318
5985	318
5990	318
5995	318
6000	318
6005	318
6010	318
6015	318
6020	318
6025	318
6030	318
6035	318
6040	318
6045	318
6050	318
6055	318
6060	318
6065	318
6070	318
6075	318
6080	318
6085	318
6090	318.072024412368
6095	318.287813402022
6100	318.646515348403
6105	319.146714618805
6110	319.786437155227
6115	320.563158265079
6120	321.47381258499
6125	322.514806178399
6130	323.682030719176
6135	324.970879705314
6140	326.376266638684
6145	327.892645099118
6150	329.514030633603
6155	331.234024374173
6160	333.045838291325
6165	334.942321983267
6170	336.915990895287
6175	338.959055857875
6180	341.063453827009
6185	343.220879705314
6190	345.422819118483
6195	347.660582017621
6200	349.925336974903
6205	352.20814603718
6210	354.5
6215	356.79185396282
6220	359.074663025097
6225	361.339417982379
6230	363.577180881517
6235	365.779120294686
6240	367.936546172991
6245	370.040944142125
6250	372.084009104713
6255	374.057678016733
6260	375.954161708675
6265	377.765975625827
6270	379.485969366397
6275	381.107354900882
6280	382.623733361316
6285	384.029120294686
6290	385.317969280824
6295	386.485193821601
6300	387.52618741501
6305	388.436841734921
6310	389.213562844773
6315	389.853285381195
6320	390.353484651597
6325	390.712186597978
6330	391
6335	391
6340	391
6345	391
6350	391
6355	391
6360	391
6365	391
6370	391
6375	391
6380	391
6385	391
6390	391
6395	391
6400	391
6405	391
6410	391
6415	391
6420	391
6425	391
6430	391
6435	391
6440	391
6445	391
6450	391
6455	391
6460	391
6465	391
6470	391
6475	391
6480	391
6485	391
6490	391
6495	391
6500	391
6505	391
6510	391
6515	391
6520	391
6525	391
6530	391
6535	391
6540	391
6545	391
6550	391
6555	391
6560	391
6565	391
6570	391
6575	391
6580	391
6585	391
6590	391
6595	391
6600	391
6605	391
6610	391
6615	391
6620	391
6625	391
6630	391
6635	391
6640	391
6645	391
6650	391
6655	391
6660	391
6665	391
6670	391
6675	391
6680	391
6685	391
6690	391
6695	391
6700	391
6705	391
6710	391
6715	391
6720	391
6725	391
6730	391
6735	391
6740	391
6745	391
6750	391
6755	391
6760	391
6765	391
6770	391
6775	391
6780	391
6785	391
6790	391
6795	391
6800	391
6805	391
6810	391
6815	391
6820	391
6825	391
6830	391
6835	391
6840	391
6845	391
6850	391
6855	391
6860	391
6865	391
6870	391
6875	391
6880	391
6885	391
6890	391
6895	391
6900	391
6905	391
6910	391
6915	391
6920	391
6925	391
6930	391
6935	391
6940	391
6945	391
6950	391
6955	391
6960	391
6965	391
6970	391
6975	391
6980	391
6985	391
6990	391
6995	391
7000	391
7005	391
7010	391
7015	391
7020	391
7025	391
7030	391
7035	391
7040	391
7045	391
7050	391
7055	391
7060	391
7065	391
7070	391
7075	391
7080	391
7085	391
7090	391
7095	391
7100	391
7105	391
7110	391
7115	391
7120	391
7125	391
7130	391
7135	391
7140	391
7145	391
7150	391
7155	391
7160	391
7165	391
7170	391
7175	391
7180	391
7185	391
7190	391
7195	391
7200	391
7205	391
7210	391
7215	391
7220	391
7225	391
7230	391
7235	391
7240	391
7245	391
7250	391
7255	391
7260	391
7265	391
7270	391
7275	391
7280	391
7285	391
7290	391
7295	391
7300	391
7305	391
7310	391
7315	391
7320	391
7325	391
7330	391
7335	391
7340	391
7345	391
7350	391
7355	391
7360	391
7365	391
7370	391
7375	391
7380	391
7385	391
7390	391
7395	391
7400	391
7405	391
7410	391
7415	391
7420	391
7425	391
7430	391
7435	391
7440	391
7445	391
7450	391
7455	391
7460	391
7465	391
7470	391
7475	391
7480	391
7485	391
7490	391
7495	391
7500	391
7505	391
7510	391
7515	391
7520	391
7525	391
7530	391
7535	391
7540	391
7545	391
7550	391
7555	391
7560	391
7565	391
7570	391
7575	391
7580	391
7585	391
7590	391
7595	391
7600	391
7605	391
7610	391
7615	391
7620	391
7625	391
7630	391
7635	391
7640	391
7645	391
7650	391
7655	391
7660	391
7665	391
7670	391
7675	391
7680	391
7685	391
7690	391
7695	391
7700	391
7705	391
7710	391
7715	391
7720	391
7725	391
7730	391
7735	391
7740	391
7745	391
7750	391
7755	391
7760	391
7765	391
7770	391
7775	391
7780	391
7785	391
7790	391
7795	391
7800	391
7805	391
7810	391
7815	391
7820	391
7825	391
7830	391
7835	391
7840	391
7845	391
7850	391
7855	391
7860	391
7865	391
7870	391
7875	391
7880	391
7885	391
7890	391
7895	391
7900	391
7905	391
7910	391
7915	391
7920	391
7925	391
7930	391
7935	391
7940	391
7945	391
7950	391
7955	391
7960	391
7965	391
7970	391
7975	391
7980	391
7985	391
7990	391
7995	391
8000	391
8005	391
8010	391
8015	391
8020	391
8025	391
8030	391
8035	391
8040	391
8045	391
8050	391
8055	391
8060	391
8065	391
8070	391
8075	391
8080	391
8085	391
8090	391
8095	391
8100	391
8105	391
8110	391
8115	391
8120	391
8125	391
8130	391
8135	391
8140	391
8145	391
8150	391
8155	391
8160	391
8165	391
8170	391
8175	391
8180	391
8185	391
8190	391
8195	391
8200	391
8205	391
8210	391
8215	391
8220	391
8225	391
8230	391
8235	391
8240	391
8245	391
8250	391
8255	391
8260	391
8265	391
8270	391
8275	391
8280	391
8285	391
8290	391
8295	391
8300	391
8305	391
8310	391
8315	391
8320	391
8325	391
8330	391
8335	391
8340	391
8345	391
8350	391
8355	391
8360	391
8365	391
8370	391
8375	391
8380	391
8385	391
8390	391
8395	391
8400	391
8405	391
8410	391
8415	391
8420	391
8425	391
8430	391
8435	391
8440	391
8445	391
8450	391
8455	391
8460	391
8465	391
8470	391
8475	391
8480	391
8485	391
8490	391
8495	391
8500	391
8505	391
8510	391
8515	391
8520	391
8525	391
8530	391
8535	391
8540	391
8545	391
8550	391
8555	391
8560	391
8565	391
8570	391
8575	391
8580	391
8585	391
8590	391
8595	391
8600	391
8605	391
8610	391
8615	391
8620	391
8625	391
8630	391
8635	391
8640	391
8645	391
8650	391
8655	391
8660	391
8665	391
8670	391
8675	391
8680	391
8685	391
8690	391
8695	391
8700	391
8705	391
8710	391
8715	391
8720	391
8725	391
8730	391
8735	391
8740	391
8745	391
8750	391
8755	391
8760	391
8765	391
8770	391
8775	391
8780	391
8785	391
8790	391
8795	391
8800	391
8805	391
8810	391
8815	391
8820	391
8825	391
8830	391
8835	391
8840	391
8845	391
8850	391
8855	391
8860	391
8865	391
8870	391
8875	391
8880	391
8885	391
8890	391
8895	391
8900	391
8905	391
8910	391
8915	391
8920	391
8925	391
8930	391
8935	391
8940	391
8945	391
8950	391
8955	391
8960	391
8965	391
8970	391
8975	391
8980	391
8985	391
8990	391
8995	391
9000	391
9005	391
9010	391
9015	391
9020	391
9025	391
9030	391
9035	391
9040	391
9045	391
9050	391
9055	391
9060	391
9065	391
9070	391
9075	391
9080	391
9085	391
9090	391
9095	391
9100	391
9105	391
9110	391
9115	391
9120	391
9125	391
9130	391
9135	391
9140	391
9145	391
9150	391
9155	391
9160	391
9165	391
9170	391
9175	391
9180	391
9185	391
9190	391
9195	391
9200	391
9205	391
9210	391
9215	391
9220	391
9225	391
9230	391
9235	391
9240	391
9245	391
9250	391
9255	391
9260	391
9265	391
9270	391
9275	391
9280	391
9285	391
9290	391
9295	391
9300	391
9305	391
9310	391
9315	391
9320	391
9325	391
9330	391
9335	391
9340	391
9345	391
9350	391
9355	391
9360	391
9365	391
9370	391
9375	391
9380	391
9385	391
9390	391
9395	391
9400	391
9405	391
9410	391
9415	391
9420	391
9425	391
9430	391
9435	391
9440	391
9445	391
9450	391
9455	391
9460	391
9465	391
9470	391
9475	391
9480	391
9485	391
9490	391
9495	391
9500	391
9505	391
9510	391
9515	391
9520	391
9525	391
9530	391
9535	391
9540	391
9545	391
9550	391
9555	391
9560	391
9565	391
9570	391
9575	391
9580	391
9585	391
9590	391
9595	391
9600	391
9605	391
9610	391
9615	391
9620	391
9625	391
9630	391
9635	391
9640	391
9645	391
9650	391
9655	391
9660	391
9665	391
9670	391
9675	391
9680	391
9685	391
9690	391
9695	391
9700	391
9705	391
9710	391
9715	391
9720	391
9725	391
9730	391
9735	391
9740	391
9745	391
9750	391
9755	391
9760	391
9765	391
9770	391
9775	391
9780	391
9785	391
9790	391
9795	391
9800	391


==> tiks/dyn-ecco/sig3-8-1.tsv <==
0	279.150000073505
5	279.15039226983
10	279.150381013642
15	279.150337796338
20	279.150244302339
25	279.150112453214
30	279.14994897922
35	279.149807906718
40	279.14982625895
45	279.150271560896
50	279.151585114972
55	279.154418330489
60	279.15965430643
65	279.168410131522
70	279.182018962003
75	279.202094960409
80	279.230318330905
85	279.268308048617
90	279.317749929538
95	279.380277448223
100	279.45740841875
105	279.550488203034
110	279.660639423768
115	279.788674940518
120	279.935169709418
125	280.100464493356
130	280.284527281673
135	280.486997761452
140	280.707241574424
145	280.944408759164
150	281.197495065336
155	281.465400927051
160	281.746982215896
165	282.041089369184
170	282.346594723354
175	282.662410120411
180	282.987497571362
185	283.320875359887
190	283.661621170477
195	284.008873157172
200	284.361829503061
205	284.71974687782
210	285.081938141151
215	285.447769580599
220	285.816657899452
225	286.1880671018
230	286.561505371251
235	286.936522007589
240	287.312704465109
245	287.689675521678
250	288.067090596111
255	288.444635222753
260	288.822022685982
265	289.198991813241
270	289.575304922444
275	289.950745917842
280	290.325118527292
285	290.698244673192
290	291.069962969096
295	291.44012733394
300	291.808605715968
305	292.175278918683
310	292.540039521467
315	292.902790887887
320	293.263446255067
325	293.621927897947
330	293.978166362604
335	294.332099763222
340	294.683673137684
345	295.032837857071
350	295.379551084767
355	295.723775281123
360	296.065477749974
365	296.404630223582
370	296.741208482836
375	297.075192009789
380	297.406563669847
385	297.73530942113
390	298.061418048738
395	298.384880921815
400	298.705691771494
405	299.023846487956
410	299.339342934979
415	299.652180780482
420	299.962361341707
425	300.269887443779
430	300.574763290495
435	300.876994346295
440	301.176587228446
445	301.473549608561
450	301.767890122637
455	302.059618288882
460	302.348744432652
465	302.635279617874
470	302.919235584402
475	303.200624690775
480	303.479459861922
485	303.755754541368
490	304.029522647562
495	304.300778533954
500	304.569536952506
505	304.83581302034
510	305.099622189239
515	305.36098021776
520	305.619903145741
525	305.876407270988
530	306.130509127948
535	306.382225468225
540	306.631573242746
545	306.878569585474
550	307.123231798511
555	307.365577338495
560	307.605623804169
565	307.843388925039
570	308.078890551028
575	308.312146643044
580	308.543175264399
585	308.771994572997
590	308.998622814252
595	309.223078314666
600	309.445379476019
605	309.665544770136
610	309.883592734171
615	310.099541966393
620	310.313411122414
625	310.525218911842
630	310.734984095327
635	310.942725481959
640	311.148461927003
645	311.352212329942
650	311.553995632797
655	311.753830818701
660	311.951736910702
665	312.147732970777
670	312.341838099012
675	312.534071432949
680	312.724452147046
685	312.91299945224
690	313.099732595576
695	313.28467085987
700	313.467833563373
705	313.649240059406
710	313.828909735915
715	314.006862014926
720	314.183116351828
725	314.357692234476
730	314.530609182029
735	314.701886743502
740	314.871544495957
745	315.039602042299
750	315.206079008603
755	315.370995040927
760	315.534369801553
765	315.696222964588
770	315.856574210892
775	316.015443222251
780	316.172849674779
785	316.328813231474
790	316.483353533921
795	316.636490193085
800	316.7882427792
805	316.938630810731
810	317.087673742421
815	317.235390952439
820	317.381801728671
825	317.526925254201
830	317.670780592043
835	317.813386669233
840	317.95476226035
845	318.094925970621
850	318.233896218705
855	318.371691219341
860	318.508328965985
865	318.643827213616
870	318.778203461877
875	318.911474938728
880	319.043658584764
885	319.174771038376
890	319.304828621903
895	319.433847328914
900	319.561842812743
905	319.688830376396
910	319.814824963894
915	319.939841153149
920	320.063893150378
925	320.186994786105
930	320.309159512737
935	320.430400403681
940	320.550730153982
945	320.670161082388
950	320.788705134803
955	320.906373889003
960	321.023178560541
965	321.139130009714
970	321.254238749494
975	321.36851495428
980	321.48196846938
985	321.594608821071
990	321.706445227144
995	321.817486607818
1000	321.927741596903
1005	322.03721855314
1010	322.14592557161
1015	322.253870495133
1020	322.361060925605
1025	322.467504235176
1030	322.573207577246
1035	322.678177897207
1040	322.782421942909
1045	322.885946274802
1050	322.988757275742
1055	323.090861160426
1060	323.192263984453
1065	323.292971653
1070	323.392989929095
1075	323.492324441505
1080	323.590980692227
1085	323.688964063589
1090	323.786279824973
1095	323.882933139161
1100	323.978929068327
1105	324.074272579672
1110	324.168968550725
1115	324.263021774327
1120	324.356436963293
1125	324.449218754796
1130	324.541371714456
1135	324.632900340174
1140	324.723809065709
1145	324.81410226402
1150	324.903784250386
1155	324.992859285311
1160	325.081331577236
1165	325.169205285063
1170	325.256484520503
1175	325.343173350271
1180	325.429275798115
1185	325.514795846713
1190	325.599737439436
1195	325.684104481987
1200	325.76790084392
1205	325.851130360059
1210	325.933796831817
1215	326.015904028415
1220	326.097455688025
1225	326.178455518823
1230	326.258907199978
1235	326.338814382563
1240	326.418180690408
1245	326.497009720892
1250	326.575305045674
1255	326.653070211389
1260	326.730308740274
1265	326.807024130772
1270	326.883219858078
1275	326.958899374661
1280	327.03406611074
1285	327.108723474737
1290	327.182874853688
1295	327.256523613644
1300	327.329673100025
1305	327.40232663797
1310	327.474487532648
1315	327.546159069562
1320	327.617344514823
1325	327.688047115417
1330	327.758270099442
1335	327.828016676348
1340	327.897290037143
1345	327.966093354601
1350	328.034429783452
1355	328.102302460561
1360	328.169714505096
1365	328.236669018689
1370	328.303169085584
1375	328.369217772783
1380	328.434818130176
1385	328.499973190669
1390	328.564685970308
1395	328.628959468389
1400	328.69279666757
1405	328.756200533974
1410	328.819174017286
1415	328.881720050849
1420	328.943841551753
1425	329.005541420921
1430	329.066822543194
1435	329.127687787405
1440	329.188140006462
1445	329.248182037416
1450	329.307816701532
1455	329.367046804362
1460	329.425875135806
1465	329.484304470177
1470	329.542337566265
1475	329.599977167396
1480	329.657226001493
1485	329.714086781127
1490	329.770562203583
1495	329.826654950904
1500	329.882367689955
1505	329.937703072467
1510	329.992663735093
1515	330.047252299461
1520	330.101471372219
1525	330.155323545088
1530	330.208811394908
1535	330.261937483691
1540	330.314704358662
1545	330.367114552313
1550	330.419170582445
1555	330.470874952219
1560	330.522230150197
1565	330.573238650394
1570	330.623902912319
1575	330.674225381022
1580	330.724208487143
1585	330.773854646953
1590	330.823166262401
1595	330.872145721162
1600	330.920795396678
1605	330.969117648207
1610	331.017114820864
1615	331.064789245673
1620	331.112143239604
1625	331.159179105627
1630	331.205899132752
1635	331.252305596076
1640	331.298400756831
1645	331.344186862427
1650	331.389666146501
1655	331.434840828958
1660	331.479713116026
1665	331.524285200293
1670	331.568559260762
1675	331.612537462895
1680	331.656221958657
1685	331.699614886569
1690	331.74271837175
1695	331.785534525971
1700	331.828065447695
1705	331.870313222131
1710	331.91227992128
1715	331.953967603985
1720	331.995378315978
1725	332.036514089931
1730	332.077376945502
1735	332.117968889387
1740	332.15829191537
1745	332.198348004369
1750	332.238139124489
1755	332.277667231071
1760	332.316934266745
1765	332.355942161477
1770	332.394692832621
1775	332.433188184971
1780	332.471430110812
1785	332.509420489968
1790	332.547161189858
1795	332.584654065544
1800	332.621900959784
1805	332.658903703084
1810	332.695664113752
1815	332.732183997948
1820	332.768465149736
1825	332.804509351139
1830	332.840318372191
1835	332.875893970987
1840	332.911237893739
1845	332.94635187483
1850	332.981237636864
1855	333.015896890721
1860	333.050331335613
1865	333.084542659134
1870	333.118532537318
1875	333.152302634688
1880	333.185854604314
1885	333.219190087863
1890	333.252310715657
1895	333.285218106726
1900	333.31791386886
1905	333.350399598667
1910	333.382676881625
1915	333.41474729214
1920	333.446612393597
1925	333.478273738416
1930	333.509732868106
1935	333.540991313322
1940	333.572050593917
1945	333.602912218998
1950	333.633577686981
1955	333.664048485647
1960	333.694326092195
1965	333.724411973299
1970	333.754307585164
1975	333.784014373578
1980	333.813533773967
1985	333.842867211455
1990	333.872016100912
1995	333.900981847013
2000	333.929765844292
2005	333.958369477198
2010	333.986794120148
2015	334.015041137584
2020	334.043111884028
2025	334.071007704137
2030	334.098729932754
2035	334.12627989497
2040	334.153658906171
2045	334.180868272097
2050	334.207909288897
2055	334.234783243182
2060	334.261491412078
2065	334.288035063284
2070	334.314415455126
2075	334.340633836611
2080	334.366691447479
2085	334.392589518263
2090	334.418329270334
2095	334.443911915965
2100	334.469338658378
2105	334.494610691798
2110	334.519729201511
2115	334.544695363914
2120	334.569510346569
2125	334.594175308257
2130	334.618691399035
2135	334.643059760281
2140	334.667281524756
2145	334.691357816651
2150	334.715289751643
2155	334.739078436944
2160	334.762724971359
2165	334.786230445334
2170	334.809595941007
2175	334.832822532265
2180	334.855911284795
2185	334.878863256132
2190	334.901679495717
2195	334.924361044944
2200	334.946908937215
2205	334.969324197987
2210	334.991607844827
2215	335.013760887463
2220	335.03578432783
2225	335.057679160125
2230	335.079446370856
2235	335.101086938894
2240	335.12260183552
2245	335.143992024477
2250	335.165258462022
2255	335.186402096971
2260	335.207423870753
2265	335.228324717458
2270	335.249105563884
2275	335.269767329589
2280	335.290310926938
2285	335.310737261151
2290	335.331047230354
2295	335.351241725622
2300	335.371321631033
2305	335.39128782371
2310	335.411141173877
2315	335.430882544898
2320	335.450512793329
2325	335.470032768965
2330	335.489443314887
2335	335.508745267506
2340	335.527939456612
2345	335.547026705419
2350	335.566007830612
2355	335.584883642392
2360	335.603654944519
2365	335.622322534364
2370	335.640887202947
2375	335.659349734988
2380	335.67771090895
2385	335.695971497079
2390	335.714132265459
2395	335.732193974045
2400	335.750157376714
2405	335.768023221307
2410	335.785792249672
2415	335.803465197708
2420	335.821042795407
2425	335.838525766898
2430	335.855914830486
2435	335.873210698703
2440	335.890414078339
2445	335.907525670496
2450	335.924546170619
2455	335.941476268547
2460	335.958316648549
2465	335.975067989368
2470	335.99173096426
2475	336.008306241036
2480	336.024794482102
2485	336.041196344499
2490	336.057512479942
2495	336.073743534864
2500	336.089890150448
2505	336.105952962676
2510	336.12193260236
2515	336.137829695186
2520	336.153644861751
2525	336.169378717602
2530	336.185031873276
2535	336.200604934334
2540	336.216098501404
2545	336.231513170216
2550	336.246849531639
2555	336.262108171721
2560	336.277289671721
2565	336.292394608152
2570	336.307423552812
2575	336.322377072822
2580	336.337255730665
2585	336.352060084218
2590	336.366790686789
2595	336.381448087154
2600	336.396032829594
2605	336.410545453924
2610	336.424986495537
2615	336.43935648543
2620	336.453655950243
2625	336.467885412293
2630	336.482045389607
2635	336.496136395955
2640	336.510158940885
2645	336.524113529754
2650	336.538000663764
2655	336.551820839993
2660	336.565574551429
2665	336.579262287002
2670	336.592884531615
2675	336.60644176618
2680	336.619934467646
2685	336.633363109031
2690	336.646728159458
2695	336.66003008418
2700	336.673269344617
2705	336.686446398383
2710	336.699561699317
2715	336.712615697514
2720	336.725608839355
2725	336.738541567539
2730	336.751414321106
2735	336.764227535477
2740	336.776981642473
2745	336.78967707035
2750	336.80231424383
2755	336.814893584123
2760	336.827415508964
2765	336.839880432636
2770	336.852288765999
2775	336.864640916521
2780	336.876937288303
2785	336.889178282107
2790	336.901364295383
2795	336.913495722297
2800	336.925572953758
2805	336.937596377444
2810	336.94956637783
2815	336.96148333621
2820	336.973347630732
2825	336.985159636414
2830	336.996919725179
2835	337.008628265875
2840	337.020285624301
2845	337.031892163237
2850	337.043448242462
2855	337.054954218787
2860	337.066410446073
2865	337.077817275261
2870	337.089175054391
2875	337.100484128633
2880	337.111744840303
2885	337.122957528894
2890	337.134122531095
2895	337.145240180816
2900	337.156310809212
2905	337.167334744705
2910	337.178312313007
2915	337.189243837143
2920	337.200129637475
2925	337.210970031725
2930	337.221765334993
2935	337.232515859787
2940	337.243221916037
2945	337.253883811125
2950	337.264501849898
2955	337.275076334696
2960	337.28560756537
2965	337.296095839306
2970	337.306541451439
2975	337.316944694283
2980	337.327305857946
2985	337.337625230149
2990	337.347903096252
2995	337.358139739271
3000	337.368335439895
3005	337.378490476513
3010	337.388605125228
3015	337.398679659879
3020	337.408714352061
3025	337.418709471141
3030	337.428665284281
3035	337.438582056456
3040	337.448460050473
3045	337.458299526986
3050	337.46810074452
3055	337.477863959486
3060	337.487589426202
3065	337.497277396906
3070	337.506928121778
3075	337.516541848957
3080	337.526118824557
3085	337.535659292686
3090	337.545163495461
3095	337.554631673028
3100	337.564064063581
3105	337.573460903371
3110	337.582822426731
3115	337.592148866092
3120	337.601440451995
3125	337.61069741311
3130	337.619919976255
3135	337.629108366407
3140	337.638262806722
3145	337.647383518548
3150	337.656470721443
3155	337.665524633189
3160	337.674545469806
3165	337.683533445571
3170	337.692488773029
3175	337.701411663011
3180	337.710302324648
3185	337.719160965386
3190	337.727987791001
3195	337.736783005613
3200	337.745546811701
3205	337.754279410117
3210	337.762981000101
3215	337.771651779293
3220	337.78029194375
3225	337.788901687958
3230	337.797481204848
3235	337.806030685807
3240	337.814550320691
3245	337.823040297842
3250	337.831500804099
3255	337.839932024811
3260	337.84833414385
3265	337.856707343623
3270	337.865051805089
3275	337.873367707765
3280	337.881655229744
3285	337.889914547704
3290	337.898145836925
3295	337.906349271293
3300	337.914525023324
3305	337.922673264165
3310	337.930794163613
3315	337.938887890125
3320	337.946954610831
3325	337.954994491543
3330	337.96300769677
3335	337.97099438953
3340	337.978954728798
3345	337.986888856248
3350	337.994796855621
3355	338.002678663396
3360	338.01053391485
3365	338.018361730417
3370	338.026160476165
3375	338.033927551269
3380	338.041659251487
3385	338.049350732099
3390	338.056996061315
3395	338.064588332733
3400	338.072119801222
3405	338.079582016558
3410	338.086965943347
3415	338.094262065885
3420	338.101460480503
3425	338.108550977709
3430	338.115523115177
3435	338.122366282071
3440	338.129069755317
3445	338.135622748714
3450	338.14201445587
3455	338.148234087869
3460	338.154270906384
3465	338.160114252851
3470	338.165753574239
3475	338.171178445877
3480	338.176378591742
3485	338.181343902553
3490	338.186064451967
3495	338.19053051112
3500	338.194732561723
3505	338.198661307896
3510	338.202307686897
3515	338.205662878867
3520	338.208718315713
3525	338.211465689204
3530	338.213896958391
3535	338.216004356384
3540	338.217780396573
3545	338.219217878326
3550	338.220309892215
3555	338.2210498248
3560	338.221431363013
3565	338.221448498152
3570	338.22109552953
3575	338.220367067782
3580	338.219258037853
3585	338.21776368169
3590	338.215879560634
3595	338.213601557544
3600	338.210925878654
3605	338.207849055163
3610	338.204367944592
3615	338.200479731881
3620	338.19618193027
3625	338.191472381935
3630	338.186349258417
3635	338.180811060817
3640	338.174856619796
3645	338.168485095352
3650	338.161695976402
3655	338.154489080164
3660	338.146864551338
3665	338.1388228611
3670	338.130364805907
3675	338.121491506113
3680	338.112204404408
3685	338.102505264072
3690	338.09239616706
3695	338.08187951191
3700	338.07095801148
3705	338.059634690523
3710	338.047912883095
3715	338.035796229795
3720	338.023288674863
3725	338.010394463101
3730	337.997118136658
3735	337.983464531656
3740	337.969438774666
3745	337.955046279044
3750	337.940292741123
3755	337.925184136257
3760	337.909726714737
3765	337.893926997569
3770	337.877791772109
3775	337.861328087584
3780	337.84454325047
3785	337.82744481975
3790	337.810040602054
3795	337.792338646666
3800	337.774347240423
3805	337.756074902491
3810	337.737530379034
3815	337.718722637761
3820	337.699660862376
3825	337.680354446915
3830	337.660812989975
3835	337.641046288852
3840	337.621064333568
3845	337.600877300809
3850	337.580495547766
3855	337.559929605883
3860	337.539190174515
3865	337.518288114501
3870	337.497234441652
3875	337.476040320154
3880	337.454717055895
3885	337.433276089713
3890	337.41172899057
3895	337.390087448656
3900	337.368363268417
3905	337.34656836153
3910	337.324714739797
3915	337.302814507994
3920	337.28087985665
3925	337.258923054779
3930	337.236956442556
3935	337.21499242394
3940	337.193043459257
3945	337.171122057739
3950	337.149240770015
3955	337.127412180574
3960	337.105648900187
3965	337.083963558304
3970	337.06236879542
3975	337.040877255167
3980	337.019501574642
3985	336.998254371658
3990	336.977148229685
3995	336.956195674617
4000	336.93540912895
4005	336.914800820672
4010	336.894382621008
4015	336.874165808197
4020	336.85416079247
4025	336.834376866179
4030	336.814822041483
4035	336.795503005872
4040	336.776425183271
4045	336.757592859933
4050	336.739009330894
4055	336.720677037775
4060	336.702597687492
4065	336.684772353303
4070	336.667201562669
4075	336.649885374819
4080	336.632823448842
4085	336.616015102629
4090	336.599459363299
4095	336.583155010245
4100	336.567100611948
4105	336.551294557544
4110	336.535735083898
4115	336.520420298821
4120	336.505348200989
4125	336.490516697057
4130	336.475923616378
4135	336.461566723706
4140	336.447443730148
4145	336.433552302655
4150	336.419890072239
4155	336.406454641109
4160	336.393243588882
4165	336.380254478003
4170	336.367484858478
4175	336.354932272015
4180	336.342594255658
4185	336.330468344986
4190	336.318552076922
4195	336.306842992212
4200	336.295338637618
4205	336.284036567851
4210	336.272934347289
4215	336.262029551493
4220	336.251319768555
4225	336.240802600294
4230	336.230475663316
4235	336.220336589954
4240	336.210383029101
4245	336.20061264695
4250	336.191023127647
4255	336.181612173869
4260	336.172377507329
4265	336.163316869225
4270	336.154428020627
4275	336.145708742819
4280	336.137156837593
4285	336.128770127495
4290	336.120546456043
4295	336.112483687906
4300	336.104579709048
4305	336.096832426848
4310	336.089239770193
4315	336.08179968954
4320	336.074510156971
4325	336.06736916621
4330	336.060374732632
4335	336.053524893254
4340	336.046817706706
4345	336.040251253193
4350	336.03382363444
4355	336.027532973625
4360	336.021377415302
4365	336.015355125317
4370	336.009464290704
4375	336.003703119588
4380	335.998069841063
4385	335.99256270508
4390	335.987179982311
4395	335.981919964023
4400	335.976780961934
4405	335.971761308075
4410	335.966859354633
4415	335.962073473806
4420	335.957402057646
4425	335.952843517893
4430	335.948396285822
4435	335.944058812068
4440	335.939829566466
4445	335.935707037877
4450	335.931689734018
4455	335.927776181287
4460	335.923964924589
4465	335.920254527163
4470	335.916643570401
4475	335.913130653672
4480	335.909714394143
4485	335.906393426604
4490	335.903166403284
4495	335.900031993674
4500	335.896988884347
4505	335.894035778782
4510	335.891171397179
4515	335.888394476285
4520	335.885703769215
4525	335.883098045273
4530	335.880576089772
4535	335.878136703863
4540	335.875778704356
4545	335.873500923545
4550	335.87130220903
4555	335.869181423552
4560	335.867137444811
4565	335.865169165301
4570	335.863275492137
4575	335.861455346885
4580	335.859707665394
4585	335.858031397631
4590	335.856425507512
4595	335.854888972739
4600	335.853420784635
4605	335.852019947986
4610	335.850685480873
4615	335.84941641452
4620	335.848211793129
4625	335.84707067373
4630	335.845992126018
4635	335.844975232206
4640	335.844019086867
4645	335.843122796786
4650	335.842285480806
4655	335.841506269685
4660	335.840784305944
4665	335.840118743724
4670	335.839508748641
4675	335.838953497643
4680	335.83845217887
4685	335.838003991509
4690	335.837608145664
4695	335.837263862212
4700	335.836970372667
4705	335.836726919054
4710	335.836532753764
4715	335.836387139432
4720	335.836289348805
4725	335.836238664611
4730	335.83623437943
4735	335.836275795577
4740	335.836362224967
4745	335.836492988998
4750	335.836667418429
4755	335.836884853257
4760	335.837144642601
4765	335.83744614458
4770	335.837788726205
4775	335.838171763253
4780	335.838594640163
4785	335.839056749917
4790	335.839557493934
4795	335.840096281956
4800	335.840672531944
4805	335.841285669965
4810	335.841935130092
4815	335.842620354297
4820	335.843340792346
4825	335.844095901698
4830	335.844885147406
4835	335.845708002015
4840	335.846563945463
4845	335.847452464987
4850	335.84837305502
4855	335.849325217106
4860	335.850308459796
4865	335.851322298561
4870	335.852366255699
4875	335.853439860246
4880	335.854542647883
4885	335.855674160851
4890	335.856833947862
4895	335.858021564014
4900	335.859236570704
4905	335.860478535548
4910	335.861747032292
4915	335.863041640735
4920	335.864361946648
4925	335.86570754169
4930	335.867078023331
4935	335.868472994779
4940	335.869892064894
4945	335.87133484812
4950	335.872800964406
4955	335.874290039131
4960	335.875801703034
4965	335.877335592142
4970	335.878891347694
4975	335.880468616076
4980	335.882067048748
4985	335.883686302176
4990	335.885326037768
4995	335.8869859218
5000	335.888665625355
5005	335.89036482426
5010	335.892083199013
5015	335.89382043473
5020	335.895576221073
5025	335.897350252197
5030	335.899142226679
5035	335.900951847467
5040	335.902778821816
5045	335.904622861227
5050	335.906483681394
5055	335.908361002145
5060	335.910254547382
5065	335.912164045031
5070	335.914089226982
5075	335.916029829038
5080	335.91798559086
5085	335.919956255914
5090	335.921941571418
5095	335.923941288292
5100	335.925955161107
5105	335.927982948033
5110	335.930024410792
5115	335.932079314607
5120	335.934147428154
5125	335.936228523516
5130	335.938322376134
5135	335.940428764762
5140	335.942547471419
5145	335.94467828135
5150	335.946820982972
5155	335.948975367838
5160	335.95114123059
5165	335.953318368917
5170	335.955506583513
5175	335.957705678035
5180	335.95991545906
5185	335.962135736048
5190	335.964366321301
5195	335.966607029919
5200	335.968857679769
5205	335.971118091438
5210	335.973388088202
5215	335.975667495985
5220	335.977956143322
5225	335.980253861323
5230	335.982560483637
5235	335.984875846419
5240	335.987199788289
5245	335.989532150303
5250	335.991872775918
5255	335.994221510955
5260	335.99657820357
5265	335.998942704218
5270	336.001314865623
5275	336.003694542745
5280	336.006081592749
5285	336.008475874975
5290	336.010877250902
5295	336.013285584128
5300	336.01570074033
5305	336.018122587241
5310	336.020550994618
5315	336.022985834216
5320	336.025426979755
5325	336.027874306898
5330	336.030327693221
5335	336.032787018186
5340	336.035252163111
5345	336.037723011152
5350	336.040199447268
5355	336.042681358202
5360	336.045168632452
5365	336.047661160245
5370	336.05015883352
5375	336.052661545892
5380	336.05516919264
5385	336.057681670674
5390	336.060198878517
5395	336.062720716282
5400	336.065247085645
5405	336.067777889827
5410	336.070313033572
5415	336.072852423121
5420	336.075395966197
5425	336.077943571977
5430	336.080495151076
5435	336.083050615526
5440	336.085609878753
5445	336.088172855559
5450	336.090739462102
5455	336.093309615877
5460	336.095883235697
5465	336.098460241672
5470	336.101040555193
5475	336.103624098913
5480	336.106210796728
5485	336.108800573759
5490	336.111393356337
5495	336.113989071981
5500	336.116587649385
5505	336.119189018399
5510	336.121793110015
5515	336.124399856345
5520	336.127009190611
5525	336.129621047126
5530	336.132235361276
5535	336.134852069511
5540	336.137471109323
5545	336.140092419233
5550	336.142715938778
5555	336.145341608496
5560	336.147969369907
5565	336.150599165506
5570	336.153230938742
5575	336.155864634009
5580	336.158500196629
5585	336.161137572842
5590	336.16377670979
5595	336.166417555503
5600	336.16906005889
5605	336.171704169723
5610	336.174349838625
5615	336.176997017058
5620	336.179645657312
5625	336.182295712491
5630	336.184947136501
5635	336.187599884041
5640	336.190253910588
5645	336.192909172388
5650	336.195565626443
5655	336.198223230503
5660	336.200881943052
5665	336.203541723298
5670	336.206202531162
5675	336.208864327272
5680	336.211527072945
5685	336.214190730182
5690	336.216855261659
5695	336.219520630712
5700	336.222186801333
5705	336.224853738157
5710	336.227521406451
5715	336.230189772111
5720	336.232858801645
5725	336.23552846217
5730	336.238198721401
5735	336.240869547641
5740	336.243540909773
5745	336.246212777253
5750	336.2488851201
5755	336.251557908889
5760	336.25423111474
5765	336.256904709313
5770	336.2595786648
5775	336.262252953914
5780	336.264927549885
5785	336.26760242645
5790	336.270277557848
5795	336.272952918811
5800	336.275628484554
5805	336.278304230774
5810	336.280980133638
5815	336.283656169778
5820	336.286332316284
5825	336.289008550698
5830	336.291684851004
5835	336.294361195625
5840	336.297037563417
5845	336.29971393366
5850	336.30239028605
5855	336.305066600699
5860	336.307742858125
5865	336.310419039245
5870	336.31309512537
5875	336.315771098202
5880	336.318446939825
5885	336.321122632698
5890	336.323798159655
5895	336.326473503894
5900	336.329148648973
5905	336.331823578809
5910	336.334498277665
5915	336.337172730151
5920	336.339846921218
5925	336.34252083615
5930	336.345194460561
5935	336.347867780392
5940	336.350540781901
5945	336.353213451665
5950	336.35588577657
5955	336.358557743808
5960	336.361229340875
5965	336.36390055556
5970	336.366571375949
5975	336.369241790415
5980	336.371911787615
5985	336.374581356487
5990	336.377250486246
5995	336.379919166376
6000	336.382587386631
6005	336.385255137029
6010	336.387922407848
6015	336.390589189623
6020	336.393255473139
6025	336.395921249432
6030	336.398586509783
6035	336.401251245715
6040	336.403915448987
6045	336.406579111594
6050	336.409242225761
6055	336.411904783943
6060	336.414566778816
6065	336.417228203279
6070	336.419889050448
6075	336.422549313655
6080	336.425208986442
6085	336.427868062559
6090	336.430526535963
6095	336.433184400811
6100	336.435841651463
6105	336.438498282472
6110	336.441154288587
6115	336.443809664748
6120	336.446464406081
6125	336.449118507899
6130	336.451771965698
6135	336.454424775155
6140	336.457076932122
6145	336.459728432628
6150	336.462379272873
6155	336.465029449229
6160	336.467678958233
6165	336.47032779659
6170	336.472975961165
6175	336.475623448984
6180	336.478270257233
6185	336.480916383253
6190	336.483561824536
6195	336.486206578729
6200	336.488850643627
6205	336.491494017172
6210	336.494136697451
6215	336.496778682694
6220	336.499419971273
6225	336.502060561698
6230	336.504700452617
6235	336.507339642814
6240	336.509978131204
6245	336.512615916835
6250	336.515252998885
6255	336.51788937666
6260	336.52052504959
6265	336.523160017234
6270	336.525794279268
6275	336.528427835494
6280	336.531060685829
6285	336.533692830313
6290	336.536324269097
6295	336.538955002449
6300	336.541585030752
6305	336.544214354497
6310	336.546842974287
6315	336.549470890834
6320	336.552098104956
6325	336.554724617578
6330	336.557350429729
6335	336.559975542541
6340	336.562599957246
6345	336.565223675179
6350	336.567846697773
6355	336.570469026559
6360	336.573090663163
6365	336.575711609307
6370	336.578331866809
6375	336.580951437577
6380	336.583570323612
6385	336.586188527006
6390	336.588806049939
6395	336.59142289468
6400	336.594039063586
6405	336.596654559099
6410	336.599269383748
6415	336.601883540143
6420	336.60449703098
6425	336.607109859037
6430	336.609722027171
6435	336.612333538323
6440	336.614944395509
6445	336.617554601827
6450	336.620164160451
6455	336.62277307463
6460	336.625381347693
6465	336.627988983039
6470	336.630595984145
6475	336.633202354559
6480	336.635808097902
6485	336.638413217867
6490	336.641017718217
6495	336.643621602785
6500	336.646224875475
6505	336.648827540258
6510	336.651429601173
6515	336.654031062327
6520	336.656631927893
6525	336.65923220211
6530	336.661831889282
6535	336.664430993778
6540	336.667029520031
6545	336.669627472537
6550	336.672224855855
6555	336.674821674607
6560	336.677417933475
6565	336.680013637202
6570	336.682608790594
6575	336.685203398514
6580	336.687797465886
6585	336.690390997693
6590	336.692983998975
6595	336.695576474833
6600	336.698168430422
6605	336.700759870957
6610	336.703350801707
6615	336.705941227999
6620	336.708531155216
6625	336.711120588795
6630	336.713709534227
6635	336.716297997062
6640	336.718885982898
6645	336.721473497391
6650	336.724060546248
6655	336.726647135232
6660	336.729233270155
6665	336.731818956884
6670	336.734404201336
6675	336.73698900948
6680	336.739573387338
6685	336.742157340981
6690	336.744740876532
6695	336.747324000163
6700	336.749906718098
6705	336.752489036611
6710	336.755070962023
6715	336.757652500708
6720	336.760233659087
6725	336.762814443631
6730	336.765394860861
6735	336.767974917344
6740	336.770554619698
6745	336.773133974587
6750	336.775712988726
6755	336.778291668874
6760	336.780870021842
6765	336.783448054485
6770	336.786025773708
6775	336.788603186462
6780	336.791180299744
6785	336.793757120601
6790	336.796333656124
6795	336.798909913452
6800	336.80148589977
6805	336.804061622311
6810	336.806637088353
6815	336.80921230522
6820	336.811787280284
6825	336.814362020963
6830	336.816936534718
6835	336.819510829061
6840	336.822084911547
6845	336.824658789778
6850	336.827232471402
6855	336.829805964112
6860	336.832379275649
6865	336.834952413798
6870	336.83752538639
6875	336.840098201303
6880	336.842670866462
6885	336.845243389835
6890	336.847815779437
6895	336.850388043332
6900	336.852960189626
6905	336.855532226473
6910	336.858104162073
6915	336.860676004673
6920	336.863247762565
6925	336.865819444088
6930	336.868391057627
6935	336.870962611614
6940	336.873534114526
6945	336.87610557489
6950	336.878677001275
6955	336.881248402301
6960	336.883819786633
6965	336.886391162983
6970	336.888962540109
6975	336.891533926819
6980	336.894105331966
6985	336.896676764451
6990	336.899248233224
6995	336.90181974728
7000	336.904391315666
7005	336.906962939263
7010	336.909534529623
7015	336.912105545695
7020	336.914673981023
7025	336.917234332662
7030	336.919774467118
7035	336.922271823796
7040	336.924689867573
7045	336.92697577198
7050	336.929059901036
7055	336.930857010745
7060	336.932268588346
7065	336.933185614287
7070	336.933491223245
7075	336.933063043032
7080	336.931775211871
7085	336.929500153222
7090	336.926110170916
7095	336.921478889436
7100	336.915482545277
7105	336.908001136089
7110	336.898919440477
7115	336.888127923461
7120	336.875523540365
7125	336.861010448684
7130	336.84450063536
7135	336.825914465751
7140	336.805181159889
7145	336.782239200846
7150	336.757036679286
7155	336.729531577724
7160	336.699691997516
7165	336.667496331329
7170	336.63293338353
7175	336.596002440761
7180	336.556713294771
7185	336.51508621947
7190	336.471151904069
7195	336.424951344083
7200	336.376535691941
7205	336.325966068856
7210	336.273313339617
7215	336.218657851892
7220	336.162089141602
7225	336.103705605936
7230	336.043614145482
7235	335.981929776987
7240	335.918775218201
7245	335.854280439202
7250	335.788582153075
7255	335.721823230407
7260	335.654152051768
7265	335.585721696139
7270	335.516688677874
7275	335.447210816003
7280	335.377443920595
7285	335.307537498029
7290	335.237630300627
7295	335.167846820285
7300	335.098295522689
7305	335.029068931283
7310	334.96024503947
7315	334.89188928761
7320	334.824056501221
7325	334.75679251984
7330	334.690135510619
7335	334.624117061046
7340	334.558763126745
7345	334.494094862316
7350	334.430129338253
7355	334.366880148171
7360	334.304357919364
7365	334.242570743479
7370	334.181524541809
7375	334.121223375924
7380	334.061669711742
7385	334.002864644018
7390	333.944808087434
7395	333.887498939638
7400	333.83093522069
7405	333.775114192557
7410	333.720032461744
7415	333.665686067626
7420	333.612070558669
7425	333.559181058376
7430	333.507012322476
7435	333.45555878866
7440	333.404814619951
7445	333.354773742618
7450	333.305429879411
7455	333.256776578776
7460	333.2088072406
7465	333.161515138956
7470	333.114893442249
7475	333.068935231101
7480	333.023633514272
7485	332.978981242852
7490	332.934971322945
7495	332.891596627032
7500	332.848850004156
7505	332.806724289075
7510	332.765212310499
7515	332.724306898508
7520	332.684000891241
7525	332.644287140936
7530	332.60515851939
7535	332.566607922882
7540	332.528628276639
7545	332.491212538863
7550	332.454353704376
7555	332.418044807916
7560	332.382278927111
7565	332.347049185164
7570	332.312348753276
7575	332.278170852827
7580	332.244508757328
7585	332.211355794183
7590	332.178705346255
7595	332.146550853266
7600	332.114885813041
7605	332.083703782601
7610	332.052998379133
7615	332.022763280827
7620	331.992992227606
7625	331.963679021752
7630	331.934817528431
7635	331.906401676132
7640	331.878425457023
7645	331.850882927229
7650	331.823768207045
7655	331.797075481077
7660	331.770798998325
7665	331.744933072212
7670	331.719472080563
7675	331.694410465529
7680	331.669742733473
7685	331.645463454816
7690	331.621567263843
7695	331.598048858472
7700	331.574902999996
7705	331.552124512794
7710	331.52970828401
7715	331.507649263217
7720	331.485942462047
7725	331.464582953809
7730	331.443565873081
7735	331.422886415291
7740	331.402539836274
7745	331.382521451822
7750	331.362826637215
7755	331.343450826746
7760	331.324389513226
7765	331.305638247491
7770	331.287192637889
7775	331.269048349766
7780	331.251201104947
7785	331.2336466812
7790	331.216380911708
7795	331.19939968453
7800	331.182698942055
7805	331.166274680461
7810	331.150122949165
7815	331.134239850271
7820	331.118621538022
7825	331.103264218246
7830	331.088164147799
7835	331.073317634017
7840	331.058721034161
7845	331.044370754863
7850	331.030263251572
7855	331.016395028011
7860	331.002762635621
7865	330.989362673015
7870	330.976191785437
7875	330.963246664213
7880	330.950524046215
7885	330.938020713324
7890	330.925733491893
7895	330.913659252215
7900	330.901794907997
7905	330.890137415832
7910	330.878683774684
7915	330.867431025363
7920	330.856376250013
7925	330.845516571606
7930	330.834849153431
7935	330.824371198595
7940	330.814079949524
7945	330.80397268747
7950	330.79404673202
7955	330.784299440613
7960	330.774728208059
7965	330.765330466062
7970	330.756103682747
7975	330.747045362198
7980	330.738153043989
7985	330.729424302727
7990	330.720856747604
7995	330.712448021941
8000	330.704195802747
8005	330.696097800279
8010	330.688151757605
8015	330.680355450177
8020	330.672706685402
8025	330.665203302219
8030	330.657843170688
8035	330.650624191573
8040	330.643544295935
8045	330.63660144473
8050	330.629793628411
8055	330.623118866531
8060	330.616575207357
8065	330.610160727484
8070	330.603873531452
8075	330.597711751372
8080	330.591673546555
8085	330.585757103143
8090	330.579960633745
8095	330.574282377083
8100	330.568720597632
8105	330.563273585271
8110	330.557939654943
8115	330.552717146304
8120	330.547604423391
8125	330.542599874291
8130	330.537701910803
8135	330.532908968124
8140	330.528219504517
8145	330.523632001
8150	330.519144961034
8155	330.514756910207
8160	330.510466395936
8165	330.50627198716
8170	330.502172274046
8175	330.49816586769
8180	330.494251399834
8185	330.490427522573
8190	330.486692908074
8195	330.483046248299
8200	330.479486254725
8205	330.476011658077
8210	330.472621208055
8215	330.469313673072
8220	330.46608783999
8225	330.462942513862
8230	330.459876517678
8235	330.456888692116
8240	330.453977895286
8245	330.451143002493
8250	330.448382905992
8255	330.445696514748
8260	330.443082754203
8265	330.440540566043
8270	330.438068907967
8275	330.435666753463
8280	330.433333091584
8285	330.431066926727
8290	330.428867278419
8295	330.426733181096
8300	330.424663683898
8305	330.422657850459
8310	330.420714758698
8315	330.418833500618
8320	330.417013182107
8325	330.415252922738
8330	330.413551855575
8335	330.411909126983
8340	330.410323896432
8345	330.408795336316
8350	330.407322631768
8355	330.405904980473
8360	330.404541592495
8365	330.403231690093
8370	330.401974507553
8375	330.400769291011
8380	330.399615298285
8385	330.398511798707
8390	330.397458072959
8395	330.396453412906
8400	330.39549712144
8405	330.39458851232
8410	330.393726910013
8415	330.392911649544
8420	330.392142076341
8425	330.391417546086
8430	330.390737424568
8435	330.390101087534
8440	330.389507920551
8445	330.388957318858
8450	330.38844868723
8455	330.387981439841
8460	330.387555000125
8465	330.387168800642
8470	330.38682228295
8475	330.386514897471
8480	330.386246103364
8485	330.386015368399
8490	330.38582216883
8495	330.385665989275
8500	330.385546322591
8505	330.385462669758
8510	330.38541453976
8515	330.385401449468
8520	330.385422923526
8525	330.385478494238
8530	330.385567701457
8535	330.385690092475
8540	330.385845221914
8545	330.386032651621
8550	330.386251950562
8555	330.38650269472
8560	330.38678446699
8565	330.38709685708
8570	330.387439461411
8575	330.387811883023
8580	330.388213731473
8585	330.388644622744
8590	330.38910417915
8595	330.389592029242
8600	330.390107807723
8605	330.390651155352
8610	330.391221718859
8615	330.391819150857
8620	330.392443109757
8625	330.393093259683
8630	330.393769270389
8635	330.394470817179
8640	330.395197580819
8645	330.395949247469
8650	330.396725508594
8655	330.397526060891
8660	330.398350606215
8665	330.3991988515
8670	330.400070508686
8675	330.400965294649
8680	330.401882931125
8685	330.402823144643
8690	330.403785666454
8695	330.40477023246
8700	330.405776583151
8705	330.406804463535
8710	330.407853623074
8715	330.408923815617
8720	330.41001479934
8725	330.41112633668
8730	330.412258194278
8735	330.413410142911
8740	330.414581957438
8745	330.415773416739
8750	330.416984303656
8755	330.418214404937
8760	330.419463511181
8765	330.420731416778
8770	330.42201791986
8775	330.423322822241
8780	330.42464592937
8785	330.425987050276
8790	330.427345997514
8795	330.42872258712
8800	330.430116638558
8805	330.431527974668
8810	330.432956421625
8815	330.434401808883
8820	330.435863969137
8825	330.437342738268
8830	330.438837955304
8835	330.440349462373
8840	330.441877104658
8845	330.443420730357
8850	330.444980190636
8855	330.446555339591
8860	330.448146034202
8865	330.449752134299
8870	330.451373502515
8875	330.453010004251
8880	330.454661507638
8885	330.456327883493
8890	330.458009005288
8895	330.459704749111
8900	330.461414993625
8905	330.463139620041
8910	330.464878512075
8915	330.466631555918
8920	330.468398640199
8925	330.470179655954
8930	330.471974496589
8935	330.473783057855
8940	330.475605237807
8945	330.477440936778
8950	330.47929005735
8955	330.481152504316
8960	330.483028184658
8965	330.484917007514
8970	330.486818884148
8975	330.488733727924
8980	330.490661454277
8985	330.492601980687
8990	330.494555226648
8995	330.496521113644
9000	330.498499565126
9005	330.50049050648
9010	330.502493865005
9015	330.504509569891
9020	330.506537552187
9025	330.508577744787
9030	330.510630082396
9035	330.512694501515
9040	330.514770940414
9045	330.516859339112
9050	330.518959639352
9055	330.521071784582
9060	330.523195719933
9065	330.525331392199
9070	330.527478749814
9075	330.529637742835
9080	330.531808322919
9085	330.533990443308
9090	330.536184058805
9095	330.538389125759
9100	330.540605602044
9105	330.542833447046
9110	330.545072621636
9115	330.547323088162
9120	330.549584810428
9125	330.551857753676
9130	330.554141884571
9135	330.556437171188
9140	330.558743582989
9145	330.561061090814
9150	330.563389666863
9155	330.565729284682
9160	330.568079919148
9165	330.570441546453
9170	330.572814144093
9175	330.575197690854
9180	330.577592166794
9185	330.579997553237
9190	330.582413832752
9195	330.584840989149
9200	330.587279007459
9205	330.589727873926
9210	330.592187575994
9215	330.594658102294
9220	330.597139442636
9225	330.599631587995
9230	330.6021345305
9235	330.604648263425
9240	330.607172781178
9245	330.60970807929
9250	330.612254154405
9255	330.614811004271
9260	330.617378627732
9265	330.619957024713
9270	330.622546196218
9275	330.625146144318
9280	330.62775687214
9285	330.630378383862
9290	330.633010684704
9295	330.635653780919
9300	330.638307679785
9305	330.640972389598
9310	330.643647919666
9315	330.646334280299
9320	330.649031482803
9325	330.651739539474
9330	330.65445846359
9335	330.657188269406
9340	330.659928972147
9345	330.662680588
9350	330.665443134111
9355	330.668216628578
9360	330.671001090446
9365	330.673796539699
9370	330.676602997259
9375	330.679420484977
9380	330.682249025631
9385	330.685088642918
9390	330.687939361455
9395	330.690801206767
9400	330.69367420529
9405	330.696558384361
9410	330.699453772218
9415	330.702360397995
9420	330.705278291719
9425	330.708207484304
9430	330.711148007551
9435	330.714099894141
9440	330.717063177638
9445	330.720037892479
9450	330.723024073975
9455	330.72602175831
9460	330.729030982534
9465	330.732051784566
9470	330.735084203186
9475	330.738128278039
9480	330.741184049626
9485	330.74425155931
9490	330.74733084931
9495	330.750421962699
9500	330.753524943403
9505	330.756639836204
9510	330.75976668673
9515	330.762905541465
9520	330.766056447738
9525	330.76921945373
9530	330.772394608467
9535	330.775581961826
9540	330.778781564528
9545	330.781993468142
9550	330.785217725085
9555	330.78845438862
9560	330.791703512857
9565	330.794965152752
9570	330.79823936411
9575	330.801526203582
9580	330.80482572867
9585	330.808137997722
9590	330.811463069937
9595	330.814801005367
9600	330.818151864911
9605	330.821515710326
9610	330.824892604218
9615	330.828282610051
9620	330.831685792146
9625	330.835102215682
9630	330.838531946695
9635	330.841975052087
9640	330.84543159962
9645	330.848901657924
9650	330.852385296493
9655	330.855882585695
9660	330.859393596765
9665	330.862918401817
9670	330.866457073837
9675	330.870009686692
9680	330.873576315133
9685	330.877157034791
9690	330.880751922187
9695	330.884361054732
9700	330.88798451073
9705	330.89162236938
9710	330.895274710782
9715	330.89894161594
9720	330.902623166759
9725	330.90631944606
9730	330.910030537572
9735	330.913756525945
9740	330.917497496746
9745	330.921253536468
9750	330.925024732533
9755	330.928811173293
9760	330.932612948041
9765	330.936430147004
9770	330.94026286136
9775	330.944111183232
9780	330.9479752057
9785	330.951855022798
9790	330.955750729528
9795	330.959662421854
9800	330.963590196716


==> tiks/dyn-ecco/sig3-8-2.tsv <==
0	279.150000073505
5	279.156103293543
10	279.162072768284
15	279.169227509844
20	279.177969059893
25	279.188119410066
30	279.199185664855
35	279.210566630377
40	279.221712378223
45	279.232244517806
50	279.242042402469
55	279.251298768105
60	279.260547306168
65	279.270664320891
70	279.282846793631
75	279.298569723156
80	279.319526353648
85	279.347555657933
90	279.384562039834
95	279.43371265431
100	279.493570904751
105	279.569234108504
110	279.663885452573
115	279.779287825868
120	279.916168388793
125	280.074514858947
130	280.253801155232
135	280.453157134941
140	280.671494589419
145	280.907599408977
150	281.160197879947
155	281.428003426142
160	281.709748735086
165	282.00420708965
170	282.310205826722
175	282.626634133451
180	282.952446836479
185	283.286665411372
190	283.628377112688
195	283.976732878209
200	284.330944475991
205	284.690281225761
210	285.054066525248
215	285.421674338501
220	285.792525750145
225	286.166085651524
230	286.541859597896
235	286.919390857198
240	287.298257658126
245	287.678070636802
250	288.058470475804
255	288.43912572602
260	288.819730799896
265	289.200004123849
270	289.579686437411
275	289.95853922699
280	290.336343282662
285	290.712897367124
290	291.088016986769
295	291.461533255589
300	291.833291843506
305	292.203152001431
310	292.570985656139
315	292.936676568695
320	293.300119550804
325	293.661219734028
330	294.019891887331
335	294.376059778888
340	294.729655578495
345	295.080619297334
350	295.428898262146
355	295.774446621198
360	296.117224879695
365	296.457199462511
370	296.794342302363
375	297.128630451716
380	297.460045716875
385	297.788574312906
390	298.114206538103
395	298.436936466895
400	298.756761660141
405	299.073682891886
410	299.387703891715
415	299.698831101905
420	300.007073448656
425	300.312442126709
430	300.614950396738
435	300.9146133949
440	301.211447954007
445	301.505472435779
450	301.796706573681
455	302.085171325864
460	302.370888737755
465	302.653881813854
470	302.934174398298
475	303.211791063812
480	303.486757008614
485	303.759097960905
490	304.028840090568
495	304.296009927701
500	304.560634287633
505	304.822740202077
510	305.082354856077
515	305.339505530431
520	305.594219549264
525	305.846524232442
530	306.096446852531
535	306.34401459602
540	306.58925452851
545	306.83219356362
550	307.072858435341
555	307.311275673594
560	307.547471582754
565	307.781472222918
570	308.013303393688
575	308.242990620291
580	308.470559141807
585	308.696033901354
590	308.919439538038
595	309.140800380502
600	309.360140441945
605	309.57748341644
610	309.792852676433
615	310.006271271301
620	310.217761926843
625	310.427347045605
630	310.635048707947
635	310.840888673741
640	311.044888384643
645	311.247068966846
650	311.447451234249
655	311.646055691983
660	311.842902540238
665	312.038011678332
670	312.231402708985
675	312.423094942756
680	312.6131074026
685	312.801458828523
690	312.988167682297
695	313.173252152214
700	313.356730157864
705	313.5386193549
710	313.718937139798
715	313.897700654576
720	314.074926791477
725	314.250632197589
730	314.424833279419
735	314.597546207382
740	314.768786920228
745	314.938571129393
750	315.106914323257
755	315.273831771334
760	315.439338528369
765	315.603449438349
770	315.766179138437
775	315.927542062813
780	316.08755244643
785	316.246224328693
790	316.403571557049
795	316.559607790498
800	316.714346503026
805	316.867800986954
810	317.019984356221
815	317.17090954958
820	317.320589333729
825	317.469036306373
830	317.616262899208
835	317.762281380847
840	317.907103859675
845	318.050742286642
850	318.193208457994
855	318.334514017945
860	318.474670461288
865	318.613689135952
870	318.751581245501
875	318.888357851578
880	319.024029876304
885	319.158608104615
890	319.292103186558
895	319.424525639534
900	319.555885850497
905	319.686194078103
910	319.815460454818
915	319.943694988981
920	320.070907566824
925	320.197107954449
930	320.322305799771
935	320.446510634412
940	320.569731875564
945	320.691978827812
950	320.813260684919
955	320.933586531576
960	321.052965345118
965	321.171405997204
970	321.288917255467
975	321.405507785127
980	321.521186150577
985	321.63596081693
990	321.749840151547
995	321.862832425526
1000	321.974945815165
1005	322.086188403399
1010	322.196568181205
1015	322.306093048983
1020	322.41477081791
1025	322.52260921127
1030	322.629615865751
1035	322.735798332728
1040	322.841164079516
1045	322.945720490598
1050	323.049474868835
1055	323.152434436647
1060	323.25460633718
1065	323.355997635443
1070	323.456615319431
1075	323.556466301222
1080	323.655557418055
1085	323.753895433395
1090	323.851487037966
1095	323.948338850775
1100	324.044457420116
1105	324.139849224555
1110	324.234520673892
1115	324.328478110117
1120	324.421727808336
1125	324.514275977694
1130	324.606128762269
1135	324.697292241961
1140	324.787772433356
1145	324.877575290581
1150	324.966706706143
1155	325.055172511752
1160	325.142978479131
1165	325.230130320812
1170	325.316633690916
1175	325.402494185921
1180	325.487717345423
1185	325.572308652872
1190	325.656273536303
1195	325.739617369056
1200	325.822345470483
1205	325.904463106634
1210	325.985975490947
1215	326.066887784917
1220	326.147205098751
1225	326.226932492023
1230	326.306074974309
1235	326.384637505812
1240	326.462624997985
1245	326.540042314135
1250	326.61689427002
1255	326.693185634436
1260	326.768921129799
1265	326.844105432712
1270	326.918743174522
1275	326.992838941877
1280	327.066397277262
1285	327.139422679537
1290	327.21191960446
1295	327.283892465205
1300	327.355345632873
1305	327.426283436987
1310	327.49671016599
1315	327.566630067732
1320	327.636047349943
1325	327.704966180706
1330	327.773390688923
1335	327.841324964769
1340	327.908773060139
1345	327.975738989097
1350	328.042226728308
1355	328.108240217468
1360	328.173783359725
1365	328.238860022102
1370	328.303474035902
1375	328.367629197112
1380	328.431329266808
1385	328.494577971538
1390	328.55737900372
1395	328.619736022014
1400	328.681652651702
1405	328.743132485056
1410	328.804179081709
1415	328.864795969005
1420	328.924986642363
1425	328.984754565619
1430	329.044103171377
1435	329.103035861342
1440	329.16155600666
1445	329.219666948248
1450	329.277371997115
1455	329.334674434687
1460	329.391577513123
1465	329.448084455626
1470	329.504198456751
1475	329.55992268271
1480	329.615260271669
1485	329.670214334044
1490	329.724787952796
1495	329.778984183711
1500	329.832806055691
1505	329.886256571029
1510	329.939338705686
1515	329.992055409565
1520	330.044409606776
1525	330.096404195904
1530	330.148042050269
1535	330.199326018187
1540	330.25025892322
1545	330.30084356443
1550	330.351082716627
1555	330.400979130616
1560	330.450535533432
1565	330.499754628587
1570	330.5486390963
1575	330.59719159373
1580	330.64541475521
1585	330.693311192466
1590	330.740883494848
1595	330.788134229546
1600	330.835065941814
1605	330.881681155176
1610	330.927982371649
1615	330.973972071946
1620	331.019652715688
1625	331.065026741605
1630	331.110096567742
1635	331.154864591655
1640	331.199333190615
1645	331.243504721794
1650	331.287381522468
1655	331.330965910198
1660	331.374260183023
1665	331.417266619648
1670	331.459987479622
1675	331.502425003523
1680	331.544581413138
1685	331.586458911636
1690	331.628059683748
1695	331.669385895939
1700	331.710439696575
1705	331.751223216098
1710	331.791738567188
1715	331.831987844932
1720	331.871973126984
1725	331.911696473729
1730	331.951159928439
1735	331.990365517438
1740	332.029315250247
1745	332.068011119749
1750	332.106455102334
1755	332.144649158051
1760	332.182595230761
1765	332.220295248281
1770	332.257751122527
1775	332.294964749664
1780	332.331938010245
1785	332.368672769352
1790	332.405170876737
1795	332.441434166956
1800	332.477464459511
1805	332.51326355898
1810	332.548833255151
1815	332.584175323158
1820	332.619291523605
1825	332.654183602702
1830	332.688853292386
1835	332.723302310453
1840	332.757532360679
1845	332.791545132945
1850	332.825342303362
1855	332.858925534387
1860	332.892296474947
1865	332.925456760554
1870	332.958408013428
1875	332.991151842604
1880	333.023689844058
1885	333.05602360081
1890	333.088154683045
1895	333.120084648219
1900	333.15181504117
1905	333.183347394231
1910	333.214683227333
1915	333.245824048113
1920	333.276771352024
1925	333.307526622433
1930	333.338091330731
1935	333.36846693643
1940	333.398654887269
1945	333.428656619314
1950	333.458473557053
1955	333.488107113503
1960	333.517558690298
1965	333.546829677793
1970	333.575921455158
1975	333.604835390469
1980	333.633572840808
1985	333.662135152349
1990	333.690523660458
1995	333.718739689777
2000	333.746784554317
2005	333.774659557549
2010	333.80236599249
2015	333.829905141792
2020	333.857278277829
2025	333.884486662782
2030	333.911531548725
2035	333.938414177708
2040	333.965135781842
2045	333.991697583384
2050	334.018100794813
2055	334.044346618917
2060	334.070436248869
2065	334.096370868312
2070	334.122151651432
2075	334.147779763041
2080	334.173256358652
2085	334.198582584555
2090	334.223759577898
2095	334.248788466756
2100	334.27367037021
2105	334.298406398418
2110	334.322997652693
2115	334.34744522557
2120	334.371750200882
2125	334.39591365383
2130	334.419936651053
2135	334.4438202507
2140	334.467565502497
2145	334.491173447818
2150	334.514645119751
2155	334.537981543169
2160	334.561183734793
2165	334.584252703261
2170	334.607189449193
2175	334.629994965255
2180	334.652670236227
2185	334.675216239064
2190	334.697633942959
2195	334.71992430941
2200	334.742088292276
2205	334.764126837847
2210	334.786040884897
2215	334.807831364751
2220	334.829499201341
2225	334.85104531127
2230	334.872470603865
2235	334.893775981243
2240	334.914962338362
2245	334.936030563087
2250	334.956981536237
2255	334.977816131651
2260	334.998535216237
2265	335.019139650033
2270	335.03963028626
2275	335.060007971377
2280	335.080273545133
2285	335.100427840625
2290	335.120471684349
2295	335.140405896253
2300	335.16023128979
2305	335.179948671968
2310	335.199558843406
2315	335.219062598381
2320	335.23846072488
2325	335.257754004651
2330	335.276943213251
2335	335.296029120098
2340	335.31501248852
2345	335.333894075798
2350	335.352674633224
2355	335.37135490614
2360	335.389935633989
2365	335.408417550363
2370	335.426801383048
2375	335.445087854072
2380	335.463277679747
2385	335.481371570719
2390	335.499370232011
2395	335.517274363067
2400	335.535084657798
2405	335.552801804626
2410	335.570426486525
2415	335.587959381069
2420	335.60540116047
2425	335.622752491623
2430	335.640014036148
2435	335.657186450434
2440	335.674270385675
2445	335.691266487918
2450	335.708175398097
2455	335.72499775208
2460	335.741734180705
2465	335.758385309821
2470	335.774951760328
2475	335.791434148216
2480	335.807833084605
2485	335.824149175779
2490	335.840383023231
2495	335.856535223698
2500	335.872606369197
2505	335.888597047063
2510	335.904507839989
2515	335.920339326059
2520	335.936092078788
2525	335.951766667155
2530	335.967363655642
2535	335.982883604265
2540	335.998327068614
2545	336.013694599888
2550	336.028986744925
2555	336.044204046241
2560	336.059347042064
2565	336.074416266364
2570	336.089412248892
2575	336.10433551521
2580	336.119186586724
2585	336.133965980721
2590	336.148674210394
2595	336.163311784882
2600	336.177879209299
2605	336.192376984764
2610	336.206805608436
2615	336.221165573544
2620	336.235457369417
2625	336.249681481515
2630	336.263838391462
2635	336.277928577075
2640	336.291952512392
2645	336.305910667705
2650	336.319803509589
2655	336.33363150093
2660	336.347395100956
2665	336.361094765263
2670	336.374730945847
2675	336.388304091134
2680	336.401814646
2685	336.41526305181
2690	336.428649746438
2695	336.441975164296
2700	336.455239736366
2705	336.46844389022
2710	336.481588050054
2715	336.49467263671
2720	336.507698067704
2725	336.520664757252
2730	336.533573116297
2735	336.546423552537
2740	336.559216470444
2745	336.571952271298
2750	336.584631353204
2755	336.597254111125
2760	336.609820936902
2765	336.62233221928
2770	336.634788343932
2775	336.647189693484
2780	336.659536647541
2785	336.671829582707
2790	336.684068872613
2795	336.696254887936
2800	336.708387996428
2805	336.720468562934
2810	336.732496949418
2815	336.744473514986
2820	336.756398615908
2825	336.768272605639
2830	336.780095834844
2835	336.791868651419
2840	336.803591400513
2845	336.81526442455
2850	336.826888063251
2855	336.838462653655
2860	336.849988530139
2865	336.861466024442
2870	336.872895465686
2875	336.884277180392
2880	336.895611492508
2885	336.906898723422
2890	336.91813919199
2895	336.929333214549
2900	336.940481104942
2905	336.951583174535
2910	336.962639732241
2915	336.973651084532
2920	336.984617535466
2925	336.995539386704
2930	337.006416937526
2935	337.017250484853
2940	337.028040323266
2945	337.038786745025
2950	337.049490040083
2955	337.060150496111
2960	337.070768398513
2965	337.081344030442
2970	337.091877672822
2975	337.102369604363
2980	337.112820101582
2985	337.123229438816
2990	337.133597888242
2995	337.143925719895
3000	337.154213201683
3005	337.164460599407
3010	337.174668176774
3015	337.184836195418
3020	337.194964914913
3025	337.20505459279
3030	337.215105484558
3035	337.225117843712
3040	337.235091921757
3045	337.24502796822
3050	337.254926230666
3055	337.264786954715
3060	337.274610384055
3065	337.284396760461
3070	337.29414632381
3075	337.303859312093
3080	337.313535961433
3085	337.323176506098
3090	337.33278117852
3095	337.342350209304
3100	337.351883827247
3105	337.36138225935
3110	337.370845730835
3115	337.380274465157
3120	337.38966868402
3125	337.399028607388
3130	337.408354453504
3135	337.4176464389
3140	337.426904778411
3145	337.43612968519
3150	337.445321370722
3155	337.454480044836
3160	337.463605915719
3165	337.472699189929
3170	337.481760072408
3175	337.490788766495
3180	337.499785473942
3185	337.508750394921
3190	337.517683728041
3195	337.52658567036
3200	337.535456417396
3205	337.544296163141
3210	337.553105100074
3215	337.56188341917
3220	337.570631309916
3225	337.57934896032
3230	337.588036556925
3235	337.596694284819
3240	337.60532232765
3245	337.613920867633
3250	337.622490085566
3255	337.63103016084
3260	337.639541271448
3265	337.648023593999
3270	337.65647730373
3275	337.664902574515
3280	337.673299578875
3285	337.681668487994
3290	337.690009471724
3295	337.698322698599
3300	337.706608335846
3305	337.714866549394
3310	337.723097503886
3315	337.731301362686
3320	337.739478287896
3325	337.747628440361
3330	337.755751979678
3335	337.763849064213
3340	337.771916052147
3345	337.779947471096
3350	337.787941151357
3355	337.795897060687
3360	337.803816342816
3365	337.811700544326
3370	337.819551011873
3375	337.827368440334
3380	337.835152551982
3385	337.842901887115
3390	337.85061368742
3395	337.85828385465
3400	337.865906968758
3405	337.873476351331
3410	337.880984161984
3415	337.88842151712
3420	337.895778622197
3425	337.903044910249
3430	337.910209180857
3435	337.917259735121
3440	337.924184503317
3445	337.930971162941
3450	337.937607245673
3455	337.944080232495
3460	337.95037763676
3465	337.956487075443
3470	337.962396329122
3475	337.968093391494
3480	337.973566509365
3485	337.978804214138
3490	337.983795345884
3495	337.988529071031
3500	337.992994894698
3505	337.997182668627
3510	338.001082595563
3515	338.004685230885
3520	338.007981482153
3525	338.010962607162
3530	338.013620211009
3535	338.015946242564
3540	338.017932990687
3545	338.019573080442
3550	338.020859469489
3555	338.021785444816
3560	338.022344619862
3565	338.022530932113
3570	338.022338641173
3575	338.021762327306
3580	338.020796890416
3585	338.019437549434
3590	338.017679842064
3595	338.015519624812
3600	338.012953073273
3605	338.009976682586
3610	338.00658726802
3615	338.002781965637
3620	337.998558232975
3625	337.993913849714
3630	337.98884691828
3635	337.983355864369
3640	337.977439437338
3645	337.97109671046
3650	337.964327081021
3655	337.957130270233
3660	337.949506322967
3665	337.941455607283
3670	337.932978813768
3675	337.92407695467
3680	337.914751362822
3685	337.905003690372
3690	337.894835907311
3695	337.884250299798
3700	337.8732494683
3705	337.861836325533
3710	337.850014094231
3715	337.837786304715
3720	337.825156792309
3725	337.812129694564
3730	337.798709448324
3735	337.784900786628
3740	337.770708735449
3745	337.75613861028
3750	337.741196012562
3755	337.725886825969
3760	337.71021721254
3765	337.694193608665
3770	337.677822720941
3775	337.661111521871
3780	337.644067245444
3785	337.626697382561
3790	337.60900967635
3795	337.591012117328
3800	337.57271293845
3805	337.554120610029
3810	337.535243834523
3815	337.516091541208
3820	337.496672880732
3825	337.476997219539
3830	337.457074134194
3835	337.436913405579
3840	337.416525012988
3845	337.395919128106
3850	337.37510610889
3855	337.354096493336
3860	337.33290099315
3865	337.311530487324
3870	337.289996015605
3875	337.268308771886
3880	337.246480097488
3885	337.224521474374
3890	337.20244451826
3895	337.180260971663
3900	337.157982696851
3905	337.135621668735
3910	337.113189967678
3915	337.09069977224
3920	337.068163351853
3925	337.045593059443
3930	337.023001323979
3935	337.000400642981
3940	336.97780357497
3945	336.955222731864
3950	336.932670771343
3955	336.91016038916
3960	336.887704311426
3965	336.86531528685
3970	336.843006078963
3975	336.820789458304
3980	336.798674395637
3985	336.776683216911
3990	336.754818474344
3995	336.73308736188
4000	336.711500346245
4005	336.690070006766
4010	336.668810072659
4015	336.647734642976
4020	336.626857572061
4025	336.606192002123
4030	336.585750024126
4035	336.565542448489
4040	336.545578667844
4045	336.525866595302
4050	336.506412663048
4055	336.487221867674
4060	336.468297850294
4065	336.449643001098
4070	336.431258579599
4075	336.413144843328
4080	336.395301179102
4085	336.377726232245
4090	336.360418030251
4095	336.343374098348
4100	336.326591565245
4105	336.310067258022
4110	336.293797785723
4115	336.277779611618
4120	336.262009114498
4125	336.246482639575
4130	336.231196539801
4135	336.216147208473
4140	336.201331104106
4145	336.186744768549
4150	336.172384839303
4155	336.158248056977
4160	336.144331268731
4165	336.130631428506
4170	336.117145594749
4175	336.103870926256
4180	336.090804676676
4185	336.077944188135
4190	336.065286884367
4195	336.052830263654
4200	336.040571891834
4205	336.028509395558
4210	336.016640455936
4215	336.004962802672
4220	335.993474208746
4225	335.982172485667
4230	335.971055479315
4235	335.960121066346
4240	335.949367151144
4245	335.938791663273
4250	335.928392555396
4255	335.918167801598
4260	335.908115396082
4265	335.898233352174
4270	335.888519701598
4275	335.878972493967
4280	335.869589796466
4285	335.86036969367
4290	335.851310287477
4295	335.84240969712
4300	335.833666059238
4305	335.825077527984
4310	335.816642275148
4315	335.80835849029
4320	335.800224380865
4325	335.792238172332
4330	335.784398108244
4335	335.776702450321
4340	335.769149478486
4345	335.761737490884
4350	335.754464803864
4355	335.747329751948
4360	335.740330687767
4365	335.733465981973
4370	335.726734023139
4375	335.720133217636
4380	335.713661989496
4385	335.707318780259
4390	335.701102048819
4395	335.695010271248
4400	335.689041940628
4405	335.683195566863
4410	335.677469676503
4415	335.671862812555
4420	335.666373534297
4425	335.661000417095
4430	335.655742052219
4435	335.650597046654
4440	335.64556402293
4445	335.640641618934
4450	335.63582848774
4455	335.631123297436
4460	335.626524730954
4465	335.622031485904
4470	335.617642274408
4475	335.613355822947
4480	335.609170872192
4485	335.605086176859
4490	335.601100505553
4495	335.597212640615
4500	335.593421377981
4505	335.589725527028
4510	335.586123910439
4515	335.582615364055
4520	335.579198736741
4525	335.575872890242
4530	335.57263669905
4535	335.569489050271
4540	335.566428843488
4545	335.563454990631
4550	335.560566415845
4555	335.557762055364
4560	335.555040857382
4565	335.552401781921
4570	335.549843800716
4575	335.547365897081
4580	335.544967065792
4585	335.542646312963
4590	335.540402655927
4595	335.538235123114
4600	335.536142753934
4605	335.534124598662
4610	335.532179718318
4615	335.530307184556
4620	335.528506079549
4625	335.526775495873
4630	335.525114536403
4635	335.523522314195
4640	335.521997952382
4645	335.520540584064
4650	335.519149352199
4655	335.517823409501
4660	335.516561918333
4665	335.515364050603
4670	335.514228987662
4675	335.513155920201
4680	335.512144048153
4685	335.51119258059
4690	335.510300735627
4695	335.509467740325
4700	335.508692830589
4705	335.507975251082
4710	335.50731425512
4715	335.506709104585
4720	335.506159069832
4725	335.505663429593
4730	335.505221470893
4735	335.504832488952
4740	335.504495787104
4745	335.504210676704
4750	335.503976477042
4755	335.503792515258
4760	335.503658126256
4765	335.503572652619
4770	335.503535444528
4775	335.503545859674
4780	335.503603263183
4785	335.50370702753
4790	335.50385653246
4795	335.504051164912
4800	335.504290318935
4805	335.504573395614
4810	335.504899802992
4815	335.505268955995
4820	335.505680276357
4825	335.506133192541
4830	335.506627139673
4835	335.507161559461
4840	335.507735900129
4845	335.508349616343
4850	335.50900216914
4855	335.509693025859
4860	335.51042166007
4865	335.511187551509
4870	335.511990186006
4875	335.512829055421
4880	335.513703657577
4885	335.514613496191
4890	335.515558080816
4895	335.516536926769
4900	335.517549555074
4905	335.518595492391
4910	335.519674270965
4915	335.520785428551
4920	335.521928508366
4925	335.523103059017
4930	335.524308634451
4935	335.525544793888
4940	335.526811101768
4945	335.52810712769
4950	335.529432446358
4955	335.530786637518
4960	335.53216928591
4965	335.533579981205
4970	335.535018317957
4975	335.536483895542
4980	335.537976318109
4985	335.539495194526
4990	335.541040138325
4995	335.542610767651
5000	335.544206705214
5005	335.545827578232
5010	335.547473018384
5015	335.549142661761
5020	335.550836148814
5025	335.552553124306
5030	335.554293237265
5035	335.556056140935
5040	335.557841492729
5045	335.559648954179
5050	335.561478190898
5055	335.563328872525
5060	335.565200672683
5065	335.567093268939
5070	335.569006342749
5075	335.570939579426
5080	335.572892668087
5085	335.574865301616
5090	335.576857176618
5095	335.57886799338
5100	335.580897455825
5105	335.582945271475
5110	335.58501115141
5115	335.587094810224
5120	335.589195965989
5125	335.591314340214
5130	335.593449657804
5135	335.595601647028
5140	335.597770039472
5145	335.599954570007
5150	335.602154976751
5155	335.604371001029
5160	335.606602387342
5165	335.608848883324
5170	335.611110239711
5175	335.613386210305
5180	335.615676551938
5185	335.617981024435
5190	335.620299390586
5195	335.622631416107
5200	335.624976869606
5205	335.627335522555
5210	335.629707149251
5215	335.632091526788
5220	335.634488435023
5225	335.636897656544
5230	335.63931897664
5235	335.641752183269
5240	335.644197067027
5245	335.646653421118
5250	335.649121041324
5255	335.651599725974
5260	335.654089275918
5265	335.656589494493
5270	335.6591001875
5275	335.66162116317
5280	335.664152232138
5285	335.666693207418
5290	335.669243904369
5295	335.671804140675
5300	335.674373736313
5305	335.676952513528
5310	335.679540296808
5315	335.682136912854
5320	335.68474219056
5325	335.687355960982
5330	335.689978057315
5335	335.692608314871
5340	335.695246571047
5345	335.697892665309
5350	335.700546439162
5355	335.703207736128
5360	335.705876401725
5365	335.708552283437
5370	335.711235230698
5375	335.713925094867
5380	335.716621729201
5385	335.71932498884
5390	335.72203473078
5395	335.724750813852
5400	335.727473098702
5405	335.730201447767
5410	335.732935725257
5415	335.735675797131
5420	335.738421531079
5425	335.741172796501
5430	335.743929464485
5435	335.746691407788
5440	335.749458500819
5445	335.752230619614
5450	335.755007641823
5455	335.757789446684
5460	335.760575915011
5465	335.763366929171
5470	335.766162373067
5475	335.768962132118
5480	335.771766093243
5485	335.774574144845
5490	335.777386176788
5495	335.780202080383
5500	335.783021748371
5505	335.785845074905
5510	335.788671955533
5515	335.791502287183
5520	335.794335968142
5525	335.797172898046
5530	335.80001297786
5535	335.802856109862
5540	335.805702197628
5545	335.808551146018
5550	335.811402861157
5555	335.814257250424
5560	335.817114222433
5565	335.819973687022
5570	335.822835555233
5575	335.825699739305
5580	335.828566152651
5585	335.831434709851
5590	335.834305326634
5595	335.837177919866
5600	335.840052407533
5605	335.842928708732
5610	335.845806743655
5615	335.848686433577
5620	335.851567700839
5625	335.854450468842
5630	335.857334662027
5635	335.860220205866
5640	335.863107026851
5645	335.865995052478
5650	335.868884211237
5655	335.871774432598
5660	335.874665647002
5665	335.877557785846
5670	335.880450781474
5675	335.883344567164
5680	335.886239077116
5685	335.889134246441
5690	335.892030011154
5695	335.894926308153
5700	335.89782307522
5705	335.900720251003
5710	335.903617775005
5715	335.906515587577
5720	335.909413629907
5725	335.912311844007
5730	335.915210172705
5735	335.918108559634
5740	335.921006949224
5745	335.923905286689
5750	335.926803518021
5755	335.929701589976
5760	335.932599450068
5765	335.93549704656
5770	335.938394328451
5775	335.94129124547
5780	335.944187748067
5785	335.947083787401
5790	335.949979315336
5795	335.952874284427
5800	335.955768647916
5805	335.958662359719
5810	335.961555374423
5815	335.964447647272
5820	335.967339134163
5825	335.970229791636
5830	335.973119576864
5835	335.97600844765
5840	335.978896362416
5845	335.981783280195
5850	335.984669160624
5855	335.987553963936
5860	335.990437650953
5865	335.993320183079
5870	335.996201522293
5875	335.999081631138
5880	336.001960472719
5885	336.004838010695
5890	336.007714209267
5895	336.010589033177
5900	336.0134624477
5905	336.016334418635
5910	336.0192049123
5915	336.022073895524
5920	336.024941335642
5925	336.027807200491
5930	336.030671458397
5935	336.033534078173
5940	336.036395029115
5945	336.039254280991
5950	336.042111804038
5955	336.044967568955
5960	336.047821546898
5965	336.050673709471
5970	336.053524028727
5975	336.056372477154
5980	336.059219027675
5985	336.062063653642
5990	336.064906328827
5995	336.067747027421
6000	336.070585724026
6005	336.073422393651
6010	336.076257011703
6015	336.079089553988
6020	336.081919996703
6025	336.084748316428
6030	336.087574490127
6035	336.090398495137
6040	336.093220309168
6045	336.096039910295
6050	336.098857276956
6055	336.101672387943
6060	336.104485222403
6065	336.107295759828
6070	336.110103980056
6075	336.112909863261
6080	336.115713389952
6085	336.118514540968
6090	336.121313297472
6095	336.124109640952
6100	336.126903553209
6105	336.129695016358
6110	336.132484012825
6115	336.135270525338
6120	336.138054536926
6125	336.140836030916
6130	336.143614990928
6135	336.14639140087
6140	336.149165244936
6145	336.1519365076
6150	336.154705173616
6155	336.157471228011
6160	336.160234656082
6165	336.162995443394
6170	336.165753575773
6175	336.168509039308
6180	336.171261820343
6185	336.174011905474
6190	336.176759281548
6195	336.179503935658
6200	336.182245855141
6205	336.184985027571
6210	336.187721440762
6215	336.190455082758
6220	336.193185941837
6225	336.195914006501
6230	336.198639265478
6235	336.201361707717
6240	336.204081322384
6245	336.206798098863
6250	336.209512026747
6255	336.212223095841
6260	336.214931296155
6265	336.217636617905
6270	336.220339051506
6275	336.223038587572
6280	336.225735216915
6285	336.228428930536
6290	336.23111971963
6295	336.233807575578
6300	336.236492489948
6305	336.239174454488
6310	336.241853461129
6315	336.24452950198
6320	336.247202569322
6325	336.249872655614
6330	336.252539753481
6335	336.25520385572
6340	336.257864955291
6345	336.260523045321
6350	336.263178119095
6355	336.26583017006
6360	336.268479191819
6365	336.271125178129
6370	336.273768122902
6375	336.2764080202
6380	336.279044864231
6385	336.281678649353
6390	336.284309370067
6395	336.286937021016
6400	336.289561596984
6405	336.292183092894
6410	336.294801503805
6415	336.297416824911
6420	336.300029051538
6425	336.302638179145
6430	336.305244203318
6435	336.307847119771
6440	336.310446924344
6445	336.313043613001
6450	336.315637181827
6455	336.318227627027
6460	336.320814944926
6465	336.323399131966
6470	336.325980184703
6475	336.328558099807
6480	336.331132874061
6485	336.333704504357
6490	336.336272987696
6495	336.338838321189
6500	336.341400502049
6505	336.343959527596
6510	336.346515395251
6515	336.349068102537
6520	336.351617647077
6525	336.354164026593
6530	336.356707238903
6535	336.35924728192
6540	336.361784153653
6545	336.364317852204
6550	336.366848375763
6555	336.369375722616
6560	336.371899891132
6565	336.374420879771
6570	336.376938687079
6575	336.379453311687
6580	336.381964752308
6585	336.38447300774
6590	336.386978076861
6595	336.38947995863
6600	336.391978652084
6605	336.394474156338
6610	336.396966470586
6615	336.399455594094
6620	336.401941526205
6625	336.404424266334
6630	336.406903813968
6635	336.409380168668
6640	336.411853330061
6645	336.414323297845
6650	336.416790071787
6655	336.419253651721
6660	336.421714037544
6665	336.424171229221
6670	336.426625226781
6675	336.429076030314
6680	336.431523639974
6685	336.433968055976
6690	336.436409278593
6695	336.438847308161
6700	336.441282145072
6705	336.443713789776
6710	336.44614224278
6715	336.448567504646
6720	336.450989575991
6725	336.453408457487
6730	336.45582414986
6735	336.458236653885
6740	336.460645970393
6745	336.463052100262
6750	336.465455044422
6755	336.467854803853
6760	336.470251379581
6765	336.472644772682
6770	336.475034984277
6775	336.477422015535
6780	336.47980586767
6785	336.482186541941
6790	336.484564039649
6795	336.486938362141
6800	336.489309510806
6805	336.491677487074
6810	336.494042292418
6815	336.496403928349
6820	336.498762396422
6825	336.501117698227
6830	336.503469835395
6835	336.505818809596
6840	336.508164622535
6845	336.510507275957
6850	336.51284677164
6855	336.515183111399
6860	336.517516297086
6865	336.519846330584
6870	336.522173213813
6875	336.524496948724
6880	336.526817537303
6885	336.529134981567
6890	336.531449283564
6895	336.533760445375
6900	336.53606846911
6905	336.538373356911
6910	336.540675110948
6915	336.542973733422
6920	336.54526922656
6925	336.547561592618
6930	336.549850833883
6935	336.552136952664
6940	336.5544199513
6945	336.556699832156
6950	336.558976597622
6955	336.561250250114
6960	336.563520792072
6965	336.565788225961
6970	336.568052554271
6975	336.570313779514
6980	336.572571904226
6985	336.574826930966
6990	336.577078862315
6995	336.579327700876
7000	336.581573449274
7005	336.583816110155
7010	336.586015749243
7015	336.588113317017
7020	336.590085256875
7025	336.591932088715
7030	336.593668718649
7035	336.595316380221
7040	336.59689609218
7045	336.59842350406
7050	336.599904992515
7055	336.601334867901
7060	336.602693551121
7065	336.603946584552
7070	336.605044347274
7075	336.605922353124
7080	336.606502019822
7085	336.606691807901
7090	336.606388639108
7095	336.605479514908
7100	336.603843266366
7105	336.601352376898
7110	336.597874828837
7115	336.593275933527
7120	336.587420112478
7125	336.580172604138
7130	336.571401076936
7135	336.560977134509
7140	336.548777703527
7145	336.534686298229
7150	336.518594158885
7155	336.500401263842
7160	336.480017216763
7165	336.457362012169
7170	336.43236668346
7175	336.404973838421
7180	336.375138087654
7185	336.342826371723
7190	336.308018192889
7195	336.270705757277
7200	336.230894033222
7205	336.188600731342
7210	336.143856211622
7215	336.096703322573
7220	336.047197177193
7225	335.995404870224
7230	335.941405140895
7235	335.88528798511
7240	335.827154220787
7245	335.767115009859
7250	335.705251403323
7255	335.641794198539
7260	335.576775610426
7265	335.510284516818
7270	335.442452675168
7275	335.373442655934
7280	335.303437438986
7285	335.232631592345
7290	335.161223931961
7295	335.089411546495
7300	335.017385061417
7305	334.945325011648
7310	334.873399190789
7315	334.801760847085
7320	334.730547601075
7325	334.659880966803
7330	334.589866366958
7335	334.520593541896
7340	334.452137262721
7345	334.384558269064
7350	334.317904362631
7355	334.25221159766
7360	334.187505519016
7365	334.123802407489
7370	334.061110500023
7375	333.99943115984
7380	333.938759977852
7385	333.879087792323
7390	333.820401618492
7395	333.762685483824
7400	333.70592116782
7405	333.650088847921
7410	333.595167655047
7415	333.54113614381
7420	333.487972683545
7425	333.435655776918
7430	333.384164313312
7435	333.333477764257
7440	333.283576328105
7445	333.234441030876
7450	333.186053789861
7455	333.138397446078
7460	333.091455771197
7465	333.045213453973
7470	332.99965607071
7475	332.954770043705
7480	332.910542591099
7485	332.866961671052
7490	332.824015922712
7495	332.781694605985
7500	332.739987541742
7505	332.69888505376
7510	332.658377913357
7515	332.618457287435
7520	332.579114690433
7525	332.540341940453
7530	332.502131119714
7535	332.464474539317
7540	332.427364708241
7545	332.390794306377
7550	332.354756161369
7555	332.319243228985
7560	332.284248576717
7565	332.249765370294
7570	332.21578686279
7575	332.182306386015
7580	332.149317343892
7585	332.116813207529
7590	332.084787511726
7595	332.053233852675
7600	332.022145886631
7605	331.991517329351
7610	331.961341956149
7615	331.931613602386
7620	331.902326164287
7625	331.873473599971
7630	331.845049930596
7635	331.817049241545
7640	331.789465683602
7645	331.762293474059
7650	331.735526897728
7655	331.709160307823
7660	331.683188126706
7665	331.657604846478
7670	331.632405029414
7675	331.60758330825
7680	331.583134386306
7685	331.559053037476
7690	331.535334106087
7695	331.511972506619
7700	331.48896322333
7705	331.466301309771
7710	331.44398188822
7715	331.42200014903
7720	331.400351349925
7725	331.379030815233
7730	331.358033935081
7735	331.337356164549
7740	331.316993022807
7745	331.296940092221
7750	331.277193017462
7755	331.257747504592
7760	331.23859932016
7765	331.219744290299
7770	331.201178299823
7775	331.182897291339
7780	331.164897264371
7785	331.147174274486
7790	331.129724432453
7795	331.112543903398
7800	331.09562890599
7805	331.07897571163
7810	331.062580643673
7815	331.046440076648
7820	331.030550435506
7825	331.014908194883
7830	330.999509878372
7835	330.984352057815
7840	330.969431352611
7845	330.95474442903
7850	330.940287999548
7855	330.926058822195
7860	330.912053699904
7865	330.898269479886
7870	330.884703053008
7875	330.871351353182
7880	330.858211356767
7885	330.845280081977
7890	330.832554588304
7895	330.820031975941
7900	330.807709385226
7905	330.795583996082
7910	330.783653027474
7915	330.771913736867
7920	330.760363419703
7925	330.748999408868
7930	330.737819074182
7935	330.726819821892
7940	330.715999094163
7945	330.705354368593
7950	330.694883157716
7955	330.684583008526
7960	330.674451502002
7965	330.664486252635
7970	330.654684907974
7975	330.645045148163
7980	330.635564685495
7985	330.626241263968
7990	330.617072658849
7995	330.60805667624
8000	330.599191152653
8005	330.590473954596
8010	330.58190297815
8015	330.573476148567
8020	330.565191419867
8025	330.557046774439
8030	330.549040222651
8035	330.541169802463
8040	330.533433579047
8045	330.52582964441
8050	330.518356117026
8055	330.511011141471
8060	330.503792888059
8065	330.49669955249
8070	330.4897293555
8075	330.482880542515
8080	330.476151383311
8085	330.469540171676
8090	330.463045225081
8095	330.456664884355
8100	330.450397513357
8105	330.444241498666
8110	330.438195249261
8115	330.432257196219
8120	330.426425792405
8125	330.420699512173
8130	330.41507685107
8135	330.409556325547
8140	330.404136472665
8145	330.398815849818
8150	330.393593034446
8155	330.388466623763
8160	330.383435234485
8165	330.378497502558
8170	330.373652082896
8175	330.368897649118
8180	330.364232893294
8185	330.359656525684
8190	330.355167274493
8195	330.350763885624
8200	330.34644512243
8205	330.342209765477
8210	330.338056612307
8215	330.333984477202
8220	330.329992190955
8225	330.326078600643
8230	330.3222425694
8235	330.318482976202
8240	330.31479871564
8245	330.311188697712
8250	330.307651847608
8255	330.304187105501
8260	330.300793426341
8265	330.297469779649
8270	330.294215149322
8275	330.29102853343
8280	330.287908944019
8285	330.284855406927
8290	330.281866961584
8295	330.278942660831
8300	330.276081570734
8305	330.273282770401
8310	330.2705453518
8315	330.267868419589
8320	330.265251090931
8325	330.262692495332
8330	330.260191774461
8335	330.257748081992
8340	330.255360583429
8345	330.253028455952
8350	330.250750888249
8355	330.248527080359
8360	330.246356243519
8365	330.244237600006
8370	330.242170382984
8375	330.240153836358
8380	330.238187214621
8385	330.236269782712
8390	330.23440081587
8395	330.23257959949
8400	330.230805428987
8405	330.229077609655
8410	330.22739545653
8415	330.225758294258
8420	330.224165456961
8425	330.222616288105
8430	330.221110140373
8435	330.219646375537
8440	330.218224364331
8445	330.216843486329
8450	330.215503129824
8455	330.214202691703
8460	330.212941577334
8465	330.211719200444
8470	330.210534983005
8475	330.209388355121
8480	330.208278754916
8485	330.20720562842
8490	330.206168429463
8495	330.205166619566
8500	330.204199667832
8505	330.203267050846
8510	330.202368252568
8515	330.201502764231
8520	330.200670084244
8525	330.199869718085
8530	330.199101178213
8535	330.198363983962
8540	330.197657661453
8545	330.196981743496
8550	330.196335769497
8555	330.19571928537
8560	330.195131843443
8565	330.194573002372
8570	330.194042327051
8575	330.193539388527
8580	330.193063763915
8585	330.192615036312
8590	330.192192794715
8595	330.19179663394
8600	330.191426154538
8605	330.191080962722
8610	330.190760670281
8615	330.190464894506
8620	330.190193258114
8625	330.189945389172
8630	330.189720921023
8635	330.189519492211
8640	330.18934074641
8645	330.189184332355
8650	330.189049903767
8655	330.188937119286
8660	330.188845642405
8665	330.188775141397
8670	330.188725289253
8675	330.188695763616
8680	330.188686246712
8685	330.188696425291
8690	330.188725990565
8695	330.188774638138
8700	330.188842067953
8705	330.18892798423
8710	330.1890320954
8715	330.189154114056
8720	330.189293756888
8725	330.189450744627
8730	330.189624801993
8735	330.189815657632
8740	330.190023044068
8745	330.190246697646
8750	330.190486358477
8755	330.190741770387
8760	330.191012680869
8765	330.191298841024
8770	330.191600005516
8775	330.191915932521
8780	330.192246383678
8785	330.19259112404
8790	330.192949922027
8795	330.193322549377
8800	330.193708781103
8805	330.194108395444
8810	330.194521173822
8815	330.194946900796
8820	330.195385364019
8825	330.195836354193
8830	330.196299665029
8835	330.196775093203
8840	330.197262438315
8845	330.197761502848
8850	330.198272092126
8855	330.198794014276
8860	330.199327080191
8865	330.199871103485
8870	330.20042590046
8875	330.200991290066
8880	330.201567093864
8885	330.202153135991
8890	330.202749243121
8895	330.203355244432
8900	330.203970971568
8905	330.204596258609
8910	330.20523094203
8915	330.205874860675
8920	330.206527855716
8925	330.207189770626
8930	330.207860451144
8935	330.208539745245
8940	330.209227503105
8945	330.209923577073
8950	330.210627821641
8955	330.211340093411
8960	330.212060251067
8965	330.212788155345
8970	330.213523669005
8975	330.214266656801
8980	330.215016985454
8985	330.215774523625
8990	330.216539141885
8995	330.217310712691
9000	330.218089110356
9005	330.218874211027
9010	330.219665892655
9015	330.220464034972
9020	330.221268519467
9025	330.222079229355
9030	330.222896049562
9035	330.223718866692
9040	330.224547569008
9045	330.225382046408
9050	330.226222190401
9055	330.227067894084
9060	330.227919052121
9065	330.22877556072
9070	330.22963731761
9075	330.23050422202
9080	330.23137617466
9085	330.232253077696
9090	330.233134834734
9095	330.234021350793
9100	330.234912532294
9105	330.235808287031
9110	330.236708524159
9115	330.237613154167
9120	330.238522088868
9125	330.239435241373
9130	330.240352526074
9135	330.241273858629
9140	330.242199155941
9145	330.243128336142
9150	330.244061318572
9155	330.244998023767
9160	330.24593837344
9165	330.24688229046
9170	330.247829698843
9175	330.248780523731
9180	330.249734691374
9185	330.250692129121
9190	330.251652765398
9195	330.252616529695
9200	330.253583352552
9205	330.254553165542
9210	330.255525901257
9215	330.256501493295
9220	330.257479876241
9225	330.258460985659
9230	330.259444758075
9235	330.260431130961
9240	330.261420042726
9245	330.2624114327
9250	330.26340524112
9255	330.26440140912
9260	330.265399878716
9265	330.266400592792
9270	330.267403495092
9275	330.268408530203
9280	330.269415643547
9285	330.270424781365
9290	330.271435890709
9295	330.272448919427
9300	330.273463816155
9305	330.274480530302
9310	330.275499012042
9315	330.276519212302
9320	330.277541082751
9325	330.27856457579
9330	330.279589644538
9335	330.280616242828
9340	330.281644325191
9345	330.28267384685
9350	330.283704763708
9355	330.284737032337
9360	330.285770609972
9365	330.286805454497
9370	330.287841524441
9375	330.288878778962
9380	330.289917177847
9385	330.290956681491
9390	330.291997250901
9395	330.293038847677
9400	330.294081434008
9405	330.295124972666
9410	330.296169426992
9415	330.297214760889
9420	330.298260938818
9425	330.299307925787
9430	330.300355687341
9435	330.301404189559
9440	330.302453399043
9445	330.303503282911
9450	330.30455380879
9455	330.305604944808
9460	330.306656659587
9465	330.307708922238
9470	330.30876170235
9475	330.309814969985
9480	330.310868695672
9485	330.311922850399
9490	330.312977405608
9495	330.314032333185
9500	330.315087605458
9505	330.316143195186
9510	330.317199075557
9515	330.318255220179
9520	330.319311603074
9525	330.320368198675
9530	330.321424981816
9535	330.322481927728
9540	330.323539012034
9545	330.324596210741
9550	330.325653500238
9555	330.326710857287
9560	330.327768259019
9565	330.328825682928
9570	330.329883106867
9575	330.330940509042
9580	330.331997868008
9585	330.33305516266
9590	330.334112372233
9595	330.335169476294
9600	330.336226454738
9605	330.337283287784
9610	330.338339955969
9615	330.339396440143
9620	330.340452721467
9625	330.341508781405
9630	330.342564601723
9635	330.343620164482
9640	330.344675452035
9645	330.345730447021
9650	330.346785132363
9655	330.347839491264
9660	330.348893507201
9665	330.349947163921
9670	330.351000445439
9675	330.352053336033
9680	330.353105820239
9685	330.35415788285
9690	330.35520950891
9695	330.356260683709
9700	330.357311392783
9705	330.35836162191
9710	330.359411357102
9715	330.360460584607
9720	330.361509290901
9725	330.362557462691
9730	330.363605086901
9735	330.364652150682
9740	330.365698641398
9745	330.366744546626
9750	330.367789854156
9755	330.368834551985
9760	330.369878628314
9765	330.370922071545
9770	330.371964870279
9775	330.373007013313
9780	330.374048489635
9785	330.375089288424
9790	330.376129399047
9795	330.377168811053
9800	330.378207514173


==> tiks/dyn-ecco/sig3-9-1.tsv <==
0	279.150000073505
5	279.150392259677
10	279.150381135829
15	279.150334357584
20	279.150221211802
25	279.150048876628
30	279.149801301881
35	279.149494576241
40	279.149206739977
45	279.149119703266
50	279.149555832166
55	279.151008631629
60	279.154160511895
65	279.159884135054
70	279.169227146857
75	279.183382582322
80	279.203734110925
85	279.231662846287
90	279.268444318458
95	279.3153690457
100	279.373642445917
105	279.444337472375
110	279.528354376739
115	279.626350996057
120	279.738800946984
125	279.865997544519
130	280.00794253697
135	280.164380924796
140	280.334843093062
145	280.518690003874
150	280.715160626276
155	280.923417652417
160	281.142586948707
165	281.371788068752
170	281.610155652546
175	281.856853280695
180	282.111081924197
185	282.372084834089
190	282.639150103335
195	282.911611616811
200	283.188848819754
205	283.470285622315
210	283.755388710737
215	284.043665489498
220	284.334661822417
225	284.627959687619
230	284.923174821866
235	285.219954404651
240	285.517974816367
245	285.816939493405
250	286.116576894106
255	286.416638582718
260	286.716897433695
265	287.017145955465
270	287.317194730651
275	287.61687096834
280	287.916017163106
285	288.214489854984
290	288.512158484343
295	288.808904335604
300	289.104619563809
305	289.399206298272
310	289.692575817745
315	289.984647791849
320	290.275349583782
325	290.564615609653
330	290.852386750047
335	291.138609809776
340	291.423237022008
345	291.706225593262
350	291.987537286004
355	292.267138035845
360	292.54499760052
365	292.821089238106
370	293.095389412078
375	293.36787752102
380	293.63853565097
385	293.907348348541
390	294.174302413101
395	294.439386706438
400	294.702591978456
405	294.96391070758
410	295.223336954633
415	295.480866229064
420	295.736495366489
425	295.99022241661
430	296.242046540612
435	296.49196791727
440	296.739987657006
445	296.986107723235
450	297.230330860383
455	297.472660528
460	297.713100840461
465	297.951656511774
470	298.188332805051
475	298.423135486261
480	298.656070781881
485	298.887145340113
490	299.116366195378
495	299.343740735776
500	299.569276673283
505	299.792982016437
510	300.014865045289
515	300.234934288451
520	300.453198502024
525	300.669666650277
530	300.884347887897
535	301.097251543697
540	301.308387105639
545	301.517764207067
550	301.725392614046
555	301.9312822137
560	302.135443003479
565	302.337885081264
570	302.538618636238
575	302.737653940462
580	302.93500134109
585	303.130671253177
590	303.324674153012
595	303.517020571957
600	303.707721090719
605	303.896786334049
610	304.084226965804
615	304.270053684364
620	304.45427721836
625	304.636908322695
630	304.817957774828
635	304.997436371309
640	305.175354924534
645	305.351724259708
650	305.526555212001
655	305.699858623882
660	305.871645342608
665	306.041926217871
670	306.210712099582
675	306.378013835782
680	306.543842270678
685	306.708208242781
690	306.871122583163
695	307.032596113791
700	307.192639645973
705	307.351263978871
710	307.508479898103
715	307.66429817442
720	307.818729562449
725	307.971784799505
730	308.123474604466
735	308.273809676708
740	308.422800695095
745	308.570458317028
750	308.716793177535
755	308.861815888423
760	309.005537037464
765	309.147967187641
770	309.289116876421
775	309.428996615084
780	309.567616888081
785	309.704988152439
790	309.841120837196
795	309.976025342882
800	310.109712041022
805	310.242191273685
810	310.373473353059
815	310.503568561061
820	310.632487148973
825	310.760239337117
830	310.886835314548
835	311.012285238788
840	311.136599235575
845	311.259787398647
850	311.381859789546
855	311.502826437455
860	311.62269733905
865	311.741482458383
870	311.859191726779
875	311.975835042764
880	312.091422272007
885	312.205963247283
890	312.319467768456
895	312.43194560248
900	312.543406483416
905	312.65386011246
910	312.763316157995
915	312.871784255647
920	312.979274008357
925	313.085794986465
930	313.191356727799
935	313.295968737773
940	313.399640489494
945	313.502381423868
950	313.604200949713
955	313.705108443872
960	313.805113251322
965	313.904224685285
970	314.002452027323
975	314.099804527443
980	314.196291404173
985	314.291921844638
990	314.386705004618
995	314.480650008584
1000	314.573765949721
1005	314.66606188992
1010	314.757546859752
1015	314.848229858401
1020	314.938119853577
1025	315.027225781387
1030	315.115556546161
1035	315.20312102025
1040	315.289928043764
1045	315.375986424265
1050	315.461304936412
1055	315.545892321542
1060	315.629757287196
1065	315.712908506578
1070	315.795354617951
1075	315.87710422396
1080	315.958165890883
1085	316.038548147809
1090	316.118259485728
1095	316.197308356554
1100	316.275703172051
1105	316.353452302685
1110	316.43056407638
1115	316.507046777194
1120	316.582908643904
1125	316.658157868502
1130	316.732802594603
1135	316.806850915768
1140	316.880310873745
1145	316.953190456619
1150	317.025497596891
1155	317.097240169479
1160	317.168425989643
1165	317.239062810851
1170	317.309158322579
1175	317.378720148065
1180	317.447755842008
1185	317.516272888236
1190	317.584278697342
1195	317.651780604303
1200	317.718785866084
1205	317.785301659251
1210	317.851335077587
1215	317.916893129738
1220	317.981982736889
1225	318.046610730492
1230	318.110783850042
1235	318.174508740933
1240	318.23779195239
1245	318.300639935493
1250	318.363059041311
1255	318.425055519137
1260	318.486635514861
1265	318.547805069469
1270	318.608570117681
1275	318.668936486741
1280	318.728909895365
1285	318.788495952845
1290	318.847700158322
1295	318.906527900225
1300	318.964984455885
1305	319.023074991322
1310	319.0808045612
1315	319.138178108957
1320	319.195200467111
1325	319.251876357722
1330	319.308210393025
1335	319.364207076222
1340	319.41987080242
1345	319.475205859721
1350	319.530216430453
1355	319.584906592522
1360	319.639280320902
1365	319.69334148923
1370	319.747093871506
1375	319.800541143898
1380	319.853686886623
1385	319.906534585919
1390	319.959087636074
1395	320.011349341521
1400	320.06332291898
1405	320.11501149965
1410	320.166418131419
1415	320.217545781119
1420	320.268397336775
1425	320.318975609887
1430	320.369283337693
1435	320.419323185441
1440	320.46909774864
1445	320.518609555301
1450	320.567861068148
1455	320.616854686802
1460	320.665592749939
1465	320.714077537403
1470	320.762311272281
1475	320.810296122942
1480	320.858034205021
1485	320.905527583361
1490	320.952778273907
1495	320.999788245542
1500	321.046559421881
1505	321.093093683002
1510	321.13939286713
1515	321.18545877227
1520	321.231293157773
1525	321.276897745866
1530	321.322274223114
1535	321.36742424184
1540	321.412349421483
1545	321.457051349912
1550	321.501531584686
1555	321.545791654267
1560	321.58983305918
1565	321.633657273131
1570	321.677265744076
1575	321.720659895246
1580	321.763841126129
1585	321.806810813406
1590	321.849570311853
1595	321.892120955201
1600	321.934464056951
1605	321.976600911168
1610	322.018532793219
1615	322.060260960497
1620	322.101786653102
1625	322.143111094486
1630	322.184235492083
1635	322.225161037896
1640	322.265888909062
1645	322.306420268392
1650	322.346756264885
1655	322.386898034212
1660	322.426846699189
1665	322.466603370215
1670	322.506169145698
1675	322.545545112456
1680	322.584732346102
1685	322.62373191141
1690	322.662544862661
1695	322.701172243976
1700	322.739615089633
1705	322.777874424364
1710	322.815951263647
1715	322.853846613974
1720	322.891561473114
1725	322.929096830361
1730	322.966453666768
1735	323.003632955373
1740	323.040635661416
1745	323.07746274254
1750	323.114115148985
1755	323.15059382378
1760	323.186899702915
1765	323.223033715508
1770	323.258996783975
1775	323.294789824176
1780	323.330413745563
1785	323.365869451324
1790	323.401157838513
1795	323.43627979818
1800	323.471236215492
1805	323.506027969849
1810	323.540655935
1815	323.57512097914
1820	323.609423965023
1825	323.643565750051
1830	323.677547186372
1835	323.711369120966
1840	323.745032395733
1845	323.778537847573
1850	323.811886308465
1855	323.84507860554
1860	323.878115561158
1865	323.91099799297
1870	323.943726713989
1875	323.976302532651
1880	324.008726252878
1885	324.040998674133
1890	324.07312059148
1895	324.105092795634
1900	324.136916073015
1905	324.168591205799
1910	324.200118971961
1915	324.231500145326
1920	324.262735495611
1925	324.293825788468
1930	324.324771785525
1935	324.355574244426
1940	324.386233918868
1945	324.41675155864
1950	324.447127909656
1955	324.477363713993
1960	324.507459709918
1965	324.537416631928
1970	324.567235210773
1975	324.596916173493
1980	324.626460243443
1985	324.65586814032
1990	324.685140580195
1995	324.714278275535
2000	324.743281935231
2005	324.772152264621
2010	324.800889965516
2015	324.829495736222
2020	324.857970271564
2025	324.886314262907
2030	324.91452839818
2035	324.942613361892
2040	324.97056983516
2045	324.99839849572
2050	325.026100017954
2055	325.053675072906
2060	325.0811243283
2065	325.108448448558
2070	325.135648094821
2075	325.162723924962
2080	325.189676593606
2085	325.216506752144
2090	325.243215048754
2095	325.269802128411
2100	325.296268632906
2105	325.322615200863
2110	325.348842467748
2115	325.374951065893
2120	325.400941624501
2125	325.426814769668
2130	325.452571124392
2135	325.478211308591
2140	325.503735939113
2145	325.529145629752
2150	325.55444099126
2155	325.579622631363
2160	325.604691154769
2165	325.629647163184
2170	325.654491255327
2175	325.679224026936
2180	325.703846070789
2185	325.728357976706
2190	325.752760331573
2195	325.777053719343
2200	325.801238721055
2205	325.825315914844
2210	325.84928587595
2215	325.873149176735
2220	325.896906386688
2225	325.920558072442
2230	325.944104797784
2235	325.967547123662
2240	325.990885608205
2245	326.014120806723
2250	326.037253271729
2255	326.060283552941
2260	326.0832121973
2265	326.106039748976
2270	326.128766749381
2275	326.151393737178
2280	326.173921248296
2285	326.196349815934
2290	326.218679970577
2295	326.240912240007
2300	326.263047149309
2305	326.285085220884
2310	326.307026974462
2315	326.328872927107
2320	326.350623593231
2325	326.372279484605
2330	326.393841110367
2335	326.415308977033
2340	326.436683588508
2345	326.457965446095
2350	326.479155048507
2355	326.500252891875
2360	326.521259469762
2365	326.542175273167
2370	326.563000790542
2375	326.583736507796
2380	326.604382908311
2385	326.624940472945
2390	326.64540968005
2395	326.665791005476
2400	326.686084922582
2405	326.706291902249
2410	326.726412412887
2415	326.746446920446
2420	326.766395888428
2425	326.786259777893
2430	326.80603904747
2435	326.825734153371
2440	326.845345549396
2445	326.864873686943
2450	326.884319015022
2455	326.90368198026
2460	326.922963026916
2465	326.942162596885
2470	326.961281129711
2475	326.980319062599
2480	326.99927683042
2485	327.018154865724
2490	327.036953598749
2495	327.055673457432
2500	327.074314867414
2505	327.092878252057
2510	327.111364032448
2515	327.12977262741
2520	327.148104453514
2525	327.166359925084
2530	327.184539454213
2535	327.202643450767
2540	327.220672322398
2545	327.238626474552
2550	327.25650631048
2555	327.274312231246
2560	327.292044635737
2565	327.309703920675
2570	327.327290480624
2575	327.344804707998
2580	327.362246993074
2585	327.379617724001
2590	327.396917286807
2595	327.41414606541
2600	327.431304441629
2605	327.448392795192
2610	327.465411503743
2615	327.482360942856
2620	327.499241486043
2625	327.51605350476
2630	327.532797368424
2635	327.549473444411
2640	327.566082098078
2645	327.582623692762
2650	327.599098589796
2655	327.615507148514
2660	327.631849726262
2665	327.648126678409
2670	327.664338358352
2675	327.680485117531
2680	327.696567305432
2685	327.712585269601
2690	327.72853935565
2695	327.744429907271
2700	327.760257266237
2705	327.77602177242
2710	327.791723763793
2715	327.807363576443
2720	327.822941544581
2725	327.838458000545
2730	327.853913274816
2735	327.869307696023
2740	327.884641590953
2745	327.89991528456
2750	327.915129099974
2755	327.93028335851
2760	327.945378379676
2765	327.960414481184
2770	327.975391978956
2775	327.990311187135
2780	328.005172418093
2785	328.01997598244
2790	328.034722189033
2795	328.049411344982
2800	328.064043755664
2805	328.078619724727
2810	328.0931395541
2815	328.107603544002
2820	328.122011992952
2825	328.136365197775
2830	328.150663453611
2835	328.164907053927
2840	328.179096290519
2845	328.193231453528
2850	328.207312831443
2855	328.221340711111
2860	328.235315377748
2865	328.249237114942
2870	328.263106204665
2875	328.276922927282
2880	328.290687561558
2885	328.304400384663
2890	328.318061672188
2895	328.331671698145
2900	328.345230734982
2905	328.358739053585
2910	328.372196923291
2915	328.385604611895
2920	328.398962385657
2925	328.412270509311
2930	328.42552924607
2935	328.438738857641
2940	328.451899604225
2945	328.465011744531
2950	328.47807553578
2955	328.491091233715
2960	328.504059092609
2965	328.51697936527
2970	328.529852303052
2975	328.542678155863
2980	328.555457172169
2985	328.568189599006
2990	328.580875681985
2995	328.593515665302
3000	328.606109791742
3005	328.618658302692
3010	328.631161438144
3015	328.643619436704
3020	328.6560325356
3025	328.668400970688
3030	328.680724976463
3035	328.693004786062
3040	328.705240631274
3045	328.717432742547
3050	328.729581348993
3055	328.741686678402
3060	328.753748957241
3065	328.765768410666
3070	328.777745262528
3075	328.789679735382
3080	328.801572050492
3085	328.813422427838
3090	328.825231086125
3095	328.83699824279
3100	328.848724114005
3105	328.860408914692
3110	328.872052858521
3115	328.883656157755
3120	328.89521902041
3125	328.906741633798
3130	328.918224109678
3135	328.929666352598
3140	328.941067809441
3145	328.952427080571
3150	328.963741421233
3155	328.975006213228
3160	328.98621451203
3165	328.997356757224
3170	329.008420682929
3175	329.019391407072
3180	329.030251641216
3185	329.04098195666
3190	329.051561059571
3195	329.061966051395
3200	329.072172668002
3205	329.08215549838
3210	329.091888184566
3215	329.101343603396
3220	329.110494030279
3225	329.119311285724
3230	329.127766865955
3235	329.13583205932
3240	329.143478050084
3245	329.150676011051
3250	329.157397186263
3255	329.163612964926
3260	329.16929494757
3265	329.174415005384
3270	329.178945333513
3275	329.18285849905
3280	329.186127484316
3285	329.188725725991
3290	329.190627150562
3295	329.191806206491
3300	329.192237893486
3305	329.191897789162
3310	329.190762073382
3315	329.188807550513
3320	329.186011669799
3325	329.182352544028
3330	329.177808966666
3335	329.172360427576
3340	329.165987127452
3345	329.158669991071
3350	329.150390679453
3355	329.141131601007
3360	329.13087592174
3365	329.119607574586
3370	329.107311267904
3375	329.093972493209
3380	329.079577532162
3385	329.064113462864
3390	329.047568165496
3395	329.029930327317
3400	329.011189447063
3405	328.991335838769
3410	328.970360635031
3415	328.948255789727
3420	328.925014080229
3425	328.90062910911
3430	328.875095305362
3435	328.84840792515
3440	328.820563052107
3445	328.791557597183
3450	328.761389298062
3455	328.730056718167
3460	328.697559245238
3465	328.663897089526
3470	328.629071281585
3475	328.593083669689
3480	328.555936916871
3485	328.517634497599
3490	328.478180694093
3495	328.437580592291
3500	328.395840077474
3505	328.35296582955
3510	328.308965318009
3515	328.263846796554
3520	328.21761929741
3525	328.170292625321
3530	328.121877351235
3535	328.072384805687
3540	328.021827071878
3545	327.970216978464
3550	327.917568092042
3555	327.86389470936
3560	327.809211849227
3565	327.753535244152
3570	327.696881331695
3575	327.639267245544
3580	327.580710806313
3585	327.521230512073
3590	327.460845528602
3595	327.399575679368
3600	327.33744143525
3605	327.27446390398
3610	327.210664819323
3615	327.146066529995
3620	327.080691988307
3625	327.01456473855
3630	326.947708905118
3635	326.880149180355
3640	326.811910812153
3645	326.743019591276
3650	326.673501838425
3655	326.603384391034
3660	326.532694589811
3665	326.461460265011
3670	326.389709722442
3675	326.317471729215
3680	326.244775499226
3685	326.171650678379
3690	326.098127329548
3695	326.024235917268
3700	325.95000729218
3705	325.875472675207
3710	325.800663641472
3715	325.725612103963
3720	325.65035029694
3725	325.574910759087
3730	325.499326316418
3735	325.423630064926
3740	325.347855352997
3745	325.27203576357
3750	325.196205096065
3755	325.120397347903
3760	325.044646694131
3765	324.968987463023
3770	324.893454107111
3775	324.818081162896
3780	324.742903184221
3785	324.667954620274
3790	324.593269591129
3795	324.51888152283
3800	324.444822646093
3805	324.371123422435
3810	324.297812005423
3815	324.224913844486
3820	324.152451492642
3825	324.080444614286
3830	324.008910139112
3835	323.937862492401
3840	323.867313845923
3845	323.797274359304
3850	323.727752402492
3855	323.658754759506
3860	323.590286815061
3865	323.522352724267
3870	323.454955565019
3875	323.388097473308
3880	323.321779762569
3885	323.256003028687
3890	323.190767242292
3895	323.126071829784
3900	323.061915744364
3905	322.998297528232
3910	322.935215367008
3915	322.872667137352
3920	322.810650448611
3925	322.749162679265
3930	322.6882010088
3935	322.627762445611
3940	322.567843851412
3945	322.508441962609
3950	322.449553409027
3955	322.3911747303
3960	322.333302390252
3965	322.275932789496
3970	322.219062276487
3975	322.162687157225
3980	322.106803703767
3985	322.051408161709
3990	321.996496756757
3995	321.942065700499
4000	321.888111195488
4005	321.834629439703
4010	321.781616630484
4015	321.729068967987
4020	321.676982658228
4025	321.62535391576
4030	321.574178966033
4035	321.523454047468
4040	321.473175413278
4045	321.423339333078
4050	321.373942094293
4055	321.324980003396
4060	321.276449386991
4065	321.228346592767
4070	321.180667990329
4075	321.133409971919
4080	321.086568953049
4085	321.040141373043
4090	320.994123695513
4095	320.948512408758
4100	320.903304026109
4105	320.858495086222
4110	320.814082153318
4115	320.770061817384
4120	320.726430694335
4125	320.68318542614
4130	320.640322680919
4135	320.59783915301
4140	320.555731563015
4145	320.513996657816
4150	320.472631210579
4155	320.431632020732
4160	320.390995913933
4165	320.350719742019
4170	320.310800382942
4175	320.27123474069
4180	320.232019745205
4185	320.193152352283
4190	320.154629543468
4195	320.116448325936
4200	320.078605732374
4205	320.041098820852
4210	320.003924674686
4215	319.9670804023
4220	319.930563137077
4225	319.894370037212
4230	319.858498285557
4235	319.822945089464
4240	319.787707680623
4245	319.752783314899
4250	319.718169272165
4255	319.683862856136
4260	319.649861394196
4265	319.616162237226
4270	319.582762759433
4275	319.549660358171
4280	319.516852453767
4285	319.484336489346
4290	319.452109930649
4295	319.420170265859
4300	319.38851500542
4305	319.357141681857
4310	319.326047849601
4315	319.295231084805
4320	319.264688985167
4325	319.234419169753
4330	319.204419278814
4335	319.17468697361
4340	319.145219936234
4345	319.116015869431
4350	319.08707249642
4355	319.058387560724
4360	319.029958825987
4365	319.001784075805
4370	318.973861113545
4375	318.946187762181
4380	318.918761864111
4385	318.891581280994
4390	318.864643893575
4395	318.837947601515
4400	318.811490323225
4405	318.785269995697
4410	318.759284574335
4415	318.733532032794
4420	318.708010362812
4425	318.682717574049
4430	318.657651693922
4435	318.632810767447
4440	318.608192857079
4445	318.583796042549
4450	318.559618420713
4455	318.535658105391
4460	318.511913227212
4465	318.488381933465
4470	318.465062387939
4475	318.441952770778
4480	318.419051278327
4485	318.396356122985
4490	318.373865533056
4495	318.351577752604
4500	318.329491041305
4505	318.307603674308
4510	318.285913942085
4515	318.264420150297
4520	318.243120619648
4525	318.22201368575
4530	318.201097698981
4535	318.180371024353
4540	318.159832041373
4545	318.139479143909
4550	318.119310740062
4555	318.099325252026
4560	318.079521115964
4565	318.059896781876
4570	318.040450713471
4575	318.02118138804
4580	318.002087296332
4585	317.983166942425
4590	317.964418843607
4595	317.945841530252
4600	317.927433545697
4605	317.909193446125
4610	317.891119800445
4615	317.873211190174
4620	317.855466209317
4625	317.837883464258
4630	317.820461573641
4635	317.803199168257
4640	317.786094890934
4645	317.769147396423
4650	317.752355351288
4655	317.7357174338
4660	317.719232333824
4665	317.702898752717
4670	317.68671540322
4675	317.67068100935
4680	317.654794306301
4685	317.639054040338
4690	317.623458968696
4695	317.608007859478
4700	317.592699491558
4705	317.577532654476
4710	317.562506148348
4715	317.54761878376
4720	317.532869381681
4725	317.518256773359
4730	317.503779800233
4735	317.489437313837
4740	317.475228175707
4745	317.461151257292
4750	317.447205439858
4755	317.433389614406
4760	317.419702681575
4765	317.406143551559
4770	317.39271114402
4775	317.379404387996
4780	317.366222221823
4785	317.353163593045
4790	317.340227458331
4795	317.327412783395
4800	317.314718542908
4805	317.302143720423
4810	317.289687308289
4815	317.277348307575
4820	317.265125727987
4825	317.253018587793
4830	317.241025913745
4835	317.229146741
4840	317.217380113044
4845	317.205725081621
4850	317.194180706653
4855	317.182746056167
4860	317.171420206226
4865	317.160202240852
4870	317.149091251955
4875	317.138086339263
4880	317.127186610253
4885	317.116391180077
4890	317.105699171495
4895	317.09510971481
4900	317.084621947794
4905	317.074235015626
4910	317.063948070823
4915	317.053760273175
4920	317.043670789679
4925	317.033678794476
4930	317.023783468785
4935	317.013984000842
4940	317.004279585836
4945	316.994669425846
4950	316.985152729782
4955	316.97572871332
4960	316.966396598848
4965	316.957155615398
4970	316.948004998594
4975	316.93894399059
4980	316.929971840012
4985	316.921087801901
4990	316.912291137657
4995	316.903581114979
5000	316.894957007814
5005	316.886418096299
5010	316.877963666704
5015	316.869593011381
5020	316.861305428712
5025	316.853100223048
5030	316.844976704665
5035	316.836934189705
5040	316.828972000128
5045	316.821089463661
5050	316.813285913742
5055	316.805560689477
5060	316.797913135584
5065	316.790342602347
5070	316.782848445566
5075	316.775430026508
5080	316.76808671186
5085	316.76081787368
5090	316.753622889351
5095	316.746501141535
5100	316.739452018124
5105	316.732474912197
5110	316.725569221973
5115	316.718734350765
5120	316.71196970694
5125	316.705274703868
5130	316.698648759885
5135	316.692091298243
5140	316.685601747074
5145	316.679179539342
5150	316.672824112803
5155	316.666534909963
5160	316.660311378038
5165	316.65415296891
5170	316.648059139088
5175	316.64202934967
5180	316.636063066297
5185	316.630159759121
5190	316.624318902761
5195	316.618539976264
5200	316.61282246307
5205	316.60716585097
5210	316.601569632073
5215	316.596033302763
5220	316.590556363665
5225	316.585138319609
5230	316.579778679593
5235	316.574476956744
5240	316.569232668289
5245	316.564045335512
5250	316.558914483724
5255	316.553839642226
5260	316.548820344274
5265	316.54385612705
5270	316.538946531621
5275	316.534091102908
5280	316.529289389657
5285	316.5245409444
5290	316.519845323426
5295	316.515202086748
5300	316.510610798071
5305	316.506071024757
5310	316.501582337802
5315	316.497144311794
5320	316.492756524891
5325	316.488418558786
5330	316.484129998677
5335	316.479890433239
5340	316.47569945459
5345	316.471556658268
5350	316.467461643194
5355	316.463414011651
5360	316.459413369247
5365	316.455459324895
5370	316.451551490778
5375	316.447689482325
5380	316.443872918179
5385	316.440101420177
5390	316.436374613314
5395	316.432692125723
5400	316.429053588644
5405	316.425458636399
5410	316.421906906367
5415	316.418398038954
5420	316.414931677573
5425	316.411507468613
5430	316.408125061417
5435	316.404784108255
5440	316.401484264301
5445	316.398225187605
5450	316.395006539074
5455	316.391827982441
5460	316.388689184248
5465	316.385589813815
5470	316.382529543222
5475	316.379508047283
5480	316.376525003524
5485	316.373580092159
5490	316.370672996068
5495	316.367803400773
5500	316.364970994417
5505	316.362175467741
5510	316.359416514065
5515	316.356693829259
5520	316.35400711173
5525	316.351356062395
5530	316.34874038466
5535	316.346159784403
5540	316.343613969948
5545	316.341102652048
5550	316.338625543862
5555	316.336182360937
5560	316.333772821186
5565	316.331396644868
5570	316.32905355457
5575	316.326743275186
5580	316.324465533898
5585	316.322220060156
5590	316.320006585658
5595	316.317824844336
5600	316.31567457233
5605	316.313555507975
5610	316.311467391779
5615	316.309409966408
5620	316.307382976665
5625	316.305386169473
5630	316.303419293856
5635	316.301482100926
5640	316.299574343858
5645	316.297695777879
5650	316.295846160247
5655	316.294025250237
5660	316.292232809121
5665	316.290468600153
5670	316.288732388551
5675	316.287023941483
5680	316.285343028048
5685	316.283689419261
5690	316.282062888037
5695	316.280463209174
5700	316.278890159339
5705	316.27734351705
5710	316.275823062665
5715	316.274328578359
5720	316.272859848117
5725	316.271416657712
5730	316.269998794695
5735	316.268606048377
5740	316.267238209815
5745	316.265895071801
5750	316.264576428839
5755	316.26328207714
5760	316.262011814602
5765	316.260765440798
5770	316.259542756961
5775	316.25834356597
5780	316.257167672339
5785	316.256014882198
5790	316.254885003286
5795	316.253777844931
5800	316.252693218043
5805	316.251630935094
5810	316.250590810112
5815	316.249572658664
5820	316.248576297841
5825	316.247601546252
5830	316.246648224004
5835	316.245716152696
5840	316.244805155401
5845	316.243915056656
5850	316.243045682451
5855	316.242196860216
5860	316.241368418807
5865	316.240560188499
5870	316.239772000967
5875	316.239003689282
5880	316.238255087892
5885	316.237526032618
5890	316.236816360636
5895	316.23612591047
5900	316.235454521979
5905	316.234802036344
5910	316.234168296062
5915	316.233553144931
5920	316.23295642804
5925	316.232377991759
5930	316.231817683727
5935	316.231275352844
5940	316.230750849256
5945	316.23024402435
5950	316.229754730741
5955	316.22928282226
5960	316.228828153946
5965	316.228390582039
5970	316.227969963962
5975	316.227566158318
5980	316.227179024879
5985	316.226808424574
5990	316.226454219481
5995	316.226116272817
6000	316.225794448928
6005	316.225488613283
6010	316.225198632459
6015	316.224924374136
6020	316.224665707085
6025	316.224422501164
6030	316.224194627301
6035	316.223981957492
6040	316.223784364791
6045	316.223601723298
6050	316.223433908151
6055	316.223280795521
6060	316.223142262599
6065	316.223018187593
6070	316.222908449712
6075	316.222812929163
6080	316.222731507143
6085	316.222664065827
6090	316.222610488364
6095	316.222570658866
6100	316.222544462402
6105	316.222531784987
6110	316.222532513579
6115	316.222546536066
6120	316.222573741263
6125	316.2226140189
6130	316.222667259617
6135	316.222733354956
6140	316.222812197354
6145	316.222903680134
6150	316.2230076975
6155	316.223124144526
6160	316.223252917152
6165	316.223393912178
6170	316.223547027251
6175	316.223712160865
6180	316.223889212349
6185	316.224078081862
6190	316.224278670386
6195	316.22449087972
6200	316.22471461247
6205	316.224949772048
6210	316.225196262658
6215	316.225453989296
6220	316.225722857741
6225	316.226002774547
6230	316.226293647037
6235	316.226595383301
6240	316.226907892182
6245	316.227231083277
6250	316.227564866926
6255	316.227909154208
6260	316.228263856934
6265	316.228628887642
6270	316.22900415959
6275	316.229389586751
6280	316.229785083804
6285	316.230190566134
6290	316.23060594982
6295	316.231031151632
6300	316.231466089027
6305	316.23191068014
6310	316.232364843781
6315	316.232828499427
6320	316.233301567219
6325	316.233783967956
6330	316.234275623085
6335	316.234776454705
6340	316.235286385551
6345	316.235805338998
6350	316.236333239047
6355	316.236870010329
6360	316.237415578093
6365	316.237969868201
6370	316.238532807129
6375	316.239104321954
6380	316.239684340356
6385	316.240272790607
6390	316.240869601571
6395	316.241474702696
6400	316.242088024012
6405	316.242709496121
6410	316.243339050199
6415	316.243976617985
6420	316.244622131783
6425	316.24527552445
6430	316.245936729397
6435	316.246605680581
6440	316.247282312504
6445	316.247966560203
6450	316.248658359253
6455	316.249357645756
6460	316.250064356339
6465	316.250778428151
6470	316.251499798856
6475	316.252228406633
6480	316.252964190165
6485	316.253707088642
6490	316.254457041752
6495	316.255213989679
6500	316.255977873099
6505	316.256748633173
6510	316.257526211548
6515	316.258310550348
6520	316.259101592174
6525	316.259899280097
6530	316.260703557657
6535	316.261514368856
6540	316.262331658157
6545	316.263155370479
6550	316.26398545119
6555	316.264821846112
6560	316.265664501507
6565	316.266513364081
6570	316.267368380974
6575	316.268229499765
6580	316.269096668457
6585	316.269969835485
6590	316.270848949705
6595	316.27173396039
6600	316.272624817234
6605	316.27352147034
6610	316.274423870223
6615	316.2753319678
6620	316.276245714395
6625	316.277165061728
6630	316.278089961917
6635	316.279020367471
6640	316.279956231289
6645	316.280897506656
6650	316.281844147241
6655	316.282796107091
6660	316.283753340631
6665	316.284715802659
6670	316.285683448343
6675	316.28665623322
6680	316.28763411319
6685	316.288617044514
6690	316.289604983812
6695	316.29059788806
6700	316.291595714585
6705	316.292598421064
6710	316.293605965522
6715	316.294618306325
6720	316.295635402184
6725	316.296657212143
6730	316.297683695586
6735	316.298714812227
6740	316.29975052211
6745	316.300790785606
6750	316.301835563411
6755	316.302884816543
6760	316.303938506338
6765	316.304996594448
6770	316.306059042841
6775	316.307125813794
6780	316.308196869892
6785	316.30927217403
6790	316.310351689401
6795	316.311435379504
6800	316.312523208133
6805	316.31361513938
6810	316.314711137629
6815	316.315811167558
6820	316.316915194131
6825	316.318023182598
6830	316.319135098496
6835	316.320250907641
6840	316.32137057613
6845	316.322494070336
6850	316.323621356906
6855	316.324752402762
6860	316.325887175094
6865	316.327025641361
6870	316.328167769287
6875	316.32931352686
6880	316.330462882329
6885	316.331615804204
6890	316.332772261249
6895	316.333932222486
6900	316.335095657188
6905	316.336262534879
6910	316.337432825332
6915	316.338606498566
6920	316.339783524847
6925	316.34096387468
6930	316.342147518813
6935	316.343334428232
6940	316.344524574159
6945	316.345717928052
6950	316.3469144616
6955	316.348114146724
6960	316.349316955574
6965	316.350522860526
6970	316.351731834182
6975	316.352943849367
6980	316.354158880527
6985	316.355376921221
6990	316.35659807957
6995	316.357822902425
7000	316.359053181692
7005	316.36029353838
7010	316.361553964387
7015	316.36285320883
7020	316.364222539316
7025	316.365709176224
7030	316.367378729475
7035	316.369316253175
7040	316.371625922991
7045	316.374429646898
7050	316.37786503512
7055	316.382083096027
7060	316.387245885236
7065	316.393524208555
7070	316.401095408512
7075	316.41014124239
7080	316.420845859636
7085	316.433393887767
7090	316.447968632425
7095	316.464750391788
7100	316.483914881973
7105	316.505631768991
7110	316.530063303291
7115	316.557363053719
7120	316.587674738301
7125	316.621131149736
7130	316.65785317396
7135	316.697948900636
7140	316.741512824842
7145	316.788625139594
7150	316.83935111904
7155	316.893740592341
7160	316.951827508281
7165	317.013629590632
7170	317.079148084212
7175	317.1483675914
7180	317.221255998653
7185	317.29776449229
7190	317.377827662521
7195	317.461363694329
7200	317.548274643465
7205	317.638446795441
7210	317.731751104984
7215	317.828043713092
7220	317.92716654026
7225	318.028947964055
7230	318.133203594091
7235	318.239737149035
7240	318.348341480221
7245	318.458799865257
7250	318.570887823514
7255	318.684375822481
7260	318.799033130823
7265	318.91463269208
7270	319.03095640279
7275	319.147799872578
7280	319.26497583133
7285	319.382315790922
7290	319.499670109222
7295	319.616906963734
7300	319.73391080405
7305	319.850580693109
7310	319.966828731431
7315	320.082578609029
7320	320.197764274584
7325	320.312328713179
7330	320.426222836406
7335	320.539404490317
7340	320.651837579569
7345	320.763491298779
7350	320.874339459321
7355	320.984359900358
7360	321.093533974444
7365	321.20184609911
7370	321.309283366513
7375	321.41583520386
7380	321.521493078086
7385	321.626250239049
7390	321.730101496225
7395	321.833043024539
7400	321.935072195482
7405	322.036187430168
7410	322.136388071425
7415	322.235674272383
7420	322.334046899374
7425	322.431507447235
7430	322.528057965359
7435	322.623700993076
7440	322.718439503113
7445	322.81227685207
7450	322.90521673698
7455	322.997263157151
7460	323.08842038059
7465	323.17869291442
7470	323.268085478755
7475	323.356602983593
7480	323.444250508334
7485	323.531033283582
7490	323.616956674949
7495	323.702026168594
7500	323.786247358295
7505	323.869625933844
7510	323.952167670623
7515	324.0338784202
7520	324.114764101828
7525	324.194830694743
7530	324.274084231164
7535	324.352530789913
7540	324.430176490583
7545	324.507027488203
7550	324.583089968328
7555	324.658370142528
7560	324.732874244214
7565	324.80660852479
7570	324.879579250068
7575	324.951792696954
7580	325.023255150347
7585	325.09397290026
7590	325.163952239117
7595	325.233199459232
7600	325.30172085044
7605	325.369522697879
7610	325.436611279891
7615	325.502992866067
7620	325.568673715386
7625	325.63366007447
7630	325.697958175934
7635	325.761574236826
7640	325.824514457158
7645	325.886785018504
7650	325.94839208269
7655	326.00934179054
7660	326.069640260695
7665	326.129293588493
7670	326.18830784491
7675	326.246689075551
7680	326.304443299703
7685	326.361576509431
7690	326.418094668723
7695	326.474003712684
7700	326.52930954677
7705	326.584018046067
7710	326.638135054604
7715	326.691666384706
7720	326.74461781639
7725	326.796995096782
7730	326.848803939579
7735	326.900050024539
7740	326.950738996996
7745	327.000876467414
7750	327.050468010963
7755	327.099519167118
7760	327.148035439296
7765	327.196022294506
7770	327.243485163029
7775	327.290429438117
7780	327.336860475721
7785	327.382783594234
7790	327.428204074254
7795	327.473127158373
7800	327.51755805098
7805	327.561501918081
7810	327.604963887143
7815	327.647949046949
7820	327.690462447472
7825	327.732509099764
7830	327.774093975863
7835	327.815222008707
7840	327.855898092074
7845	327.896127080525
7850	327.935913789364
7855	327.975262994614
7860	328.014179432998
7865	328.05266780194
7870	328.09073275957
7875	328.128378924744
7880	328.165610877074
7885	328.202433156968
7890	328.238850265678
7895	328.274866665361
7900	328.310486779142
7905	328.345714991199
7910	328.380555646839
7915	328.415013052596
7920	328.449091476332
7925	328.482795147341
7930	328.51612825647
7935	328.549094956236
7940	328.581699360958
7945	328.613945546891
7950	328.645837552366
7955	328.677379377939
7960	328.708574986545
7965	328.73942830365
7970	328.769943217421
7975	328.800123578888
7980	328.829973202123
7985	328.85949586441
7990	328.888695306432
7995	328.917575232456
8000	328.946139310519
8005	328.974391172624
8010	329.002334414935
8015	329.029972597981
8020	329.057309246854
8025	329.084347851417
8030	329.111091866515
8035	329.137544712185
8040	329.163709773873
8045	329.189590402646
8050	329.215189915416
8055	329.240511595158
8060	329.265558691136
8065	329.290334419127
8070	329.314841961646
8075	329.339084468179
8080	329.36306505541
8085	329.386786807452
8090	329.410252776082
8095	329.433465980974
8100	329.456429409937
8105	329.479146019145
8110	329.50161873338
8115	329.523850446266
8120	329.545844020511
8125	329.567602288142
8130	329.58912805075
8135	329.610424079724
8140	329.631493116496
8145	329.652337872781
8150	329.672961030817
8155	329.693365243606
8160	329.713553135157
8165	329.733527300724
8170	329.753290307052
8175	329.772844692613
8180	329.79219296785
8185	329.811337615416
8190	329.830281090416
8195	329.849025820645
8200	329.867574206829
8205	329.885928622863
8210	329.90409141605
8215	329.922064907341
8220	329.939851391566
8225	329.957453137679
8230	329.974872388988
8235	329.992111363393
8240	330.009172253618
8245	330.026057227448
8250	330.04276842796
8255	330.059307973753
8260	330.075677959183
8265	330.09188045459
8270	330.107917506527
8275	330.12379113799
8280	330.139503348643
8285	330.155056115044
8290	330.170451390871
8295	330.185691107143
8300	330.200777172447
8305	330.215711473154
8310	330.23049587364
8315	330.245132216511
8320	330.25962232281
8325	330.273967992242
8330	330.288171003387
8335	330.30223311391
8340	330.316156060777
8345	330.329941560465
8350	330.343591309173
8355	330.357106983027
8360	330.370490238293
8365	330.383742711574
8370	330.396866020024
8375	330.409861761543
8380	330.422731514982
8385	330.435476840342
8390	330.448099278975
8395	330.460600353778
8400	330.472981569387
8405	330.485244412379
8410	330.497390351457
8415	330.509420837642
8420	330.521337304469
8425	330.53314116817
8430	330.544833827859
8435	330.556416665725
8440	330.567891047208
8445	330.579258321188
8450	330.59051982016
8455	330.601676860417
8460	330.61273074223
8465	330.623682750017
8470	330.634534152529
8475	330.645286203012
8480	330.655940139388
8485	330.66649718442
8490	330.676958545887
8495	330.687325416742
8500	330.697598975291
8505	330.707780385344
8510	330.717870796391
8515	330.727871343754
8520	330.737783148753
8525	330.747607318861
8530	330.757344947865
8535	330.76699711602
8540	330.776564890204
8545	330.78604932407
8550	330.7954514582
8555	330.804772320252
8560	330.814012925111
8565	330.823174275036
8570	330.832257359807
8575	330.841263156866
8580	330.850192631463
8585	330.8590467368
8590	330.867826414165
8595	330.876532593075
8600	330.885166191416
8605	330.893728115575
8610	330.902219260575
8615	330.910640510211
8620	330.918992737182
8625	330.92727680322
8630	330.935493559222
8635	330.943643845376
8640	330.951728491289
8645	330.959748316112
8650	330.967704128668
8655	330.97559672757
8660	330.983426901343
8665	330.991195428551
8670	330.998903077909
8675	331.006550608403
8680	331.014138769411
8685	331.021668300813
8690	331.029139933107
8695	331.036554387524
8700	331.043912376139
8705	331.051214601981
8710	331.058461759142
8715	331.065654532888
8720	331.072793599764
8725	331.079879627699
8730	331.086913276115
8735	331.093895196028
8740	331.10082603015
8745	331.10770641299
8750	331.114536970961
8755	331.121318322468
8760	331.128051078017
8765	331.134735840305
8770	331.141373204321
8775	331.147963757437
8780	331.154508079503
8785	331.161006742942
8790	331.167460312839
8795	331.173869347034
8800	331.18023439621
8805	331.186556003984
8810	331.192834706993
8815	331.19907103498
8820	331.205265510882
8825	331.211418650914
8830	331.217530964653
8835	331.223602955121
8840	331.229635118865
8845	331.23562794604
8850	331.241581920491
8855	331.247497519827
8860	331.253375215503
8865	331.259215472898
8870	331.265018751388
8875	331.270785504423
8880	331.276516179604
8885	331.282211218754
8890	331.287871057992
8895	331.293496127805
8900	331.299086853119
8905	331.30464365337
8910	331.310166942572
8915	331.315657129389
8920	331.321114617199
8925	331.326539804165
8930	331.331933083298
8935	331.337294842526
8940	331.342625464754
8945	331.347925327934
8950	331.353194805123
8955	331.358434264549
8960	331.363644069671
8965	331.368824579241
8970	331.373976147364
8975	331.379099123555
8980	331.384193852803
8985	331.389260675626
8990	331.394299928127
8995	331.399311942054
9000	331.404297044855
9005	331.409255559731
9010	331.414187805695
9015	331.419094097623
9020	331.423974746305
9025	331.428830058506
9030	331.43366033701
9035	331.438465880675
9040	331.443246984482
9045	331.448003939588
9050	331.452737033375
9055	331.457446549495
9060	331.462132767923
9065	331.466795965005
9070	331.4714364135
9075	331.476054382633
9080	331.480650138137
9085	331.485223942298
9090	331.489776054003
9095	331.494306728784
9100	331.498816218859
9105	331.503304773177
9110	331.50777263746
9115	331.512220054248
9120	331.516647262937
9125	331.521054499821
9130	331.525441998136
9135	331.529809988095
9140	331.534158696929
9145	331.538488348931
9150	331.542799165488
9155	331.547091365123
9160	331.55136516353
9165	331.555620773615
9170	331.559858405529
9175	331.564078266706
9180	331.568280561901
9185	331.572465493219
9190	331.576633260157
9195	331.580784059634
9200	331.584918086026
9205	331.589035531202
9210	331.593136584552
9215	331.597221433026
9220	331.601290261163
9225	331.60534325112
9230	331.609380582712
9235	331.613402433433
9240	331.617408978495
9245	331.621400390854
9250	331.625376841241
9255	331.629338498191
9260	331.633285528073
9265	331.637218095118
9270	331.641136361451
9275	331.645040487111
9280	331.648930630089
9285	331.652806946346
9290	331.656669589846
9295	331.660518712581
9300	331.664354464596
9305	331.668176994018
9310	331.671986447078
9315	331.675782968139
9320	331.679566699719
9325	331.683337782518
9330	331.687096355441
9335	331.690842555621
9340	331.694576518446
9345	331.698298377577
9350	331.702008264978
9355	331.705706310934
9360	331.709392644073
9365	331.713067391393
9370	331.716730678278
9375	331.720382628525
9380	331.724023364362
9385	331.727653006469
9390	331.731271674002
9395	331.734879484609
9400	331.738476554456
9405	331.742062998241
9410	331.745638929217
9415	331.749204459212
9420	331.752759698647
9425	331.756304756554
9430	331.759839740597
9435	331.763364757091
9440	331.766879911015
9445	331.770385306038
9450	331.77388104453
9455	331.777367227582
9460	331.780843955024
9465	331.784311325443
9470	331.787769436196
9475	331.791218383429
9480	331.794658262096
9485	331.79808916597
9490	331.801511187663
9495	331.80492441864
9500	331.808328949234
9505	331.811724868665
9510	331.81511226505
9515	331.818491225421
9520	331.821861835741
9525	331.825224180914
9530	331.828578344806
9535	331.831924410251
9540	331.835262459074
9545	331.838592572098
9550	331.84191482916
9555	331.845229309124
9560	331.848536089896
9565	331.851835248435
9570	331.855126860767
9575	331.858411001998
9580	331.861687746324
9585	331.864957167049
9590	331.86821933659
9595	331.871474326496
9600	331.874722207454
9605	331.877963049306
9610	331.881196921056
9615	331.884423890886
9620	331.887644026163
9625	331.890857393452
9630	331.894064058529
9635	331.897264086389
9640	331.900457541257
9645	331.9036444866
9650	331.906824985137
9655	331.909999098848
9660	331.913166888987
9665	331.916328416088
9670	331.91948373998
9675	331.922632919791
9680	331.925776013961
9685	331.928913080254
9690	331.93204417576
9695	331.935169356913
9700	331.938288679491
9705	331.941402198635
9710	331.944509968848
9715	331.947612044012
9720	331.950708477392
9725	331.953799321645
9730	331.956884628828
9735	331.959964450411
9740	331.963038837278
9745	331.966107839741
9750	331.969171507544
9755	331.972229889873
9760	331.975283035364
9765	331.97833099211
9770	331.981373807666
9775	331.984411529062
9780	331.987444202806
9785	331.990471874892
9790	331.993494590808
9795	331.996512395545
9800	331.999525333597


==> tiks/dyn-ecco/sig3-9-2.tsv <==
0	279.150000073505
5	279.155827421171
10	279.160843688891
15	279.166219639139
20	279.172377213977
25	279.179260902142
30	279.186549808632
35	279.193822603646
40	279.200684331177
45	279.206861528482
50	279.21227020007
55	279.217059856944
60	279.221636016693
65	279.226663191162
70	279.233050377738
75	279.24192131483
80	279.254572148707
85	279.272419572842
90	279.296942836367
95	279.330627453878
100	279.372366226522
105	279.426195582021
110	279.49467492316
115	279.579264638435
120	279.680619589328
125	279.798815035445
130	279.933518931844
135	280.084122004033
140	280.249834868669
145	280.429759662889
150	280.622942132853
155	280.828408879356
160	281.045193433577
165	281.272354008255
170	281.508985108748
175	281.754224666856
180	282.007257952653
185	282.267319204111
190	282.533691672152
195	282.805706594479
200	283.082741472284
205	283.36421791951
210	283.649599276588
215	283.938388123105
220	284.230123781697
225	284.524379874801
230	284.820761973786
235	285.118905364228
240	285.418472940019
245	285.719153231302
250	286.020658566055
255	286.322723361724
260	286.625102541191
265	286.927570066099
270	287.229917579976
275	287.531953153409
280	287.833500123595
285	288.134396020922
290	288.434491575581
295	288.733649797689
300	289.031745124871
305	289.328662631718
310	289.624297296026
315	289.91855331713
320	290.211343482104
325	290.502588575945
330	290.792216832231
335	291.080163421069
340	291.366369971441
345	291.65078412531
350	291.933359121102
355	292.214053404401
360	292.492830263877
365	292.769657490645
370	293.044507059425
375	293.317354829996
380	293.588180267575
385	293.856966180872
390	294.123698476663
395	294.388365929825
400	294.650959967849
405	294.911474468943
410	295.169905572888
415	295.426251503858
420	295.680512404521
425	295.932690180719
430	296.182788356126
435	296.430811936299
440	296.676767281577
445	296.920661988309
450	297.162504777956
455	297.402305393588
460	297.640074503372
465	297.875823610639
470	298.109564970166
475	298.341311510285
480	298.571076760523
485	298.79887478441
490	299.024720117181
495	299.24862770806
500	299.470612866874
505	299.69069121471
510	299.908878638397
515	300.12519124855
520	300.339645340967
525	300.552257361174
530	300.763043871888
535	300.972021523248
540	301.179207025591
545	301.384617124631
550	301.588268578862
555	301.790178139039
560	301.990362529586
565	302.188838431794
570	302.385622468683
575	302.580731191399
580	302.774181067031
585	302.96598846775
590	303.156169661149
595	303.344740801702
600	303.531717923254
605	303.717116932439
610	303.900953602971
615	304.083243570718
620	304.264002329497
625	304.443245227523
630	304.620987464458
635	304.797244089
640	304.972029996955
645	305.145359929766
650	305.31724847343
655	305.487710057778
660	305.656758956073
665	305.824409284909
670	305.990675004346
675	306.155569918294
680	306.319107675082
685	306.481301768219
690	306.6421655373
695	306.801712169056
700	306.95995469852
705	307.116906010297
710	307.27257883992
715	307.426985775281
720	307.580139258128
725	307.732051585609
730	307.882734911867
735	308.032201249657
740	308.180462472002
745	308.327530313861
750	308.473416373819
755	308.618132115774
760	308.76168887064
765	308.904097838043
770	309.045370088019
775	309.185516562701
780	309.324548077998
785	309.46247532527
790	309.599308872973
795	309.735059168314
800	309.869736538863
805	310.003351194171
810	310.135913227354
815	310.267432616667
820	310.397919227051
825	310.527382811672
830	310.655833013423
835	310.783279366422
840	310.909731297477
845	311.035198127539
850	311.159689073125
855	311.283213247731
860	311.405779663214
865	311.527397231161
870	311.648074764234
875	311.767820977494
880	311.88664448971
885	312.004553824642
890	312.121557412308
895	312.23766359023
900	312.352880604665
905	312.467216611812
910	312.580679679001
915	312.69327778587
920	312.805018825517
925	312.915910605639
930	313.025960849648
935	313.135177197778
940	313.243567208168
945	313.351138357932
950	313.457898044215
955	313.563853585224
960	313.669012221256
965	313.773381115698
970	313.876967356022
975	313.979777954758
980	314.081819850458
985	314.183099908636
990	314.283624922708
995	314.383401614904
1000	314.482436637177
1005	314.580736572088
1010	314.678307933688
1015	314.775157168383
1020	314.87129065578
1025	314.96671470953
1030	315.061435578152
1035	315.155459445848
1040	315.248792433304
1045	315.34144059848
1050	315.433409937388
1055	315.524706384858
1060	315.615335815293
1065	315.705304043416
1070	315.794616824998
1075	315.883279857586
1080	315.97129878121
1085	316.058679179087
1090	316.145426578311
1095	316.231546450535
1100	316.31704421264
1105	316.401925227399
1110	316.486194804127
1115	316.569858199323
1120	316.652920617303
1125	316.735387210826
1130	316.817263081705
1135	316.898553281417
1140	316.979262811697
1145	317.059396625129
1150	317.138959625725
1155	317.217956669496
1160	317.29639256502
1165	317.374272073994
1170	317.451599911782
1175	317.528380747958
1180	317.604619206836
1185	317.680319867997
1190	317.755487266806
1195	317.83012589492
1200	317.904240200798
1205	317.97783459019
1210	318.050913426629
1215	318.123481031916
1220	318.195541686592
1225	318.267099630412
1230	318.338159062801
1235	318.408724143319
1240	318.478798992102
1245	318.548387690314
1250	318.617494280581
1255	318.686122767424
1260	318.754277117682
1265	318.821961260938
1270	318.889179089929
1275	318.955934460957
1280	319.022231194292
1285	319.088073074571
1290	319.153463851187
1295	319.218407238681
1300	319.282906917124
1305	319.346966532488
1310	319.410589697028
1315	319.473779989641
1320	319.536540956231
1325	319.598876110068
1330	319.660788932141
1335	319.722282871501
1340	319.783361345612
1345	319.844027740685
1350	319.904285412017
1355	319.964137684316
1360	320.023587852032
1365	320.082639179675
1370	320.141294902136
1375	320.199558224999
1380	320.257432324852
1385	320.314920349588
1390	320.372025418714
1395	320.428750623642
1400	320.48509902799
1405	320.541073667864
1410	320.596677552151
1415	320.651913662802
1420	320.706784955107
1425	320.761294357975
1430	320.815444774206
1435	320.869239080756
1440	320.922680129009
1445	320.975770745037
1450	321.028513729855
1455	321.080911859685
1460	321.132967886201
1465	321.184684536784
1470	321.236064514765
1475	321.287110499673
1480	321.337825147471
1485	321.388211090796
1490	321.438270939194
1495	321.488007279349
1500	321.537422675319
1505	321.586519668754
1510	321.635300779125
1515	321.683768503943
1520	321.73192531898
1525	321.779773678479
1530	321.827316015373
1535	321.874554741492
1540	321.921492247774
1545	321.968130904467
1550	322.014473061335
1555	322.060521047857
1560	322.106277173429
1565	322.151743727554
1570	322.196922980042
1575	322.241817181198
1580	322.28642856201
1585	322.330759334342
1590	322.374811691114
1595	322.418587806484
1600	322.462089836033
1605	322.505319916942
1610	322.548280168165
1615	322.590972690611
1620	322.633399567308
1625	322.67556286358
1630	322.717464627214
1635	322.759106888624
1640	322.800491661021
1645	322.841620940571
1650	322.882496706559
1655	322.923120921548
1660	322.963495531537
1665	323.003622466115
1670	323.043503638617
1675	323.083140946274
1680	323.122536270369
1685	323.161691476378
1690	323.200608414126
1695	323.239288917925
1700	323.277734806724
1705	323.315947884248
1710	323.353929939142
1715	323.391682745107
1720	323.429208061041
1725	323.466507631173
1730	323.503583185202
1735	323.540436438424
1740	323.57706909187
1745	323.613482832435
1750	323.649679333006
1755	323.685660252591
1760	323.721427236446
1765	323.756981916197
1770	323.79232590997
1775	323.827460822506
1780	323.862388245289
1785	323.897109756662
1790	323.931626921945
1795	323.965941293558
1800	324.000054411129
1805	324.033967801617
1810	324.06768297942
1815	324.101201446491
1820	324.134524692447
1825	324.16765419468
1830	324.20059141847
1835	324.233337817086
1840	324.265894831898
1845	324.298263892481
1850	324.330446416721
1855	324.362443810918
1860	324.394257469885
1865	324.425888777057
1870	324.457339104584
1875	324.488609813437
1880	324.519702253501
1885	324.550617763676
1890	324.581357671972
1895	324.611923295603
1900	324.642315941087
1905	324.672536904334
1910	324.70258747074
1915	324.732468915281
1920	324.762182502602
1925	324.791729487106
1930	324.821111113046
1935	324.850328614611
1940	324.879383216014
1945	324.908276131577
1950	324.93700856582
1955	324.965581713541
1960	324.993996759906
1965	325.022254880524
1970	325.050357241538
1975	325.078304999701
1980	325.106099302458
1985	325.133741288025
1990	325.16123208547
1995	325.188572814791
2000	325.215764586993
2005	325.242808504165
2010	325.269705659555
2015	325.296457137647
2020	325.323064014236
2025	325.349527356501
2030	325.375848223077
2035	325.402027664131
2040	325.428066721431
2045	325.453966428417
2050	325.479727810274
2055	325.505351884001
2060	325.530839658476
2065	325.556192134533
2070	325.581410305021
2075	325.606495154877
2080	325.631447661192
2085	325.656268793274
2090	325.680959512715
2095	325.705520773459
2100	325.729953521861
2105	325.754258696751
2110	325.778437229504
2115	325.802490044093
2120	325.826418057155
2125	325.850222178055
2130	325.873903308943
2135	325.897462344814
2140	325.92090017357
2145	325.944217676077
2150	325.967415726225
2155	325.990495190984
2160	326.013456930465
2165	326.036301797972
2170	326.059030640062
2175	326.081644296602
2180	326.104143600819
2185	326.126529379359
2190	326.148802452342
2195	326.170963633414
2200	326.193013729799
2205	326.214953542356
2210	326.236783865628
2215	326.258505487896
2220	326.280119191229
2225	326.301625751536
2230	326.323025938617
2235	326.344320516212
2240	326.36551024205
2245	326.386595867902
2250	326.407578139626
2255	326.428457797217
2260	326.449235574854
2265	326.469912200948
2270	326.490488398192
2275	326.510964883603
2280	326.531342368569
2285	326.551621558899
2290	326.571803154864
2295	326.591887851246
2300	326.611876337377
2305	326.631769297189
2310	326.651567409257
2315	326.671271346839
2320	326.690881777922
2325	326.710399365265
2330	326.72982476644
2335	326.749158633875
2340	326.768401614896
2345	326.787554351765
2350	326.806617481728
2355	326.825591637046
2360	326.844477445046
2365	326.863275528152
2370	326.881986503928
2375	326.900610985119
2380	326.919149579686
2385	326.937602890849
2390	326.955971517121
2395	326.974256052349
2400	326.992457085749
2405	327.010575201947
2410	327.028610981011
2415	327.046564998492
2420	327.064437825459
2425	327.082230028531
2430	327.09994216992
2435	327.117574807463
2440	327.135128494653
2445	327.152603780681
2450	327.170001210465
2455	327.187321324688
2460	327.204564659829
2465	327.221731748199
2470	327.238823117971
2475	327.255839293219
2480	327.272780793943
2485	327.289648136109
2490	327.306441831676
2495	327.323162388631
2500	327.33981031102
2505	327.356386098976
2510	327.372890248758
2515	327.389323252774
2520	327.405685599615
2525	327.421977774088
2530	327.438200257239
2535	327.454353526393
2540	327.470438055173
2545	327.486454313538
2550	327.502402767806
2555	327.518283880689
2560	327.534098111315
2565	327.549845915262
2570	327.565527744582
2575	327.581144047834
2580	327.596695270106
2585	327.612181853048
2590	327.627604234893
2595	327.642962850491
2600	327.658258131332
2605	327.673490505572
2610	327.688660398063
2615	327.703768230373
2620	327.71881442082
2625	327.733799384491
2630	327.748723533272
2635	327.76358727587
2640	327.778391017842
2645	327.793135161614
2650	327.807820106514
2655	327.822446248789
2660	327.837013981632
2665	327.851523695209
2670	327.865975776679
2675	327.880370610219
2680	327.894708577047
2685	327.908990055449
2690	327.923215420797
2695	327.937385045574
2700	327.951499299399
2705	327.965558549047
2710	327.979563158471
2715	327.993513488828
2720	328.007409898496
2725	328.021252743099
2730	328.03504237553
2735	328.048779145969
2740	328.062463401907
2745	328.076095488165
2750	328.089675746918
2755	328.103204517714
2760	328.116682137493
2765	328.130108940612
2770	328.143485258861
2775	328.156811421487
2780	328.17008775521
2785	328.183314584245
2790	328.196492230325
2795	328.209621012712
2800	328.222701248226
2805	328.235733251258
2810	328.248717333791
2815	328.261653805421
2820	328.274542973369
2825	328.28738514251
2830	328.300180615382
2835	328.31292969221
2840	328.325632670922
2845	328.338289847168
2850	328.350901514336
2855	328.363467963573
2860	328.375989483799
2865	328.388466361727
2870	328.400898881882
2875	328.413287326611
2880	328.42563197611
2885	328.437933108432
2890	328.45019099951
2895	328.46240592317
2900	328.47457815115
2905	328.486707953115
2910	328.498795596674
2915	328.510841347393
2920	328.522845468817
2925	328.534808222483
2930	328.546729867932
2935	328.55861066273
2940	328.570450862483
2945	328.582250720848
2950	328.594010489555
2955	328.605730418414
2960	328.617410755338
2965	328.629051746353
2970	328.640653635613
2975	328.652216665419
2980	328.663741076226
2985	328.675227106667
2990	328.686674993558
2995	328.698084971918
3000	328.709457274982
3005	328.720792134214
3010	328.73208977932
3015	328.743350438267
3020	328.754574337288
3025	328.765761700905
3030	328.776912751935
3035	328.788027711507
3040	328.799106799075
3045	328.81015023243
3050	328.821158227714
3055	328.832130999432
3060	328.843068760466
3065	328.853971722088
3070	328.864840093971
3075	328.875674084201
3080	328.886473899293
3085	328.897239744201
3090	328.907971822328
3095	328.918670335543
3100	328.92933548419
3105	328.9399674671
3110	328.950566481602
3115	328.96113272354
3120	328.97165646778
3125	328.98212321417
3130	328.992527042393
3135	329.002867506387
3140	329.013147126324
3145	329.023369410783
3150	329.033537341707
3155	329.043652256821
3160	329.053713067735
3165	329.063715756614
3170	329.073653099528
3175	329.08351457023
3180	329.093286383768
3185	329.102951644887
3190	329.112490571498
3195	329.121880768389
3200	329.131097530863
3205	329.140114162035
3210	329.148902291055
3215	329.157432182602
3220	329.16567303064
3225	329.173593231612
3230	329.181160634064
3235	329.188342763154
3240	329.195107019635
3245	329.201420853819
3250	329.207251915627
3255	329.212568182314
3260	329.217338065763
3265	329.221530501356
3270	329.225115020549
3275	329.228061809209
3280	329.230341753712
3285	329.231926476681
3290	329.232788364087
3295	329.232900585258
3300	329.232237107186
3305	329.230772704336
3310	329.228482964997
3315	329.225344295039
3320	329.221333919826
3325	329.216429884861
3330	329.210611055651
3335	329.203857117151
3340	329.196148573082
3345	329.187466745308
3350	329.177793773424
3355	329.167112614628
3360	329.155407043929
3365	329.142661654696
3370	329.128861859531
3375	329.113993891428
3380	329.098044805176
3385	329.08100247895
3390	329.06285561602
3395	329.043593746528
3400	329.02320722926
3405	329.001687253371
3410	328.97902583999
3415	328.955215843666
3420	328.930250953617
3425	328.904125694729
3430	328.876835428279
3435	328.848376352354
3440	328.818745501948
3445	328.787940748704
3450	328.755960800304
3455	328.722805199482
3460	328.68847432266
3465	328.652969378207
3470	328.616292404299
3475	328.578446266409
3480	328.5394346544
3485	328.499262079242
3490	328.457933869349
3495	328.415456166538
3500	328.371835921627
3505	328.327080889656
3510	328.281199624758
3515	328.234201474671
3520	328.1860965749
3525	328.136895842536
3530	328.086610969735
3535	328.035254416865
3540	327.982839405315
3545	327.929379909984
3550	327.874890651445
3555	327.819387087787
3560	327.76288540615
3565	327.705402513935
3570	327.646956029709
3575	327.587564273807
3580	327.527246258621
3585	327.466021678591
3590	327.40391089989
3595	327.340934949815
3600	327.277115505873
3605	327.212474884582
3610	327.147036029961
3615	327.080822501743
3620	327.013858463286
3625	326.946168669193
3630	326.877778452649
3635	326.808713712463
3640	326.739000899826
3645	326.668667004784
3650	326.597739542422
3655	326.526246538773
3660	326.454216516434
3665	326.381678479914
3670	326.308661900691
3675	326.235196702006
3680	326.161313243367
3685	326.087042304791
3690	326.012415070772
3695	325.937463113978
3700	325.862218378685
3705	325.786713163945
3710	325.710980106493
3715	325.635052163406
3720	325.558962594492
3725	325.482744944441
3730	325.406433024729
3735	325.330060895273
3740	325.253662845855
3745	325.177273377311
3750	325.100927182494
3755	325.024659127012
3760	324.948494310257
3765	324.872492863334
3770	324.796663352374
3775	324.721026768788
3780	324.645612709205
3785	324.570456236574
3790	324.495595348933
3795	324.421068982236
3800	324.346915475753
3805	324.273171432262
3810	324.199870910072
3815	324.127044889478
3820	324.054720962086
3825	323.982923197498
3830	323.911672147684
3835	323.840984955045
3840	323.770875535433
3845	323.701354812212
3850	323.632430981864
3855	323.564109795469
3860	323.496394843818
3865	323.429287836818
3870	323.362788870355
3875	323.296896675806
3880	323.231608849156
3885	323.166922057981
3890	323.10283222569
3895	323.039334693235
3900	322.976424359092
3905	322.914095798797
3910	322.852343365588
3915	322.79116127387
3920	322.730543667325
3925	322.670484673461
3930	322.610978446379
3935	322.552019199403
3940	322.493601229149
3945	322.435718932429
3950	322.378366817284
3955	322.321539509256
3960	322.265231753902
3965	322.209438416388
3970	322.154154478902
3975	322.099375036483
3980	322.045095291765
3985	321.991310549057
3990	321.938016208077
3995	321.885207757598
4000	321.832880769192
4005	321.781030891229
4010	321.729653843217
4015	321.678745410556
4020	321.628301439742
4025	321.578317834031
4030	321.52879054957
4035	321.479715591967
4040	321.431089013294
4045	321.382906909471
4050	321.335165418021
4055	321.287860716139
4060	321.240989019057
4065	321.194546578657
4070	321.148529682303
4075	321.102934651869
4080	321.057757842919
4085	321.012995644021
4090	320.968644476182
4095	320.92470079236
4100	320.881161077058
4105	320.838021845971
4110	320.79527964568
4115	320.752931053377
4120	320.710972676617
4125	320.669401153085
4130	320.628213150375
4135	320.587405365778
4140	320.546974526067
4145	320.50691738729
4150	320.467230734555
4155	320.427911381817
4160	320.388956171656
4165	320.350361975057
4170	320.31212569118
4175	320.274244247132
4180	320.236714597728
4185	320.199533725255
4190	320.162698639228
4195	320.126206376149
4200	320.090053999259
4205	320.05423859829
4210	320.018757289219
4215	319.983607214016
4220	319.948785540401
4225	319.91428946159
4230	319.880116196049
4235	319.846262987252
4240	319.812727103431
4245	319.779505837335
4250	319.746596505989
4255	319.713996450454
4260	319.681703035591
4265	319.649713649825
4270	319.618025704911
4275	319.586636635708
4280	319.555543899946
4285	319.524744978005
4290	319.494237372689
4295	319.464018609008
4300	319.434086233959
4305	319.404437816311
4310	319.375070946388
4315	319.345983235867
4320	319.317172317561
4325	319.288635845217
4330	319.260371493313
4335	319.232376956855
4340	319.20464995118
4345	319.177188211754
4350	319.149989493986
4355	319.123051573027
4360	319.096372243584
4365	319.069949319733
4370	319.043780634729
4375	319.017864040822
4380	318.992197409079
4385	318.966778629202
4390	318.941605609344
4395	318.916676275944
4400	318.891988573542
4405	318.867540464611
4410	318.843329929388
4415	318.819354965702
4420	318.795613588807
4425	318.77210383122
4430	318.748823742552
4435	318.725771389355
4440	318.70294485495
4445	318.680342239279
4450	318.657961658744
4455	318.635801246052
4460	318.613859150062
4465	318.592133535632
4470	318.570622583472
4475	318.549324489992
4480	318.528237467158
4485	318.507359742344
4490	318.486689558188
4495	318.466225172452
4500	318.44596485788
4505	318.425906902055
4510	318.406049607269
4515	318.386391290377
4520	318.366930282668
4525	318.347664929731
4530	318.328593591318
4535	318.30971464122
4540	318.29102646713
4545	318.27252747052
4550	318.254216066512
4555	318.236090683754
4560	318.218149764291
4565	318.200391763448
4570	318.182815149704
4575	318.165418404573
4580	318.148200022485
4585	318.131158510667
4590	318.114292389027
4595	318.097600190035
4600	318.081080458615
4605	318.064731752025
4610	318.04855263975
4615	318.032541703387
4620	318.016697536536
4625	318.001018744694
4630	317.985503945143
4635	317.970151766847
4640	317.954960850344
4645	317.939929847644
4650	317.925057422121
4655	317.910342248417
4660	317.895783012334
4665	317.881378410741
4670	317.867127151466
4675	317.853027953205
4680	317.839079545422
4685	317.825280668251
4690	317.811630072402
4695	317.798126519069
4700	317.78476877983
4705	317.771555636563
4710	317.758485881346
4715	317.745558316371
4720	317.732771753853
4725	317.720125015942
4730	317.707616934633
4735	317.695246351679
4740	317.683012118506
4745	317.670913096127
4750	317.658948155055
4755	317.647116175224
4760	317.6354160459
4765	317.623846665604
4770	317.612406942028
4775	317.601095791952
4780	317.589912141171
4785	317.578854924408
4790	317.567923085241
4795	317.557115576024
4800	317.546431357809
4805	317.535869400271
4810	317.525428681633
4815	317.515108188591
4820	317.504906916239
4825	317.494823867998
4830	317.484858055542
4835	317.475008498725
4840	317.465274225514
4845	317.455654271914
4850	317.446147681901
4855	317.436753507353
4860	317.427470807979
4865	317.418298651255
4870	317.409236112352
4875	317.400282274075
4880	317.391436226793
4885	317.382697068376
4890	317.374063904129
4895	317.36553584673
4900	317.357112016163
4905	317.348791539658
4910	317.34057355163
4915	317.332457193613
4920	317.324441614203
4925	317.316525968996
4930	317.308709420526
4935	317.30099113821
4940	317.293370298286
4945	317.285846083755
4950	317.278417684325
4955	317.271084296353
4960	317.263845122786
4965	317.256699373108
4970	317.249646263284
4975	317.242685015703
4980	317.235814859126
4985	317.22903502863
4990	317.222344765553
4995	317.215743317447
5000	317.209229938018
5005	317.202803887077
5010	317.196464430492
5015	317.190210840129
5020	317.184042393808
5025	317.177958375251
5030	317.171958074031
5035	317.166040785522
5040	317.160205810853
5045	317.154452456858
5050	317.148780036028
5055	317.143187866463
5060	317.137675271826
5065	317.132241581294
5070	317.126886129517
5075	317.121608256564
5080	317.116407307887
5085	317.111282634266
5090	317.106233591774
5095	317.101259541726
5100	317.096359850637
5105	317.09153389018
5110	317.086781037143
5115	317.082100673382
5120	317.077492185786
5125	317.072954966228
5130	317.068488411528
5135	317.064091923411
5140	317.059764908464
5145	317.055506778098
5150	317.051316948508
5155	317.047194840632
5160	317.043139880111
5165	317.039151497252
5170	317.035229126988
5175	317.031372208842
5180	317.027580186884
5185	317.023852509699
5190	317.020188630345
5195	317.016588006321
5200	317.013050099524
5205	317.00957437622
5210	317.006160307
5215	317.002807366752
5220	316.999515034619
5225	316.99628279397
5230	316.99311013236
5235	316.989996541498
5240	316.986941517213
5245	316.983944559419
5250	316.981005172083
5255	316.97812286319
5260	316.975297144711
5265	316.972527532569
5270	316.96981354661
5275	316.967154710567
5280	316.964550552028
5285	316.962000602409
5290	316.959504396918
5295	316.957061474525
5300	316.954671377934
5305	316.952333653547
5310	316.950047851442
5315	316.947813525332
5320	316.945630232546
5325	316.943497533993
5330	316.941414994134
5335	316.939382180955
5340	316.937398665936
5345	316.935464024023
5350	316.933577833602
5355	316.931739676467
5360	316.929949137796
5365	316.92820580612
5370	316.926509273299
5375	316.924859134493
5380	316.923254988136
5385	316.921696435908
5390	316.920183082712
5395	316.918714536643
5400	316.917290408965
5405	316.915910314087
5410	316.914573869532
5415	316.913280695918
5420	316.912030416928
5425	316.91082265929
5430	316.909657052745
5435	316.908533230032
5440	316.907450826855
5445	316.906409481865
5450	316.905408836633
5455	316.904448535628
5460	316.903528226193
5465	316.902647558521
5470	316.901806185633
5475	316.901003763355
5480	316.900239950295
5485	316.899514407821
5490	316.898826800038
5495	316.898176793767
5500	316.897564058522
5505	316.896988266488
5510	316.896449092501
5515	316.895946214027
5520	316.895479311137
5525	316.89504806649
5530	316.894652165312
5535	316.894291295371
5540	316.893965146963
5545	316.893673412886
5550	316.893415788424
5555	316.893191971323
5560	316.893001661775
5565	316.892844562396
5570	316.892720378207
5575	316.892628816617
5580	316.892569587398
5585	316.892542402673
5590	316.892546976892
5595	316.892583026815
5600	316.892650271495
5605	316.892748432258
5610	316.892877232682
5615	316.893036398587
5620	316.893225658007
5625	316.89344474118
5630	316.893693380527
5635	316.893971310633
5640	316.894278268235
5645	316.894613992198
5650	316.894978223503
5655	316.895370705229
5660	316.895791182533
5665	316.896239402639
5670	316.896715114815
5675	316.897218070364
5680	316.897748022599
5685	316.898304726835
5690	316.898887940368
5695	316.899497422462
5700	316.90013293433
5705	316.900794239122
5710	316.901481101907
5715	316.902193289659
5720	316.90293057124
5725	316.903692717388
5730	316.904479500699
5735	316.905290695614
5740	316.906126078403
5745	316.90698542715
5750	316.907868521741
5755	316.908775143849
5760	316.909705076915
5765	316.910658106142
5770	316.911634018473
5775	316.912632602582
5780	316.91365364886
5785	316.914696949399
5790	316.915762297979
5795	316.916849490055
5800	316.917958322746
5805	316.919088594816
5810	316.920240106667
5815	316.921412660322
5820	316.922606059412
5825	316.923820109168
5830	316.925054616401
5835	316.926309389494
5840	316.92758423839
5845	316.928878974576
5850	316.930193411075
5855	316.931527362428
5860	316.932880644688
5865	316.934253075406
5870	316.935644473616
5875	316.937054659826
5880	316.938483456007
5885	316.939930685578
5890	316.9413961734
5895	316.942879745757
5900	316.944381230351
5905	316.945900456288
5910	316.947437254067
5915	316.948991455568
5920	316.950562894044
5925	316.952151404107
5930	316.953756821718
5935	316.955378984177
5940	316.957017730112
5945	316.958672899466
5950	316.960344333493
5955	316.962031874739
5960	316.963735367038
5965	316.9654546555
5970	316.967189586499
5975	316.968940007667
5980	316.970705767878
5985	316.972486717245
5990	316.974282707103
5995	316.976093590005
6000	316.977919219712
6005	316.979759451177
6010	316.981614140543
6015	316.98348314513
6020	316.985366323427
6025	316.987263535079
6030	316.989174640884
6035	316.991099502778
6040	316.993037983829
6045	316.994989948229
6050	316.996955261279
6055	316.998933789389
6060	317.000925400062
6065	317.002929961889
6070	317.004947344539
6075	317.00697741875
6080	317.009020056321
6085	317.011075130106
6090	317.013142513999
6095	317.015222082934
6100	317.01731371287
6105	317.019417280787
6110	317.021532664674
6115	317.023659743526
6120	317.025798397331
6125	317.027948507065
6130	317.030109954684
6135	317.032282623114
6140	317.034466396247
6145	317.036661158929
6150	317.038866796956
6155	317.041083197062
6160	317.043310246919
6165	317.04554783512
6170	317.04779585118
6175	317.050054185525
6180	317.052322729481
6185	317.054601375276
6190	317.056890016024
6195	317.059188545722
6200	317.061496859242
6205	317.063814852327
6210	317.066142421578
6215	317.068479464452
6220	317.070825879253
6225	317.073181565127
6230	317.075546422053
6235	317.077920350839
6240	317.080303253111
6245	317.082695031313
6250	317.085095588693
6255	317.087504829304
6260	317.089922657991
6265	317.092348980389
6270	317.094783702915
6275	317.097226732761
6280	317.099677977891
6285	317.10213734703
6290	317.104604749662
6295	317.107080096021
6300	317.109563297089
6305	317.112054264585
6310	317.114552910962
6315	317.117059149401
6320	317.119572893806
6325	317.122094058793
6330	317.124622559693
6335	317.127158312539
6340	317.129701234063
6345	317.13225124169
6350	317.134808253535
6355	317.137372188392
6360	317.139942965734
6365	317.142520505705
6370	317.145104729114
6375	317.147695557431
6380	317.150292912782
6385	317.152896717941
6390	317.155506896331
6395	317.158123372009
6400	317.160746069671
6405	317.16337491464
6410	317.166009832864
6415	317.168650750911
6420	317.171297595962
6425	317.173950295809
6430	317.176608778846
6435	317.179272974069
6440	317.181942811068
6445	317.184618220023
6450	317.1872991317
6455	317.189985477444
6460	317.192677189176
6465	317.195374199391
6470	317.198076441147
6475	317.200783848066
6480	317.203496354328
6485	317.206213894666
6490	317.208936404359
6495	317.211663819234
6500	317.214396075655
6505	317.217133110524
6510	317.219874861271
6515	317.222621265856
6520	317.22537226276
6525	317.228127790981
6530	317.230887790035
6535	317.233652199945
6540	317.23642096124
6545	317.239194014953
6550	317.241971302614
6555	317.244752766245
6560	317.247538348359
6565	317.250327991957
6570	317.253121640519
6575	317.255919238003
6580	317.258720728844
6585	317.261526057945
6590	317.264335170676
6595	317.267148012869
6600	317.269964530818
6605	317.272784671269
6610	317.275608381421
6615	317.278435608921
6620	317.28126630186
6625	317.28410040877
6630	317.286937878621
6635	317.289778660816
6640	317.292622705187
6645	317.295469961994
6650	317.298320381919
6655	317.301173916067
6660	317.304030515955
6665	317.306890133515
6670	317.30975272109
6675	317.312618231427
6680	317.315486617677
6685	317.318357833391
6690	317.321231832516
6695	317.324108569392
6700	317.326987998752
6705	317.32987007571
6710	317.332754755771
6715	317.335641994814
6720	317.3385317491
6725	317.341423975264
6730	317.344318630309
6735	317.347215671612
6740	317.350115056911
6745	317.353016744308
6750	317.355920692264
6755	317.358826859598
6760	317.361735205482
6765	317.364645689438
6770	317.367558271337
6775	317.370472911394
6780	317.373389570167
6785	317.376308208555
6790	317.379228787791
6795	317.382151269445
6800	317.385075615415
6805	317.388001787929
6810	317.390929749543
6815	317.393859463133
6820	317.396790891898
6825	317.399723999353
6830	317.402658749331
6835	317.405595105975
6840	317.408533033741
6845	317.41147249739
6850	317.41441346199
6855	317.417355892911
6860	317.420299755825
6865	317.423245016699
6870	317.426191641797
6875	317.429139597677
6880	317.432088851184
6885	317.435039369456
6890	317.437991119913
6895	317.440944070259
6900	317.443898188482
6905	317.446853442846
6910	317.449809801892
6915	317.452767234436
6920	317.455725709566
6925	317.458685196639
6930	317.461645665281
6935	317.464607085383
6940	317.467569427098
6945	317.470532660842
6950	317.473496757288
6955	317.476461687368
6960	317.479427422267
6965	317.482393933422
6970	317.485361192524
6975	317.488329171509
6980	317.491297842561
6985	317.494327083521
6990	317.497505417907
6995	317.500869482816
7000	317.504423172099
7005	317.508152847027
7010	317.512039204684
7015	317.516066326396
7020	317.520228364689
7025	317.524534268128
7030	317.52901088956
7035	317.533704774855
7040	317.53868288607
7045	317.544032475022
7050	317.549860289944
7055	317.556291269037
7060	317.563466849805
7065	317.571543001543
7070	317.580688070034
7075	317.591080507807
7080	317.602906549969
7085	317.616357884345
7090	317.631629355031
7095	317.648916730458
7100	317.668414560206
7105	317.690314139149
7110	317.714801592715
7115	317.742056093112
7120	317.772248213043
7125	317.805538420769
7130	317.842075718144
7135	317.881996421473
7140	317.9254230836
7145	317.97246355451
7150	318.023210176853
7155	318.077739112137
7160	318.136109792839
7165	318.198364495363
7170	318.264528028542
7175	318.334607532248
7180	318.408592380673
7185	318.4864541848
7190	318.568146888697
7195	318.653606954344
7200	318.742753629832
7205	318.835489295913
7210	318.931699886036
7215	319.03125537517
7220	319.134010332856
7225	319.239864441515
7230	319.348492523495
7235	319.459868360502
7240	319.573877932054
7245	319.690343785927
7250	319.809044823767
7255	319.9297321807
7260	320.052141803973
7265	320.176004264257
7270	320.301052265754
7275	320.427026258691
7280	320.553678500699
7285	320.680775862327
7290	320.80810162636
7295	320.935456490677
7300	321.062658949505
7305	321.189545197944
7310	321.31596867888
7315	321.441799369495
7320	321.566922886072
7325	321.691239470208
7330	321.814662906511
7335	321.937119411031
7340	322.058546520683
7345	322.178892006581
7350	322.298112828124
7355	322.416174139816
7360	322.533048358835
7365	322.648714298228
7370	322.763156368105
7375	322.876363845292
7380	322.988330210393
7385	323.099052550111
7390	323.208531021874
7395	323.31676837725
7400	323.423769540266
7405	323.52954123656
7410	323.63409166922
7415	323.737430237164
7420	323.839567292053
7425	323.940513929841
7430	324.040281813296
7435	324.138883022021
7440	324.236329926761
7445	324.332635085011
7450	324.427811155208
7455	324.521870827021
7460	324.6148267655
7465	324.706691567073
7470	324.797477725582
7475	324.887197606791
7480	324.975863429928
7485	325.063487255068
7490	325.150080975257
7495	325.235656312467
7500	325.320224816585
7505	325.403797866761
7510	325.486386674535
7515	325.568002288278
7520	325.64865559853
7525	325.728357343928
7530	325.807118117445
7535	325.884948372735
7540	325.961858430423
7545	326.037858484201
7550	326.112958606657
7555	326.187168754741
7560	326.260498774865
7565	326.332958407569
7570	326.404557291783
7575	326.47530496865
7580	326.545210884953
7585	326.614284396145
7590	326.682534769006
7595	326.749971183963
7600	326.816602737087
7605	326.882438441812
7610	326.94748723039
7615	327.011757955119
7620	327.075259389378
7625	327.138000228471
7630	327.199989090337
7635	327.261234516127
7640	327.321744970673
7645	327.381528842869
7650	327.440594445989
7655	327.498950017941
7660	327.556603721482
7665	327.613563644409
7670	327.669837799714
7675	327.725434125748
7680	327.780360486359
7685	327.834624671051
7690	327.888234395129
7695	327.941197299874
7700	327.993520952715
7705	328.045212847424
7710	328.096280404329
7715	328.146730970539
7720	328.196571820191
7725	328.24581015472
7730	328.29445310314
7735	328.34250772235
7740	328.389980997454
7745	328.4368798421
7750	328.483211098837
7755	328.528981539483
7760	328.574197865516
7765	328.618866708468
7770	328.662994630343
7775	328.706588124037
7780	328.749653613778
7785	328.792197455565
7790	328.834225937632
7795	328.8757452809
7800	328.916761639458
7805	328.957281101032
7810	328.997309687474
7815	329.036853355246
7820	329.075917995917
7825	329.114509436661
7830	329.152633440754
7835	329.190295708084
7840	329.227501875656
7845	329.264257518101
7850	329.300568148188
7855	329.336439217341
7860	329.371876116149
7865	329.406884174883
7870	329.441468664014
7875	329.475634794731
7880	329.509387719453
7885	329.542732532354
7890	329.575674269872
7895	329.608217911233
7900	329.640368378963
7905	329.672130539404
7910	329.703509203231
7915	329.734509125962
7920	329.765135008476
7925	329.795391497517
7930	329.825283186213
7935	329.854814614574
7940	329.883990270009
7945	329.912814587823
7950	329.941291951725
7955	329.969426694327
7960	329.997223097644
7965	330.02468539359
7970	330.051817764475
7975	330.078624343497
7980	330.105109215228
7985	330.131276416108
7990	330.157129934928
7995	330.182673713309
8000	330.207911646187
8005	330.232847582287
8010	330.257485324601
8015	330.281828630853
8020	330.305881213976
8025	330.329646742571
8030	330.353128841374
8035	330.376331091714
8040	330.399257031971
8045	330.421910158028
8050	330.444293923721
8055	330.466411741291
8060	330.488266981821
8065	330.509862975685
8070	330.531203012978
8075	330.552290343955
8080	330.573128179461
8085	330.593719691359
8090	330.614068012954
8095	330.634176239414
8100	330.654047428189
8105	330.673684599422
8110	330.693090736365
8115	330.712268785782
8120	330.731221658358
8125	330.749952229092
8130	330.768463337703
8135	330.786757789019
8140	330.804838353369
8145	330.822707766969
8150	330.840368732308
8155	330.857823918523
8160	330.875075961784
8165	330.89212746566
8170	330.908981001494
8175	330.925639108767
8180	330.942104295461
8185	330.958379038421
8190	330.974465783711
8195	330.990366946965
8200	331.006084913741
8205	331.021622039862
8210	331.036980651763
8215	331.052163046833
8220	331.067171493744
8225	331.082008232791
8230	331.09667547622
8235	331.111175408556
8240	331.125510186921
8245	331.139681941363
8250	331.153692775167
8255	331.167544765168
8260	331.181239962067
8265	331.194780390737
8270	331.208168050522
8275	331.221404915546
8280	331.234492935008
8285	331.247434033475
8290	331.260230111177
8295	331.272883044296
8300	331.285394685252
8305	331.297766862984
8310	331.31000138323
8315	331.322100028811
8320	331.334064559895
8325	331.345896714275
8330	331.357598207637
8335	331.369170733822
8340	331.380615965092
8345	331.391935552389
8350	331.403131125593
8355	331.414204293773
8360	331.425156645442
8365	331.435989748806
8370	331.446705152005
8375	331.457304383364
8380	331.467788951629
8385	331.478160346205
8390	331.488420037391
8395	331.498569476618
8400	331.508610096674
8405	331.518543311931
8410	331.528370518576
8415	331.538093094829
8420	331.547712401163
8425	331.557229780525
8430	331.566646558547
8435	331.575964043765
8440	331.585183527821
8445	331.59430628568
8450	331.603333575829
8455	331.612266640483
8460	331.621106705786
8465	331.62985498201
8470	331.638512663752
8475	331.647080930125
8480	331.655560944954
8485	331.663953856965
8490	331.672260799969
8495	331.680482893054
8500	331.688621240762
8505	331.696676933274
8510	331.704651046587
8515	331.712544642693
8520	331.720358769752
8525	331.728094462266
8530	331.735752741252
8535	331.743334614405
8540	331.750841076272
8545	331.758273108411
8550	331.765631679558
8555	331.772917745787
8560	331.780132250669
8565	331.787276125428
8570	331.7943502891
8575	331.801355648682
8580	331.808293099289
8585	331.8151635243
8590	331.821967795508
8595	331.828706773266
8600	331.835381306631
8605	331.841992233511
8610	331.848540380799
8615	331.855026564521
8620	331.861451589967
8625	331.867816251831
8630	331.874121334346
8635	331.880367611413
8640	331.886555846738
8645	331.89268679396
8650	331.898761196774
8655	331.904779789066
8660	331.910743295035
8665	331.916652429314
8670	331.922507897095
8675	331.928310394249
8680	331.934060607447
8685	331.939759214274
8690	331.945406883349
8695	331.951004274439
8700	331.95655203857
8705	331.962050818144
8710	331.967501247046
8715	331.972903950754
8720	331.978259546448
8725	331.983568643117
8730	331.988831841665
8735	331.994049735012
8740	331.999222908201
8745	332.004351938496
8750	332.009437395485
8755	332.01447984118
8760	332.019479830111
8765	332.024437909426
8770	332.029354618985
8775	332.034230491455
8780	332.039066052403
8785	332.04386182039
8790	332.048618307057
8795	332.05333601722
8800	332.058015448954
8805	332.062657093686
8810	332.067261436277
8815	332.071828955108
8820	332.076360122166
8825	332.080855403126
8830	332.085315257435
8835	332.089740138389
8840	332.094130493219
8845	332.098486763166
8850	332.102809383559
8855	332.107098783895
8860	332.111355387915
8865	332.115579613676
8870	332.119771873628
8875	332.123932574688
8880	332.128062118309
8885	332.132160900557
8890	332.136229312177
8895	332.140267738664
8900	332.144276560333
8905	332.148256152386
8910	332.152206884979
8915	332.156129123291
8920	332.160023227585
8925	332.163889553275
8930	332.167728450992
8935	332.171540266642
8940	332.175325341474
8945	332.179084012135
8950	332.182816610738
8955	332.186523464916
8960	332.190204897882
8965	332.193861228491
8970	332.197492771293
8975	332.201099836595
8980	332.204682730511
8985	332.208241755023
8990	332.211777208032
8995	332.215289383415
9000	332.218778571074
9005	332.222245056996
9010	332.225689123296
9015	332.229111048276
9020	332.23251110647
9025	332.2358895687
9030	332.239246702119
9035	332.242582770263
9040	332.2458980331
9045	332.249192747075
9050	332.252467165161
9055	332.255721536898
9060	332.258956108447
9065	332.262171122629
9070	332.265366818974
9075	332.268543433761
9080	332.271701200063
9085	332.274840347793
9090	332.277961103738
9095	332.28106369161
9100	332.284148332084
9105	332.287215242833
9110	332.290264638577
9115	332.293296731118
9120	332.296311729378
9125	332.299309839441
9130	332.302291264587
9135	332.305256205335
9140	332.308204859474
9145	332.311137422104
9150	332.314054085671
9155	332.316955040001
9160	332.319840472339
9165	332.322710567379
9170	332.325565507302
9175	332.328405471806
9180	332.331230638146
9185	332.33404118116
9190	332.336837273305
9195	332.339619084689
9200	332.3423867831
9205	332.345140534043
9210	332.347880500765
9215	332.350606844288
9220	332.353319723439
9225	332.35601929488
9230	332.358705713136
9235	332.361379130625
9240	332.364039697687
9245	332.366687562611
9250	332.369322871662
9255	332.37194576911
9260	332.374556397258
9265	332.377154896466
9270	332.379741405178
9275	332.382316059949
9280	332.384878995472
9285	332.3874303446
9290	332.389970238371
9295	332.392498806038
9300	332.395016175086
9305	332.397522471261
9310	332.400017818592
9315	332.402502339415
9320	332.404976154394
9325	332.407439382548
9330	332.409892141268
9335	332.412334546344
9340	332.414766711984
9345	332.417188750836
9350	332.41960077401
9355	332.422002891099
9360	332.4243952102
9365	332.426777837932
9370	332.429150879459
9375	332.431514438509
9380	332.433868617394
9385	332.436213517028
9390	332.438549236948
9395	332.440875875332
9400	332.443193529015
9405	332.445502293514
9410	332.447802263038
9415	332.450093530514
9420	332.452376187598
9425	332.454650324694
9430	332.456916030974
9435	332.459173394394
9440	332.461422501707
9445	332.463663438485
9450	332.465896289129
9455	332.468121136894
9460	332.470338063894
9465	332.472547151126
9470	332.474748478482
9475	332.476942124765
9480	332.479128167703
9485	332.481306683964
9490	332.483477749174
9495	332.485641437924
9500	332.487797823793
9505	332.489946979355
9510	332.492088976197
9515	332.494223884931
9520	332.496351775206
9525	332.498472715727
9530	332.500586774259
9535	332.502694017649
9540	332.504794511832
9545	332.50688832185
9550	332.508975511856
9555	332.511056145135
9560	332.513130284109
9565	332.515197990355
9570	332.517259324611
9575	332.519314346792
9580	332.521363115999
9585	332.523405690531
9590	332.525442127898
9595	332.527472484826
9600	332.529496817277
9605	332.531515180451
9610	332.533527628802
9615	332.535534216045
9620	332.537534995169
9625	332.539530018447
9630	332.541519337442
9635	332.543503003022
9640	332.545481065367
9645	332.54745357398
9650	332.549420577692
9655	332.551382124678
9660	332.553338262463
9665	332.55528903793
9670	332.557234497328
9675	332.559174686288
9680	332.561109649821
9685	332.563039432335
9690	332.564964077641
9695	332.566883628958
9700	332.568798128927
9705	332.570707619615
9710	332.572612142523
9715	332.574511738598
9720	332.576406448236
9725	332.578296311291
9730	332.580181367084
9735	332.58206165441
9740	332.583937211544
9745	332.585808076251
9750	332.587674285789
9755	332.58953587692
9760	332.591392885915
9765	332.593245348562
9770	332.595093300172
9775	332.596936775584
9780	332.598775809176
9785	332.600610434867
9790	332.602440686127
9795	332.604266595979
9800	332.606088197012


==> tiks/dyn-ecco/sig3-9-e-1.tsv <==
0	279.150000073505
5	279.150392259677
10	279.150381135829
15	279.150334357584
20	279.150221211802
25	279.150048876628
30	279.149801301881
35	279.149494576241
40	279.149206739977
45	279.149119703266
50	279.149555832166
55	279.151008631629
60	279.154160511895
65	279.159884135054
70	279.169227146857
75	279.183382582322
80	279.203734110925
85	279.231662846287
90	279.268444318458
95	279.3153690457
100	279.373642445917
105	279.444337472375
110	279.528354376739
115	279.626350996057
120	279.738800946984
125	279.865997544519
130	280.00794253697
135	280.164380924796
140	280.334843093062
145	280.518690003874
150	280.715160626276
155	280.923417652417
160	281.142586948707
165	281.371788068752
170	281.610155652546
175	281.856853280695
180	282.111081924197
185	282.372084834089
190	282.639150103335
195	282.911611616811
200	283.188848819754
205	283.470285622315
210	283.755388710737
215	284.043665489498
220	284.334661822417
225	284.627959687619
230	284.923174821866
235	285.219954404651
240	285.517974816367
245	285.816939493405
250	286.116576894106
255	286.416638582718
260	286.716897433695
265	287.017145955465
270	287.317194730651
275	287.61687096834
280	287.916017163106
285	288.214489854984
290	288.512158484343
295	288.808904335604
300	289.104619563809
305	289.399206298272
310	289.692575817745
315	289.984647791849
320	290.275349583782
325	290.564615609653
330	290.852386750047
335	291.138609809776
340	291.423237022008
345	291.706225593262
350	291.987537286004
355	292.267138035845
360	292.54499760052
365	292.821089238106
370	293.095389412078
375	293.36787752102
380	293.63853565097
385	293.907348348541
390	294.174302413101
395	294.439386706438
400	294.702591978456
405	294.96391070758
410	295.223336954633
415	295.480866229064
420	295.736495366489
425	295.99022241661
430	296.242046540612
435	296.49196791727
440	296.739987657006
445	296.986107723235
450	297.230330860383
455	297.472660528
460	297.713100840461
465	297.951656511774
470	298.188332805051
475	298.423135486261
480	298.656070781881
485	298.887145340113
490	299.116366195378
495	299.343740735776
500	299.569276673283
505	299.792982016437
510	300.014865045289
515	300.234934288451
520	300.453198502024
525	300.669666650277
530	300.884347887897
535	301.097251543697
540	301.308387105639
545	301.517764207067
550	301.725392614046
555	301.9312822137
560	302.135443003479
565	302.337885081264
570	302.538618636238
575	302.737653940462
580	302.93500134109
585	303.130671253177
590	303.324674153012
595	303.517020571957
600	303.707721090719
605	303.896786334049
610	304.084226965804
615	304.270053684364
620	304.45427721836
625	304.636908322695
630	304.817957774828
635	304.997436371309
640	305.175354924534
645	305.351724259708
650	305.526555212001
655	305.699858623882
660	305.871645342608
665	306.041926217871
670	306.210712099582
675	306.378013835782
680	306.543842270678
685	306.708208242781
690	306.871122583163
695	307.032596113791
700	307.192639645973
705	307.351263978871
710	307.508479898103
715	307.66429817442
720	307.818729562449
725	307.971784799505
730	308.123474604466
735	308.273809676708
740	308.422800695095
745	308.570458317028
750	308.716793177535
755	308.861815888423
760	309.005537037464
765	309.147967187641
770	309.289116876421
775	309.428996615084
780	309.567616888081
785	309.704988152439
790	309.841120837196
795	309.976025342882
800	310.109712041022
805	310.242191273685
810	310.373473353059
815	310.503568561061
820	310.632487148973
825	310.760239337117
830	310.886835314548
835	311.012285238788
840	311.136599235575
845	311.259787398647
850	311.381859789546
855	311.502826437455
860	311.62269733905
865	311.741482458383
870	311.859191726779
875	311.975835042764
880	312.091422272007
885	312.205963247283
890	312.319467768456
895	312.43194560248
900	312.543406483416
905	312.65386011246
910	312.763316157995
915	312.871784255647
920	312.979274008357
925	313.085794986465
930	313.191356727799
935	313.295968737773
940	313.399640489494
945	313.502381423868
950	313.604200949713
955	313.705108443872
960	313.805113251322
965	313.904224685285
970	314.002452027323
975	314.099804527443
980	314.196291404173
985	314.291921844638
990	314.386705004618
995	314.480650008584
1000	314.573765949721
1005	314.66606188992
1010	314.757546859752
1015	314.848229858401
1020	314.938119853577
1025	315.027225781387
1030	315.115556546161
1035	315.20312102025
1040	315.289928043764
1045	315.375986424265
1050	315.461304936412
1055	315.545892321542
1060	315.629757287196
1065	315.712908506578
1070	315.795354617951
1075	315.87710422396
1080	315.958165890883
1085	316.038548147809
1090	316.118259485728
1095	316.197308356554
1100	316.275703172051
1105	316.353452302685
1110	316.43056407638
1115	316.507046777194
1120	316.582908643904
1125	316.658157868502
1130	316.732802594603
1135	316.806850915768
1140	316.880310873745
1145	316.953190456619
1150	317.025497596891
1155	317.097240169479
1160	317.168425989643
1165	317.239062810851
1170	317.309158322579
1175	317.378720148065
1180	317.447755842008
1185	317.516272888236
1190	317.584278697342
1195	317.651780604303
1200	317.718785866084
1205	317.785301659251
1210	317.851335077587
1215	317.916893129738
1220	317.981982736889
1225	318.046610730492
1230	318.110783850042
1235	318.174508740933
1240	318.23779195239
1245	318.300639935493
1250	318.363059041311
1255	318.425055519137
1260	318.486635514861
1265	318.547805069469
1270	318.608570117681
1275	318.668936486741
1280	318.728909895365
1285	318.788495952845
1290	318.847700158322
1295	318.906527900225
1300	318.964984455885
1305	319.023074991322
1310	319.0808045612
1315	319.138178108957
1320	319.195200467111
1325	319.251876357722
1330	319.308210393025
1335	319.364207076222
1340	319.41987080242
1345	319.475205859721
1350	319.530216430453
1355	319.584906592522
1360	319.639280320902
1365	319.69334148923
1370	319.747093871506
1375	319.800541143898
1380	319.853686886623
1385	319.906534585919
1390	319.959087636074
1395	320.011349341521
1400	320.06332291898
1405	320.11501149965
1410	320.166418131419
1415	320.217545781119
1420	320.268397336775
1425	320.318975609887
1430	320.369283337693
1435	320.419323185441
1440	320.46909774864
1445	320.518609555301
1450	320.567861068148
1455	320.616854686802
1460	320.665592749939
1465	320.714077537403
1470	320.762311272281
1475	320.810296122942
1480	320.858034205021
1485	320.905527583361
1490	320.952778273907
1495	320.999788245542
1500	321.046559421881
1505	321.093093683002
1510	321.13939286713
1515	321.18545877227
1520	321.231293157773
1525	321.276897745866
1530	321.322274223114
1535	321.36742424184
1540	321.412349421483
1545	321.457051349912
1550	321.501531584686
1555	321.545791654267
1560	321.58983305918
1565	321.633657273131
1570	321.677265744076
1575	321.720659895246
1580	321.763841126129
1585	321.806810813406
1590	321.849570311853
1595	321.892120955201
1600	321.934464056951
1605	321.976600911168
1610	322.018532793219
1615	322.060260960497
1620	322.101786653102
1625	322.143111094486
1630	322.184235492083
1635	322.225161037896
1640	322.265888909062
1645	322.306420268392
1650	322.346756264885
1655	322.386898034212
1660	322.426846699189
1665	322.466603370215
1670	322.506169145698
1675	322.545545112456
1680	322.584732346102
1685	322.62373191141
1690	322.662544862661
1695	322.701172243976
1700	322.739615089633
1705	322.777874424364
1710	322.815951263647
1715	322.853846613974
1720	322.891561473114
1725	322.929096830361
1730	322.966453666768
1735	323.003632955373
1740	323.040635661416
1745	323.07746274254
1750	323.114115148985
1755	323.15059382378
1760	323.186899702915
1765	323.223033715508
1770	323.258996783975
1775	323.294789824176
1780	323.330413745563
1785	323.365869451324
1790	323.401157838513
1795	323.43627979818
1800	323.471236215492
1805	323.506027969849
1810	323.540655935
1815	323.57512097914
1820	323.609423965023
1825	323.643565750051
1830	323.677547186372
1835	323.711369120966
1840	323.745032395733
1845	323.778537847573
1850	323.811886308465
1855	323.84507860554
1860	323.878115561158
1865	323.91099799297
1870	323.943726713989
1875	323.976302532651
1880	324.008726252878
1885	324.040998674133
1890	324.07312059148
1895	324.105092795634
1900	324.136916073015
1905	324.168591205799
1910	324.200118971961
1915	324.231500145326
1920	324.262735495611
1925	324.293825788468
1930	324.324771785525
1935	324.355574244426
1940	324.386233918868
1945	324.41675155864
1950	324.447127909656
1955	324.477363713993
1960	324.507459709918
1965	324.537416631928
1970	324.567235210773
1975	324.596916173493
1980	324.626460243443
1985	324.65586814032
1990	324.685140580195
1995	324.714278275535
2000	324.743281935231
2005	324.772152264621
2010	324.800889965516
2015	324.829495736222
2020	324.857970271564
2025	324.886314262907
2030	324.91452839818
2035	324.942613361892
2040	324.97056983516
2045	324.99839849572
2050	325.026100017954
2055	325.053675072906
2060	325.0811243283
2065	325.108448448558
2070	325.135648094821
2075	325.162723924962
2080	325.189676593606
2085	325.216506752144
2090	325.243215048754
2095	325.269802128411
2100	325.296268632906
2105	325.322615200863
2110	325.348842467748
2115	325.374951065893
2120	325.400941624501
2125	325.426814769668
2130	325.452571124392
2135	325.478211308591
2140	325.503735939113
2145	325.529145629752
2150	325.55444099126
2155	325.579622631363
2160	325.604691154769
2165	325.629647163184
2170	325.654491255327
2175	325.679224026936
2180	325.703846070789
2185	325.728357976706
2190	325.752760331573
2195	325.777053719343
2200	325.801238721055
2205	325.825315914844
2210	325.84928587595
2215	325.873149176735
2220	325.896906386688
2225	325.920558072442
2230	325.944104797784
2235	325.967547123662
2240	325.990885608205
2245	326.014120806723
2250	326.037253271729
2255	326.060283552941
2260	326.0832121973
2265	326.106039748976
2270	326.128766749381
2275	326.151393737178
2280	326.173921248296
2285	326.196349815934
2290	326.218679970577
2295	326.240912240007
2300	326.263047149309
2305	326.285085220884
2310	326.307026974462
2315	326.328872927107
2320	326.350623593231
2325	326.372279484605
2330	326.393841110367
2335	326.415308977033
2340	326.436683588508
2345	326.457965446095
2350	326.479155048507
2355	326.500252891875
2360	326.521259469762
2365	326.542175273167
2370	326.563000790542
2375	326.583736507796
2380	326.604382908311
2385	326.624940472945
2390	326.64540968005
2395	326.665791005476
2400	326.686084922582
2405	326.706291902249
2410	326.726412412887
2415	326.746446920446
2420	326.766395888428
2425	326.786259777893
2430	326.80603904747
2435	326.825734153371
2440	326.845345549396
2445	326.864873686943
2450	326.884319015022
2455	326.90368198026
2460	326.922963026916
2465	326.942162596885
2470	326.961281129711
2475	326.980319062599
2480	326.99927683042
2485	327.018154865724
2490	327.036953598749
2495	327.055673457432
2500	327.074314867414
2505	327.092878252057
2510	327.111364032448
2515	327.12977262741
2520	327.148104453514
2525	327.166359925084
2530	327.184539454213
2535	327.202643450767
2540	327.220672322398
2545	327.238626474552
2550	327.25650631048
2555	327.274312231246
2560	327.292044635737
2565	327.309703920675
2570	327.327290480624
2575	327.344804707998
2580	327.362246993074
2585	327.379617724001
2590	327.396917286807
2595	327.41414606541
2600	327.431304441629
2605	327.448392795192
2610	327.465411503743
2615	327.482360942856
2620	327.499241486043
2625	327.51605350476
2630	327.532797368424
2635	327.549473444411
2640	327.566082098078
2645	327.582623692762
2650	327.599098589796
2655	327.615507148514
2660	327.631849726262
2665	327.648126678409
2670	327.664338358352
2675	327.680485117531
2680	327.696567305432
2685	327.712585269601
2690	327.72853935565
2695	327.744429907271
2700	327.760257266237
2705	327.77602177242
2710	327.791723763793
2715	327.807363576443
2720	327.822941544581
2725	327.838458000545
2730	327.853913274816
2735	327.869307696023
2740	327.884641590953
2745	327.89991528456
2750	327.915129099974
2755	327.93028335851
2760	327.945378379676
2765	327.960414481184
2770	327.975391978956
2775	327.990311187135
2780	328.005172418093
2785	328.01997598244
2790	328.034722189033
2795	328.049411344982
2800	328.064043755664
2805	328.078619724727
2810	328.0931395541
2815	328.107603544002
2820	328.122011992952
2825	328.136365197775
2830	328.150663453611
2835	328.164907053927
2840	328.179096290519
2845	328.193231453528
2850	328.207312831443
2855	328.221340711111
2860	328.235315377748
2865	328.249237114942
2870	328.263106204665
2875	328.276922927282
2880	328.290687561558
2885	328.304400384663
2890	328.318061672188
2895	328.331671698145
2900	328.345230734982
2905	328.358739053585
2910	328.372196923291
2915	328.385604611895
2920	328.398962385657
2925	328.412270509311
2930	328.42552924607
2935	328.438738857641
2940	328.451899604225
2945	328.465011744531
2950	328.47807553578
2955	328.491091233715
2960	328.504059092609
2965	328.51697936527
2970	328.529852303052
2975	328.542678155863
2980	328.555457172169
2985	328.568189599006
2990	328.580875681985
2995	328.593515665302
3000	328.606109791742
3005	328.618658302692
3010	328.631161438144
3015	328.643619436704
3020	328.6560325356
3025	328.668400970688
3030	328.680724976463
3035	328.693004786062
3040	328.705240631274
3045	328.717432742547
3050	328.729581348993
3055	328.741686678402
3060	328.753748957241
3065	328.765768410666
3070	328.777745262528
3075	328.789679735382
3080	328.801572050492
3085	328.813422427838
3090	328.825231086125
3095	328.83699824279
3100	328.848724114005
3105	328.860408914692
3110	328.872052858521
3115	328.883656157755
3120	328.89521902041
3125	328.906741633798
3130	328.918224109678
3135	328.929666352598
3140	328.941067809441
3145	328.952427080571
3150	328.963741421233
3155	328.975006213228
3160	328.98621451203
3165	328.997356757224
3170	329.008420682929
3175	329.019391407072
3180	329.030251641216
3185	329.04098195666
3190	329.051561059571
3195	329.061966051395
3200	329.072172668002
3205	329.08215549838
3210	329.091888184566
3215	329.101343603396
3220	329.110494030279
3225	329.119311285724
3230	329.127766865955
3235	329.13583205932
3240	329.143478050084
3245	329.150676011051
3250	329.157397186263
3255	329.163612964926
3260	329.16929494757
3265	329.174415005384
3270	329.178945333513
3275	329.18285849905
3280	329.186127484316
3285	329.188725725991
3290	329.190627150562
3295	329.191806206491
3300	329.192237893486
3305	329.191897789162
3310	329.190762073382
3315	329.188807550513
3320	329.186011669799
3325	329.182352544028
3330	329.177808966666
3335	329.172360427576
3340	329.165987127452
3345	329.158669991071
3350	329.150390679453
3355	329.141131601007
3360	329.13087592174
3365	329.119607574586
3370	329.107311267904
3375	329.093972493209
3380	329.079577532162
3385	329.064113462864
3390	329.047568165496
3395	329.029930327317
3400	329.011189447063
3405	328.991335838769
3410	328.970360635031
3415	328.948255789727
3420	328.925014080229
3425	328.90062910911
3430	328.875095305362
3435	328.84840792515
3440	328.820563052107
3445	328.791557597183
3450	328.761389298062
3455	328.730056718167
3460	328.697559245238
3465	328.663897089526
3470	328.629071281585
3475	328.593083669689
3480	328.555936916871
3485	328.517634497599
3490	328.478180694093
3495	328.437580592291
3500	328.395840077474
3505	328.35296582955
3510	328.308965318009
3515	328.263846796554
3520	328.21761929741
3525	328.170292625321
3530	328.121877351235
3535	328.072384805687
3540	328.021827071878
3545	327.970216978464
3550	327.917568092042
3555	327.86389470936
3560	327.809211849227
3565	327.753535244152
3570	327.696881331695
3575	327.639267245544
3580	327.580710806313
3585	327.521230512073
3590	327.460845528602
3595	327.399575679368
3600	327.33744143525
3605	327.27446390398
3610	327.210664819323
3615	327.146066529995
3620	327.080691988307
3625	327.01456473855
3630	326.947708905118
3635	326.880149180355
3640	326.811910812153
3645	326.743019591276
3650	326.673501838425
3655	326.603384391034
3660	326.532694589811
3665	326.461460265011
3670	326.389709722442
3675	326.317471729215
3680	326.244775499226
3685	326.171650678379
3690	326.098127329548
3695	326.024235917268
3700	325.95000729218
3705	325.875472675207
3710	325.800663641472
3715	325.725612103963
3720	325.65035029694
3725	325.574910759087
3730	325.499326316418
3735	325.423630064926
3740	325.347855352997
3745	325.27203576357
3750	325.196205096065
3755	325.120397347903
3760	325.044646694131
3765	324.968987463023
3770	324.893454107111
3775	324.818081162896
3780	324.742903184221
3785	324.667954620274
3790	324.593269591129
3795	324.51888152283
3800	324.444822646093
3805	324.371123422435
3810	324.297812005423
3815	324.224913844486
3820	324.152451492642
3825	324.080444614286
3830	324.008910139112
3835	323.937862492401
3840	323.867313845923
3845	323.797274359304
3850	323.727752402492
3855	323.658754759506
3860	323.590286815061
3865	323.522352724267
3870	323.454955565019
3875	323.388097473308
3880	323.321779762569
3885	323.256003028687
3890	323.190767242292
3895	323.126071829784
3900	323.061915744364
3905	322.998297528232
3910	322.935215367008
3915	322.872667137352
3920	322.810650448611
3925	322.749162679265
3930	322.6882010088
3935	322.627762445611
3940	322.567843851412
3945	322.508441962609
3950	322.449553409027
3955	322.3911747303
3960	322.333302390252
3965	322.275932789496
3970	322.219062276487
3975	322.162687157225
3980	322.106803703767
3985	322.051408161709
3990	321.996496756757
3995	321.942065700499
4000	321.888111195488
4005	321.834629439703
4010	321.781616630484
4015	321.729068967987
4020	321.676982658228
4025	321.62535391576
4030	321.574178966033
4035	321.523454047468
4040	321.473175413278
4045	321.423339333078
4050	321.373942094293
4055	321.324980003396
4060	321.276449386991
4065	321.228346592767
4070	321.180667990329
4075	321.133409971919
4080	321.086568953049
4085	321.040141373043
4090	320.994123695513
4095	320.948512408758
4100	320.903304026109
4105	320.858495086222
4110	320.814082153318
4115	320.770061817384
4120	320.726430694335
4125	320.68318542614
4130	320.640322680919
4135	320.59783915301
4140	320.555731563015
4145	320.513996657816
4150	320.472631210579
4155	320.431632020732
4160	320.390995913933
4165	320.350719742019
4170	320.310800382942
4175	320.27123474069
4180	320.232019745205
4185	320.193152352283
4190	320.154629543468
4195	320.116448325936
4200	320.078605732374
4205	320.041098820852
4210	320.003924674686
4215	319.9670804023
4220	319.930563137077
4225	319.894370037212
4230	319.858498285557
4235	319.822945089464
4240	319.787707680623
4245	319.752783314899
4250	319.718169272165
4255	319.683862856136
4260	319.649861394196
4265	319.616162237226
4270	319.582762759433
4275	319.549660358171
4280	319.516852453767
4285	319.484336489346
4290	319.452109930649
4295	319.420170265859
4300	319.38851500542
4305	319.357141681857
4310	319.326047849601
4315	319.295231084805
4320	319.264688985167
4325	319.234419169753
4330	319.204419278814
4335	319.17468697361
4340	319.145219936234
4345	319.116015869431
4350	319.08707249642
4355	319.058387560724
4360	319.029958825987
4365	319.001784075805
4370	318.973861113545
4375	318.946187762181
4380	318.918761864111
4385	318.891581280994
4390	318.864643893575
4395	318.837947601515
4400	318.811490323225
4405	318.785269995697
4410	318.759284574335
4415	318.733532032794
4420	318.708010362812
4425	318.682717574049
4430	318.657651693922
4435	318.632810767447
4440	318.608192857079
4445	318.583796042549
4450	318.559618420713
4455	318.535658105391
4460	318.511913227212
4465	318.488381933465
4470	318.465062387939
4475	318.441952770778
4480	318.419051278327
4485	318.396356122985
4490	318.373865533056
4495	318.351577752604
4500	318.329491041305
4505	318.307603674308
4510	318.285913942085
4515	318.264420150297
4520	318.243120619648
4525	318.22201368575
4530	318.201097698981
4535	318.180371024353
4540	318.159832041373
4545	318.139479143909
4550	318.119310740062
4555	318.099325252026
4560	318.079521115964
4565	318.059896781876
4570	318.040450713471
4575	318.02118138804
4580	318.002087296332
4585	317.983166942425
4590	317.964418843607
4595	317.945841530252
4600	317.927433545697
4605	317.909193446125
4610	317.891119800445
4615	317.873211190174
4620	317.855466209317
4625	317.837883464258
4630	317.820461573641
4635	317.803199168257
4640	317.786094890934
4645	317.769147396423
4650	317.752355351288
4655	317.7357174338
4660	317.719232333824
4665	317.702898752717
4670	317.68671540322
4675	317.67068100935
4680	317.654794306301
4685	317.639054040338
4690	317.623458968696
4695	317.608007859478
4700	317.592699491558
4705	317.577532654476
4710	317.562506148348
4715	317.54761878376
4720	317.532869381681
4725	317.518256773359
4730	317.503779800233
4735	317.489437313837
4740	317.475228175707
4745	317.461151257292
4750	317.447205439858
4755	317.433389614406
4760	317.419702681575
4765	317.406143551559
4770	317.39271114402
4775	317.379404387996
4780	317.366222221823
4785	317.353163593045
4790	317.340227458331
4795	317.327412783395
4800	317.314718542908
4805	317.302143720423
4810	317.289687308289
4815	317.277348307575
4820	317.265125727987
4825	317.253018587793
4830	317.241025913745
4835	317.229146741
4840	317.217380113044
4845	317.205725081621
4850	317.194180706653
4855	317.182746056167
4860	317.171420206226
4865	317.160202240852
4870	317.149091251955
4875	317.138086339263
4880	317.127186610253
4885	317.116391180077
4890	317.105699171495
4895	317.09510971481
4900	317.084621947794
4905	317.074235015626
4910	317.063948070823
4915	317.053760273175
4920	317.043670789679
4925	317.033678794476
4930	317.023783468785
4935	317.013984000842
4940	317.004279585836
4945	316.994669425846
4950	316.985152729782
4955	316.97572871332
4960	316.966396598848
4965	316.957155615398
4970	316.948004998594
4975	316.93894399059
4980	316.929971840012
4985	316.921087801901
4990	316.912291137657
4995	316.903581114979
5000	316.894957007814
5005	316.886418096299
5010	316.877963666704
5015	316.869593011381
5020	316.861305428712
5025	316.853100223048
5030	316.844976704665
5035	316.836934189705
5040	316.828972000128
5045	316.821089463661
5050	316.813285913742
5055	316.805560689477
5060	316.797913135584
5065	316.790342602347
5070	316.782848445566
5075	316.775430026508
5080	316.76808671186
5085	316.76081787368
5090	316.753622889351
5095	316.746501141535
5100	316.739452018124
5105	316.732474912197
5110	316.725569221973
5115	316.718734350765
5120	316.71196970694
5125	316.705274703868
5130	316.698648759885
5135	316.692091298243
5140	316.685601747074
5145	316.679179539342
5150	316.672824112803
5155	316.666534909963
5160	316.660311378038
5165	316.65415296891
5170	316.648059139088
5175	316.64202934967
5180	316.636063066297
5185	316.630159759121
5190	316.624318902761
5195	316.618539976264
5200	316.61282246307
5205	316.60716585097
5210	316.601569632073
5215	316.596033302763
5220	316.590556363665
5225	316.585138319609
5230	316.579778679593
5235	316.574476956744
5240	316.569232668289
5245	316.564045335512
5250	316.558914483724
5255	316.553839642226
5260	316.548820344274
5265	316.54385612705
5270	316.538946531621
5275	316.534091102908
5280	316.529289389657
5285	316.5245409444
5290	316.519845323426
5295	316.515202086748
5300	316.510610798071
5305	316.506071024757
5310	316.501582337802
5315	316.497144311794
5320	316.492756524891
5325	316.488418558786
5330	316.484129998677
5335	316.479890433239
5340	316.47569945459
5345	316.471556658268
5350	316.467461643194
5355	316.463414011651
5360	316.459413369247
5365	316.455459324895
5370	316.451551490778
5375	316.447689482325
5380	316.443872918179
5385	316.440101420177
5390	316.436374613314
5395	316.432692125723
5400	316.429053588644
5405	316.425458636399
5410	316.421906906367
5415	316.418398038954
5420	316.414931677573
5425	316.411507468613
5430	316.408125061417
5435	316.404784108255
5440	316.401484264301
5445	316.398225187605
5450	316.395006539074
5455	316.391827982441
5460	316.388689184248
5465	316.385589813815
5470	316.382529543222
5475	316.379508047283
5480	316.376525003524
5485	316.373580092159
5490	316.370672996068
5495	316.367803400773
5500	316.364970994417
5505	316.362175467741
5510	316.359416514065
5515	316.356693829259
5520	316.35400711173
5525	316.351356062395
5530	316.34874038466
5535	316.346159784403
5540	316.343613969948
5545	316.341102652048
5550	316.338625543862
5555	316.336182360937
5560	316.333772821186
5565	316.331396644868
5570	316.32905355457
5575	316.326743275186
5580	316.324465533898
5585	316.322220060156
5590	316.320006585658
5595	316.317824844336
5600	316.31567457233
5605	316.313555507975
5610	316.311467391779
5615	316.309409966408
5620	316.307382976665
5625	316.305386169473
5630	316.303419293856
5635	316.301482100926
5640	316.299574343858
5645	316.297695777879
5650	316.295846160247
5655	316.294025250237
5660	316.292232809121
5665	316.290468600153
5670	316.288732388551
5675	316.287023941483
5680	316.285343028048
5685	316.283689419261
5690	316.282062888037
5695	316.280463209174
5700	316.278890159339
5705	316.27734351705
5710	316.275823062665
5715	316.274328578359
5720	316.272859848117
5725	316.271416657712
5730	316.269998794695
5735	316.268606048377
5740	316.267238209815
5745	316.265895071801
5750	316.264576428839
5755	316.26328207714
5760	316.262011814602
5765	316.260765440798
5770	316.259542756961
5775	316.25834356597
5780	316.257167672339
5785	316.256014882198
5790	316.254885003286
5795	316.253777844931
5800	316.252693218043
5805	316.251630935094
5810	316.250590810112
5815	316.249572658664
5820	316.248576297841
5825	316.247601546252
5830	316.246648224004
5835	316.245716152696
5840	316.244805155401
5845	316.243915056656
5850	316.243045682451
5855	316.242196860216
5860	316.241368418807
5865	316.240560188499
5870	316.239772000967
5875	316.239003689282
5880	316.238255087892
5885	316.237526032618
5890	316.236816360636
5895	316.23612591047
5900	316.235454521979
5905	316.234802036344
5910	316.234168296062
5915	316.233553144931
5920	316.23295642804
5925	316.232377991759
5930	316.231817683727
5935	316.231275352844
5940	316.230750849256
5945	316.23024402435
5950	316.229754730741
5955	316.22928282226
5960	316.228828153946
5965	316.228390582039
5970	316.227969963962
5975	316.227566158318
5980	316.227179024879
5985	316.226808424574
5990	316.226454219481
5995	316.226116272817
6000	316.225794448928
6005	316.225488613283
6010	316.225198632459
6015	316.224924374136
6020	316.224665707085
6025	316.224422501164
6030	316.224194627301
6035	316.223981957492
6040	316.223784364791
6045	316.223601723298
6050	316.223433908151
6055	316.223280795521
6060	316.223142262599
6065	316.223018187593
6070	316.222908449712
6075	316.222812929163
6080	316.222731507143
6085	316.222664065827
6090	316.222610488364
6095	316.222570658866
6100	316.222544462402
6105	316.222531784987
6110	316.222532513579
6115	316.222546536066
6120	316.222573741263
6125	316.2226140189
6130	316.222667259617
6135	316.222733354956
6140	316.222812197354
6145	316.222903680134
6150	316.2230076975
6155	316.223124144526
6160	316.223252917152
6165	316.223393912178
6170	316.223547027251
6175	316.223712160865
6180	316.223889212349
6185	316.224078081862
6190	316.224278670386
6195	316.22449087972
6200	316.22471461247
6205	316.224949772048
6210	316.225196262658
6215	316.225453989296
6220	316.225722857741
6225	316.226002774547
6230	316.226293647037
6235	316.226595383301
6240	316.226907892182
6245	316.227231083277
6250	316.227564866926
6255	316.227909154208
6260	316.228263856934
6265	316.228628887642
6270	316.22900415959
6275	316.229389586751
6280	316.229785083804
6285	316.230190566134
6290	316.23060594982
6295	316.231031151632
6300	316.231466089027
6305	316.23191068014
6310	316.232364843781
6315	316.232828499427
6320	316.233301567219
6325	316.233783967956
6330	316.234275623085
6335	316.234776454705
6340	316.235286385551
6345	316.235805338998
6350	316.236333239047
6355	316.236870010329
6360	316.237415578093
6365	316.237969868201
6370	316.238532807129
6375	316.239104321954
6380	316.239684340356
6385	316.240272790607
6390	316.240869601571
6395	316.241474702696
6400	316.242088024012
6405	316.242709496121
6410	316.243339050199
6415	316.243976617985
6420	316.244622131783
6425	316.24527552445
6430	316.245936729397
6435	316.246605680581
6440	316.247282312504
6445	316.247966560203
6450	316.248658359253
6455	316.249357645756
6460	316.250064356339
6465	316.250778428151
6470	316.251499798856
6475	316.252228406633
6480	316.252964190165
6485	316.253707088642
6490	316.254457041752
6495	316.255213989679
6500	316.255977873099
6505	316.256748633173
6510	316.257526211548
6515	316.258310550348
6520	316.259101592174
6525	316.259899280097
6530	316.260703557657
6535	316.261514368856
6540	316.262331658157
6545	316.263155370479
6550	316.26398545119
6555	316.264821846112
6560	316.265664501507
6565	316.266513364081
6570	316.267368380974
6575	316.268229499765
6580	316.269096668457
6585	316.269969835485
6590	316.270848949705
6595	316.27173396039
6600	316.272624817234
6605	316.27352147034
6610	316.274423870223
6615	316.2753319678
6620	316.276245714395
6625	316.277165061728
6630	316.278089961917
6635	316.279020367471
6640	316.279956231289
6645	316.280897506656
6650	316.281844147241
6655	316.282796107091
6660	316.283753340631
6665	316.284715802659
6670	316.285683448343
6675	316.28665623322
6680	316.28763411319
6685	316.288617044514
6690	316.289604983812
6695	316.29059788806
6700	316.291595714585
6705	316.292598421064
6710	316.293605965522
6715	316.294618306325
6720	316.295635402184
6725	316.296657212143
6730	316.297683695586
6735	316.298714812227
6740	316.29975052211
6745	316.300790785606
6750	316.301835563411
6755	316.302884816543
6760	316.303938506338
6765	316.304996594448
6770	316.306059042841
6775	316.307125813794
6780	316.308196869892
6785	316.30927217403
6790	316.310351689401
6795	316.311435379504
6800	316.312523208133
6805	316.31361513938
6810	316.314711137629
6815	316.315811167558
6820	316.316915194131
6825	316.318023182598
6830	316.319135098496
6835	316.320250907641
6840	316.32137057613
6845	316.322494070336
6850	316.323621356906
6855	316.324752402762
6860	316.325887175094
6865	316.327025641361
6870	316.328167769287
6875	316.32931352686
6880	316.330462882329
6885	316.331615804204
6890	316.332772261249
6895	316.333932222486
6900	316.335095657188
6905	316.336262534879
6910	316.337432825332
6915	316.338606498566
6920	316.339783524847
6925	316.34096387468
6930	316.342147518813
6935	316.343334428232
6940	316.344524574159
6945	316.345717928052
6950	316.3469144616
6955	316.348114146724
6960	316.349316955574
6965	316.350522860526
6970	316.351731834182
6975	316.352943849367
6980	316.354158880527
6985	316.355376921221
6990	316.35659807957
6995	316.357822902425
7000	316.359053181692
7005	316.36029353838
7010	316.361553964387
7015	316.36285320883
7020	316.364222539316
7025	316.365709176224
7030	316.367378729475
7035	316.369316253175
7040	316.371625922991
7045	316.374429646898
7050	316.37786503512
7055	316.382083096027
7060	316.387245885236
7065	316.393524208555
7070	316.401095408512
7075	316.41014124239
7080	316.420845859636
7085	316.433393887767
7090	316.447968632425
7095	316.464750391788
7100	316.483914881973
7105	316.505631768991
7110	316.530063303291
7115	316.557363053719
7120	316.587674738301
7125	316.621131149736
7130	316.65785317396
7135	316.697948900636
7140	316.741512824842
7145	316.788625139594
7150	316.83935111904
7155	316.893740592341
7160	316.951827508281
7165	317.013629590632
7170	317.079148084212
7175	317.1483675914
7180	317.221255998653
7185	317.29776449229
7190	317.377827662521
7195	317.461363694329
7200	317.548274643465
7205	317.638446795441
7210	317.731751104984
7215	317.828043713092
7220	317.92716654026
7225	318.028947964055
7230	318.133203594091
7235	318.239737149035
7240	318.348341480221
7245	318.458799865257
7250	318.570887823514
7255	318.684375822481
7260	318.799033130823
7265	318.91463269208
7270	319.03095640279
7275	319.147799872578
7280	319.26497583133
7285	319.382315790922
7290	319.499670109222
7295	319.616906963734
7300	319.73391080405
7305	319.850580693109
7310	319.966828731431
7315	320.082578609029
7320	320.197764274584
7325	320.312328713179
7330	320.426222836406
7335	320.539404490317
7340	320.651837579569
7345	320.763491298779
7350	320.874339459321
7355	320.984359900358
7360	321.093533974444
7365	321.20184609911
7370	321.309283366513
7375	321.41583520386
7380	321.521493078086
7385	321.626250239049
7390	321.730101496225
7395	321.833043024539
7400	321.935072195482
7405	322.036187430168
7410	322.136388071425
7415	322.235674272383
7420	322.334046899374
7425	322.431507447235
7430	322.528057965359
7435	322.623700993076
7440	322.718439503113
7445	322.81227685207
7450	322.90521673698
7455	322.997263157151
7460	323.08842038059
7465	323.17869291442
7470	323.268085478755
7475	323.356602983593
7480	323.444250508334
7485	323.531033283582
7490	323.616956674949
7495	323.702026168594
7500	323.786247358295
7505	323.869625933844
7510	323.952167670623
7515	324.0338784202
7520	324.114764101828
7525	324.194830694743
7530	324.274084231164
7535	324.352530789913
7540	324.430176490583
7545	324.507027488203
7550	324.583089968328
7555	324.658370142528
7560	324.732874244214
7565	324.80660852479
7570	324.879579250068
7575	324.951792696954
7580	325.023255150347
7585	325.09397290026
7590	325.163952239117
7595	325.233199459232
7600	325.30172085044
7605	325.369522697879
7610	325.436611279891
7615	325.502992866067
7620	325.568673715386
7625	325.63366007447
7630	325.697958175934
7635	325.761574236826
7640	325.824514457158
7645	325.886785018504
7650	325.94839208269
7655	326.00934179054
7660	326.069640260695
7665	326.129293588493
7670	326.18830784491
7675	326.246689075551
7680	326.304443299703
7685	326.361576509431
7690	326.418094668723
7695	326.474003712684
7700	326.52930954677
7705	326.584018046067
7710	326.638135054604
7715	326.691666384706
7720	326.74461781639
7725	326.796995096782
7730	326.848803939579
7735	326.900050024539
7740	326.950738996996
7745	327.000876467414
7750	327.050468010963
7755	327.099519167118
7760	327.148035439296
7765	327.196022294506
7770	327.243485163029
7775	327.290429438117
7780	327.336860475721
7785	327.382783594234
7790	327.428204074254
7795	327.473127158373
7800	327.51755805098
7805	327.561501918081
7810	327.604963887143
7815	327.647949046949
7820	327.690462447472
7825	327.732509099764
7830	327.774093975863
7835	327.815222008707
7840	327.855898092074
7845	327.896127080525
7850	327.935913789364
7855	327.975262994614
7860	328.014179432998
7865	328.05266780194
7870	328.09073275957
7875	328.128378924744
7880	328.165610877074
7885	328.202433156968
7890	328.238850265678
7895	328.274866665361
7900	328.310486779142
7905	328.345714991199
7910	328.380555646839
7915	328.415013052596
7920	328.449091476332
7925	328.482795147341
7930	328.51612825647
7935	328.549094956236
7940	328.581699360958
7945	328.613945546891
7950	328.645837552366
7955	328.677379377939
7960	328.708574986545
7965	328.73942830365
7970	328.769943217421
7975	328.800123578888
7980	328.829973202123
7985	328.85949586441
7990	328.888695306432
7995	328.917575232456
8000	328.946139310519
8005	328.974391172624
8010	329.002334414935
8015	329.029972597981
8020	329.057309246854
8025	329.084347851417
8030	329.111091866515
8035	329.137544712185
8040	329.163709773873
8045	329.189590402646
8050	329.215189915416
8055	329.240511595158
8060	329.265558691136
8065	329.290334419127
8070	329.314841961646
8075	329.339084468179
8080	329.36306505541
8085	329.386786807452
8090	329.410252776082
8095	329.433465980974
8100	329.456429409937
8105	329.479146019145
8110	329.50161873338
8115	329.523850446266
8120	329.545844020511
8125	329.567602288142
8130	329.58912805075
8135	329.610424079724
8140	329.631493116496
8145	329.652337872781
8150	329.672961030817
8155	329.693365243606
8160	329.713553135157
8165	329.733527300724
8170	329.753290307052
8175	329.772844692613
8180	329.79219296785
8185	329.811337615416
8190	329.830281090416
8195	329.849025820645
8200	329.867574206829
8205	329.885928622863
8210	329.90409141605
8215	329.922064907341
8220	329.939851391566
8225	329.957453137679
8230	329.974872388988
8235	329.992111363393
8240	330.009172253618
8245	330.026057227448
8250	330.04276842796
8255	330.059307973753
8260	330.075677959183
8265	330.09188045459
8270	330.107917506527
8275	330.12379113799
8280	330.139503348643
8285	330.155056115044
8290	330.170451390871
8295	330.185691107143
8300	330.200777172447
8305	330.215711473154
8310	330.23049587364
8315	330.245132216511
8320	330.25962232281
8325	330.273967992242
8330	330.288171003387
8335	330.30223311391
8340	330.316156060777
8345	330.329941560465
8350	330.343591309173
8355	330.357106983027
8360	330.370490238293
8365	330.383742711574
8370	330.396866020024
8375	330.409861761543
8380	330.422731514982
8385	330.435476840342
8390	330.448099278975
8395	330.460600353778
8400	330.472981569387
8405	330.485244412379
8410	330.497390351457
8415	330.509420837642
8420	330.521337304469
8425	330.53314116817
8430	330.544833827859
8435	330.556416665725
8440	330.567891047208
8445	330.579258321188
8450	330.59051982016
8455	330.601676860417
8460	330.61273074223
8465	330.623682750017
8470	330.634534152529
8475	330.645286203012
8480	330.655940139388
8485	330.66649718442
8490	330.676958545887
8495	330.687325416742
8500	330.697598975291
8505	330.707780385344
8510	330.717870796391
8515	330.727871343754
8520	330.737783148753
8525	330.747607318861
8530	330.757344947865
8535	330.76699711602
8540	330.776564890204
8545	330.78604932407
8550	330.7954514582
8555	330.804772320252
8560	330.814012925111
8565	330.823174275036
8570	330.832257359807
8575	330.841263156866
8580	330.850192631463
8585	330.8590467368
8590	330.867826414165
8595	330.876532593075
8600	330.885166191416
8605	330.893728115575
8610	330.902219260575
8615	330.910640510211
8620	330.918992737182
8625	330.92727680322
8630	330.935493559222
8635	330.943643845376
8640	330.951728491289
8645	330.959748316112
8650	330.967704128668
8655	330.97559672757
8660	330.983426901343
8665	330.991195428551
8670	330.998903077909
8675	331.006550608403
8680	331.014138769411
8685	331.021668300813
8690	331.029139933107
8695	331.036554387524
8700	331.043912376139
8705	331.051214601981
8710	331.058461759142
8715	331.065654532888
8720	331.072793599764
8725	331.079879627699
8730	331.086913276115
8735	331.093895196028
8740	331.10082603015
8745	331.10770641299
8750	331.114536970961
8755	331.121318322468
8760	331.128051078017
8765	331.134735840305
8770	331.141373204321
8775	331.147963757437
8780	331.154508079503
8785	331.161006742942
8790	331.167460312839
8795	331.173869347034
8800	331.18023439621
8805	331.186556003984
8810	331.192834706993
8815	331.19907103498
8820	331.205265510882
8825	331.211418650914
8830	331.217530964653
8835	331.223602955121
8840	331.229635118865
8845	331.23562794604
8850	331.241581920491
8855	331.247497519827
8860	331.253375215503
8865	331.259215472898
8870	331.265018751388
8875	331.270785504423
8880	331.276516179604
8885	331.282211218754
8890	331.287871057992
8895	331.293496127805
8900	331.299086853119
8905	331.30464365337
8910	331.310166942572
8915	331.315657129389
8920	331.321114617199
8925	331.326539804165
8930	331.331933083298
8935	331.337294842526
8940	331.342625464754
8945	331.347925327934
8950	331.353194805123
8955	331.358434264549
8960	331.363644069671
8965	331.368824579241
8970	331.373976147364
8975	331.379099123555
8980	331.384193852803
8985	331.389260675626
8990	331.394299928127
8995	331.399311942054
9000	331.404297044855
9005	331.409255559731
9010	331.414187805695
9015	331.419094097623
9020	331.423974746305
9025	331.428830058506
9030	331.43366033701
9035	331.438465880675
9040	331.443246984482
9045	331.448003939588
9050	331.452737033375
9055	331.457446549495
9060	331.462132767923
9065	331.466795965005
9070	331.4714364135
9075	331.476054382633
9080	331.480650138137
9085	331.485223942298
9090	331.489776054003
9095	331.494306728784
9100	331.498816218859
9105	331.503304773177
9110	331.50777263746
9115	331.512220054248
9120	331.516647262937
9125	331.521054499821
9130	331.525441998136
9135	331.529809988095
9140	331.534158696929
9145	331.538488348931
9150	331.542799165488
9155	331.547091365123
9160	331.55136516353
9165	331.555620773615
9170	331.559858405529
9175	331.564078266706
9180	331.568280561901
9185	331.572465493219
9190	331.576633260157
9195	331.580784059634
9200	331.584918086026
9205	331.589035531202
9210	331.593136584552
9215	331.597221433026
9220	331.601290261163
9225	331.60534325112
9230	331.609380582712
9235	331.613402433433
9240	331.617408978495
9245	331.621400390854
9250	331.625376841241
9255	331.629338498191
9260	331.633285528073
9265	331.637218095118
9270	331.641136361451
9275	331.645040487111
9280	331.648930630089
9285	331.652806946346
9290	331.656669589846
9295	331.660518712581
9300	331.664354464596
9305	331.668176994018
9310	331.671986447078
9315	331.675782968139
9320	331.679566699719
9325	331.683337782518
9330	331.687096355441
9335	331.690842555621
9340	331.694576518446
9345	331.698298377577
9350	331.702008264978
9355	331.705706310934
9360	331.709392644073
9365	331.713067391393
9370	331.716730678278
9375	331.720382628525
9380	331.724023364362
9385	331.727653006469
9390	331.731271674002
9395	331.734879484609
9400	331.738476554456
9405	331.742062998241
9410	331.745638929217
9415	331.749204459212
9420	331.752759698647
9425	331.756304756554
9430	331.759839740597
9435	331.763364757091
9440	331.766879911015
9445	331.770385306038
9450	331.77388104453
9455	331.777367227582
9460	331.780843955024
9465	331.784311325443
9470	331.787769436196
9475	331.791218383429
9480	331.794658262096
9485	331.79808916597
9490	331.801511187663
9495	331.80492441864
9500	331.808328949234
9505	331.811724868665
9510	331.81511226505
9515	331.818491225421
9520	331.821861835741
9525	331.825224180914
9530	331.828578344806
9535	331.831924410251
9540	331.835262459074
9545	331.838592572098
9550	331.84191482916
9555	331.845229309124
9560	331.848536089896
9565	331.851835248435
9570	331.855126860767
9575	331.858411001998
9580	331.861687746324
9585	331.864957167049
9590	331.86821933659
9595	331.871474326496
9600	331.874722207454
9605	331.877963049306
9610	331.881196921056
9615	331.884423890886
9620	331.887644026163
9625	331.890857393452
9630	331.894064058529
9635	331.897264086389
9640	331.900457541257
9645	331.9036444866
9650	331.906824985137
9655	331.909999098848
9660	331.913166888987
9665	331.916328416088
9670	331.91948373998
9675	331.922632919791
9680	331.925776013961
9685	331.928913080254
9690	331.93204417576
9695	331.935169356913
9700	331.938288679491
9705	331.941402198635
9710	331.944509968848
9715	331.947612044012
9720	331.950708477392
9725	331.953799321645
9730	331.956884628828
9735	331.959964450411
9740	331.963038837278
9745	331.966107839741
9750	331.969171507544
9755	331.972229889873
9760	331.975283035364
9765	331.97833099211
9770	331.981373807666
9775	331.984411529062
9780	331.987444202806
9785	331.990471874892
9790	331.993494590808
9795	331.996512395545
9800	331.999525333597


==> tiks/dyn-ecco/sig3-9-e-2.tsv <==
0	279.150000073505
5	279.155827421171
10	279.160843688891
15	279.166219639139
20	279.172377213977
25	279.179260902142
30	279.186549808632
35	279.193822603646
40	279.200684331177
45	279.206861528482
50	279.21227020007
55	279.217059856944
60	279.221636016693
65	279.226663191162
70	279.233050377738
75	279.24192131483
80	279.254572148707
85	279.272419572842
90	279.296942836367
95	279.330627453878
100	279.372366226522
105	279.426195582021
110	279.49467492316
115	279.579264638435
120	279.680619589328
125	279.798815035445
130	279.933518931844
135	280.084122004033
140	280.249834868669
145	280.429759662889
150	280.622942132853
155	280.828408879356
160	281.045193433577
165	281.272354008255
170	281.508985108748
175	281.754224666856
180	282.007257952653
185	282.267319204111
190	282.533691672152
195	282.805706594479
200	283.082741472284
205	283.36421791951
210	283.649599276588
215	283.938388123105
220	284.230123781697
225	284.524379874801
230	284.820761973786
235	285.118905364228
240	285.418472940019
245	285.719153231302
250	286.020658566055
255	286.322723361724
260	286.625102541191
265	286.927570066099
270	287.229917579976
275	287.531953153409
280	287.833500123595
285	288.134396020922
290	288.434491575581
295	288.733649797689
300	289.031745124871
305	289.328662631718
310	289.624297296026
315	289.91855331713
320	290.211343482104
325	290.502588575945
330	290.792216832231
335	291.080163421069
340	291.366369971441
345	291.65078412531
350	291.933359121102
355	292.214053404401
360	292.492830263877
365	292.769657490645
370	293.044507059425
375	293.317354829996
380	293.588180267575
385	293.856966180872
390	294.123698476663
395	294.388365929825
400	294.650959967849
405	294.911474468943
410	295.169905572888
415	295.426251503858
420	295.680512404521
425	295.932690180719
430	296.182788356126
435	296.430811936299
440	296.676767281577
445	296.920661988309
450	297.162504777956
455	297.402305393588
460	297.640074503372
465	297.875823610639
470	298.109564970166
475	298.341311510285
480	298.571076760523
485	298.79887478441
490	299.024720117181
495	299.24862770806
500	299.470612866874
505	299.69069121471
510	299.908878638397
515	300.12519124855
520	300.339645340967
525	300.552257361174
530	300.763043871888
535	300.972021523248
540	301.179207025591
545	301.384617124631
550	301.588268578862
555	301.790178139039
560	301.990362529586
565	302.188838431794
570	302.385622468683
575	302.580731191399
580	302.774181067031
585	302.96598846775
590	303.156169661149
595	303.344740801702
600	303.531717923254
605	303.717116932439
610	303.900953602971
615	304.083243570718
620	304.264002329497
625	304.443245227523
630	304.620987464458
635	304.797244089
640	304.972029996955
645	305.145359929766
650	305.31724847343
655	305.487710057778
660	305.656758956073
665	305.824409284909
670	305.990675004346
675	306.155569918294
680	306.319107675082
685	306.481301768219
690	306.6421655373
695	306.801712169056
700	306.95995469852
705	307.116906010297
710	307.27257883992
715	307.426985775281
720	307.580139258128
725	307.732051585609
730	307.882734911867
735	308.032201249657
740	308.180462472002
745	308.327530313861
750	308.473416373819
755	308.618132115774
760	308.76168887064
765	308.904097838043
770	309.045370088019
775	309.185516562701
780	309.324548077998
785	309.46247532527
790	309.599308872973
795	309.735059168314
800	309.869736538863
805	310.003351194171
810	310.135913227354
815	310.267432616667
820	310.397919227051
825	310.527382811672
830	310.655833013423
835	310.783279366422
840	310.909731297477
845	311.035198127539
850	311.159689073125
855	311.283213247731
860	311.405779663214
865	311.527397231161
870	311.648074764234
875	311.767820977494
880	311.88664448971
885	312.004553824642
890	312.121557412308
895	312.23766359023
900	312.352880604665
905	312.467216611812
910	312.580679679001
915	312.69327778587
920	312.805018825517
925	312.915910605639
930	313.025960849648
935	313.135177197778
940	313.243567208168
945	313.351138357932
950	313.457898044215
955	313.563853585224
960	313.669012221256
965	313.773381115698
970	313.876967356022
975	313.979777954758
980	314.081819850458
985	314.183099908636
990	314.283624922708
995	314.383401614904
1000	314.482436637177
1005	314.580736572088
1010	314.678307933688
1015	314.775157168383
1020	314.87129065578
1025	314.96671470953
1030	315.061435578152
1035	315.155459445848
1040	315.248792433304
1045	315.34144059848
1050	315.433409937388
1055	315.524706384858
1060	315.615335815293
1065	315.705304043416
1070	315.794616824998
1075	315.883279857586
1080	315.97129878121
1085	316.058679179087
1090	316.145426578311
1095	316.231546450535
1100	316.31704421264
1105	316.401925227399
1110	316.486194804127
1115	316.569858199323
1120	316.652920617303
1125	316.735387210826
1130	316.817263081705
1135	316.898553281417
1140	316.979262811697
1145	317.059396625129
1150	317.138959625725
1155	317.217956669496
1160	317.29639256502
1165	317.374272073994
1170	317.451599911782
1175	317.528380747958
1180	317.604619206836
1185	317.680319867997
1190	317.755487266806
1195	317.83012589492
1200	317.904240200798
1205	317.97783459019
1210	318.050913426629
1215	318.123481031916
1220	318.195541686592
1225	318.267099630412
1230	318.338159062801
1235	318.408724143319
1240	318.478798992102
1245	318.548387690314
1250	318.617494280581
1255	318.686122767424
1260	318.754277117682
1265	318.821961260938
1270	318.889179089929
1275	318.955934460957
1280	319.022231194292
1285	319.088073074571
1290	319.153463851187
1295	319.218407238681
1300	319.282906917124
1305	319.346966532488
1310	319.410589697028
1315	319.473779989641
1320	319.536540956231
1325	319.598876110068
1330	319.660788932141
1335	319.722282871501
1340	319.783361345612
1345	319.844027740685
1350	319.904285412017
1355	319.964137684316
1360	320.023587852032
1365	320.082639179675
1370	320.141294902136
1375	320.199558224999
1380	320.257432324852
1385	320.314920349588
1390	320.372025418714
1395	320.428750623642
1400	320.48509902799
1405	320.541073667864
1410	320.596677552151
1415	320.651913662802
1420	320.706784955107
1425	320.761294357975
1430	320.815444774206
1435	320.869239080756
1440	320.922680129009
1445	320.975770745037
1450	321.028513729855
1455	321.080911859685
1460	321.132967886201
1465	321.184684536784
1470	321.236064514765
1475	321.287110499673
1480	321.337825147471
1485	321.388211090796
1490	321.438270939194
1495	321.488007279349
1500	321.537422675319
1505	321.586519668754
1510	321.635300779125
1515	321.683768503943
1520	321.73192531898
1525	321.779773678479
1530	321.827316015373
1535	321.874554741492
1540	321.921492247774
1545	321.968130904467
1550	322.014473061335
1555	322.060521047857
1560	322.106277173429
1565	322.151743727554
1570	322.196922980042
1575	322.241817181198
1580	322.28642856201
1585	322.330759334342
1590	322.374811691114
1595	322.418587806484
1600	322.462089836033
1605	322.505319916942
1610	322.548280168165
1615	322.590972690611
1620	322.633399567308
1625	322.67556286358
1630	322.717464627214
1635	322.759106888624
1640	322.800491661021
1645	322.841620940571
1650	322.882496706559
1655	322.923120921548
1660	322.963495531537
1665	323.003622466115
1670	323.043503638617
1675	323.083140946274
1680	323.122536270369
1685	323.161691476378
1690	323.200608414126
1695	323.239288917925
1700	323.277734806724
1705	323.315947884248
1710	323.353929939142
1715	323.391682745107
1720	323.429208061041
1725	323.466507631173
1730	323.503583185202
1735	323.540436438424
1740	323.57706909187
1745	323.613482832435
1750	323.649679333006
1755	323.685660252591
1760	323.721427236446
1765	323.756981916197
1770	323.79232590997
1775	323.827460822506
1780	323.862388245289
1785	323.897109756662
1790	323.931626921945
1795	323.965941293558
1800	324.000054411129
1805	324.033967801617
1810	324.06768297942
1815	324.101201446491
1820	324.134524692447
1825	324.16765419468
1830	324.20059141847
1835	324.233337817086
1840	324.265894831898
1845	324.298263892481
1850	324.330446416721
1855	324.362443810918
1860	324.394257469885
1865	324.425888777057
1870	324.457339104584
1875	324.488609813437
1880	324.519702253501
1885	324.550617763676
1890	324.581357671972
1895	324.611923295603
1900	324.642315941087
1905	324.672536904334
1910	324.70258747074
1915	324.732468915281
1920	324.762182502602
1925	324.791729487106
1930	324.821111113046
1935	324.850328614611
1940	324.879383216014
1945	324.908276131577
1950	324.93700856582
1955	324.965581713541
1960	324.993996759906
1965	325.022254880524
1970	325.050357241538
1975	325.078304999701
1980	325.106099302458
1985	325.133741288025
1990	325.16123208547
1995	325.188572814791
2000	325.215764586993
2005	325.242808504165
2010	325.269705659555
2015	325.296457137647
2020	325.323064014236
2025	325.349527356501
2030	325.375848223077
2035	325.402027664131
2040	325.428066721431
2045	325.453966428417
2050	325.479727810274
2055	325.505351884001
2060	325.530839658476
2065	325.556192134533
2070	325.581410305021
2075	325.606495154877
2080	325.631447661192
2085	325.656268793274
2090	325.680959512715
2095	325.705520773459
2100	325.729953521861
2105	325.754258696751
2110	325.778437229504
2115	325.802490044093
2120	325.826418057155
2125	325.850222178055
2130	325.873903308943
2135	325.897462344814
2140	325.92090017357
2145	325.944217676077
2150	325.967415726225
2155	325.990495190984
2160	326.013456930465
2165	326.036301797972
2170	326.059030640062
2175	326.081644296602
2180	326.104143600819
2185	326.126529379359
2190	326.148802452342
2195	326.170963633414
2200	326.193013729799
2205	326.214953542356
2210	326.236783865628
2215	326.258505487896
2220	326.280119191229
2225	326.301625751536
2230	326.323025938617
2235	326.344320516212
2240	326.36551024205
2245	326.386595867902
2250	326.407578139626
2255	326.428457797217
2260	326.449235574854
2265	326.469912200948
2270	326.490488398192
2275	326.510964883603
2280	326.531342368569
2285	326.551621558899
2290	326.571803154864
2295	326.591887851246
2300	326.611876337377
2305	326.631769297189
2310	326.651567409257
2315	326.671271346839
2320	326.690881777922
2325	326.710399365265
2330	326.72982476644
2335	326.749158633875
2340	326.768401614896
2345	326.787554351765
2350	326.806617481728
2355	326.825591637046
2360	326.844477445046
2365	326.863275528152
2370	326.881986503928
2375	326.900610985119
2380	326.919149579686
2385	326.937602890849
2390	326.955971517121
2395	326.974256052349
2400	326.992457085749
2405	327.010575201947
2410	327.028610981011
2415	327.046564998492
2420	327.064437825459
2425	327.082230028531
2430	327.09994216992
2435	327.117574807463
2440	327.135128494653
2445	327.152603780681
2450	327.170001210465
2455	327.187321324688
2460	327.204564659829
2465	327.221731748199
2470	327.238823117971
2475	327.255839293219
2480	327.272780793943
2485	327.289648136109
2490	327.306441831676
2495	327.323162388631
2500	327.33981031102
2505	327.356386098976
2510	327.372890248758
2515	327.389323252774
2520	327.405685599615
2525	327.421977774088
2530	327.438200257239
2535	327.454353526393
2540	327.470438055173
2545	327.486454313538
2550	327.502402767806
2555	327.518283880689
2560	327.534098111315
2565	327.549845915262
2570	327.565527744582
2575	327.581144047834
2580	327.596695270106
2585	327.612181853048
2590	327.627604234893
2595	327.642962850491
2600	327.658258131332
2605	327.673490505572
2610	327.688660398063
2615	327.703768230373
2620	327.71881442082
2625	327.733799384491
2630	327.748723533272
2635	327.76358727587
2640	327.778391017842
2645	327.793135161614
2650	327.807820106514
2655	327.822446248789
2660	327.837013981632
2665	327.851523695209
2670	327.865975776679
2675	327.880370610219
2680	327.894708577047
2685	327.908990055449
2690	327.923215420797
2695	327.937385045574
2700	327.951499299399
2705	327.965558549047
2710	327.979563158471
2715	327.993513488828
2720	328.007409898496
2725	328.021252743099
2730	328.03504237553
2735	328.048779145969
2740	328.062463401907
2745	328.076095488165
2750	328.089675746918
2755	328.103204517714
2760	328.116682137493
2765	328.130108940612
2770	328.143485258861
2775	328.156811421487
2780	328.17008775521
2785	328.183314584245
2790	328.196492230325
2795	328.209621012712
2800	328.222701248226
2805	328.235733251258
2810	328.248717333791
2815	328.261653805421
2820	328.274542973369
2825	328.28738514251
2830	328.300180615382
2835	328.31292969221
2840	328.325632670922
2845	328.338289847168
2850	328.350901514336
2855	328.363467963573
2860	328.375989483799
2865	328.388466361727
2870	328.400898881882
2875	328.413287326611
2880	328.42563197611
2885	328.437933108432
2890	328.45019099951
2895	328.46240592317
2900	328.47457815115
2905	328.486707953115
2910	328.498795596674
2915	328.510841347393
2920	328.522845468817
2925	328.534808222483
2930	328.546729867932
2935	328.55861066273
2940	328.570450862483
2945	328.582250720848
2950	328.594010489555
2955	328.605730418414
2960	328.617410755338
2965	328.629051746353
2970	328.640653635613
2975	328.652216665419
2980	328.663741076226
2985	328.675227106667
2990	328.686674993558
2995	328.698084971918
3000	328.709457274982
3005	328.720792134214
3010	328.73208977932
3015	328.743350438267
3020	328.754574337288
3025	328.765761700905
3030	328.776912751935
3035	328.788027711507
3040	328.799106799075
3045	328.81015023243
3050	328.821158227714
3055	328.832130999432
3060	328.843068760466
3065	328.853971722088
3070	328.864840093971
3075	328.875674084201
3080	328.886473899293
3085	328.897239744201
3090	328.907971822328
3095	328.918670335543
3100	328.92933548419
3105	328.9399674671
3110	328.950566481602
3115	328.96113272354
3120	328.97165646778
3125	328.98212321417
3130	328.992527042393
3135	329.002867506387
3140	329.013147126324
3145	329.023369410783
3150	329.033537341707
3155	329.043652256821
3160	329.053713067735
3165	329.063715756614
3170	329.073653099528
3175	329.08351457023
3180	329.093286383768
3185	329.102951644887
3190	329.112490571498
3195	329.121880768389
3200	329.131097530863
3205	329.140114162035
3210	329.148902291055
3215	329.157432182602
3220	329.16567303064
3225	329.173593231612
3230	329.181160634064
3235	329.188342763154
3240	329.195107019635
3245	329.201420853819
3250	329.207251915627
3255	329.212568182314
3260	329.217338065763
3265	329.221530501356
3270	329.225115020549
3275	329.228061809209
3280	329.230341753712
3285	329.231926476681
3290	329.232788364087
3295	329.232900585258
3300	329.232237107186
3305	329.230772704336
3310	329.228482964997
3315	329.225344295039
3320	329.221333919826
3325	329.216429884861
3330	329.210611055651
3335	329.203857117151
3340	329.196148573082
3345	329.187466745308
3350	329.177793773424
3355	329.167112614628
3360	329.155407043929
3365	329.142661654696
3370	329.128861859531
3375	329.113993891428
3380	329.098044805176
3385	329.08100247895
3390	329.06285561602
3395	329.043593746528
3400	329.02320722926
3405	329.001687253371
3410	328.97902583999
3415	328.955215843666
3420	328.930250953617
3425	328.904125694729
3430	328.876835428279
3435	328.848376352354
3440	328.818745501948
3445	328.787940748704
3450	328.755960800304
3455	328.722805199482
3460	328.68847432266
3465	328.652969378207
3470	328.616292404299
3475	328.578446266409
3480	328.5394346544
3485	328.499262079242
3490	328.457933869349
3495	328.415456166538
3500	328.371835921627
3505	328.327080889656
3510	328.281199624758
3515	328.234201474671
3520	328.1860965749
3525	328.136895842536
3530	328.086610969735
3535	328.035254416865
3540	327.982839405315
3545	327.929379909984
3550	327.874890651445
3555	327.819387087787
3560	327.76288540615
3565	327.705402513935
3570	327.646956029709
3575	327.587564273807
3580	327.527246258621
3585	327.466021678591
3590	327.40391089989
3595	327.340934949815
3600	327.277115505873
3605	327.212474884582
3610	327.147036029961
3615	327.080822501743
3620	327.013858463286
3625	326.946168669193
3630	326.877778452649
3635	326.808713712463
3640	326.739000899826
3645	326.668667004784
3650	326.597739542422
3655	326.526246538773
3660	326.454216516434
3665	326.381678479914
3670	326.308661900691
3675	326.235196702006
3680	326.161313243367
3685	326.087042304791
3690	326.012415070772
3695	325.937463113978
3700	325.862218378685
3705	325.786713163945
3710	325.710980106493
3715	325.635052163406
3720	325.558962594492
3725	325.482744944441
3730	325.406433024729
3735	325.330060895273
3740	325.253662845855
3745	325.177273377311
3750	325.100927182494
3755	325.024659127012
3760	324.948494310257
3765	324.872492863334
3770	324.796663352374
3775	324.721026768788
3780	324.645612709205
3785	324.570456236574
3790	324.495595348933
3795	324.421068982236
3800	324.346915475753
3805	324.273171432262
3810	324.199870910072
3815	324.127044889478
3820	324.054720962086
3825	323.982923197498
3830	323.911672147684
3835	323.840984955045
3840	323.770875535433
3845	323.701354812212
3850	323.632430981864
3855	323.564109795469
3860	323.496394843818
3865	323.429287836818
3870	323.362788870355
3875	323.296896675806
3880	323.231608849156
3885	323.166922057981
3890	323.10283222569
3895	323.039334693235
3900	322.976424359092
3905	322.914095798797
3910	322.852343365588
3915	322.79116127387
3920	322.730543667325
3925	322.670484673461
3930	322.610978446379
3935	322.552019199403
3940	322.493601229149
3945	322.435718932429
3950	322.378366817284
3955	322.321539509256
3960	322.265231753902
3965	322.209438416388
3970	322.154154478902
3975	322.099375036483
3980	322.045095291765
3985	321.991310549057
3990	321.938016208077
3995	321.885207757598
4000	321.832880769192
4005	321.781030891229
4010	321.729653843217
4015	321.678745410556
4020	321.628301439742
4025	321.578317834031
4030	321.52879054957
4035	321.479715591967
4040	321.431089013294
4045	321.382906909471
4050	321.335165418021
4055	321.287860716139
4060	321.240989019057
4065	321.194546578657
4070	321.148529682303
4075	321.102934651869
4080	321.057757842919
4085	321.012995644021
4090	320.968644476182
4095	320.92470079236
4100	320.881161077058
4105	320.838021845971
4110	320.79527964568
4115	320.752931053377
4120	320.710972676617
4125	320.669401153085
4130	320.628213150375
4135	320.587405365778
4140	320.546974526067
4145	320.50691738729
4150	320.467230734555
4155	320.427911381817
4160	320.388956171656
4165	320.350361975057
4170	320.31212569118
4175	320.274244247132
4180	320.236714597728
4185	320.199533725255
4190	320.162698639228
4195	320.126206376149
4200	320.090053999259
4205	320.05423859829
4210	320.018757289219
4215	319.983607214016
4220	319.948785540401
4225	319.91428946159
4230	319.880116196049
4235	319.846262987252
4240	319.812727103431
4245	319.779505837335
4250	319.746596505989
4255	319.713996450454
4260	319.681703035591
4265	319.649713649825
4270	319.618025704911
4275	319.586636635708
4280	319.555543899946
4285	319.524744978005
4290	319.494237372689
4295	319.464018609008
4300	319.434086233959
4305	319.404437816311
4310	319.375070946388
4315	319.345983235867
4320	319.317172317561
4325	319.288635845217
4330	319.260371493313
4335	319.232376956855
4340	319.20464995118
4345	319.177188211754
4350	319.149989493986
4355	319.123051573027
4360	319.096372243584
4365	319.069949319733
4370	319.043780634729
4375	319.017864040822
4380	318.992197409079
4385	318.966778629202
4390	318.941605609344
4395	318.916676275944
4400	318.891988573542
4405	318.867540464611
4410	318.843329929388
4415	318.819354965702
4420	318.795613588807
4425	318.77210383122
4430	318.748823742552
4435	318.725771389355
4440	318.70294485495
4445	318.680342239279
4450	318.657961658744
4455	318.635801246052
4460	318.613859150062
4465	318.592133535632
4470	318.570622583472
4475	318.549324489992
4480	318.528237467158
4485	318.507359742344
4490	318.486689558188
4495	318.466225172452
4500	318.44596485788
4505	318.425906902055
4510	318.406049607269
4515	318.386391290377
4520	318.366930282668
4525	318.347664929731
4530	318.328593591318
4535	318.30971464122
4540	318.29102646713
4545	318.27252747052
4550	318.254216066512
4555	318.236090683754
4560	318.218149764291
4565	318.200391763448
4570	318.182815149704
4575	318.165418404573
4580	318.148200022485
4585	318.131158510667
4590	318.114292389027
4595	318.097600190035
4600	318.081080458615
4605	318.064731752025
4610	318.04855263975
4615	318.032541703387
4620	318.016697536536
4625	318.001018744694
4630	317.985503945143
4635	317.970151766847
4640	317.954960850344
4645	317.939929847644
4650	317.925057422121
4655	317.910342248417
4660	317.895783012334
4665	317.881378410741
4670	317.867127151466
4675	317.853027953205
4680	317.839079545422
4685	317.825280668251
4690	317.811630072402
4695	317.798126519069
4700	317.78476877983
4705	317.771555636563
4710	317.758485881346
4715	317.745558316371
4720	317.732771753853
4725	317.720125015942
4730	317.707616934633
4735	317.695246351679
4740	317.683012118506
4745	317.670913096127
4750	317.658948155055
4755	317.647116175224
4760	317.6354160459
4765	317.623846665604
4770	317.612406942028
4775	317.601095791952
4780	317.589912141171
4785	317.578854924408
4790	317.567923085241
4795	317.557115576024
4800	317.546431357809
4805	317.535869400271
4810	317.525428681633
4815	317.515108188591
4820	317.504906916239
4825	317.494823867998
4830	317.484858055542
4835	317.475008498725
4840	317.465274225514
4845	317.455654271914
4850	317.446147681901
4855	317.436753507353
4860	317.427470807979
4865	317.418298651255
4870	317.409236112352
4875	317.400282274075
4880	317.391436226793
4885	317.382697068376
4890	317.374063904129
4895	317.36553584673
4900	317.357112016163
4905	317.348791539658
4910	317.34057355163
4915	317.332457193613
4920	317.324441614203
4925	317.316525968996
4930	317.308709420526
4935	317.30099113821
4940	317.293370298286
4945	317.285846083755
4950	317.278417684325
4955	317.271084296353
4960	317.263845122786
4965	317.256699373108
4970	317.249646263284
4975	317.242685015703
4980	317.235814859126
4985	317.22903502863
4990	317.222344765553
4995	317.215743317447
5000	317.209229938018
5005	317.202803887077
5010	317.196464430492
5015	317.190210840129
5020	317.184042393808
5025	317.177958375251
5030	317.171958074031
5035	317.166040785522
5040	317.160205810853
5045	317.154452456858
5050	317.148780036028
5055	317.143187866463
5060	317.137675271826
5065	317.132241581294
5070	317.126886129517
5075	317.121608256564
5080	317.116407307887
5085	317.111282634266
5090	317.106233591774
5095	317.101259541726
5100	317.096359850637
5105	317.09153389018
5110	317.086781037143
5115	317.082100673382
5120	317.077492185786
5125	317.072954966228
5130	317.068488411528
5135	317.064091923411
5140	317.059764908464
5145	317.055506778098
5150	317.051316948508
5155	317.047194840632
5160	317.043139880111
5165	317.039151497252
5170	317.035229126988
5175	317.031372208842
5180	317.027580186884
5185	317.023852509699
5190	317.020188630345
5195	317.016588006321
5200	317.013050099524
5205	317.00957437622
5210	317.006160307
5215	317.002807366752
5220	316.999515034619
5225	316.99628279397
5230	316.99311013236
5235	316.989996541498
5240	316.986941517213
5245	316.983944559419
5250	316.981005172083
5255	316.97812286319
5260	316.975297144711
5265	316.972527532569
5270	316.96981354661
5275	316.967154710567
5280	316.964550552028
5285	316.962000602409
5290	316.959504396918
5295	316.957061474525
5300	316.954671377934
5305	316.952333653547
5310	316.950047851442
5315	316.947813525332
5320	316.945630232546
5325	316.943497533993
5330	316.941414994134
5335	316.939382180955
5340	316.937398665936
5345	316.935464024023
5350	316.933577833602
5355	316.931739676467
5360	316.929949137796
5365	316.92820580612
5370	316.926509273299
5375	316.924859134493
5380	316.923254988136
5385	316.921696435908
5390	316.920183082712
5395	316.918714536643
5400	316.917290408965
5405	316.915910314087
5410	316.914573869532
5415	316.913280695918
5420	316.912030416928
5425	316.91082265929
5430	316.909657052745
5435	316.908533230032
5440	316.907450826855
5445	316.906409481865
5450	316.905408836633
5455	316.904448535628
5460	316.903528226193
5465	316.902647558521
5470	316.901806185633
5475	316.901003763355
5480	316.900239950295
5485	316.899514407821
5490	316.898826800038
5495	316.898176793767
5500	316.897564058522
5505	316.896988266488
5510	316.896449092501
5515	316.895946214027
5520	316.895479311137
5525	316.89504806649
5530	316.894652165312
5535	316.894291295371
5540	316.893965146963
5545	316.893673412886
5550	316.893415788424
5555	316.893191971323
5560	316.893001661775
5565	316.892844562396
5570	316.892720378207
5575	316.892628816617
5580	316.892569587398
5585	316.892542402673
5590	316.892546976892
5595	316.892583026815
5600	316.892650271495
5605	316.892748432258
5610	316.892877232682
5615	316.893036398587
5620	316.893225658007
5625	316.89344474118
5630	316.893693380527
5635	316.893971310633
5640	316.894278268235
5645	316.894613992198
5650	316.894978223503
5655	316.895370705229
5660	316.895791182533
5665	316.896239402639
5670	316.896715114815
5675	316.897218070364
5680	316.897748022599
5685	316.898304726835
5690	316.898887940368
5695	316.899497422462
5700	316.90013293433
5705	316.900794239122
5710	316.901481101907
5715	316.902193289659
5720	316.90293057124
5725	316.903692717388
5730	316.904479500699
5735	316.905290695614
5740	316.906126078403
5745	316.90698542715
5750	316.907868521741
5755	316.908775143849
5760	316.909705076915
5765	316.910658106142
5770	316.911634018473
5775	316.912632602582
5780	316.91365364886
5785	316.914696949399
5790	316.915762297979
5795	316.916849490055
5800	316.917958322746
5805	316.919088594816
5810	316.920240106667
5815	316.921412660322
5820	316.922606059412
5825	316.923820109168
5830	316.925054616401
5835	316.926309389494
5840	316.92758423839
5845	316.928878974576
5850	316.930193411075
5855	316.931527362428
5860	316.932880644688
5865	316.934253075406
5870	316.935644473616
5875	316.937054659826
5880	316.938483456007
5885	316.939930685578
5890	316.9413961734
5895	316.942879745757
5900	316.944381230351
5905	316.945900456288
5910	316.947437254067
5915	316.948991455568
5920	316.950562894044
5925	316.952151404107
5930	316.953756821718
5935	316.955378984177
5940	316.957017730112
5945	316.958672899466
5950	316.960344333493
5955	316.962031874739
5960	316.963735367038
5965	316.9654546555
5970	316.967189586499
5975	316.968940007667
5980	316.970705767878
5985	316.972486717245
5990	316.974282707103
5995	316.976093590005
6000	316.977919219712
6005	316.979759451177
6010	316.981614140543
6015	316.98348314513
6020	316.985366323427
6025	316.987263535079
6030	316.989174640884
6035	316.991099502778
6040	316.993037983829
6045	316.994989948229
6050	316.996955261279
6055	316.998933789389
6060	317.000925400062
6065	317.002929961889
6070	317.004947344539
6075	317.00697741875
6080	317.009020056321
6085	317.011075130106
6090	317.013142513999
6095	317.015222082934
6100	317.01731371287
6105	317.019417280787
6110	317.021532664674
6115	317.023659743526
6120	317.025798397331
6125	317.027948507065
6130	317.030109954684
6135	317.032282623114
6140	317.034466396247
6145	317.036661158929
6150	317.038866796956
6155	317.041083197062
6160	317.043310246919
6165	317.04554783512
6170	317.04779585118
6175	317.050054185525
6180	317.052322729481
6185	317.054601375276
6190	317.056890016024
6195	317.059188545722
6200	317.061496859242
6205	317.063814852327
6210	317.066142421578
6215	317.068479464452
6220	317.070825879253
6225	317.073181565127
6230	317.075546422053
6235	317.077920350839
6240	317.080303253111
6245	317.082695031313
6250	317.085095588693
6255	317.087504829304
6260	317.089922657991
6265	317.092348980389
6270	317.094783702915
6275	317.097226732761
6280	317.099677977891
6285	317.10213734703
6290	317.104604749662
6295	317.107080096021
6300	317.109563297089
6305	317.112054264585
6310	317.114552910962
6315	317.117059149401
6320	317.119572893806
6325	317.122094058793
6330	317.124622559693
6335	317.127158312539
6340	317.129701234063
6345	317.13225124169
6350	317.134808253535
6355	317.137372188392
6360	317.139942965734
6365	317.142520505705
6370	317.145104729114
6375	317.147695557431
6380	317.150292912782
6385	317.152896717941
6390	317.155506896331
6395	317.158123372009
6400	317.160746069671
6405	317.16337491464
6410	317.166009832864
6415	317.168650750911
6420	317.171297595962
6425	317.173950295809
6430	317.176608778846
6435	317.179272974069
6440	317.181942811068
6445	317.184618220023
6450	317.1872991317
6455	317.189985477444
6460	317.192677189176
6465	317.195374199391
6470	317.198076441147
6475	317.200783848066
6480	317.203496354328
6485	317.206213894666
6490	317.208936404359
6495	317.211663819234
6500	317.214396075655
6505	317.217133110524
6510	317.219874861271
6515	317.222621265856
6520	317.22537226276
6525	317.228127790981
6530	317.230887790035
6535	317.233652199945
6540	317.23642096124
6545	317.239194014953
6550	317.241971302614
6555	317.244752766245
6560	317.247538348359
6565	317.250327991957
6570	317.253121640519
6575	317.255919238003
6580	317.258720728844
6585	317.261526057945
6590	317.264335170676
6595	317.267148012869
6600	317.269964530818
6605	317.272784671269
6610	317.275608381421
6615	317.278435608921
6620	317.28126630186
6625	317.28410040877
6630	317.286937878621
6635	317.289778660816
6640	317.292622705187
6645	317.295469961994
6650	317.298320381919
6655	317.301173916067
6660	317.304030515955
6665	317.306890133515
6670	317.30975272109
6675	317.312618231427
6680	317.315486617677
6685	317.318357833391
6690	317.321231832516
6695	317.324108569392
6700	317.326987998752
6705	317.32987007571
6710	317.332754755771
6715	317.335641994814
6720	317.3385317491
6725	317.341423975264
6730	317.344318630309
6735	317.347215671612
6740	317.350115056911
6745	317.353016744308
6750	317.355920692264
6755	317.358826859598
6760	317.361735205482
6765	317.364645689438
6770	317.367558271337
6775	317.370472911394
6780	317.373389570167
6785	317.376308208555
6790	317.379228787791
6795	317.382151269445
6800	317.385075615415
6805	317.388001787929
6810	317.390929749543
6815	317.393859463133
6820	317.396790891898
6825	317.399723999353
6830	317.402658749331
6835	317.405595105975
6840	317.408533033741
6845	317.41147249739
6850	317.41441346199
6855	317.417355892911
6860	317.420299755825
6865	317.423245016699
6870	317.426191641797
6875	317.429139597677
6880	317.432088851184
6885	317.435039369456
6890	317.437991119913
6895	317.440944070259
6900	317.443898188482
6905	317.446853442846
6910	317.449809801892
6915	317.452767234436
6920	317.455725709566
6925	317.458685196639
6930	317.461645665281
6935	317.464607085383
6940	317.467569427098
6945	317.470532660842
6950	317.473496757288
6955	317.476461687368
6960	317.479427422267
6965	317.482393933422
6970	317.485361192524
6975	317.488329171509
6980	317.491297842561
6985	317.494327083521
6990	317.497505417907
6995	317.500869482816
7000	317.504423172099
7005	317.508152847027
7010	317.512039204684
7015	317.516066326396
7020	317.520228364689
7025	317.524534268128
7030	317.52901088956
7035	317.533704774855
7040	317.53868288607
7045	317.544032475022
7050	317.549860289944
7055	317.556291269037
7060	317.563466849805
7065	317.571543001543
7070	317.580688070034
7075	317.591080507807
7080	317.602906549969
7085	317.616357884345
7090	317.631629355031
7095	317.648916730458
7100	317.668414560206
7105	317.690314139149
7110	317.714801592715
7115	317.742056093112
7120	317.772248213043
7125	317.805538420769
7130	317.842075718144
7135	317.881996421473
7140	317.9254230836
7145	317.97246355451
7150	318.023210176853
7155	318.077739112137
7160	318.136109792839
7165	318.198364495363
7170	318.264528028542
7175	318.334607532248
7180	318.408592380673
7185	318.4864541848
7190	318.568146888697
7195	318.653606954344
7200	318.742753629832
7205	318.835489295913
7210	318.931699886036
7215	319.03125537517
7220	319.134010332856
7225	319.239864441515
7230	319.348492523495
7235	319.459868360502
7240	319.573877932054
7245	319.690343785927
7250	319.809044823767
7255	319.9297321807
7260	320.052141803973
7265	320.176004264257
7270	320.301052265754
7275	320.427026258691
7280	320.553678500699
7285	320.680775862327
7290	320.80810162636
7295	320.935456490677
7300	321.062658949505
7305	321.189545197944
7310	321.31596867888
7315	321.441799369495
7320	321.566922886072
7325	321.691239470208
7330	321.814662906511
7335	321.937119411031
7340	322.058546520683
7345	322.178892006581
7350	322.298112828124
7355	322.416174139816
7360	322.533048358835
7365	322.648714298228
7370	322.763156368105
7375	322.876363845292
7380	322.988330210393
7385	323.099052550111
7390	323.208531021874
7395	323.31676837725
7400	323.423769540266
7405	323.52954123656
7410	323.63409166922
7415	323.737430237164
7420	323.839567292053
7425	323.940513929841
7430	324.040281813296
7435	324.138883022021
7440	324.236329926761
7445	324.332635085011
7450	324.427811155208
7455	324.521870827021
7460	324.6148267655
7465	324.706691567073
7470	324.797477725582
7475	324.887197606791
7480	324.975863429928
7485	325.063487255068
7490	325.150080975257
7495	325.235656312467
7500	325.320224816585
7505	325.403797866761
7510	325.486386674535
7515	325.568002288278
7520	325.64865559853
7525	325.728357343928
7530	325.807118117445
7535	325.884948372735
7540	325.961858430423
7545	326.037858484201
7550	326.112958606657
7555	326.187168754741
7560	326.260498774865
7565	326.332958407569
7570	326.404557291783
7575	326.47530496865
7580	326.545210884953
7585	326.614284396145
7590	326.682534769006
7595	326.749971183963
7600	326.816602737087
7605	326.882438441812
7610	326.94748723039
7615	327.011757955119
7620	327.075259389378
7625	327.138000228471
7630	327.199989090337
7635	327.261234516127
7640	327.321744970673
7645	327.381528842869
7650	327.440594445989
7655	327.498950017941
7660	327.556603721482
7665	327.613563644409
7670	327.669837799714
7675	327.725434125748
7680	327.780360486359
7685	327.834624671051
7690	327.888234395129
7695	327.941197299874
7700	327.993520952715
7705	328.045212847424
7710	328.096280404329
7715	328.146730970539
7720	328.196571820191
7725	328.24581015472
7730	328.29445310314
7735	328.34250772235
7740	328.389980997454
7745	328.4368798421
7750	328.483211098837
7755	328.528981539483
7760	328.574197865516
7765	328.618866708468
7770	328.662994630343
7775	328.706588124037
7780	328.749653613778
7785	328.792197455565
7790	328.834225937632
7795	328.8757452809
7800	328.916761639458
7805	328.957281101032
7810	328.997309687474
7815	329.036853355246
7820	329.075917995917
7825	329.114509436661
7830	329.152633440754
7835	329.190295708084
7840	329.227501875656
7845	329.264257518101
7850	329.300568148188
7855	329.336439217341
7860	329.371876116149
7865	329.406884174883
7870	329.441468664014
7875	329.475634794731
7880	329.509387719453
7885	329.542732532354
7890	329.575674269872
7895	329.608217911233
7900	329.640368378963
7905	329.672130539404
7910	329.703509203231
7915	329.734509125962
7920	329.765135008476
7925	329.795391497517
7930	329.825283186213
7935	329.854814614574
7940	329.883990270009
7945	329.912814587823
7950	329.941291951725
7955	329.969426694327
7960	329.997223097644
7965	330.02468539359
7970	330.051817764475
7975	330.078624343497
7980	330.105109215228
7985	330.131276416108
7990	330.157129934928
7995	330.182673713309
8000	330.207911646187
8005	330.232847582287
8010	330.257485324601
8015	330.281828630853
8020	330.305881213976
8025	330.329646742571
8030	330.353128841374
8035	330.376331091714
8040	330.399257031971
8045	330.421910158028
8050	330.444293923721
8055	330.466411741291
8060	330.488266981821
8065	330.509862975685
8070	330.531203012978
8075	330.552290343955
8080	330.573128179461
8085	330.593719691359
8090	330.614068012954
8095	330.634176239414
8100	330.654047428189
8105	330.673684599422
8110	330.693090736365
8115	330.712268785782
8120	330.731221658358
8125	330.749952229092
8130	330.768463337703
8135	330.786757789019
8140	330.804838353369
8145	330.822707766969
8150	330.840368732308
8155	330.857823918523
8160	330.875075961784
8165	330.89212746566
8170	330.908981001494
8175	330.925639108767
8180	330.942104295461
8185	330.958379038421
8190	330.974465783711
8195	330.990366946965
8200	331.006084913741
8205	331.021622039862
8210	331.036980651763
8215	331.052163046833
8220	331.067171493744
8225	331.082008232791
8230	331.09667547622
8235	331.111175408556
8240	331.125510186921
8245	331.139681941363
8250	331.153692775167
8255	331.167544765168
8260	331.181239962067
8265	331.194780390737
8270	331.208168050522
8275	331.221404915546
8280	331.234492935008
8285	331.247434033475
8290	331.260230111177
8295	331.272883044296
8300	331.285394685252
8305	331.297766862984
8310	331.31000138323
8315	331.322100028811
8320	331.334064559895
8325	331.345896714275
8330	331.357598207637
8335	331.369170733822
8340	331.380615965092
8345	331.391935552389
8350	331.403131125593
8355	331.414204293773
8360	331.425156645442
8365	331.435989748806
8370	331.446705152005
8375	331.457304383364
8380	331.467788951629
8385	331.478160346205
8390	331.488420037391
8395	331.498569476618
8400	331.508610096674
8405	331.518543311931
8410	331.528370518576
8415	331.538093094829
8420	331.547712401163
8425	331.557229780525
8430	331.566646558547
8435	331.575964043765
8440	331.585183527821
8445	331.59430628568
8450	331.603333575829
8455	331.612266640483
8460	331.621106705786
8465	331.62985498201
8470	331.638512663752
8475	331.647080930125
8480	331.655560944954
8485	331.663953856965
8490	331.672260799969
8495	331.680482893054
8500	331.688621240762
8505	331.696676933274
8510	331.704651046587
8515	331.712544642693
8520	331.720358769752
8525	331.728094462266
8530	331.735752741252
8535	331.743334614405
8540	331.750841076272
8545	331.758273108411
8550	331.765631679558
8555	331.772917745787
8560	331.780132250669
8565	331.787276125428
8570	331.7943502891
8575	331.801355648682
8580	331.808293099289
8585	331.8151635243
8590	331.821967795508
8595	331.828706773266
8600	331.835381306631
8605	331.841992233511
8610	331.848540380799
8615	331.855026564521
8620	331.861451589967
8625	331.867816251831
8630	331.874121334346
8635	331.880367611413
8640	331.886555846738
8645	331.89268679396
8650	331.898761196774
8655	331.904779789066
8660	331.910743295035
8665	331.916652429314
8670	331.922507897095
8675	331.928310394249
8680	331.934060607447
8685	331.939759214274
8690	331.945406883349
8695	331.951004274439
8700	331.95655203857
8705	331.962050818144
8710	331.967501247046
8715	331.972903950754
8720	331.978259546448
8725	331.983568643117
8730	331.988831841665
8735	331.994049735012
8740	331.999222908201
8745	332.004351938496
8750	332.009437395485
8755	332.01447984118
8760	332.019479830111
8765	332.024437909426
8770	332.029354618985
8775	332.034230491455
8780	332.039066052403
8785	332.04386182039
8790	332.048618307057
8795	332.05333601722
8800	332.058015448954
8805	332.062657093686
8810	332.067261436277
8815	332.071828955108
8820	332.076360122166
8825	332.080855403126
8830	332.085315257435
8835	332.089740138389
8840	332.094130493219
8845	332.098486763166
8850	332.102809383559
8855	332.107098783895
8860	332.111355387915
8865	332.115579613676
8870	332.119771873628
8875	332.123932574688
8880	332.128062118309
8885	332.132160900557
8890	332.136229312177
8895	332.140267738664
8900	332.144276560333
8905	332.148256152386
8910	332.152206884979
8915	332.156129123291
8920	332.160023227585
8925	332.163889553275
8930	332.167728450992
8935	332.171540266642
8940	332.175325341474
8945	332.179084012135
8950	332.182816610738
8955	332.186523464916
8960	332.190204897882
8965	332.193861228491
8970	332.197492771293
8975	332.201099836595
8980	332.204682730511
8985	332.208241755023
8990	332.211777208032
8995	332.215289383415
9000	332.218778571074
9005	332.222245056996
9010	332.225689123296
9015	332.229111048276
9020	332.23251110647
9025	332.2358895687
9030	332.239246702119
9035	332.242582770263
9040	332.2458980331
9045	332.249192747075
9050	332.252467165161
9055	332.255721536898
9060	332.258956108447
9065	332.262171122629
9070	332.265366818974
9075	332.268543433761
9080	332.271701200063
9085	332.274840347793
9090	332.277961103738
9095	332.28106369161
9100	332.284148332084
9105	332.287215242833
9110	332.290264638577
9115	332.293296731118
9120	332.296311729378
9125	332.299309839441
9130	332.302291264587
9135	332.305256205335
9140	332.308204859474
9145	332.311137422104
9150	332.314054085671
9155	332.316955040001
9160	332.319840472339
9165	332.322710567379
9170	332.325565507302
9175	332.328405471806
9180	332.331230638146
9185	332.33404118116
9190	332.336837273305
9195	332.339619084689
9200	332.3423867831
9205	332.345140534043
9210	332.347880500765
9215	332.350606844288
9220	332.353319723439
9225	332.35601929488
9230	332.358705713136
9235	332.361379130625
9240	332.364039697687
9245	332.366687562611
9250	332.369322871662
9255	332.37194576911
9260	332.374556397258
9265	332.377154896466
9270	332.379741405178
9275	332.382316059949
9280	332.384878995472
9285	332.3874303446
9290	332.389970238371
9295	332.392498806038
9300	332.395016175086
9305	332.397522471261
9310	332.400017818592
9315	332.402502339415
9320	332.404976154394
9325	332.407439382548
9330	332.409892141268
9335	332.412334546344
9340	332.414766711984
9345	332.417188750836
9350	332.41960077401
9355	332.422002891099
9360	332.4243952102
9365	332.426777837932
9370	332.429150879459
9375	332.431514438509
9380	332.433868617394
9385	332.436213517028
9390	332.438549236948
9395	332.440875875332
9400	332.443193529015
9405	332.445502293514
9410	332.447802263038
9415	332.450093530514
9420	332.452376187598
9425	332.454650324694
9430	332.456916030974
9435	332.459173394394
9440	332.461422501707
9445	332.463663438485
9450	332.465896289129
9455	332.468121136894
9460	332.470338063894
9465	332.472547151126
9470	332.474748478482
9475	332.476942124765
9480	332.479128167703
9485	332.481306683964
9490	332.483477749174
9495	332.485641437924
9500	332.487797823793
9505	332.489946979355
9510	332.492088976197
9515	332.494223884931
9520	332.496351775206
9525	332.498472715727
9530	332.500586774259
9535	332.502694017649
9540	332.504794511832
9545	332.50688832185
9550	332.508975511856
9555	332.511056145135
9560	332.513130284109
9565	332.515197990355
9570	332.517259324611
9575	332.519314346792
9580	332.521363115999
9585	332.523405690531
9590	332.525442127898
9595	332.527472484826
9600	332.529496817277
9605	332.531515180451
9610	332.533527628802
9615	332.535534216045
9620	332.537534995169
9625	332.539530018447
9630	332.541519337442
9635	332.543503003022
9640	332.545481065367
9645	332.54745357398
9650	332.549420577692
9655	332.551382124678
9660	332.553338262463
9665	332.55528903793
9670	332.557234497328
9675	332.559174686288
9680	332.561109649821
9685	332.563039432335
9690	332.564964077641
9695	332.566883628958
9700	332.568798128927
9705	332.570707619615
9710	332.572612142523
9715	332.574511738598
9720	332.576406448236
9725	332.578296311291
9730	332.580181367084
9735	332.58206165441
9740	332.583937211544
9745	332.585808076251
9750	332.587674285789
9755	332.58953587692
9760	332.591392885915
9765	332.593245348562
9770	332.595093300172
9775	332.596936775584
9780	332.598775809176
9785	332.600610434867
9790	332.602440686127
9795	332.604266595979
9800	332.606088197012


==> tiks/dyn-ecco/sig3-9-e-3.tsv <==
0	279.15
5	279.844685381919
10	281.911636068046
15	285.299956872671
20	289.926216092394
25	295.676499871549
30	302.409217139397
35	309.958586052196
40	318.138716092394
45	326.748185310105
50	335.575
55	344.401814689895
60	353.011283907606
65	361.191413947804
70	368.740782860603
75	375.473500128451
80	381.223783907606
85	385.850043127329
90	389.238363931954
95	392
100	392
105	392
110	392
115	392
120	392
125	392
130	392
135	392
140	392
145	392
150	392
155	392
160	392
165	392
170	392
175	392
180	392
185	392
190	392
195	392
200	392
205	392
210	392
215	392
220	392
225	392
230	392
235	392
240	392
245	392
250	392
255	392
260	392
265	392
270	392
275	392
280	392
285	392
290	392
295	392
300	392
305	392
310	392
315	392
320	392
325	392
330	392
335	392
340	392
345	392
350	392
355	392
360	392
365	392
370	392
375	392
380	392
385	392
390	392
395	392
400	392
405	392
410	392
415	392
420	392
425	392
430	392
435	392
440	392
445	392
450	392
455	392
460	392
465	392
470	392
475	392
480	392
485	392
490	392
495	392
500	392
505	392
510	392
515	392
520	392
525	392
530	392
535	392
540	392
545	392
550	392
555	392
560	392
565	392
570	392
575	392
580	392
585	392
590	392
595	392
600	392
605	392
610	392
615	392
620	392
625	392
630	392
635	392
640	392
645	392
650	392
655	392
660	392
665	392
670	392
675	392
680	392
685	392
690	392
695	392
700	392
705	392
710	392
715	392
720	392
725	392
730	392
735	392
740	392
745	392
750	392
755	392
760	392
765	392
770	392
775	392
780	392
785	392
790	392
795	392
800	392
805	392
810	392
815	392
820	392
825	392
830	392
835	392
840	392
845	392
850	392
855	392
860	392
865	392
870	392
875	392
880	392
885	392
890	392
895	392
900	392
905	392
910	392
915	392
920	392
925	392
930	392
935	392
940	392
945	392
950	392
955	392
960	392
965	392
970	392
975	392
980	392
985	392
990	392
995	392
1000	392
1005	392
1010	392
1015	392
1020	392
1025	392
1030	392
1035	392
1040	392
1045	392
1050	392
1055	392
1060	392
1065	392
1070	392
1075	392
1080	392
1085	392
1090	392
1095	392
1100	392
1105	392
1110	392
1115	392
1120	392
1125	392
1130	392
1135	392
1140	392
1145	392
1150	392
1155	392
1160	392
1165	392
1170	392
1175	392
1180	392
1185	392
1190	392
1195	392
1200	392
1205	392
1210	392
1215	392
1220	392
1225	392
1230	392
1235	392
1240	392
1245	392
1250	392
1255	392
1260	392
1265	392
1270	392
1275	392
1280	392
1285	392
1290	392
1295	392
1300	392
1305	392
1310	392
1315	392
1320	392
1325	392
1330	392
1335	392
1340	392
1345	392
1350	392
1355	392
1360	392
1365	392
1370	392
1375	392
1380	392
1385	392
1390	392
1395	392
1400	392
1405	392
1410	392
1415	392
1420	392
1425	392
1430	392
1435	392
1440	392
1445	392
1450	392
1455	392
1460	392
1465	392
1470	392
1475	392
1480	392
1485	392
1490	392
1495	392
1500	392
1505	392
1510	392
1515	392
1520	392
1525	392
1530	392
1535	392
1540	392
1545	392
1550	392
1555	392
1560	392
1565	392
1570	392
1575	392
1580	392
1585	392
1590	392
1595	392
1600	392
1605	392
1610	392
1615	392
1620	392
1625	392
1630	392
1635	392
1640	392
1645	392
1650	392
1655	392
1660	392
1665	392
1670	392
1675	392
1680	392
1685	392
1690	392
1695	392
1700	392
1705	392
1710	392
1715	392
1720	392
1725	392
1730	392
1735	392
1740	392
1745	392
1750	392
1755	392
1760	392
1765	392
1770	392
1775	392
1780	392
1785	392
1790	392
1795	392
1800	392
1805	392
1810	392
1815	392
1820	392
1825	392
1830	392
1835	392
1840	392
1845	392
1850	392
1855	392
1860	392
1865	392
1870	392
1875	392
1880	392
1885	392
1890	392
1895	392
1900	392
1905	392
1910	392
1915	392
1920	392
1925	392
1930	392
1935	392
1940	392
1945	392
1950	392
1955	392
1960	392
1965	392
1970	392
1975	392
1980	392
1985	392
1990	392
1995	392
2000	392
2005	392
2010	392
2015	392
2020	392
2025	392
2030	392
2035	392
2040	392
2045	392
2050	392
2055	392
2060	392
2065	392
2070	392
2075	392
2080	392
2085	392
2090	392
2095	392
2100	392
2105	392
2110	392
2115	392
2120	392
2125	392
2130	392
2135	392
2140	392
2145	392
2150	392
2155	392
2160	392
2165	392
2170	392
2175	392
2180	392
2185	392
2190	392
2195	392
2200	392
2205	392
2210	392
2215	392
2220	392
2225	392
2230	392
2235	392
2240	392
2245	392
2250	392
2255	392
2260	392
2265	392
2270	392
2275	392
2280	392
2285	392
2290	392
2295	392
2300	392
2305	392
2310	392
2315	392
2320	392
2325	392
2330	392
2335	392
2340	392
2345	392
2350	392
2355	392
2360	392
2365	392
2370	392
2375	392
2380	392
2385	392
2390	392
2395	392
2400	392
2405	392
2410	392
2415	392
2420	392
2425	392
2430	392
2435	392
2440	392
2445	392
2450	392
2455	392
2460	392
2465	392
2470	392
2475	392
2480	392
2485	392
2490	392
2495	392
2500	392
2505	392
2510	392
2515	392
2520	392
2525	392
2530	392
2535	392
2540	392
2545	392
2550	392
2555	392
2560	392
2565	392
2570	392
2575	392
2580	392
2585	392
2590	392
2595	392
2600	392
2605	392
2610	392
2615	392
2620	392
2625	392
2630	392
2635	392
2640	392
2645	392
2650	392
2655	392
2660	392
2665	392
2670	392
2675	392
2680	392
2685	392
2690	392
2695	392
2700	392
2705	392
2710	392
2715	392
2720	392
2725	392
2730	392
2735	392
2740	392
2745	392
2750	392
2755	392
2760	392
2765	392
2770	392
2775	392
2780	392
2785	392
2790	392
2795	392
2800	392
2805	392
2810	392
2815	392
2820	392
2825	392
2830	392
2835	392
2840	392
2845	392
2850	392
2855	392
2860	392
2865	392
2870	392
2875	392
2880	392
2885	392
2890	392
2895	392
2900	392
2905	392
2910	392
2915	392
2920	392
2925	392
2930	392
2935	392
2940	392
2945	392
2950	392
2955	392
2960	392
2965	392
2970	392
2975	392
2980	392
2985	392
2990	392
2995	392
3000	392
3005	392
3010	392
3015	392
3020	392
3025	392
3030	392
3035	392
3040	392
3045	392
3050	392
3055	392
3060	392
3065	392
3070	392
3075	392
3080	392
3085	392
3090	392
3095	392
3100	392
3105	392
3110	392
3115	392
3120	391.993138330885
3125	391.97255733056
3130	391.93826901775
3135	391.890293415865
3140	391.828658541304
3145	391.7534003871
3150	391.664562901894
3155	391.562197964276
3160	391.446365352488
3165	391.317132709512
3170	391.174575503573
3175	391.018776984065
3180	390.849828132936
3185	390.667827611557
3190	390.472881703107
3195	390.265104250508
3200	390.04461658994
3205	389.811547479988
3210	389.566033026449
3215	389.30821660285
3220	389.038248766723
3225	388.756287171681
3230	388.462496475356
3235	388.15704824324
3240	387.840120848501
3245	387.511899367811
3250	387.172575473273
3255	386.822347320486
3260	386.461419432827
3265	386.090002582021
3270	385.708313665048
3275	385.316575577487
3280	384.91501708335
3285	384.50387268149
3290	384.083382468659
3295	383.6537919993
3300	383.21535214215
3305	382.76831893374
3310	382.312953428873
3315	381.849521548182
3320	381.378293922835
3325	380.899545736494
3330	380.413556564619
3335	379.920610211201
3340	379.420994543029
3345	378.915001321582
3350	378.402926032654
3355	377.885067713794
3360	377.361728779676
3365	376.8332148455
3370	376.29983454852
3375	375.761899367811
3380	375.219723442369
3385	374.673623387667
3390	374.123918110758
3395	373.570928624043
3400	373.014977857812
3405	372.456390471655
3410	371.895492664877
3415	371.332611986
3420	370.768077141491
3425	370.202217803801
3430	369.635364418849
3435	369.067848013049
3440	368.5
3445	367.932151986951
3450	367.364635581151
3455	366.797782196199
3460	366.231922858509
3465	365.667388014
3470	365.104507335123
3475	364.543609528345
3480	363.985022142188
3485	363.429071375957
3490	362.876081889242
3495	362.326376612333
3500	361.780276557631
3505	361.238100632189
3510	360.70016545148
3515	360.1667851545
3520	359.638271220324
3525	359.114932286206
3530	358.597073967346
3535	358.084998678418
3540	357.579005456971
3545	357.079389788799
3550	356.586443435381
3555	356.100454263506
3560	355.621706077165
3565	355.150478451818
3570	354.687046571127
3575	354.23168106626
3580	353.78464785785
3585	353.3462080007
3590	352.916617531341
3595	352.49612731851
3600	352.08498291665
3605	351.683424422513
3610	351.291686334952
3615	350.909997417979
3620	350.538580567173
3625	350.177652679514
3630	349.827424526727
3635	349.488100632189
3640	349.159879151499
3645	348.84295175676
3650	348.537503524644
3655	348.243712828319
3660	347.961751233277
3665	347.69178339715
3670	347.433966973551
3675	347.188452520012
3680	346.95538341006
3685	346.734895749492
3690	346.527118296893
3695	346.332172388443
3700	346.150171867064
3705	345.981223015935
3710	345.825424496427
3715	345.682867290488
3720	345.553634647512
3725	345.437802035724
3730	345.335437098106
3735	345.2465996129
3740	345.171341458696
3745	345.109706584135
3750	345.06173098225
3755	345.02744266944
3760	345
3765	345
3770	345
3775	345
3780	345
3785	345
3790	345
3795	345
3800	345
3805	345
3810	345
3815	345
3820	345
3825	345
3830	345
3835	345
3840	345
3845	345
3850	345
3855	345
3860	345
3865	345
3870	345
3875	345
3880	345
3885	345
3890	345
3895	345
3900	345
3905	345
3910	345
3915	345
3920	345
3925	345
3930	345
3935	345
3940	345
3945	345
3950	345
3955	345
3960	345
3965	345
3970	345
3975	345
3980	345
3985	345
3990	345
3995	345
4000	345
4005	345
4010	345
4015	345
4020	345
4025	345
4030	345
4035	345
4040	345
4045	345
4050	345
4055	345
4060	345
4065	345
4070	345
4075	345
4080	345
4085	345
4090	345
4095	345
4100	345
4105	345
4110	345
4115	345
4120	345
4125	345
4130	345
4135	345
4140	345
4145	345
4150	345
4155	345
4160	345
4165	345
4170	345
4175	345
4180	345
4185	345
4190	345
4195	345
4200	345
4205	345
4210	345
4215	345
4220	345
4225	345
4230	345
4235	345
4240	345
4245	345
4250	345
4255	345
4260	345
4265	345
4270	345
4275	345
4280	345
4285	345
4290	345
4295	345
4300	345
4305	345
4310	345
4315	345
4320	345
4325	345
4330	345
4335	345
4340	345
4345	345
4350	345
4355	345
4360	345
4365	345
4370	345
4375	345
4380	345
4385	345
4390	345
4395	345
4400	345
4405	345
4410	345
4415	345
4420	345
4425	345
4430	345
4435	345
4440	345
4445	345
4450	345
4455	345
4460	345
4465	345
4470	345
4475	345
4480	345
4485	345
4490	345
4495	345
4500	345
4505	345
4510	345
4515	345
4520	345
4525	345
4530	345
4535	345
4540	345
4545	345
4550	345
4555	345
4560	345
4565	345
4570	345
4575	345
4580	345
4585	345
4590	345
4595	345
4600	345
4605	345
4610	345
4615	345
4620	345
4625	345
4630	345
4635	345
4640	345
4645	345
4650	345
4655	345
4660	345
4665	345
4670	345
4675	345
4680	345
4685	345
4690	345
4695	345
4700	345
4705	345
4710	345
4715	345
4720	345
4725	345
4730	345
4735	345
4740	345
4745	345
4750	345
4755	345
4760	345
4765	345
4770	345
4775	345
4780	345
4785	345
4790	345
4795	345
4800	345
4805	345
4810	345
4815	345
4820	345
4825	345
4830	345
4835	345
4840	345
4845	345
4850	345
4855	345
4860	345
4865	345
4870	345
4875	345
4880	345
4885	345
4890	345
4895	345
4900	345
4905	345
4910	345
4915	345
4920	345
4925	345
4930	345
4935	345
4940	345
4945	345
4950	345
4955	345
4960	345
4965	345
4970	345
4975	345
4980	345
4985	345
4990	345
4995	345
5000	345
5005	345
5010	345
5015	345
5020	345
5025	345
5030	345
5035	345
5040	345
5045	345
5050	345
5055	345
5060	345
5065	345
5070	345
5075	345
5080	345
5085	345
5090	345
5095	345
5100	345
5105	345
5110	345
5115	345
5120	345
5125	345
5130	345
5135	345
5140	345
5145	345
5150	345
5155	345
5160	345
5165	345
5170	345
5175	345
5180	345
5185	345
5190	345
5195	345
5200	345
5205	345
5210	345
5215	345
5220	345
5225	345
5230	345
5235	345
5240	345
5245	345
5250	345
5255	345
5260	345
5265	345
5270	345
5275	345
5280	345
5285	345
5290	345
5295	345
5300	345
5305	345
5310	345
5315	345
5320	345
5325	345
5330	345
5335	345
5340	345
5345	345
5350	345
5355	345
5360	345
5365	345
5370	345
5375	345
5380	345
5385	345
5390	345
5395	345
5400	345
5405	345
5410	345
5415	345
5420	345
5425	345
5430	345
5435	345
5440	345
5445	345
5450	345
5455	345
5460	345
5465	345
5470	345
5475	345
5480	345
5485	345
5490	345
5495	345
5500	345
5505	345
5510	345
5515	345
5520	345
5525	345
5530	345
5535	345
5540	345
5545	345
5550	345
5555	345
5560	345
5565	345
5570	345
5575	345
5580	345
5585	345
5590	345
5595	345
5600	345
5605	345
5610	345
5615	345
5620	345
5625	345
5630	345
5635	345
5640	345
5645	345
5650	345
5655	345
5660	345
5665	345
5670	345
5675	345
5680	345
5685	345
5690	345
5695	345
5700	345
5705	345
5710	345
5715	345
5720	345
5725	345
5730	345
5735	345
5740	345
5745	345
5750	345
5755	345
5760	345
5765	345
5770	345
5775	345
5780	345
5785	345
5790	345
5795	345
5800	345
5805	345
5810	345
5815	345
5820	345
5825	345
5830	345
5835	345
5840	345
5845	345
5850	345
5855	345
5860	345
5865	345
5870	345
5875	345
5880	345
5885	345
5890	345
5895	345
5900	345
5905	345
5910	345
5915	345
5920	345
5925	345
5930	345
5935	345
5940	345
5945	345
5950	345
5955	345
5960	345
5965	345
5970	345
5975	345
5980	345
5985	345
5990	345
5995	345
6000	345
6005	345
6010	345
6015	345
6020	345
6025	345
6030	345
6035	345
6040	345
6045	345
6050	345
6055	345
6060	345
6065	345
6070	345
6075	345
6080	345
6085	345
6090	345
6095	345
6100	345
6105	345
6110	345
6115	345
6120	345
6125	345
6130	345
6135	345
6140	345
6145	345
6150	345
6155	345
6160	345
6165	345
6170	345
6175	345
6180	345
6185	345
6190	345
6195	345
6200	345
6205	345
6210	345
6215	345
6220	345
6225	345
6230	345
6235	345
6240	345
6245	345
6250	345
6255	345
6260	345
6265	345
6270	345
6275	345
6280	345
6285	345
6290	345
6295	345
6300	345
6305	345
6310	345
6315	345
6320	345
6325	345
6330	345
6335	345
6340	345
6345	345
6350	345
6355	345
6360	345
6365	345
6370	345
6375	345
6380	345
6385	345
6390	345
6395	345
6400	345
6405	345
6410	345
6415	345
6420	345
6425	345
6430	345
6435	345
6440	345
6445	345
6450	345
6455	345
6460	345
6465	345
6470	345
6475	345
6480	345
6485	345
6490	345
6495	345
6500	345
6505	345
6510	345
6515	345
6520	345
6525	345
6530	345
6535	345
6540	345
6545	345
6550	345
6555	345
6560	345
6565	345
6570	345
6575	345
6580	345
6585	345
6590	345
6595	345
6600	345
6605	345
6610	345
6615	345
6620	345
6625	345
6630	345
6635	345
6640	345
6645	345
6650	345
6655	345
6660	345
6665	345
6670	345
6675	345
6680	345
6685	345
6690	345
6695	345
6700	345
6705	345
6710	345
6715	345
6720	345
6725	345
6730	345
6735	345
6740	345
6745	345
6750	345
6755	345
6760	345
6765	345
6770	345
6775	345
6780	345
6785	345
6790	345
6795	345
6800	345
6805	345
6810	345
6815	345
6820	345
6825	345
6830	345
6835	345
6840	345
6845	345
6850	345
6855	345
6860	345
6865	345
6870	345
6875	345
6880	345
6885	345
6890	345
6895	345
6900	345
6905	345
6910	345
6915	345
6920	345
6925	345
6930	345
6935	345
6940	345
6945	345
6950	345
6955	345
6960	345
6965	345
6970	345
6975	345
6980	345
6985	345.041438703006
6990	345.165591272396
6995	345.371967734698
7000	345.659753616299
7005	346.027813157802
7010	346.474693796347
7015	346.998631898214
7020	347.597559719079
7025	348.269113564458
7030	349.010643118126
7035	349.819221901708
7040	350.69165882415
7045	351.624510775498
7050	352.614096215278
7055	353.656509701858
7060	354.747637305441
7065	355.883172843864
7070	357.058634877133
7075	358.269384393622
7080	359.510643118126
7085	360.777512369538
7090	362.0649923937
7095	363.36800209515
7100	364.681399089884
7105	366
7110	367.318600910116
7115	368.63199790485
7120	369.9350076063
7125	371.222487630462
7130	372.489356881874
7135	373.730615606378
7140	374.941365122867
7145	376.116827156136
7150	377.252362694559
7155	378.343490298142
7160	379.385903784722
7165	380.375489224502
7170	381.30834117585
7175	382.180778098292
7180	382.989356881874
7185	383.730886435542
7190	384.402440280921
7195	385.001368101786
7200	385.525306203653
7205	385.972186842198
7210	386.340246383701
7215	386.628032265302
7220	386.834408727604
7225	387
7230	387
7235	387
7240	387
7245	387
7250	387
7255	387
7260	387
7265	387
7270	387
7275	387
7280	387
7285	387
7290	387
7295	387
7300	387
7305	387
7310	387
7315	387
7320	387
7325	387
7330	387
7335	387
7340	387
7345	387
7350	387
7355	387
7360	387
7365	387
7370	387
7375	387
7380	387
7385	387
7390	387
7395	387
7400	387
7405	387
7410	387
7415	387
7420	387
7425	387
7430	387
7435	387
7440	387
7445	387
7450	387
7455	387
7460	387
7465	387
7470	387
7475	387
7480	387
7485	387
7490	387
7495	387
7500	387
7505	387
7510	387
7515	387
7520	387
7525	387
7530	387
7535	387
7540	387
7545	387
7550	387
7555	387
7560	387
7565	387
7570	387
7575	387
7580	387
7585	387
7590	387
7595	387
7600	387
7605	387
7610	387
7615	387
7620	387
7625	387
7630	387
7635	387
7640	387
7645	387
7650	387
7655	387
7660	387
7665	387
7670	387
7675	387
7680	387
7685	387
7690	387
7695	387
7700	387
7705	387
7710	387
7715	387
7720	387
7725	387
7730	387
7735	387
7740	387
7745	387
7750	387
7755	387
7760	387
7765	387
7770	387
7775	387
7780	387
7785	387
7790	387
7795	387
7800	387
7805	387
7810	387
7815	387
7820	387
7825	387
7830	387
7835	387
7840	387
7845	387
7850	387
7855	387
7860	387
7865	387
7870	387
7875	387
7880	387
7885	387
7890	387
7895	387
7900	387
7905	387
7910	387
7915	387
7920	387
7925	387
7930	387
7935	387
7940	387
7945	387
7950	387
7955	387
7960	387
7965	387
7970	387
7975	387
7980	387
7985	387
7990	387
7995	387
8000	387
8005	387
8010	387
8015	387
8020	387
8025	387
8030	387
8035	387
8040	387
8045	387
8050	387
8055	387
8060	387
8065	387
8070	387
8075	387
8080	387
8085	387
8090	387
8095	387
8100	387
8105	387
8110	387
8115	387
8120	387
8125	387
8130	387
8135	387
8140	387
8145	387
8150	387
8155	387
8160	387
8165	387
8170	387
8175	387
8180	387
8185	387
8190	387
8195	387
8200	387
8205	387
8210	387
8215	387
8220	387
8225	387
8230	387
8235	387
8240	387
8245	387
8250	387
8255	387
8260	387
8265	387
8270	387
8275	387
8280	387
8285	387
8290	387
8295	387
8300	387
8305	387
8310	387
8315	387
8320	387
8325	387
8330	387
8335	387
8340	387
8345	387
8350	387
8355	387
8360	387
8365	387
8370	387
8375	387
8380	387
8385	387
8390	387
8395	387
8400	387
8405	387
8410	387
8415	387
8420	387
8425	387
8430	387
8435	387
8440	387
8445	387
8450	387
8455	387
8460	387
8465	387
8470	387
8475	387
8480	387
8485	387
8490	387
8495	387
8500	387
8505	387
8510	387
8515	387
8520	387
8525	387
8530	387
8535	387
8540	387
8545	387
8550	387
8555	387
8560	387
8565	387
8570	387
8575	387
8580	387
8585	387
8590	387
8595	387
8600	387
8605	387
8610	387
8615	387
8620	387
8625	387
8630	387
8635	387
8640	387
8645	387
8650	387
8655	387
8660	387
8665	387
8670	387
8675	387
8680	387
8685	387
8690	387
8695	387
8700	387
8705	387
8710	387
8715	387
8720	387
8725	387
8730	387
8735	387
8740	387
8745	387
8750	387
8755	387
8760	387
8765	387
8770	387
8775	387
8780	387
8785	387
8790	387
8795	387
8800	387
8805	387
8810	387
8815	387
8820	387
8825	387
8830	387
8835	387
8840	387
8845	387
8850	387
8855	387
8860	387
8865	387
8870	387
8875	387
8880	387
8885	387
8890	387
8895	387
8900	387
8905	387
8910	387
8915	387
8920	387
8925	387
8930	387
8935	387
8940	387
8945	387
8950	387
8955	387
8960	387
8965	387
8970	387
8975	387
8980	387
8985	387
8990	387
8995	387
9000	387
9005	387
9010	387
9015	387
9020	387
9025	387
9030	387
9035	387
9040	387
9045	387
9050	387
9055	387
9060	387
9065	387
9070	387
9075	387
9080	387
9085	387
9090	387
9095	387
9100	387
9105	387
9110	387
9115	387
9120	387
9125	387
9130	387
9135	387
9140	387
9145	387
9150	387
9155	387
9160	387
9165	387
9170	387
9175	387
9180	387
9185	387
9190	387
9195	387
9200	387
9205	387
9210	387
9215	387
9220	387
9225	387
9230	387
9235	387
9240	387
9245	387
9250	387
9255	387
9260	387
9265	387
9270	387
9275	387
9280	387
9285	387
9290	387
9295	387
9300	387
9305	387
9310	387
9315	387
9320	387
9325	387
9330	387
9335	387
9340	387
9345	387
9350	387
9355	387
9360	387
9365	387
9370	387
9375	387
9380	387
9385	387
9390	387
9395	387
9400	387
9405	387
9410	387
9415	387
9420	387
9425	387
9430	387
9435	387
9440	387
9445	387
9450	387
9455	387
9460	387
9465	387
9470	387
9475	387
9480	387
9485	387
9490	387
9495	387
9500	387
9505	387
9510	387
9515	387
9520	387
9525	387
9530	387
9535	387
9540	387
9545	387
9550	387
9555	387
9560	387
9565	387
9570	387
9575	387
9580	387
9585	387
9590	387
9595	387
9600	387
9605	387
9610	387
9615	387
9620	387
9625	387
9630	387
9635	387
9640	387
9645	387
9650	387
9655	387
9660	387
9665	387
9670	387
9675	387
9680	387
9685	387
9690	387
9695	387
9700	387
9705	387
9710	387
9715	387
9720	387
9725	387
9730	387
9735	387
9740	387
9745	387
9750	387
9755	387
9760	387
9765	387
9770	387
9775	387
9780	387
9785	387
9790	387
9795	387
9800	387


==> tiks/dyn-ecco/sig3-exc-1.tsv <==
0	279.15
5	279.253725730486
10	279.562348850213
15	280.068270033713
20	280.759031822391
25	281.617625368503
30	282.622909249436
35	283.750130039694
40	284.971531822391
45	286.257039632036
50	287.575
55	288.892960367964
60	290.178468177609
65	291.399869960306
70	292.527090750564
75	293.532374631497
80	294.390968177609
85	295.081729966287
90	295.587651149787
95	296
100	296
105	296
110	296
115	296
120	296
125	296
130	296
135	296
140	296
145	296
150	296
155	296
160	296
165	296
170	296
175	296
180	296
185	296
190	296
195	296
200	296
205	296
210	296
215	296
220	296
225	296
230	296
235	296
240	296
245	296
250	296
255	296
260	296
265	296
270	296
275	296
280	296
285	296
290	296
295	296
300	296
305	296
310	296
315	296
320	296
325	296
330	296
335	296
340	296
345	296
350	296
355	296
360	296
365	296
370	296
375	296
380	296
385	296
390	296
395	296
400	296
405	296
410	296
415	296
420	296
425	296
430	296
435	296
440	296
445	296
450	296
455	296
460	296
465	296
470	296
475	296
480	296
485	296
490	296
495	296
500	296
505	296
510	296
515	296
520	296
525	296
530	296
535	296
540	296
545	296
550	296
555	296
560	296
565	296
570	296
575	296
580	296
585	296
590	296
595	296
600	296
605	296
610	296
615	296
620	296
625	296
630	296
635	296
640	296
645	296
650	296
655	296
660	296
665	296
670	296
675	296
680	296
685	296
690	296
695	296
700	296
705	296
710	296
715	296
720	296
725	296
730	296
735	296
740	296
745	296
750	296
755	296
760	296
765	296
770	296
775	296
780	296
785	296
790	296
795	296
800	296
805	296
810	296
815	296
820	296
825	296
830	296
835	296
840	296
845	296
850	296
855	296
860	296
865	296
870	296
875	296
880	296
885	296
890	296
895	296
900	296
905	296
910	296
915	296
920	296
925	296
930	296
935	296
940	296
945	296
950	296
955	296
960	296
965	296
970	296
975	296
980	296
985	296
990	296
995	296
1000	296
1005	296
1010	296
1015	296
1020	296
1025	296
1030	296
1035	296
1040	296
1045	296
1050	296
1055	296
1060	296
1065	296
1070	296
1075	296
1080	296
1085	296
1090	296
1095	296
1100	296
1105	296
1110	296
1115	296
1120	296
1125	296
1130	296
1135	296
1140	296
1145	296
1150	296
1155	296
1160	296
1165	296
1170	296
1175	296
1180	296
1185	296
1190	296
1195	296
1200	296
1205	296
1210	296
1215	296
1220	296
1225	296
1230	296
1235	296
1240	296
1245	296
1250	296
1255	296
1260	296
1265	296
1270	296
1275	296
1280	296
1285	296
1290	296
1295	296
1300	296
1305	296
1310	296
1315	296
1320	296
1325	296
1330	296
1335	296
1340	296
1345	296
1350	296
1355	296
1360	296
1365	296
1370	296
1375	296
1380	296
1385	296
1390	296
1395	296
1400	296
1405	296
1410	296
1415	296
1420	296
1425	296
1430	296
1435	296
1440	296
1445	296
1450	296
1455	296
1460	296
1465	296
1470	296
1475	296
1480	296
1485	296
1490	296
1495	296
1500	296
1505	296
1510	296
1515	296
1520	296
1525	296
1530	296
1535	296
1540	296
1545	296
1550	296
1555	296
1560	296
1565	296
1570	296
1575	296
1580	296
1585	296
1590	296
1595	296
1600	296
1605	296
1610	296
1615	296
1620	296
1625	296
1630	296
1635	296
1640	296
1645	296
1650	296
1655	296
1660	296
1665	296
1670	296
1675	296
1680	296
1685	296
1690	296
1695	296
1700	296
1705	296
1710	296
1715	296
1720	296
1725	296
1730	296
1735	296
1740	296
1745	296
1750	296
1755	296
1760	296
1765	296
1770	296
1775	296
1780	296
1785	296
1790	296
1795	296
1800	296.018103127028
1805	296.072401936396
1810	296.162864719128
1815	296.289438647506
1820	296.452049805921
1825	296.650603234035
1830	296.884982982238
1835	297.155052179356
1840	297.460653112585
1845	297.801607319585
1850	298.1777156927
1855	298.588758595232
1860	299.0344959897
1865	299.51466757802
1870	300.028992953504
1875	300.577171764618
1880	301.158883890372
1885	301.773789627266
1890	302.421529887666
1895	303.101726409501
1900	303.813981977156
1905	304.557880653437
1910	305.332988022466
1915	306.138851443366
1920	306.975000314593
1925	307.840946348753
1930	308.736183857747
1935	309.66019004808
1940	310.612425326157
1945	311.592333613392
1950	312.599342670938
1955	313.632864433864
1960	314.692295354566
1965	315.777016755219
1970	316.886395189071
1975	318.019782810357
1980	319.176517752625
1985	320.35592451524
1990	321.557314357867
1995	322.779985702668
2000	324.02322454401
2005	325.28630486542
2010	326.568489063557
2015	327.869028378958
2020	329.187163333286
2025	330.522124172847
2030	331.873131318103
2035	333.239395818927
2040	334.620119815324
2045	336.014497003363
2050	337.421713106031
2055	338.840946348753
2060	340.271367939281
2065	341.712142551688
2070	343.162428814171
2075	344.621379800396
2080	346.08814352407
2085	347.561863436484
2090	349.041678926708
2095	350.52672582417
2100	352.0161369033
2105	353.509042389971
2110	355.004570469419
2115	356.50184779536
2120	358
2125	359.49815220464
2130	360.995429530581
2135	362.490957610029
2140	363.9838630967
2145	365.47327417583
2150	366.958321073292
2155	368.438136563516
2160	369.91185647593
2165	371.378620199604
2170	372.837571185829
2175	374.287857448312
2180	375.728632060719
2185	377.159053651247
2190	378.578286893969
2195	379.985502996637
2200	381.379880184676
2205	382.760604181073
2210	384.126868681897
2215	385.477875827153
2220	386.812836666714
2225	388.130971621042
2230	389.431510936443
2235	390.71369513458
2240	391.97677545599
2245	393.220014297332
2250	394.442685642133
2255	395.64407548476
2260	396.823482247375
2265	397.980217189643
2270	399.113604810929
2275	400.222983244781
2280	401.307704645434
2285	402.367135566136
2290	403.400657329062
2295	404.407666386608
2300	405.387574673843
2305	406.33980995192
2310	407.263816142253
2315	408.159053651247
2320	409.024999685407
2325	409.861148556634
2330	410.667011977534
2335	411.442119346563
2340	412.186018022844
2345	412.898273590499
2350	413.578470112334
2355	414.226210372734
2360	414.841116109628
2365	415.422828235382
2370	415.971007046496
2375	416.48533242198
2380	416.9655040103
2385	417.411241404768
2390	417.8222843073
2395	418.198392680415
2400	418.539346887415
2405	418.844947820644
2410	419.115017017762
2415	419.349396765965
2420	419.547950194079
2425	419.710561352494
2430	419.837135280872
2435	419.927598063604
2440	420
2445	420
2450	420
2455	420
2460	420
2465	420
2470	420
2475	420
2480	420
2485	420
2490	420
2495	420
2500	420
2505	420
2510	420
2515	420
2520	420
2525	420
2530	420
2535	420
2540	420
2545	420
2550	420
2555	420
2560	420
2565	420
2570	420
2575	420
2580	420
2585	420
2590	420
2595	420
2600	420
2605	420
2610	420
2615	420
2620	420
2625	420
2630	420
2635	420
2640	420
2645	420
2650	420
2655	420
2660	420
2665	420
2670	420
2675	420
2680	420
2685	420
2690	420
2695	420
2700	420
2705	420
2710	420
2715	420
2720	420
2725	420
2730	420
2735	420
2740	420
2745	420
2750	420
2755	420
2760	420
2765	420
2770	420
2775	420
2780	420
2785	420
2790	420
2795	420
2800	420
2805	420
2810	420
2815	420
2820	420
2825	420
2830	420
2835	420
2840	420
2845	420
2850	420
2855	420
2860	420
2865	420
2870	420
2875	420
2880	420
2885	420
2890	420
2895	420
2900	420
2905	420
2910	420
2915	420
2920	420
2925	420
2930	420
2935	420
2940	420
2945	420
2950	420
2955	420
2960	420
2965	420
2970	420
2975	420
2980	420
2985	420
2990	420
2995	420
3000	420
3005	420
3010	420
3015	420
3020	420
3025	420
3030	420
3035	420
3040	420
3045	420
3050	420
3055	420
3060	420
3065	420
3070	420
3075	420
3080	420
3085	420
3090	420
3095	420
3100	420
3105	420
3110	420
3115	420
3120	420
3125	420
3130	420
3135	420
3140	420
3145	420
3150	420
3155	420
3160	420
3165	420
3170	420
3175	420
3180	420
3185	420
3190	420
3195	420
3200	420
3205	420
3210	420
3215	420
3220	420
3225	420
3230	420
3235	420
3240	420
3245	420
3250	420
3255	420
3260	420
3265	420
3270	420
3275	420
3280	420
3285	420
3290	420
3295	420
3300	420
3305	420
3310	420
3315	420
3320	420
3325	420
3330	420
3335	420
3340	420
3345	420
3350	420
3355	420
3360	420
3365	420
3370	420
3375	420
3380	420
3385	420
3390	420
3395	420
3400	420
3405	420
3410	420
3415	420
3420	420
3425	420
3430	420
3435	420
3440	420
3445	420
3450	420
3455	420
3460	420
3465	420
3470	420
3475	420
3480	420
3485	420
3490	420
3495	420
3500	420
3505	420
3510	420
3515	420
3520	420
3525	420
3530	420
3535	420
3540	420
3545	420
3550	420
3555	420
3560	420
3565	420
3570	420
3575	420
3580	420
3585	420
3590	420
3595	420
3600	420
3605	420
3610	420
3615	420
3620	420
3625	420
3630	420
3635	420
3640	420
3645	420
3650	420
3655	420
3660	420
3665	420
3670	420
3675	420
3680	420
3685	420
3690	420
3695	420
3700	420
3705	420
3710	420
3715	420
3720	420
3725	420
3730	420
3735	420
3740	420
3745	420
3750	420
3755	420
3760	420
3765	420
3770	420
3775	420
3780	420
3785	420
3790	420
3795	420
3800	420
3805	420
3810	420
3815	420
3820	420
3825	420
3830	420
3835	420
3840	420
3845	420
3850	420
3855	420
3860	420
3865	420
3870	420
3875	420
3880	420
3885	420
3890	420
3895	420
3900	420
3905	420
3910	420
3915	420
3920	420
3925	420
3930	420
3935	420
3940	420
3945	420
3950	420
3955	420
3960	420
3965	420
3970	420
3975	420
3980	420
3985	420
3990	420
3995	420
4000	420
4005	420
4010	420
4015	420
4020	420
4025	420
4030	420
4035	420
4040	420
4045	420
4050	420
4055	420
4060	420
4065	420
4070	420
4075	420
4080	420
4085	420
4090	420
4095	420
4100	420
4105	420
4110	420
4115	420
4120	420
4125	420
4130	420
4135	420
4140	420
4145	420
4150	420
4155	420
4160	420
4165	420
4170	420
4175	420
4180	420
4185	420
4190	420
4195	420
4200	420
4205	420
4210	420
4215	420
4220	420
4225	420
4230	420
4235	420
4240	420
4245	420
4250	420
4255	420
4260	420
4265	420
4270	420
4275	420
4280	420
4285	420
4290	420
4295	420
4300	420
4305	420
4310	420
4315	420
4320	420
4325	420
4330	420
4335	420
4340	420
4345	420
4350	420
4355	420
4360	420
4365	420
4370	420
4375	420
4380	420
4385	420
4390	420
4395	420
4400	420
4405	420
4410	420
4415	420
4420	420
4425	420
4430	420
4435	420
4440	420
4445	420
4450	419.890483427769
4455	419.562365922954
4460	419.016942415442
4465	418.256365442639
4470	417.283636654381
4475	416.102594966798
4480	414.717901411864
4485	413.135020742434
4490	411.360199865362
4495	409.40044318781
4500	407.263484974056
4505	404.957758821888
4510	402.492364379042
4515	399.877031431052
4520	397.122081502232
4525	394.238387121334
4530	391.237328912645
4535	388.130750681862
4540	384.930912674
4545	381.65044318781
4550	378.302288737649
4555	374.899662959508
4560	371.455994462819
4565	367.984873833877
4570	364.5
4575	361.015126166123
4580	357.544005537181
4585	354.100337040492
4590	350.697711262351
4595	347.34955681219
4600	344.069087326
4605	340.869249318138
4610	337.762671087355
4615	334.761612878666
4620	331.877918497768
4625	329.122968568948
4630	326.507635620958
4635	324.042241178112
4640	321.736515025944
4645	319.59955681219
4650	317.639800134638
4655	315.864979257566
4660	314.282098588136
4665	312.897405033202
4670	311.716363345619
4675	310.743634557361
4680	309.983057584558
4685	309.437634077046
4690	309
4695	309
4700	309
4705	309
4710	309
4715	309
4720	309
4725	309
4730	309
4735	309
4740	309
4745	309
4750	309
4755	309
4760	309
4765	309
4770	309
4775	309
4780	309
4785	309
4790	309
4795	309
4800	309
4805	309
4810	309
4815	309
4820	309
4825	309
4830	309
4835	309
4840	309
4845	309
4850	309
4855	309
4860	309
4865	309
4870	309
4875	309
4880	309
4885	309
4890	309
4895	309
4900	309
4905	309
4910	309
4915	309
4920	309
4925	309
4930	309
4935	309
4940	309
4945	309
4950	309
4955	309
4960	309
4965	309
4970	309
4975	309
4980	309
4985	309
4990	309
4995	309
5000	309
5005	309
5010	309
5015	309
5020	309
5025	309
5030	309
5035	309
5040	309
5045	309
5050	309
5055	309
5060	309
5065	309
5070	309
5075	309
5080	309
5085	309
5090	309
5095	309
5100	309
5105	309
5110	309
5115	309
5120	309
5125	309
5130	309
5135	309
5140	309
5145	309
5150	309
5155	309
5160	309
5165	309
5170	309
5175	309
5180	309
5185	309
5190	309
5195	309
5200	309
5205	309
5210	309
5215	309
5220	309
5225	309
5230	309
5235	309
5240	309
5245	309
5250	309
5255	309
5260	309
5265	309
5270	309
5275	309
5280	309
5285	309
5290	309
5295	309
5300	309
5305	309
5310	309
5315	309
5320	309
5325	309
5330	309
5335	309
5340	309
5345	309
5350	309
5355	309
5360	309
5365	309
5370	309
5375	309
5380	309
5385	309
5390	309
5395	309
5400	309
5405	309
5410	309
5415	309
5420	309
5425	309
5430	309
5435	309
5440	309
5445	309
5450	309
5455	309
5460	309
5465	309
5470	309
5475	309
5480	309
5485	309
5490	309
5495	309
5500	309
5505	309
5510	309
5515	309
5520	309
5525	309
5530	309
5535	309
5540	309
5545	309
5550	309
5555	309
5560	309
5565	309
5570	309
5575	309
5580	309
5585	309
5590	309
5595	309
5600	309
5605	309
5610	309
5615	309
5620	309
5625	309
5630	309
5635	309
5640	309
5645	309
5650	309
5655	309
5660	309
5665	309
5670	309
5675	309
5680	309
5685	309
5690	309
5695	309
5700	309
5705	309
5710	309
5715	309
5720	309
5725	309
5730	309
5735	309
5740	309
5745	309
5750	309
5755	309
5760	309
5765	309
5770	309
5775	309
5780	309
5785	309
5790	309
5795	309
5800	309
5805	309
5810	309
5815	309
5820	309
5825	309
5830	309
5835	309
5840	309
5845	309
5850	309
5855	309
5860	309
5865	309
5870	309
5875	309
5880	309
5885	309
5890	309
5895	309
5900	309
5905	309
5910	309
5915	309
5920	309
5925	309
5930	309
5935	309
5940	309
5945	309
5950	309
5955	309
5960	309
5965	309
5970	309
5975	309
5980	309
5985	309
5990	309
5995	309
6000	309
6005	309
6010	309
6015	309
6020	309
6025	309
6030	309
6035	309
6040	309
6045	309
6050	309
6055	309
6060	309
6065	309
6070	309
6075	309
6080	309
6085	309
6090	309
6095	309
6100	309
6105	309
6110	309
6115	309
6120	309
6125	309
6130	309
6135	309
6140	309
6145	309
6150	309
6155	309
6160	309
6165	309
6170	309
6175	309
6180	309
6185	309
6190	309
6195	309
6200	309
6205	309
6210	309
6215	309
6220	309
6225	309
6230	309
6235	309
6240	309
6245	309
6250	309
6255	309
6260	309
6265	309
6270	309
6275	309
6280	309
6285	309
6290	309
6295	309
6300	309
6305	309
6310	309
6315	309
6320	309
6325	309
6330	309
6335	309
6340	309
6345	309
6350	309
6355	309
6360	309
6365	309
6370	309
6375	309
6380	309
6385	309
6390	309
6395	309
6400	309
6405	309
6410	309
6415	309
6420	309
6425	309
6430	309
6435	309
6440	309
6445	309
6450	309
6455	309
6460	309
6465	309
6470	309
6475	309
6480	309
6485	309
6490	309
6495	309
6500	309
6505	309
6510	309
6515	309
6520	309
6525	309
6530	309
6535	309
6540	309
6545	309
6550	309
6555	309
6560	309
6565	309
6570	309
6575	309
6580	309
6585	309
6590	309
6595	309
6600	309
6605	309
6610	309
6615	309
6620	309
6625	309
6630	309
6635	309
6640	309
6645	309
6650	309
6655	309
6660	309
6665	309
6670	309
6675	309
6680	309
6685	309
6690	309
6695	309
6700	309
6705	309
6710	309
6715	309
6720	309
6725	309
6730	309
6735	309
6740	309
6745	309
6750	309
6755	309
6760	309
6765	309
6770	309
6775	309
6780	309
6785	309
6790	309
6795	309
6800	309
6805	309
6810	309
6815	309
6820	309
6825	309
6830	309
6835	309
6840	309
6845	309
6850	309
6855	309
6860	309
6865	309
6870	309
6875	309
6880	309
6885	309
6890	309
6895	309
6900	309
6905	309
6910	309
6915	309
6920	309
6925	309
6930	309
6935	309
6940	309
6945	309
6950	309
6955	309
6960	309
6965	309
6970	309
6975	309
6980	309
6985	309
6990	309
6995	309
7000	309
7005	309
7010	309
7015	309
7020	309
7025	309
7030	309
7035	309
7040	309
7045	309
7050	309
7055	309
7060	309
7065	309
7070	309
7075	309
7080	309
7085	309
7090	309
7095	309
7100	309
7105	309
7110	309
7115	309
7120	309
7125	309
7130	309
7135	309
7140	309
7145	309
7150	309
7155	309
7160	309
7165	309
7170	309
7175	309
7180	309
7185	309
7190	309
7195	309
7200	309
7205	309
7210	309
7215	309
7220	309
7225	309
7230	309
7235	309
7240	309
7245	309
7250	309
7255	309
7260	309
7265	309
7270	309
7275	309
7280	309
7285	309
7290	309
7295	309
7300	309
7305	309
7310	309
7315	309
7320	309
7325	309
7330	309
7335	309
7340	309
7345	309
7350	309
7355	309
7360	309
7365	309
7370	309
7375	309
7380	309
7385	309
7390	309
7395	309
7400	309
7405	309
7410	309
7415	309
7420	309
7425	309
7430	309
7435	309
7440	309
7445	309
7450	309
7455	309
7460	309
7465	309
7470	309
7475	309
7480	309
7485	309
7490	309
7495	309
7500	309
7505	309
7510	309
7515	309
7520	309
7525	309
7530	309
7535	309
7540	309
7545	309
7550	309
7555	309
7560	309
7565	309
7570	309
7575	309
7580	309
7585	309
7590	309
7595	309
7600	309
7605	309
7610	309
7615	309
7620	309
7625	309
7630	309
7635	309
7640	309
7645	309
7650	309
7655	309
7660	309
7665	309
7670	309
7675	309
7680	309
7685	309
7690	309
7695	309
7700	309
7705	309
7710	309
7715	309
7720	309
7725	309
7730	309
7735	309
7740	309
7745	309
7750	309
7755	309
7760	309
7765	309
7770	309
7775	309
7780	309
7785	309
7790	309
7795	309
7800	309
7805	309
7810	309
7815	309
7820	309
7825	309
7830	309
7835	309
7840	309
7845	309
7850	309
7855	309
7860	309
7865	309
7870	309
7875	309
7880	309
7885	309
7890	309
7895	309
7900	309
7905	309
7910	309
7915	309
7920	309
7925	309
7930	309
7935	309
7940	309
7945	309
7950	309
7955	309
7960	309
7965	309
7970	309
7975	309
7980	309
7985	309
7990	309
7995	309
8000	309
8005	309
8010	309
8015	309
8020	309
8025	309
8030	309
8035	309
8040	309
8045	309
8050	309
8055	309
8060	309
8065	309
8070	309
8075	309
8080	309
8085	309
8090	309
8095	309
8100	309
8105	309
8110	309
8115	309
8120	309
8125	309
8130	309
8135	309
8140	309
8145	309
8150	309
8155	309
8160	309
8165	309
8170	309
8175	309
8180	309
8185	309
8190	309
8195	309
8200	309
8205	309
8210	309
8215	309
8220	309
8225	309
8230	309
8235	309
8240	309
8245	309
8250	309
8255	309
8260	309
8265	309
8270	309
8275	309
8280	309
8285	309
8290	309
8295	309
8300	309
8305	309
8310	309
8315	309
8320	309
8325	309
8330	309
8335	309
8340	309
8345	309
8350	309
8355	309
8360	309
8365	309
8370	309
8375	309
8380	309
8385	309
8390	309
8395	309
8400	309
8405	309
8410	309
8415	309
8420	309
8425	309
8430	309
8435	309
8440	309
8445	309
8450	309
8455	309
8460	309
8465	309
8470	309
8475	309
8480	309
8485	309
8490	309
8495	309
8500	309
8505	309
8510	309
8515	309
8520	309
8525	309
8530	309
8535	309
8540	309
8545	309
8550	309
8555	309
8560	309
8565	309
8570	309
8575	309
8580	309
8585	309
8590	309
8595	309
8600	309
8605	309
8610	309
8615	309
8620	309
8625	309
8630	309
8635	309
8640	309
8645	309
8650	309
8655	309
8660	309
8665	309
8670	309
8675	309
8680	309
8685	309
8690	309
8695	309
8700	309
8705	309
8710	309
8715	309
8720	309
8725	309
8730	309
8735	309
8740	309
8745	309
8750	309
8755	309
8760	309
8765	309
8770	309
8775	309
8780	309
8785	309
8790	309
8795	309
8800	309
8805	309
8810	309
8815	309
8820	309
8825	309
8830	309
8835	309
8840	309
8845	309
8850	309
8855	309
8860	309
8865	309
8870	309
8875	309
8880	309
8885	309
8890	309
8895	309
8900	309
8905	309
8910	309
8915	309
8920	309
8925	309
8930	309
8935	309
8940	309
8945	309
8950	309
8955	309
8960	309
8965	309
8970	309
8975	309
8980	309
8985	309
8990	309
8995	309
9000	309
9005	309
9010	309
9015	309
9020	309
9025	309
9030	309
9035	309
9040	309
9045	309
9050	309
9055	309
9060	309
9065	309
9070	309
9075	309
9080	309
9085	309
9090	309
9095	309
9100	309
9105	309
9110	309
9115	309
9120	309
9125	309
9130	309
9135	309
9140	309
9145	309
9150	309
9155	309
9160	309
9165	309
9170	309
9175	309
9180	309
9185	309
9190	309
9195	309
9200	309
9205	309
9210	309
9215	309
9220	309
9225	309
9230	309
9235	309
9240	309
9245	309
9250	309
9255	309
9260	309
9265	309
9270	309
9275	309
9280	309
9285	309
9290	309
9295	309
9300	309
9305	309
9310	309
9315	309
9320	309
9325	309
9330	309
9335	309
9340	309
9345	309
9350	309
9355	309
9360	309
9365	309
9370	309
9375	309
9380	309
9385	309
9390	309
9395	309
9400	309
9405	309
9410	309
9415	309
9420	309
9425	309
9430	309
9435	309
9440	309
9445	309
9450	309
9455	309
9460	309
9465	309
9470	309
9475	309
9480	309
9485	309
9490	309
9495	309
9500	309
9505	309
9510	309
9515	309
9520	309
9525	309
9530	309
9535	309
9540	309
9545	309
9550	309
9555	309
9560	309
9565	309
9570	309
9575	309
9580	309
9585	309
9590	309
9595	309
9600	309
9605	309
9610	309
9615	309
9620	309
9625	309
9630	309
9635	309
9640	309
9645	309
9650	309
9655	309
9660	309
9665	309
9670	309
9675	309
9680	309
9685	309
9690	309
9695	309
9700	309
9705	309
9710	309
9715	309
9720	309
9725	309
9730	309
9735	309
9740	309
9745	309
9750	309
9755	309
9760	309
9765	309
9770	309
9775	309
9780	309
9785	309
9790	309
9795	309
9800	309


==> tiks/dyn-ecco/sig3-exc-2.tsv <==
0	279.15
5	279.893932019539
10	282.107410002865
15	285.735930775918
20	290.690148114894
25	296.848072746803
30	304.058076130227
35	312.142624053238
40	320.902648114894
45	330.122447449944
50	339.575
55	349.027552550056
60	358.247351885106
65	367.007375946762
70	375.091923869773
75	382.301927253197
80	388.459851885106
85	393.414069224082
90	397.042589997135
95	400
100	400
105	400
110	400
115	400
120	400
125	400
130	400
135	400
140	400
145	400
150	400
155	400
160	400
165	400
170	400
175	400
180	400
185	400
190	400
195	400
200	400
205	400
210	400
215	400
220	400
225	400
230	400
235	400
240	400
245	400
250	400
255	400
260	400
265	400
270	400
275	400
280	400
285	400
290	400
295	400
300	400
305	400
310	400
315	400
320	400
325	400
330	400
335	400
340	400
345	400
350	400
355	400
360	400
365	400
370	400
375	400
380	400
385	400
390	400
395	400
400	400
405	400
410	400
415	400
420	400
425	400
430	400
435	400
440	400
445	400
450	400
455	400
460	400
465	400
470	400
475	400
480	400
485	400
490	400
495	400
500	400
505	400
510	400
515	400
520	400
525	400
530	400
535	400
540	400
545	400
550	400
555	400
560	400
565	400
570	400
575	400
580	400
585	400
590	400
595	400
600	400
605	400
610	400
615	400
620	400
625	400
630	400
635	400
640	400
645	400
650	400
655	400
660	400
665	400
670	400
675	400
680	400
685	400
690	400
695	400
700	400
705	400
710	400
715	400
720	400
725	400
730	400
735	400
740	400
745	400
750	400
755	400
760	400
765	400
770	400
775	400
780	400
785	400
790	400
795	400
800	400
805	400
810	400
815	400
820	400
825	400
830	400
835	400
840	400
845	400
850	400
855	400
860	400
865	400
870	400
875	400
880	400
885	400
890	400
895	400
900	400
905	400
910	400
915	400
920	400
925	400
930	400
935	400
940	400
945	400
950	400
955	400
960	400
965	400
970	400
975	400
980	400
985	400
990	400
995	400
1000	400
1005	400
1010	400
1015	400
1020	400
1025	400
1030	400
1035	400
1040	400
1045	400
1050	400
1055	400
1060	400
1065	400
1070	400
1075	400
1080	400
1085	400
1090	400
1095	400
1100	400
1105	400
1110	400
1115	400
1120	400
1125	400
1130	400
1135	400
1140	400
1145	400
1150	400
1155	400
1160	400
1165	400
1170	400
1175	400
1180	400
1185	400
1190	400
1195	400
1200	400
1205	400
1210	400
1215	400
1220	400
1225	400
1230	400
1235	400
1240	400
1245	400
1250	400
1255	400
1260	400
1265	400
1270	400
1275	400
1280	400
1285	400
1290	400
1295	400
1300	400
1305	400
1310	400
1315	400
1320	400
1325	400
1330	400
1335	400
1340	400
1345	400
1350	400
1355	400
1360	400
1365	400
1370	400
1375	400
1380	400
1385	400
1390	400
1395	400
1400	400
1405	400
1410	400
1415	400
1420	400
1425	400
1430	400
1435	400
1440	400
1445	400
1450	400
1455	400
1460	400
1465	400
1470	400
1475	400
1480	400
1485	400
1490	400
1495	400
1500	400
1505	400
1510	400
1515	400
1520	400
1525	400
1530	400
1535	400
1540	400
1545	400
1550	400
1555	400
1560	400
1565	400
1570	400
1575	400
1580	400
1585	400
1590	400
1595	400
1600	400
1605	400
1610	400
1615	400
1620	400
1625	400
1630	400
1635	400
1640	400
1645	400
1650	400
1655	400
1660	400
1665	400
1670	400
1675	400
1680	400
1685	400
1690	400
1695	400
1700	400
1705	400
1710	400
1715	400
1720	400
1725	400
1730	400
1735	400
1740	400
1745	400
1750	400
1755	400
1760	400
1765	400
1770	400
1775	400
1780	400
1785	400
1790	400
1795	400
1800	400
1805	400
1810	400
1815	400
1820	400
1825	400
1830	400
1835	400
1840	400
1845	400
1850	400
1855	400
1860	400
1865	400
1870	400
1875	400
1880	400
1885	400
1890	400
1895	400
1900	400
1905	400
1910	400
1915	400
1920	400
1925	400
1930	400
1935	400
1940	400
1945	400
1950	400
1955	400
1960	400
1965	400
1970	400
1975	400
1980	400
1985	400
1990	400
1995	400
2000	400
2005	400
2010	400
2015	400
2020	400
2025	400
2030	400
2035	400
2040	400
2045	400
2050	400
2055	400
2060	400
2065	400
2070	400
2075	400
2080	400
2085	400
2090	400
2095	400
2100	400
2105	400
2110	400
2115	400
2120	400
2125	400
2130	400
2135	400
2140	400
2145	400
2150	400
2155	400
2160	400
2165	400
2170	400
2175	400
2180	400
2185	400
2190	400
2195	400
2200	400
2205	400
2210	400
2215	400
2220	400
2225	400
2230	400
2235	400
2240	400
2245	400
2250	400
2255	400
2260	400
2265	400
2270	400
2275	400
2280	400
2285	400
2290	400
2295	400
2300	400
2305	400
2310	400
2315	400
2320	400
2325	400
2330	400
2335	400
2340	400
2345	400
2350	400
2355	400
2360	400
2365	400
2370	400
2375	400
2380	400
2385	400
2390	400
2395	400
2400	400
2405	400
2410	400
2415	400
2420	400
2425	400
2430	400
2435	400
2440	400
2445	400
2450	400
2455	400
2460	400
2465	400
2470	400
2475	400
2480	400
2485	400
2490	400
2495	400
2500	400
2505	400
2510	400
2515	400
2520	400
2525	400
2530	400
2535	400
2540	400
2545	400
2550	400
2555	400
2560	400
2565	400
2570	400
2575	400
2580	400
2585	400
2590	400
2595	400
2600	400
2605	400
2610	400
2615	400
2620	400
2625	400
2630	400
2635	400
2640	400
2645	400
2650	400
2655	400
2660	400
2665	400
2670	400
2675	400
2680	400
2685	400
2690	400
2695	400
2700	400
2705	400
2710	400
2715	400
2720	400
2725	400
2730	400
2735	400
2740	400
2745	400
2750	400
2755	400
2760	400
2765	400
2770	400
2775	400
2780	400
2785	400
2790	400
2795	400
2800	400
2805	400
2810	400
2815	400
2820	400
2825	400
2830	400
2835	400
2840	400
2845	400
2850	400
2855	400
2860	400
2865	400
2870	400
2875	400
2880	400
2885	400
2890	400
2895	400
2900	400
2905	400
2910	400
2915	400
2920	400
2925	400
2930	400
2935	400
2940	400
2945	400
2950	400
2955	400
2960	400
2965	400
2970	400
2975	400
2980	400
2985	400
2990	400
2995	400
3000	400
3005	400
3010	400
3015	400
3020	400
3025	400
3030	400
3035	400
3040	400
3045	400
3050	400
3055	400
3060	400
3065	400
3070	400
3075	400
3080	400
3085	400
3090	400
3095	400
3100	400
3105	400
3110	400
3115	400
3120	400
3125	400
3130	400
3135	400
3140	400
3145	400
3150	400
3155	400
3160	400
3165	400
3170	400
3175	400
3180	400
3185	400
3190	400
3195	400
3200	400
3205	400
3210	400
3215	400
3220	400
3225	400
3230	400
3235	400
3240	400
3245	400
3250	400
3255	400
3260	400
3265	400
3270	400
3275	400
3280	400
3285	400
3290	400
3295	400
3300	400
3305	400
3310	400
3315	400
3320	400
3325	400
3330	400
3335	400
3340	400
3345	400
3350	400
3355	400
3360	400
3365	400
3370	400
3375	400
3380	400
3385	400
3390	400
3395	400
3400	400
3405	400
3410	400
3415	400
3420	400
3425	400
3430	400
3435	400
3440	400
3445	400
3450	400
3455	400
3460	400
3465	400
3470	400
3475	400
3480	400
3485	400
3490	400
3495	400
3500	400
3505	400
3510	400
3515	400
3520	400
3525	400
3530	400
3535	400
3540	400
3545	400
3550	400
3555	400
3560	400
3565	400
3570	400
3575	400
3580	400
3585	400
3590	400
3595	400
3600	400
3605	400
3610	400
3615	400
3620	400
3625	400
3630	400
3635	400
3640	400
3645	400
3650	400
3655	400
3660	400
3665	400
3670	400
3675	400
3680	400
3685	400
3690	400
3695	400
3700	400
3705	400
3710	400
3715	400
3720	400
3725	400
3730	400
3735	400
3740	400
3745	400
3750	400
3755	400
3760	400
3765	400
3770	400
3775	400
3780	400
3785	400
3790	400
3795	400
3800	400
3805	400
3810	400
3815	400
3820	400
3825	400
3830	400
3835	400
3840	400
3845	400
3850	400
3855	400
3860	400
3865	400
3870	400
3875	400
3880	400
3885	400
3890	400
3895	400
3900	400
3905	400
3910	400
3915	400
3920	400
3925	400
3930	400
3935	400
3940	400
3945	400
3950	400
3955	400
3960	400
3965	400
3970	400
3975	400
3980	400
3985	400
3990	400
3995	400
4000	400
4005	400
4010	400
4015	400
4020	400
4025	400
4030	400
4035	400
4040	400
4045	400
4050	400
4055	400
4060	400
4065	400
4070	400
4075	400
4080	400
4085	400
4090	400
4095	400
4100	400
4105	400
4110	400
4115	400
4120	400
4125	400
4130	400
4135	400
4140	400
4145	400
4150	400
4155	400
4160	400
4165	400
4170	400
4175	400
4180	400
4185	400
4190	400
4195	400
4200	400
4205	400
4210	400
4215	400
4220	400
4225	400
4230	400
4235	400
4240	400
4245	400
4250	400
4255	400
4260	400
4265	400
4270	400
4275	400
4280	400
4285	400
4290	400
4295	400
4300	400
4305	400
4310	400
4315	400
4320	400
4325	400
4330	400
4335	400
4340	400
4345	400
4350	400
4355	400
4360	400
4365	400
4370	400
4375	400
4380	400
4385	400
4390	400
4395	400
4400	400
4405	400
4410	400
4415	400
4420	400
4425	400
4430	400
4435	400
4440	400
4445	400
4450	400
4455	400
4460	400
4465	400
4470	400
4475	400
4480	400
4485	400
4490	400
4495	400
4500	400
4505	400
4510	400
4515	400
4520	400
4525	400
4530	400
4535	400
4540	400
4545	400
4550	400
4555	400
4560	400
4565	400
4570	400
4575	400
4580	400
4585	400
4590	400
4595	400
4600	400
4605	400
4610	400
4615	400
4620	400
4625	400
4630	400
4635	400
4640	400
4645	400
4650	400
4655	400
4660	400
4665	400
4670	400
4675	400
4680	400
4685	400
4690	400
4695	400
4700	400
4705	400
4710	400
4715	400
4720	400
4725	400
4730	400
4735	400
4740	400
4745	400
4750	400
4755	400
4760	400
4765	400
4770	399.986276661769
4775	399.945114661119
4780	399.8765380355
4785	399.780586831729
4790	399.657317082609
4795	399.506800774199
4800	399.329125803788
4805	399.124395928552
4810	398.892730704976
4815	398.634265419024
4820	398.349151007147
4825	398.037553968131
4830	397.699656265872
4835	397.335655223114
4840	396.945763406214
4845	396.530208501016
4850	396.089233179879
4855	395.623094959976
4860	395.132066052898
4865	394.616433205701
4870	394.076497533446
4875	393.512574343362
4880	392.924992950711
4885	392.314096486481
4890	391.680241697002
4895	391.023798735623
4900	390.345150946546
4905	389.644694640971
4910	388.922838865655
4915	388.180005164042
4920	387.416627330095
4925	386.633151154974
4930	385.8300341667
4935	385.007745362979
4940	384.166764937317
4945	383.3075839986
4950	382.430704284301
4955	381.536637867479
4960	380.625906857746
4965	379.699043096364
4970	378.75658784567
4975	377.799091472988
4980	376.827113129239
4985	375.841220422403
4990	374.841989086057
4995	373.830002643164
5000	372.805852065309
5005	371.770135427588
5010	370.723457559351
5015	369.666429690999
5020	368.599669097041
5025	367.523798735623
5030	366.439446884738
5035	365.347246775334
5040	364.247836221515
5045	363.141857248087
5050	362.029955715624
5055	360.912780943311
5060	359.790985329753
5065	358.665223972
5070	357.536154282982
5075	356.404435607603
5080	355.270728837699
5085	354.135696026098
5090	353
5095	351.864303973902
5100	350.729271162301
5105	349.595564392397
5110	348.463845717018
5115	347.334776028
5120	346.209014670247
5125	345.087219056689
5130	343.970044284376
5135	342.858142751913
5140	341.752163778485
5145	340.652753224666
5150	339.560553115262
5155	338.476201264377
5160	337.400330902959
5165	336.333570309001
5170	335.276542440649
5175	334.229864572412
5180	333.194147934691
5185	332.169997356836
5190	331.158010913943
5195	330.158779577597
5200	329.172886870761
5205	328.200908527012
5210	327.24341215433
5215	326.300956903636
5220	325.374093142254
5225	324.463362132521
5230	323.569295715699
5235	322.6924160014
5240	321.833235062683
5245	320.992254637021
5250	320.1699658333
5255	319.366848845026
5260	318.583372669905
5265	317.819994835958
5270	317.077161134345
5275	316.355305359029
5280	315.654849053454
5285	314.976201264377
5290	314.319758302998
5295	313.685903513519
5300	313.075007049289
5305	312.487425656638
5310	311.923502466554
5315	311.383566794299
5320	310.867933947102
5325	310.376905040024
5330	309.910766820121
5335	309.469791498984
5340	309.054236593786
5345	308.664344776886
5350	308.300343734128
5355	307.962446031869
5360	307.650848992853
5365	307.365734580976
5370	307.107269295024
5375	306.875604071448
5380	306.670874196212
5385	306.493199225801
5390	306.342682917391
5395	306.219413168271
5400	306.1234619645
5405	306.054885338881
5410	306
5415	306
5420	306
5425	306
5430	306
5435	306
5440	306
5445	306
5450	306
5455	306
5460	306
5465	306
5470	306
5475	306
5480	306
5485	306
5490	306
5495	306
5500	306
5505	306
5510	306
5515	306
5520	306
5525	306
5530	306
5535	306
5540	306
5545	306
5550	306
5555	306
5560	306
5565	306
5570	306
5575	306
5580	306
5585	306
5590	306
5595	306
5600	306
5605	306
5610	306
5615	306
5620	306
5625	306
5630	306
5635	306
5640	306
5645	306
5650	306
5655	306
5660	306
5665	306
5670	306
5675	306
5680	306
5685	306
5690	306
5695	306
5700	306
5705	306
5710	306
5715	306
5720	306
5725	306
5730	306
5735	306
5740	306
5745	306
5750	306
5755	306
5760	306
5765	306
5770	306
5775	306
5780	306
5785	306
5790	306
5795	306
5800	306
5805	306
5810	306
5815	306
5820	306
5825	306
5830	306
5835	306
5840	306
5845	306
5850	306
5855	306
5860	306
5865	306
5870	306
5875	306
5880	306
5885	306
5890	306
5895	306
5900	306
5905	306
5910	306
5915	306
5920	306
5925	306
5930	306
5935	306
5940	306
5945	306
5950	306
5955	306
5960	306
5965	306
5970	306
5975	306
5980	306
5985	306
5990	306
5995	306
6000	306
6005	306
6010	306
6015	306
6020	306
6025	306
6030	306
6035	306
6040	306
6045	306
6050	306
6055	306
6060	306
6065	306
6070	306
6075	306
6080	306
6085	306
6090	306
6095	306
6100	306
6105	306
6110	306
6115	306
6120	306
6125	306
6130	306
6135	306
6140	306
6145	306
6150	306
6155	306
6160	306
6165	306
6170	306
6175	306
6180	306
6185	306
6190	306
6195	306
6200	306
6205	306
6210	306
6215	306
6220	306
6225	306
6230	306
6235	306
6240	306
6245	306
6250	306
6255	306
6260	306
6265	306
6270	306
6275	306
6280	306
6285	306
6290	306
6295	306
6300	306
6305	306
6310	306
6315	306
6320	306
6325	306
6330	306
6335	306
6340	306
6345	306
6350	306
6355	306
6360	306
6365	306
6370	306
6375	306
6380	306
6385	306
6390	306
6395	306
6400	306
6405	306
6410	306
6415	306
6420	306
6425	306
6430	306
6435	306
6440	306
6445	306
6450	306
6455	306
6460	306
6465	306
6470	306
6475	306
6480	306
6485	306
6490	306
6495	306
6500	306
6505	306
6510	306
6515	306
6520	306
6525	306
6530	306
6535	306
6540	306
6545	306
6550	306
6555	306
6560	306
6565	306
6570	306
6575	306
6580	306
6585	306
6590	306
6595	306
6600	306
6605	306
6610	306
6615	306
6620	306
6625	306
6630	306
6635	306
6640	306
6645	306
6650	306
6655	306
6660	306
6665	306
6670	306
6675	306
6680	306
6685	306
6690	306
6695	306
6700	306
6705	306
6710	306
6715	306
6720	306
6725	306
6730	306
6735	306
6740	306
6745	306
6750	306
6755	306
6760	306
6765	306
6770	306
6775	306
6780	306
6785	306
6790	306
6795	306
6800	306
6805	306
6810	306
6815	306
6820	306
6825	306
6830	306
6835	306
6840	306
6845	306
6850	306
6855	306
6860	306
6865	306
6870	306
6875	306
6880	306
6885	306
6890	306
6895	306
6900	306
6905	306
6910	306
6915	306
6920	306
6925	306
6930	306
6935	306
6940	306
6945	306
6950	306
6955	306
6960	306
6965	306
6970	306
6975	306
6980	306
6985	306
6990	306
6995	306
7000	306
7005	306
7010	306
7015	306
7020	306
7025	306
7030	306
7035	306
7040	306
7045	306
7050	306
7055	306
7060	306
7065	306
7070	306
7075	306
7080	306
7085	306
7090	306
7095	306
7100	306
7105	306
7110	306
7115	306
7120	306
7125	306
7130	306
7135	306
7140	306
7145	306
7150	306
7155	306
7160	306
7165	306
7170	306
7175	306
7180	306
7185	306
7190	306
7195	306
7200	306
7205	306
7210	306
7215	306
7220	306
7225	306
7230	306
7235	306
7240	306
7245	306
7250	306
7255	306
7260	306
7265	306
7270	306
7275	306
7280	306
7285	306
7290	306
7295	306
7300	306
7305	306
7310	306
7315	306
7320	306
7325	306
7330	306
7335	306
7340	306
7345	306
7350	306
7355	306
7360	306
7365	306
7370	306
7375	306
7380	306
7385	306
7390	306
7395	306
7400	306
7405	306
7410	306
7415	306
7420	306
7425	306
7430	306
7435	306
7440	306
7445	306
7450	306
7455	306
7460	306
7465	306
7470	306
7475	306
7480	306
7485	306
7490	306
7495	306
7500	306
7505	306
7510	306
7515	306
7520	306
7525	306
7530	306
7535	306
7540	306
7545	306
7550	306
7555	306
7560	306
7565	306
7570	306
7575	306
7580	306
7585	306
7590	306
7595	306
7600	306
7605	306
7610	306
7615	306
7620	306
7625	306
7630	306
7635	306
7640	306
7645	306
7650	306
7655	306
7660	306
7665	306
7670	306
7675	306
7680	306
7685	306
7690	306
7695	306
7700	306
7705	306
7710	306
7715	306
7720	306
7725	306
7730	306
7735	306
7740	306
7745	306
7750	306
7755	306
7760	306
7765	306
7770	306
7775	306
7780	306
7785	306
7790	306
7795	306
7800	306
7805	306
7810	306
7815	306
7820	306
7825	306
7830	306
7835	306
7840	306
7845	306
7850	306
7855	306
7860	306
7865	306
7870	306
7875	306
7880	306
7885	306
7890	306
7895	306
7900	306
7905	306
7910	306
7915	306
7920	306
7925	306
7930	306
7935	306
7940	306
7945	306
7950	306
7955	306
7960	306
7965	306
7970	306
7975	306
7980	306
7985	306
7990	306
7995	306
8000	306
8005	306
8010	306
8015	306
8020	306
8025	306
8030	306
8035	306
8040	306
8045	306
8050	306
8055	306
8060	306
8065	306
8070	306
8075	306
8080	306
8085	306
8090	306
8095	306
8100	306
8105	306
8110	306
8115	306
8120	306
8125	306
8130	306
8135	306
8140	306
8145	306
8150	306
8155	306
8160	306
8165	306
8170	306
8175	306
8180	306
8185	306
8190	306
8195	306
8200	306
8205	306
8210	306
8215	306
8220	306
8225	306
8230	306
8235	306
8240	306
8245	306
8250	306
8255	306
8260	306
8265	306
8270	306
8275	306
8280	306
8285	306
8290	306
8295	306
8300	306
8305	306
8310	306
8315	306
8320	306
8325	306
8330	306
8335	306
8340	306
8345	306
8350	306
8355	306
8360	306
8365	306
8370	306
8375	306
8380	306
8385	306
8390	306
8395	306
8400	306
8405	306
8410	306
8415	306
8420	306
8425	306
8430	306
8435	306
8440	306
8445	306
8450	306
8455	306
8460	306
8465	306
8470	306
8475	306
8480	306
8485	306
8490	306
8495	306
8500	306
8505	306
8510	306
8515	306
8520	306
8525	306
8530	306
8535	306
8540	306
8545	306
8550	306
8555	306
8560	306
8565	306
8570	306
8575	306
8580	306
8585	306
8590	306
8595	306
8600	306
8605	306
8610	306
8615	306
8620	306
8625	306
8630	306
8635	306
8640	306
8645	306
8650	306
8655	306.135169102663
8660	306.540142959958
8665	307.213323325085
8670	308.152053462689
8675	309.352628633782
8680	310.810310716655
8685	312.519346906078
8690	314.472992416995
8695	316.663537103112
8700	319.082335885316
8705	321.719842869858
8710	324.565649021633
8715	327.608523243885
8720	330.836456702215
8725	334.236710217966
8730	337.795864543939
8735	341.499873324032
8740	345.334118527792
8745	349.2834681411
8750	353.332335885316
8755	357.464742729207
8760	361.664379950878
8765	365.914673500845
8770	370.198849412242
8775	374.5
8780	378.801150587758
8785	383.085326499155
8790	387.335620049122
8795	391.535257270793
8800	395.667664114684
8805	399.7165318589
8810	403.665881472208
8815	407.500126675968
8820	411.204135456061
8825	414.763289782034
8830	418.163543297785
8835	421.391476756115
8840	424.434350978367
8845	427.280157130142
8850	429.917664114684
8855	432.336462896888
8860	434.527007583005
8865	436.480653093922
8870	438.189689283345
8875	439.647371366218
8880	440.847946537311
8885	441.786676674915
8890	442.459857040042
8895	443
8900	443
8905	443
8910	443
8915	443
8920	443
8925	443
8930	443
8935	443
8940	443
8945	443
8950	443
8955	443
8960	443
8965	443
8970	443
8975	443
8980	443
8985	443
8990	443
8995	443
9000	443
9005	443
9010	443
9015	443
9020	443
9025	443
9030	443
9035	443
9040	443
9045	443
9050	443
9055	443
9060	443
9065	443
9070	443
9075	443
9080	443
9085	443
9090	443
9095	443
9100	443
9105	443
9110	443
9115	443
9120	443
9125	443
9130	443
9135	443
9140	443
9145	443
9150	443
9155	443
9160	443
9165	443
9170	443
9175	443
9180	443
9185	443
9190	443
9195	443
9200	443
9205	443
9210	443
9215	443
9220	443
9225	443
9230	443
9235	443
9240	443
9245	443
9250	443
9255	443
9260	443
9265	443
9270	443
9275	443
9280	443
9285	443
9290	443
9295	443
9300	443
9305	443
9310	443
9315	443
9320	443
9325	443
9330	443
9335	443
9340	443
9345	443
9350	443
9355	443
9360	443
9365	443
9370	443
9375	443
9380	443
9385	443
9390	443
9395	443
9400	443
9405	443
9410	443
9415	443
9420	443
9425	443
9430	443
9435	443
9440	443
9445	443
9450	443
9455	443
9460	443
9465	443
9470	443
9475	443
9480	443
9485	443
9490	443
9495	443
9500	443
9505	443
9510	443
9515	443
9520	443
9525	443
9530	443
9535	443
9540	443
9545	443
9550	443
9555	443
9560	443
9565	443
9570	443
9575	443
9580	443
9585	443
9590	443
9595	443
9600	443
9605	443
9610	443
9615	443
9620	443
9625	443
9630	443
9635	443
9640	443
9645	443
9650	443
9655	443
9660	443
9665	443
9670	443
9675	443
9680	443
9685	443
9690	443
9695	443
9700	443
9705	443
9710	443
9715	443
9720	443
9725	443
9730	443
9735	443
9740	443
9745	443
9750	443
9755	443
9760	443
9765	443
9770	443
9775	443
9780	443
9785	443
9790	443
9795	443
9800	443


==> tiks/dyn-ecco/sig3-exc-3.tsv <==
0	279.15
5	279.395309813642
10	280.125198912819
15	281.321695005547
20	282.955336387079
25	284.985897384858
30	287.363378848072
35	290.02923929269
40	292.917836387079
45	295.958043284073
50	299.075
55	302.191956715927
60	305.232163612921
65	308.12076070731
70	310.786621151928
75	313.164102615142
80	315.194663612921
85	316.828304994453
90	318.024801087181
95	319
100	319
105	319
110	319
115	319
120	319
125	319
130	319
135	319
140	319
145	319
150	319
155	319
160	319
165	319
170	319
175	319
180	319
185	319
190	319
195	319
200	319
205	319
210	319
215	319
220	319
225	319
230	319
235	319
240	319
245	319
250	319
255	319
260	319
265	319
270	319
275	319
280	319
285	319
290	319
295	319
300	319
305	319
310	319
315	319
320	319
325	319
330	319
335	319
340	319
345	319
350	319
355	319
360	319
365	319
370	319
375	319
380	319
385	319
390	319
395	319
400	319
405	319
410	319
415	319
420	319
425	319
430	319
435	319
440	319
445	319
450	319
455	319
460	319
465	319
470	319
475	319
480	319
485	319
490	319
495	319
500	319
505	319
510	319
515	319
520	319
525	319
530	319
535	319
540	319
545	319
550	319
555	319
560	319
565	319
570	319
575	319
580	319
585	319
590	319
595	319
600	319
605	319
610	319
615	319
620	319
625	319
630	319
635	319
640	319
645	319
650	319
655	319
660	319
665	319
670	319
675	319
680	319
685	319
690	319
695	319
700	319
705	319
710	319
715	319
720	319
725	319
730	319
735	319
740	319
745	319
750	319
755	319
760	319
765	319
770	319
775	319
780	319
785	319
790	319
795	319
800	319
805	319
810	319
815	319
820	319
825	319
830	319
835	319
840	319
845	319
850	319
855	319
860	319
865	319
870	319
875	319
880	319
885	319
890	319
895	319
900	319
905	319
910	319
915	319
920	319
925	319
930	319
935	319
940	319
945	319
950	319
955	319
960	319
965	319
970	319
975	319
980	319
985	319
990	319
995	319
1000	319
1005	319
1010	319
1015	319
1020	319
1025	319
1030	319
1035	319
1040	319
1045	319
1050	319
1055	319
1060	319
1065	319
1070	319
1075	319
1080	319
1085	319
1090	319
1095	319
1100	319
1105	319
1110	319
1115	319
1120	319
1125	319
1130	319
1135	319
1140	319
1145	319
1150	319
1155	319
1160	319
1165	319
1170	319
1175	319
1180	319
1185	319
1190	319
1195	319
1200	319
1205	319
1210	319
1215	319
1220	319
1225	319
1230	319
1235	319
1240	319
1245	319
1250	319
1255	319
1260	319
1265	319
1270	319
1275	319
1280	319
1285	319
1290	319
1295	319
1300	319
1305	319
1310	319
1315	319
1320	319
1325	319
1330	319
1335	319
1340	319
1345	319
1350	319
1355	319
1360	319
1365	319
1370	319
1375	319
1380	319
1385	319
1390	319
1395	319
1400	319
1405	319
1410	319
1415	319
1420	319
1425	319
1430	319
1435	319
1440	319
1445	319
1450	319
1455	319
1460	319
1465	319
1470	319
1475	319
1480	319
1485	319
1490	319
1495	319
1500	319
1505	319
1510	319
1515	319
1520	319
1525	319
1530	319
1535	319
1540	319
1545	319
1550	319
1555	319
1560	319
1565	319
1570	319
1575	319
1580	319
1585	319
1590	319
1595	319
1600	319
1605	319
1610	319
1615	319
1620	319
1625	319
1630	319
1635	319
1640	319
1645	319
1650	319
1655	319
1660	319
1665	319
1670	319
1675	319
1680	319
1685	319
1690	319
1695	319
1700	319
1705	319
1710	319
1715	319
1720	319
1725	319
1730	319
1735	319
1740	319
1745	319
1750	319
1755	319
1760	319
1765	319
1770	319
1775	319
1780	319
1785	319
1790	319
1795	319
1800	319
1805	319
1810	319
1815	319
1820	319
1825	319
1830	319
1835	319
1840	319
1845	319
1850	319
1855	319
1860	319
1865	319
1870	319
1875	319
1880	319
1885	319
1890	319
1895	319
1900	319
1905	319
1910	319
1915	319
1920	319
1925	319
1930	319
1935	319
1940	319
1945	319
1950	319
1955	319
1960	319
1965	319
1970	319
1975	319
1980	319
1985	319
1990	319
1995	319
2000	319
2005	319
2010	319
2015	319
2020	319
2025	319
2030	319
2035	319
2040	319
2045	319
2050	319
2055	319
2060	319
2065	319
2070	319
2075	319
2080	319
2085	319
2090	319
2095	319
2100	319
2105	319
2110	319
2115	319
2120	319
2125	319
2130	319
2135	319
2140	319
2145	319
2150	319
2155	319
2160	319
2165	319
2170	319
2175	319
2180	319
2185	319
2190	319
2195	319
2200	319
2205	319
2210	319
2215	319
2220	319
2225	319
2230	319
2235	319
2240	318.995766204163
2245	318.983067289069
2250	318.961910670527
2255	318.932308703406
2260	318.894278674422
2265	318.84784279204
2270	318.793028173509
2275	318.729866829021
2280	318.658395643024
2285	318.578656352678
2290	318.490695523482
2295	318.394564522083
2300	318.29031948628
2305	318.178021292237
2310	318.057735518939
2315	317.929532409888
2320	317.79348683209
2325	317.649678232333
2330	317.498190590788
2335	317.339112371972
2340	317.172536473085
2345	316.998560169761
2350	316.817285059262
2355	316.628817001148
2360	316.433266055458
2365	316.230746418437
2370	316.021376355849
2375	315.805278133917
2380	315.582577947915
2385	315.353405848481
2390	315.117895665668
2395	314.87618493079
2400	314.62841479611
2405	314.374729952409
2410	314.115278544492
2415	313.850212084674
2420	313.579685364306
2425	313.303856363371
2430	313.022886158241
2435	312.736938827602
2440	312.446181356643
2445	312.150783539539
2450	311.850917880297
2455	311.546759492018
2460	311.238485994635
2465	310.926277411189
2470	310.610316062702
2475	310.290786461703
2480	309.967875204481
2485	309.641770862117
2490	309.312663870364
2495	308.980746418437
2500	308.646212336781
2505	308.309256983879
2510	307.97007713217
2515	307.628870853133
2520	307.285837401629
2525	306.941177099532
2530	306.595091218754
2535	306.247781863702
2540	305.89945185326
2545	305.550304602346
2550	305.20054400312
2555	304.850374305924
2560	304.5
2565	304.149625694076
2570	303.79945599688
2575	303.449695397654
2580	303.10054814674
2585	302.752218136298
2590	302.404908781246
2595	302.058822900468
2600	301.714162598371
2605	301.371129146867
2610	301.02992286783
2615	300.690743016121
2620	300.353787663219
2625	300.019253581563
2630	299.687336129636
2635	299.358229137883
2640	299.032124795519
2645	298.709213538297
2650	298.389683937298
2655	298.073722588811
2660	297.761514005365
2665	297.453240507982
2670	297.149082119703
2675	296.849216460461
2680	296.553818643357
2685	296.263061172398
2690	295.977113841759
2695	295.696143636629
2700	295.420314635694
2705	295.149787915326
2710	294.884721455508
2715	294.625270047591
2720	294.37158520389
2725	294.12381506921
2730	293.882104334332
2735	293.646594151519
2740	293.417422052085
2745	293.194721866083
2750	292.978623644151
2755	292.769253581563
2760	292.566733944542
2765	292.371182998852
2770	292.182714940738
2775	292.001439830239
2780	291.827463526915
2785	291.660887628028
2790	291.501809409212
2795	291.350321767667
2800	291.20651316791
2805	291.070467590112
2810	290.942264481061
2815	290.821978707763
2820	290.70968051372
2825	290.605435477917
2830	290.509304476518
2835	290.421343647322
2840	290.341604356976
2845	290.270133170979
2850	290.206971826491
2855	290.15215720796
2860	290.105721325578
2865	290.067691296594
2870	290.038089329473
2875	290.016932710931
2880	290
2885	290
2890	290
2895	290
2900	290
2905	290
2910	290
2915	290
2920	290
2925	290
2930	290
2935	290
2940	290
2945	290
2950	290
2955	290
2960	290
2965	290
2970	290
2975	290
2980	290
2985	290
2990	290
2995	290
3000	290
3005	290
3010	290
3015	290
3020	290
3025	290
3030	290
3035	290
3040	290
3045	290
3050	290
3055	290
3060	290
3065	290
3070	290
3075	290
3080	290
3085	290
3090	290
3095	290
3100	290
3105	290
3110	290
3115	290
3120	290
3125	290
3130	290
3135	290
3140	290
3145	290
3150	290
3155	290
3160	290
3165	290
3170	290
3175	290
3180	290
3185	290
3190	290
3195	290
3200	290
3205	290
3210	290
3215	290
3220	290
3225	290
3230	290
3235	290
3240	290
3245	290
3250	290
3255	290
3260	290
3265	290
3270	290
3275	290
3280	290
3285	290
3290	290
3295	290
3300	290
3305	290
3310	290
3315	290
3320	290
3325	290
3330	290
3335	290
3340	290
3345	290
3350	290
3355	290
3360	290
3365	290
3370	290
3375	290
3380	290
3385	290
3390	290
3395	290
3400	290
3405	290
3410	290
3415	290
3420	290
3425	290
3430	290
3435	290
3440	290
3445	290
3450	290
3455	290
3460	290
3465	290
3470	290
3475	290
3480	290
3485	290
3490	290
3495	290
3500	290
3505	290
3510	290
3515	290
3520	290
3525	290
3530	290
3535	290
3540	290
3545	290
3550	290
3555	290
3560	290
3565	290
3570	290
3575	290
3580	290
3585	290
3590	290
3595	290
3600	290
3605	290
3610	290
3615	290
3620	290
3625	290
3630	290
3635	290
3640	290
3645	290
3650	290
3655	290
3660	290
3665	290
3670	290
3675	290
3680	290
3685	290
3690	290
3695	290
3700	290
3705	290
3710	290
3715	290
3720	290
3725	290
3730	290
3735	290
3740	290
3745	290
3750	290
3755	290
3760	290
3765	290
3770	290
3775	290
3780	290
3785	290
3790	290
3795	290
3800	290
3805	290
3810	290
3815	290
3820	290
3825	290
3830	290
3835	290
3840	290
3845	290
3850	290
3855	290
3860	290
3865	290
3870	290
3875	290
3880	290
3885	290
3890	290
3895	290
3900	290
3905	290
3910	290
3915	290
3920	290
3925	290
3930	290
3935	290
3940	290
3945	290
3950	290
3955	290
3960	290
3965	290
3970	290
3975	290
3980	290
3985	290
3990	290
3995	290
4000	290
4005	290
4010	290
4015	290
4020	290
4025	290
4030	290
4035	290
4040	290
4045	290
4050	290
4055	290
4060	290
4065	290
4070	290
4075	290
4080	290
4085	290
4090	290
4095	290
4100	290
4105	290
4110	290
4115	290
4120	290
4125	290
4130	290
4135	290
4140	290
4145	290
4150	290
4155	290
4160	290
4165	290
4170	290
4175	290
4180	290
4185	290
4190	290
4195	290
4200	290
4205	290
4210	290
4215	290
4220	290
4225	290
4230	290
4235	290
4240	290
4245	290
4250	290
4255	290
4260	290
4265	290
4270	290
4275	290
4280	290
4285	290
4290	290
4295	290
4300	290
4305	290
4310	290
4315	290
4320	290
4325	290
4330	290
4335	290
4340	290
4345	290
4350	290
4355	290
4360	290
4365	290
4370	290
4375	290
4380	290
4385	290
4390	290
4395	290
4400	290
4405	290
4410	290
4415	290
4420	290
4425	290
4430	290
4435	290
4440	290
4445	290
4450	290
4455	290
4460	290
4465	290
4470	290
4475	290
4480	290
4485	290
4490	290
4495	290
4500	290
4505	290
4510	290
4515	290
4520	290
4525	290
4530	290
4535	290
4540	290
4545	290
4550	290
4555	290
4560	290
4565	290
4570	290
4575	290
4580	290
4585	290
4590	290
4595	290
4600	290
4605	290
4610	290
4615	290
4620	290
4625	290
4630	290
4635	290
4640	290
4645	290
4650	290
4655	290
4660	290
4665	290
4670	290
4675	290
4680	290
4685	290
4690	290
4695	290
4700	290
4705	290
4710	290
4715	290
4720	290
4725	290
4730	290
4735	290
4740	290
4745	290
4750	290
4755	290
4760	290
4765	290
4770	290
4775	290
4780	290
4785	290
4790	290
4795	290
4800	290
4805	290
4810	290
4815	290
4820	290
4825	290
4830	290
4835	290
4840	290
4845	290
4850	290
4855	290
4860	290
4865	290
4870	290
4875	290
4880	290
4885	290
4890	290
4895	290
4900	290
4905	290
4910	290
4915	290
4920	290
4925	290
4930	290
4935	290
4940	290
4945	290
4950	290
4955	290
4960	290
4965	290
4970	290
4975	290
4980	290
4985	290
4990	290
4995	290
5000	290
5005	290
5010	290
5015	290
5020	290
5025	290
5030	290
5035	290
5040	290
5045	290
5050	290
5055	290
5060	290
5065	290
5070	290
5075	290
5080	290
5085	290
5090	290
5095	290
5100	290
5105	290
5110	290
5115	290
5120	290
5125	290
5130	290
5135	290
5140	290
5145	290
5150	290
5155	290
5160	290
5165	290
5170	290
5175	290
5180	290
5185	290
5190	290
5195	290
5200	290
5205	290
5210	290
5215	290
5220	290
5225	290
5230	290
5235	290
5240	290
5245	290
5250	290
5255	290
5260	290
5265	290
5270	290
5275	290
5280	290
5285	290
5290	290
5295	290
5300	290
5305	290
5310	290
5315	290
5320	290
5325	290
5330	290
5335	290
5340	290
5345	290
5350	290
5355	290
5360	290
5365	290
5370	290
5375	290
5380	290
5385	290
5390	290
5395	290
5400	290
5405	290
5410	290
5415	290
5420	290
5425	290
5430	290
5435	290
5440	290
5445	290
5450	290
5455	290
5460	290
5465	290
5470	290
5475	290
5480	290
5485	290
5490	290
5495	290
5500	290
5505	290
5510	290
5515	290
5520	290
5525	290
5530	290
5535	290
5540	290
5545	290
5550	290
5555	290
5560	290
5565	290
5570	290
5575	290
5580	290
5585	290
5590	290
5595	290
5600	290
5605	290
5610	290
5615	290
5620	290
5625	290
5630	290
5635	290
5640	290
5645	290
5650	290
5655	290
5660	290
5665	290
5670	290
5675	290
5680	290
5685	290
5690	290
5695	290
5700	290
5705	290
5710	290
5715	290
5720	290
5725	290
5730	290
5735	290
5740	290
5745	290
5750	290
5755	290
5760	290
5765	290
5770	290
5775	290
5780	290
5785	290
5790	290
5795	290
5800	290
5805	290
5810	290
5815	290
5820	290
5825	290
5830	290
5835	290
5840	290
5845	290
5850	290
5855	290
5860	290
5865	290
5870	290
5875	290
5880	290
5885	290
5890	290
5895	290
5900	290
5905	290
5910	290
5915	290
5920	290
5925	290
5930	290
5935	290
5940	290
5945	290
5950	290
5955	290
5960	290
5965	290
5970	290
5975	290
5980	290
5985	290
5990	290
5995	290
6000	290
6005	290
6010	290
6015	290
6020	290
6025	290
6030	290
6035	290
6040	290
6045	290
6050	290
6055	290
6060	290
6065	290
6070	290
6075	290
6080	290
6085	290
6090	290
6095	290
6100	290
6105	290
6110	290
6115	290
6120	290
6125	290
6130	290
6135	290
6140	290
6145	290
6150	290
6155	290
6160	290
6165	290
6170	290
6175	290
6180	290
6185	290
6190	290
6195	290
6200	290
6205	290
6210	290
6215	290
6220	290
6225	290
6230	290
6235	290
6240	290
6245	290
6250	290
6255	290
6260	290
6265	290
6270	290
6275	290
6280	290
6285	290
6290	290
6295	290
6300	290
6305	290
6310	290
6315	290
6320	290
6325	290
6330	290
6335	290
6340	290
6345	290
6350	290
6355	290
6360	290
6365	290
6370	290
6375	290
6380	290
6385	290
6390	290
6395	290
6400	290
6405	290
6410	290
6415	290
6420	290
6425	290
6430	290
6435	290
6440	290
6445	290
6450	290
6455	290
6460	290
6465	290
6470	290
6475	290
6480	290
6485	290
6490	290
6495	290
6500	290
6505	290
6510	290
6515	290
6520	290
6525	290
6530	290
6535	290
6540	290
6545	290
6550	290
6555	290
6560	290
6565	290
6570	290
6575	290
6580	290
6585	290
6590	290
6595	290
6600	290
6605	290
6610	290
6615	290
6620	290
6625	290
6630	290
6635	290
6640	290
6645	290
6650	290
6655	290
6660	290
6665	290
6670	290
6675	290
6680	290
6685	290
6690	290
6695	290
6700	290
6705	290
6710	290
6715	290
6720	290
6725	290
6730	290
6735	290
6740	290
6745	290
6750	290
6755	290
6760	290
6765	290
6770	290
6775	290
6780	290
6785	290
6790	290
6795	290
6800	290
6805	290
6810	290
6815	290
6820	290
6825	290
6830	290
6835	290
6840	290
6845	290
6850	290
6855	290
6860	290
6865	290
6870	290
6875	290
6880	290
6885	290
6890	290
6895	290
6900	290
6905	290
6910	290
6915	290
6920	290
6925	290
6930	290
6935	290
6940	290
6945	290
6950	290
6955	290
6960	290
6965	290
6970	290
6975	290
6980	290
6985	290
6990	290
6995	290
7000	290
7005	290
7010	290
7015	290
7020	290
7025	290
7030	290
7035	290
7040	290
7045	290
7050	290
7055	290
7060	290
7065	290
7070	290
7075	290
7080	290
7085	290
7090	290
7095	290
7100	290
7105	290
7110	290
7115	290
7120	290
7125	290
7130	290
7135	290
7140	290
7145	290
7150	290
7155	290
7160	290
7165	290
7170	290
7175	290
7180	290
7185	290
7190	290
7195	290
7200	290
7205	290
7210	290
7215	290
7220	290
7225	290
7230	290
7235	290
7240	290
7245	290
7250	290
7255	290
7260	290
7265	290.11938293009
7270	290.477060570474
7275	291.071621330914
7280	291.900718751718
7285	292.961080764143
7290	294.248522603761
7295	295.757963325806
7300	297.483445857346
7305	299.418160507128
7310	301.554471840316
7315	303.883948812065
7320	306.397398041005
7325	309.084900091314
7330	311.935848620204
7335	314.938992236305
7340	318.082478903771
7345	321.353902716846
7350	324.740352860313
7355	328.228464562577
7360	331.804471840316
7365	335.454261826526
7370	339.163430467564
7375	342.91733936936
7380	346.701173568477
7385	350.5
7390	354.298826431523
7395	358.08266063064
7400	361.836569532436
7405	365.545738173474
7410	369.195528159684
7415	372.771535437423
7420	376.259647139687
7425	379.646097283154
7430	382.917521096229
7435	386.061007763695
7440	389.064151379796
7445	391.915099908686
7450	394.602601958995
7455	397.116051187935
7460	399.445528159684
7465	401.581839492872
7470	403.516554142654
7475	405.242036674194
7480	406.751477396239
7485	408.038919235857
7490	409.099281248282
7495	409.928378669086
7500	410.522939429526
7505	411
7510	411
7515	411
7520	411
7525	411
7530	411
7535	411
7540	411
7545	411
7550	411
7555	411
7560	411
7565	411
7570	411
7575	411
7580	411
7585	411
7590	411
7595	411
7600	411
7605	411
7610	411
7615	411
7620	411
7625	411
7630	411
7635	411
7640	411
7645	411
7650	411
7655	411
7660	411
7665	411
7670	411
7675	411
7680	411
7685	411
7690	411
7695	411
7700	411
7705	411
7710	411
7715	411
7720	411
7725	411
7730	411
7735	411
7740	411
7745	411
7750	411
7755	411
7760	411
7765	411
7770	411
7775	411
7780	411
7785	411
7790	411
7795	411
7800	411
7805	411
7810	411
7815	411
7820	411
7825	411
7830	411
7835	411
7840	411
7845	411
7850	411
7855	411
7860	411
7865	411
7870	411
7875	411
7880	411
7885	411
7890	411
7895	411
7900	411
7905	411
7910	411
7915	411
7920	411
7925	411
7930	411
7935	411
7940	411
7945	411
7950	411
7955	411
7960	411
7965	411
7970	411
7975	411
7980	411
7985	411
7990	411
7995	411
8000	411
8005	411
8010	411
8015	411
8020	411
8025	411
8030	411
8035	411
8040	411
8045	411
8050	411
8055	411
8060	411
8065	411
8070	411
8075	411
8080	411
8085	411
8090	411
8095	411
8100	411
8105	411
8110	411
8115	411
8120	411
8125	411
8130	411
8135	411
8140	411
8145	411
8150	411
8155	411
8160	411
8165	411
8170	411
8175	411
8180	411
8185	411
8190	411
8195	411
8200	411
8205	411
8210	411
8215	411
8220	411
8225	411
8230	411
8235	411
8240	411
8245	411
8250	411
8255	411
8260	411
8265	411
8270	411
8275	411
8280	411
8285	411
8290	411
8295	411
8300	411
8305	411
8310	411
8315	411
8320	411
8325	411
8330	411
8335	411
8340	411
8345	411
8350	411
8355	411
8360	411
8365	411
8370	411
8375	411
8380	411
8385	411
8390	411
8395	411
8400	411
8405	411
8410	411
8415	411
8420	411
8425	411
8430	411
8435	411
8440	411
8445	411
8450	411
8455	411
8460	411
8465	411
8470	411
8475	411
8480	411
8485	411
8490	411
8495	411
8500	411
8505	411
8510	411
8515	411
8520	411
8525	411
8530	411
8535	411
8540	411
8545	411
8550	411
8555	411
8560	411
8565	411
8570	411
8575	411
8580	411
8585	411
8590	411
8595	411
8600	411
8605	411
8610	411
8615	411
8620	411
8625	411
8630	411
8635	411
8640	411
8645	411
8650	411
8655	411
8660	411
8665	411
8670	411
8675	411
8680	411
8685	411
8690	411
8695	411
8700	411
8705	411
8710	411
8715	411
8720	411
8725	411
8730	411
8735	411
8740	411
8745	411
8750	411
8755	411
8760	411
8765	411
8770	411
8775	411
8780	411
8785	411
8790	411
8795	411
8800	411
8805	411
8810	411
8815	411
8820	411
8825	411
8830	411
8835	411
8840	411
8845	411
8850	411
8855	411
8860	411
8865	411
8870	411
8875	411
8880	411
8885	411
8890	411
8895	411
8900	411
8905	411
8910	411
8915	411
8920	411
8925	411
8930	411
8935	411
8940	411
8945	411
8950	411
8955	411
8960	411
8965	411
8970	411
8975	411
8980	411
8985	411
8990	411
8995	411
9000	411
9005	411
9010	411
9015	411
9020	411
9025	411
9030	411
9035	411
9040	411
9045	411
9050	411
9055	411
9060	411
9065	411
9070	411
9075	411
9080	411
9085	411
9090	411
9095	411
9100	411
9105	411
9110	411
9115	411
9120	411
9125	411
9130	411
9135	411
9140	411
9145	411
9150	411
9155	411
9160	411
9165	411
9170	411
9175	411
9180	411
9185	411
9190	411
9195	411
9200	411
9205	411
9210	411
9215	411
9220	411
9225	411
9230	411
9235	411
9240	411
9245	411
9250	411
9255	411
9260	411
9265	411
9270	411
9275	411
9280	411
9285	411
9290	411
9295	411
9300	411
9305	411
9310	411
9315	411
9320	411
9325	411
9330	411
9335	411
9340	411
9345	411
9350	411
9355	411
9360	411
9365	411
9370	411
9375	411
9380	411
9385	411
9390	411
9395	411
9400	411
9405	411
9410	411
9415	411
9420	411
9425	411
9430	411
9435	411
9440	411
9445	411
9450	411
9455	411
9460	411
9465	411
9470	411
9475	411
9480	411
9485	411
9490	411
9495	411
9500	411
9505	411
9510	411
9515	411
9520	411
9525	411
9530	411
9535	411
9540	411
9545	411
9550	411
9555	411
9560	411
9565	411
9570	411
9575	411
9580	411
9585	411
9590	411
9595	411
9600	411
9605	411
9610	411
9615	411
9620	411
9625	411
9630	411
9635	411
9640	411
9645	411
9650	411
9655	411
9660	411
9665	411
9670	411
9675	411
9680	411
9685	411
9690	411
9695	411
9700	411
9705	411
9710	411
9715	411
9720	411
9725	411
9730	411
9735	411
9740	411
9745	411
9750	411
9755	411
9760	411
9765	411
9770	411
9775	411
9780	411
9785	411
9790	411
9795	411
9800	411


==> tiks/dyn-ecco/sig3-exc-4.tsv <==
0	279.15
5	279.487647259178
10	280.492275040605
15	282.139146074134
20	284.387708929267
25	287.182596525959
30	290.454989455879
35	294.124310544643
40	298.100208929267
45	302.284784796272
50	306.575
55	310.865215203728
60	315.049791070733
65	319.025689455357
70	322.695010544121
75	325.967403474041
80	328.762291070733
85	331.010853925866
90	332.657724959395
95	334
100	334
105	334
110	334
115	334
120	334
125	334
130	334
135	334
140	334
145	334
150	334
155	334
160	334
165	334
170	334
175	334
180	334
185	334
190	334
195	334
200	334
205	334
210	334
215	334
220	334
225	334
230	334
235	334
240	334
245	334
250	334
255	334
260	334
265	334
270	334
275	334
280	334
285	334
290	334
295	334
300	334
305	334
310	334
315	334
320	334
325	334
330	334
335	334
340	334
345	334
350	334
355	334
360	334
365	334
370	334
375	334
380	334
385	334
390	334
395	334
400	334
405	334
410	334
415	334
420	334
425	334
430	334
435	334
440	334
445	334
450	334
455	334
460	334
465	334
470	334
475	334
480	334
485	334
490	334
495	334
500	334
505	334
510	334
515	334
520	334
525	334
530	334
535	334
540	334
545	334
550	334
555	334
560	334
565	334
570	334
575	334
580	334
585	334
590	334
595	334
600	334
605	334
610	334
615	334
620	334
625	334
630	334
635	334
640	334
645	334
650	334
655	334
660	334
665	334
670	334
675	334
680	334
685	334
690	334
695	334
700	334
705	334
710	334
715	334
720	334
725	334
730	334
735	334
740	334
745	334
750	334
755	334
760	334
765	334
770	334
775	334
780	334
785	334
790	334
795	334
800	334
805	334
810	334
815	334
820	334
825	334
830	334
835	334
840	334
845	334
850	334
855	334
860	334
865	334
870	334
875	334
880	334
885	334
890	334
895	334
900	334
905	334
910	334
915	334
920	334
925	334
930	334
935	334
940	334
945	334
950	334
955	334
960	334
965	334
970	334
975	334
980	334
985	334
990	334
995	334
1000	334
1005	334
1010	334
1015	334
1020	334
1025	334
1030	334
1035	334
1040	334
1045	334
1050	334
1055	334
1060	334
1065	334
1070	334
1075	334
1080	334
1085	334
1090	334
1095	334
1100	334
1105	334
1110	334
1115	334
1120	334
1125	334
1130	334
1135	334
1140	334
1145	334
1150	334
1155	334
1160	334
1165	334
1170	334
1175	334
1180	334
1185	334
1190	334
1195	334
1200	334
1205	334
1210	334
1215	334
1220	334
1225	334
1230	334
1235	334
1240	334
1245	334
1250	334
1255	334
1260	334
1265	334
1270	334
1275	334
1280	334
1285	334
1290	334
1295	334
1300	334
1305	334
1310	334
1315	334
1320	334
1325	334
1330	334
1335	334
1340	334
1345	334
1350	334
1355	334
1360	334
1365	334
1370	334
1375	334
1380	334
1385	334
1390	334
1395	334
1400	334
1405	334
1410	334
1415	334
1420	334
1425	334
1430	334
1435	334
1440	334
1445	334
1450	334
1455	334
1460	334
1465	334
1470	334
1475	334
1480	334
1485	334
1490	334
1495	334
1500	334
1505	334
1510	334
1515	334
1520	334
1525	334
1530	334
1535	334
1540	334
1545	334
1550	334
1555	334
1560	334
1565	334
1570	334
1575	334
1580	334
1585	334
1590	334
1595	334
1600	334
1605	334
1610	334
1615	334
1620	334
1625	334
1630	334
1635	334
1640	334
1645	334
1650	334
1655	334
1660	334
1665	334
1670	334
1675	334
1680	334
1685	334
1690	334
1695	334
1700	334
1705	334
1710	334
1715	334
1720	334
1725	334
1730	334
1735	334
1740	334
1745	334
1750	334
1755	334
1760	334
1765	334
1770	334
1775	334
1780	334
1785	334
1790	334
1795	334
1800	334
1805	334
1810	334
1815	334
1820	334
1825	334
1830	334
1835	334
1840	334
1845	334
1850	334
1855	334
1860	334
1865	334
1870	334
1875	334
1880	334
1885	334
1890	334
1895	334
1900	334
1905	334
1910	334
1915	334
1920	334
1925	334
1930	334
1935	334
1940	334
1945	334
1950	334
1955	334
1960	334
1965	334
1970	334
1975	334
1980	334
1985	334
1990	334
1995	334
2000	334
2005	334
2010	334
2015	334
2020	334
2025	334
2030	334
2035	334
2040	334
2045	334
2050	334
2055	334
2060	334
2065	334
2070	334
2075	334
2080	334
2085	334
2090	334
2095	334
2100	334
2105	334
2110	334
2115	334
2120	334
2125	334
2130	334
2135	334
2140	334
2145	334
2150	334
2155	334
2160	334
2165	334
2170	334
2175	334
2180	334
2185	334
2190	334
2195	334
2200	334
2205	334
2210	334
2215	334
2220	334
2225	334
2230	334
2235	334
2240	334
2245	334
2250	334
2255	334
2260	334
2265	334
2270	334
2275	334
2280	334
2285	334
2290	334
2295	334
2300	334
2305	334
2310	334
2315	334
2320	334
2325	334
2330	334
2335	334
2340	334
2345	334
2350	334
2355	334
2360	334
2365	334
2370	334
2375	334
2380	334
2385	334
2390	334
2395	334
2400	334
2405	334
2410	334
2415	334
2420	334
2425	334
2430	334
2435	334
2440	334
2445	334
2450	334
2455	334
2460	334
2465	334
2470	334
2475	334
2480	334
2485	334
2490	334
2495	334
2500	334
2505	334
2510	334
2515	334
2520	334
2525	334
2530	334
2535	334
2540	334
2545	334
2550	334
2555	334
2560	334
2565	334
2570	334
2575	334
2580	334
2585	334
2590	334
2595	334
2600	334
2605	334
2610	334
2615	334
2620	334
2625	334
2630	334
2635	334
2640	334
2645	334
2650	334
2655	334
2660	334
2665	334
2670	334
2675	334
2680	334
2685	334
2690	334
2695	334
2700	334
2705	334
2710	334
2715	334
2720	334
2725	334
2730	334
2735	334
2740	334
2745	334
2750	334
2755	334
2760	334
2765	334
2770	334
2775	334
2780	334
2785	334
2790	334
2795	334
2800	334
2805	334
2810	334
2815	334
2820	334
2825	334
2830	334
2835	334
2840	334
2845	334
2850	334
2855	334
2860	334
2865	334
2870	334
2875	334
2880	334
2885	334
2890	334
2895	334
2900	334
2905	334
2910	334
2915	334
2920	334
2925	334
2930	334
2935	334
2940	334
2945	334
2950	334
2955	334
2960	334
2965	334
2970	334
2975	334
2980	334
2985	334
2990	334
2995	334
3000	334
3005	334
3010	334
3015	334
3020	334
3025	334
3030	334
3035	334
3040	334
3045	334
3050	334
3055	334
3060	334
3065	334
3070	334
3075	334
3080	334
3085	334
3090	334
3095	334
3100	334
3105	334
3110	334
3115	334
3120	334
3125	334
3130	334
3135	334
3140	334
3145	334
3150	334
3155	334
3160	334
3165	334
3170	334
3175	334
3180	334
3185	334
3190	334
3195	334
3200	334
3205	334
3210	334
3215	334
3220	334
3225	334
3230	334
3235	334
3240	334
3245	334
3250	334
3255	334
3260	334
3265	334
3270	334
3275	334
3280	334
3285	334
3290	334
3295	334
3300	334
3305	334
3310	334
3315	334
3320	334
3325	334
3330	334
3335	334
3340	334
3345	334
3350	334
3355	334
3360	334
3365	334
3370	334
3375	334
3380	334
3385	334
3390	334
3395	334
3400	334
3405	334
3410	334
3415	334
3420	334
3425	334
3430	334
3435	334
3440	334
3445	334
3450	334
3455	334
3460	334
3465	334
3470	334
3475	334
3480	334
3485	334
3490	334
3495	334
3500	334
3505	334
3510	334
3515	334
3520	334
3525	334
3530	334
3535	334
3540	334.012409401592
3545	334.049630359626
3550	334.111641138112
3555	334.1984055245
3560	334.309872850833
3565	334.44597802333
3570	334.606641560405
3575	334.791769639075
3580	335.001254149756
3585	335.234972759393
3590	335.492788982899
3595	335.77455226286
3600	336.080098057456
3605	336.409247936546
3610	336.76180968587
3615	337.137577419295
3620	337.536331699045
3625	337.957839663852
3630	338.401855164933
3635	338.868118909739
3640	339.356358613373
3645	339.866289157598
3650	340.397612757335
3655	340.950019134565
3660	341.52318569952
3665	342.116777739065
3670	342.730448612165
3675	343.363839952313
3680	344.016581876801
3685	344.688293202728
3690	345.378581669595
3695	346.087044168375
3700	346.81326697692
3705	347.556826001561
3710	348.317287024766
3715	349.094205958713
3720	349.887129104622
3725	350.695593417705
3730	351.51912677757
3735	352.357248263926
3740	353.209468437427
3745	354.075289625489
3750	354.954206212922
3755	355.845704937189
3760	356.74926518814
3765	357.664359312032
3770	358.590452919668
3775	359.527005198458
3780	360.473469228246
3785	361.429292300692
3790	362.393916242038
3795	363.366777739065
3800	364.347308668056
3805	365.33493642656
3810	366.329084267779
3815	367.329171637368
3820	368.334614512467
3825	369.344825742751
3830	370.359215393308
3835	371.377191089149
3840	372.398158361133
3845	373.421520993125
3850	374.446681370166
3855	375.473040827464
3860	376.5
3865	377.526959172536
3870	378.553318629834
3875	379.578479006875
3880	380.601841638867
3885	381.622808910851
3890	382.640784606692
3895	383.655174257249
3900	384.665385487533
3905	385.670828362632
3910	386.670915732221
3915	387.66506357344
3920	388.652691331944
3925	389.633222260935
3930	390.606083757962
3935	391.570707699308
3940	392.526530771754
3945	393.472994801542
3950	394.409547080332
3955	395.335640687968
3960	396.25073481186
3965	397.154295062811
3970	398.045793787078
3975	398.924710374511
3980	399.790531562573
3985	400.642751736074
3990	401.48087322243
3995	402.304406582295
4000	403.112870895378
4005	403.905794041287
4010	404.682712975234
4015	405.443173998439
4020	406.18673302308
4025	406.912955831625
4030	407.621418330405
4035	408.311706797272
4040	408.983418123199
4045	409.636160047687
4050	410.269551387835
4055	410.883222260935
4060	411.47681430048
4065	412.049980865435
4070	412.602387242665
4075	413.133710842402
4080	413.643641386627
4085	414.131881090261
4090	414.598144835067
4095	415.042160336148
4100	415.463668300955
4105	415.862422580705
4110	416.23819031413
4115	416.590752063454
4120	416.919901942544
4125	417.22544773714
4130	417.507211017101
4135	417.765027240607
4140	417.998745850244
4145	418.208230360925
4150	418.393358439595
4155	418.55402197667
4160	418.690127149167
4165	418.8015944755
4170	418.888358861888
4175	418.950369640374
4180	419
4185	419
4190	419
4195	419
4200	419
4205	419
4210	419
4215	419
4220	419
4225	419
4230	419
4235	419
4240	419
4245	419
4250	419
4255	419
4260	419
4265	419
4270	419
4275	419
4280	419
4285	419
4290	419
4295	419
4300	419
4305	419
4310	419
4315	419
4320	419
4325	419
4330	419
4335	419
4340	419
4345	419
4350	419
4355	419
4360	419
4365	419
4370	419
4375	419
4380	419
4385	419
4390	419
4395	419
4400	419
4405	419
4410	419
4415	419
4420	419
4425	419
4430	419
4435	419
4440	419
4445	419
4450	419
4455	419
4460	419
4465	419
4470	419
4475	419
4480	419
4485	419
4490	419
4495	419
4500	419
4505	419
4510	419
4515	419
4520	419
4525	419
4530	419
4535	419
4540	419
4545	419
4550	419
4555	419
4560	419
4565	419
4570	419
4575	419
4580	419
4585	419
4590	419
4595	419
4600	419
4605	419
4610	419
4615	419
4620	419
4625	419
4630	419
4635	419
4640	419
4645	419
4650	419
4655	419
4660	419
4665	419
4670	419
4675	419
4680	419
4685	419
4690	419
4695	419
4700	419
4705	419
4710	419
4715	419
4720	419
4725	419
4730	419
4735	419
4740	419
4745	419
4750	419
4755	419
4760	419
4765	419
4770	419
4775	419
4780	419
4785	419
4790	419
4795	419
4800	419
4805	419
4810	419
4815	419
4820	419
4825	419
4830	419
4835	419
4840	419
4845	419
4850	419
4855	419
4860	419
4865	419
4870	419
4875	419
4880	419
4885	419
4890	419
4895	419
4900	419
4905	419
4910	419
4915	419
4920	419
4925	419
4930	419
4935	419
4940	419
4945	419
4950	419
4955	419
4960	419
4965	419
4970	419
4975	419
4980	419
4985	419
4990	419
4995	419
5000	419
5005	419
5010	419
5015	419
5020	419
5025	419
5030	419
5035	419
5040	419
5045	419
5050	419
5055	419
5060	419
5065	419
5070	419
5075	419
5080	419
5085	419
5090	419
5095	419
5100	419
5105	419
5110	419
5115	419
5120	419
5125	419
5130	419
5135	419
5140	419
5145	419
5150	419
5155	419
5160	419
5165	419
5170	419
5175	419
5180	419
5185	419
5190	419
5195	419
5200	419
5205	419
5210	419
5215	419
5220	419
5225	419
5230	419
5235	419
5240	419
5245	419
5250	419
5255	419
5260	419
5265	419
5270	419
5275	419
5280	419
5285	419
5290	419
5295	419
5300	419
5305	419
5310	419
5315	419
5320	419
5325	419
5330	419
5335	419
5340	419
5345	419
5350	419
5355	419
5360	419
5365	419
5370	419
5375	419
5380	419
5385	419
5390	419
5395	419
5400	419
5405	419
5410	419
5415	419
5420	419
5425	419
5430	419
5435	419
5440	419
5445	419
5450	419
5455	419
5460	419
5465	419
5470	419
5475	419
5480	419
5485	419
5490	419
5495	419
5500	419
5505	419
5510	419
5515	419
5520	419
5525	419
5530	419
5535	419
5540	419
5545	419
5550	419
5555	419
5560	419
5565	419
5570	419
5575	419
5580	419
5585	419
5590	419
5595	419
5600	419
5605	419
5610	419
5615	419
5620	419
5625	419
5630	419
5635	419
5640	419
5645	419
5650	419
5655	419
5660	419
5665	419
5670	419
5675	419
5680	419
5685	419
5690	419
5695	419
5700	419
5705	419
5710	419
5715	419
5720	419
5725	419
5730	419
5735	419
5740	419
5745	419
5750	419
5755	419
5760	419
5765	419
5770	419
5775	419
5780	419
5785	419
5790	419
5795	419
5800	419
5805	419
5810	419
5815	419
5820	419
5825	419
5830	419
5835	419
5840	419
5845	419
5850	419
5855	419
5860	419
5865	419
5870	419
5875	419
5880	419
5885	419
5890	419
5895	419
5900	419
5905	419
5910	419
5915	419
5920	419
5925	419
5930	419
5935	419
5940	419
5945	419
5950	419
5955	419
5960	419
5965	419
5970	419
5975	419
5980	419
5985	419
5990	419
5995	419
6000	419
6005	419
6010	419
6015	419
6020	419
6025	419
6030	419
6035	419
6040	419
6045	419
6050	419
6055	419
6060	419
6065	419
6070	419
6075	419
6080	419
6085	419
6090	419
6095	419
6100	419
6105	419
6110	419
6115	419
6120	419
6125	419
6130	419
6135	419
6140	419
6145	419
6150	419
6155	419
6160	419
6165	419
6170	419
6175	419
6180	419
6185	419
6190	419
6195	419
6200	419
6205	419
6210	419
6215	419
6220	419
6225	419
6230	419
6235	419
6240	419
6245	419
6250	419
6255	419
6260	419
6265	419
6270	419
6275	419
6280	419
6285	419
6290	419
6295	419
6300	419
6305	419
6310	419
6315	419
6320	419
6325	419
6330	419
6335	419
6340	419
6345	419
6350	419
6355	419
6360	419
6365	419
6370	419
6375	419
6380	419
6385	419
6390	419
6395	419
6400	419
6405	419
6410	419
6415	419
6420	419
6425	419
6430	419
6435	419
6440	419
6445	419
6450	419
6455	419
6460	419
6465	419
6470	419
6475	419
6480	419
6485	419
6490	419
6495	419
6500	419
6505	419
6510	419
6515	419
6520	419
6525	419
6530	419
6535	419
6540	419
6545	419
6550	419
6555	419
6560	419
6565	419
6570	419
6575	419
6580	419
6585	419
6590	419
6595	419
6600	419
6605	419
6610	419
6615	419
6620	419
6625	419
6630	419
6635	419
6640	419
6645	419
6650	419
6655	419
6660	419
6665	419
6670	419
6675	419
6680	419
6685	419
6690	419
6695	419
6700	419
6705	419
6710	419
6715	419
6720	419
6725	419
6730	419
6735	419
6740	419
6745	419
6750	419
6755	419
6760	419
6765	419
6770	419
6775	419
6780	419
6785	419
6790	419
6795	419
6800	419
6805	419
6810	419
6815	419
6820	419
6825	419
6830	419
6835	419
6840	419
6845	419
6850	419
6855	419
6860	419
6865	419
6870	419
6875	419
6880	419
6885	419
6890	419
6895	419
6900	419
6905	419
6910	419
6915	419
6920	419
6925	419
6930	419
6935	419
6940	419
6945	419
6950	419
6955	419
6960	419
6965	419
6970	419
6975	419
6980	419
6985	419
6990	419
6995	419
7000	419
7005	419
7010	419
7015	419
7020	419
7025	419
7030	419
7035	419
7040	419
7045	419
7050	419
7055	419
7060	419
7065	419
7070	419
7075	419
7080	419
7085	419
7090	419
7095	419
7100	419
7105	419
7110	419
7115	419
7120	419
7125	419
7130	419
7135	419
7140	419
7145	419
7150	419
7155	419
7160	419
7165	419
7170	419
7175	419
7180	419
7185	419
7190	419
7195	419
7200	419
7205	419
7210	419
7215	419
7220	419
7225	419
7230	419
7235	419
7240	419
7245	419
7250	419
7255	419
7260	419
7265	419
7270	419
7275	419
7280	419
7285	419
7290	419
7295	419
7300	419
7305	419
7310	419
7315	419
7320	419
7325	419
7330	419
7335	419
7340	419
7345	419
7350	419
7355	419
7360	419
7365	419
7370	419
7375	419
7380	419
7385	419
7390	419
7395	419
7400	419
7405	419
7410	419
7415	419
7420	419
7425	419
7430	419
7435	419
7440	419
7445	419
7450	419
7455	419
7460	419
7465	419
7470	419
7475	419
7480	419
7485	419
7490	419
7495	419
7500	419
7505	419
7510	419
7515	419
7520	419
7525	419
7530	419
7535	419
7540	419
7545	419
7550	419
7555	419
7560	419
7565	419
7570	419
7575	419
7580	419
7585	419
7590	419
7595	419
7600	419
7605	419
7610	419
7615	419
7620	419
7625	419
7630	419
7635	419
7640	419
7645	419
7650	419
7655	419
7660	419
7665	419
7670	419
7675	419
7680	419
7685	419
7690	419
7695	419
7700	419
7705	419
7710	419
7715	419
7720	419
7725	419
7730	419
7735	419
7740	419
7745	419
7750	419
7755	419
7760	419
7765	419
7770	419
7775	419
7780	419
7785	419
7790	419
7795	419
7800	419
7805	419
7810	419
7815	419
7820	419
7825	419
7830	419
7835	419
7840	419
7845	419
7850	419
7855	419
7860	419
7865	419
7870	419
7875	419
7880	419
7885	419
7890	419
7895	418.995066821071
7900	418.980286753286
7905	418.955718126822
7910	418.921457902822
7915	418.877641290738
7920	418.824441214721
7925	418.762067631165
7930	418.69076670011
7935	418.610819813755
7940	418.522542485937
7945	418.426283106939
7950	418.322421568554
7955	418.211367764822
7960	418.093559974372
7965	417.969463130731
7970	417.839566987447
7975	417.704384185254
7980	417.564448228913
7985	417.420311381712
7990	417.272542485937
7995	417.121724717912
8000	416.968453286464
8005	416.813333083911
8010	416.656976298823
8015	416.5
8020	416.343023701177
8025	416.186666916089
8030	416.031546713536
8035	415.878275282088
8040	415.727457514063
8045	415.579688618288
8050	415.435551771087
8055	415.295615814746
8060	415.160433012553
8065	415.030536869269
8070	414.906440025628
8075	414.788632235178
8080	414.677578431446
8085	414.573716893061
8090	414.477457514063
8095	414.389180186245
8100	414.30923329989
8105	414.237932368835
8110	414.175558785279
8115	414.122358709262
8120	414.078542097178
8125	414.044281873178
8130	414.019713246714
8135	414
8140	414
8145	414
8150	414
8155	414
8160	414
8165	414
8170	414
8175	414
8180	414
8185	414
8190	414
8195	414
8200	414
8205	414
8210	414
8215	414
8220	414
8225	414
8230	414
8235	414
8240	414
8245	414
8250	414
8255	414
8260	414
8265	414
8270	414
8275	414
8280	414
8285	414
8290	414
8295	414
8300	414
8305	414
8310	414
8315	414
8320	414
8325	414
8330	414
8335	414
8340	414
8345	414
8350	414
8355	414
8360	414
8365	414
8370	414
8375	414
8380	414
8385	414
8390	414
8395	414
8400	414
8405	414
8410	414
8415	414
8420	414
8425	414
8430	414
8435	414
8440	414
8445	414
8450	414
8455	414
8460	414
8465	414
8470	414
8475	414
8480	414
8485	414
8490	414
8495	414
8500	414
8505	414
8510	414
8515	414
8520	414
8525	414
8530	414
8535	414
8540	414
8545	414
8550	414
8555	414
8560	414
8565	414
8570	414
8575	414
8580	414
8585	414
8590	414
8595	414
8600	414
8605	414
8610	414
8615	414
8620	414
8625	414
8630	414
8635	414
8640	414
8645	414
8650	414
8655	414
8660	414
8665	414
8670	414
8675	414
8680	414
8685	414
8690	414
8695	414
8700	414
8705	414
8710	414
8715	414
8720	414
8725	414
8730	414
8735	414
8740	414
8745	414
8750	414
8755	414
8760	414
8765	414
8770	414
8775	414
8780	414
8785	414
8790	414
8795	414
8800	414
8805	414
8810	414
8815	414
8820	414
8825	414
8830	414
8835	414
8840	414
8845	414
8850	414
8855	414
8860	414
8865	414
8870	414
8875	414
8880	414
8885	414
8890	414
8895	414
8900	414
8905	414
8910	414
8915	414
8920	414
8925	414
8930	414
8935	414
8940	414
8945	414
8950	414
8955	414
8960	414
8965	414
8970	414
8975	414
8980	414
8985	414
8990	414
8995	414
9000	414
9005	414
9010	414
9015	414
9020	414
9025	414
9030	414
9035	414
9040	414
9045	414
9050	414
9055	414
9060	414
9065	414
9070	414
9075	414
9080	414
9085	414
9090	414
9095	414
9100	414
9105	414
9110	414
9115	414
9120	414
9125	414
9130	414
9135	414
9140	414
9145	414
9150	414
9155	414
9160	414
9165	414
9170	414
9175	414
9180	414
9185	414
9190	414
9195	414
9200	414
9205	414
9210	414
9215	414
9220	414
9225	414
9230	414
9235	414
9240	414
9245	414
9250	414
9255	414
9260	414
9265	414
9270	414
9275	414
9280	414
9285	414
9290	414
9295	414
9300	414
9305	414
9310	414
9315	414
9320	414
9325	414
9330	414
9335	414
9340	414
9345	414
9350	414
9355	414
9360	414
9365	414
9370	414
9375	414
9380	414
9385	414
9390	414
9395	414
9400	414
9405	414
9410	414
9415	414
9420	414
9425	414
9430	414
9435	414
9440	414
9445	414
9450	414
9455	414
9460	414
9465	414
9470	414
9475	414
9480	414
9485	414
9490	414
9495	414
9500	414
9505	414
9510	414
9515	414
9520	414
9525	414
9530	414
9535	414
9540	414
9545	414
9550	414
9555	414
9560	414
9565	414
9570	414
9575	414
9580	414
9585	414
9590	414
9595	414
9600	414
9605	414
9610	414
9615	414
9620	414
9625	414
9630	414
9635	414
9640	414
9645	414
9650	414
9655	414
9660	414
9665	414
9670	414
9675	414
9680	414
9685	414
9690	414
9695	414
9700	414
9705	414
9710	414
9715	414
9720	414
9725	414
9730	414
9735	414
9740	414
9745	414
9750	414
9755	414
9760	414
9765	414
9770	414
9775	414
9780	414
9785	414
9790	414
9795	414
9800	414


==> tiks/dyn-ecco/sig3-exc-5.tsv <==
0	279.15
5	279.82006206311
10	281.813749100636
15	285.081969921048
20	289.544250081143
25	295.090713433922
30	301.584787643982
35	308.866567051675
40	316.756750081143
45	325.061054240185
50	333.575
55	342.088945759815
60	350.393249918856
65	358.283432948325
70	365.565212356018
75	372.059286566078
80	377.605749918857
85	382.068030078952
90	385.336250899364
95	388
100	388
105	388
110	388
115	388
120	388
125	388
130	388
135	388
140	388
145	388
150	388
155	388
160	388
165	388
170	388
175	388
180	388
185	388
190	388
195	388
200	388
205	388
210	388
215	388
220	388
225	388
230	388
235	388
240	388
245	388
250	388
255	388
260	388
265	388
270	388
275	388
280	388
285	388
290	388
295	388
300	388
305	388
310	388
315	388
320	388
325	388
330	388
335	388
340	388
345	388
350	388
355	388
360	388
365	388
370	388
375	388
380	388
385	388
390	388
395	388
400	388
405	388
410	388
415	388
420	388
425	388
430	388
435	388
440	388
445	388
450	388
455	388
460	388
465	388
470	388
475	388
480	388
485	388
490	388
495	388
500	388
505	388
510	388
515	388
520	388
525	388
530	388
535	388
540	388
545	388
550	388
555	388
560	388
565	388
570	388
575	388
580	388
585	388
590	388
595	388
600	388
605	388
610	388
615	388
620	388
625	388
630	388
635	388
640	388
645	388
650	388
655	388
660	388
665	388
670	388
675	388
680	388
685	388
690	388
695	388
700	388
705	388
710	388
715	388
720	388
725	388
730	388
735	388
740	388
745	388
750	388
755	388
760	388
765	388
770	388
775	388
780	388
785	388
790	388
795	388
800	388
805	388
810	388
815	388
820	388
825	388
830	388
835	388
840	388
845	388
850	388
855	388
860	388
865	388
870	388
875	388
880	388
885	388
890	388
895	388
900	388
905	388
910	388
915	388
920	388
925	388
930	388
935	388
940	388
945	388
950	388
955	388
960	388
965	388
970	388
975	388
980	388
985	388
990	388
995	388
1000	388
1005	388
1010	388
1015	388
1020	388
1025	388
1030	388
1035	388
1040	388
1045	388
1050	388
1055	388
1060	388
1065	388
1070	388
1075	388
1080	388
1085	388
1090	388
1095	388
1100	388
1105	388
1110	388
1115	388
1120	388
1125	388
1130	388
1135	388
1140	388
1145	388
1150	388
1155	388
1160	388
1165	388
1170	388
1175	388
1180	388
1185	388
1190	388
1195	388
1200	388
1205	388
1210	388
1215	388
1220	388
1225	388
1230	388
1235	388
1240	388
1245	388
1250	388
1255	388
1260	388
1265	388
1270	388
1275	388
1280	388
1285	388
1290	388
1295	388
1300	388
1305	388
1310	388
1315	388
1320	388
1325	388
1330	388
1335	388
1340	388
1345	388
1350	388
1355	388
1360	388
1365	388
1370	388
1375	388
1380	388
1385	388
1390	388
1395	388
1400	388
1405	388
1410	388
1415	388
1420	388
1425	388
1430	388
1435	388
1440	388
1445	388
1450	388
1455	388
1460	388
1465	388
1470	388
1475	388
1480	388
1485	388
1490	388
1495	388
1500	388
1505	388
1510	388
1515	388
1520	388
1525	388
1530	388
1535	388
1540	388
1545	388
1550	388
1555	388
1560	388
1565	388
1570	388
1575	388
1580	388
1585	388
1590	388
1595	388
1600	388
1605	388
1610	388
1615	388
1620	388
1625	388
1630	388
1635	388
1640	388
1645	388
1650	388
1655	388
1660	388
1665	388
1670	388
1675	388
1680	388
1685	388
1690	388
1695	388
1700	388
1705	388
1710	388
1715	388
1720	388
1725	388
1730	388
1735	388
1740	388
1745	388
1750	388
1755	388
1760	388
1765	388
1770	388
1775	388
1780	388
1785	388
1790	388
1795	388
1800	388
1805	388
1810	388
1815	388
1820	388
1825	388
1830	388
1835	388
1840	388
1845	388
1850	388
1855	388
1860	388
1865	388
1870	388
1875	388
1880	388
1885	388
1890	388
1895	388
1900	388
1905	388
1910	388
1915	388
1920	388
1925	388
1930	388
1935	388
1940	388
1945	388
1950	388
1955	388
1960	388
1965	388
1970	388
1975	388
1980	388
1985	388
1990	388
1995	388
2000	388
2005	388
2010	388
2015	388
2020	388
2025	388
2030	388
2035	388
2040	388
2045	388
2050	388
2055	388
2060	388
2065	388
2070	388
2075	388
2080	388
2085	388
2090	388
2095	388
2100	388
2105	388
2110	388
2115	388
2120	388
2125	388
2130	388
2135	388
2140	388
2145	388
2150	388
2155	388
2160	388
2165	388
2170	388
2175	388
2180	388
2185	388
2190	388
2195	388
2200	388
2205	388
2210	388
2215	388
2220	388
2225	388
2230	388
2235	388
2240	388
2245	388
2250	388
2255	388
2260	388
2265	388
2270	388
2275	388
2280	388
2285	388
2290	388
2295	388
2300	388
2305	388
2310	388
2315	388
2320	388
2325	388
2330	388
2335	388
2340	388
2345	388
2350	388
2355	388
2360	388
2365	388
2370	388
2375	388
2380	388
2385	388
2390	388
2395	388
2400	388
2405	388
2410	388
2415	388
2420	388
2425	388
2430	388
2435	388
2440	388
2445	388
2450	388
2455	388
2460	388
2465	388
2470	388
2475	388
2480	388
2485	388
2490	388
2495	388
2500	388
2505	388
2510	388
2515	388
2520	388
2525	388
2530	388
2535	388
2540	388
2545	388
2550	388
2555	388
2560	388
2565	388
2570	388
2575	388
2580	388
2585	388
2590	388
2595	388
2600	388
2605	388
2610	388
2615	388
2620	388
2625	388
2630	388
2635	388
2640	388
2645	388
2650	388
2655	388
2660	388
2665	388
2670	388
2675	388
2680	388
2685	388
2690	388
2695	388
2700	388
2705	388
2710	388
2715	388
2720	388
2725	388
2730	388
2735	388
2740	388
2745	388
2750	388
2755	388
2760	388
2765	388
2770	388
2775	388
2780	388
2785	388
2790	388
2795	388
2800	388
2805	388
2810	388
2815	388
2820	388
2825	388
2830	388
2835	388
2840	388
2845	388
2850	388
2855	388
2860	388
2865	388
2870	388
2875	388
2880	388
2885	388
2890	388
2895	388
2900	388
2905	388
2910	388
2915	388
2920	388
2925	388
2930	388
2935	388
2940	388
2945	388
2950	388
2955	388
2960	388
2965	388
2970	388
2975	388
2980	388
2985	388
2990	388
2995	388
3000	388
3005	388
3010	388
3015	388
3020	388
3025	388
3030	388
3035	388
3040	388
3045	388
3050	388
3055	388
3060	388
3065	388
3070	388
3075	388
3080	388
3085	388
3090	388
3095	388
3100	388
3105	388
3110	388
3115	388
3120	388
3125	388
3130	388
3135	388
3140	388
3145	388
3150	388
3155	388
3160	388
3165	388
3170	388
3175	388
3180	388
3185	388
3190	388
3195	388
3200	388
3205	388
3210	388
3215	388
3220	388
3225	388
3230	388
3235	388
3240	388
3245	388
3250	388
3255	388
3260	388
3265	388
3270	388
3275	388
3280	388
3285	388
3290	388
3295	388
3300	388
3305	388
3310	388
3315	388
3320	388
3325	388
3330	388
3335	388
3340	388
3345	388
3350	388
3355	388
3360	388
3365	388
3370	388
3375	388
3380	388
3385	388
3390	388
3395	388
3400	388
3405	388
3410	388
3415	388
3420	388
3425	388
3430	388
3435	388
3440	388
3445	388
3450	388
3455	388
3460	388
3465	388
3470	388
3475	388
3480	388
3485	388
3490	388
3495	388
3500	388
3505	388
3510	388
3515	388
3520	388
3525	388
3530	388
3535	388
3540	388
3545	388
3550	388
3555	388
3560	388
3565	388
3570	388
3575	388
3580	388
3585	388
3590	388
3595	388
3600	388
3605	388
3610	388
3615	388
3620	388
3625	388
3630	388
3635	388
3640	388
3645	388
3650	388
3655	388
3660	388
3665	388
3670	388
3675	388
3680	388
3685	388
3690	388
3695	388
3700	388
3705	388
3710	388
3715	388
3720	388
3725	388
3730	388
3735	388
3740	388
3745	388
3750	388
3755	388
3760	388
3765	388
3770	388
3775	388
3780	388
3785	388
3790	388
3795	388
3800	388
3805	388
3810	388
3815	388
3820	388
3825	388
3830	388
3835	388
3840	388
3845	388
3850	388
3855	388
3860	388
3865	388
3870	388
3875	388
3880	388
3885	388
3890	388
3895	388
3900	388
3905	388
3910	388
3915	388
3920	388
3925	388
3930	388
3935	388
3940	388
3945	388
3950	388
3955	388
3960	388
3965	388
3970	388
3975	388
3980	388
3985	388
3990	388
3995	388
4000	388
4005	388
4010	388
4015	388
4020	388
4025	388
4030	388
4035	388
4040	388
4045	388
4050	388
4055	388
4060	388
4065	388
4070	388
4075	388
4080	388
4085	388
4090	388
4095	388
4100	388
4105	388
4110	388
4115	388
4120	388
4125	388
4130	388
4135	388
4140	388
4145	388
4150	388
4155	388
4160	388
4165	388
4170	388
4175	388
4180	388
4185	388
4190	388
4195	388
4200	388
4205	388
4210	388
4215	388
4220	388
4225	388
4230	388
4235	388
4240	388
4245	388
4250	388
4255	388
4260	388
4265	388
4270	388
4275	388
4280	388
4285	388
4290	388
4295	388
4300	388
4305	388
4310	388
4315	388
4320	388
4325	388
4330	388
4335	388
4340	388
4345	388
4350	388
4355	388
4360	388
4365	388
4370	388
4375	388
4380	388
4385	388
4390	388
4395	388
4400	388
4405	388
4410	388
4415	388
4420	388
4425	388
4430	388
4435	388
4440	388
4445	388
4450	388
4455	388
4460	388
4465	388
4470	388
4475	388
4480	388
4485	388
4490	388
4495	388
4500	388
4505	388
4510	388
4515	388
4520	388
4525	388
4530	388
4535	388
4540	388
4545	388
4550	388
4555	388
4560	388
4565	388
4570	388
4575	388
4580	388
4585	388
4590	388
4595	388
4600	388
4605	388
4610	388
4615	388
4620	388
4625	388
4630	388
4635	388
4640	388
4645	388
4650	388
4655	388
4660	388
4665	388.007883619835
4670	388.031529875527
4675	388.07092495833
4680	388.126045862623
4685	388.196860399353
4690	388.283327214822
4695	388.385395814845
4700	388.503006594236
4705	388.63609087161
4710	388.784570929497
4715	388.948360059724
4720	389.127362614053
4725	389.321474060031
4730	389.530581042041
4735	389.754561447494
4740	389.99328447814
4745	390.246610726452
4750	390.514392257035
4755	390.796472693016
4760	391.092687307363
4765	391.402863119084
4770	391.726818994239
4775	392.064365751719
4780	392.415306273724
4785	392.779435620871
4790	393.156541151876
4795	393.546402647729
4800	393.948792440293
4805	394.363475545262
4810	394.79020979938
4815	395.22874600186
4820	395.678828059909
4825	396.140193138279
4830	396.612571812756
4835	397.095688227499
4840	397.589260256123
4845	398.092999666466
4850	398.606612288895
4855	399.129798188103
4860	399.662251838259
4865	400.203662301424
4870	400.753713409134
4875	401.312083947033
4880	401.87844784245
4885	402.452474354818
4890	403.03382826882
4895	403.622170090142
4900	404.217156243726
4905	404.818439274415
4910	405.425668049852
4915	406.03848796553
4920	406.656541151876
4925	407.279466683235
4930	407.906900788638
4935	408.538477064236
4940	409.173826687269
4945	409.81257863145
4950	410.45435988363
4955	411.098795661631
4960	411.745509633106
4965	412.394124135308
4970	413.044260395632
4975	413.695538752811
4980	414.347578878624
4985	415
4990	415.652421121376
4995	416.304461247189
5000	416.955739604368
5005	417.605875864692
5010	418.254490366894
5015	418.901204338369
5020	419.54564011637
5025	420.18742136855
5030	420.826173312731
5035	421.461522935764
5040	422.093099211362
5045	422.720533316765
5050	423.343458848124
5055	423.96151203447
5060	424.574331950148
5065	425.181560725585
5070	425.782843756274
5075	426.377829909858
5080	426.96617173118
5085	427.547525645182
5090	428.12155215755
5095	428.687916052967
5100	429.246286590866
5105	429.796337698576
5110	430.337748161741
5115	430.870201811897
5120	431.393387711105
5125	431.907000333534
5130	432.410739743877
5135	432.904311772501
5140	433.387428187244
5145	433.859806861721
5150	434.321171940091
5155	434.77125399814
5160	435.20979020062
5165	435.636524454738
5170	436.051207559707
5175	436.453597352271
5180	436.843458848124
5185	437.220564379129
5190	437.584693726276
5195	437.935634248281
5200	438.273181005761
5205	438.597136880916
5210	438.907312692637
5215	439.203527306984
5220	439.485607742965
5225	439.753389273548
5230	440.00671552186
5235	440.245438552506
5240	440.469418957959
5245	440.678525939969
5250	440.872637385947
5255	441.051639940276
5260	441.215429070503
5265	441.36390912839
5270	441.496993405764
5275	441.614604185155
5280	441.716672785178
5285	441.803139600647
5290	441.873954137377
5295	441.92907504167
5300	441.968470124473
5305	442
5310	442
5315	442
5320	442
5325	442
5330	442
5335	442
5340	442
5345	442
5350	442
5355	442
5360	442
5365	442
5370	442
5375	442
5380	442
5385	442
5390	442
5395	442
5400	442
5405	442
5410	442
5415	442
5420	442
5425	442
5430	442
5435	442
5440	442
5445	442
5450	442
5455	442
5460	442
5465	442
5470	442
5475	442
5480	442
5485	442
5490	442
5495	442
5500	442
5505	442
5510	442
5515	442
5520	442
5525	442
5530	442
5535	442
5540	442
5545	442
5550	442
5555	442
5560	442
5565	442
5570	442
5575	442
5580	442
5585	442
5590	442
5595	442
5600	442
5605	442
5610	442
5615	442
5620	442
5625	442
5630	442
5635	442
5640	442
5645	442
5650	442
5655	442
5660	442
5665	442
5670	442
5675	442
5680	442
5685	442
5690	442
5695	442
5700	442
5705	442
5710	442
5715	442
5720	442
5725	442
5730	442
5735	442
5740	442
5745	442
5750	442
5755	442
5760	442
5765	442
5770	442
5775	442
5780	442
5785	442
5790	442
5795	442
5800	442
5805	442
5810	442
5815	442
5820	442
5825	442
5830	442
5835	442
5840	442
5845	442
5850	442
5855	442
5860	442
5865	442
5870	442
5875	442
5880	442
5885	442
5890	442
5895	442
5900	442
5905	442
5910	442
5915	442
5920	442
5925	442
5930	442
5935	442
5940	442
5945	442
5950	442
5955	442
5960	442
5965	442
5970	442
5975	442
5980	442
5985	442
5990	442
5995	442
6000	442
6005	442
6010	442
6015	442
6020	442
6025	442
6030	442
6035	442
6040	442
6045	442
6050	442
6055	442
6060	442
6065	442
6070	442
6075	442
6080	442
6085	442
6090	442
6095	442
6100	442
6105	442
6110	442
6115	442
6120	442
6125	442
6130	442
6135	442
6140	442
6145	442
6150	442
6155	442
6160	442
6165	442
6170	442
6175	442
6180	442
6185	442
6190	442
6195	442
6200	442
6205	442
6210	442
6215	442
6220	442
6225	442
6230	442
6235	442
6240	442
6245	442
6250	442
6255	442
6260	442
6265	442
6270	442
6275	442
6280	442
6285	442
6290	442
6295	442
6300	442
6305	442
6310	442
6315	442
6320	442
6325	442
6330	442
6335	442
6340	442
6345	442
6350	442
6355	442
6360	442
6365	442
6370	442
6375	442
6380	442
6385	442
6390	442
6395	442
6400	442
6405	442
6410	442
6415	442
6420	442
6425	442
6430	442
6435	442
6440	442
6445	442
6450	442
6455	442
6460	442
6465	442
6470	442
6475	442
6480	442
6485	442
6490	442
6495	442
6500	442
6505	442
6510	442
6515	442
6520	442
6525	442
6530	442
6535	442
6540	442
6545	442
6550	442
6555	442
6560	442
6565	442
6570	442
6575	442
6580	442
6585	442
6590	442
6595	442
6600	442
6605	442
6610	442
6615	442
6620	442
6625	442
6630	442
6635	442
6640	442
6645	442
6650	442
6655	442
6660	442
6665	442
6670	442
6675	442
6680	442
6685	442
6690	442
6695	442
6700	442
6705	442
6710	442
6715	442
6720	442
6725	442
6730	442
6735	442
6740	442
6745	442
6750	442
6755	442
6760	442
6765	442
6770	442
6775	442
6780	442
6785	442
6790	442
6795	442
6800	442
6805	442
6810	442
6815	442
6820	442
6825	442
6830	442
6835	442
6840	442
6845	442
6850	442
6855	442
6860	442
6865	442
6870	442
6875	442
6880	442
6885	442
6890	442
6895	442
6900	442
6905	442
6910	442
6915	442
6920	442
6925	442
6930	442
6935	442
6940	442
6945	442
6950	442
6955	442
6960	442
6965	442
6970	442
6975	442
6980	442
6985	442
6990	442
6995	442
7000	442
7005	442
7010	442
7015	442
7020	442
7025	442
7030	442
7035	442
7040	442
7045	442
7050	442
7055	442
7060	442
7065	442
7070	442
7075	442
7080	442
7085	442
7090	442
7095	442
7100	442
7105	442
7110	442
7115	442
7120	442
7125	442
7130	442
7135	442
7140	442
7145	442
7150	442
7155	442
7160	442
7165	442
7170	442
7175	442
7180	442
7185	442
7190	442
7195	442
7200	442
7205	442
7210	442
7215	442
7220	442
7225	442
7230	442
7235	442
7240	442
7245	442
7250	442
7255	442
7260	442
7265	442
7270	442
7275	442
7280	442
7285	442
7290	442
7295	442
7300	442
7305	442
7310	442
7315	442
7320	442
7325	442
7330	442
7335	442
7340	442
7345	442
7350	442
7355	442
7360	442
7365	442
7370	442
7375	442
7380	442
7385	442
7390	442
7395	442
7400	442
7405	442
7410	442
7415	442
7420	442
7425	442
7430	442
7435	442
7440	442
7445	442
7450	442
7455	442
7460	442
7465	442
7470	442
7475	442
7480	442
7485	442
7490	442
7495	442
7500	442
7505	442
7510	442
7515	442
7520	442
7525	442
7530	442
7535	442
7540	442
7545	442
7550	442
7555	442
7560	442
7565	442
7570	442
7575	442
7580	442
7585	442
7590	442
7595	442
7600	442
7605	442
7610	442
7615	442
7620	442
7625	442
7630	442
7635	442
7640	442
7645	442
7650	442
7655	442
7660	442
7665	442
7670	442
7675	442
7680	442
7685	442
7690	442
7695	442
7700	442
7705	442
7710	442
7715	442
7720	442
7725	442
7730	442
7735	442
7740	442
7745	442
7750	442
7755	442
7760	442
7765	442
7770	442
7775	442
7780	442
7785	442
7790	442
7795	442
7800	442
7805	442
7810	442
7815	442
7820	442
7825	442
7830	442
7835	442
7840	442
7845	442
7850	442
7855	442
7860	442
7865	442
7870	442
7875	442
7880	442
7885	442
7890	442
7895	442
7900	442
7905	442
7910	442
7915	442
7920	442
7925	442
7930	442
7935	442
7940	442
7945	442
7950	442
7955	442
7960	442
7965	442
7970	442
7975	442
7980	442
7985	442
7990	442
7995	442
8000	442
8005	442
8010	442
8015	442
8020	442
8025	442
8030	442
8035	442
8040	442
8045	442
8050	442
8055	442
8060	442
8065	442
8070	442
8075	442
8080	442
8085	442
8090	442
8095	442
8100	442
8105	442
8110	442
8115	442
8120	442
8125	442
8130	442
8135	442
8140	442
8145	442
8150	442
8155	442
8160	442
8165	442
8170	442
8175	442
8180	442
8185	442
8190	442
8195	442
8200	442
8205	442
8210	442
8215	442
8220	442
8225	442
8230	442
8235	442
8240	442
8245	441.91416268663
8250	441.65698950718
8255	441.229495406698
8260	440.633367509095
8265	439.870958458839
8270	438.945277136139
8275	437.859976782272
8280	436.619340581908
8285	435.228264759338
8290	433.69223925531
8295	432.017326060747
8300	430.210135292831
8305	428.277799107898
8310	426.227943554068
8315	424.068658474723
8320	421.808465581586
8325	419.456284823425
8330	417.021399183081
8335	414.513418041783
8340	411.94223925531
8345	409.318010091671
8350	406.651087184479
8355	403.951995660047
8360	401.231387599525
8365	398.5
8370	395.768612400475
8375	393.048004339953
8380	390.348912815521
8385	387.681989908329
8390	385.05776074469
8395	382.486581958217
8400	379.978600816919
8405	377.543715176575
8410	375.191534418414
8415	372.931341525277
8420	370.772056445932
8425	368.722200892102
8430	366.789864707169
8435	364.982673939253
8440	363.30776074469
8445	361.771735240662
8450	360.380659418092
8455	359.140023217728
8460	358.054722863861
8465	357.129041541161
8470	356.366632490905
8475	355.770504593302
8480	355.34301049282
8485	355
8490	355
8495	355
8500	355
8505	355
8510	355
8515	355
8520	355
8525	355
8530	355
8535	355
8540	355
8545	355
8550	355
8555	355
8560	355
8565	355
8570	355
8575	355
8580	355
8585	355
8590	355
8595	355
8600	355
8605	355
8610	355
8615	355
8620	355
8625	355
8630	355
8635	355
8640	355
8645	355
8650	355
8655	355
8660	355
8665	355
8670	355
8675	355
8680	355
8685	355
8690	355
8695	355
8700	355
8705	355
8710	355
8715	355
8720	355
8725	355
8730	355
8735	355
8740	355
8745	355
8750	355
8755	355
8760	355
8765	355
8770	355
8775	355
8780	355
8785	355
8790	355
8795	355
8800	355
8805	355
8810	355
8815	355
8820	355
8825	355
8830	355
8835	355
8840	355
8845	355
8850	355
8855	355
8860	355
8865	355
8870	355
8875	355
8880	355
8885	355
8890	355
8895	355
8900	355
8905	355
8910	355
8915	355
8920	355
8925	355
8930	355
8935	355
8940	355
8945	355
8950	355
8955	355
8960	355
8965	355
8970	355
8975	355
8980	355
8985	355
8990	355
8995	355
9000	355
9005	355
9010	355
9015	355
9020	355
9025	355
9030	355
9035	355
9040	355
9045	355
9050	355
9055	355
9060	355
9065	355
9070	355
9075	355
9080	355
9085	355
9090	355
9095	355
9100	355
9105	355
9110	355
9115	355
9120	355
9125	355
9130	355
9135	355
9140	355
9145	355
9150	355
9155	355
9160	355
9165	355
9170	355
9175	355
9180	355
9185	355
9190	355
9195	355
9200	355
9205	355
9210	355
9215	355
9220	355
9225	355
9230	355
9235	355
9240	355
9245	355
9250	355
9255	355
9260	355
9265	355
9270	355
9275	355
9280	355
9285	355
9290	355
9295	355
9300	355
9305	355
9310	355
9315	355
9320	355
9325	355
9330	355
9335	355
9340	355
9345	355
9350	355
9355	355
9360	355
9365	355
9370	355
9375	355
9380	355
9385	355
9390	355
9395	355
9400	355
9405	355
9410	355
9415	355
9420	355
9425	355
9430	355
9435	355
9440	355
9445	355
9450	355
9455	355
9460	355
9465	355
9470	355
9475	355
9480	355
9485	355
9490	355
9495	355
9500	355
9505	355
9510	355
9515	355
9520	355
9525	355
9530	355
9535	355
9540	355
9545	355
9550	355
9555	355
9560	355
9565	355
9570	355
9575	355
9580	355
9585	355
9590	355
9595	355
9600	355
9605	355
9610	355
9615	355
9620	355
9625	355
9630	355
9635	355
9640	355
9645	355
9650	355
9655	355
9660	355
9665	355
9670	355
9675	355
9680	355
9685	355
9690	355
9695	355
9700	355
9705	355
9710	355
9715	355
9720	355
9725	355
9730	355
9735	355
9740	355
9745	355
9750	355
9755	355
9760	355
9765	355
9770	355
9775	355
9780	355
9785	355
9790	355
9795	355
9800	355


==> tiks/dyn-ecco/sig3-exc-6.tsv <==
0	279.15
5	280.20172350466
10	283.330997095487
15	288.460767671209
20	295.46472325552
25	304.170403217139
30	314.363444822915
35	325.792861559749
40	338.17722325552
45	351.211585823938
50	364.575
55	377.938414176062
60	390.97277674448
65	403.357138440251
70	414.786555177084
75	424.979596782861
80	433.68527674448
85	440.689232328791
90	445.819002904513
95	450
100	450
105	450
110	450
115	450
120	450
125	450
130	450
135	450
140	450
145	450
150	450
155	450
160	450
165	450
170	450
175	450
180	450
185	450
190	450
195	450
200	450
205	450
210	450
215	450
220	450
225	450
230	450
235	450
240	450
245	450
250	450
255	450
260	450
265	450
270	450
275	450
280	450
285	450
290	450
295	450
300	450
305	450
310	450
315	450
320	450
325	450
330	450
335	450
340	450
345	450
350	450
355	450
360	450
365	450
370	450
375	450
380	450
385	450
390	450
395	450
400	450
405	450
410	450
415	450
420	450
425	450
430	450
435	450
440	450
445	450
450	450
455	450
460	450
465	450
470	450
475	450
480	450
485	450
490	450
495	450
500	450
505	450
510	450
515	450
520	450
525	450
530	450
535	450
540	450
545	450
550	450
555	450
560	450
565	450
570	450
575	450
580	450
585	450
590	450
595	450
600	450
605	450
610	450
615	450
620	450
625	450
630	450
635	450
640	450
645	450
650	450
655	450
660	450
665	450
670	450
675	450
680	450
685	450
690	450
695	450
700	450
705	450
710	450
715	450
720	450
725	450
730	450
735	450
740	450
745	450
750	450
755	450
760	450
765	450
770	450
775	450
780	450
785	450
790	450
795	450
800	450
805	450
810	450
815	450
820	450
825	450
830	450
835	450
840	450
845	450
850	450
855	450
860	450
865	450
870	450
875	450
880	450
885	450
890	450
895	450
900	450
905	450
910	450
915	450
920	450
925	450
930	450
935	450
940	450
945	450
950	450
955	450
960	450
965	450
970	450
975	450
980	450
985	450
990	450
995	450
1000	450
1005	450
1010	450
1015	450
1020	450
1025	450
1030	450
1035	450
1040	450
1045	450
1050	450
1055	450
1060	450
1065	450
1070	450
1075	450
1080	450
1085	450
1090	450
1095	450
1100	450
1105	450
1110	450
1115	450
1120	450
1125	450
1130	450
1135	450
1140	450
1145	450
1150	450
1155	450
1160	450
1165	450
1170	450
1175	450
1180	450
1185	450
1190	450
1195	450
1200	450
1205	450
1210	450
1215	450
1220	450
1225	450
1230	450
1235	450
1240	450
1245	450
1250	450
1255	450
1260	450
1265	450
1270	450
1275	450
1280	450
1285	450
1290	450
1295	450
1300	450
1305	450
1310	450
1315	450
1320	450
1325	450
1330	450
1335	450
1340	450
1345	450
1350	450
1355	450
1360	450
1365	450
1370	450
1375	450
1380	450
1385	450
1390	450
1395	450
1400	450
1405	450
1410	450
1415	450
1420	450
1425	450
1430	450
1435	450
1440	450
1445	450
1450	450
1455	450
1460	450
1465	450
1470	450
1475	450
1480	450
1485	450
1490	450
1495	450
1500	450
1505	450
1510	450
1515	450
1520	450
1525	450
1530	450
1535	450
1540	450
1545	450
1550	450
1555	450
1560	450
1565	450
1570	450
1575	450
1580	450
1585	450
1590	450
1595	450
1600	450
1605	450
1610	450
1615	450
1620	450
1625	450
1630	450
1635	450
1640	450
1645	450
1650	450
1655	450
1660	450
1665	450
1670	450
1675	450
1680	450
1685	450
1690	450
1695	450
1700	450
1705	450
1710	450
1715	450
1720	450
1725	450
1730	450
1735	450
1740	450
1745	450
1750	450
1755	450
1760	450
1765	450
1770	450
1775	450
1780	450
1785	450
1790	450
1795	450
1800	450
1805	450
1810	450
1815	450
1820	450
1825	450
1830	450
1835	450
1840	450
1845	450
1850	450
1855	450
1860	450
1865	450
1870	450
1875	450
1880	450
1885	450
1890	450
1895	450
1900	450
1905	450
1910	450
1915	450
1920	450
1925	450
1930	450
1935	450
1940	450
1945	450
1950	450
1955	450
1960	450
1965	450
1970	450
1975	450
1980	450
1985	450
1990	450
1995	450
2000	450
2005	450
2010	450
2015	450
2020	450
2025	450
2030	450
2035	450
2040	450
2045	450
2050	450
2055	450
2060	450
2065	450
2070	450
2075	450
2080	450
2085	450
2090	450
2095	450
2100	450
2105	450
2110	450
2115	450
2120	450
2125	450
2130	450
2135	450
2140	450
2145	450
2150	450
2155	450
2160	450
2165	450
2170	450
2175	450
2180	450
2185	450
2190	450
2195	450
2200	450
2205	450
2210	450
2215	450
2220	450
2225	450
2230	450
2235	450
2240	450
2245	450
2250	450
2255	450
2260	450
2265	450
2270	450
2275	450
2280	450
2285	450
2290	450
2295	450
2300	450
2305	450
2310	450
2315	450
2320	450
2325	450
2330	450
2335	450
2340	450
2345	450
2350	450
2355	450
2360	450
2365	450
2370	450
2375	450
2380	450
2385	450
2390	450
2395	450
2400	450
2405	450
2410	450
2415	450
2420	450
2425	450
2430	450
2435	450
2440	450
2445	450
2450	450
2455	450
2460	450
2465	450
2470	450
2475	450
2480	450
2485	450
2490	450
2495	450
2500	450
2505	450
2510	450
2515	450
2520	450
2525	450
2530	450
2535	450
2540	450
2545	450
2550	450
2555	450
2560	450
2565	450
2570	450
2575	450
2580	450
2585	450
2590	450
2595	450
2600	450
2605	450
2610	450
2615	450
2620	450
2625	450
2630	450
2635	450
2640	450
2645	450
2650	450
2655	450
2660	450
2665	450
2670	450
2675	450
2680	450
2685	450
2690	450
2695	450
2700	450
2705	450
2710	450
2715	450
2720	450
2725	450
2730	450
2735	450
2740	450
2745	450
2750	450
2755	450
2760	450
2765	450
2770	450
2775	450
2780	450
2785	450
2790	450
2795	450
2800	450
2805	450
2810	450
2815	450
2820	450
2825	450
2830	450
2835	450
2840	450
2845	450
2850	450
2855	450
2860	450
2865	450
2870	450
2875	450
2880	450
2885	450
2890	450
2895	450
2900	450
2905	450
2910	450
2915	450
2920	450
2925	450
2930	450
2935	450
2940	450
2945	450
2950	450
2955	450
2960	450
2965	450
2970	450
2975	450
2980	450
2985	450
2990	450
2995	450
3000	450
3005	450
3010	450
3015	450
3020	450
3025	450
3030	450
3035	450
3040	450
3045	450
3050	450
3055	450
3060	450
3065	450
3070	450
3075	450
3080	450
3085	450
3090	450
3095	450
3100	450
3105	450
3110	450
3115	450
3120	450
3125	450
3130	450
3135	450
3140	450
3145	450
3150	450
3155	450
3160	450
3165	450
3170	450
3175	450
3180	450
3185	450
3190	450
3195	449.980728929293
3200	449.922926970934
3205	449.826627879638
3210	449.691887891365
3215	449.518785690472
3220	449.307422363769
3225	449.057921341489
3230	448.770428325201
3235	448.445111202732
3240	448.082159950119
3245	447.681786520674
3250	447.244224721205
3255	446.76973007548
3260	446.258579675011
3265	445.711072017237
3270	445.127526831213
3275	444.508284890894
3280	443.853707816136
3285	443.164177861516
3290	442.440097693112
3295	441.68189015335
3300	440.889998014083
3305	440.06488371802
3310	439.207029108675
3315	438.316935148981
3320	437.395121628747
3325	436.442126861108
3330	435.458507368173
3335	434.444837556026
3340	433.401709379293
3345	432.329731995453
3350	431.229531409112
3355	430.10175010643
3360	428.947046679929
3365	427.766095443892
3370	426.559586040587
3375	425.328223037529
3380	424.072725516035
3385	422.793826651303
3390	421.492273284256
3395	420.168825485408
3400	418.824256111005
3405	417.459350351697
3410	416.074905274012
3415	414.671729354889
3420	413.25064200955
3425	411.812473112987
3430	410.358062515336
3435	408.888259551429
3440	407.403922544807
3445	405.905918306483
3450	404.395121628747
3455	402.872414774313
3460	401.338686961107
3465	399.794833842979
3470	398.241756986675
3475	396.680363345345
3480	395.111564728905
3485	393.536277271569
3490	391.955420896851
3495	390.369918780358
3500	388.780696810676
3505	387.188683048683
3510	385.594807185585
3515	384
3520	382.405192814415
3525	380.811316951317
3530	379.219303189324
3535	377.630081219642
3540	376.044579103149
3545	374.463722728431
3550	372.888435271095
3555	371.319636654655
3560	369.758243013325
3565	368.205166157021
3570	366.661313038893
3575	365.127585225687
3580	363.604878371253
3585	362.094081693517
3590	360.596077455193
3595	359.111740448571
3600	357.641937484664
3605	356.187526887013
3610	354.74935799045
3615	353.328270645111
3620	351.925094725988
3625	350.540649648303
3630	349.175743888995
3635	347.831174514592
3640	346.507726715744
3645	345.206173348697
3650	343.927274483965
3655	342.671776962471
3660	341.440413959413
3665	340.233904556108
3670	339.052953320071
3675	337.89824989357
3680	336.770468590888
3685	335.670268004547
3690	334.598290620707
3695	333.555162443974
3700	332.541492631827
3705	331.557873138892
3710	330.604878371253
3715	329.683064851019
3720	328.792970891325
3725	327.93511628198
3730	327.110001985917
3735	326.31810984665
3740	325.559902306888
3745	324.835822138484
3750	324.146292183864
3755	323.491715109106
3760	322.872473168787
3765	322.288927982763
3770	321.741420324989
3775	321.23026992452
3780	320.755775278795
3785	320.318213479326
3790	319.917840049881
3795	319.554888797268
3800	319.229571674799
3805	318.942078658511
3810	318.692577636231
3815	318.481214309528
3820	318.308112108635
3825	318.173372120362
3830	318.077073029066
3835	318
3840	318
3845	318
3850	318
3855	318
3860	318
3865	318
3870	318
3875	318
3880	318
3885	318
3890	318
3895	318
3900	318
3905	318
3910	318
3915	318
3920	318
3925	318
3930	318
3935	318
3940	318
3945	318
3950	318
3955	318
3960	318
3965	318
3970	318
3975	318
3980	318
3985	318
3990	318
3995	318
4000	318
4005	318
4010	318
4015	318
4020	318
4025	318
4030	318
4035	318
4040	318
4045	318
4050	318
4055	318
4060	318
4065	318
4070	318
4075	318
4080	318
4085	318
4090	318
4095	318
4100	318
4105	318
4110	318
4115	318
4120	318
4125	318
4130	318
4135	318
4140	318
4145	318
4150	318
4155	318
4160	318
4165	318
4170	318
4175	318
4180	318
4185	318
4190	318
4195	318
4200	318
4205	318
4210	318
4215	318
4220	318
4225	318
4230	318
4235	318
4240	318
4245	318
4250	318
4255	318
4260	318
4265	318
4270	318
4275	318
4280	318
4285	318
4290	318
4295	318
4300	318
4305	318
4310	318
4315	318
4320	318
4325	318
4330	318
4335	318
4340	318
4345	318
4350	318
4355	318
4360	318
4365	318
4370	318
4375	318
4380	318
4385	318
4390	318
4395	318
4400	318
4405	318
4410	318
4415	318
4420	318
4425	318
4430	318
4435	318
4440	318
4445	318
4450	318
4455	318
4460	318
4465	318
4470	318
4475	318
4480	318
4485	318
4490	318
4495	318
4500	318
4505	318
4510	318
4515	318
4520	318
4525	318
4530	318
4535	318
4540	318
4545	318
4550	318
4555	318
4560	318
4565	318
4570	318
4575	318
4580	318
4585	318
4590	318
4595	318
4600	318
4605	318
4610	318
4615	318
4620	318
4625	318
4630	318
4635	318
4640	318
4645	318
4650	318
4655	318
4660	318
4665	318
4670	318
4675	318
4680	318
4685	318
4690	318
4695	318
4700	318
4705	318
4710	318
4715	318
4720	318
4725	318
4730	318
4735	318
4740	318
4745	318
4750	318
4755	318
4760	318
4765	318
4770	318
4775	318
4780	318
4785	318
4790	318
4795	318
4800	318
4805	318
4810	318
4815	318
4820	318
4825	318
4830	318
4835	318
4840	318
4845	318
4850	318
4855	318
4860	318
4865	318
4870	318
4875	318
4880	318
4885	318
4890	318
4895	318
4900	318
4905	318
4910	318
4915	318
4920	318
4925	318
4930	318
4935	318
4940	318
4945	318
4950	318
4955	318
4960	318
4965	318
4970	318
4975	318
4980	318
4985	318
4990	318
4995	318
5000	318
5005	318
5010	318
5015	318
5020	318
5025	318
5030	318
5035	318
5040	318
5045	318
5050	318
5055	318
5060	318
5065	318
5070	318
5075	318
5080	318
5085	318
5090	318
5095	318
5100	318
5105	318
5110	318
5115	318
5120	318
5125	318
5130	318
5135	318
5140	318
5145	318
5150	318
5155	318
5160	318
5165	318
5170	318
5175	318
5180	318
5185	318
5190	318
5195	318
5200	318
5205	318
5210	318
5215	318
5220	318
5225	318
5230	318
5235	318
5240	318
5245	318
5250	318
5255	318
5260	318
5265	318
5270	318
5275	318
5280	318
5285	318
5290	318
5295	318
5300	318
5305	318
5310	318
5315	318
5320	318
5325	318
5330	318
5335	318
5340	318
5345	318
5350	318
5355	318
5360	318
5365	318
5370	318
5375	318
5380	318
5385	318
5390	318
5395	318
5400	318
5405	318
5410	318
5415	318
5420	318
5425	318
5430	318
5435	318
5440	318
5445	318
5450	318
5455	318
5460	318
5465	318
5470	318
5475	318
5480	318
5485	318
5490	318
5495	318
5500	318
5505	318
5510	318
5515	318
5520	318
5525	318
5530	318
5535	318
5540	318
5545	318
5550	318
5555	318
5560	318
5565	318
5570	318
5575	318
5580	318
5585	318
5590	318
5595	318
5600	318
5605	318
5610	318
5615	318
5620	318
5625	318
5630	318
5635	318
5640	318
5645	318
5650	318
5655	318
5660	318
5665	318
5670	318
5675	318
5680	318
5685	318
5690	318
5695	318
5700	318
5705	318
5710	318
5715	318
5720	318
5725	318
5730	318
5735	318
5740	318
5745	318
5750	318
5755	318
5760	318
5765	318
5770	318
5775	318
5780	318
5785	318
5790	318
5795	318
5800	318
5805	318
5810	318
5815	318
5820	318
5825	318
5830	318
5835	318
5840	318
5845	318
5850	318
5855	318
5860	318
5865	318
5870	318
5875	318
5880	318
5885	318
5890	318
5895	318
5900	318
5905	318
5910	318
5915	318
5920	318
5925	318
5930	318
5935	318
5940	318
5945	318
5950	318
5955	318
5960	318
5965	318
5970	318
5975	318
5980	318
5985	318
5990	318
5995	318
6000	318
6005	318
6010	318
6015	318
6020	318
6025	318
6030	318
6035	318
6040	318
6045	318
6050	318
6055	318
6060	318
6065	318
6070	318
6075	318
6080	318
6085	318
6090	318.072024412368
6095	318.287813402022
6100	318.646515348403
6105	319.146714618805
6110	319.786437155227
6115	320.563158265079
6120	321.47381258499
6125	322.514806178399
6130	323.682030719176
6135	324.970879705314
6140	326.376266638684
6145	327.892645099118
6150	329.514030633603
6155	331.234024374173
6160	333.045838291325
6165	334.942321983267
6170	336.915990895287
6175	338.959055857875
6180	341.063453827009
6185	343.220879705314
6190	345.422819118483
6195	347.660582017621
6200	349.925336974903
6205	352.20814603718
6210	354.5
6215	356.79185396282
6220	359.074663025097
6225	361.339417982379
6230	363.577180881517
6235	365.779120294686
6240	367.936546172991
6245	370.040944142125
6250	372.084009104713
6255	374.057678016733
6260	375.954161708675
6265	377.765975625827
6270	379.485969366397
6275	381.107354900882
6280	382.623733361316
6285	384.029120294686
6290	385.317969280824
6295	386.485193821601
6300	387.52618741501
6305	388.436841734921
6310	389.213562844773
6315	389.853285381195
6320	390.353484651597
6325	390.712186597978
6330	391
6335	391
6340	391
6345	391
6350	391
6355	391
6360	391
6365	391
6370	391
6375	391
6380	391
6385	391
6390	391
6395	391
6400	391
6405	391
6410	391
6415	391
6420	391
6425	391
6430	391
6435	391
6440	391
6445	391
6450	391
6455	391
6460	391
6465	391
6470	391
6475	391
6480	391
6485	391
6490	391
6495	391
6500	391
6505	391
6510	391
6515	391
6520	391
6525	391
6530	391
6535	391
6540	391
6545	391
6550	391
6555	391
6560	391
6565	391
6570	391
6575	391
6580	391
6585	391
6590	391
6595	391
6600	391
6605	391
6610	391
6615	391
6620	391
6625	391
6630	391
6635	391
6640	391
6645	391
6650	391
6655	391
6660	391
6665	391
6670	391
6675	391
6680	391
6685	391
6690	391
6695	391
6700	391
6705	391
6710	391
6715	391
6720	391
6725	391
6730	391
6735	391
6740	391
6745	391
6750	391
6755	391
6760	391
6765	391
6770	391
6775	391
6780	391
6785	391
6790	391
6795	391
6800	391
6805	391
6810	391
6815	391
6820	391
6825	391
6830	391
6835	391
6840	391
6845	391
6850	391
6855	391
6860	391
6865	391
6870	391
6875	391
6880	391
6885	391
6890	391
6895	391
6900	391
6905	391
6910	391
6915	391
6920	391
6925	391
6930	391
6935	391
6940	391
6945	391
6950	391
6955	391
6960	391
6965	391
6970	391
6975	391
6980	391
6985	391
6990	391
6995	391
7000	391
7005	391
7010	391
7015	391
7020	391
7025	391
7030	391
7035	391
7040	391
7045	391
7050	391
7055	391
7060	391
7065	391
7070	391
7075	391
7080	391
7085	391
7090	391
7095	391
7100	391
7105	391
7110	391
7115	391
7120	391
7125	391
7130	391
7135	391
7140	391
7145	391
7150	391
7155	391
7160	391
7165	391
7170	391
7175	391
7180	391
7185	391
7190	391
7195	391
7200	391
7205	391
7210	391
7215	391
7220	391
7225	391
7230	391
7235	391
7240	391
7245	391
7250	391
7255	391
7260	391
7265	391
7270	391
7275	391
7280	391
7285	391
7290	391
7295	391
7300	391
7305	391
7310	391
7315	391
7320	391
7325	391
7330	391
7335	391
7340	391
7345	391
7350	391
7355	391
7360	391
7365	391
7370	391
7375	391
7380	391
7385	391
7390	391
7395	391
7400	391
7405	391
7410	391
7415	391
7420	391
7425	391
7430	391
7435	391
7440	391
7445	391
7450	391
7455	391
7460	391
7465	391
7470	391
7475	391
7480	391
7485	391
7490	391
7495	391
7500	391
7505	391
7510	391
7515	391
7520	391
7525	391
7530	391
7535	391
7540	391
7545	391
7550	391
7555	391
7560	391
7565	391
7570	391
7575	391
7580	391
7585	391
7590	391
7595	391
7600	391
7605	391
7610	391
7615	391
7620	391
7625	391
7630	391
7635	391
7640	391
7645	391
7650	391
7655	391
7660	391
7665	391
7670	391
7675	391
7680	391
7685	391
7690	391
7695	391
7700	391
7705	391
7710	391
7715	391
7720	391
7725	391
7730	391
7735	391
7740	391
7745	391
7750	391
7755	391
7760	391
7765	391
7770	391
7775	391
7780	391
7785	391
7790	391
7795	391
7800	391
7805	391
7810	391
7815	391
7820	391
7825	391
7830	391
7835	391
7840	391
7845	391
7850	391
7855	391
7860	391
7865	391
7870	391
7875	391
7880	391
7885	391
7890	391
7895	391
7900	391
7905	391
7910	391
7915	391
7920	391
7925	391
7930	391
7935	391
7940	391
7945	391
7950	391
7955	391
7960	391
7965	391
7970	391
7975	391
7980	391
7985	391
7990	391
7995	391
8000	391
8005	391
8010	391
8015	391
8020	391
8025	391
8030	391
8035	391
8040	391
8045	391
8050	391
8055	391
8060	391
8065	391
8070	391
8075	391
8080	391
8085	391
8090	391
8095	391
8100	391
8105	391
8110	391
8115	391
8120	391
8125	391
8130	391
8135	391
8140	391
8145	391
8150	391
8155	391
8160	391
8165	391
8170	391
8175	391
8180	391
8185	391
8190	391
8195	391
8200	391
8205	391
8210	391
8215	391
8220	391
8225	391
8230	391
8235	391
8240	391
8245	391
8250	391
8255	391
8260	391
8265	391
8270	391
8275	391
8280	391
8285	391
8290	391
8295	391
8300	391
8305	391
8310	391
8315	391
8320	391
8325	391
8330	391
8335	391
8340	391
8345	391
8350	391
8355	391
8360	391
8365	391
8370	391
8375	391
8380	391
8385	391
8390	391
8395	391
8400	391
8405	391
8410	391
8415	391
8420	391
8425	391
8430	391
8435	391
8440	391
8445	391
8450	391
8455	391
8460	391
8465	391
8470	391
8475	391
8480	391
8485	391
8490	391
8495	391
8500	391
8505	391
8510	391
8515	391
8520	391
8525	391
8530	391
8535	391
8540	391
8545	391
8550	391
8555	391
8560	391
8565	391
8570	391
8575	391
8580	391
8585	391
8590	391
8595	391
8600	391
8605	391
8610	391
8615	391
8620	391
8625	391
8630	391
8635	391
8640	391
8645	391
8650	391
8655	391
8660	391
8665	391
8670	391
8675	391
8680	391
8685	391
8690	391
8695	391
8700	391
8705	391
8710	391
8715	391
8720	391
8725	391
8730	391
8735	391
8740	391
8745	391
8750	391
8755	391
8760	391
8765	391
8770	391
8775	391
8780	391
8785	391
8790	391
8795	391
8800	391
8805	391
8810	391
8815	391
8820	391
8825	391
8830	391
8835	391
8840	391
8845	391
8850	391
8855	391
8860	391
8865	391
8870	391
8875	391
8880	391
8885	391
8890	391
8895	391
8900	391
8905	391
8910	391
8915	391
8920	391
8925	391
8930	391
8935	391
8940	391
8945	391
8950	391
8955	391
8960	391
8965	391
8970	391
8975	391
8980	391
8985	391
8990	391
8995	391
9000	391
9005	391
9010	391
9015	391
9020	391
9025	391
9030	391
9035	391
9040	391
9045	391
9050	391
9055	391
9060	391
9065	391
9070	391
9075	391
9080	391
9085	391
9090	391
9095	391
9100	391
9105	391
9110	391
9115	391
9120	391
9125	391
9130	391
9135	391
9140	391
9145	391
9150	391
9155	391
9160	391
9165	391
9170	391
9175	391
9180	391
9185	391
9190	391
9195	391
9200	391
9205	391
9210	391
9215	391
9220	391
9225	391
9230	391
9235	391
9240	391
9245	391
9250	391
9255	391
9260	391
9265	391
9270	391
9275	391
9280	391
9285	391
9290	391
9295	391
9300	391
9305	391
9310	391
9315	391
9320	391
9325	391
9330	391
9335	391
9340	391
9345	391
9350	391
9355	391
9360	391
9365	391
9370	391
9375	391
9380	391
9385	391
9390	391
9395	391
9400	391
9405	391
9410	391
9415	391
9420	391
9425	391
9430	391
9435	391
9440	391
9445	391
9450	391
9455	391
9460	391
9465	391
9470	391
9475	391
9480	391
9485	391
9490	391
9495	391
9500	391
9505	391
9510	391
9515	391
9520	391
9525	391
9530	391
9535	391
9540	391
9545	391
9550	391
9555	391
9560	391
9565	391
9570	391
9575	391
9580	391
9585	391
9590	391
9595	391
9600	391
9605	391
9610	391
9615	391
9620	391
9625	391
9630	391
9635	391
9640	391
9645	391
9650	391
9655	391
9660	391
9665	391
9670	391
9675	391
9680	391
9685	391
9690	391
9695	391
9700	391
9705	391
9710	391
9715	391
9720	391
9725	391
9730	391
9735	391
9740	391
9745	391
9750	391
9755	391
9760	391
9765	391
9770	391
9775	391
9780	391
9785	391
9790	391
9795	391
9800	391


==> tiks/dyn-ecco/sig3-exc-7.tsv <==
0	279.15
5	280.035516102695
10	282.670260065471
15	286.989355747752
20	292.886452679582
25	300.216344763158
30	308.798545728864
35	318.421733306233
40	328.848952679582
45	339.823451101981
50	351.075
55	362.326548898019
60	373.301047320418
65	383.728266693767
70	393.351454271136
75	401.933655236842
80	409.263547320418
85	415.160644252248
90	419.479739934529
95	423
100	423
105	423
110	423
115	423
120	423
125	423
130	423
135	423
140	423
145	423
150	423
155	423
160	423
165	423
170	423
175	423
180	423
185	423
190	423
195	423
200	423
205	423
210	423
215	423
220	423
225	423
230	423
235	423
240	423
245	423
250	423
255	423
260	423
265	423
270	423
275	423
280	423
285	423
290	423
295	423
300	423
305	423
310	423
315	423
320	423
325	423
330	423
335	423
340	423
345	423
350	423
355	423
360	423
365	423
370	423
375	423
380	423
385	423
390	423
395	423
400	423
405	423
410	423
415	423
420	423
425	423
430	423
435	423
440	423
445	423
450	423
455	423
460	423
465	423
470	423
475	423
480	423
485	423
490	423
495	423
500	423
505	423
510	423
515	423
520	423
525	423
530	423
535	423
540	423
545	423
550	423
555	423
560	423
565	423
570	423
575	423
580	423
585	423
590	423
595	423
600	423
605	423
610	423
615	423
620	423
625	423
630	423
635	423
640	423
645	423
650	423
655	423
660	423
665	423
670	423
675	423
680	423
685	423
690	423
695	423
700	423
705	423
710	423
715	423
720	423
725	423
730	423
735	423
740	423
745	423
750	423
755	423
760	423
765	423
770	423
775	423
780	423
785	423
790	423
795	423
800	423
805	423
810	423
815	423
820	423
825	423
830	423
835	423
840	423
845	423
850	423
855	423
860	423
865	423
870	423
875	423
880	423
885	423
890	423
895	423
900	423
905	423
910	423
915	423
920	423
925	423
930	423
935	423
940	423
945	423
950	423
955	423
960	423
965	423
970	423
975	423
980	423
985	423
990	423
995	423
1000	423
1005	423
1010	423
1015	423
1020	423
1025	423
1030	423
1035	423
1040	423
1045	423
1050	423
1055	423
1060	423
1065	423
1070	423
1075	423
1080	423
1085	423
1090	423
1095	423
1100	423
1105	423
1110	423
1115	423
1120	423
1125	423
1130	423
1135	423
1140	423
1145	423
1150	423
1155	423
1160	423
1165	423
1170	423
1175	423
1180	423
1185	423
1190	423
1195	423
1200	423
1205	423
1210	423
1215	423
1220	423
1225	423
1230	423
1235	423
1240	423
1245	423
1250	423
1255	423
1260	423
1265	423
1270	423
1275	423
1280	423
1285	423
1290	423
1295	423
1300	423
1305	423
1310	423
1315	423
1320	423
1325	423
1330	423
1335	423
1340	423
1345	423
1350	423
1355	423
1360	423
1365	423
1370	423
1375	423
1380	423
1385	423
1390	423
1395	423
1400	423
1405	423
1410	423
1415	423
1420	423
1425	423
1430	423
1435	423
1440	423
1445	423
1450	423
1455	423
1460	423
1465	423
1470	423
1475	423
1480	423
1485	423
1490	423
1495	423
1500	423
1505	423
1510	423
1515	423
1520	423
1525	423
1530	423
1535	423
1540	423
1545	423
1550	423
1555	423
1560	423
1565	423
1570	423
1575	423
1580	423
1585	423
1590	423
1595	423
1600	423
1605	423
1610	423
1615	423
1620	423
1625	423
1630	423
1635	423
1640	423
1645	423
1650	423
1655	423
1660	423
1665	423
1670	423
1675	423
1680	423
1685	423
1690	423
1695	423
1700	423
1705	423
1710	423
1715	423
1720	423
1725	423
1730	423
1735	423
1740	423
1745	423
1750	423
1755	423
1760	423
1765	423
1770	423
1775	423
1780	423
1785	423
1790	423
1795	423
1800	423
1805	423
1810	423
1815	423
1820	423
1825	423
1830	423
1835	423
1840	423
1845	423
1850	423
1855	423
1860	423
1865	423
1870	423
1875	423
1880	423
1885	423
1890	423
1895	423
1900	423
1905	423
1910	423
1915	423
1920	423
1925	423
1930	423
1935	423
1940	423
1945	423
1950	423
1955	423
1960	423
1965	423
1970	423
1975	423
1980	423
1985	423
1990	423
1995	423
2000	423
2005	423
2010	423
2015	423
2020	423
2025	423
2030	423
2035	423
2040	423
2045	423
2050	423
2055	423
2060	423
2065	423
2070	423
2075	423
2080	423
2085	423
2090	423
2095	423
2100	423
2105	423
2110	423
2115	423
2120	423
2125	423
2130	423
2135	423
2140	423
2145	423
2150	423
2155	423
2160	423
2165	423
2170	423
2175	423
2180	423
2185	423
2190	423
2195	423
2200	423
2205	423
2210	423
2215	423
2220	423
2225	423
2230	423
2235	423
2240	423
2245	423
2250	423
2255	423
2260	423
2265	423
2270	423
2275	423
2280	423
2285	423
2290	423
2295	423
2300	423
2305	423
2310	423
2315	423
2320	423
2325	423
2330	423
2335	423
2340	423
2345	423
2350	423
2355	423
2360	423
2365	423
2370	423
2375	423
2380	423
2385	423
2390	423
2395	423
2400	423
2405	423
2410	423
2415	423
2420	423
2425	423
2430	423
2435	423
2440	423
2445	423
2450	423
2455	423
2460	423
2465	423
2470	423
2475	423
2480	423
2485	423
2490	423
2495	423
2500	423
2505	423
2510	423
2515	423
2520	423
2525	423
2530	423
2535	423
2540	423
2545	423
2550	423
2555	423
2560	423
2565	423
2570	423
2575	423
2580	423
2585	423
2590	423
2595	423
2600	423
2605	423
2610	423
2615	423
2620	423
2625	423
2630	423
2635	423
2640	423
2645	423
2650	423
2655	423
2660	423
2665	423
2670	423
2675	423
2680	423
2685	423
2690	423
2695	423
2700	423
2705	423
2710	423
2715	423
2720	423
2725	423
2730	423
2735	423
2740	423
2745	423
2750	423
2755	423
2760	423
2765	423
2770	423
2775	423
2780	423
2785	423
2790	423
2795	423
2800	423
2805	423
2810	423
2815	423
2820	423
2825	423
2830	423
2835	423
2840	423
2845	423
2850	423
2855	423
2860	423
2865	423
2870	423
2875	423
2880	423
2885	423
2890	423
2895	423
2900	423
2905	423
2910	423
2915	423
2920	423
2925	423
2930	423
2935	423
2940	423
2945	423
2950	423
2955	423
2960	423
2965	423
2970	423
2975	423
2980	423
2985	423
2990	423
2995	423
3000	423
3005	423
3010	423
3015	423
3020	423
3025	423
3030	423
3035	423
3040	423
3045	423
3050	423
3055	423
3060	423
3065	423
3070	423
3075	423
3080	423
3085	423
3090	423
3095	423
3100	423
3105	423
3110	423
3115	423
3120	423
3125	423
3130	423
3135	423
3140	423
3145	423
3150	423
3155	423
3160	423
3165	423
3170	423
3175	423
3180	423
3185	423
3190	423
3195	423
3200	423
3205	423
3210	423
3215	423
3220	423
3225	423
3230	423
3235	423
3240	423
3245	423
3250	423
3255	423
3260	423
3265	423
3270	423
3275	423
3280	423
3285	423
3290	423
3295	423
3300	423
3305	423
3310	423
3315	423
3320	423
3325	423
3330	423
3335	423
3340	422.997372126722
3345	422.989490041491
3350	422.976358347223
3355	422.957984712459
3360	422.934379866882
3365	422.905557595059
3370	422.871534728385
3375	422.832331135255
3380	422.787969709463
3385	422.738476356834
3390	422.683879980092
3395	422.624212461982
3400	422.559508646656
3405	422.48980631932
3410	422.415146184169
3415	422.33557184062
3420	422.251129757849
3425	422.161869247655
3430	422.067842435661
3435	421.969104230879
3440	421.865712293639
3445	421.75772700192
3450	421.645211416094
3455	421.528231242092
3460	421.406854793043
3465	421.281152949375
3470	421.151199117424
3475	421.017069186569
3480	420.878841484913
3485	420.73659673354
3490	420.59041799938
3495	420.440390646697
3500	420.28660228724
3505	420.129142729081
3510	419.968103924167
3515	419.803579914626
3520	419.635666777845
3525	419.464462570368
3530	419.290067270632
3535	419.11258272058
3540	418.932112566192
3545	418.748762196955
3550	418.562638684322
3555	418.373850719183
3560	418.182508548394
3565	417.988723910393
3570	417.792609969953
3575	417.594281252091
3580	417.393853575195
3585	417.191443983383
3590	416.987170678157
3595	416.781152949375
3600	416.573511105588
3605	416.364366403787
3610	416.153840978588
3615	415.94205777091
3620	415.729140456183
3625	415.515213372123
3630	415.300401446123
3635	415.084830122298
3640	414.868625288231
3645	414.651913201456
3650	414.43482041573
3655	414.217473707125
3660	414
3665	413.782526292875
3670	413.56517958427
3675	413.348086798544
3680	413.131374711769
3685	412.915169877702
3690	412.699598553877
3695	412.484786627877
3700	412.270859543817
3705	412.05794222909
3710	411.846159021412
3715	411.635633596213
3720	411.426488894412
3725	411.218847050625
3730	411.012829321843
3735	410.808556016617
3740	410.606146424805
3745	410.405718747909
3750	410.207390030047
3755	410.011276089607
3760	409.817491451606
3765	409.626149280817
3770	409.437361315678
3775	409.251237803045
3780	409.067887433808
3785	408.88741727942
3790	408.709932729368
3795	408.535537429632
3800	408.364333222155
3805	408.196420085374
3810	408.031896075833
3815	407.870857270919
3820	407.71339771276
3825	407.559609353303
3830	407.40958200062
3835	407.26340326646
3840	407.121158515087
3845	406.982930813431
3850	406.848800882576
3855	406.718847050625
3860	406.593145206957
3865	406.471768757908
3870	406.354788583906
3875	406.24227299808
3880	406.134287706361
3885	406.030895769121
3890	405.932157564339
3895	405.838130752345
3900	405.748870242151
3905	405.66442815938
3910	405.584853815831
3915	405.51019368068
3920	405.440491353344
3925	405.375787538018
3930	405.316120019908
3935	405.261523643166
3940	405.212030290537
3945	405.167668864745
3950	405.128465271615
3955	405.094442404941
3960	405.065620133118
3965	405.042015287541
3970	405.023641652777
3975	405.010509958509
3980	405
3985	405
3990	405
3995	405
4000	405
4005	405
4010	405
4015	405
4020	405
4025	405
4030	405
4035	405
4040	405
4045	405
4050	405
4055	405
4060	405
4065	405
4070	405
4075	405
4080	405
4085	405
4090	405
4095	405
4100	405
4105	405
4110	405
4115	405
4120	405
4125	405
4130	405
4135	405
4140	405
4145	405
4150	405
4155	405
4160	405
4165	405
4170	405
4175	405
4180	405
4185	405
4190	405
4195	405
4200	405
4205	405
4210	405
4215	405
4220	405
4225	405
4230	405
4235	405
4240	405
4245	405
4250	405
4255	405
4260	405
4265	405
4270	405
4275	405
4280	405
4285	405
4290	405
4295	405
4300	405
4305	405
4310	405
4315	405
4320	405
4325	405
4330	405
4335	405
4340	405
4345	405
4350	405
4355	405
4360	405
4365	405
4370	405
4375	405
4380	405
4385	405
4390	405
4395	405
4400	405
4405	405
4410	405
4415	405
4420	405
4425	405
4430	405
4435	405
4440	405
4445	405
4450	405
4455	405
4460	405
4465	405
4470	405
4475	405
4480	405
4485	405
4490	405
4495	405
4500	405
4505	405
4510	405
4515	405
4520	405
4525	405
4530	405
4535	405
4540	405
4545	405
4550	405
4555	405
4560	405
4565	405
4570	405
4575	405
4580	405
4585	405
4590	405
4595	405
4600	405
4605	405
4610	405
4615	405
4620	405
4625	405
4630	405
4635	405
4640	405
4645	405
4650	405
4655	405
4660	405
4665	405
4670	405
4675	405
4680	405
4685	405
4690	405
4695	405
4700	405
4705	405
4710	405
4715	405
4720	405
4725	405
4730	405
4735	405
4740	405
4745	405
4750	405
4755	405
4760	405
4765	405
4770	405
4775	405
4780	405
4785	405
4790	405
4795	405
4800	405
4805	405
4810	405
4815	405
4820	405
4825	405
4830	405
4835	405
4840	405
4845	405
4850	405
4855	405
4860	405
4865	405
4870	405
4875	405
4880	405
4885	405
4890	405
4895	405
4900	405
4905	405
4910	405
4915	405
4920	405
4925	405
4930	405
4935	405
4940	405
4945	405
4950	405
4955	405
4960	405
4965	405
4970	405
4975	405
4980	405
4985	405
4990	405
4995	405
5000	405
5005	405
5010	405
5015	405
5020	405
5025	405
5030	405
5035	405
5040	405
5045	405
5050	405
5055	405
5060	405
5065	405
5070	405
5075	405
5080	405
5085	405
5090	405
5095	405
5100	405
5105	405
5110	405
5115	405
5120	405
5125	405
5130	405
5135	405
5140	405
5145	405
5150	405
5155	405
5160	405
5165	405
5170	405
5175	405
5180	405
5185	405
5190	405
5195	405
5200	405
5205	405
5210	405
5215	405
5220	405
5225	405
5230	405
5235	405
5240	405
5245	405
5250	405
5255	405
5260	405
5265	405
5270	405
5275	405
5280	405
5285	405
5290	405
5295	405
5300	405
5305	405
5310	405
5315	405
5320	405
5325	405
5330	405
5335	405
5340	405
5345	405
5350	405
5355	405
5360	405
5365	405
5370	405
5375	405
5380	405
5385	405
5390	405
5395	405
5400	405
5405	405
5410	405
5415	405
5420	405
5425	405
5430	405
5435	405
5440	405
5445	405
5450	405
5455	405
5460	405
5465	405
5470	405
5475	405
5480	405
5485	405
5490	405
5495	405
5500	405
5505	405
5510	405
5515	405
5520	405
5525	405
5530	405
5535	405
5540	405
5545	405
5550	405
5555	405
5560	405
5565	405
5570	405
5575	405
5580	405
5585	405
5590	405
5595	405
5600	405
5605	405
5610	405
5615	405
5620	405
5625	405
5630	405
5635	405
5640	405
5645	405
5650	405
5655	405
5660	405
5665	405
5670	405
5675	405
5680	405
5685	405
5690	405
5695	405
5700	405
5705	405
5710	405
5715	405
5720	405
5725	405
5730	405
5735	405
5740	405
5745	405
5750	405
5755	405
5760	405
5765	405
5770	405
5775	405
5780	405
5785	405
5790	405
5795	405
5800	405
5805	405
5810	405
5815	405
5820	405
5825	405
5830	405
5835	405
5840	405
5845	405
5850	405
5855	405
5860	405
5865	405
5870	405
5875	405
5880	405
5885	405
5890	405
5895	405
5900	405
5905	405
5910	405
5915	405
5920	405
5925	405
5930	405
5935	405
5940	405
5945	405
5950	405
5955	405
5960	405
5965	405
5970	405
5975	405
5980	405
5985	405
5990	405
5995	405
6000	405
6005	405
6010	405
6015	405
6020	405
6025	405
6030	405
6035	405
6040	405
6045	405
6050	405
6055	405
6060	405
6065	405
6070	405
6075	405
6080	405
6085	405
6090	405
6095	405
6100	405
6105	405
6110	405
6115	405
6120	405
6125	405
6130	405
6135	405
6140	405
6145	405
6150	405
6155	405
6160	405
6165	405
6170	405
6175	405
6180	405
6185	405
6190	405
6195	405
6200	405
6205	405
6210	405
6215	405
6220	405
6225	405
6230	405
6235	405
6240	405
6245	405
6250	405
6255	405
6260	405
6265	405
6270	405
6275	405
6280	405
6285	405
6290	405
6295	405
6300	405
6305	405
6310	405
6315	405
6320	405
6325	405
6330	405
6335	405
6340	405
6345	405
6350	405
6355	405
6360	405
6365	405
6370	405
6375	405
6380	405
6385	405
6390	405
6395	405
6400	405
6405	405
6410	405
6415	405
6420	405
6425	405
6430	405
6435	405
6440	405
6445	405
6450	405
6455	405
6460	405
6465	405
6470	405
6475	405
6480	405
6485	405
6490	405
6495	405
6500	405
6505	405
6510	405
6515	405
6520	405
6525	405
6530	405
6535	405
6540	405
6545	405
6550	405
6555	405
6560	405
6565	405
6570	405
6575	405
6580	405
6585	405
6590	405
6595	405
6600	405
6605	405
6610	405
6615	405
6620	405
6625	405
6630	405
6635	405
6640	405
6645	405
6650	405
6655	405
6660	405
6665	405
6670	405
6675	405
6680	405
6685	405
6690	405
6695	405
6700	405
6705	405
6710	405
6715	405
6720	405
6725	405
6730	405
6735	405
6740	405
6745	405
6750	405
6755	405
6760	405
6765	405
6770	405
6775	405
6780	405
6785	405
6790	405
6795	405
6800	405
6805	405
6810	405
6815	405
6820	405
6825	405
6830	405
6835	405
6840	405
6845	405
6850	405
6855	405
6860	405
6865	405
6870	405
6875	405
6880	405
6885	405
6890	405
6895	405
6900	405
6905	405
6910	405
6915	405
6920	405
6925	405
6930	405
6935	405
6940	405
6945	405
6950	405
6955	405
6960	405
6965	405
6970	405
6975	405
6980	405
6985	405
6990	405
6995	405
7000	405
7005	405
7010	404.972374197996
7015	404.889605818403
7020	404.752021510202
7025	404.560164255801
7030	404.314791228132
7035	404.016870802436
7040	403.667578734524
7045	403.268293520614
7050	402.820590957028
7055	402.326237921249
7060	401.787185398861
7065	401.2055607839
7070	400.583659483002
7075	399.923935856482
7080	399.228993532095
7085	398.501575129706
7090	397.744551437424
7095	396.960910081911
7100	396.153743737586
7105	395.326237921249
7110	394.481658420308
7115	393.6233384042
7120	392.7546652699
7125	391.87906727341
7130	391
7135	390.12093272659
7140	389.2453347301
7145	388.3766615958
7150	387.518341579692
7155	386.673762078751
7160	385.846256262414
7165	385.039089918089
7170	384.255448562576
7175	383.498424870294
7180	382.771006467905
7185	382.076064143518
7190	381.416340516998
7195	380.7944392161
7200	380.212814601139
7205	379.673762078751
7210	379.179409042972
7215	378.731706479386
7220	378.332421265476
7225	377.983129197564
7230	377.685208771868
7235	377.439835744199
7240	377.247978489798
7245	377.110394181597
7250	377
7255	377
7260	377
7265	377
7270	377
7275	377
7280	377
7285	377
7290	377
7295	377
7300	377
7305	377
7310	377
7315	377
7320	377
7325	377
7330	377
7335	377
7340	377
7345	377
7350	377
7355	377
7360	377
7365	377
7370	377
7375	377
7380	377
7385	377
7390	377
7395	377
7400	377
7405	377
7410	377
7415	377
7420	377
7425	377
7430	377
7435	377
7440	377
7445	377
7450	377
7455	377
7460	377
7465	377
7470	377
7475	377
7480	377
7485	377
7490	377
7495	377
7500	377
7505	377
7510	377
7515	377
7520	377
7525	377
7530	377
7535	377
7540	377
7545	377
7550	377
7555	377
7560	377
7565	377
7570	377
7575	377
7580	377
7585	377
7590	377
7595	377
7600	377
7605	377
7610	377
7615	377
7620	377
7625	377
7630	377
7635	377
7640	377
7645	377
7650	377
7655	377
7660	377
7665	377
7670	377
7675	377
7680	377
7685	377
7690	377
7695	377
7700	377
7705	377
7710	377
7715	377
7720	377
7725	377
7730	377
7735	377
7740	377
7745	377
7750	377
7755	377
7760	377
7765	377
7770	377
7775	377
7780	377
7785	377
7790	377
7795	377
7800	377
7805	377
7810	377
7815	377
7820	377
7825	377
7830	377
7835	377
7840	377
7845	377
7850	377
7855	377
7860	377
7865	377
7870	377
7875	377
7880	377
7885	377
7890	377
7895	377
7900	377
7905	377
7910	377
7915	377
7920	377
7925	377
7930	377
7935	377
7940	377
7945	377
7950	377
7955	377
7960	377
7965	377
7970	377
7975	377
7980	377
7985	377
7990	377
7995	377
8000	377
8005	377
8010	377
8015	377
8020	377
8025	377
8030	377
8035	377
8040	377
8045	377
8050	377
8055	377
8060	377
8065	377
8070	377
8075	377
8080	377
8085	377
8090	377
8095	377
8100	377
8105	377
8110	377
8115	377
8120	377
8125	377
8130	377
8135	377
8140	377
8145	377
8150	377
8155	377
8160	377
8165	377
8170	377
8175	377
8180	377
8185	377
8190	377
8195	377
8200	377
8205	377
8210	377
8215	377
8220	377
8225	377
8230	377
8235	377
8240	377
8245	377
8250	377
8255	377
8260	377
8265	377
8270	377
8275	377
8280	377
8285	377
8290	377
8295	377
8300	377
8305	377
8310	377
8315	377
8320	377
8325	377
8330	377
8335	377
8340	377
8345	377
8350	377
8355	377
8360	377
8365	377
8370	377
8375	377
8380	377
8385	377
8390	377
8395	377
8400	377
8405	377
8410	377
8415	377
8420	377
8425	377
8430	377
8435	377
8440	377
8445	377
8450	377
8455	377
8460	377
8465	377
8470	377
8475	377
8480	377
8485	377
8490	377
8495	377
8500	377
8505	377
8510	377
8515	377
8520	377
8525	377
8530	377
8535	377
8540	377
8545	377
8550	377
8555	377
8560	377
8565	377
8570	377
8575	377
8580	377
8585	377
8590	377
8595	377
8600	377
8605	377
8610	377
8615	377
8620	377
8625	377
8630	377
8635	377
8640	377
8645	377
8650	377
8655	377
8660	377
8665	377
8670	377
8675	377
8680	377
8685	377
8690	377
8695	377
8700	377
8705	377
8710	377
8715	377
8720	377
8725	377
8730	377
8735	377
8740	377
8745	377
8750	377
8755	377
8760	377
8765	377
8770	377
8775	377
8780	377
8785	377
8790	377
8795	377
8800	377
8805	377
8810	377
8815	377
8820	377
8825	377
8830	377
8835	377
8840	377
8845	377
8850	377
8855	377
8860	377
8865	377
8870	377
8875	377
8880	377
8885	377
8890	377
8895	377
8900	377
8905	377
8910	377
8915	377
8920	377
8925	377
8930	377
8935	377
8940	377
8945	377
8950	377
8955	377
8960	377
8965	377
8970	377
8975	377
8980	377
8985	377
8990	377
8995	377
9000	377
9005	377
9010	377
9015	377
9020	377
9025	377
9030	377
9035	377
9040	377
9045	377
9050	377
9055	377
9060	377
9065	377
9070	377
9075	377
9080	377
9085	377
9090	377
9095	377
9100	377
9105	377
9110	377
9115	377
9120	377
9125	377
9130	377
9135	377
9140	377
9145	377
9150	377
9155	377
9160	377
9165	377
9170	377
9175	377
9180	377
9185	377
9190	377
9195	377
9200	377
9205	377
9210	377
9215	377
9220	377
9225	377
9230	377
9235	377
9240	377
9245	377
9250	377
9255	377
9260	377
9265	377
9270	377
9275	377
9280	377
9285	377
9290	377
9295	377
9300	377
9305	377
9310	377
9315	377
9320	377
9325	377
9330	377
9335	377
9340	377
9345	377
9350	377
9355	377
9360	377
9365	377
9370	377
9375	377
9380	377
9385	377
9390	377
9395	377
9400	377
9405	377
9410	377
9415	377
9420	377
9425	377
9430	377
9435	377
9440	377
9445	377
9450	377
9455	377
9460	377
9465	377
9470	377
9475	377
9480	377
9485	377
9490	377
9495	377
9500	377
9505	377
9510	377
9515	377
9520	377
9525	377
9530	377
9535	377
9540	377
9545	377
9550	377
9555	377
9560	377
9565	377
9570	377
9575	377
9580	377
9585	377
9590	377
9595	377
9600	377
9605	377
9610	377
9615	377
9620	377
9625	377
9630	377
9635	377
9640	377
9645	377
9650	377
9655	377
9660	377
9665	377
9670	377
9675	377
9680	377
9685	377
9690	377
9695	377
9700	377
9705	377
9710	377
9715	377
9720	377
9725	377
9730	377
9735	377
9740	377
9745	377
9750	377
9755	377
9760	377
9765	377
9770	377
9775	377
9780	377
9785	377
9790	377
9795	377
9800	377


==> tiks/dyn-ecco/sig3-exc-8.tsv <==
0	279.15
5	279.844685381919
10	281.911636068046
15	285.299956872671
20	289.926216092394
25	295.676499871549
30	302.409217139397
35	309.958586052196
40	318.138716092394
45	326.748185310105
50	335.575
55	344.401814689895
60	353.011283907606
65	361.191413947804
70	368.740782860603
75	375.473500128451
80	381.223783907606
85	385.850043127329
90	389.238363931954
95	392
100	392
105	392
110	392
115	392
120	392
125	392
130	392
135	392
140	392
145	392
150	392
155	392
160	392
165	392
170	392
175	392
180	392
185	392
190	392
195	392
200	392
205	392
210	392
215	392
220	392
225	392
230	392
235	392
240	392
245	392
250	392
255	392
260	392
265	392
270	392
275	392
280	392
285	392
290	392
295	392
300	392
305	392
310	392
315	392
320	392
325	392
330	392
335	392
340	392
345	392
350	392
355	392
360	392
365	392
370	392
375	392
380	392
385	392
390	392
395	392
400	392
405	392
410	392
415	392
420	392
425	392
430	392
435	392
440	392
445	392
450	392
455	392
460	392
465	392
470	392
475	392
480	392
485	392
490	392
495	392
500	392
505	392
510	392
515	392
520	392
525	392
530	392
535	392
540	392
545	392
550	392
555	392
560	392
565	392
570	392
575	392
580	392
585	392
590	392
595	392
600	392
605	392
610	392
615	392
620	392
625	392
630	392
635	392
640	392
645	392
650	392
655	392
660	392
665	392
670	392
675	392
680	392
685	392
690	392
695	392
700	392
705	392
710	392
715	392
720	392
725	392
730	392
735	392
740	392
745	392
750	392
755	392
760	392
765	392
770	392
775	392
780	392
785	392
790	392
795	392
800	392
805	392
810	392
815	392
820	392
825	392
830	392
835	392
840	392
845	392
850	392
855	392
860	392
865	392
870	392
875	392
880	392
885	392
890	392
895	392
900	392
905	392
910	392
915	392
920	392
925	392
930	392
935	392
940	392
945	392
950	392
955	392
960	392
965	392
970	392
975	392
980	392
985	392
990	392
995	392
1000	392
1005	392
1010	392
1015	392
1020	392
1025	392
1030	392
1035	392
1040	392
1045	392
1050	392
1055	392
1060	392
1065	392
1070	392
1075	392
1080	392
1085	392
1090	392
1095	392
1100	392
1105	392
1110	392
1115	392
1120	392
1125	392
1130	392
1135	392
1140	392
1145	392
1150	392
1155	392
1160	392
1165	392
1170	392
1175	392
1180	392
1185	392
1190	392
1195	392
1200	392
1205	392
1210	392
1215	392
1220	392
1225	392
1230	392
1235	392
1240	392
1245	392
1250	392
1255	392
1260	392
1265	392
1270	392
1275	392
1280	392
1285	392
1290	392
1295	392
1300	392
1305	392
1310	392
1315	392
1320	392
1325	392
1330	392
1335	392
1340	392
1345	392
1350	392
1355	392
1360	392
1365	392
1370	392
1375	392
1380	392
1385	392
1390	392
1395	392
1400	392
1405	392
1410	392
1415	392
1420	392
1425	392
1430	392
1435	392
1440	392
1445	392
1450	392
1455	392
1460	392
1465	392
1470	392
1475	392
1480	392
1485	392
1490	392
1495	392
1500	392
1505	392
1510	392
1515	392
1520	392
1525	392
1530	392
1535	392
1540	392
1545	392
1550	392
1555	392
1560	392
1565	392
1570	392
1575	392
1580	392
1585	392
1590	392
1595	392
1600	392
1605	392
1610	392
1615	392
1620	392
1625	392
1630	392
1635	392
1640	392
1645	392
1650	392
1655	392
1660	392
1665	392
1670	392
1675	392
1680	392
1685	392
1690	392
1695	392
1700	392
1705	392
1710	392
1715	392
1720	392
1725	392
1730	392
1735	392
1740	392
1745	392
1750	392
1755	392
1760	392
1765	392
1770	392
1775	392
1780	392
1785	392
1790	392
1795	392
1800	392
1805	392
1810	392
1815	392
1820	392
1825	392
1830	392
1835	392
1840	392
1845	392
1850	392
1855	392
1860	392
1865	392
1870	392
1875	392
1880	392
1885	392
1890	392
1895	392
1900	392
1905	392
1910	392
1915	392
1920	392
1925	392
1930	392
1935	392
1940	392
1945	392
1950	392
1955	392
1960	392
1965	392
1970	392
1975	392
1980	392
1985	392
1990	392
1995	392
2000	392
2005	392
2010	392
2015	392
2020	392
2025	392
2030	392
2035	392
2040	392
2045	392
2050	392
2055	392
2060	392
2065	392
2070	392
2075	392
2080	392
2085	392
2090	392
2095	392
2100	392
2105	392
2110	392
2115	392
2120	392
2125	392
2130	392
2135	392
2140	392
2145	392
2150	392
2155	392
2160	392
2165	392
2170	392
2175	392
2180	392
2185	392
2190	392
2195	392
2200	392
2205	392
2210	392
2215	392
2220	392
2225	392
2230	392
2235	392
2240	392
2245	392
2250	392
2255	392
2260	392
2265	392
2270	392
2275	392
2280	392
2285	392
2290	392
2295	392
2300	392
2305	392
2310	392
2315	392
2320	392
2325	392
2330	392
2335	392
2340	392
2345	392
2350	392
2355	392
2360	392
2365	392
2370	392
2375	392
2380	392
2385	392
2390	392
2395	392
2400	392
2405	392
2410	392
2415	392
2420	392
2425	392
2430	392
2435	392
2440	392
2445	392
2450	392
2455	392
2460	392
2465	392
2470	392
2475	392
2480	392
2485	392
2490	392
2495	392
2500	392
2505	392
2510	392
2515	392
2520	392
2525	392
2530	392
2535	392
2540	392
2545	392
2550	392
2555	392
2560	392
2565	392
2570	392
2575	392
2580	392
2585	392
2590	392
2595	392
2600	392
2605	392
2610	392
2615	392
2620	392
2625	392
2630	392
2635	392
2640	392
2645	392
2650	392
2655	392
2660	392
2665	392
2670	392
2675	392
2680	392
2685	392
2690	392
2695	392
2700	392
2705	392
2710	392
2715	392
2720	392
2725	392
2730	392
2735	392
2740	392
2745	392
2750	392
2755	392
2760	392
2765	392
2770	392
2775	392
2780	392
2785	392
2790	392
2795	392
2800	392
2805	392
2810	392
2815	392
2820	392
2825	392
2830	392
2835	392
2840	392
2845	392
2850	392
2855	392
2860	392
2865	392
2870	392
2875	392
2880	392
2885	392
2890	392
2895	392
2900	392
2905	392
2910	392
2915	392
2920	392
2925	392
2930	392
2935	392
2940	392
2945	392
2950	392
2955	392
2960	392
2965	392
2970	392
2975	392
2980	392
2985	392
2990	392
2995	392
3000	392
3005	392
3010	392
3015	392
3020	392
3025	392
3030	392
3035	392
3040	392
3045	392
3050	392
3055	392
3060	392
3065	392
3070	392
3075	392
3080	392
3085	392
3090	392
3095	392
3100	392
3105	392
3110	392
3115	392
3120	391.993138330885
3125	391.97255733056
3130	391.93826901775
3135	391.890293415865
3140	391.828658541304
3145	391.7534003871
3150	391.664562901894
3155	391.562197964276
3160	391.446365352488
3165	391.317132709512
3170	391.174575503573
3175	391.018776984065
3180	390.849828132936
3185	390.667827611557
3190	390.472881703107
3195	390.265104250508
3200	390.04461658994
3205	389.811547479988
3210	389.566033026449
3215	389.30821660285
3220	389.038248766723
3225	388.756287171681
3230	388.462496475356
3235	388.15704824324
3240	387.840120848501
3245	387.511899367811
3250	387.172575473273
3255	386.822347320486
3260	386.461419432827
3265	386.090002582021
3270	385.708313665048
3275	385.316575577487
3280	384.91501708335
3285	384.50387268149
3290	384.083382468659
3295	383.6537919993
3300	383.21535214215
3305	382.76831893374
3310	382.312953428873
3315	381.849521548182
3320	381.378293922835
3325	380.899545736494
3330	380.413556564619
3335	379.920610211201
3340	379.420994543029
3345	378.915001321582
3350	378.402926032654
3355	377.885067713794
3360	377.361728779676
3365	376.8332148455
3370	376.29983454852
3375	375.761899367811
3380	375.219723442369
3385	374.673623387667
3390	374.123918110758
3395	373.570928624043
3400	373.014977857812
3405	372.456390471655
3410	371.895492664877
3415	371.332611986
3420	370.768077141491
3425	370.202217803801
3430	369.635364418849
3435	369.067848013049
3440	368.5
3445	367.932151986951
3450	367.364635581151
3455	366.797782196199
3460	366.231922858509
3465	365.667388014
3470	365.104507335123
3475	364.543609528345
3480	363.985022142188
3485	363.429071375957
3490	362.876081889242
3495	362.326376612333
3500	361.780276557631
3505	361.238100632189
3510	360.70016545148
3515	360.1667851545
3520	359.638271220324
3525	359.114932286206
3530	358.597073967346
3535	358.084998678418
3540	357.579005456971
3545	357.079389788799
3550	356.586443435381
3555	356.100454263506
3560	355.621706077165
3565	355.150478451818
3570	354.687046571127
3575	354.23168106626
3580	353.78464785785
3585	353.3462080007
3590	352.916617531341
3595	352.49612731851
3600	352.08498291665
3605	351.683424422513
3610	351.291686334952
3615	350.909997417979
3620	350.538580567173
3625	350.177652679514
3630	349.827424526727
3635	349.488100632189
3640	349.159879151499
3645	348.84295175676
3650	348.537503524644
3655	348.243712828319
3660	347.961751233277
3665	347.69178339715
3670	347.433966973551
3675	347.188452520012
3680	346.95538341006
3685	346.734895749492
3690	346.527118296893
3695	346.332172388443
3700	346.150171867064
3705	345.981223015935
3710	345.825424496427
3715	345.682867290488
3720	345.553634647512
3725	345.437802035724
3730	345.335437098106
3735	345.2465996129
3740	345.171341458696
3745	345.109706584135
3750	345.06173098225
3755	345.02744266944
3760	345
3765	345
3770	345
3775	345
3780	345
3785	345
3790	345
3795	345
3800	345
3805	345
3810	345
3815	345
3820	345
3825	345
3830	345
3835	345
3840	345
3845	345
3850	345
3855	345
3860	345
3865	345
3870	345
3875	345
3880	345
3885	345
3890	345
3895	345
3900	345
3905	345
3910	345
3915	345
3920	345
3925	345
3930	345
3935	345
3940	345
3945	345
3950	345
3955	345
3960	345
3965	345
3970	345
3975	345
3980	345
3985	345
3990	345
3995	345
4000	345
4005	345
4010	345
4015	345
4020	345
4025	345
4030	345
4035	345
4040	345
4045	345
4050	345
4055	345
4060	345
4065	345
4070	345
4075	345
4080	345
4085	345
4090	345
4095	345
4100	345
4105	345
4110	345
4115	345
4120	345
4125	345
4130	345
4135	345
4140	345
4145	345
4150	345
4155	345
4160	345
4165	345
4170	345
4175	345
4180	345
4185	345
4190	345
4195	345
4200	345
4205	345
4210	345
4215	345
4220	345
4225	345
4230	345
4235	345
4240	345
4245	345
4250	345
4255	345
4260	345
4265	345
4270	345
4275	345
4280	345
4285	345
4290	345
4295	345
4300	345
4305	345
4310	345
4315	345
4320	345
4325	345
4330	345
4335	345
4340	345
4345	345
4350	345
4355	345
4360	345
4365	345
4370	345
4375	345
4380	345
4385	345
4390	345
4395	345
4400	345
4405	345
4410	345
4415	345
4420	345
4425	345
4430	345
4435	345
4440	345
4445	345
4450	345
4455	345
4460	345
4465	345
4470	345
4475	345
4480	345
4485	345
4490	345
4495	345
4500	345
4505	345
4510	345
4515	345
4520	345
4525	345
4530	345
4535	345
4540	345
4545	345
4550	345
4555	345
4560	345
4565	345
4570	345
4575	345
4580	345
4585	345
4590	345
4595	345
4600	345
4605	345
4610	345
4615	345
4620	345
4625	345
4630	345
4635	345
4640	345
4645	345
4650	345
4655	345
4660	345
4665	345
4670	345
4675	345
4680	345
4685	345
4690	345
4695	345
4700	345
4705	345
4710	345
4715	345
4720	345
4725	345
4730	345
4735	345
4740	345
4745	345
4750	345
4755	345
4760	345
4765	345
4770	345
4775	345
4780	345
4785	345
4790	345
4795	345
4800	345
4805	345
4810	345
4815	345
4820	345
4825	345
4830	345
4835	345
4840	345
4845	345
4850	345
4855	345
4860	345
4865	345
4870	345
4875	345
4880	345
4885	345
4890	345
4895	345
4900	345
4905	345
4910	345
4915	345
4920	345
4925	345
4930	345
4935	345
4940	345
4945	345
4950	345
4955	345
4960	345
4965	345
4970	345
4975	345
4980	345
4985	345
4990	345
4995	345
5000	345
5005	345
5010	345
5015	345
5020	345
5025	345
5030	345
5035	345
5040	345
5045	345
5050	345
5055	345
5060	345
5065	345
5070	345
5075	345
5080	345
5085	345
5090	345
5095	345
5100	345
5105	345
5110	345
5115	345
5120	345
5125	345
5130	345
5135	345
5140	345
5145	345
5150	345
5155	345
5160	345
5165	345
5170	345
5175	345
5180	345
5185	345
5190	345
5195	345
5200	345
5205	345
5210	345
5215	345
5220	345
5225	345
5230	345
5235	345
5240	345
5245	345
5250	345
5255	345
5260	345
5265	345
5270	345
5275	345
5280	345
5285	345
5290	345
5295	345
5300	345
5305	345
5310	345
5315	345
5320	345
5325	345
5330	345
5335	345
5340	345
5345	345
5350	345
5355	345
5360	345
5365	345
5370	345
5375	345
5380	345
5385	345
5390	345
5395	345
5400	345
5405	345
5410	345
5415	345
5420	345
5425	345
5430	345
5435	345
5440	345
5445	345
5450	345
5455	345
5460	345
5465	345
5470	345
5475	345
5480	345
5485	345
5490	345
5495	345
5500	345
5505	345
5510	345
5515	345
5520	345
5525	345
5530	345
5535	345
5540	345
5545	345
5550	345
5555	345
5560	345
5565	345
5570	345
5575	345
5580	345
5585	345
5590	345
5595	345
5600	345
5605	345
5610	345
5615	345
5620	345
5625	345
5630	345
5635	345
5640	345
5645	345
5650	345
5655	345
5660	345
5665	345
5670	345
5675	345
5680	345
5685	345
5690	345
5695	345
5700	345
5705	345
5710	345
5715	345
5720	345
5725	345
5730	345
5735	345
5740	345
5745	345
5750	345
5755	345
5760	345
5765	345
5770	345
5775	345
5780	345
5785	345
5790	345
5795	345
5800	345
5805	345
5810	345
5815	345
5820	345
5825	345
5830	345
5835	345
5840	345
5845	345
5850	345
5855	345
5860	345
5865	345
5870	345
5875	345
5880	345
5885	345
5890	345
5895	345
5900	345
5905	345
5910	345
5915	345
5920	345
5925	345
5930	345
5935	345
5940	345
5945	345
5950	345
5955	345
5960	345
5965	345
5970	345
5975	345
5980	345
5985	345
5990	345
5995	345
6000	345
6005	345
6010	345
6015	345
6020	345
6025	345
6030	345
6035	345
6040	345
6045	345
6050	345
6055	345
6060	345
6065	345
6070	345
6075	345
6080	345
6085	345
6090	345
6095	345
6100	345
6105	345
6110	345
6115	345
6120	345
6125	345
6130	345
6135	345
6140	345
6145	345
6150	345
6155	345
6160	345
6165	345
6170	345
6175	345
6180	345
6185	345
6190	345
6195	345
6200	345
6205	345
6210	345
6215	345
6220	345
6225	345
6230	345
6235	345
6240	345
6245	345
6250	345
6255	345
6260	345
6265	345
6270	345
6275	345
6280	345
6285	345
6290	345
6295	345
6300	345
6305	345
6310	345
6315	345
6320	345
6325	345
6330	345
6335	345
6340	345
6345	345
6350	345
6355	345
6360	345
6365	345
6370	345
6375	345
6380	345
6385	345
6390	345
6395	345
6400	345
6405	345
6410	345
6415	345
6420	345
6425	345
6430	345
6435	345
6440	345
6445	345
6450	345
6455	345
6460	345
6465	345
6470	345
6475	345
6480	345
6485	345
6490	345
6495	345
6500	345
6505	345
6510	345
6515	345
6520	345
6525	345
6530	345
6535	345
6540	345
6545	345
6550	345
6555	345
6560	345
6565	345
6570	345
6575	345
6580	345
6585	345
6590	345
6595	345
6600	345
6605	345
6610	345
6615	345
6620	345
6625	345
6630	345
6635	345
6640	345
6645	345
6650	345
6655	345
6660	345
6665	345
6670	345
6675	345
6680	345
6685	345
6690	345
6695	345
6700	345
6705	345
6710	345
6715	345
6720	345
6725	345
6730	345
6735	345
6740	345
6745	345
6750	345
6755	345
6760	345
6765	345
6770	345
6775	345
6780	345
6785	345
6790	345
6795	345
6800	345
6805	345
6810	345
6815	345
6820	345
6825	345
6830	345
6835	345
6840	345
6845	345
6850	345
6855	345
6860	345
6865	345
6870	345
6875	345
6880	345
6885	345
6890	345
6895	345
6900	345
6905	345
6910	345
6915	345
6920	345
6925	345
6930	345
6935	345
6940	345
6945	345
6950	345
6955	345
6960	345
6965	345
6970	345
6975	345
6980	345
6985	345.041438703006
6990	345.165591272396
6995	345.371967734698
7000	345.659753616299
7005	346.027813157802
7010	346.474693796347
7015	346.998631898214
7020	347.597559719079
7025	348.269113564458
7030	349.010643118126
7035	349.819221901708
7040	350.69165882415
7045	351.624510775498
7050	352.614096215278
7055	353.656509701858
7060	354.747637305441
7065	355.883172843864
7070	357.058634877133
7075	358.269384393622
7080	359.510643118126
7085	360.777512369538
7090	362.0649923937
7095	363.36800209515
7100	364.681399089884
7105	366
7110	367.318600910116
7115	368.63199790485
7120	369.9350076063
7125	371.222487630462
7130	372.489356881874
7135	373.730615606378
7140	374.941365122867
7145	376.116827156136
7150	377.252362694559
7155	378.343490298142
7160	379.385903784722
7165	380.375489224502
7170	381.30834117585
7175	382.180778098292
7180	382.989356881874
7185	383.730886435542
7190	384.402440280921
7195	385.001368101786
7200	385.525306203653
7205	385.972186842198
7210	386.340246383701
7215	386.628032265302
7220	386.834408727604
7225	387
7230	387
7235	387
7240	387
7245	387
7250	387
7255	387
7260	387
7265	387
7270	387
7275	387
7280	387
7285	387
7290	387
7295	387
7300	387
7305	387
7310	387
7315	387
7320	387
7325	387
7330	387
7335	387
7340	387
7345	387
7350	387
7355	387
7360	387
7365	387
7370	387
7375	387
7380	387
7385	387
7390	387
7395	387
7400	387
7405	387
7410	387
7415	387
7420	387
7425	387
7430	387
7435	387
7440	387
7445	387
7450	387
7455	387
7460	387
7465	387
7470	387
7475	387
7480	387
7485	387
7490	387
7495	387
7500	387
7505	387
7510	387
7515	387
7520	387
7525	387
7530	387
7535	387
7540	387
7545	387
7550	387
7555	387
7560	387
7565	387
7570	387
7575	387
7580	387
7585	387
7590	387
7595	387
7600	387
7605	387
7610	387
7615	387
7620	387
7625	387
7630	387
7635	387
7640	387
7645	387
7650	387
7655	387
7660	387
7665	387
7670	387
7675	387
7680	387
7685	387
7690	387
7695	387
7700	387
7705	387
7710	387
7715	387
7720	387
7725	387
7730	387
7735	387
7740	387
7745	387
7750	387
7755	387
7760	387
7765	387
7770	387
7775	387
7780	387
7785	387
7790	387
7795	387
7800	387
7805	387
7810	387
7815	387
7820	387
7825	387
7830	387
7835	387
7840	387
7845	387
7850	387
7855	387
7860	387
7865	387
7870	387
7875	387
7880	387
7885	387
7890	387
7895	387
7900	387
7905	387
7910	387
7915	387
7920	387
7925	387
7930	387
7935	387
7940	387
7945	387
7950	387
7955	387
7960	387
7965	387
7970	387
7975	387
7980	387
7985	387
7990	387
7995	387
8000	387
8005	387
8010	387
8015	387
8020	387
8025	387
8030	387
8035	387
8040	387
8045	387
8050	387
8055	387
8060	387
8065	387
8070	387
8075	387
8080	387
8085	387
8090	387
8095	387
8100	387
8105	387
8110	387
8115	387
8120	387
8125	387
8130	387
8135	387
8140	387
8145	387
8150	387
8155	387
8160	387
8165	387
8170	387
8175	387
8180	387
8185	387
8190	387
8195	387
8200	387
8205	387
8210	387
8215	387
8220	387
8225	387
8230	387
8235	387
8240	387
8245	387
8250	387
8255	387
8260	387
8265	387
8270	387
8275	387
8280	387
8285	387
8290	387
8295	387
8300	387
8305	387
8310	387
8315	387
8320	387
8325	387
8330	387
8335	387
8340	387
8345	387
8350	387
8355	387
8360	387
8365	387
8370	387
8375	387
8380	387
8385	387
8390	387
8395	387
8400	387
8405	387
8410	387
8415	387
8420	387
8425	387
8430	387
8435	387
8440	387
8445	387
8450	387
8455	387
8460	387
8465	387
8470	387
8475	387
8480	387
8485	387
8490	387
8495	387
8500	387
8505	387
8510	387
8515	387
8520	387
8525	387
8530	387
8535	387
8540	387
8545	387
8550	387
8555	387
8560	387
8565	387
8570	387
8575	387
8580	387
8585	387
8590	387
8595	387
8600	387
8605	387
8610	387
8615	387
8620	387
8625	387
8630	387
8635	387
8640	387
8645	387
8650	387
8655	387
8660	387
8665	387
8670	387
8675	387
8680	387
8685	387
8690	387
8695	387
8700	387
8705	387
8710	387
8715	387
8720	387
8725	387
8730	387
8735	387
8740	387
8745	387
8750	387
8755	387
8760	387
8765	387
8770	387
8775	387
8780	387
8785	387
8790	387
8795	387
8800	387
8805	387
8810	387
8815	387
8820	387
8825	387
8830	387
8835	387
8840	387
8845	387
8850	387
8855	387
8860	387
8865	387
8870	387
8875	387
8880	387
8885	387
8890	387
8895	387
8900	387
8905	387
8910	387
8915	387
8920	387
8925	387
8930	387
8935	387
8940	387
8945	387
8950	387
8955	387
8960	387
8965	387
8970	387
8975	387
8980	387
8985	387
8990	387
8995	387
9000	387
9005	387
9010	387
9015	387
9020	387
9025	387
9030	387
9035	387
9040	387
9045	387
9050	387
9055	387
9060	387
9065	387
9070	387
9075	387
9080	387
9085	387
9090	387
9095	387
9100	387
9105	387
9110	387
9115	387
9120	387
9125	387
9130	387
9135	387
9140	387
9145	387
9150	387
9155	387
9160	387
9165	387
9170	387
9175	387
9180	387
9185	387
9190	387
9195	387
9200	387
9205	387
9210	387
9215	387
9220	387
9225	387
9230	387
9235	387
9240	387
9245	387
9250	387
9255	387
9260	387
9265	387
9270	387
9275	387
9280	387
9285	387
9290	387
9295	387
9300	387
9305	387
9310	387
9315	387
9320	387
9325	387
9330	387
9335	387
9340	387
9345	387
9350	387
9355	387
9360	387
9365	387
9370	387
9375	387
9380	387
9385	387
9390	387
9395	387
9400	387
9405	387
9410	387
9415	387
9420	387
9425	387
9430	387
9435	387
9440	387
9445	387
9450	387
9455	387
9460	387
9465	387
9470	387
9475	387
9480	387
9485	387
9490	387
9495	387
9500	387
9505	387
9510	387
9515	387
9520	387
9525	387
9530	387
9535	387
9540	387
9545	387
9550	387
9555	387
9560	387
9565	387
9570	387
9575	387
9580	387
9585	387
9590	387
9595	387
9600	387
9605	387
9610	387
9615	387
9620	387
9625	387
9630	387
9635	387
9640	387
9645	387
9650	387
9655	387
9660	387
9665	387
9670	387
9675	387
9680	387
9685	387
9690	387
9695	387
9700	387
9705	387
9710	387
9715	387
9720	387
9725	387
9730	387
9735	387
9740	387
9745	387
9750	387
9755	387
9760	387
9765	387
9770	387
9775	387
9780	387
9785	387
9790	387
9795	387
9800	387


==> tiks/dyn-ecco/sig3-exc-9.tsv <==
0	279.15
5	279.801594574002
10	281.740333875079
15	284.918479707331
20	289.257775572706
25	294.651373605702
30	300.966465522421
35	308.047552801284
40	315.720275572706
45	323.795705937746
50	332.075
55	340.354294062254
60	348.429724427294
65	356.102447198715
70	363.183534477579
75	369.498626394298
80	374.892224427294
85	379.231520292669
90	382.409666124921
95	385
100	385
105	385
110	385
115	385
120	385
125	385
130	385
135	385
140	385
145	385
150	385
155	385
160	385
165	385
170	385
175	385
180	385
185	385
190	385
195	385
200	385
205	385
210	385
215	385
220	385
225	385
230	385
235	385
240	385
245	385
250	385
255	385
260	385
265	385
270	385
275	385
280	385
285	385
290	385
295	385
300	385
305	385
310	385
315	385
320	385
325	385
330	385
335	385
340	385
345	385
350	385
355	385
360	385
365	385
370	385
375	385
380	385
385	385
390	385
395	385
400	385
405	385
410	385
415	385
420	385
425	385
430	385
435	385
440	385
445	385
450	385
455	385
460	385
465	385
470	385
475	385
480	385
485	385
490	385
495	385
500	385
505	385
510	385
515	385
520	385
525	385
530	385
535	385
540	385
545	385
550	385
555	385
560	385
565	385
570	385
575	385
580	385
585	385
590	385
595	385
600	385
605	385
610	385
615	385
620	385
625	385
630	385
635	385
640	385
645	385
650	385
655	385
660	385
665	385
670	385
675	385
680	385
685	385
690	385
695	385
700	385
705	385
710	385
715	385
720	385
725	385
730	385
735	385
740	385
745	385
750	385
755	385
760	385
765	385
770	385
775	385
780	385
785	385
790	385
795	385
800	385
805	385
810	385
815	385
820	385
825	385
830	385
835	385
840	385
845	385
850	385
855	385
860	385
865	385
870	385
875	385
880	385
885	385
890	385
895	385
900	385
905	385
910	385
915	385
920	385
925	385
930	385
935	385
940	385
945	385
950	385
955	385
960	385
965	385
970	385
975	385
980	385
985	385
990	385
995	385
1000	385
1005	385
1010	385
1015	385
1020	385
1025	385
1030	385
1035	385
1040	385
1045	385
1050	385
1055	385
1060	385
1065	385
1070	385
1075	385
1080	385
1085	385
1090	385
1095	385
1100	385
1105	385
1110	385
1115	385
1120	385
1125	385
1130	385
1135	385
1140	385
1145	385
1150	385
1155	385
1160	385
1165	385
1170	385
1175	385
1180	385
1185	385
1190	385
1195	385
1200	385
1205	385
1210	385
1215	385
1220	385
1225	385
1230	385
1235	385
1240	385
1245	385
1250	385
1255	385
1260	385
1265	385
1270	385
1275	385
1280	385
1285	385
1290	385
1295	385
1300	385
1305	385
1310	385
1315	385
1320	385
1325	385
1330	385
1335	385
1340	385
1345	385
1350	385
1355	385
1360	385
1365	385
1370	385
1375	385
1380	385
1385	385
1390	385
1395	385
1400	385
1405	385
1410	385
1415	385
1420	385
1425	385
1430	385
1435	385
1440	385
1445	385
1450	385
1455	385
1460	385
1465	385
1470	385
1475	385
1480	385
1485	385
1490	385
1495	385
1500	385
1505	385
1510	385
1515	385
1520	385
1525	385
1530	385
1535	385
1540	385
1545	385
1550	385
1555	385
1560	385
1565	385
1570	385
1575	385
1580	385
1585	385
1590	385
1595	385
1600	385
1605	385
1610	385
1615	385
1620	385
1625	385
1630	385
1635	385
1640	385
1645	385
1650	385
1655	385
1660	385
1665	385
1670	385
1675	385
1680	385
1685	385
1690	385
1695	385
1700	385
1705	385
1710	385
1715	385
1720	385
1725	385
1730	385
1735	385
1740	385
1745	385
1750	385
1755	385
1760	385
1765	385
1770	385
1775	385
1780	385
1785	385
1790	385
1795	385
1800	385
1805	385
1810	385
1815	385
1820	385
1825	385
1830	385
1835	385
1840	385
1845	385
1850	385
1855	385
1860	385
1865	385
1870	385
1875	385
1880	385
1885	385
1890	385
1895	385
1900	385
1905	385
1910	385
1915	385
1920	385
1925	385
1930	385
1935	385
1940	385
1945	385
1950	385
1955	385
1960	385
1965	385
1970	385
1975	385
1980	385
1985	385
1990	385
1995	385
2000	385
2005	385
2010	385
2015	385
2020	385
2025	385
2030	385
2035	385
2040	385
2045	385
2050	385
2055	385
2060	385
2065	385
2070	385
2075	385
2080	385
2085	385
2090	385
2095	385
2100	385
2105	385
2110	385
2115	385
2120	385
2125	385
2130	385
2135	385
2140	385
2145	385
2150	385
2155	385
2160	385
2165	385
2170	385
2175	385
2180	385
2185	385
2190	385
2195	385
2200	385
2205	385
2210	385
2215	385
2220	385
2225	385
2230	385
2235	385
2240	385
2245	385
2250	385
2255	385
2260	385
2265	385
2270	385
2275	385
2280	385
2285	385
2290	385
2295	385
2300	385
2305	385
2310	385
2315	385
2320	385
2325	385
2330	385
2335	385
2340	385
2345	385
2350	385
2355	385
2360	385
2365	385
2370	385
2375	385
2380	385
2385	385
2390	385
2395	385
2400	385
2405	385
2410	385
2415	385
2420	385
2425	385
2430	385
2435	385
2440	385
2445	385
2450	385
2455	385
2460	385
2465	385
2470	385
2475	385
2480	385
2485	385
2490	385
2495	385
2500	385
2505	385
2510	385
2515	385
2520	385
2525	385
2530	385
2535	385
2540	385
2545	385
2550	385
2555	385
2560	385
2565	385
2570	385
2575	385
2580	385
2585	385
2590	385
2595	385
2600	385
2605	385
2610	385
2615	385
2620	385
2625	385
2630	385
2635	385
2640	385
2645	385
2650	385
2655	385
2660	385
2665	385
2670	385
2675	385
2680	385
2685	385
2690	385
2695	385
2700	385
2705	385
2710	385
2715	385
2720	385
2725	385
2730	385
2735	385
2740	385
2745	385
2750	385
2755	385
2760	385
2765	385
2770	385
2775	385
2780	385
2785	385
2790	385
2795	385
2800	385
2805	385
2810	385
2815	385
2820	385
2825	385
2830	385
2835	385
2840	385
2845	385
2850	385
2855	385
2860	385
2865	385
2870	385
2875	385
2880	385
2885	385
2890	385
2895	385
2900	385
2905	385
2910	385
2915	385
2920	385
2925	385
2930	385
2935	385
2940	385
2945	385
2950	385
2955	385
2960	385
2965	385
2970	385
2975	385
2980	385
2985	385
2990	385
2995	385
3000	385
3005	385
3010	385
3015	385
3020	385
3025	385
3030	385
3035	385
3040	385
3045	385
3050	385
3055	385
3060	385
3065	385
3070	385
3075	385
3080	385
3085	385
3090	385
3095	385
3100	385
3105	385
3110	385
3115	385
3120	385
3125	385
3130	385
3135	385
3140	385
3145	385
3150	385
3155	385
3160	385
3165	385
3170	385
3175	385
3180	385
3185	385
3190	385
3195	385
3200	385
3205	385
3210	385
3215	385
3220	385
3225	385
3230	385
3235	385
3240	385
3245	385
3250	385
3255	385
3260	385
3265	385
3270	385
3275	385
3280	385
3285	385
3290	385
3295	385
3300	385
3305	385
3310	385
3315	385
3320	385
3325	385
3330	385
3335	385
3340	385
3345	385
3350	385
3355	385
3360	385
3365	385
3370	385
3375	385
3380	385
3385	385
3390	385
3395	385
3400	385
3405	385
3410	385
3415	385
3420	385
3425	385
3430	385
3435	385
3440	385
3445	385
3450	385
3455	385
3460	385
3465	385
3470	384.998978049281
3475	384.995912793913
3480	384.99080602392
3485	384.983660721512
3490	384.974481059343
3495	384.963272398079
3500	384.950041283261
3505	384.934795441488
3510	384.917543775902
3515	384.898296360991
3520	384.877064436702
3525	384.853860401882
3530	384.828697807033
3535	384.801591346402
3540	384.772556849399
3545	384.741611271352
3550	384.708772683608
3555	384.674060262977
3560	384.637494280535
3565	384.599096089786
3570	384.558888114193
3575	384.51689383408
3580	384.473137772925
3585	384.427645483036
3590	384.380443530628
3595	384.331559480312
3600	384.281021878998
3605	384.228860239221
3610	384.17510502191
3615	384.119787618599
3620	384.062940333092
3625	384.004596362604
3630	383.944789778371
3635	383.883555505754
3640	383.820929303843
3645	383.756947744577
3650	383.691648191384
3655	383.625068777365
3660	383.557248383024
3665	383.488226613559
3670	383.418043775741
3675	383.346740854371
3680	383.274359488348
3685	383.200941946349
3690	383.126531102153
3695	383.051170409597
3700	382.974903877204
3705	382.89777604248
3710	382.819831945909
3715	382.741117104649
3720	382.66167748595
3725	382.581559480312
3730	382.500809874395
3735	382.419475823695
3740	382.337604825006
3745	382.255244688687
3750	382.172443510738
3755	382.089249644715
3760	382.005711673492
3765	381.921878380894
3770	381.837798723201
3775	381.753521800566
3780	381.669096828339
3785	381.584573108326
3790	381.5
3795	381.415426891674
3800	381.330903171661
3805	381.246478199434
3810	381.162201276799
3815	381.078121619106
3820	380.994288326508
3825	380.910750355285
3830	380.827556489262
3835	380.744755311313
3840	380.662395174994
3845	380.580524176305
3850	380.499190125605
3855	380.418440519688
3860	380.33832251405
3865	380.258882895351
3870	380.180168054091
3875	380.10222395752
3880	380.025096122796
3885	379.948829590403
3890	379.873468897847
3895	379.799058053651
3900	379.725640511652
3905	379.653259145629
3910	379.581956224259
3915	379.511773386441
3920	379.442751616976
3925	379.374931222635
3930	379.308351808616
3935	379.243052255423
3940	379.179070696157
3945	379.116444494246
3950	379.055210221629
3955	378.995403637396
3960	378.937059666908
3965	378.880212381401
3970	378.82489497809
3975	378.771139760779
3980	378.718978121002
3985	378.668440519688
3990	378.619556469372
3995	378.572354516964
4000	378.526862227075
4005	378.48310616592
4010	378.441111885807
4015	378.400903910214
4020	378.362505719465
4025	378.325939737023
4030	378.291227316392
4035	378.258388728648
4040	378.227443150601
4045	378.198408653598
4050	378.171302192967
4055	378.146139598118
4060	378.122935563298
4065	378.101703639009
4070	378.082456224098
4075	378.065204558512
4080	378.049958716739
4085	378.036727601921
4090	378.025518940657
4095	378.016339278488
4100	378.00919397608
4105	378.004087206087
4110	378
4115	378
4120	378
4125	378
4130	378
4135	378
4140	378
4145	378
4150	378
4155	378
4160	378
4165	378
4170	378
4175	378
4180	378
4185	378
4190	378
4195	378
4200	378
4205	378
4210	378
4215	378
4220	378
4225	378
4230	378
4235	378
4240	378
4245	378
4250	378
4255	378
4260	378
4265	378
4270	378
4275	378
4280	378
4285	378
4290	378
4295	378
4300	378
4305	378
4310	378
4315	378
4320	378
4325	378
4330	378
4335	378
4340	378
4345	378
4350	378
4355	378
4360	378
4365	378
4370	378
4375	378
4380	378
4385	378
4390	378
4395	378
4400	378
4405	378
4410	378
4415	378
4420	378
4425	378
4430	378
4435	378
4440	378
4445	378
4450	378
4455	378
4460	378
4465	378
4470	378
4475	378
4480	378
4485	378
4490	378
4495	378
4500	378
4505	378
4510	378
4515	378
4520	378
4525	378
4530	378
4535	378
4540	378
4545	378
4550	378
4555	378
4560	378
4565	378
4570	378
4575	378
4580	378
4585	378
4590	378
4595	378
4600	378
4605	378
4610	378
4615	378
4620	378
4625	378
4630	378
4635	378
4640	378
4645	378
4650	378
4655	378
4660	378
4665	378
4670	378
4675	378
4680	378
4685	378
4690	378
4695	378
4700	378
4705	378
4710	378
4715	378
4720	378
4725	378
4730	378
4735	378
4740	378
4745	378
4750	378
4755	378
4760	378
4765	378
4770	378
4775	378
4780	378
4785	378
4790	378
4795	378
4800	378
4805	378
4810	378
4815	378
4820	378
4825	378
4830	378
4835	378
4840	378
4845	378
4850	378
4855	378
4860	378
4865	378
4870	378
4875	378
4880	378
4885	378
4890	378
4895	378
4900	378
4905	378
4910	378
4915	378
4920	378
4925	378
4930	378
4935	378
4940	378
4945	378
4950	378
4955	378
4960	378
4965	378
4970	378
4975	378
4980	378
4985	378
4990	378
4995	378
5000	378
5005	378
5010	378
5015	378
5020	378
5025	378
5030	378
5035	378
5040	378
5045	378
5050	378
5055	378
5060	378
5065	378
5070	378
5075	378
5080	378
5085	378
5090	378
5095	378
5100	378
5105	378
5110	378
5115	378
5120	378
5125	378
5130	378
5135	378
5140	378
5145	378
5150	378
5155	378
5160	378
5165	378
5170	378
5175	378
5180	378
5185	378
5190	378
5195	378
5200	378
5205	378
5210	378
5215	378
5220	378
5225	378
5230	378
5235	378
5240	378
5245	378
5250	378
5255	378
5260	378
5265	378
5270	378
5275	378
5280	378
5285	378
5290	378
5295	378
5300	378
5305	378
5310	378
5315	378
5320	378
5325	378
5330	378
5335	378
5340	378
5345	378
5350	378
5355	378
5360	378
5365	378
5370	378
5375	378
5380	378
5385	378
5390	378
5395	378
5400	378
5405	378
5410	378
5415	378
5420	378
5425	378
5430	378
5435	378
5440	378
5445	378
5450	378
5455	378
5460	378
5465	378
5470	378
5475	378
5480	378
5485	378
5490	378
5495	378
5500	378
5505	378
5510	378
5515	378
5520	378
5525	378
5530	378
5535	378
5540	378
5545	378
5550	378
5555	378
5560	378
5565	378
5570	378
5575	378
5580	378
5585	378
5590	378
5595	378
5600	378
5605	378
5610	378
5615	378
5620	378
5625	378
5630	378
5635	378
5640	378
5645	378
5650	378
5655	378
5660	378
5665	378
5670	378
5675	378
5680	378
5685	378
5690	378
5695	378
5700	378
5705	378
5710	378
5715	378
5720	378
5725	378
5730	378
5735	378
5740	378
5745	378
5750	378
5755	378
5760	378
5765	378
5770	378
5775	378
5780	378
5785	378
5790	378
5795	378
5800	378
5805	378
5810	378
5815	378
5820	378
5825	378
5830	378
5835	378
5840	378
5845	378
5850	378
5855	378
5860	378
5865	378
5870	378
5875	378
5880	378
5885	378
5890	378
5895	378
5900	378
5905	378
5910	378
5915	378
5920	378
5925	378
5930	378
5935	378
5940	378
5945	378
5950	378
5955	378
5960	378
5965	378
5970	378
5975	378
5980	378
5985	378
5990	378
5995	378
6000	378
6005	378
6010	378
6015	378
6020	378
6025	378
6030	378
6035	378
6040	378
6045	378
6050	378
6055	378
6060	378
6065	378
6070	378
6075	378
6080	378
6085	378
6090	378
6095	378
6100	378
6105	378
6110	378
6115	378
6120	378
6125	378
6130	378
6135	378
6140	378
6145	378
6150	378
6155	378
6160	378
6165	378
6170	378
6175	378
6180	378
6185	378
6190	378
6195	378
6200	378
6205	378
6210	378
6215	378
6220	378
6225	378
6230	378
6235	378
6240	378
6245	378
6250	378
6255	378
6260	378
6265	378
6270	378
6275	378
6280	378
6285	378
6290	378
6295	378
6300	378
6305	378
6310	378
6315	378
6320	378
6325	378
6330	378
6335	378
6340	378
6345	378
6350	378
6355	378
6360	378
6365	378
6370	378
6375	378
6380	378
6385	378
6390	378
6395	378
6400	378
6405	378
6410	378
6415	378
6420	378
6425	378
6430	378
6435	378
6440	378
6445	378
6450	378
6455	378
6460	378
6465	378
6470	378
6475	378
6480	378
6485	378
6490	378
6495	378
6500	378
6505	378
6510	378
6515	378
6520	378
6525	378
6530	378
6535	378
6540	378
6545	378
6550	378
6555	378
6560	378
6565	378
6570	378
6575	378
6580	378
6585	378
6590	378
6595	378
6600	378
6605	378
6610	378
6615	378
6620	378
6625	378
6630	378
6635	378
6640	378
6645	378
6650	378
6655	378
6660	378
6665	378
6670	378
6675	378
6680	378
6685	378
6690	378
6695	378
6700	378
6705	378
6710	378
6715	378
6720	378
6725	378
6730	378
6735	378
6740	378
6745	378
6750	378
6755	378
6760	378
6765	378
6770	378
6775	378
6780	378
6785	378
6790	378
6795	378
6800	378
6805	378
6810	378
6815	378
6820	378
6825	378
6830	378
6835	378
6840	378
6845	378
6850	378
6855	378
6860	378
6865	378
6870	378
6875	378
6880	378
6885	378
6890	378
6895	378
6900	378
6905	378
6910	378
6915	378
6920	378
6925	378
6930	378
6935	378
6940	378
6945	378
6950	378
6955	378
6960	378
6965	378
6970	378
6975	378
6980	378
6985	378
6990	378
6995	378
7000	378
7005	378
7010	378
7015	378
7020	378
7025	378
7030	378
7035	378
7040	378
7045	378
7050	378
7055	378
7060	378
7065	378
7070	378
7075	378
7080	378
7085	378
7090	378
7095	378
7100	378
7105	378
7110	378
7115	378
7120	378
7125	378
7130	378
7135	378
7140	378
7145	378
7150	378
7155	378
7160	378
7165	378
7170	378
7175	378
7180	378
7185	378
7190	378
7195	378
7200	378
7205	378
7210	378
7215	378
7220	378
7225	378
7230	378
7235	378
7240	378
7245	378
7250	378
7255	378
7260	378
7265	378
7270	378
7275	378
7280	378
7285	378
7290	378
7295	378
7300	378
7305	378
7310	378
7315	378
7320	378
7325	378
7330	378
7335	378
7340	378
7345	378
7350	378
7355	378
7360	378
7365	378
7370	378
7375	378
7380	378
7385	378
7390	378
7395	378
7400	378
7405	378
7410	378
7415	378
7420	378
7425	378
7430	378
7435	378
7440	378
7445	378
7450	378
7455	378
7460	378
7465	378
7470	378
7475	378
7480	378
7485	378
7490	378
7495	378
7500	378
7505	378
7510	378
7515	378
7520	378
7525	378
7530	378
7535	378
7540	378
7545	378
7550	378
7555	378
7560	378
7565	378
7570	378
7575	378
7580	378
7585	378
7590	378
7595	378
7600	378
7605	378
7610	378
7615	378
7620	378
7625	378
7630	378
7635	378
7640	378
7645	378
7650	378
7655	378
7660	378
7665	378
7670	378
7675	378
7680	378
7685	378
7690	378
7695	378
7700	378
7705	378
7710	378
7715	378
7720	378
7725	378
7730	378
7735	378
7740	378
7745	378
7750	378
7755	378
7760	378
7765	378
7770	378
7775	378
7780	378
7785	378
7790	378
7795	378
7800	378
7805	378
7810	378
7815	378
7820	378
7825	378
7830	378
7835	378
7840	378
7845	378
7850	378
7855	378
7860	378
7865	377.992106913713
7870	377.968458805258
7875	377.929149002915
7880	377.874332644515
7885	377.804226065181
7890	377.719105943553
7895	377.619308209864
7900	377.505226720175
7905	377.377311702008
7910	377.2360679775
7915	377.082052971103
7920	376.915874509686
7925	376.738188423715
7930	376.549695958995
7935	376.35114100917
7940	376.143307179916
7945	375.927014696407
7950	375.70311716626
7955	375.472498210739
7960	375.2360679775
7965	374.994759548659
7970	374.749525258343
7975	374.501332934257
7980	374.251162078117
7985	374
7990	373.748837921883
7995	373.498667065743
8000	373.250474741657
8005	373.005240451341
8010	372.7639320225
8015	372.527501789261
8020	372.29688283374
8025	372.072985303593
8030	371.856692820084
8035	371.64885899083
8040	371.450304041005
8045	371.261811576285
8050	371.084125490314
8055	370.917947028897
8060	370.7639320225
8065	370.622688297992
8070	370.494773279825
8075	370.380691790136
8080	370.280894056447
8085	370.195773934819
8090	370.125667355485
8095	370.070850997085
8100	370.031541194742
8105	370
8110	370
8115	370
8120	370
8125	370
8130	370
8135	370
8140	370
8145	370
8150	370
8155	370
8160	370
8165	370
8170	370
8175	370
8180	370
8185	370
8190	370
8195	370
8200	370
8205	370
8210	370
8215	370
8220	370
8225	370
8230	370
8235	370
8240	370
8245	370
8250	370
8255	370
8260	370
8265	370
8270	370
8275	370
8280	370
8285	370
8290	370
8295	370
8300	370
8305	370
8310	370
8315	370
8320	370
8325	370
8330	370
8335	370
8340	370
8345	370
8350	370
8355	370
8360	370
8365	370
8370	370
8375	370
8380	370
8385	370
8390	370
8395	370
8400	370
8405	370
8410	370
8415	370
8420	370
8425	370
8430	370
8435	370
8440	370
8445	370
8450	370
8455	370
8460	370
8465	370
8470	370
8475	370
8480	370
8485	370
8490	370
8495	370
8500	370
8505	370
8510	370
8515	370
8520	370
8525	370
8530	370
8535	370
8540	370
8545	370
8550	370
8555	370
8560	370
8565	370
8570	370
8575	370
8580	370
8585	370
8590	370
8595	370
8600	370
8605	370
8610	370
8615	370
8620	370
8625	370
8630	370
8635	370
8640	370
8645	370
8650	370
8655	370
8660	370
8665	370
8670	370
8675	370
8680	370
8685	370
8690	370
8695	370
8700	370
8705	370
8710	370
8715	370
8720	370
8725	370
8730	370
8735	370
8740	370
8745	370
8750	370
8755	370
8760	370
8765	370
8770	370
8775	370
8780	370
8785	370
8790	370
8795	370
8800	370
8805	370
8810	370
8815	370
8820	370
8825	370
8830	370
8835	370
8840	370
8845	370
8850	370
8855	370
8860	370
8865	370
8870	370
8875	370
8880	370
8885	370
8890	370
8895	370
8900	370
8905	370
8910	370
8915	370
8920	370
8925	370
8930	370
8935	370
8940	370
8945	370
8950	370
8955	370
8960	370
8965	370
8970	370
8975	370
8980	370
8985	370
8990	370
8995	370
9000	370
9005	370
9010	370
9015	370
9020	370
9025	370
9030	370
9035	370
9040	370
9045	370
9050	370
9055	370
9060	370
9065	370
9070	370
9075	370
9080	370
9085	370
9090	370
9095	370
9100	370
9105	370
9110	370
9115	370
9120	370
9125	370
9130	370
9135	370
9140	370
9145	370
9150	370
9155	370
9160	370
9165	370
9170	370
9175	370
9180	370
9185	370
9190	370
9195	370
9200	370
9205	370
9210	370
9215	370
9220	370
9225	370
9230	370
9235	370
9240	370
9245	370
9250	370
9255	370
9260	370
9265	370
9270	370
9275	370
9280	370
9285	370
9290	370
9295	370
9300	370
9305	370
9310	370
9315	370
9320	370
9325	370
9330	370
9335	370
9340	370
9345	370
9350	370
9355	370
9360	370
9365	370
9370	370
9375	370
9380	370
9385	370
9390	370
9395	370
9400	370
9405	370
9410	370
9415	370
9420	370
9425	370
9430	370
9435	370
9440	370
9445	370
9450	370
9455	370
9460	370
9465	370
9470	370
9475	370
9480	370
9485	370
9490	370
9495	370
9500	370
9505	370
9510	370
9515	370
9520	370
9525	370
9530	370
9535	370
9540	370
9545	370
9550	370
9555	370
9560	370
9565	370
9570	370
9575	370
9580	370
9585	370
9590	370
9595	370
9600	370
9605	370
9610	370
9615	370
9620	370
9625	370
9630	370
9635	370
9640	370
9645	370
9650	370
9655	370
9660	370
9665	370
9670	370
9675	370
9680	370
9685	370
9690	370
9695	370
9700	370
9705	370
9710	370
9715	370
9720	370
9725	370
9730	370
9735	370
9740	370
9745	370
9750	370
9755	370
9760	370
9765	370
9770	370
9775	370
9780	370
9785	370
9790	370
9795	370
9800	370


==> tiks/dyn-ecco/sig4-1-1.tsv <==
0	279.150000073505
6.37755102040816	279.150408915909
12.7551020408163	279.150348033069
19.1326530612245	279.150178902456
25.5102040816327	279.149701309709
31.8877551020408	279.148911872497
38.265306122449	279.147672983021
44.6428571428571	279.145979893956
51.0204081632653	279.144036525706
57.3979591836735	279.142327314393
63.7755102040816	279.141573141033
70.1530612244898	279.142587321823
76.530612244898	279.146099135337
82.9081632653061	279.15262419051
89.2857142857143	279.162429362204
95.6632653061225	279.175572947976
102.040816326531	279.19197270463
108.418367346939	279.211465319835
114.795918367347	279.23384439731
121.173469387755	279.258882272658
127.551020408163	279.286344061327
133.928571428571	279.315997564574
140.30612244898	279.347619746302
146.683673469388	279.381000470441
153.061224489796	279.415944323858
159.438775510204	279.452271162995
165.816326530612	279.489816023866
172.19387755102	279.528428655144
178.571428571429	279.567972705134
184.948979591837	279.608324744887
191.326530612245	279.649373300181
197.704081632653	279.691017905974
204.081632653061	279.733168104289
210.459183673469	279.775742526707
216.836734693878	279.81866807151
223.214285714286	279.861879125597
229.591836734694	279.905316811959
235.969387755102	279.948928334982
242.34693877551	279.992666403283
248.724489795918	280.036488671832
255.102040816327	280.08035723765
261.479591836735	280.1242382031
267.857142857143	280.168101285243
274.234693877551	280.211919437369
280.612244897959	280.255668521262
286.989795918367	280.29932702233
293.367346938775	280.342875784287
299.744897959184	280.386297761987
306.122448979592	280.429577809168
312.5	280.472702492498
318.877551020408	280.515659912342
325.255102040816	280.558439544117
331.632653061225	280.601032101189
338.010204081633	280.643429411277
344.387755102041	280.685624298073
350.765306122449	280.72761047943
357.142857142857	280.769382478838
363.520408163265	280.810935542064
369.897959183673	280.852265560824
376.275510204082	280.893369007151
382.65306122449	280.934242875598
389.030612244898	280.974884627413
395.408163265306	281.015292141745
401.785714285714	281.055463673392
408.163265306122	281.095397814236
414.540816326531	281.135093456764
420.918367346939	281.174549762764
427.295918367347	281.21376613602
433.673469387755	281.252742196368
440.051020408163	281.291477756323
446.428571428571	281.329972800915
452.80612244898	281.368227469789
459.183673469388	281.406242039987
465.561224489796	281.444016911018
471.938775510204	281.481552591899
478.316326530612	281.518849689178
484.69387755102	281.555908895799
491.071428571429	281.592730981523
497.448979591837	281.62931678453
503.826530612245	281.665667203417
510.204081632653	281.701783190095
516.581632653061	281.737665743631
522.959183673469	281.773315904719
529.336734693878	281.808734750438
535.714285714286	281.843923389721
542.091836734694	281.87888295939
548.469387755102	281.913614620477
554.84693877551	281.94811955487
561.224489795918	281.982398962405
567.602040816327	282.016454058292
573.979591836735	282.050286070697
580.357142857143	282.083896238608
586.734693877551	282.117285809971
593.112244897959	282.150456040001
599.489795918367	282.183408189624
605.867346938776	282.216143524128
612.244897959184	282.248663311952
618.622448979592	282.280968823592
625	282.313061330613
631.377551020408	282.344942104792
637.755102040816	282.376612417328
644.132653061224	282.408073538151
650.510204081633	282.439326735306
656.887755102041	282.470373274391
663.265306122449	282.501214418062
669.642857142857	282.531851425607
676.020408163265	282.562285552553
682.397959183673	282.592518050306
688.775510204082	282.62255016585
695.15306122449	282.65238314149
701.530612244898	282.682018214601
707.908163265306	282.711456617399
714.285714285714	282.740699576776
720.663265306122	282.769748314139
727.040816326531	282.798604045253
733.418367346939	282.827267980107
739.795918367347	282.85574132283
746.173469387755	282.884025271594
752.551020408163	282.912121018506
758.928571428571	282.940029749558
765.30612244898	282.967752644583
771.683673469388	282.995290877187
778.061224489796	283.022645614697
784.438775510204	283.049818018154
790.816326530612	283.076809242288
797.19387755102	283.103620435474
803.571428571429	283.130252739724
809.948979591837	283.156707290697
816.326530612245	283.182985217688
822.704081632653	283.209087643601
829.081632653061	283.235015684974
835.459183673469	283.260770451996
841.836734693878	283.286353048494
848.214285714286	283.311764571936
854.591836734694	283.337006113469
860.969387755102	283.362078757936
867.34693877551	283.38698358386
873.724489795918	283.411721663483
880.102040816327	283.436294062795
886.479591836735	283.46070184155
892.857142857143	283.484946053264
899.234693877551	283.509027745264
905.612244897959	283.532947958716
911.989795918367	283.556707728632
918.367346938776	283.580308083888
924.744897959184	283.60375004728
931.122448979592	283.627034635537
937.5	283.650162859332
943.877551020408	283.67313572332
950.255102040816	283.695954226182
956.632653061224	283.718619360637
963.010204081633	283.741132113457
969.387755102041	283.763493465516
975.765306122449	283.785704391826
982.142857142857	283.807765861539
988.520408163265	283.829678837983
994.897959183673	283.851444278706
1001.27551020408	283.873063135506
1007.65306122449	283.894536354427
1014.0306122449	283.915864875817
1020.40816326531	283.937049634362
1026.78571428571	283.9580915591
1033.16326530612	283.97899157344
1039.54081632653	283.999750595212
1045.91836734694	284.020369536702
1052.29591836735	284.04084930465
1058.67346938776	284.061190800296
1065.05102040816	284.081394919419
1071.42857142857	284.101462552358
1077.80612244898	284.121394584026
1084.18367346939	284.141191893953
1090.5612244898	284.160855356324
1096.9387755102	284.180385839993
1103.31632653061	284.199784208501
1109.69387755102	284.219051320129
1116.07142857143	284.238188027923
1122.44897959184	284.257195179701
1128.82653061224	284.27607361809
1135.20408163265	284.294824180575
1141.58163265306	284.313447699506
1147.95918367347	284.331945002117
1154.33673469388	284.350316910574
1160.71428571429	284.368564242004
1167.09183673469	284.386687808505
1173.4693877551	284.404688417174
1179.84693877551	284.422566870154
1186.22448979592	284.440323964653
1192.60204081633	284.457960492954
1198.97959183673	284.475477242457
1205.35714285714	284.492874995712
1211.73469387755	284.51015453044
1218.11224489796	284.527316619541
1224.48979591837	284.544362031146
1230.86734693878	284.561291528644
1237.24489795918	284.578105870687
1243.62244897959	284.594805811222
1250	284.611392099534
1256.37755102041	284.627865480264
1262.75510204082	284.644226693418
1269.13265306122	284.66047647441
1275.51020408163	284.676615554092
1281.88775510204	284.692644658768
1288.26530612245	284.708564510214
1294.64285714286	284.724375825719
1301.02040816327	284.74007931811
1307.39795918367	284.755675695759
1313.77551020408	284.77116566262
1320.15306122449	284.78654991826
1326.5306122449	284.801829157879
1332.90816326531	284.81700407232
1339.28571428571	284.832075348112
1345.66326530612	284.847043667497
1352.04081632653	284.861909708439
1358.41836734694	284.876674144648
1364.79591836735	284.891337645619
1371.17346938776	284.905900876657
1377.55102040816	284.920364498876
1383.92857142857	284.934729169241
1390.30612244898	284.948995540601
1396.68367346939	284.963164261697
1403.0612244898	284.97723597718
1409.4387755102	284.991211327651
1415.81632653061	285.005090949684
1422.19387755102	285.018875475834
1428.57142857143	285.032565534665
1434.94897959184	285.046161750784
1441.32653061224	285.05966474486
1447.70408163265	285.073075133632
1454.08163265306	285.086393529943
1460.45918367347	285.099620542774
1466.83673469388	285.112756777248
1473.21428571429	285.125802834652
1479.59183673469	285.138759312472
1485.9693877551	285.151626804416
1492.34693877551	285.16440590042
1498.72448979592	285.177097186676
1505.10204081633	285.189701245666
1511.47959183673	285.202218656174
1517.85714285714	285.214649993301
1524.23469387755	285.226995828494
1530.61224489796	285.239256729576
1536.98979591837	285.251433260754
1543.36734693878	285.263525982636
1549.74489795918	285.275535452268
1556.12244897959	285.287462223152
1562.5	285.299306845255
1568.87755102041	285.311069865034
1575.25510204082	285.322751825468
1581.63265306122	285.33435326607
1588.01020408163	285.3458747229
1594.38775510204	285.357316728596
1600.76530612245	285.368679812397
1607.14285714286	285.379964500155
1613.52040816327	285.391171314348
1619.89795918367	285.402300774121
1626.27551020408	285.413353395294
1632.65306122449	285.424329690376
1639.0306122449	285.43523016859
1645.40816326531	285.446055335901
1651.78571428571	285.456805695025
1658.16326530612	285.467481745445
1664.54081632653	285.47808398344
1670.91836734694	285.488612902108
1677.29591836735	285.499068991369
1683.67346938776	285.509452737991
1690.05102040816	285.519764625616
1696.42857142857	285.530005134778
1702.80612244898	285.540174742904
1709.18367346939	285.550273924351
1715.5612244898	285.560303150425
1721.9387755102	285.57026288939
1728.31632653061	285.580153606484
1734.69387755102	285.589975763947
1741.07142857143	285.599729821043
1747.44897959184	285.609416234058
1753.82653061224	285.619035456333
1760.20408163265	285.628587938283
1766.58163265306	285.638074127413
1772.95918367347	285.647494468324
1779.33673469388	285.656849402743
1785.71428571429	285.666139369543
1792.09183673469	285.675364804753
1798.4693877551	285.684526141568
1804.84693877551	285.693623810385
1811.22448979592	285.702658238811
1817.60204081633	285.711629851673
1823.97959183673	285.72053907104
1830.35714285714	285.729386316249
1836.73469387755	285.738172003912
1843.11224489796	285.746896547927
1849.48979591837	285.755560359507
1855.86734693878	285.764163847197
1862.24489795918	285.772707416876
1868.62244897959	285.781191471785
1875	285.78961641254
1881.37755102041	285.797982637155
1887.75510204082	285.806290541042
1894.13265306122	285.814540517038
1900.51020408163	285.822732955426
1906.88775510204	285.830868243941
1913.26530612245	285.838946767784
1919.64285714286	285.846968909645
1926.02040816327	285.854935049722
1932.39795918367	285.862845565724
1938.77551020408	285.87070083289
1945.15306122449	285.878501224014
1951.5306122449	285.886247109453
1957.90816326531	285.893938857135
1964.28571428571	285.901576832586
1970.66326530612	285.909161398943
1977.04081632653	285.916692916962
1983.41836734694	285.924171745035
1989.79591836735	285.93159823921
1996.17346938776	285.938972753204
2002.55102040816	285.946295638411
2008.92857142857	285.953567243922
2015.30612244898	285.960787916539
2021.68367346939	285.967958000793
2028.0612244898	285.975077838946
2034.4387755102	285.982147771016
2040.81632653061	285.989168134793
2047.19387755102	285.996139265842
2053.57142857143	286.003061497522
2059.94897959184	286.009935161006
2066.32653061224	286.016760585289
2072.70408163265	286.023538097196
2079.08163265306	286.030268021406
2085.45918367347	286.036950680462
2091.83673469388	286.043586394784
2098.21428571429	286.050175482677
2104.59183673469	286.056718260351
2110.9693877551	286.063215041937
2117.34693877551	286.069666139492
2123.72448979592	286.076071863012
2130.10204081633	286.082432520453
2136.47959183673	286.088748417743
2142.85714285714	286.09501985878
2149.23469387755	286.101247145464
2155.61224489796	286.107430577702
2161.98979591837	286.113570453417
2168.36734693878	286.119667068564
2174.74489795918	286.125720717141
2181.12244897959	286.131731691209
2187.5	286.137700280891
2193.87755102041	286.14362677439
2200.25510204082	286.149511458009
2206.63265306122	286.155354616154
2213.01020408163	286.161156531344
2219.38775510204	286.166917484229
2225.76530612245	286.172637753606
2232.14285714286	286.178317616419
2238.52040816327	286.183957347775
2244.89795918367	286.189557220963
2251.27551020408	286.195117507461
2257.65306122449	286.200638476938
2264.0306122449	286.20612039728
2270.40816326531	286.211563534597
2276.78571428571	286.21696815323
2283.16326530612	286.222334515764
2289.54081632653	286.227662883041
2295.91836734694	286.232953514174
2302.29591836735	286.238206666551
2308.67346938776	286.243422595847
2315.05102040816	286.248601556042
2321.42857142857	286.253743799428
2327.80612244898	286.258849576615
2334.18367346939	286.263919136545
2340.5612244898	286.26895272651
2346.9387755102	286.273950592151
2353.31632653061	286.278912977475
2359.69387755102	286.283840124862
2366.07142857143	286.288732275084
2372.44897959184	286.293589667303
2378.82653061224	286.298412539087
2385.20408163265	286.303201126424
2391.58163265306	286.30795566373
2397.95918367347	286.312676383851
2404.33673469388	286.317363518086
2410.71428571429	286.322017296189
2417.09183673469	286.326637946383
2423.4693877551	286.331225695362
2429.84693877551	286.335780768311
2436.22448979592	286.340303388914
2442.60204081633	286.344793779354
2448.97959183673	286.349252160333
2455.35714285714	286.35367875108
2461.73469387755	286.358073769359
2468.11224489796	286.362437431474
2474.48979591837	286.366769952284
2480.86734693878	286.371071545216
2487.24489795918	286.375342422265
2493.62244897959	286.379582794005
2500	286.383792869606
2506.37755102041	286.387972856837
2512.75510204082	286.392122962074
2519.13265306122	286.39624339031
2525.51020408163	286.400334345168
2531.88775510204	286.404396028908
2538.26530612245	286.408428642429
2544.64285714286	286.412432385287
2551.02040816327	286.416407455703
2557.39795918367	286.420354050564
2563.77551020408	286.424272365438
2570.15306122449	286.428162594582
2576.5306122449	286.432024930953
2582.90816326531	286.435859566207
2589.28571428571	286.439666690715
2595.66326530612	286.443446493575
2602.04081632653	286.44719916261
2608.41836734694	286.450924884383
2614.79591836735	286.454623844204
2621.17346938776	286.458296226141
2627.55102040816	286.46194221302
2633.92857142857	286.465561986441
2640.30612244898	286.469155726782
2646.68367346939	286.472723613213
2653.0612244898	286.476265823691
2659.4387755102	286.479782534982
2665.81632653061	286.483273922661
2672.19387755102	286.486740161122
2678.57142857143	286.490181423584
2684.94897959184	286.493597882101
2691.32653061224	286.496989707571
2697.70408163265	286.500357069737
2704.08163265306	286.5037001372
2710.45918367347	286.507019077428
2716.83673469388	286.510314056758
2723.21428571429	286.513585240407
2729.59183673469	286.516832792476
2735.9693877551	286.520056875966
2742.34693877551	286.523257652772
2748.72448979592	286.526435283702
2755.10204081633	286.529589928476
2761.47959183673	286.532721745741
2767.85714285714	286.535830893069
2774.23469387755	286.538917526969
2780.61224489796	286.541981802899
2786.98979591837	286.545023875262
2793.36734693878	286.548043897419
2799.74489795918	286.551042021698
2806.12244897959	286.554018399398
2812.5	286.556973180793
2818.87755102041	286.559906515142
2825.25510204082	286.5628185507
2831.63265306122	286.565709434716
2838.01020408163	286.568579313444
2844.38775510204	286.571428332149
2850.76530612245	286.574256635115
2857.14285714286	286.577064365651
2863.52040816327	286.579851666092
2869.89795918367	286.582618677815
2876.27551020408	286.58536554124
2882.65306122449	286.588092395834
2889.0306122449	286.590799380119
2895.40816326531	286.593486631685
2901.78571428571	286.596154287187
2908.16326530612	286.598802482351
2914.54081632653	286.60143135199
2920.91836734694	286.60404103
2927.29591836735	286.606631649372
2933.67346938776	286.609203342193
2940.05102040816	286.611756239657
2946.42857142857	286.614290472069
2952.80612244898	286.61680616885
2959.18367346939	286.61930345854
2965.5612244898	286.621782468814
2971.9387755102	286.624243326477
2978.31632653061	286.626686157474
2984.69387755102	286.629111086895
2991.07142857143	286.631518238983
2997.44897959184	286.633907737137
3003.82653061224	286.636279703918
3010.20408163265	286.638634261054
3016.58163265306	286.640971529451
3022.95918367347	286.643291629188
3029.33673469388	286.645594679531
3035.71428571429	286.647880798937
3042.09183673469	286.650150105059
3048.4693877551	286.652402714745
3054.84693877551	286.654638744055
3061.22448979592	286.656858308258
3067.60204081633	286.659061521839
3073.97959183673	286.661248498504
3080.35714285714	286.663419351188
3086.73469387755	286.665574192058
3093.11224489796	286.667713132515
3099.48979591837	286.669836283203
3105.86734693878	286.671943754017
3112.24489795918	286.674035654101
3118.62244897959	286.676112091855
3125	286.678173174944
3131.37755102041	286.680219010299
3137.75510204082	286.682249704123
3144.13265306122	286.684265361895
3150.51020408163	286.686266088378
3156.88775510204	286.688251987619
3163.26530612245	286.690223162957
3169.64285714286	286.692179717027
3176.02040816327	286.694121751765
3182.39795918367	286.696049368413
3188.77551020408	286.697962667519
3195.15306122449	286.699861748951
3201.5306122449	286.701746711894
3207.90816326531	286.703617654855
3214.28571428571	286.705474675671
3220.66326530612	286.707317871511
3227.04081632653	286.709147338883
3233.41836734694	286.710963173634
3239.79591836735	286.712765470957
3246.17346938776	286.714554325399
3252.55102040816	286.716329830858
3258.92857142857	286.718092080592
3265.30612244898	286.719841167222
3271.68367346939	286.72157718274
3278.0612244898	286.723300218505
3284.4387755102	286.725010365253
3290.81632653061	286.726707713105
3297.19387755102	286.72839235156
3303.57142857143	286.73006436951
3309.94897959184	286.731723855236
3316.32653061224	286.73337089642
3322.70408163265	286.735005580141
3329.08163265306	286.736627992884
3335.45918367347	286.738238220544
3341.83673469388	286.739836348428
3348.21428571429	286.741422461258
3354.59183673469	286.742996643177
3360.9693877551	286.744558977756
3367.34693877551	286.746109547991
3373.72448979592	286.747648436309
3380.10204081633	286.749175724577
3386.47959183673	286.7506914941
3392.85714285714	286.752195825624
3399.23469387755	286.753688799346
3405.61224489796	286.755170494913
3411.98979591837	286.756640991426
3418.36734693878	286.758100367443
3424.74489795918	286.759548700986
3431.12244897959	286.760986069545
3437.5	286.762412550074
3443.87755102041	286.763828219002
3450.25510204082	286.765233152235
3456.63265306122	286.76662742516
3463.01020408163	286.768011112644
3469.38775510204	286.769384289042
3475.76530612245	286.770747028203
3482.14285714286	286.772099403465
3488.52040816327	286.773441487665
3494.89795918367	286.774773353139
3501.27551020408	286.776095071731
3507.65306122449	286.777406714788
3514.0306122449	286.778708353169
3520.40816326531	286.780000057248
3526.78571428571	286.781281896915
3533.16326530612	286.78255394158
3539.54081632653	286.783816260178
3545.91836734694	286.785068921169
3552.29591836735	286.786311992546
3558.67346938776	286.787545541831
3565.05102040816	286.788769636086
3571.42857142857	286.789984341913
3577.80612244898	286.791189725452
3584.18367346939	286.792385852392
3590.5612244898	286.793572787973
3596.9387755102	286.794750596982
3603.31632653061	286.795919343763
3609.69387755102	286.797079092218
3616.07142857143	286.798229905811
3622.44897959184	286.799371847567
3628.82653061224	286.80050498008
3635.20408163265	286.801629365513
3641.58163265306	286.802745065603
3647.95918367347	286.803852141659
3654.33673469388	286.804950654571
3660.71428571429	286.806040664811
3667.09183673469	286.807122232432
3673.4693877551	286.808195417077
3679.84693877551	286.809260277977
3686.22448979592	286.810316873955
3692.60204081633	286.811365263432
3698.97959183673	286.812405504422
3705.35714285714	286.813437654544
3711.73469387755	286.81446177102
3718.11224489796	286.815477910676
3724.48979591837	286.816486129947
3730.86734693878	286.817486484882
3737.24489795918	286.818479031141
3743.62244897959	286.819463824001
3750	286.82044091836
3756.37755102041	286.821410368738
3762.75510204082	286.822372229275
3769.13265306122	286.823326553744
3775.51020408163	286.824273395543
3781.88775510204	286.825212807705
3788.26530612245	286.826144842895
3794.64285714286	286.827069553415
3801.02040816327	286.827986991209
3807.39795918367	286.828897207861
3813.77551020408	286.829800254598
3820.15306122449	286.830696182297
3826.5306122449	286.831585041482
3832.90816326531	286.832466882328
3839.28571428571	286.833341754665
3845.66326530612	286.834209707979
3852.04081632653	286.835070791415
3858.41836734694	286.835925053777
3864.79591836735	286.836772543535
3871.17346938776	286.837613308821
3877.55102040816	286.838447397438
3883.92857142857	286.839274856856
3890.30612244898	286.840095734221
3896.68367346939	286.84091007635
3903.0612244898	286.841717929738
3909.4387755102	286.842519340559
3915.81632653061	286.843314354668
3922.19387755102	286.844103017604
3928.57142857143	286.844885374589
3934.94897959184	286.845661470534
3941.32653061224	286.84643135004
3947.70408163265	286.847195057401
3954.08163265306	286.847952636601
3960.45918367347	286.848704131323
3966.83673469388	286.849449584948
3973.21428571429	286.850189040556
3979.59183673469	286.850922540929
3985.9693877551	286.851650128554
3992.34693877551	286.852371845624
3998.72448979592	286.853087734039
4005.10204081633	286.853797835411
4011.47959183673	286.854502191063
4017.85714285714	286.855200842032
4024.23469387755	286.855893829071
4030.61224489796	286.856581192652
4036.98979591837	286.857262972966
4043.36734693878	286.857939209926
4049.74489795918	286.858609943169
4056.12244897959	286.859275212056
4062.5	286.859935055679
4068.87755102041	286.860589512855
4075.25510204082	286.861238622135
4081.63265306122	286.861882421803
4088.01020408163	286.862520949876
4094.38775510204	286.863154244109
4100.76530612245	286.863782341995
4107.14285714286	286.864405280768
4113.52040816327	286.865023097403
4119.89795918367	286.865635828618
4126.27551020408	286.86624351088
4132.65306122449	286.866846180399
4139.0306122449	286.867443873136
4145.40816326531	286.868036624802
4151.78571428571	286.868624470863
4158.16326530612	286.869207446535
4164.54081632653	286.869785586792
4170.91836734694	286.870358926366
4177.29591836735	286.870927499746
4183.67346938776	286.871491341184
4190.05102040816	286.872050484693
4196.42857142857	286.87260496405
4202.80612244898	286.873154812799
4209.18367346939	286.873700064248
4215.5612244898	286.874240751478
4221.9387755102	286.874776907338
4228.31632653061	286.875308564449
4234.69387755102	286.875835755205
4241.07142857143	286.876358511777
4247.44897959184	286.876876866111
4253.82653061224	286.877390849932
4260.20408163265	286.877900494744
4266.58163265306	286.878405831832
4272.95918367347	286.878906892265
4279.33673469388	286.879403706895
4285.71428571429	286.879896306359
4292.09183673469	286.880384721083
4298.4693877551	286.88086898128
4304.84693877551	286.881349116953
4311.22448979592	286.881825157899
4317.60204081633	286.882297133703
4323.97959183673	286.88276507375
4330.35714285714	286.883229007215
4336.73469387755	286.883688963075
4343.11224489796	286.884144970103
4349.48979591837	286.884597056872
4355.86734693878	286.885045251756
4362.24489795918	286.885489582933
4368.62244897959	286.885930078384
4375	286.886366765895
4381.37755102041	286.886799673059
4387.75510204082	286.887228827278
4394.13265306122	286.887654255761
4400.51020408163	286.888075985529
4406.88775510204	286.888494043416
4413.26530612245	286.888908456067
4419.64285714286	286.889319249943
4426.02040816327	286.88972645132
4432.39795918367	286.89013008629
4438.77551020408	286.890530180766
4445.15306122449	286.890926760479
4451.5306122449	286.89131985098
4457.90816326531	286.891709477643
4464.28571428571	286.892095665664
4470.66326530612	286.892478440066
4477.04081632653	286.892857825694
4483.41836734694	286.893233847223
4489.79591836735	286.893606529155
4496.17346938776	286.893975895821
4502.55102040816	286.894341971381
4508.92857142857	286.894704779828
4515.30612244898	286.895064344989
4521.68367346939	286.895420690523
4528.0612244898	286.895773839924
4534.4387755102	286.896123816522
4540.81632653061	286.896470643485
4547.19387755102	286.89681434382
4553.57142857143	286.897154940372
4559.94897959184	286.897492455827
4566.32653061224	286.897826912713
4572.70408163265	286.8981583334
4579.08163265306	286.898486740104
4585.45918367347	286.898812154883
4591.83673469388	286.899134599643
4598.21428571429	286.899454096136
4604.59183673469	286.899770665963
4610.9693877551	286.900084330574
4617.34693877551	286.900395111268
4623.72448979592	286.900703029197
4630.10204081633	286.901008105363
4636.47959183673	286.901310360624
4642.85714285714	286.901609815691
4649.23469387755	286.901906491128
4655.61224489796	286.90220040736
4661.98979591837	286.902491584666
4668.36734693878	286.902780043183
4674.74489795918	286.903065802909
4681.12244897959	286.903348883701
4687.5	286.903629305278
4693.87755102041	286.903907087221
4700.25510204082	286.904182248972
4706.63265306122	286.904454809841
4713.01020408163	286.904724788998
4719.38775510204	286.904992205484
4725.76530612245	286.905257078204
4732.14285714286	286.905519425929
4738.52040816327	286.905779267304
4744.89795918367	286.906036620837
4751.27551020408	286.906291504912
4757.65306122449	286.906543937781
4764.0306122449	286.90679393757
4770.40816326531	286.907041522277
4776.78571428571	286.907286709774
4783.16326530612	286.907529517809
4789.54081632653	286.907769964004
4795.91836734694	286.908008065859
4802.29591836735	286.908243840751
4808.67346938776	286.908477305935
4815.05102040816	286.908708478546
4821.42857142857	286.908937375598
4827.80612244898	286.909164013985
4834.18367346939	286.909388410485
4840.5612244898	286.909610581756
4846.9387755102	286.909830544341
4853.31632653061	286.910048314667
4859.69387755102	286.910263909043
4866.07142857143	286.910477343669
4872.44897959184	286.910688634625
4878.82653061224	286.910897797884
4885.20408163265	286.911104849303
4891.58163265306	286.91130980463
4897.95918367347	286.911512679501
4904.33673469388	286.911713489443
4910.71428571429	286.911912249876
4917.09183673469	286.912108976108
4923.4693877551	286.912303683342
4929.84693877551	286.912496386674
4936.22448979592	286.912687101094
4942.60204081633	286.912875841486
4948.97959183673	286.913062622631
4955.35714285714	286.913247459204
4961.73469387755	286.91343036578
4968.11224489796	286.913611356829
4974.48979591837	286.913790446721
4980.86734693878	286.913967649723
4987.24489795918	286.914142980005
4993.62244897959	286.914316451634
5000	286.914488078581
5006.37755102041	286.914657874717
5012.75510204082	286.914825853817
5019.13265306122	286.914992029557
5025.51020408163	286.915156415519
5031.88775510204	286.915319025189
5038.26530612245	286.915479871957
5044.64285714286	286.915638969121
5051.02040816327	286.915796329883
5057.39795918367	286.915951967355
5063.77551020408	286.916105894554
5070.15306122449	286.916258124407
5076.5306122449	286.91640866975
5082.90816326531	286.916557543329
5089.28571428571	286.916704757798
5095.66326530612	286.916850325725
5102.04081632653	286.916994259588
5108.41836734694	286.917136571778
5114.79591836735	286.917277274597
5121.17346938776	286.917416380263
5127.55102040816	286.917553900906
5133.92857142857	286.917689848571
5140.30612244898	286.917824235219
5146.68367346939	286.917957072725
5153.0612244898	286.918088372884
5159.4387755102	286.918218147403
5165.81632653061	286.91834640791
5172.19387755102	286.91847316595
5178.57142857143	286.918598432987
5184.94897959184	286.918722220404
5191.32653061224	286.918844539504
5197.70408163265	286.918965401509
5204.08163265306	286.919084817564
5210.45918367347	286.919202798733
5216.83673469388	286.919319356006
5223.21428571429	286.919434500291
5229.59183673469	286.919548242421
5235.9693877551	286.919660593154
5242.34693877551	286.919771563169
5248.72448979592	286.919881163073
5255.10204081633	286.919989403396
5261.47959183673	286.920096294594
5267.85714285714	286.920201847051
5274.23469387755	286.920306071074
5280.61224489796	286.920408976902
5286.98979591837	286.920510574697
5293.36734693878	286.920610874553
5299.74489795918	286.920709886491
5306.12244897959	286.920807620462
5312.5	286.920904086346
5318.87755102041	286.920999293953
5325.25510204082	286.921093253024
5331.63265306122	286.921185973233
5338.01020408163	286.921277464183
5344.38775510204	286.921367735411
5350.76530612245	286.921456796385
5357.14285714286	286.921544656508
5363.52040816327	286.921631325115
5369.89795918367	286.921716811476
5376.27551020408	286.921801124795
5382.65306122449	286.921884274211
5389.0306122449	286.921966268798
5395.40816326531	286.922047117568
5401.78571428571	286.922126829465
5408.16326530612	286.922205413374
5414.54081632653	286.922282878115
5420.91836734694	286.922359232447
5427.29591836735	286.922434485065
5433.67346938776	286.922508644605
5440.05102040816	286.922581719639
5446.42857142857	286.92265371868
5452.80612244898	286.922724650183
5459.18367346939	286.922794522538
5465.5612244898	286.92286334408
5471.9387755102	286.922931123083
5478.31632653061	286.922997867763
5484.69387755102	286.923063586278
5491.07142857143	286.923128286727
5497.44897959184	286.923191977155
5503.82653061224	286.923254665545
5510.20408163265	286.923316359827
5516.58163265306	286.923377067874
5522.95918367347	286.923436797504
5529.33673469388	286.923495556478
5535.71428571429	286.923553352502
5542.09183673469	286.92361019323
5548.4693877551	286.923666086259
5554.84693877551	286.923721039133
5561.22448979592	286.923775059343
5567.60204081633	286.923828154326
5573.97959183673	286.923880331467
5580.35714285714	286.923931598099
5586.73469387755	286.923981961502
5593.11224489796	286.924031428905
5599.48979591837	286.924080007485
5605.86734693878	286.924127704369
5612.24489795918	286.924174526634
5618.62244897959	286.924220481305
5625	286.924265575358
5631.37755102041	286.924309815719
5637.75510204082	286.924353209267
5644.13265306122	286.92439576283
5650.51020408163	286.924437483187
5656.88775510204	286.924478377071
5663.26530612245	286.924518451166
5669.64285714286	286.924557712109
5676.02040816327	286.924596166489
5682.39795918367	286.924633820849
5688.77551020408	286.924670681686
5695.15306122449	286.924706755449
5701.5306122449	286.924742048544
5707.90816326531	286.924776567328
5714.28571428571	286.924810318116
5720.66326530612	286.924843307177
5727.04081632653	286.924875540734
5733.41836734694	286.924907024969
5739.79591836735	286.924937766016
5746.17346938776	286.924967769969
5752.55102040816	286.924997042877
5758.92857142857	286.925025590745
5765.30612244898	286.925053419538
5771.68367346939	286.925080535177
5778.0612244898	286.925106943539
5784.4387755102	286.925132650464
5790.81632653061	286.925157661746
5797.19387755102	286.925181983139
5803.57142857143	286.925205620358
5809.94897959184	286.925228579074
5816.32653061224	286.925250864921
5822.70408163265	286.925272483491
5829.08163265306	286.925293440336
5835.45918367347	286.925313740969
5841.83673469388	286.925333390865
5848.21428571429	286.925352395457
5854.59183673469	286.925370760143
5860.9693877551	286.925388490279
5867.34693877551	286.925405591186
5873.72448979592	286.925422068144
5880.10204081633	286.925437926399
5886.47959183673	286.925453171156
5892.85714285714	286.925467807586
5899.23469387755	286.92548184082
5905.61224489796	286.925495275956
5911.98979591837	286.925508118053
5918.36734693878	286.925520372135
5924.74489795918	286.925532043189
5931.12244897959	286.925543136169
5937.5	286.925553655992
5943.87755102041	286.925563607539
5950.25510204082	286.925572995657
5956.63265306122	286.925581825161
5963.01020408163	286.925590100827
5969.38775510204	286.9255978274
5975.76530612245	286.925605009591
5982.14285714286	286.925611652076
5988.52040816327	286.925617759499
5994.89795918367	286.925623336471
6001.27551020408	286.925628387568
6007.65306122449	286.925632917336
6014.0306122449	286.925636930287
6020.40816326531	286.925640430901
6026.78571428571	286.925643423627
6033.16326530612	286.92564591288
6039.54081632653	286.925647903045
6045.91836734694	286.925649398477
6052.29591836735	286.925650403498
6058.67346938776	286.925650922398
6065.05102040816	286.92565095944
6071.42857142857	286.925650518854
6077.80612244898	286.925649604839
6084.18367346939	286.925648221568
6090.5612244898	286.925646373178
6096.9387755102	286.925644063784
6103.31632653061	286.925641297464
6109.69387755102	286.925638078272
6116.07142857143	286.925634410231
6122.44897959184	286.925630297336
6128.82653061224	286.925625743553
6135.20408163265	286.92562075282
6141.58163265306	286.925615329046
6147.95918367347	286.925609476113
6154.33673469388	286.925603197875
6160.71428571429	286.925596498158
6167.09183673469	286.925589380762
6173.4693877551	286.925581849457
6179.84693877551	286.925573907989
6186.22448979592	286.925565560075
6192.60204081633	286.925556809408
6198.97959183673	286.925547659652
6205.35714285714	286.925538114446
6211.73469387755	286.925528177402
6218.11224489796	286.925517852108
6224.48979591837	286.925507142125
6230.86734693878	286.925496050989
6237.24489795918	286.925484582209
6243.62244897959	286.925472739271
6250	286.925460525636
6256.37755102041	286.925447944739
6262.75510204082	286.925434999991
6269.13265306122	286.925421694778
6275.51020408163	286.925408032463
6281.88775510204	286.925394016384
6288.26530612245	286.925379649855
6294.64285714286	286.925364936167
6301.02040816327	286.925349878586
6307.39795918367	286.925334480356
6313.77551020408	286.925318744698
6320.15306122449	286.925302674809
6326.5306122449	286.925286273862
6332.90816326531	286.92526954501
6339.28571428571	286.925252491381
6345.66326530612	286.925235116083
6352.04081632653	286.925217422198
6358.41836734694	286.92519941279
6364.79591836735	286.925181090899
6371.17346938776	286.925162459543
6377.55102040816	286.925143521718
6383.92857142857	286.9251242804
6390.30612244898	286.925104738544
6396.68367346939	286.92508489908
6403.0612244898	286.925064764923
6409.4387755102	286.925044338961
6415.81632653061	286.925023624066
6422.19387755102	286.925002623086
6428.57142857143	286.924981338853
6434.94897959184	286.924959774169
6441.32653061224	286.924937939996
6447.70408163265	286.924916030402
6454.08163265306	286.924895786423
6460.45918367347	286.924886298188
6466.83673469388	286.924920497071
6473.21428571429	286.92508898159
6479.59183673469	286.925591573442
6485.9693877551	286.926799575502
6492.34693877551	286.92931677289
6498.72448979592	286.934023174153
6505.10204081633	286.942093685858
6511.47959183673	286.954992016136
6517.85714285714	286.97445013485
6524.23469387755	287.002347564688
6530.61224489796	287.040794266625
6536.98979591837	287.092093104495
6543.36734693878	287.158385033338
6549.74489795918	287.241827726078
6556.12244897959	287.344458656938
6562.5	287.468133427995
6568.87755102041	287.61446285605
6575.25510204082	287.784759714483
6581.63265306122	287.979991969798
6588.01020408163	288.200744214857
6594.38775510204	288.447192279101
6600.76530612245	288.719087602331
6607.14285714286	289.01575051706
6613.52040816327	289.336115525592
6619.89795918367	289.678791816254
6626.27551020408	290.041981360642
6632.65306122449	290.42365707674
6639.0306122449	290.821683471232
6645.40816326531	291.233914233981
6651.78571428571	291.658275546021
6658.16326530612	292.092822123654
6664.54081632653	292.535764984311
6670.91836734694	292.985480555185
6677.29591836735	293.440509472054
6683.67346938776	293.899548739949
6690.05102040816	294.361441009946
6696.42857142857	294.825163204313
6702.80612244898	295.289814859443
6709.18367346939	295.754605683521
6715.5612244898	296.218844160463
6721.9387755102	296.681927295814
6728.31632653061	297.143330934207
6734.69387755102	297.602600647811
6741.07142857143	298.059343864334
6747.44897959184	298.513222969994
6753.82653061224	298.963948778095
6760.20408163265	299.411274780906
6766.58163265306	299.854992222253
6772.95918367347	300.294925731759
6779.33673469388	300.730929240857
6785.71428571429	301.162882512105
6792.09183673469	301.590688162747
6798.4693877551	302.014268943544
6804.84693877551	302.433565295837
6811.22448979592	302.848533285606
6817.60204081633	303.259142818788
6823.97959183673	303.665375971095
6830.35714285714	304.067225550838
6836.73469387755	304.46469387411
6843.11224489796	304.857791672762
6849.48979591837	305.246537080954
6855.86734693878	305.630954772548
6862.24489795918	306.011075212512
6868.62244897959	306.386933953889
6875	306.758571000157
6881.37755102041	307.126030245825
6887.75510204082	307.489358967424
6894.13265306122	307.848607326629
6900.51020408163	308.20382791877
6906.88775510204	308.555075355745
6913.26530612245	308.902405863348
6919.64285714286	309.245876891818
6926.02040816327	309.585546753058
6932.39795918367	309.921474274717
6938.77551020408	310.253718467682
6945.15306122449	310.582338216732
6951.5306122449	310.907391992654
6957.90816326531	311.228937584069
6964.28571428571	311.547031861102
6970.66326530612	311.861730566663
6977.04081632653	312.173088130832
6983.41836734694	312.48115751888
6989.79591836735	312.785990116876
6996.17346938776	313.087635641367
7002.55102040816	313.386142070941
7008.92857142857	313.68155561783
7015.30612244898	313.973920722459
7021.68367346939	314.263280062182
7028.0612244898	314.549674578837
7034.4387755102	314.833143534012
7040.81632653061	315.113724569819
7047.19387755102	315.391453773221
7053.57142857143	315.666365755694
7059.94897959184	315.938493740408
7066.32653061224	316.207869645637
7072.70408163265	316.474524166248
7079.08163265306	316.738486864212
7085.45918367347	316.999786253492
7091.83673469388	317.258449877949
7098.21428571429	317.514504387744
7104.59183673469	317.767975616394
7110.9693877551	318.018888649271
7117.34693877551	318.267267885188
7123.72448979592	318.513137097855
7130.10204081633	318.756519492597
7136.47959183673	318.997437756018
7142.85714285714	319.235914100932
7149.23469387755	319.471970310768
7155.61224489796	319.705627778208
7161.98979591837	319.936907538738
7168.36734693878	320.165830302133
7174.74489795918	320.392416481994
7181.12244897959	320.61668622091
7187.5	320.838659412243
7193.87755102041	321.058355721338
7200.25510204082	321.275794604142
7206.63265306122	321.490995322944
7213.01020408163	321.703976960359
7219.38775510204	321.914758432909
7225.76530612245	322.123358502371
7232.14285714286	322.329795785223
7238.52040816327	322.534088761618
7244.89795918367	322.736255783592
7251.27551020408	322.936315081737
7257.65306122449	323.134284770702
7264.0306122449	323.330182854843
7270.40816326531	323.524027232908
7276.78571428571	323.715835701686
7283.16326530612	323.905625959232
7289.54081632653	324.0934156082
7295.91836734694	324.279222158334
7302.29591836735	324.463063028209
7308.67346938776	324.644955547177
7315.05102040816	324.824916957107
7321.42857142857	325.002964413485
7327.80612244898	325.179114986096
7334.18367346939	325.353385660167
7340.5612244898	325.525793337074
7346.9387755102	325.696354834526
7353.31632653061	325.865086886813
7359.69387755102	326.032006145334
7366.07142857143	326.197129178654
7372.44897959184	326.360472472154
7378.82653061224	326.522052428152
7385.20408163265	326.681885365958
7391.58163265306	326.83998752149
7397.95918367347	326.996375046758
7404.33673469388	327.151064009909
7410.71428571429	327.304070394949
7417.09183673469	327.455410101048
7423.4693877551	327.605098942163
7429.84693877551	327.753152646915
7436.22448979592	327.899586858093
7442.60204081633	328.04441713184
7448.97959183673	328.187658937484
7455.35714285714	328.329327657235
7461.73469387755	328.469438585499
7468.11224489796	328.608006928214
7474.48979591837	328.745047802764
7480.86734693878	328.880576237536
7487.24489795918	329.014607171104
7493.62244897959	329.147155451892
7500	329.278235838013
7506.37755102041	329.407862996721
7512.75510204082	329.536051503636
7519.13265306122	329.66281584269
7525.51020408163	329.788170405853
7531.88775510204	329.912129492464
7538.26530612245	330.034707308744
7544.64285714286	330.155917967822
7551.02040816327	330.27577548937
7557.39795918367	330.394293798879
7563.77551020408	330.511486727565
7570.15306122449	330.627368012306
7576.5306122449	330.741951295201
7582.90816326531	330.855250122986
7589.28571428571	330.967277947194
7595.66326530612	331.078048123996
7602.04081632653	331.187573913661
7608.41836734694	331.295868480332
7614.79591836735	331.402944892211
7621.17346938776	331.508816121335
7627.55102040816	331.613495043014
7633.92857142857	331.71699443601
7640.30612244898	331.819326982614
7646.68367346939	331.92050526833
7653.0612244898	332.020541781543
7659.4387755102	332.119448913881
7665.81632653061	332.217238960197
7672.19387755102	332.313924118204
7678.57142857143	332.409516488278
7684.94897959184	332.504028074649
7691.32653061224	332.597470787003
7697.70408163265	332.689856403798
7704.08163265306	332.78119693261
7710.45918367347	332.871501705059
7716.83673469388	332.960747998489
7723.21428571429	333.048761884074
7729.59183673469	333.134924480977
7735.9693877551	333.21770140367
7742.34693877551	333.29415027415
7748.72448979592	333.359707579392
7755.10204081633	333.408463425776
7761.47959183673	333.433923219129
7767.85714285714	333.430079438605
7774.23469387755	333.392455723716
7780.61224489796	333.318791658615
7786.98979591837	333.20917924061
7793.36734693878	333.06567819817
7799.74489795918	332.891490997404
7806.12244897959	332.690389656759
7812.5	332.466526812657
7818.87755102041	332.223733383906
7825.25510204082	331.965374815415
7831.63265306122	331.694337058166
7838.01020408163	331.413071032494
7844.38775510204	331.12365152399
7850.76530612245	330.827830528129
7857.14285714286	330.527083182404
7863.52040816327	330.222649457593
7869.89795918367	329.915570916747
7876.27551020408	329.606721408046
7882.65306122449	329.296832943743
7889.0306122449	328.986518606578
7895.40816326531	328.676291458755
7901.78571428571	328.366580114933
7908.16326530612	328.057742008213
7914.54081632653	327.75007489443
7920.91836734694	327.443826212807
7927.29591836735	327.139200829419
7933.67346938776	326.836367799134
7940.05102040816	326.535466049038
7946.42857142857	326.236609031117
7952.80612244898	325.939888625581
7959.18367346939	325.645378582762
7965.5612244898	325.353137346898
7971.9387755102	325.063210390148
7978.31632653061	324.77563222532
7984.69387755102	324.490428145859
7991.07142857143	324.207615650187
7997.44897959184	323.927205630202
8003.82653061224	323.649203421758
8010.20408163265	323.373609685161
8016.58163265306	323.100421132918
8022.95918367347	322.829631148875
8029.33673469388	322.561230335213
8035.71428571429	322.295206963114
8042.09183673469	322.031547349141
8048.4693877551	321.770236184232
8054.84693877551	321.511256816665
8061.22448979592	321.254591486237
8067.60204081633	321.000221522283
8073.97959183673	320.748127518971
8080.35714285714	320.498289482061
8086.73469387755	320.250686951967
8093.11224489796	320.005299109802
8099.48979591837	319.762104869597
8105.86734693878	319.52108295515
8112.24489795918	319.282211965421
8118.62244897959	319.045470431176
8125	318.810836862868
8131.37755102041	318.578289791144
8137.75510204082	318.347807801777
8144.13265306122	318.119369564901
8150.51020408163	317.89295385964
8156.88775510204	317.668539595479
8163.26530612245	317.446105830275
8169.64285714286	317.225631784515
8176.02040816327	317.007096853699
8182.39795918367	316.790480619453
8188.77551020408	316.575762857647
8195.15306122449	316.362923544809
8201.5306122449	316.151942864041
8207.90816326531	315.942801210162
8214.28571428571	315.73547919223
8220.66326530612	315.529957635891
8227.04081632653	315.326217585941
8233.41836734694	315.124240307521
8239.79591836735	314.92400728588
8246.17346938776	314.725500226616
8252.55102040816	314.528701056305
8258.92857142857	314.333591921141
8265.30612244898	314.140155185523
8271.68367346939	313.948373431327
8278.0612244898	313.758229456981
8284.4387755102	313.569706274872
8290.81632653061	313.382787109453
8297.19387755102	313.197455396108
8303.57142857143	313.013694778863
8309.94897959184	312.831489107534
8316.32653061224	312.650822435696
8322.70408163265	312.471679019165
8329.08163265306	312.294043312838
8335.45918367347	312.117899967997
8341.83673469388	311.943233830408
8348.21428571429	311.770029938129
8354.59183673469	311.598273518209
8360.9693877551	311.4279499842
8367.34693877551	311.259044934414
8373.72448979592	311.091544149032
8380.10204081633	310.925433587102
8386.47959183673	310.760699384337
8392.85714285714	310.59732785123
8399.23469387755	310.435305469846
8405.61224489796	310.274618891214
8411.98979591837	310.115254933454
8418.36734693878	309.957200579441
8424.74489795918	309.800442973772
8431.12244897959	309.644969420496
8437.5	309.490767381439
8443.87755102041	309.33782447343
8450.25510204082	309.186128465685
8456.63265306122	309.035667277886
8463.01020408163	308.886428978356
8469.38775510204	308.738401781224
8475.76530612245	308.591574044191
8482.14285714286	308.445934266938
8488.52040816327	308.30147108892
8494.89795918367	308.158173286826
8501.27551020408	308.016029772665
8507.65306122449	307.875029592297
8514.0306122449	307.73516192297
8520.40816326531	307.596416071154
8526.78571428571	307.458781470973
8533.16326530612	307.322247682541
8539.54081632653	307.186804389566
8545.91836734694	307.05244139752
8552.29591836735	306.91914863233
8558.67346938776	306.786916138396
8565.05102040816	306.655734076512
8571.42857142857	306.525592722318
8577.80612244898	306.396482465032
8584.18367346939	306.268393805319
8590.5612244898	306.14131735355
8596.9387755102	306.015243828542
8603.31632653061	305.890164056065
8609.69387755102	305.766068966869
8616.07142857143	305.642949595199
8622.44897959184	305.520797077732
8628.82653061224	305.399602651827
8635.20408163265	305.279357653844
8641.58163265306	305.160053517916
8647.95918367347	305.041681774838
8654.33673469388	304.924234050274
8660.71428571429	304.807702063344
8667.09183673469	304.692077625637
8673.4693877551	304.57735263987
8679.84693877551	304.463519098282
8686.22448979592	304.350569081441
8692.60204081633	304.238494757364
8698.97959183673	304.127288379997
8705.35714285714	304.016942287862
8711.73469387755	303.907448903084
8718.11224489796	303.798800730414
8724.48979591837	303.690990355728
8730.86734693878	303.584010444892
8737.24489795918	303.477853742977
8743.62244897959	303.372513073067
8750	303.26798133495
8756.37755102041	303.164251504171
8762.75510204082	303.061316631289
8769.13265306122	302.959169840559
8775.51020408163	302.85780432885
8781.88775510204	302.757213364881
8788.26530612245	302.657390288338
8794.64285714286	302.558328508637
8801.02040816327	302.460021504005
8807.39795918367	302.362462820858
8813.77551020408	302.26564607273
8820.15306122449	302.169564939219
8826.5306122449	302.074213165237
8832.90816326531	301.979584560357
8839.28571428571	301.885672997695
8845.66326530612	301.792472413031
8852.04081632653	301.699976804209
8858.41836734694	301.60818023034
8864.79591836735	301.517076810781
8871.17346938776	301.426660724399
8877.55102040816	301.336926209055
8883.92857142857	301.247867560656
8890.30612244898	301.15947913231
8896.68367346939	301.071755333723
8903.0612244898	300.984690630619
8909.4387755102	300.898279543794
8915.81632653061	300.812516648405
8922.19387755102	300.727396573492
8928.57142857143	300.642914001253
8934.94897959184	300.559063666209
8941.32653061224	300.475840354609
8947.70408163265	300.393238903996
8954.08163265306	300.311254202372
8960.45918367347	300.229881187511
8966.83673469388	300.149114846484
8973.21428571429	300.068950215133
8979.59183673469	299.989382377268
8985.9693877551	299.910406464096
8992.34693877551	299.832017653833
8998.72448979592	299.754211171044
9005.10204081633	299.676982285963
9011.47959183673	299.600326314013
9017.85714285714	299.524238615423
9024.23469387755	299.448714594505
9030.61224489796	299.373749699092
9036.98979591837	299.299339420159
9043.36734693878	299.225479291343
9049.74489795918	299.152164888267
9056.12244897959	299.079391828074
9062.5	299.007155769112
9068.87755102041	298.935452410335
9075.25510204082	298.86427749074
9081.63265306122	298.793626788993
9088.01020408163	298.723496123074
9094.38775510204	298.653881349654
9100.76530612245	298.584778363637
9107.14285714286	298.51618309786
9113.52040816327	298.448091522635
9119.89795918367	298.380499645201
9126.27551020408	298.313403509334
9132.65306122449	298.246799195083
9139.0306122449	298.180682818229
9145.40816326531	298.115050529828
9151.78571428571	298.049898515907
9158.16326530612	297.985222997137
9164.54081632653	297.921020228301
9170.91836734694	297.857286497913
9177.29591836735	297.79401812798
9183.67346938776	297.731211473577
9190.05102040816	297.668862922386
9196.42857142857	297.606968894385
9202.80612244898	297.545525841613
9209.18367346939	297.484530247685
9215.5612244898	297.423978627419
9221.9387755102	297.363867526593
9228.31632653061	297.304193521635
9234.69387755102	297.244953219173
9241.07142857143	297.186143255718
9247.44897959184	297.127760297469
9253.82653061224	297.069801039921
9260.20408163265	297.012262207478
9266.58163265306	296.955140553207
9272.95918367347	296.898432858616
9279.33673469388	296.842135933234
9285.71428571429	296.786246614298
9292.09183673469	296.730761766555
9298.4693877551	296.675678281976
9304.84693877551	296.620993079368
9311.22448979592	296.566703104116
9317.60204081633	296.512805328017
9323.97959183673	296.459296748917
9330.35714285714	296.406174390391
9336.73469387755	296.353435301549
9343.11224489796	296.301076556818
9349.48979591837	296.249095255584
9355.86734693878	296.197488521923
9362.24489795918	296.146253504454
9368.62244897959	296.095387376048
9375	296.044887333519
9381.37755102041	295.9947505974
9387.75510204082	295.944974411801
9394.13265306122	295.895556044076
9400.51020408163	295.846492784559
9406.88775510204	295.797781946406
9413.26530612245	295.74942086539
9419.64285714286	295.701406899585
9426.02040816327	295.65373742915
9432.39795918367	295.6064098562
9438.77551020408	295.559421604538
9445.15306122449	295.51277011939
9451.5306122449	295.466452867225
9457.90816326531	295.420467335622
9464.28571428571	295.37481103297
9470.66326530612	295.329481488249
9477.04081632653	295.284476250902
9483.41836734694	295.239792890634
9489.79591836735	295.195428997148
9496.17346938776	295.151382179957
9502.55102040816	295.107650068278
9508.92857142857	295.064230310783
9515.30612244898	295.021120575368
9521.68367346939	294.978318549018
9528.0612244898	294.93582193767
9534.4387755102	294.893628465948
9540.81632653061	294.851735876983
9547.19387755102	294.810141932308
9553.57142857143	294.76884441166
9559.94897959184	294.72784111276
9566.32653061224	294.687129851151
9572.70408163265	294.646708460109
9579.08163265306	294.606574790409
9585.45918367347	294.56672671013
9591.83673469388	294.527162104548
9598.21428571429	294.487878876002
9604.59183673469	294.44887494366
9610.9693877551	294.410148243367
9617.34693877551	294.371696727559
9623.72448979592	294.333518365077
9630.10204081633	294.295611140972
9636.47959183673	294.257973056377
9642.85714285714	294.220602128423
9649.23469387755	294.183496390018
9655.61224489796	294.146653889693
9661.98979591837	294.11007269151
9668.36734693878	294.073750874926
9674.74489795918	294.037686534599
9681.12244897959	294.001877780252
9687.5	293.966322736603
9693.87755102041	293.931019543187
9700.25510204082	293.89596635419
9706.63265306122	293.861161338346
9713.01020408163	293.826602678849
9719.38775510204	293.792288573164
9725.76530612245	293.758217232884
9732.14285714286	293.724386883667
9738.52040816327	293.690795765094
9744.89795918367	293.657442130505
9751.27551020408	293.624324246884
9757.65306122449	293.591440394796
9764.0306122449	293.558788868222
9770.40816326531	293.52636797441
9776.78571428571	293.494176033804
9783.16326530612	293.462211379945
9789.54081632653	293.430472359304
9795.91836734694	293.39895733117
9802.29591836735	293.367664667585
9808.67346938776	293.336592753216
9815.05102040816	293.305739985207
9821.42857142857	293.275104773088
9827.80612244898	293.244685538717
9834.18367346939	293.214480716116
9840.5612244898	293.184488751359
9846.9387755102	293.154708102503
9853.31632653061	293.125137239496
9859.69387755102	293.095774644028
9866.07142857143	293.066618809433
9872.44897959184	293.037668240642
9878.82653061224	293.008921454049
9885.20408163265	292.980376977389
9891.58163265306	292.952033349663
9897.95918367347	292.923889121077
9904.33673469388	292.895942852897
9910.71428571429	292.868193117351
9917.09183673469	292.840638497574
9923.4693877551	292.813277587514
9929.84693877551	292.786108991803
9936.22448979592	292.759131325672
9942.60204081633	292.732343214911
9948.97959183673	292.705743295743
9955.35714285714	292.679330214715
9961.73469387755	292.653102628641
9968.11224489796	292.627059204537
9974.48979591837	292.601198619493
9980.86734693878	292.575519560586
9987.24489795918	292.550020724839
9993.62244897959	292.524700819122
10000	292.499558560044
10006.3775510204	292.474592673882
10012.7551020408	292.449801896539
10019.1326530612	292.425184973429
10025.5102040816	292.400740659381
10031.887755102	292.376467718597
10038.2653061224	292.35236492458
10044.6428571429	292.328431060025
10051.0204081633	292.304664916741
10057.3979591837	292.281065295619
10063.7755102041	292.257631006534
10070.1530612245	292.234360868251
10076.5306122449	292.211253708366
10082.9081632653	292.188308363267
10089.2857142857	292.165523678022
10095.6632653061	292.142898506301
10102.0408163265	292.12043171034
10108.4183673469	292.098122160873
10114.7959183673	292.075968737026
10121.1734693878	292.053970326262
10127.5510204082	292.032125824343
10133.9285714286	292.010434135242
10140.306122449	291.988894171059
10146.6836734694	291.967504851972
10153.0612244898	291.946265106195
10159.4387755102	291.925173869882
10165.8163265306	291.904230087055
10172.193877551	291.883432709574
10178.5714285714	291.86278069707
10184.9489795918	291.842273016854
10191.3265306122	291.821908643865
10197.7040816327	291.801686560644
10204.0816326531	291.781605757239
10210.4591836735	291.761665231138
10216.8367346939	291.741863987232
10223.2142857143	291.722201037765
10229.5918367347	291.70267540225
10235.9693877551	291.683286107406
10242.3469387755	291.664032187137
10248.7244897959	291.644912682458
10255.1020408163	291.625926641422
10261.4795918367	291.607073119072
10267.8571428571	291.588351177417
10274.2346938776	291.569759885344
10280.612244898	291.551298318556
10286.9897959184	291.532965559547
10293.3673469388	291.51476069755
10299.7448979592	291.496682828456
10306.1224489796	291.478731054769
10312.5	291.460904485582
10318.8775510204	291.443202236504
10325.2551020408	291.4256234296
10331.6326530612	291.408167193351
10338.0102040816	291.390832662621
10344.387755102	291.373618978587
10350.7653061224	291.35652528868
10357.1428571429	291.339550746562
10363.5204081633	291.322694512077
10369.8979591837	291.30595575118
10376.2755102041	291.289333635897
10382.6530612245	291.272827344299
10389.0306122449	291.256436060441
10395.4081632653	291.240158974301
10401.7857142857	291.223995281753
10408.1632653061	291.207944184529
10414.5408163265	291.192004890157
10420.9183673469	291.176176611907
10427.2959183673	291.160458568779
10433.6734693878	291.144849985443
10440.0510204082	291.129350092185
10446.4285714286	291.113958124869
10452.806122449	291.098673324914
10459.1836734694	291.083494939235
10465.5612244898	291.068422220187
10471.9387755102	291.053454425547
10478.3163265306	291.038590818477
10484.693877551	291.02383066746
10491.0714285714	291.009173246259
10497.4489795918	290.994617833909
10503.8265306122	290.980163714651
10510.2040816327	290.96581017789
10516.5816326531	290.951556518163
10522.9591836735	290.937402035114
10529.3367346939	290.923346033435
10535.7142857143	290.909387822828
10542.0918367347	290.895526717979
10548.4693877551	290.881762038526
10554.8469387755	290.868093108999
10561.2244897959	290.854519258792
10567.6020408163	290.841039822142
10573.9795918367	290.827654138079
10580.3571428571	290.814361550381
10586.7346938776	290.801161407552
10593.112244898	290.788053062794
10599.4897959184	290.775035873953
10605.8673469388	290.762109203484
10612.2448979592	290.749272418435
10618.6224489796	290.736524890408
10625	290.723865995506
10631.3775510204	290.711295114312
10637.7551020408	290.698811631868
10644.1326530612	290.686414937628
10650.5102040816	290.674104425415
10656.887755102	290.661879493406
10663.2653061224	290.649739544111
10669.6428571429	290.637683984282
10676.0204081633	290.625712224869
10682.3979591837	290.613823682486
10688.7755102041	290.602017770605
10695.1530612245	290.590294016889
10701.5306122449	290.57865273079
10707.9081632653	290.567096961696
10714.2857142857	290.555637653013
10720.6632653061	290.544303215907
10727.0408163265	290.533153579269
10733.4183673469	290.522296357343
10739.7959183673	290.511900979497
10746.1734693878	290.502207868848
10752.5510204082	290.493531392224
10758.9285714286	290.486256432697
10765.306122449	290.480831223238
10771.6836734694	290.47775842353
10778.0612244898	290.477585243004
10784.4387755102	290.480893002049
10790.8163265306	290.488286984633
10797.193877551	290.500386828168
10803.5714285714	290.517814244832
10809.9489795918	290.541210684187
10816.3265306122	290.571194390931
10822.7040816327	290.608315290293
10829.0816326531	290.65312159642
10835.4591836735	290.706127356077
10841.8367346939	290.767805426605
10848.2142857143	290.838580434564
10854.5918367347	290.918823792559
10860.9693877551	291.008849169532
10867.3469387755	291.108908315434
10873.7244897959	291.219187907092
10880.1020408163	291.339807144836
10886.4795918367	291.470815740737
10892.8571428571	291.612192373357
10899.2346938776	291.76384465815
10905.612244898	291.92560896507
10911.9897959184	292.097263478443
10918.3673469388	292.278512166862
10924.7448979592	292.468963921011
10931.1224489796	292.66818390891
10937.5	292.875669530468
10943.8775510204	293.090854764365
10950.2551020408	293.313141256048
10956.6326530612	293.541870705415
10963.0102040816	293.77635893441
10969.387755102	294.015922057506
10975.7653061224	294.259813194967
10982.1428571429	294.507306602309
10988.5204081633	294.757727068865
10994.8979591837	295.010453331177
11001.2755102041	295.26492393648
11007.6530612245	295.520639116047
11014.0306122449	295.777158058313
11020.4081632653	296.034094286254
11026.7857142857	296.291110589608
11033.1632653061	296.547913861426
11039.5408163265	296.804249937785
11045.9183673469	297.059899000964
11052.2959183673	297.314671486672
11058.6734693878	297.568404227522
11065.0510204082	297.820957024221
11071.4285714286	298.072209721635
11077.806122449	298.322059658817
11084.1836734694	298.570419310798
11090.5612244898	298.817214292954
11096.9387755102	299.062381666653
11103.3163265306	299.305868429444
11109.693877551	299.547630165083
11116.0714285714	299.787629913739
11122.4489795918	300.02583720927
11128.8265306122	300.262227200249
11135.2040816327	300.496779895788
11141.5816326531	300.729479531211
11147.9591836735	300.960314017358
11154.3367346939	301.18927443896
11160.7142857143	301.41635463478
11167.0918367347	301.641550842326
11173.4693877551	301.864861379397
11179.8469387755	302.086286363399
11186.2244897959	302.305827476584
11192.6020408163	302.523487765488
11198.9795918367	302.739271457168
11205.3571428571	302.953183803119
11211.7346938776	303.165230947687
11218.112244898	303.375419812681
11224.4897959184	303.583757992838
11230.8673469388	303.790253668384
11237.2448979592	303.994915530759
11243.6224489796	304.197752715212
11250	304.39877474189
11256.3775510204	304.597991466264
11262.7551020408	304.795413036342
11269.1326530612	304.991049853203
11275.5102040816	305.184912537536
11281.887755102	305.377011901141
11288.2653061224	305.567358921485
11294.6428571429	305.755964718679
11301.0204081633	305.942840536008
11307.3979591837	306.127997723103
11313.7755102041	306.311447720427
11320.1530612245	306.493202045678
11326.5306122449	306.673272282089
11332.9081632653	306.851670068042
11339.2857142857	307.028407087457
11345.6632653061	307.203495061464
11352.0408163265	307.376945741066
11358.4183673469	307.548770900409
11364.7959183673	307.718982330699
11371.1734693878	307.887591834817
11377.5510204082	308.05461122243
11383.9285714286	308.220052305494
11390.306122449	308.383926894211
11396.6836734694	308.546246793318
11403.0612244898	308.707023798642
11409.4387755102	308.866269694001
11415.8163265306	309.023996248335
11422.193877551	309.180215212957
11428.5714285714	309.334938319065
11434.9489795918	309.488177275492
11441.3265306122	309.639943766519
11447.7040816327	309.790249449738
11454.0816326531	309.939105954227
11460.4591836735	310.086524878807
11466.8367346939	310.23251779026
11473.2142857143	310.377096221657
11479.5918367347	310.520271670979
11485.9693877551	310.66205559968
11492.3469387755	310.802459431154
11498.7244897959	310.941494549496
11505.1020408163	311.079172298367
11511.4795918367	311.215503979749
11517.8571428571	311.350500852648
11524.2346938776	311.48417413219
11530.612244898	311.616534988629
11536.9897959184	311.747594546205
11543.3673469388	311.877363882159
11549.7448979592	312.005854026003
11556.1224489796	312.133075958634
11562.5	312.259040611284
11568.8775510204	312.383758864855
11575.2551020408	312.507241549268
11581.6326530612	312.629499442617
11588.0102040816	312.750543270316
11594.387755102	312.870383704652
11600.7653061224	312.989031364164
11607.1428571429	313.106496812828
11613.5204081633	313.222790559488
11619.8979591837	313.337923057483
11626.2755102041	313.451904704058
11632.6530612245	313.564745839617
11639.0306122449	313.676456747434
11645.4081632653	313.787047653281
11651.7857142857	313.896528724831
11658.1632653061	314.00491007112
11664.5408163265	314.112201742399
11670.9183673469	314.218413729756
11677.2959183673	314.323555964516
11683.6734693878	314.427638317998
11690.0510204082	314.530670601367
11696.4285714286	314.632662565256
11702.806122449	314.733623899249
11709.1836734694	314.833564231871
11715.5612244898	314.93249313041
11721.9387755102	315.030420100493
11728.3163265306	315.127354585817
11734.693877551	315.223305968203
11741.0714285714	315.318283567396
11747.4489795918	315.412296640637
11753.8265306122	315.505354382676
11760.2040816327	315.597465925788
11766.5816326531	315.688640339535
11772.9591836735	315.778886630468
11779.3367346939	315.868213742309
11785.7142857143	315.956630555918
11792.0918367347	316.044145889
11798.4693877551	316.130768496068
11804.8469387755	316.216507068637
11811.2244897959	316.30137023515
11817.6020408163	316.385366560701
11823.9795918367	316.468504547253
11830.3571428571	316.550792633763
11836.7346938776	316.632239196052
11843.112244898	316.712852546693
11849.4897959184	316.792640935339
11855.8673469388	316.871612548784
11862.2448979592	316.949775510784
11868.6224489796	317.027137882214
11875	317.103707661346
11881.3775510204	317.179492783874
11887.7551020408	317.254501122772
11894.1326530612	317.328740488661
11900.5102040816	317.402218630009
11906.887755102	317.474943233078
11913.2653061224	317.54692192199
11919.6428571429	317.61816225913
11926.0204081633	317.68867174529
11932.3979591837	317.758457819575
11938.7755102041	317.827527859719
11945.1530612245	317.895889182418
11951.5306122449	317.963549043414
11957.9081632653	318.030514637481
11964.2857142857	318.096793098894
11970.6632653061	318.162391501679
11977.0408163265	318.227316859615
11983.4183673469	318.291576126452
11989.7959183673	318.355176196352
11996.1734693878	318.418123904091
12002.5510204082	318.48042602504
12008.9285714286	318.542089275597
12015.306122449	318.603120313556
12021.6836734694	318.663525738214
12028.0612244898	318.723312090496
12034.4387755102	318.782485853457
12040.8163265306	318.84105345258
12047.193877551	318.899021255816
12053.5714285714	318.956395573921
12059.9489795918	319.013182660914
12066.3265306122	319.069388714308
12072.7040816327	319.125019875166
12079.0816326531	319.180082228608
12085.4591836735	319.234581804188
12091.8367346939	319.288524576032
12098.2142857143	319.341916463055
12104.5918367347	319.394763329495
12110.9693877551	319.447070985216
12117.3469387755	319.498845185794
12123.7244897959	319.550091632936
12130.1020408163	319.60081597494
12136.4795918367	319.651023806932
12142.8571428571	319.700720670997
12149.2346938776	319.749912056724
12155.612244898	319.798603401578
12161.9897959184	319.846800091054
12168.3673469388	319.894507458979
12174.7448979592	319.941730788039
12181.1224489796	319.988475310087
12187.5	320.034746206261
12193.8775510204	320.08054860746
12200.2551020408	320.125887594795
12206.6326530612	320.170768199814
12213.0102040816	320.215195404704
12219.387755102	320.259174142843
12225.7653061224	320.302709299163
12232.1428571429	320.345805710306
12238.5204081633	320.388468164999
12244.8979591837	320.430701404551
12251.2755102041	320.472510123158
12257.6530612245	320.51389896805
12264.0306122449	320.554872540002
12270.4081632653	320.595435393755
12276.7857142857	320.635592038233
12283.1632653061	320.675346936806
12289.5408163265	320.714704507818
12295.9183673469	320.753669124944
12302.2959183673	320.79224511734
12308.6734693878	320.830436770071
12315.0510204082	320.868248324572
12321.4285714286	320.905683978934
12327.806122449	320.942747888087
12334.1836734694	320.979444164314
12340.5612244898	321.015776877645
12346.9387755102	321.051750056056
12353.3163265306	321.087367685782
12359.693877551	321.122633711816
12366.0714285714	321.157552038236
12372.4489795918	321.192126528369
12378.8265306122	321.226361005239
12385.2040816327	321.26025925199
12391.5816326531	321.29382501215
12397.9591836735	321.327061989843
12404.3367346939	321.359973850293
12410.7142857143	321.392564220181
12417.0918367347	321.424836687834
12423.4693877551	321.456794803567
12429.8469387755	321.488442080147
12436.2244897959	321.519781993092
12442.6020408163	321.550817980839
12448.9795918367	321.581553445202
12455.3571428571	321.611991751755
12461.7346938776	321.642136230068
12468.112244898	321.671990173947
12474.4897959184	321.701556841913
12480.8673469388	321.730839457519
12487.2448979592	321.759841209502
12493.6224489796	321.788565252383
12500	321.817014706128


==> tiks/dyn-ecco/sig4-1-2.tsv <==
0	279.150000073505
6.37755102040816	279.155591793857
12.7551020408163	279.155854790306
19.1326530612245	279.155293029441
25.5102040816327	279.161950748971
31.8877551020408	279.172412264447
38.265306122449	279.165840509442
44.6428571428571	279.151324025441
51.0204081632653	279.133185629759
57.3979591836735	279.114773981887
63.7755102040816	279.09823083617
70.1530612244898	279.084892028011
76.530612244898	279.075537132718
82.9081632653061	279.070557945742
89.2857142857143	279.070084824962
95.6632653061225	279.07407413461
102.040816326531	279.082369740745
108.418367346939	279.094746671344
114.795918367347	279.110941369718
121.173469387755	279.130672132664
127.551020408163	279.153652971803
133.928571428571	279.179602752933
140.30612244898	279.208250913368
146.683673469388	279.239340928987
153.061224489796	279.272632219535
159.438775510204	279.307900853321
165.816326530612	279.344939596074
172.19387755102	279.383557567189
178.571428571429	279.423579522783
184.948979591837	279.464844942213
191.326530612245	279.507207099738
197.704081632653	279.550532136923
204.081632653061	279.594698041715
210.459183673469	279.639593699174
216.836734693878	279.685118030853
223.214285714286	279.731179165852
229.591836734694	279.777693620514
235.969387755102	279.824585578556
242.34693877551	279.871786251471
248.724489795918	279.919233246757
255.102040816327	279.966869988845
261.479591836735	280.014645214027
267.857142857143	280.062512514128
274.234693877551	280.110429884294
280.612244897959	280.158359327978
286.989795918367	280.206266511236
293.367346938775	280.254120435336
299.744897959184	280.30189312615
306.122448979592	280.349559365383
312.5	280.397096453274
318.877551020408	280.444483974647
325.255102040816	280.491703589272
331.632653061225	280.538738849278
338.010204081633	280.585575032482
344.387755102041	280.632198979144
350.765306122449	280.678598950306
357.142857142857	280.724764503635
363.520408163265	280.770686374254
369.897959183673	280.816356363729
376.275510204082	280.861767243828
382.65306122449	280.906912670946
389.030612244898	280.951787101527
395.408163265306	280.996385717314
401.785714285714	281.040704360044
408.163265306122	281.084739470995
414.540816326531	281.128488032625
420.918367346939	281.171947518037
427.295918367347	281.215115846532
433.673469387755	281.257991340532
440.051020408163	281.300572686204
446.428571428571	281.342858899217
452.80612244898	281.384849294007
459.183673469388	281.426543453591
465.561224489796	281.467941203157
471.938775510204	281.509042586926
478.316326530612	281.549847846464
484.69387755102	281.590357400169
491.071428571429	281.630571825488
497.448979591837	281.670491843196
503.826530612245	281.710118302138
510.204081632653	281.749452165535
516.581632653061	281.788494499018
522.959183673469	281.827246459782
529.336734693878	281.865709286112
535.714285714286	281.903884288265
542.091836734694	281.941772840444
548.469387755102	281.979376373232
554.84693877551	282.016696366617
561.224489795918	282.053734343909
567.602040816327	282.090491866316
573.979591836735	282.126970527761
580.357142857143	282.163171950289
586.734693877551	282.199097780026
593.112244897959	282.234749683485
599.489795918367	282.270129344122
605.867346938776	282.305238459318
612.244897959184	282.340078737705
618.622448979592	282.374651896668
625	282.408959660122
631.377551020408	282.443003756535
637.755102040816	282.476785917148
644.132653061224	282.51030787436
650.510204081633	282.543571360296
656.887755102041	282.576578105525
663.265306122449	282.6093298379
669.642857142857	282.641828281547
676.020408163265	282.674075155961
682.397959183673	282.706072175168
688.775510204082	282.737821047023
695.15306122449	282.769323472587
701.530612244898	282.800581145562
707.908163265306	282.831595751771
714.285714285714	282.86236896876
720.663265306122	282.892902465431
727.040816326531	282.923197901686
733.418367346939	282.953256928147
739.795918367347	282.983081185949
746.173469387755	283.012672306529
752.551020408163	283.04203191142
758.928571428571	283.071161612134
765.30612244898	283.100063010073
771.683673469388	283.128737696409
778.061224489796	283.157187251995
784.438775510204	283.185413247351
790.816326530612	283.21341724264
797.19387755102	283.241200787604
803.571428571429	283.268765421571
809.948979591837	283.296112673493
816.326530612245	283.323244061955
822.704081632653	283.350161095154
829.081632653061	283.37686527098
835.459183673469	283.403358077065
841.836734693878	283.429640990809
848.214285714286	283.455715479412
854.591836734694	283.481582999978
860.969387755102	283.507244999575
867.34693877551	283.532702915261
873.724489795918	283.557958174172
880.102040816327	283.583012193621
886.479591836735	283.607866381156
892.857142857143	283.632522134602
899.234693877551	283.656980842177
905.612244897959	283.681243882579
911.989795918367	283.705312625039
918.367346938776	283.729188429385
924.744897959184	283.75287264617
931.122448979592	283.776366616738
937.5	283.79967167327
943.877551020408	283.822789138892
950.255102040816	283.84572032777
956.632653061224	283.868466545173
963.010204081633	283.891029087525
969.387755102041	283.913409242525
975.765306122449	283.935608289229
982.142857142857	283.957627498089
988.520408163265	283.979468131041
994.897959183673	284.001131441607
1001.27551020408	284.022618674959
1007.65306122449	284.043931067965
1014.0306122449	284.065069849287
1020.40816326531	284.086036239466
1026.78571428571	284.106831450974
1033.16326530612	284.127456688269
1039.54081632653	284.147913147897
1045.91836734694	284.168202018557
1052.29591836735	284.188324481146
1058.67346938776	284.208281708826
1065.05102040816	284.228074867122
1071.42857142857	284.247705113968
1077.80612244898	284.267173599748
1084.18367346939	284.286481467385
1090.5612244898	284.305629852412
1096.9387755102	284.324619883012
1103.31632653061	284.343452680064
1109.69387755102	284.362129357239
1116.07142857143	284.380651021051
1122.44897959184	284.399018770881
1128.82653061224	284.417233699059
1135.20408163265	284.435296890929
1141.58163265306	284.453209424892
1147.95918367347	284.47097237244
1154.33673469388	284.488586798235
1160.71428571429	284.506053760168
1167.09183673469	284.523374309387
1173.4693877551	284.540549490342
1179.84693877551	284.557580340866
1186.22448979592	284.574467892217
1192.60204081633	284.591213169093
1198.97959183673	284.607817189711
1205.35714285714	284.624280965858
1211.73469387755	284.640605502923
1218.11224489796	284.656791799931
1224.48979591837	284.672840849612
1230.86734693878	284.688753638448
1237.24489795918	284.70453114669
1243.62244897959	284.720174348412
1250	284.73568421157
1256.37755102041	284.751061698035
1262.75510204082	284.766307763615
1269.13265306122	284.781423358114
1275.51020408163	284.796409425386
1281.88775510204	284.811266903351
1288.26530612245	284.825996724029
1294.64285714286	284.840599813606
1301.02040816327	284.855077092464
1307.39795918367	284.869429475201
1313.77551020408	284.883657870677
1320.15306122449	284.897763182068
1326.5306122449	284.911746306888
1332.90816326531	284.925608137012
1339.28571428571	284.939349558732
1345.66326530612	284.952971452796
1352.04081632653	284.966474694425
1358.41836734694	284.979860153344
1364.79591836735	284.99312869384
1371.17346938776	285.006281174788
1377.55102040816	285.019318449662
1383.92857142857	285.032241366587
1390.30612244898	285.045050768381
1396.68367346939	285.057747492572
1403.0612244898	285.070332371421
1409.4387755102	285.082806231972
1415.81632653061	285.095169896086
1422.19387755102	285.107424180454
1428.57142857143	285.119569896628
1434.94897959184	285.131607851071
1441.32653061224	285.14353884518
1447.70408163265	285.155363675296
1454.08163265306	285.16708313275
1460.45918367347	285.178698003904
1466.83673469388	285.19020907016
1473.21428571429	285.201617107983
1479.59183673469	285.212922888952
1485.9693877551	285.224127179784
1492.34693877551	285.235230742342
1498.72448979592	285.246234333676
1505.10204081633	285.257138706058
1511.47959183673	285.267944607002
1517.85714285714	285.27865277928
1524.23469387755	285.289263960959
1530.61224489796	285.299778885441
1536.98979591837	285.310198281466
1543.36734693878	285.32052287314
1549.74489795918	285.330753379977
1556.12244897959	285.340890516923
1562.5	285.350934994359
1568.87755102041	285.360887518145
1575.25510204082	285.370748789648
1581.63265306122	285.380519505763
1588.01020408163	285.39020035892
1594.38775510204	285.399792037132
1600.76530612245	285.409295224019
1607.14285714286	285.418710598816
1613.52040816327	285.428038836398
1619.89795918367	285.437280607322
1626.27551020408	285.446436577843
1632.65306122449	285.455507409922
1639.0306122449	285.464493761263
1645.40816326531	285.473396285344
1651.78571428571	285.48221563143
1658.16326530612	285.490952444584
1664.54081632653	285.499607365711
1670.91836734694	285.50818103158
1677.29591836735	285.516674074828
1683.67346938776	285.52508712399
1690.05102040816	285.533420803533
1696.42857142857	285.541675733874
1702.80612244898	285.549852531383
1709.18367346939	285.557951808423
1715.5612244898	285.565974173378
1721.9387755102	285.573920230658
1728.31632653061	285.581790580721
1734.69387755102	285.589585820106
1741.07142857143	285.597306541457
1747.44897959184	285.604953333521
1753.82653061224	285.612526781188
1760.20408163265	285.620027465513
1766.58163265306	285.627455963731
1772.95918367347	285.634812849271
1779.33673469388	285.642098691786
1785.71428571429	285.649314057177
1792.09183673469	285.656459507606
1798.4693877551	285.663535601507
1804.84693877551	285.670542893627
1811.22448979592	285.677481935041
1817.60204081633	285.684353273155
1823.97959183673	285.691157451738
1830.35714285714	285.697895010951
1836.73469387755	285.704566487355
1843.11224489796	285.711172413924
1849.48979591837	285.717713320077
1855.86734693878	285.724189731702
1862.24489795918	285.730602171159
1868.62244897959	285.736951157303
1875	285.743237205514
1881.37755102041	285.749460827713
1887.75510204082	285.755622532366
1894.13265306122	285.761722824518
1900.51020408163	285.767762205811
1906.88775510204	285.773741174502
1913.26530612245	285.779660225465
1919.64285714286	285.785519850235
1926.02040816327	285.791320537018
1932.39795918367	285.797062770696
1938.77551020408	285.802747032856
1945.15306122449	285.808373801815
1951.5306122449	285.81394355263
1957.90816326531	285.819456757109
1964.28571428571	285.824913883838
1970.66326530612	285.830315398207
1977.04081632653	285.83566176241
1983.41836734694	285.840953435469
1989.79591836735	285.846190873258
1996.17346938776	285.851374528518
2002.55102040816	285.856504850869
2008.92857142857	285.861582286826
2015.30612244898	285.866607279831
2021.68367346939	285.871580270258
2028.0612244898	285.876501695427
2034.4387755102	285.881371989629
2040.81632653061	285.886191584147
2047.19387755102	285.890960907262
2053.57142857143	285.895680384268
2059.94897959184	285.900350437506
2066.32653061224	285.904971486369
2072.70408163265	285.909543947313
2079.08163265306	285.914068233881
2085.45918367347	285.918544756728
2091.83673469388	285.922973923623
2098.21428571429	285.927356139465
2104.59183673469	285.931691806311
2110.9693877551	285.935981323391
2117.34693877551	285.94022508711
2123.72448979592	285.944423491075
2130.10204081633	285.948576926116
2136.47959183673	285.952685780294
2142.85714285714	285.956750438913
2149.23469387755	285.960771284542
2155.61224489796	285.964748697039
2161.98979591837	285.96868305355
2168.36734693878	285.972574728532
2174.74489795918	285.976424093772
2181.12244897959	285.980231518402
2187.5	285.983997368907
2193.87755102041	285.987722009143
2200.25510204082	285.991405800364
2206.63265306122	285.995049101225
2213.01020408163	285.998652267792
2219.38775510204	286.002215653573
2225.76530612245	286.005739609526
2232.14285714286	286.00922448407
2238.52040816327	286.012670623101
2244.89795918367	286.016078370014
2251.27551020408	286.019448065714
2257.65306122449	286.022780048622
2264.0306122449	286.026074654702
2270.40816326531	286.029332217472
2276.78571428571	286.032553068019
2283.16326530612	286.035737535003
2289.54081632653	286.038885944688
2295.91836734694	286.041998620949
2302.29591836735	286.045075885283
2308.67346938776	286.048118056824
2315.05102040816	286.051125452364
2321.42857142857	286.054098386363
2327.80612244898	286.057037170958
2334.18367346939	286.059942115981
2340.5612244898	286.062813528979
2346.9387755102	286.065651715221
2353.31632653061	286.068456977707
2359.69387755102	286.071229617192
2366.07142857143	286.0739699322
2372.44897959184	286.076678219026
2378.82653061224	286.079354771755
2385.20408163265	286.081999882286
2391.58163265306	286.084613840333
2397.95918367347	286.087196933437
2404.33673469388	286.089749446986
2410.71428571429	286.092271664233
2417.09183673469	286.094763866298
2423.4693877551	286.097226332181
2429.84693877551	286.099659338787
2436.22448979592	286.102063160932
2442.60204081633	286.10443807135
2448.97959183673	286.106784340715
2455.35714285714	286.109102237651
2461.73469387755	286.111392028747
2468.11224489796	286.113653978559
2474.48979591837	286.115888349636
2480.86734693878	286.118095402531
2487.24489795918	286.120275395804
2493.62244897959	286.122428586039
2500	286.124555227862
2506.37755102041	286.126655573952
2512.75510204082	286.128729875042
2519.13265306122	286.130778379942
2525.51020408163	286.132801335555
2531.88775510204	286.134798986879
2538.26530612245	286.136771577019
2544.64285714286	286.138719347208
2551.02040816327	286.140642536815
2557.39795918367	286.142541383353
2563.77551020408	286.144416122492
2570.15306122449	286.146266988076
2576.5306122449	286.148094212134
2582.90816326531	286.149898024882
2589.28571428571	286.151678654743
2595.66326530612	286.153436328363
2602.04081632653	286.155171270613
2608.41836734694	286.1568837046
2614.79591836735	286.158573851687
2621.17346938776	286.160241931503
2627.55102040816	286.161888161945
2633.92857142857	286.163512759195
2640.30612244898	286.165115937737
2646.68367346939	286.16669791036
2653.0612244898	286.16825888817
2659.4387755102	286.169799080603
2665.81632653061	286.17131869544
2672.19387755102	286.172817938808
2678.57142857143	286.174297015198
2684.94897959184	286.175756127475
2691.32653061224	286.17719547689
2697.70408163265	286.178615263083
2704.08163265306	286.180015684103
2710.45918367347	286.181396936414
2716.83673469388	286.182759214909
2723.21428571429	286.184102712911
2729.59183673469	286.185427622195
2735.9693877551	286.186734132994
2742.34693877551	286.188022434007
2748.72448979592	286.189292712409
2755.10204081633	286.190545153868
2761.47959183673	286.191779942548
2767.85714285714	286.192997261119
2774.23469387755	286.194197290772
2780.61224489796	286.195380211228
2786.98979591837	286.196546200744
2793.36734693878	286.197695436123
2799.74489795918	286.198828092731
2806.12244897959	286.1999443445
2812.5	286.201044363939
2818.87755102041	286.202128322142
2825.25510204082	286.203196388804
2831.63265306122	286.204248732225
2838.01020408163	286.20528551932
2844.38775510204	286.206306915627
2850.76530612245	286.207313085326
2857.14285714286	286.208304191235
2863.52040816327	286.209280394826
2869.89795918367	286.210241856235
2876.27551020408	286.211188734272
2882.65306122449	286.212121186425
2889.0306122449	286.21303936887
2895.40816326531	286.213943436489
2901.78571428571	286.214833542868
2908.16326530612	286.215709840309
2914.54081632653	286.216572479842
2920.91836734694	286.217421611234
2927.29591836735	286.218257382993
2933.67346938776	286.219079942378
2940.05102040816	286.219889435414
2946.42857142857	286.220686006893
2952.80612244898	286.221469800386
2959.18367346939	286.222240958249
2965.5612244898	286.222999621638
2971.9387755102	286.223745930512
2978.31632653061	286.224480023638
2984.69387755102	286.225202038609
2991.07142857143	286.225912111847
2997.44897959184	286.226610378609
3003.82653061224	286.227296972998
3010.20408163265	286.227972027973
3016.58163265306	286.228635675355
3022.95918367347	286.229288045832
3029.33673469388	286.229929268973
3035.71428571429	286.230559473234
3042.09183673469	286.231178785963
3048.4693877551	286.231787333411
3054.84693877551	286.232385240738
3061.22448979592	286.232972632025
3067.60204081633	286.233549630275
3073.97959183673	286.234116357425
3080.35714285714	286.234672934356
3086.73469387755	286.235219480894
3093.11224489796	286.235756115822
3099.48979591837	286.236282956887
3105.86734693878	286.236800120809
3112.24489795918	286.237307723285
3118.62244897959	286.237805878998
3125	286.238294701624
3131.37755102041	286.238774303843
3137.75510204082	286.23924479734
3144.13265306122	286.239706292815
3150.51020408163	286.240158899994
3156.88775510204	286.24060272763
3163.26530612245	286.241037883513
3169.64285714286	286.241464474477
3176.02040816327	286.241882606409
3182.39795918367	286.242292384252
3188.77551020408	286.242693912012
3195.15306122449	286.243087292771
3201.5306122449	286.243472628688
3207.90816326531	286.243850021005
3214.28571428571	286.24421957006
3220.66326530612	286.244581375287
3227.04081632653	286.244935535228
3233.41836734694	286.245282147535
3239.79591836735	286.24562130898
3246.17346938776	286.245953115463
3252.55102040816	286.246277662011
3258.92857142857	286.246595042792
3265.30612244898	286.24690535112
3271.68367346939	286.24720867946
3278.0612244898	286.247505119433
3284.4387755102	286.247794761825
3290.81632653061	286.248077696594
3297.19387755102	286.248354012874
3303.57142857143	286.248623798977
3309.94897959184	286.248887142411
3316.32653061224	286.249144129877
3322.70408163265	286.249394847274
3329.08163265306	286.249639379711
3335.45918367347	286.249877811512
3341.83673469388	286.250110226217
3348.21428571429	286.250336706592
3354.59183673469	286.250557334635
3360.9693877551	286.250772191582
3367.34693877551	286.25098135791
3373.72448979592	286.251184913344
3380.10204081633	286.251382936865
3386.47959183673	286.251575506715
3392.85714285714	286.251762700399
3399.23469387755	286.251944594696
3405.61224489796	286.25212126566
3411.98979591837	286.252292788631
3418.36734693878	286.252459238233
3424.74489795918	286.252620688385
3431.12244897959	286.252777212308
3437.5	286.252928882524
3443.87755102041	286.253075770866
3450.25510204082	286.253217948483
3456.63265306122	286.253355485846
3463.01020408163	286.253488452748
3469.38775510204	286.253616918317
3475.76530612245	286.253740951015
3482.14285714286	286.253860618648
3488.52040816327	286.253975988367
3494.89795918367	286.254087126675
3501.27551020408	286.254194099433
3507.65306122449	286.254296971864
3514.0306122449	286.254395808555
3520.40816326531	286.254490673471
3526.78571428571	286.25458162995
3533.16326530612	286.254668740712
3539.54081632653	286.254752067863
3545.91836734694	286.254831672906
3552.29591836735	286.254907616734
3558.67346938776	286.254979959645
3565.05102040816	286.255048761341
3571.42857142857	286.255114080938
3577.80612244898	286.255175976965
3584.18367346939	286.255234507371
3590.5612244898	286.25528972953
3596.9387755102	286.255341700248
3603.31632653061	286.255390475761
3609.69387755102	286.255436111746
3616.07142857143	286.255478663323
3622.44897959184	286.255518185058
3628.82653061224	286.255554730971
3635.20408163265	286.255588354536
3641.58163265306	286.255619108691
3647.95918367347	286.255647045836
3654.33673469388	286.255672217841
3660.71428571429	286.255694676051
3667.09183673469	286.25571447129
3673.4693877551	286.255731653861
3679.84693877551	286.255746273555
3686.22448979592	286.255758379656
3692.60204081633	286.255768020938
3698.97959183673	286.255775245679
3705.35714285714	286.255780101656
3711.73469387755	286.255782636156
3718.11224489796	286.255782895975
3724.48979591837	286.255780927426
3730.86734693878	286.255776776339
3737.24489795918	286.255770488071
3743.62244897959	286.2557621075
3750	286.25575167904
3756.37755102041	286.255739246639
3762.75510204082	286.255724853781
3769.13265306122	286.255708543495
3775.51020408163	286.255690358356
3781.88775510204	286.255670340489
3788.26530612245	286.255648531571
3794.64285714286	286.255624972838
3801.02040816327	286.255599705087
3807.39795918367	286.255572768682
3813.77551020408	286.25554420355
3820.15306122449	286.255514049195
3826.5306122449	286.255482344696
3832.90816326531	286.255449128709
3839.28571428571	286.255414439475
3845.66326530612	286.255378314819
3852.04081632653	286.255340792159
3858.41836734694	286.255301908502
3864.79591836735	286.255261700455
3871.17346938776	286.255220204225
3877.55102040816	286.255177455621
3883.92857142857	286.255133490058
3890.30612244898	286.255088342564
3896.68367346939	286.255042047778
3903.0612244898	286.254994639957
3909.4387755102	286.254946152977
3915.81632653061	286.254896620339
3922.19387755102	286.254846075168
3928.57142857143	286.25479455022
3934.94897959184	286.254742077884
3941.32653061224	286.254688690186
3947.70408163265	286.254634418789
3954.08163265306	286.254579294999
3960.45918367347	286.254523349766
3966.83673469388	286.254466613693
3973.21428571429	286.254409117028
3979.59183673469	286.254350889678
3985.9693877551	286.254291961205
3992.34693877551	286.254232360834
3998.72448979592	286.254172117449
4005.10204081633	286.254111259605
4011.47959183673	286.254049815522
4017.85714285714	286.253987813096
4024.23469387755	286.253925279893
4030.61224489796	286.253862243162
4036.98979591837	286.253798729829
4043.36734693878	286.253734766504
4049.74489795918	286.253670379484
4056.12244897959	286.253605594754
4062.5	286.253540437991
4068.87755102041	286.253474934566
4075.25510204082	286.253409109547
4081.63265306122	286.253342987704
4088.01020408163	286.253276593504
4094.38775510204	286.253209951125
4100.76530612245	286.253143084448
4107.14285714286	286.253076017067
4113.52040816327	286.253008772288
4119.89795918367	286.252941373131
4126.27551020408	286.252873842336
4132.65306122449	286.252806202362
4139.0306122449	286.252738475391
4145.40816326531	286.252670683331
4151.78571428571	286.252602847818
4158.16326530612	286.252534990217
4164.54081632653	286.252467131626
4170.91836734694	286.252399292879
4177.29591836735	286.252331494548
4183.67346938776	286.252263756942
4190.05102040816	286.252196100115
4196.42857142857	286.252128543865
4202.80612244898	286.252061107736
4209.18367346939	286.251993811021
4215.5612244898	286.251926672767
4221.9387755102	286.251859711771
4228.31632653061	286.251792946588
4234.69387755102	286.251726395532
4241.07142857143	286.251660076676
4247.44897959184	286.251594007855
4253.82653061224	286.251528206671
4260.20408163265	286.25146269049
4266.58163265306	286.25139747645
4272.95918367347	286.251332581459
4279.33673469388	286.251268022198
4285.71428571429	286.251203815123
4292.09183673469	286.251139976468
4298.4693877551	286.251076522248
4304.84693877551	286.251013468257
4311.22448979592	286.250950830074
4317.60204081633	286.250888623064
4323.97959183673	286.250826862379
4330.35714285714	286.250765562961
4336.73469387755	286.250704739543
4343.11224489796	286.250644406652
4349.48979591837	286.25058457861
4355.86734693878	286.250525269538
4362.24489795918	286.250466493354
4368.62244897959	286.250408263778
4375	286.250350594335
4381.37755102041	286.250293498351
4387.75510204082	286.250236988964
4394.13265306122	286.250181079115
4400.51020408163	286.25012578156
4406.88775510204	286.250071108865
4413.26530612245	286.250017073409
4419.64285714286	286.24996368739
4426.02040816327	286.249910962822
4432.39795918367	286.249858911537
4438.77551020408	286.249807545189
4445.15306122449	286.249756875256
4451.5306122449	286.249706913039
4457.90816326531	286.249657669665
4464.28571428571	286.249609156091
4470.66326530612	286.2495613831
4477.04081632653	286.249514361309
4483.41836734694	286.249468101167
4489.79591836735	286.249422612957
4496.17346938776	286.249377906798
4502.55102040816	286.249333992649
4508.92857142857	286.249290880303
4515.30612244898	286.2492485794
4521.68367346939	286.249207099418
4528.0612244898	286.249166449679
4534.4387755102	286.249126639354
4540.81632653061	286.249087677458
4547.19387755102	286.249049572854
4553.57142857143	286.249012334257
4559.94897959184	286.248975970233
4566.32653061224	286.2489404892
4572.70408163265	286.24890589943
4579.08163265306	286.248872209053
4585.45918367347	286.248839426054
4591.83673469388	286.248807558279
4598.21428571429	286.248776613431
4604.59183673469	286.248746599078
4610.9693877551	286.248717522649
4617.34693877551	286.248689391437
4623.72448979592	286.248662212601
4630.10204081633	286.248635993168
4636.47959183673	286.248610740032
4642.85714285714	286.248586459958
4649.23469387755	286.248563159581
4655.61224489796	286.248540845408
4661.98979591837	286.248519523822
4668.36734693878	286.248499201077
4674.74489795918	286.248479883307
4681.12244897959	286.248461576522
4687.5	286.24844428661
4693.87755102041	286.24842801934
4700.25510204082	286.248412780362
4706.63265306122	286.248398575208
4713.01020408163	286.248385409295
4719.38775510204	286.248373287922
4725.76530612245	286.248362216278
4732.14285714286	286.248352199437
4738.52040816327	286.248343242361
4744.89795918367	286.248335349903
4751.27551020408	286.248328526805
4757.65306122449	286.248322777704
4764.0306122449	286.248318107126
4770.40816326531	286.248314519494
4776.78571428571	286.248312019126
4783.16326530612	286.248310610236
4789.54081632653	286.248310296935
4795.91836734694	286.248311083233
4802.29591836735	286.248312973041
4808.67346938776	286.248315970169
4815.05102040816	286.248320078328
4821.42857142857	286.248325301135
4827.80612244898	286.248331642109
4834.18367346939	286.248339104673
4840.5612244898	286.248347692159
4846.9387755102	286.248357407802
4853.31632653061	286.248368254748
4859.69387755102	286.248380236052
4866.07142857143	286.248393354677
4872.44897959184	286.248407613499
4878.82653061224	286.248423015304
4885.20408163265	286.248439562793
4891.58163265306	286.24845725858
4897.95918367347	286.248476105193
4904.33673469388	286.248496105078
4910.71428571429	286.248517260594
4917.09183673469	286.248539574022
4923.4693877551	286.248563047559
4929.84693877551	286.248587683321
4936.22448979592	286.248613483347
4942.60204081633	286.248640449594
4948.97959183673	286.248668583943
4955.35714285714	286.248697888198
4961.73469387755	286.248728364088
4968.11224489796	286.248760013263
4974.48979591837	286.248792837303
4980.86734693878	286.248826837712
4987.24489795918	286.248862015921
4993.62244897959	286.248898373291
5000	286.248935911111
5006.37755102041	286.248974630599
5012.75510204082	286.249014532904
5019.13265306122	286.249055619108
5025.51020408163	286.249097890223
5031.88775510204	286.249141347196
5038.26530612245	286.249185990905
5044.64285714286	286.249231822165
5051.02040816327	286.249278841726
5057.39795918367	286.249327050273
5063.77551020408	286.249376448429
5070.15306122449	286.249427036754
5076.5306122449	286.249478815746
5082.90816326531	286.249531785842
5089.28571428571	286.24958594742
5095.66326530612	286.249641300798
5102.04081632653	286.249697846233
5108.41836734694	286.249755583928
5114.79591836735	286.249814514026
5121.17346938776	286.249874636613
5127.55102040816	286.249935951721
5133.92857142857	286.249998459324
5140.30612244898	286.250062159344
5146.68367346939	286.250127051648
5153.0612244898	286.25019313605
5159.4387755102	286.25026041231
5165.81632653061	286.250328880138
5172.19387755102	286.250398539192
5178.57142857143	286.250469389078
5184.94897959184	286.250541429354
5191.32653061224	286.250614659527
5197.70408163265	286.250689079057
5204.08163265306	286.250764687353
5210.45918367347	286.25084148378
5216.83673469388	286.250919467653
5223.21428571429	286.250998638242
5229.59183673469	286.251078994771
5235.9693877551	286.25116053642
5242.34693877551	286.251243262322
5248.72448979592	286.251327171567
5255.10204081633	286.251412263204
5261.47959183673	286.251498536235
5267.85714285714	286.251585989623
5274.23469387755	286.251674622287
5280.61224489796	286.251764433107
5286.98979591837	286.25185542092
5293.36734693878	286.251947584525
5299.74489795918	286.25204092268
5306.12244897959	286.252135434105
5312.5	286.25223111748
5318.87755102041	286.252327971449
5325.25510204082	286.252425994618
5331.63265306122	286.252525185555
5338.01020408163	286.252625542792
5344.38775510204	286.252727064825
5350.76530612245	286.252829750116
5357.14285714286	286.25293359709
5363.52040816327	286.253038604139
5369.89795918367	286.25314476962
5376.27551020408	286.253252091858
5382.65306122449	286.253360569142
5389.0306122449	286.253470199732
5395.40816326531	286.253580981854
5401.78571428571	286.253692913703
5408.16326530612	286.253805993442
5414.54081632653	286.253920219204
5420.91836734694	286.254035589092
5427.29591836735	286.254152101179
5433.67346938776	286.254269753507
5440.05102040816	286.254388544092
5446.42857142857	286.25450847092
5452.80612244898	286.254629531948
5459.18367346939	286.254751725107
5465.5612244898	286.2548750483
5471.9387755102	286.254999499402
5478.31632653061	286.255125076264
5484.69387755102	286.255251776709
5491.07142857143	286.255379598536
5497.44897959184	286.255508539518
5503.82653061224	286.255638597402
5510.20408163265	286.255769769913
5516.58163265306	286.255902054749
5522.95918367347	286.256035449588
5529.33673469388	286.256169952082
5535.71428571429	286.256305559861
5542.09183673469	286.256442270531
5548.4693877551	286.25658008168
5554.84693877551	286.256718990868
5561.22448979592	286.25685899564
5567.60204081633	286.257000093516
5573.97959183673	286.257142281995
5580.35714285714	286.257285558558
5586.73469387755	286.257429920665
5593.11224489796	286.257575365755
5599.48979591837	286.25772189125
5605.86734693878	286.257869494551
5612.24489795918	286.258018173042
5618.62244897959	286.258167924086
5625	286.258318745032
5631.37755102041	286.258470633208
5637.75510204082	286.258623585926
5644.13265306122	286.25877760048
5650.51020408163	286.258932674149
5656.88775510204	286.259088804194
5663.26530612245	286.25924598786
5669.64285714286	286.259404222377
5676.02040816327	286.259563504959
5682.39795918367	286.259723832805
5688.77551020408	286.259885203099
5695.15306122449	286.260047613009
5701.5306122449	286.260211059692
5707.90816326531	286.260375540287
5714.28571428571	286.260541051922
5720.66326530612	286.260707591711
5727.04081632653	286.260875156753
5733.41836734694	286.261043744137
5739.79591836735	286.261213350936
5746.17346938776	286.261383974214
5752.55102040816	286.261555611021
5758.92857142857	286.261728258394
5765.30612244898	286.26190191336
5771.68367346939	286.262076572936
5778.0612244898	286.262252234124
5784.4387755102	286.262428893919
5790.81632653061	286.262606549303
5797.19387755102	286.262785197248
5803.57142857143	286.262964834717
5809.94897959184	286.263145458661
5816.32653061224	286.263327066025
5822.70408163265	286.263509653741
5829.08163265306	286.263693218733
5835.45918367347	286.263877757916
5841.83673469388	286.264063268197
5848.21428571429	286.264249746474
5854.59183673469	286.264437189637
5860.9693877551	286.264625594566
5867.34693877551	286.264814958137
5873.72448979592	286.265005277216
5880.10204081633	286.26519654866
5886.47959183673	286.265388769323
5892.85714285714	286.265581936048
5899.23469387755	286.265776045674
5905.61224489796	286.265971095031
5911.98979591837	286.266167080946
5918.36734693878	286.266364000236
5924.74489795918	286.266561849714
5931.12244897959	286.266760626188
5937.5	286.26696032646
5943.87755102041	286.267160947324
5950.25510204082	286.267362485573
5956.63265306122	286.267564937992
5963.01020408163	286.267768301363
5969.38775510204	286.267972572461
5975.76530612245	286.268177748059
5982.14285714286	286.268383824924
5988.52040816327	286.26859079982
5994.89795918367	286.268798669507
6001.27551020408	286.269007430741
6007.65306122449	286.269217080274
6014.0306122449	286.269427614855
6020.40816326531	286.269639031229
6026.78571428571	286.26985132614
6033.16326530612	286.270064496326
6039.54081632653	286.270278538526
6045.91836734694	286.270493449472
6052.29591836735	286.270709225897
6058.67346938776	286.270925864531
6065.05102040816	286.2711433621
6071.42857142857	286.271361715331
6077.80612244898	286.271580920946
6084.18367346939	286.271800975668
6090.5612244898	286.272021876217
6096.9387755102	286.272243619313
6103.31632653061	286.272466201672
6109.69387755102	286.272689620011
6116.07142857143	286.272913871046
6122.44897959184	286.273138951492
6128.82653061224	286.273364858063
6135.20408163265	286.273591587472
6141.58163265306	286.273819136433
6147.95918367347	286.274047501658
6154.33673469388	286.274276679859
6160.71428571429	286.27450666775
6167.09183673469	286.274737462043
6173.4693877551	286.27496905945
6179.84693877551	286.275201456686
6186.22448979592	286.275434650464
6192.60204081633	286.275668637497
6198.97959183673	286.275903414501
6205.35714285714	286.276138978192
6211.73469387755	286.276375325286
6218.11224489796	286.2766124525
6224.48979591837	286.276850356555
6230.86734693878	286.277089034169
6237.24489795918	286.277328482065
6243.62244897959	286.277568696965
6250	286.277809675594
6256.37755102041	286.278051414678
6262.75510204082	286.278293910945
6269.13265306122	286.278537161125
6275.51020408163	286.27878116195
6281.88775510204	286.279025910155
6288.26530612245	286.279271402475
6294.64285714286	286.279517635649
6301.02040816327	286.279764606419
6307.39795918367	286.280012311526
6313.77551020408	286.280260747719
6320.15306122449	286.280509911745
6326.5306122449	286.280759800356
6332.90816326531	286.281010410307
6339.28571428571	286.281261738354
6345.66326530612	286.281513781259
6352.04081632653	286.281766535784
6358.41836734694	286.282019998697
6364.79591836735	286.282274166767
6371.17346938776	286.282529036769
6377.55102040816	286.282784605475
6383.92857142857	286.283040869686
6390.30612244898	286.283297826164
6396.68367346939	286.283555471248
6403.0612244898	286.283813805429
6409.4387755102	286.284072812332
6415.81632653061	286.284332472218
6422.19387755102	286.284593272552
6428.57142857143	286.284852294505
6434.94897959184	286.285116013235
6441.32653061224	286.285435543928
6447.70408163265	286.287024367332
6454.08163265306	286.291175079614
6460.45918367347	286.298160073573
6466.83673469388	286.307822344075
6473.21428571429	286.319909046824
6479.59183673469	286.334300748484
6485.9693877551	286.351146754145
6492.34693877551	286.370938168109
6498.72448979592	286.39453194353
6505.10204081633	286.423139724598
6511.47959183673	286.458292536786
6517.85714285714	286.501786261978
6524.23469387755	286.555611156005
6530.61224489796	286.621873715606
6536.98979591837	286.702713623052
6543.36734693878	286.800218959649
6549.74489795918	286.916345051237
6556.12244897959	287.05283966133
6562.5	287.211177580968
6568.87755102041	287.392494902292
6575.25510204082	287.597577171896
6581.63265306122	287.826991690457
6588.01020408163	288.080543342354
6594.38775510204	288.357643478506
6600.76530612245	288.659809805854
6607.14285714286	288.986434044967
6613.52040816327	289.335967156309
6619.89795918367	289.706330919135
6626.27551020408	290.095214066527
6632.65306122449	290.500265974128
6639.0306122449	290.919211559886
6645.40816326531	291.34991563381
6651.78571428571	291.790415630048
6658.16326530612	292.238933760224
6664.54081632653	292.693875326198
6670.91836734694	293.153820535602
6677.29591836735	293.61751305704
6683.67346938776	294.083845810334
6690.05102040816	294.55184630166
6696.42857142857	295.020662968537
6702.80612244898	295.489552454904
6709.18367346939	295.957867079063
6715.5612244898	296.425043838742
6721.9387755102	296.890594815194
6728.31632653061	297.354098364604
6734.69387755102	297.8151910181
6741.07142857143	298.273560580412
6747.44897959184	298.728940148064
6753.82653061224	299.181102511101
6760.20408163265	299.62985525887
6766.58163265306	300.075036598026
6772.95918367347	300.51651165595
6779.33673469388	300.954169036668
6785.71428571429	301.387917890392
6792.09183673469	301.817685392771
6798.4693877551	302.243414441397
6804.84693877551	302.665061588428
6811.22448979592	303.082595283652
6817.60204081633	303.495994349151
6823.97959183673	303.905246560865
6830.35714285714	304.310347426842
6836.73469387755	304.711299142693
6843.11224489796	305.108109664894
6849.48979591837	305.500791866432
6855.86734693878	305.889362823155
6862.24489795918	306.273843201455
6868.62244897959	306.654256703637
6875	307.030629583766
6881.37755102041	307.402990238513
6887.75510204082	307.7713688537
6894.13265306122	308.135797085279
6900.51020408163	308.496307790364
6906.88775510204	308.852934799177
6913.26530612245	309.205712715724
6919.64285714286	309.554676744035
6926.02040816327	309.899862543158
6932.39795918367	310.24130610391
6938.77551020408	310.57904364171
6945.15306122449	310.913111506631
6951.5306122449	311.243546108027
6957.90816326531	311.57038385038
6964.28571428571	311.893661079634
6970.66326530612	312.213414038733
6977.04081632653	312.529678829874
6983.41836734694	312.842491383356
6989.79591836735	313.151887432743
6996.17346938776	313.457902493913
7002.55102040816	313.7605718469
7008.92857142857	314.059930522693
7015.30612244898	314.356013292597
7021.68367346939	314.648854658697
7028.0612244898	314.938488846035
7034.4387755102	315.224949798254
7040.81632653061	315.508271173462
7047.19387755102	315.788486339868
7053.57142857143	316.065628373661
7059.94897959184	316.339730058296
7066.32653061224	316.610823883081
7072.70408163265	316.878942041344
7079.08163265306	317.144116431299
7085.45918367347	317.406378656529
7091.83673469388	317.665760025447
7098.21428571429	317.922291551348
7104.59183673469	318.176003954331
7110.9693877551	318.426927662115
7117.34693877551	318.675092809772
7123.72448979592	318.920529241371
7130.10204081633	319.163266511928
7136.47959183673	319.403333888183
7142.85714285714	319.64076034889
7149.23469387755	319.875574587413
7155.61224489796	320.107805013432
7161.98979591837	320.337479753486
7168.36734693878	320.5646266524
7174.74489795918	320.78927327597
7181.12244897959	321.011446912485
7187.5	321.231174573253
7193.87755102041	321.448482995156
7200.25510204082	321.663398643031
7206.63265306122	321.87594771092
7213.01020408163	322.086156123192
7219.38775510204	322.294049537616
7225.76530612245	322.499653347429
7232.14285714286	322.702992682304
7238.52040816327	322.904092410516
7244.89795918367	323.102977141863
7251.27551020408	323.299671229464
7257.65306122449	323.49419877079
7264.0306122449	323.686583610685
7270.40816326531	323.876849343875
7276.78571428571	324.065019316428
7283.16326530612	324.251116627431
7289.54081632653	324.43516413219
7295.91836734694	324.617184444398
7302.29591836735	324.79719993732
7308.67346938776	324.975232746369
7315.05102040816	325.151304771966
7321.42857142857	325.325437681387
7327.80612244898	325.497652910081
7334.18367346939	325.667971664803
7340.5612244898	325.836414926038
7346.9387755102	326.003003449451
7353.31632653061	326.167757767872
7359.69387755102	326.330698194349
7366.07142857143	326.491844824215
7372.44897959184	326.651217536324
7378.82653061224	326.808835995763
7385.20408163265	326.964719656475
7391.58163265306	327.118887762969
7397.95918367347	327.271359351794
7404.33673469388	327.42215325454
7410.71428571429	327.571288100042
7417.09183673469	327.718782315718
7423.4693877551	327.864654129677
7429.84693877551	328.008921573482
7436.22448979592	328.151602484014
7442.60204081633	328.292714504683
7448.97959183673	328.432275088092
7455.35714285714	328.570301498357
7461.73469387755	328.706810812605
7468.11224489796	328.841819922524
7474.48979591837	328.975345537094
7480.86734693878	329.107404184545
7487.24489795918	329.23801221353
7493.62244897959	329.367185795264
7500	329.494940925928
7506.37755102041	329.621293428305
7512.75510204082	329.746258952945
7519.13265306122	329.869852980674
7525.51020408163	329.992090824603
7531.88775510204	330.112987631401
7538.26530612245	330.232558382872
7544.64285714286	330.350817898374
7551.02040816327	330.467780836514
7557.39795918367	330.583461696185
7563.77551020408	330.697874818638
7570.15306122449	330.811034389559
7576.5306122449	330.922954440451
7582.90816326531	331.033648849779
7589.28571428571	331.143131345249
7595.66326530612	331.251415505539
7602.04081632653	331.358514761367
7608.41836734694	331.464442397054
7614.79591836735	331.569211552633
7621.17346938776	331.672835225295
7627.55102040816	331.775326270312
7633.92857142857	331.876697403015
7640.30612244898	331.976961200541
7646.68367346939	332.076130102932
7653.0612244898	332.17421641504
7659.4387755102	332.27123230496
7665.81632653061	332.367189807817
7672.19387755102	332.462100914285
7678.57142857143	332.555976900537
7684.94897959184	332.648830526666
7691.32653061224	332.740680322554
7697.70408163265	332.831458452659
7704.08163265306	332.921529284648
7710.45918367347	333.004434942722
7716.83673469388	333.067550313462
7723.21428571429	333.109888618387
7729.59183673469	333.139452400353
7735.9693877551	333.168412401904
7742.34693877551	333.209393031651
7748.72448979592	333.264681884963
7755.10204081633	333.347705484232
7761.47959183673	333.438810639886
7767.85714285714	333.513132801612
7774.23469387755	333.554447203323
7780.61224489796	333.553068272651
7786.98979591837	333.504201753515
7793.36734693878	333.4068501576
7799.74489795918	333.26279712807
7806.12244897959	333.075773856138
7812.5	332.850760541107
7818.87755102041	332.593402783726
7825.25510204082	332.309552277244
7831.63265306122	332.004916569218
7838.01020408163	331.68480430398
7844.38775510204	331.353961709521
7850.76530612245	331.016482259354
7857.14285714286	330.675772455286
7863.52040816327	330.334566438865
7869.89795918367	329.99497485377
7876.27551020408	329.658551338854
7882.65306122449	329.326369173658
7889.0306122449	328.999105135786
7895.40816326531	328.677119229986
7901.78571428571	328.360527121095
7908.16326530612	328.049264943069
7914.54081632653	327.743145217445
7920.91836734694	327.441901893593
7927.29591836735	327.145226117438
7933.67346938776	326.852793838114
7940.05102040816	326.564285715299
7946.42857142857	326.279400751171
7952.80612244898	325.997865007271
7959.18367346939	325.719436076459
7965.5612244898	325.443904585429
7971.9387755102	325.171093673387
7978.31632653061	324.900856896445
7984.69387755102	324.633075082255
7991.07142857143	324.367652859843
7997.44897959184	324.104515097812
8003.82653061224	323.843603281998
8010.20408163265	323.584872186643
8016.58163265306	323.328286948741
8022.95918367347	323.073820514538
8029.33673469388	322.821451441779
8035.71428571429	322.571162138563
8042.09183673469	322.322937467119
8048.4693877551	322.076763652933
8054.84693877551	321.83262747736
8061.22448979592	321.590515710264
8067.60204081633	321.350414726933
8073.97959183673	321.11231027914
8080.35714285714	320.876187383078
8086.73469387755	320.642030288812
8093.11224489796	320.409822510238
8099.48979591837	320.179546899553
8105.86734693878	319.951185741638
8112.24489795918	319.724720858296
8118.62244897959	319.500133717941
8125	319.277405540883
8131.37755102041	319.056517395002
8137.75510204082	318.837450281646
8144.13265306122	318.620185210348
8150.51020408163	318.404703260844
8156.88775510204	318.190985634378
8163.26530612245	317.979013694737
8169.64285714286	317.768768998827
8176.02040816327	317.560233319745
8182.39795918367	317.353388664154
8188.77551020408	317.148217282525
8195.15306122449	316.944701674687
8201.5306122449	316.742824592909
8207.90816326531	316.542569042683
8214.28571428571	316.34391827958
8220.66326530612	316.14685580559
8227.04081632653	315.951365365563
8233.41836734694	315.757430942216
8239.79591836735	315.565036749956
8246.17346938776	315.374167229659
8252.55102040816	315.184807044274
8258.92857142857	314.996941072915
8265.30612244898	314.810554405494
8271.68367346939	314.625632338499
8278.0612244898	314.442160371026
8284.4387755102	314.260124199704
8290.81632653061	314.079509714692
8297.19387755102	313.900302996699
8303.57142857143	313.722490313264
8309.94897959184	313.546058114815
8316.32653061224	313.370993031704
8322.70408163265	313.197281871865
8329.08163265306	313.024911617217
8335.45918367347	312.8538694206
8341.83673469388	312.684142603534
8348.21428571429	312.51571865381
8354.59183673469	312.348585222203
8360.9693877551	312.182730119961
8367.34693877551	312.018141316978
8373.72448979592	311.854806939026
8380.10204081633	311.692715264939
8386.47959183673	311.531854724494
8392.85714285714	311.372213896602
8399.23469387755	311.213781506383
8405.61224489796	311.056546422768
8411.98979591837	310.900497656749
8418.36734693878	310.745624359235
8424.74489795918	310.591915818335
8431.12244897959	310.439361457298
8437.5	310.287950832958
8443.87755102041	310.137673633261
8450.25510204082	309.98851967493
8456.63265306122	309.840478901721
8463.01020408163	309.693541382773
8469.38775510204	309.547697310092
8475.76530612245	309.40293699657
8482.14285714286	309.259250874531
8488.52040816327	309.11662949377
8494.89795918367	308.975063519309
8501.27551020408	308.834543729693
8507.65306122449	308.695061015652
8514.0306122449	308.556606377934
8520.40816326531	308.419170925394
8526.78571428571	308.28274587358
8533.16326530612	308.147322543247
8539.54081632653	308.012892358252
8545.91836734694	307.879446843936
8552.29591836735	307.746977625931
8558.67346938776	307.615476428417
8565.05102040816	307.484935072291
8571.42857142857	307.355345473789
8577.80612244898	307.226699643337
8584.18367346939	307.098989683688
8590.5612244898	306.972207788382
8596.9387755102	306.846346240613
8603.31632653061	306.721397411897
8609.69387755102	306.59735376035
8616.07142857143	306.474207829369
8622.44897959184	306.351952246663
8628.82653061224	306.23057972272
8635.20408163265	306.110083049332
8641.58163265306	305.990455098495
8647.95918367347	305.871688821405
8654.33673469388	305.753777246902
8660.71428571429	305.636713480217
8667.09183673469	305.520490702082
8673.4693877551	305.405102167544
8679.84693877551	305.290541204564
8686.22448979592	305.176801212961
8692.60204081633	305.063875663613
8698.97959183673	304.951758097128
8705.35714285714	304.840442122664
8711.73469387755	304.729921417062
8718.11224489796	304.620189723964
8724.48979591837	304.511240852522
8730.86734693878	304.403068676397
8737.24489795918	304.29566713305
8743.62244897959	304.189030222698
8750	304.083152007187
8756.37755102041	303.978026609151
8762.75510204082	303.87364821134
8769.13265306122	303.770011055496
8775.51020408163	303.6671094414
8781.88775510204	303.564937726203
8788.26530612245	303.463490323641
8794.64285714286	303.362761702981
8801.02040816327	303.262746388225
8807.39795918367	303.163438957539
8813.77551020408	303.064834042344
8820.15306122449	302.966926326415
8826.5306122449	302.869710545216
8832.90816326531	302.773181485329
8839.28571428571	302.677333983506
8845.66326530612	302.582162925915
8852.04081632653	302.487663247612
8858.41836734694	302.393829931852
8864.79591836735	302.300658009236
8871.17346938776	302.208142557074
8877.55102040816	302.116278698929
8883.92857142857	302.025061603827
8890.30612244898	301.934486485534
8896.68367346939	301.84454860205
8903.0612244898	301.7552432551
8909.4387755102	301.666565789352
8915.81632653061	301.578511591818
8922.19387755102	301.49107609144
8928.57142857143	301.404254758482
8934.94897959184	301.318043103845
8941.32653061224	301.232436678562
8947.70408163265	301.147431073425
8954.08163265306	301.063021918302
8960.45918367347	300.979204881571
8966.83673469388	300.895975669717
8973.21428571429	300.813330026893
8979.59183673469	300.731263734275
8985.9693877551	300.649772609581
8992.34693877551	300.568852506752
8998.72448979592	300.488499315416
9005.10204081633	300.408708960333
9011.47959183673	300.329477401006
9017.85714285714	300.250800631362
9024.23469387755	300.172674679175
9030.61224489796	300.095095605609
9036.98979591837	300.018059504917
9043.36734693878	299.941562504043
9049.74489795918	299.865600762095
9056.12244897959	299.790170469969
9062.5	299.71526785009
9068.87755102041	299.640889155943
9075.25510204082	299.567030671629
9081.63265306122	299.493688711565
9088.01020408163	299.420859620204
9094.38775510204	299.348539771549
9100.76530612245	299.276725568792
9107.14285714286	299.205413444078
9113.52040816327	299.134599858154
9119.89795918367	299.064281299936
9126.27551020408	298.994454286211
9132.65306122449	298.925115361435
9139.0306122449	298.856261097311
9145.40816326531	298.787888092441
9151.78571428571	298.719992972096
9158.16326530612	298.652572387959
9164.54081632653	298.585623017729
9170.91836734694	298.519141564823
9177.29591836735	298.453124758202
9183.67346938776	298.387569352048
9190.05102040816	298.322472125418
9196.42857142857	298.257829882005
9202.80612244898	298.193639449973
9209.18367346939	298.129897681587
9215.5612244898	298.066601452934
9221.9387755102	298.003747663748
9228.31632653061	297.941333237181
9234.69387755102	297.879355119465
9241.07142857143	297.817810279682
9247.44897959184	297.756695709623
9253.82653061224	297.696008423499
9260.20408163265	297.635745457656
9266.58163265306	297.575903870401
9272.95918367347	297.516480741838
9279.33673469388	297.457473173565
9285.71428571429	297.398878288442
9292.09183673469	297.340693230461
9298.4693877551	297.282915164529
9304.84693877551	297.225541276195
9311.22448979592	297.168568771462
9317.60204081633	297.111994876675
9323.97959183673	297.055816838259
9330.35714285714	297.00003192249
9336.73469387755	296.944637415358
9343.11224489796	296.889630622422
9349.48979591837	296.835008868544
9355.86734693878	296.780769497708
9362.24489795918	296.726909872915
9368.62244897959	296.673427375987
9375	296.620319407334
9381.37755102041	296.567583385812
9387.75510204082	296.515216748624
9394.13265306122	296.463216951083
9400.51020408163	296.411581466431
9406.88775510204	296.360307785729
9413.26530612245	296.309393417724
9419.64285714286	296.258835888621
9426.02040816327	296.208632741934
9432.39795918367	296.158781538408
9438.77551020408	296.109279855832
9445.15306122449	296.060125288849
9451.5306122449	296.01131544884
9457.90816326531	295.962847963841
9464.28571428571	295.914720478326
9470.66326530612	295.866930653063
9477.04081632653	295.819476165027
9483.41836734694	295.772354707274
9489.79591836735	295.725563988746
9496.17346938776	295.679101734148
9502.55102040816	295.63296568389
9508.92857142857	295.587153593907
9515.30612244898	295.541663235503
9521.68367346939	295.496492395262
9528.0612244898	295.451638874967
9534.4387755102	295.407100491409
9540.81632653061	295.362875076265
9547.19387755102	295.318960476039
9553.57142857143	295.27535455193
9559.94897959184	295.232055179669
9566.32653061224	295.189060249424
9572.70408163265	295.146367665743
9579.08163265306	295.103975347391
9585.45918367347	295.061881227218
9591.83673469388	295.020083252096
9598.21428571429	294.978579382828
9604.59183673469	294.937367593987
9610.9693877551	294.896445873817
9617.34693877551	294.85581222418
9623.72448979592	294.815464660433
9630.10204081633	294.775401211289
9636.47959183673	294.735619918737
9642.85714285714	294.696118837996
9649.23469387755	294.656896037356
9655.61224489796	294.617949598075
9661.98979591837	294.579277614323
9668.36734693878	294.540878193102
9674.74489795918	294.502749454095
9681.12244897959	294.464889529586
9687.5	294.427296564423
9693.87755102041	294.389968715889
9700.25510204082	294.352904153588
9706.63265306122	294.316101059384
9713.01020408163	294.279557627348
9719.38775510204	294.243272063618
9725.76530612245	294.20724258631
9732.14285714286	294.171467425477
9738.52040816327	294.135944823021
9744.89795918367	294.100673032567
9751.27551020408	294.065650319397
9757.65306122449	294.030874960411
9764.0306122449	293.99634524401
9770.40816326531	293.962059469996
9776.78571428571	293.928015949524
9783.16326530612	293.894213005046
9789.54081632653	293.860648970186
9795.91836734694	293.827322189665
9802.29591836735	293.794231019266
9808.67346938776	293.761373825746
9815.05102040816	293.728748986729
9821.42857142857	293.696354890645
9827.80612244898	293.664189936701
9834.18367346939	293.632252534763
9840.5612244898	293.600541105273
9846.9387755102	293.569054079213
9853.31632653061	293.537789898042
9859.69387755102	293.506747013586
9866.07142857143	293.475923887974
9872.44897959184	293.44531899361
9878.82653061224	293.414930813083
9885.20408163265	293.38475783907
9891.58163265306	293.354798574295
9897.95918367347	293.325051531491
9904.33673469388	293.29551523329
9910.71428571429	293.266188212155
9917.09183673469	293.23706901035
9923.4693877551	293.208156179872
9929.84693877551	293.179448282356
9936.22448979592	293.150943889018
9942.60204081633	293.122641580634
9948.97959183673	293.094539947443
9955.35714285714	293.066637589072
9961.73469387755	293.038933114497
9968.11224489796	293.011425142003
9974.48979591837	292.984112299083
9980.86734693878	292.956993222381
9987.24489795918	292.930066557665
9993.62244897959	292.903330959759
10000	292.876785092455
10006.3775510204	292.850427628469
10012.7551020408	292.824257249419
10019.1326530612	292.798272645727
10025.5102040816	292.772472516559
10031.887755102	292.746855569792
10038.2653061224	292.721420521968
10044.6428571429	292.696166098205
10051.0204081633	292.671091032142
10057.3979591837	292.646194065926
10063.7755102041	292.621473950131
10070.1530612245	292.596929443688
10076.5306122449	292.572559313846
10082.9081632653	292.548362336143
10089.2857142857	292.524337294325
10095.6632653061	292.50048298028
10102.0408163265	292.476798194021
10108.4183673469	292.453281743629
10114.7959183673	292.42993244518
10121.1734693878	292.406749122692
10127.5510204082	292.383730608115
10133.9285714286	292.360875741248
10140.306122449	292.338183369682
10146.6836734694	292.315652348762
10153.0612244898	292.293281541562
10159.4387755102	292.2710698188
10165.8163265306	292.24901605879
10172.193877551	292.22711914742
10178.5714285714	292.205377978098
10184.9489795918	292.183791451683
10191.3265306122	292.162358476443
10197.7040816327	292.141077968038
10204.0816326531	292.119948849446
10210.4591836735	292.098970050908
10216.8367346939	292.078140509899
10223.2142857143	292.057459171097
10229.5918367347	292.036924986306
10235.9693877551	292.016536914412
10242.3469387755	291.996293921365
10248.7244897959	291.976194980127
10255.1020408163	291.956239070601
10261.4795918367	291.936425179604
10267.8571428571	291.916752300845
10274.2346938776	291.897219434851
10280.612244898	291.877825588924
10286.9897959184	291.858569777111
10293.3673469388	291.839451020174
10299.7448979592	291.820468345516
10306.1224489796	291.801620787146
10312.5	291.782907385661
10318.8775510204	291.76432718819
10325.2551020408	291.745879248334
10331.6326530612	291.727562626142
10338.0102040816	291.709376388088
10344.387755102	291.691319607001
10350.7653061224	291.673391362022
10357.1428571429	291.65559073859
10363.5204081633	291.637916828393
10369.8979591837	291.620368729314
10376.2755102041	291.602945545393
10382.6530612245	291.585646386814
10389.0306122449	291.568470369844
10395.4081632653	291.551416616784
10401.7857142857	291.53448425595
10408.1632653061	291.51767242164
10414.5408163265	291.500980254077
10420.9183673469	291.484406899366
10427.2959183673	291.467951509483
10433.6734693878	291.451613242229
10440.0510204082	291.435391261171
10446.4285714286	291.419284735621
10452.806122449	291.403292840614
10459.1836734694	291.387414756851
10465.5612244898	291.371649670656
10471.9387755102	291.355996773961
10478.3163265306	291.340455264267
10484.693877551	291.325024344596
10491.0714285714	291.30970322345
10497.4489795918	291.294491114804
10503.8265306122	291.279387238054
10510.2040816327	291.26439081797
10516.5816326531	291.249501084673
10522.9591836735	291.234717273616
10529.3367346939	291.220038625526
10535.7142857143	291.205464386372
10542.0918367347	291.19099380734
10548.4693877551	291.17662614481
10554.8469387755	291.162360660295
10561.2244897959	291.148196620418
10567.6020408163	291.134133296896
10573.9795918367	291.120169966493
10580.3571428571	291.106305910976
10586.7346938776	291.092540417098
10593.112244898	291.078872776573
10599.4897959184	291.065302286027
10605.8673469388	291.05182824696
10612.2448979592	291.03844996574
10618.6224489796	291.02516675356
10625	291.011977926394
10631.3775510204	290.998882804968
10637.7551020408	290.9858807148
10644.1326530612	290.972970985867
10650.5102040816	290.960152953048
10656.887755102	290.947425960915
10663.2653061224	290.934789317035
10669.6428571429	290.922242481288
10676.0204081633	290.909785106191
10682.3979591837	290.897411338283
10688.7755102041	290.885191129599
10695.1530612245	290.873401723604
10701.5306122449	290.862206820539
10707.9081632653	290.851644179136
10714.2857142857	290.841722330887
10720.6632653061	290.832473482737
10727.0408163265	290.823984372543
10733.4183673469	290.816412086973
10739.7959183673	290.809989188923
10746.1734693878	290.805022499353
10752.5510204082	290.801887830793
10758.9285714286	290.801021533051
10765.306122449	290.802910692588
10771.6836734694	290.808082780113
10778.0612244898	290.817094932293
10784.4387755102	290.830523163627
10790.8163265306	290.848952101926
10797.193877551	290.872965147864
10803.5714285714	290.903135167055
10809.9489795918	290.940015951011
10816.3265306122	290.98413434158
10822.7040816327	291.03598291079
10829.0816326531	291.096013658732
10835.4591836735	291.164632448057
10841.8367346939	291.242193969912
10848.2142857143	291.328997477859
10854.5918367347	291.42528359995
10860.9693877551	291.531231650018
10867.3469387755	291.646957351334
10873.7244897959	291.772511615701
10880.1020408163	291.90788002412
10886.4795918367	292.052982631653
10892.8571428571	292.207674208048
10899.2346938776	292.371745572021
10905.612244898	292.544925100384
10911.9897959184	292.726879686479
10918.3673469388	292.917224274408
10924.7448979592	293.115497677399
10931.1224489796	293.321321032079
10937.5	293.533892422238
10943.8775510204	293.753106594674
10950.2551020408	293.978494176013
10956.6326530612	294.209434020789
10963.0102040816	294.445223891414
10969.387755102	294.685146169527
10975.7653061224	294.928504792102
10982.1428571429	295.17464667709
10988.5204081633	295.422972764708
10994.8979591837	295.672942081352
11001.2755102041	295.924071891406
11007.6530612245	296.175935530848
11014.0306122449	296.428158403885
11020.4081632653	296.680413465104
11026.7857142857	296.932416681718
11033.1632653061	297.183922481974
11039.5408163265	297.434719223638
11045.9183673469	297.684625170228
11052.2959183673	297.933484912834
11058.6734693878	298.181165992775
11065.0510204082	298.427555888086
11071.4285714286	298.67255943267
11077.806122449	298.916096557035
11084.1836734694	299.158100196563
11090.5612244898	299.398514517012
11096.9387755102	299.637293404257
11103.3163265306	299.874399119081
11109.693877551	300.10980109729
11116.0714285714	300.343474945272
11122.4489795918	300.575401584288
11128.8265306122	300.805566474522
11135.2040816327	301.033958952028
11141.5816326531	301.260571672294
11147.9591836735	301.485400129549
11154.3367346939	301.708442224431
11160.7142857143	301.929697903996
11167.0918367347	302.149168858577
11173.4693877551	302.366858253868
11179.8469387755	302.582770498341
11186.2244897959	302.796911050239
11192.6020408163	303.009286254252
11198.9795918367	303.21990319569
11205.3571428571	303.428769578521
11211.7346938776	303.635893623782
11218.112244898	303.841283982333
11224.4897959184	304.044949658541
11230.8673469388	304.246899947543
11237.2448979592	304.447144382888
11243.6224489796	304.64569269099
11250	304.842554752773
11256.3775510204	305.037740572187
11262.7551020408	305.23126024983
11269.1326530612	305.423123960216
11275.5102040816	305.613341933225
11281.887755102	305.801924438835
11288.2653061224	305.988881774308
11294.6428571429	306.174224253553
11301.0204081633	306.357962198533
11307.3979591837	306.540105932192
11313.7755102041	306.720665772672
11320.1530612245	306.899652028699
11326.5306122449	307.077074995839
11332.9081632653	307.252944953463
11339.2857142857	307.427272162449
11345.6632653061	307.600066863378
11352.0408163265	307.771339275026
11358.4183673469	307.941099593269
11364.7959183673	308.109357990351
11371.1734693878	308.276124614272
11377.5510204082	308.441409588241
11383.9285714286	308.605223010456
11390.306122449	308.767574953939
11396.6836734694	308.928475466347
11403.0612244898	309.087934569822
11409.4387755102	309.245962261045
11415.8163265306	309.402568511216
11422.193877551	309.557763265925
11428.5714285714	309.71155644515
11434.9489795918	309.863957943306
11441.3265306122	310.014977629165
11447.7040816327	310.164625345689
11454.0816326531	310.31291091004
11460.4591836735	310.459844113507
11466.8367346939	310.6054347213
11473.2142857143	310.749692472351
11479.5918367347	310.892627079242
11485.9693877551	311.034248227999
11492.3469387755	311.174565577748
11498.7244897959	311.313588760519
11505.1020408163	311.451327381045
11511.4795918367	311.587791016422
11517.8571428571	311.7229892157
11524.2346938776	311.856931499662
11530.612244898	311.989627360509
11536.9897959184	312.121086261393
11543.3673469388	312.251317636024
11549.7448979592	312.38033088839
11556.1224489796	312.508135392342
11562.5	312.63474049105
11568.8775510204	312.760155496663
11575.2551020408	312.884389689951
11581.6326530612	313.007452319799
11588.0102040816	313.129352602671
11594.387755102	313.250099722304
11600.7653061224	313.369702829274
11607.1428571429	313.488171040414
11613.5204081633	313.60551343838
11619.8979591837	313.72173907131
11626.2755102041	313.836856952342
11632.6530612245	313.950876059008
11639.0306122449	314.063805332912
11645.4081632653	314.17565367934
11651.7857142857	314.28642996672
11658.1632653061	314.3961430261
11664.5408163265	314.504801650873
11670.9183673469	314.61241459635
11677.2959183673	314.718990579174
11683.6734693878	314.824538276959
11690.0510204082	314.929066327993
11696.4285714286	315.032583330776
11702.806122449	315.135097843467
11709.1836734694	315.23661838366
11715.5612244898	315.337153428045
11721.9387755102	315.436711411899
11728.3163265306	315.53530072869
11734.693877551	315.632929729875
11741.0714285714	315.729606724547
11747.4489795918	315.825339978911
11753.8265306122	315.920137716069
11760.2040816327	316.014008115795
11766.5816326531	316.106959314152
11772.9591836735	316.198999403049
11779.3367346939	316.290136430147
11785.7142857143	316.380378398605
11792.0918367347	316.469733266653
11798.4693877551	316.55820894734
11804.8469387755	316.645813308449
11811.2244897959	316.732554172227
11817.6020408163	316.818439314962
11823.9795918367	316.90347646693
11830.3571428571	316.987673312264
11836.7346938776	317.071037488653
11843.112244898	317.153576587046
11849.4897959184	317.235298151682
11855.8673469388	317.316209679938
11862.2448979592	317.396318621984
11868.6224489796	317.475632380701
11875	317.554158311696
11881.3775510204	317.631903723118
11887.7551020408	317.708875875361
11894.1326530612	317.785081981148
11900.5102040816	317.860529205501
11906.887755102	317.935224665512
11913.2653061224	318.009175430207
11919.6428571429	318.082388520683
11926.0204081633	318.154870910036
11932.3979591837	318.226629523118
11938.7755102041	318.297671236606
11945.1530612245	318.368002879098
11951.5306122449	318.437631231006
11957.9081632653	318.50656302439
11964.2857142857	318.574804943154
11970.6632653061	318.642363623098
11977.0408163265	318.709245651755
11983.4183673469	318.775457568413
11989.7959183673	318.841005864318
11996.1734693878	318.905896982686
12002.5510204082	318.970137318543
12008.9285714286	319.033733218929
12015.306122449	319.096690983051
12021.6836734694	319.159016862241
12028.0612244898	319.220717059913
12034.4387755102	319.281797731842
12040.8163265306	319.342264986277
12047.193877551	319.402124883841
12053.5714285714	319.461383437684
12059.9489795918	319.520046613737
12066.3265306122	319.578120330775
12072.7040816327	319.635610460351
12079.0816326531	319.69252282709
12085.4591836735	319.748863208893
12091.8367346939	319.804637336939
12098.2142857143	319.859850895746
12104.5918367347	319.914509523517
12110.9693877551	319.968618812287
12117.3469387755	320.022184307882
12123.7244897959	320.075211510173
12130.1020408163	320.127705873366
12136.4795918367	320.179672806096
12142.8571428571	320.231117671443
12149.2346938776	320.282045787297
12155.612244898	320.332462426583
12161.9897959184	320.382372817298
12168.3673469388	320.431782142674
12174.7448979592	320.480695541546
12181.1224489796	320.529118108525
12187.5	320.57705489401
12193.8775510204	320.624510904521
12200.2551020408	320.671491102995
12206.6326530612	320.718000408909
12213.0102040816	320.764043698364
12219.387755102	320.809625804491
12225.7653061224	320.85475151769
12232.1428571429	320.899425585688
12238.5204081633	320.943652713785
12244.8979591837	320.987437565225
12251.2755102041	321.030784761386
12257.6530612245	321.073698881834
12264.0306122449	321.116184464708
12270.4081632653	321.158246007018
12276.7857142857	321.199887964773
12283.1632653061	321.241114753137
12289.5408163265	321.281930746845
12295.9183673469	321.322340280443
12302.2959183673	321.362347648366
12308.6734693878	321.401957105248
12315.0510204082	321.441172866279
12321.4285714286	321.4799991074
12327.806122449	321.5184399654
12334.1836734694	321.556499538324
12340.5612244898	321.594181885766
12346.9387755102	321.631491028996
12353.3163265306	321.668430951177
12359.693877551	321.705005597768
12366.0714285714	321.741218876765
12372.4489795918	321.77707465879
12378.8265306122	321.812576777447
12385.2040816327	321.847729029658
12391.5816326531	321.88253517585
12397.9591836735	321.916998940093
12404.3367346939	321.951124010518
12410.7142857143	321.984914039587
12417.0918367347	322.018372644224
12423.4693877551	322.051503406076
12429.8469387755	322.084309871896
12436.2244897959	322.116795553768
12442.6020408163	322.148963929222
12448.9795918367	322.180818441602
12455.3571428571	322.212362500385
12461.7346938776	322.243599481352
12468.112244898	322.274532726765
12474.4897959184	322.305165545771
12480.8673469388	322.335501214659
12487.2448979592	322.365542976951
12493.6224489796	322.395294043929
12500	322.42475759427


==> tiks/dyn-ecco/sig4-1-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	281.617625368503
25	287.575
30	296
35	296
40	296
45	296
50	296
55	296
60	296
65	296
70	296
75	296
80	296
85	296
90	296
95	296
100	296
105	296
110	296
115	296
120	296
125	296
130	296
135	296
140	296
145	296
150	296
155	296
160	296
165	296
170	296
175	296
180	296
185	296
190	296
195	296
200	296
205	296
210	296
215	296
220	296
225	296
230	296
235	296
240	296
245	296
250	296
255	296
260	296
265	296
270	296
275	296
280	296
285	296
290	296
295	296
300	296
305	296
310	296
315	296
320	296
325	296
330	296
335	296
340	296
345	296
350	296
355	296
360	296
365	296
370	296
375	296
380	296
385	296
390	296
395	296
400	296
405	296
410	296
415	296
420	296
425	296
430	296
435	296
440	296
445	296
450	296
455	296
460	296
465	296
470	296
475	296
480	296
485	296
490	296
495	296
500	296
505	296
510	296
515	296
520	296
525	296
530	296
535	296
540	296
545	296
550	296
555	296
560	296
565	296
570	296
575	296
580	296
585	296
590	296
595	296
600	296
605	296
610	296
615	296
620	296
625	296
630	296
635	296
640	296
645	296
650	296
655	296
660	296
665	296
670	296
675	296
680	296
685	296
690	296
695	296
700	296
705	296
710	296
715	296
720	296
725	296
730	296
735	296
740	296
745	296
750	296
755	296
760	296
765	296
770	296
775	296
780	296
785	296
790	296
795	296
800	296
805	296
810	296
815	296
820	296
825	296
830	296
835	296
840	296
845	296
850	296
855	296
860	296
865	296
870	296
875	296
880	296
885	296
890	296
895	296
900	296
905	296
910	296
915	296
920	296
925	296
930	296
935	296
940	296
945	296
950	296
955	296
960	296
965	296
970	296
975	296
980	296
985	296
990	296
995	296
1000	296
1005	296
1010	296
1015	296
1020	296
1025	296
1030	296
1035	296
1040	296
1045	296
1050	296
1055	296
1060	296
1065	296
1070	296
1075	296
1080	296
1085	296
1090	296
1095	296
1100	296
1105	296
1110	296
1115	296
1120	296
1125	296
1130	296
1135	296
1140	296
1145	296
1150	296
1155	296
1160	296
1165	296
1170	296
1175	296
1180	296
1185	296
1190	296
1195	296
1200	296
1205	296
1210	296
1215	296
1220	296
1225	296
1230	296
1235	296
1240	296
1245	296
1250	296
1255	296
1260	296
1265	296
1270	296
1275	296
1280	296
1285	296
1290	296
1295	296
1300	296
1305	296
1310	296
1315	296
1320	296
1325	296
1330	296
1335	296
1340	296
1345	296
1350	296
1355	296
1360	296
1365	296
1370	296
1375	296
1380	296
1385	296
1390	296
1395	296
1400	296
1405	296
1410	296
1415	296
1420	296
1425	296
1430	296
1435	296
1440	296
1445	296
1450	296
1455	296
1460	296
1465	296
1470	296
1475	296
1480	296
1485	296
1490	296
1495	296
1500	296
1505	296
1510	296
1515	296
1520	296
1525	296
1530	296
1535	296
1540	296
1545	296
1550	296
1555	296
1560	296
1565	296
1570	296
1575	296
1580	296
1585	296
1590	296
1595	296
1600	296
1605	296
1610	296
1615	296
1620	296
1625	296
1630	296
1635	296
1640	296
1645	296
1650	296
1655	296
1660	296
1665	296
1670	296
1675	296
1680	296
1685	296
1690	296
1695	296
1700	296
1705	296
1710	296
1715	296
1720	296
1725	296
1730	296
1735	296
1740	296
1745	296
1750	296
1755	296
1760	296
1765	296
1770	296
1775	296
1780	296
1785	296
1790	296
1795	296
1800	296
1805	296
1810	296
1815	296
1820	296
1825	296
1830	296
1835	296
1840	296
1845	296
1850	296
1855	296
1860	296
1865	296
1870	296
1875	296
1880	296
1885	296
1890	296
1895	296
1900	296
1905	296
1910	296
1915	296
1920	296
1925	296
1930	296
1935	296
1940	296
1945	296
1950	296
1955	296
1960	296
1965	296
1970	296
1975	296
1980	296
1985	296
1990	296
1995	296
2000	296
2005	296
2010	296
2015	296
2020	296
2025	296
2030	296
2035	296
2040	296
2045	296
2050	296
2055	296
2060	296
2065	296
2070	296
2075	296
2080	296
2085	296
2090	296
2095	296
2100	296
2105	296
2110	296
2115	296
2120	296
2125	296
2130	296
2135	296
2140	296
2145	296
2150	296
2155	296
2160	296
2165	296
2170	296
2175	296
2180	296
2185	296
2190	296
2195	296
2200	296
2205	296
2210	296
2215	296
2220	296
2225	296
2230	296
2235	296
2240	296
2245	296
2250	296
2255	296
2260	296
2265	296
2270	296
2275	296
2280	296
2285	296
2290	296
2295	296
2300	296
2305	296
2310	296
2315	296
2320	296
2325	296
2330	296
2335	296
2340	296
2345	296
2350	296
2355	296
2360	296
2365	296
2370	296
2375	296
2380	296
2385	296
2390	296
2395	296
2400	296
2405	296
2410	296
2415	296
2420	296
2425	296
2430	296
2435	296
2440	296
2445	296
2450	296
2455	296
2460	296
2465	296
2470	296
2475	296
2480	296
2485	296
2490	296
2495	296
2500	296
2505	296
2510	296
2515	296
2520	296
2525	296
2530	296
2535	296
2540	296
2545	296
2550	296
2555	296
2560	296
2565	296
2570	296
2575	296
2580	296
2585	296
2590	296
2595	296
2600	296
2605	296
2610	296
2615	296
2620	296
2625	296
2630	296
2635	296
2640	296
2645	296
2650	296
2655	296
2660	296
2665	296
2670	296
2675	296
2680	296
2685	296
2690	296
2695	296
2700	296
2705	296
2710	296
2715	296
2720	296
2725	296
2730	296
2735	296
2740	296
2745	296
2750	296
2755	296
2760	296
2765	296
2770	296
2775	296
2780	296
2785	296
2790	296
2795	296
2800	296
2805	296
2810	296
2815	296
2820	296
2825	296
2830	296
2835	296
2840	296
2845	296
2850	296
2855	296
2860	296
2865	296
2870	296
2875	296
2880	296
2885	296
2890	296
2895	296
2900	296
2905	296
2910	296
2915	296
2920	296
2925	296
2930	296
2935	296
2940	296
2945	296
2950	296
2955	296
2960	296
2965	296
2970	296
2975	296
2980	296
2985	296
2990	296
2995	296
3000	296
3005	296
3010	296
3015	296
3020	296
3025	296
3030	296
3035	296
3040	296
3045	296
3050	296
3055	296
3060	296
3065	296
3070	296
3075	296
3080	296
3085	296
3090	296
3095	296
3100	296
3105	296
3110	296
3115	296
3120	296
3125	296
3130	296
3135	296
3140	296
3145	296
3150	296
3155	296
3160	296
3165	296
3170	296
3175	296
3180	296
3185	296
3190	296
3195	296
3200	296
3205	296
3210	296
3215	296
3220	296
3225	296
3230	296
3235	296
3240	296
3245	296
3250	296
3255	296
3260	296
3265	296
3270	296
3275	296
3280	296
3285	296
3290	296
3295	296
3300	296
3305	296
3310	296
3315	296
3320	296
3325	296
3330	296
3335	296
3340	296
3345	296
3350	296
3355	296
3360	296
3365	296
3370	296
3375	296
3380	296
3385	296
3390	296
3395	296
3400	296
3405	296
3410	296
3415	296
3420	296
3425	296
3430	296
3435	296
3440	296
3445	296
3450	296
3455	296
3460	296
3465	296
3470	296
3475	296
3480	296
3485	296
3490	296
3495	296
3500	296
3505	296
3510	296
3515	296
3520	296
3525	296
3530	296
3535	296
3540	296
3545	296
3550	296
3555	296
3560	296
3565	296
3570	296
3575	296
3580	296
3585	296
3590	296
3595	296
3600	296
3605	296
3610	296
3615	296
3620	296
3625	296
3630	296
3635	296
3640	296
3645	296
3650	296
3655	296
3660	296
3665	296
3670	296
3675	296
3680	296
3685	296
3690	296
3695	296
3700	296
3705	296
3710	296
3715	296
3720	296
3725	296
3730	296
3735	296
3740	296
3745	296
3750	296
3755	296
3760	296
3765	296
3770	296
3775	296
3780	296
3785	296
3790	296
3795	296
3800	296
3805	296
3810	296
3815	296
3820	296
3825	296
3830	296
3835	296
3840	296
3845	296
3850	296
3855	296
3860	296
3865	296
3870	296
3875	296
3880	296
3885	296
3890	296
3895	296
3900	296
3905	296
3910	296
3915	296
3920	296
3925	296
3930	296
3935	296
3940	296
3945	296
3950	296
3955	296
3960	296
3965	296
3970	296
3975	296
3980	296
3985	296
3990	296
3995	296
4000	296
4005	296
4010	296
4015	296
4020	296
4025	296
4030	296
4035	296
4040	296
4045	296
4050	296
4055	296
4060	296
4065	296
4070	296
4075	296
4080	296
4085	296
4090	296
4095	296
4100	296
4105	296
4110	296
4115	296
4120	296
4125	296
4130	296
4135	296
4140	296
4145	296
4150	296
4155	296
4160	296
4165	296
4170	296
4175	296
4180	296
4185	296
4190	296
4195	296
4200	296
4205	296
4210	296
4215	296
4220	296
4225	296
4230	296
4235	296
4240	296
4245	296
4250	296
4255	296
4260	296
4265	296
4270	296
4275	296
4280	296
4285	296
4290	296
4295	296
4300	296
4305	296
4310	296
4315	296
4320	296
4325	296
4330	296
4335	296
4340	296
4345	296
4350	296
4355	296
4360	296
4365	296
4370	296
4375	296
4380	296
4385	296
4390	296
4395	296
4400	296
4405	296
4410	296
4415	296
4420	296
4425	296
4430	296
4435	296
4440	296
4445	296
4450	296
4455	296
4460	296
4465	296
4470	296
4475	296
4480	296
4485	296
4490	296
4495	296
4500	296
4505	296
4510	296
4515	296
4520	296
4525	296
4530	296
4535	296
4540	296
4545	296
4550	296
4555	296
4560	296
4565	296
4570	296
4575	296
4580	296
4585	296
4590	296
4595	296
4600	296
4605	296
4610	296
4615	296
4620	296
4625	296
4630	296
4635	296
4640	296
4645	296
4650	296
4655	296
4660	296
4665	296
4670	296
4675	296
4680	296
4685	296
4690	296
4695	296
4700	296
4705	296
4710	296
4715	296
4720	296
4725	296
4730	296
4735	296
4740	296
4745	296
4750	296
4755	296
4760	296
4765	296
4770	296
4775	296
4780	296
4785	296
4790	296
4795	296
4800	296
4805	296
4810	296
4815	296
4820	296
4825	296
4830	296
4835	296
4840	296
4845	296
4850	296
4855	296
4860	296
4865	296
4870	296
4875	296
4880	296
4885	296
4890	296
4895	296
4900	296
4905	296
4910	296
4915	296
4920	296
4925	296
4930	296
4935	296
4940	296
4945	296
4950	296
4955	296
4960	296
4965	296
4970	296
4975	296
4980	296
4985	296
4990	296
4995	296
5000	296
5005	296
5010	296
5015	296
5020	296
5025	296
5030	296
5035	296
5040	296
5045	296
5050	296
5055	296
5060	296
5065	296
5070	296
5075	296
5080	296
5085	296
5090	296
5095	296
5100	296
5105	296
5110	296
5115	296
5120	296
5125	296
5130	296
5135	296
5140	296
5145	296
5150	296
5155	296
5160	296
5165	296
5170	296
5175	296
5180	296
5185	296
5190	296
5195	296
5200	296
5205	296
5210	296
5215	296
5220	296
5225	296
5230	296
5235	296
5240	296
5245	296
5250	296
5255	296
5260	296
5265	296
5270	296
5275	296
5280	296
5285	296
5290	296
5295	296
5300	296
5305	296
5310	296
5315	296
5320	296
5325	296
5330	296
5335	296
5340	296
5345	296
5350	296
5355	296
5360	296
5365	296
5370	296
5375	296
5380	296
5385	296
5390	296
5395	296
5400	296
5405	296
5410	296
5415	296
5420	296
5425	296
5430	296
5435	296
5440	296
5445	296
5450	296
5455	296
5460	296
5465	296
5470	296
5475	296
5480	296
5485	296
5490	296
5495	296
5500	296
5505	296
5510	296
5515	296
5520	296
5525	296
5530	296
5535	296
5540	296
5545	296
5550	296
5555	296
5560	296
5565	296
5570	296
5575	296
5580	296
5585	296
5590	296
5595	296
5600	296
5605	296
5610	296
5615	296
5620	296
5625	296
5630	296
5635	296
5640	296
5645	296
5650	296
5655	296
5660	296
5665	296
5670	296
5675	296
5680	296
5685	296
5690	296
5695	296
5700	296
5705	296
5710	296
5715	296
5720	296
5725	296
5730	296
5735	296
5740	296
5745	296
5750	296
5755	296
5760	296
5765	296
5770	296
5775	296
5780	296
5785	296
5790	296
5795	296
5800	296
5805	296
5810	296
5815	296
5820	296
5825	296
5830	296
5835	296
5840	296
5845	296
5850	296
5855	296
5860	296
5865	296
5870	296
5875	296
5880	296
5885	296
5890	296
5895	296
5900	296
5905	296
5910	296
5915	296
5920	296
5925	296
5930	296
5935	296
5940	296
5945	296
5950	296
5955	296
5960	296
5965	296
5970	296
5975	296
5980	296
5985	296
5990	296
5995	296
6000	296
6005	296
6010	296
6015	296
6020	296
6025	296
6030	296
6035	296
6040	296
6045	296
6050	296
6055	296
6060	296
6065	296
6070	296
6075	296
6080	296
6085	296
6090	296
6095	296
6100	296
6105	296
6110	296
6115	296
6120	296
6125	296
6130	296
6135	296
6140	296
6145	296
6150	296
6155	296
6160	296
6165	296
6170	296
6175	296
6180	296
6185	296
6190	296
6195	296
6200	296
6205	296
6210	296
6215	296
6220	296
6225	296
6230	296
6235	296
6240	296
6245	296
6250	296
6255	296
6260	296
6265	296
6270	296
6275	296
6280	296
6285	296
6290	296
6295	296
6300	296
6305	296
6310	296
6315	296
6320	296
6325	296
6330	296
6335	296
6340	296
6345	296
6350	296
6355	296
6360	296
6365	296
6370	296
6375	296
6380	296
6385	296
6390	296
6395	296
6400	296
6405	296
6410	296
6415	296
6420	296
6425	296
6430	296
6435	296
6440	296
6445	296.380728271905
6450	297.518741749
6455	299.401572117487
6460	302.008590693839
6465	305.311234436982
6470	309.273318890941
6475	313.851434629321
6480	318.995422858059
6485	324.648924965673
6490	330.75
6495	337.231803306232
6500	344.023318890941
6505	351.050137488166
6510	358.235271802898
6515	365.5
6520	372.764728197102
6525	379.949862511834
6530	386.976681109059
6535	393.768196693768
6540	400.25
6545	406.351075034327
6550	412.004577141941
6555	417.148565370679
6560	421.726681109059
6565	425.688765563018
6570	428.991409306161
6575	431.598427882513
6580	433.481258251
6585	435
6590	435
6595	435
6600	435
6605	435
6610	435
6615	435
6620	435
6625	435
6630	435
6635	435
6640	435
6645	435
6650	435
6655	435
6660	435
6665	435
6670	435
6675	435
6680	435
6685	435
6690	435
6695	435
6700	435
6705	435
6710	435
6715	435
6720	435
6725	435
6730	435
6735	435
6740	435
6745	435
6750	435
6755	435
6760	435
6765	435
6770	435
6775	435
6780	435
6785	435
6790	435
6795	435
6800	435
6805	435
6810	435
6815	435
6820	435
6825	435
6830	435
6835	435
6840	435
6845	435
6850	435
6855	435
6860	435
6865	435
6870	435
6875	435
6880	435
6885	435
6890	435
6895	435
6900	435
6905	435
6910	435
6915	435
6920	435
6925	435
6930	435
6935	435
6940	435
6945	435
6950	435
6955	435
6960	435
6965	435
6970	435
6975	435
6980	435
6985	435
6990	435
6995	435
7000	435
7005	435
7010	435
7015	435
7020	435
7025	435
7030	435
7035	435
7040	435
7045	435
7050	435
7055	435
7060	435
7065	435
7070	435
7075	435
7080	435
7085	435
7090	435
7095	435
7100	435
7105	435
7110	435
7115	435
7120	435
7125	435
7130	435
7135	435
7140	435
7145	435
7150	435
7155	435
7160	435
7165	435
7170	435
7175	435
7180	435
7185	435
7190	435
7195	435
7200	435
7205	435
7210	435
7215	435
7220	435
7225	435
7230	435
7235	435
7240	435
7245	435
7250	435
7255	435
7260	435
7265	435
7270	435
7275	435
7280	435
7285	435
7290	435
7295	435
7300	435
7305	435
7310	435
7315	435
7320	435
7325	435
7330	435
7335	435
7340	435
7345	435
7350	435
7355	435
7360	435
7365	435
7370	435
7375	435
7380	435
7385	435
7390	435
7395	435
7400	435
7405	435
7410	435
7415	435
7420	435
7425	435
7430	435
7435	435
7440	435
7445	435
7450	435
7455	435
7460	435
7465	435
7470	435
7475	435
7480	435
7485	435
7490	435
7495	435
7500	435
7505	435
7510	435
7515	435
7520	435
7525	435
7530	435
7535	435
7540	435
7545	435
7550	435
7555	435
7560	435
7565	435
7570	435
7575	435
7580	435
7585	435
7590	435
7595	435
7600	435
7605	435
7610	435
7615	435
7620	435
7625	435
7630	435
7635	435
7640	435
7645	435
7650	435
7655	435
7660	435
7665	435
7670	435
7675	435
7680	435
7685	435
7690	435
7695	435
7700	435
7705	435
7710	431.647371366218
7715	421.917664114684
7720	406.763289782034
7725	387.667664114684
7730	366.5
7735	345.332335885316
7740	326.236710217966
7745	311.082335885316
7750	298
7755	298
7760	298
7765	298
7770	298
7775	298
7780	298
7785	298
7790	298
7795	298
7800	298
7805	298
7810	298
7815	298
7820	298
7825	298
7830	298
7835	298
7840	298
7845	298
7850	298
7855	298
7860	298
7865	298
7870	298
7875	298
7880	298
7885	298
7890	298
7895	298
7900	298
7905	298
7910	298
7915	298
7920	298
7925	298
7930	298
7935	298
7940	298
7945	298
7950	298
7955	298
7960	298
7965	298
7970	298
7975	298
7980	298
7985	298
7990	298
7995	298
8000	298
8005	298
8010	298
8015	298
8020	298
8025	298
8030	298
8035	298
8040	298
8045	298
8050	298
8055	298
8060	298
8065	298
8070	298
8075	298
8080	298
8085	298
8090	298
8095	298
8100	298
8105	298
8110	298
8115	298
8120	298
8125	298
8130	298
8135	298
8140	298
8145	298
8150	298
8155	298
8160	298
8165	298
8170	298
8175	298
8180	298
8185	298
8190	298
8195	298
8200	298
8205	298
8210	298
8215	298
8220	298
8225	298
8230	298
8235	298
8240	298
8245	298
8250	298
8255	298
8260	298
8265	298
8270	298
8275	298
8280	298
8285	298
8290	298
8295	298
8300	298
8305	298
8310	298
8315	298
8320	298
8325	298
8330	298
8335	298
8340	298
8345	298
8350	298
8355	298
8360	298
8365	298
8370	298
8375	298
8380	298
8385	298
8390	298
8395	298
8400	298
8405	298
8410	298
8415	298
8420	298
8425	298
8430	298
8435	298
8440	298
8445	298
8450	298
8455	298
8460	298
8465	298
8470	298
8475	298
8480	298
8485	298
8490	298
8495	298
8500	298
8505	298
8510	298
8515	298
8520	298
8525	298
8530	298
8535	298
8540	298
8545	298
8550	298
8555	298
8560	298
8565	298
8570	298
8575	298
8580	298
8585	298
8590	298
8595	298
8600	298
8605	298
8610	298
8615	298
8620	298
8625	298
8630	298
8635	298
8640	298
8645	298
8650	298
8655	298
8660	298
8665	298
8670	298
8675	298
8680	298
8685	298
8690	298
8695	298
8700	298
8705	298
8710	298
8715	298
8720	298
8725	298
8730	298
8735	298
8740	298
8745	298
8750	298
8755	298
8760	298
8765	298
8770	298
8775	298
8780	298
8785	298
8790	298
8795	298
8800	298
8805	298
8810	298
8815	298
8820	298
8825	298
8830	298
8835	298
8840	298
8845	298
8850	298
8855	298
8860	298
8865	298
8870	298
8875	298
8880	298
8885	298
8890	298
8895	298
8900	298
8905	298
8910	298
8915	298
8920	298
8925	298
8930	298
8935	298
8940	298
8945	298
8950	298
8955	298
8960	298
8965	298
8970	298
8975	298
8980	298
8985	298
8990	298
8995	298
9000	298
9005	298
9010	298
9015	298
9020	298
9025	298
9030	298
9035	298
9040	298
9045	298
9050	298
9055	298
9060	298
9065	298
9070	298
9075	298
9080	298
9085	298
9090	298
9095	298
9100	298
9105	298
9110	298
9115	298
9120	298
9125	298
9130	298
9135	298
9140	298
9145	298
9150	298
9155	298
9160	298
9165	298
9170	298
9175	298
9180	298
9185	298
9190	298
9195	298
9200	298
9205	298
9210	298
9215	298
9220	298
9225	298
9230	298
9235	298
9240	298
9245	298
9250	298
9255	298
9260	298
9265	298
9270	298
9275	298
9280	298
9285	298
9290	298
9295	298
9300	298
9305	298
9310	298
9315	298
9320	298
9325	298
9330	298
9335	298
9340	298
9345	298
9350	298
9355	298
9360	298
9365	298
9370	298
9375	298
9380	298
9385	298
9390	298
9395	298
9400	298
9405	298
9410	298
9415	298
9420	298
9425	298
9430	298
9435	298
9440	298
9445	298
9450	298
9455	298
9460	298
9465	298
9470	298
9475	298
9480	298
9485	298
9490	298
9495	298
9500	298
9505	298
9510	298
9515	298
9520	298
9525	298
9530	298
9535	298
9540	298
9545	298
9550	298
9555	298
9560	298
9565	298
9570	298
9575	298
9580	298
9585	298
9590	298
9595	298
9600	298
9605	298
9610	298
9615	298
9620	298
9625	298
9630	298
9635	298
9640	298
9645	298
9650	298
9655	298
9660	298
9665	298
9670	298
9675	298
9680	298
9685	298
9690	298
9695	298
9700	298
9705	298
9710	298
9715	298
9720	298
9725	298
9730	298
9735	298
9740	298
9745	298
9750	298
9755	298
9760	298
9765	298
9770	298
9775	298
9780	298
9785	298
9790	298
9795	298
9800	298
9805	298
9810	298
9815	298
9820	298
9825	298
9830	298
9835	298
9840	298
9845	298
9850	298
9855	298
9860	298
9865	298
9870	298
9875	298
9880	298
9885	298
9890	298
9895	298
9900	298
9905	298
9910	298
9915	298
9920	298
9925	298
9930	298
9935	298
9940	298
9945	298
9950	298
9955	298
9960	298
9965	298
9970	298
9975	298
9980	298
9985	298
9990	298
9995	298
10000	298
10005	298
10010	298
10015	298
10020	298
10025	298
10030	298
10035	298
10040	298
10045	298
10050	298
10055	298
10060	298
10065	298
10070	298
10075	298
10080	298
10085	298
10090	298
10095	298
10100	298
10105	298
10110	298
10115	298
10120	298
10125	298
10130	298
10135	298
10140	298
10145	298
10150	298
10155	298
10160	298
10165	298
10170	298
10175	298
10180	298
10185	298
10190	298
10195	298
10200	298
10205	298
10210	298
10215	298
10220	298
10225	298
10230	298
10235	298
10240	298
10245	298
10250	298
10255	298
10260	298
10265	298
10270	298
10275	298
10280	298
10285	298
10290	298
10295	298
10300	298
10305	298
10310	298
10315	298
10320	298
10325	298
10330	298
10335	298
10340	298
10345	298
10350	298
10355	298
10360	298
10365	298
10370	298
10375	298
10380	298
10385	298
10390	298
10395	298
10400	298
10405	298
10410	298
10415	298
10420	298
10425	298
10430	298
10435	298
10440	298
10445	298
10450	298
10455	298
10460	298
10465	298
10470	298
10475	298
10480	298
10485	298
10490	298
10495	298
10500	298
10505	298
10510	298
10515	298
10520	298
10525	298
10530	298
10535	298
10540	298
10545	298
10550	298
10555	298
10560	298
10565	298
10570	298
10575	298
10580	298
10585	298
10590	298
10595	298
10600	298
10605	298
10610	298
10615	298
10620	298
10625	298
10630	298
10635	298
10640	298
10645	298
10650	298
10655	298
10660	298
10665	298
10670	298
10675	298
10680	298
10685	298
10690	298.06906450501
10695	298.275985453993
10700	298.619946224496
10705	299.099589360498
10710	299.71302192967
10715	300.457822993911
10720	301.331053163689
10725	302.329266198465
10730	303.448522607429
10735	304.684405196877
10740	306.032036502847
10745	307.486098040251
10750	309.040851292496
10755	310.690160358796
10760	312.427516169763
10765	314.246062175735
10770	316.13862140644
10775	318.097724795222
10780	320.115640656036
10785	322.184405196877
10790	324.29585394923
10795	326.4416539895
10800	328.613336825249
10805	330.802331816474
10810	333
10815	335.197668183526
10820	337.386663174751
10825	339.5583460105
10830	341.70414605077
10835	343.815594803123
10840	345.884359343964
10845	347.902275204778
10850	349.86137859356
10855	351.753937824265
10860	353.572483830237
10865	355.309839641204
10870	356.959148707504
10875	358.513901959749
10880	359.967963497153
10885	361.315594803123
10890	362.551477392571
10895	363.670733801535
10900	364.668946836311
10905	365.542177006089
10910	366.28697807033
10915	366.900410639502
10920	367.380053775504
10925	367.724014546007
10930	368
10935	368
10940	368
10945	368
10950	368
10955	368
10960	368
10965	368
10970	368
10975	368
10980	368
10985	368
10990	368
10995	368
11000	368
11005	368
11010	368
11015	368
11020	368
11025	368
11030	368
11035	368
11040	368
11045	368
11050	368
11055	368
11060	368
11065	368
11070	368
11075	368
11080	368
11085	368
11090	368
11095	368
11100	368
11105	368
11110	368
11115	368
11120	368
11125	368
11130	368
11135	368
11140	368
11145	368
11150	368
11155	368
11160	368
11165	368
11170	368
11175	368
11180	368
11185	368
11190	368
11195	368
11200	368
11205	368
11210	368
11215	368
11220	368
11225	368
11230	368
11235	368
11240	368
11245	368
11250	368
11255	368
11260	368
11265	368
11270	368
11275	368
11280	368
11285	368
11290	368
11295	368
11300	368
11305	368
11310	368
11315	368
11320	368
11325	368
11330	368
11335	368
11340	368
11345	368
11350	368
11355	368
11360	368
11365	368
11370	368
11375	368
11380	368
11385	368
11390	368
11395	368
11400	368
11405	368
11410	368
11415	368
11420	368
11425	368
11430	368
11435	368
11440	368
11445	368
11450	368
11455	368
11460	368
11465	368
11470	368
11475	368
11480	368
11485	368
11490	368
11495	368
11500	368
11505	368
11510	368
11515	368
11520	368
11525	368
11530	368
11535	368
11540	368
11545	368
11550	368
11555	368
11560	368
11565	368
11570	368
11575	368
11580	368
11585	368
11590	368
11595	368
11600	368
11605	368
11610	368
11615	368
11620	368
11625	368
11630	368
11635	368
11640	368
11645	368
11650	368
11655	368
11660	368
11665	368
11670	368
11675	368
11680	368
11685	368
11690	368
11695	368
11700	368
11705	368
11710	368
11715	368
11720	368
11725	368
11730	368
11735	368
11740	368
11745	368
11750	368
11755	368
11760	368
11765	368
11770	368
11775	368
11780	368
11785	368
11790	368
11795	368
11800	368
11805	368
11810	368
11815	368
11820	368
11825	368
11830	368
11835	368
11840	368
11845	368
11850	368
11855	368
11860	368
11865	368
11870	368
11875	368
11880	368
11885	368
11890	368
11895	368
11900	368
11905	368
11910	368
11915	368
11920	368
11925	368
11930	368
11935	368
11940	368
11945	368
11950	368
11955	368
11960	368
11965	368
11970	368
11975	368
11980	368
11985	368
11990	368
11995	368
12000	368
12005	368
12010	368
12015	368
12020	368
12025	368
12030	368
12035	368
12040	368
12045	368
12050	368
12055	368
12060	368
12065	368
12070	368
12075	368
12080	368
12085	368
12090	368
12095	368
12100	368
12105	368
12110	368
12115	368
12120	368
12125	368
12130	368
12135	368
12140	368
12145	368
12150	368
12155	368
12160	368
12165	368
12170	368
12175	368
12180	368
12185	368
12190	368
12195	368
12200	368
12205	368
12210	368
12215	368
12220	368
12225	368
12230	368
12235	368
12240	368
12245	368
12250	368
12255	368
12260	368
12265	368
12270	368
12275	368
12280	368
12285	368
12290	368
12295	368
12300	368
12305	368
12310	368
12315	368
12320	368
12325	368
12330	368
12335	368
12340	368
12345	368
12350	368
12355	368
12360	368
12365	368
12370	368
12375	368
12380	368
12385	368
12390	368
12395	368
12400	368
12405	368
12410	368
12415	368
12420	368
12425	368
12430	368
12435	368
12440	368
12445	368
12450	368
12455	368
12460	368
12465	368
12470	368
12475	368
12480	368
12485	368
12490	368
12495	368
12500	368


==> tiks/dyn-ecco/sig4-1-e-1.tsv <==
0	279.150000073505
6.37755102040816	279.150408915909
12.7551020408163	279.150348033069
19.1326530612245	279.150178902456
25.5102040816327	279.149701309709
31.8877551020408	279.148911872497
38.265306122449	279.147672983021
44.6428571428571	279.145979893956
51.0204081632653	279.144036525706
57.3979591836735	279.142327314393
63.7755102040816	279.141573141033
70.1530612244898	279.142587321823
76.530612244898	279.146099135337
82.9081632653061	279.15262419051
89.2857142857143	279.162429362204
95.6632653061225	279.175572947976
102.040816326531	279.19197270463
108.418367346939	279.211465319835
114.795918367347	279.23384439731
121.173469387755	279.258882272658
127.551020408163	279.286344061327
133.928571428571	279.315997564574
140.30612244898	279.347619746302
146.683673469388	279.381000470441
153.061224489796	279.415944323858
159.438775510204	279.452271162995
165.816326530612	279.489816023866
172.19387755102	279.528428655144
178.571428571429	279.567972705134
184.948979591837	279.608324744887
191.326530612245	279.649373300181
197.704081632653	279.691017905974
204.081632653061	279.733168104289
210.459183673469	279.775742526707
216.836734693878	279.81866807151
223.214285714286	279.861879125597
229.591836734694	279.905316811959
235.969387755102	279.948928334982
242.34693877551	279.992666403283
248.724489795918	280.036488671832
255.102040816327	280.08035723765
261.479591836735	280.1242382031
267.857142857143	280.168101285243
274.234693877551	280.211919437369
280.612244897959	280.255668521262
286.989795918367	280.29932702233
293.367346938775	280.342875784287
299.744897959184	280.386297761987
306.122448979592	280.429577809168
312.5	280.472702492498
318.877551020408	280.515659912342
325.255102040816	280.558439544117
331.632653061225	280.601032101189
338.010204081633	280.643429411277
344.387755102041	280.685624298073
350.765306122449	280.72761047943
357.142857142857	280.769382478838
363.520408163265	280.810935542064
369.897959183673	280.852265560824
376.275510204082	280.893369007151
382.65306122449	280.934242875598
389.030612244898	280.974884627413
395.408163265306	281.015292141745
401.785714285714	281.055463673392
408.163265306122	281.095397814236
414.540816326531	281.135093456764
420.918367346939	281.174549762764
427.295918367347	281.21376613602
433.673469387755	281.252742196368
440.051020408163	281.291477756323
446.428571428571	281.329972800915
452.80612244898	281.368227469789
459.183673469388	281.406242039987
465.561224489796	281.444016911018
471.938775510204	281.481552591899
478.316326530612	281.518849689178
484.69387755102	281.555908895799
491.071428571429	281.592730981523
497.448979591837	281.62931678453
503.826530612245	281.665667203417
510.204081632653	281.701783190095
516.581632653061	281.737665743631
522.959183673469	281.773315904719
529.336734693878	281.808734750438
535.714285714286	281.843923389721
542.091836734694	281.87888295939
548.469387755102	281.913614620477
554.84693877551	281.94811955487
561.224489795918	281.982398962405
567.602040816327	282.016454058292
573.979591836735	282.050286070697
580.357142857143	282.083896238608
586.734693877551	282.117285809971
593.112244897959	282.150456040001
599.489795918367	282.183408189624
605.867346938776	282.216143524128
612.244897959184	282.248663311952
618.622448979592	282.280968823592
625	282.313061330613
631.377551020408	282.344942104792
637.755102040816	282.376612417328
644.132653061224	282.408073538151
650.510204081633	282.439326735306
656.887755102041	282.470373274391
663.265306122449	282.501214418062
669.642857142857	282.531851425607
676.020408163265	282.562285552553
682.397959183673	282.592518050306
688.775510204082	282.62255016585
695.15306122449	282.65238314149
701.530612244898	282.682018214601
707.908163265306	282.711456617399
714.285714285714	282.740699576776
720.663265306122	282.769748314139
727.040816326531	282.798604045253
733.418367346939	282.827267980107
739.795918367347	282.85574132283
746.173469387755	282.884025271594
752.551020408163	282.912121018506
758.928571428571	282.940029749558
765.30612244898	282.967752644583
771.683673469388	282.995290877187
778.061224489796	283.022645614697
784.438775510204	283.049818018154
790.816326530612	283.076809242288
797.19387755102	283.103620435474
803.571428571429	283.130252739724
809.948979591837	283.156707290697
816.326530612245	283.182985217688
822.704081632653	283.209087643601
829.081632653061	283.235015684974
835.459183673469	283.260770451996
841.836734693878	283.286353048494
848.214285714286	283.311764571936
854.591836734694	283.337006113469
860.969387755102	283.362078757936
867.34693877551	283.38698358386
873.724489795918	283.411721663483
880.102040816327	283.436294062795
886.479591836735	283.46070184155
892.857142857143	283.484946053264
899.234693877551	283.509027745264
905.612244897959	283.532947958716
911.989795918367	283.556707728632
918.367346938776	283.580308083888
924.744897959184	283.60375004728
931.122448979592	283.627034635537
937.5	283.650162859332
943.877551020408	283.67313572332
950.255102040816	283.695954226182
956.632653061224	283.718619360637
963.010204081633	283.741132113457
969.387755102041	283.763493465516
975.765306122449	283.785704391826
982.142857142857	283.807765861539
988.520408163265	283.829678837983
994.897959183673	283.851444278706
1001.27551020408	283.873063135506
1007.65306122449	283.894536354427
1014.0306122449	283.915864875817
1020.40816326531	283.937049634362
1026.78571428571	283.9580915591
1033.16326530612	283.97899157344
1039.54081632653	283.999750595212
1045.91836734694	284.020369536702
1052.29591836735	284.04084930465
1058.67346938776	284.061190800296
1065.05102040816	284.081394919419
1071.42857142857	284.101462552358
1077.80612244898	284.121394584026
1084.18367346939	284.141191893953
1090.5612244898	284.160855356324
1096.9387755102	284.180385839993
1103.31632653061	284.199784208501
1109.69387755102	284.219051320129
1116.07142857143	284.238188027923
1122.44897959184	284.257195179701
1128.82653061224	284.27607361809
1135.20408163265	284.294824180575
1141.58163265306	284.313447699506
1147.95918367347	284.331945002117
1154.33673469388	284.350316910574
1160.71428571429	284.368564242004
1167.09183673469	284.386687808505
1173.4693877551	284.404688417174
1179.84693877551	284.422566870154
1186.22448979592	284.440323964653
1192.60204081633	284.457960492954
1198.97959183673	284.475477242457
1205.35714285714	284.492874995712
1211.73469387755	284.51015453044
1218.11224489796	284.527316619541
1224.48979591837	284.544362031146
1230.86734693878	284.561291528644
1237.24489795918	284.578105870687
1243.62244897959	284.594805811222
1250	284.611392099534
1256.37755102041	284.627865480264
1262.75510204082	284.644226693418
1269.13265306122	284.66047647441
1275.51020408163	284.676615554092
1281.88775510204	284.692644658768
1288.26530612245	284.708564510214
1294.64285714286	284.724375825719
1301.02040816327	284.74007931811
1307.39795918367	284.755675695759
1313.77551020408	284.77116566262
1320.15306122449	284.78654991826
1326.5306122449	284.801829157879
1332.90816326531	284.81700407232
1339.28571428571	284.832075348112
1345.66326530612	284.847043667497
1352.04081632653	284.861909708439
1358.41836734694	284.876674144648
1364.79591836735	284.891337645619
1371.17346938776	284.905900876657
1377.55102040816	284.920364498876
1383.92857142857	284.934729169241
1390.30612244898	284.948995540601
1396.68367346939	284.963164261697
1403.0612244898	284.97723597718
1409.4387755102	284.991211327651
1415.81632653061	285.005090949684
1422.19387755102	285.018875475834
1428.57142857143	285.032565534665
1434.94897959184	285.046161750784
1441.32653061224	285.05966474486
1447.70408163265	285.073075133632
1454.08163265306	285.086393529943
1460.45918367347	285.099620542774
1466.83673469388	285.112756777248
1473.21428571429	285.125802834652
1479.59183673469	285.138759312472
1485.9693877551	285.151626804416
1492.34693877551	285.16440590042
1498.72448979592	285.177097186676
1505.10204081633	285.189701245666
1511.47959183673	285.202218656174
1517.85714285714	285.214649993301
1524.23469387755	285.226995828494
1530.61224489796	285.239256729576
1536.98979591837	285.251433260754
1543.36734693878	285.263525982636
1549.74489795918	285.275535452268
1556.12244897959	285.287462223152
1562.5	285.299306845255
1568.87755102041	285.311069865034
1575.25510204082	285.322751825468
1581.63265306122	285.33435326607
1588.01020408163	285.3458747229
1594.38775510204	285.357316728596
1600.76530612245	285.368679812397
1607.14285714286	285.379964500155
1613.52040816327	285.391171314348
1619.89795918367	285.402300774121
1626.27551020408	285.413353395294
1632.65306122449	285.424329690376
1639.0306122449	285.43523016859
1645.40816326531	285.446055335901
1651.78571428571	285.456805695025
1658.16326530612	285.467481745445
1664.54081632653	285.47808398344
1670.91836734694	285.488612902108
1677.29591836735	285.499068991369
1683.67346938776	285.509452737991
1690.05102040816	285.519764625616
1696.42857142857	285.530005134778
1702.80612244898	285.540174742904
1709.18367346939	285.550273924351
1715.5612244898	285.560303150425
1721.9387755102	285.57026288939
1728.31632653061	285.580153606484
1734.69387755102	285.589975763947
1741.07142857143	285.599729821043
1747.44897959184	285.609416234058
1753.82653061224	285.619035456333
1760.20408163265	285.628587938283
1766.58163265306	285.638074127413
1772.95918367347	285.647494468324
1779.33673469388	285.656849402743
1785.71428571429	285.666139369543
1792.09183673469	285.675364804753
1798.4693877551	285.684526141568
1804.84693877551	285.693623810385
1811.22448979592	285.702658238811
1817.60204081633	285.711629851673
1823.97959183673	285.72053907104
1830.35714285714	285.729386316249
1836.73469387755	285.738172003912
1843.11224489796	285.746896547927
1849.48979591837	285.755560359507
1855.86734693878	285.764163847197
1862.24489795918	285.772707416876
1868.62244897959	285.781191471785
1875	285.78961641254
1881.37755102041	285.797982637155
1887.75510204082	285.806290541042
1894.13265306122	285.814540517038
1900.51020408163	285.822732955426
1906.88775510204	285.830868243941
1913.26530612245	285.838946767784
1919.64285714286	285.846968909645
1926.02040816327	285.854935049722
1932.39795918367	285.862845565724
1938.77551020408	285.87070083289
1945.15306122449	285.878501224014
1951.5306122449	285.886247109453
1957.90816326531	285.893938857135
1964.28571428571	285.901576832586
1970.66326530612	285.909161398943
1977.04081632653	285.916692916962
1983.41836734694	285.924171745035
1989.79591836735	285.93159823921
1996.17346938776	285.938972753204
2002.55102040816	285.946295638411
2008.92857142857	285.953567243922
2015.30612244898	285.960787916539
2021.68367346939	285.967958000793
2028.0612244898	285.975077838946
2034.4387755102	285.982147771016
2040.81632653061	285.989168134793
2047.19387755102	285.996139265842
2053.57142857143	286.003061497522
2059.94897959184	286.009935161006
2066.32653061224	286.016760585289
2072.70408163265	286.023538097196
2079.08163265306	286.030268021406
2085.45918367347	286.036950680462
2091.83673469388	286.043586394784
2098.21428571429	286.050175482677
2104.59183673469	286.056718260351
2110.9693877551	286.063215041937
2117.34693877551	286.069666139492
2123.72448979592	286.076071863012
2130.10204081633	286.082432520453
2136.47959183673	286.088748417743
2142.85714285714	286.09501985878
2149.23469387755	286.101247145464
2155.61224489796	286.107430577702
2161.98979591837	286.113570453417
2168.36734693878	286.119667068564
2174.74489795918	286.125720717141
2181.12244897959	286.131731691209
2187.5	286.137700280891
2193.87755102041	286.14362677439
2200.25510204082	286.149511458009
2206.63265306122	286.155354616154
2213.01020408163	286.161156531344
2219.38775510204	286.166917484229
2225.76530612245	286.172637753606
2232.14285714286	286.178317616419
2238.52040816327	286.183957347775
2244.89795918367	286.189557220963
2251.27551020408	286.195117507461
2257.65306122449	286.200638476938
2264.0306122449	286.20612039728
2270.40816326531	286.211563534597
2276.78571428571	286.21696815323
2283.16326530612	286.222334515764
2289.54081632653	286.227662883041
2295.91836734694	286.232953514174
2302.29591836735	286.238206666551
2308.67346938776	286.243422595847
2315.05102040816	286.248601556042
2321.42857142857	286.253743799428
2327.80612244898	286.258849576615
2334.18367346939	286.263919136545
2340.5612244898	286.26895272651
2346.9387755102	286.273950592151
2353.31632653061	286.278912977475
2359.69387755102	286.283840124862
2366.07142857143	286.288732275084
2372.44897959184	286.293589667303
2378.82653061224	286.298412539087
2385.20408163265	286.303201126424
2391.58163265306	286.30795566373
2397.95918367347	286.312676383851
2404.33673469388	286.317363518086
2410.71428571429	286.322017296189
2417.09183673469	286.326637946383
2423.4693877551	286.331225695362
2429.84693877551	286.335780768311
2436.22448979592	286.340303388914
2442.60204081633	286.344793779354
2448.97959183673	286.349252160333
2455.35714285714	286.35367875108
2461.73469387755	286.358073769359
2468.11224489796	286.362437431474
2474.48979591837	286.366769952284
2480.86734693878	286.371071545216
2487.24489795918	286.375342422265
2493.62244897959	286.379582794005
2500	286.383792869606
2506.37755102041	286.387972856837
2512.75510204082	286.392122962074
2519.13265306122	286.39624339031
2525.51020408163	286.400334345168
2531.88775510204	286.404396028908
2538.26530612245	286.408428642429
2544.64285714286	286.412432385287
2551.02040816327	286.416407455703
2557.39795918367	286.420354050564
2563.77551020408	286.424272365438
2570.15306122449	286.428162594582
2576.5306122449	286.432024930953
2582.90816326531	286.435859566207
2589.28571428571	286.439666690715
2595.66326530612	286.443446493575
2602.04081632653	286.44719916261
2608.41836734694	286.450924884383
2614.79591836735	286.454623844204
2621.17346938776	286.458296226141
2627.55102040816	286.46194221302
2633.92857142857	286.465561986441
2640.30612244898	286.469155726782
2646.68367346939	286.472723613213
2653.0612244898	286.476265823691
2659.4387755102	286.479782534982
2665.81632653061	286.483273922661
2672.19387755102	286.486740161122
2678.57142857143	286.490181423584
2684.94897959184	286.493597882101
2691.32653061224	286.496989707571
2697.70408163265	286.500357069737
2704.08163265306	286.5037001372
2710.45918367347	286.507019077428
2716.83673469388	286.510314056758
2723.21428571429	286.513585240407
2729.59183673469	286.516832792476
2735.9693877551	286.520056875966
2742.34693877551	286.523257652772
2748.72448979592	286.526435283702
2755.10204081633	286.529589928476
2761.47959183673	286.532721745741
2767.85714285714	286.535830893069
2774.23469387755	286.538917526969
2780.61224489796	286.541981802899
2786.98979591837	286.545023875262
2793.36734693878	286.548043897419
2799.74489795918	286.551042021698
2806.12244897959	286.554018399398
2812.5	286.556973180793
2818.87755102041	286.559906515142
2825.25510204082	286.5628185507
2831.63265306122	286.565709434716
2838.01020408163	286.568579313444
2844.38775510204	286.571428332149
2850.76530612245	286.574256635115
2857.14285714286	286.577064365651
2863.52040816327	286.579851666092
2869.89795918367	286.582618677815
2876.27551020408	286.58536554124
2882.65306122449	286.588092395834
2889.0306122449	286.590799380119
2895.40816326531	286.593486631685
2901.78571428571	286.596154287187
2908.16326530612	286.598802482351
2914.54081632653	286.60143135199
2920.91836734694	286.60404103
2927.29591836735	286.606631649372
2933.67346938776	286.609203342193
2940.05102040816	286.611756239657
2946.42857142857	286.614290472069
2952.80612244898	286.61680616885
2959.18367346939	286.61930345854
2965.5612244898	286.621782468814
2971.9387755102	286.624243326477
2978.31632653061	286.626686157474
2984.69387755102	286.629111086895
2991.07142857143	286.631518238983
2997.44897959184	286.633907737137
3003.82653061224	286.636279703918
3010.20408163265	286.638634261054
3016.58163265306	286.640971529451
3022.95918367347	286.643291629188
3029.33673469388	286.645594679531
3035.71428571429	286.647880798937
3042.09183673469	286.650150105059
3048.4693877551	286.652402714745
3054.84693877551	286.654638744055
3061.22448979592	286.656858308258
3067.60204081633	286.659061521839
3073.97959183673	286.661248498504
3080.35714285714	286.663419351188
3086.73469387755	286.665574192058
3093.11224489796	286.667713132515
3099.48979591837	286.669836283203
3105.86734693878	286.671943754017
3112.24489795918	286.674035654101
3118.62244897959	286.676112091855
3125	286.678173174944
3131.37755102041	286.680219010299
3137.75510204082	286.682249704123
3144.13265306122	286.684265361895
3150.51020408163	286.686266088378
3156.88775510204	286.688251987619
3163.26530612245	286.690223162957
3169.64285714286	286.692179717027
3176.02040816327	286.694121751765
3182.39795918367	286.696049368413
3188.77551020408	286.697962667519
3195.15306122449	286.699861748951
3201.5306122449	286.701746711894
3207.90816326531	286.703617654855
3214.28571428571	286.705474675671
3220.66326530612	286.707317871511
3227.04081632653	286.709147338883
3233.41836734694	286.710963173634
3239.79591836735	286.712765470957
3246.17346938776	286.714554325399
3252.55102040816	286.716329830858
3258.92857142857	286.718092080592
3265.30612244898	286.719841167222
3271.68367346939	286.72157718274
3278.0612244898	286.723300218505
3284.4387755102	286.725010365253
3290.81632653061	286.726707713105
3297.19387755102	286.72839235156
3303.57142857143	286.73006436951
3309.94897959184	286.731723855236
3316.32653061224	286.73337089642
3322.70408163265	286.735005580141
3329.08163265306	286.736627992884
3335.45918367347	286.738238220544
3341.83673469388	286.739836348428
3348.21428571429	286.741422461258
3354.59183673469	286.742996643177
3360.9693877551	286.744558977756
3367.34693877551	286.746109547991
3373.72448979592	286.747648436309
3380.10204081633	286.749175724577
3386.47959183673	286.7506914941
3392.85714285714	286.752195825624
3399.23469387755	286.753688799346
3405.61224489796	286.755170494913
3411.98979591837	286.756640991426
3418.36734693878	286.758100367443
3424.74489795918	286.759548700986
3431.12244897959	286.760986069545
3437.5	286.762412550074
3443.87755102041	286.763828219002
3450.25510204082	286.765233152235
3456.63265306122	286.76662742516
3463.01020408163	286.768011112644
3469.38775510204	286.769384289042
3475.76530612245	286.770747028203
3482.14285714286	286.772099403465
3488.52040816327	286.773441487665
3494.89795918367	286.774773353139
3501.27551020408	286.776095071731
3507.65306122449	286.777406714788
3514.0306122449	286.778708353169
3520.40816326531	286.780000057248
3526.78571428571	286.781281896915
3533.16326530612	286.78255394158
3539.54081632653	286.783816260178
3545.91836734694	286.785068921169
3552.29591836735	286.786311992546
3558.67346938776	286.787545541831
3565.05102040816	286.788769636086
3571.42857142857	286.789984341913
3577.80612244898	286.791189725452
3584.18367346939	286.792385852392
3590.5612244898	286.793572787973
3596.9387755102	286.794750596982
3603.31632653061	286.795919343763
3609.69387755102	286.797079092218
3616.07142857143	286.798229905811
3622.44897959184	286.799371847567
3628.82653061224	286.80050498008
3635.20408163265	286.801629365513
3641.58163265306	286.802745065603
3647.95918367347	286.803852141659
3654.33673469388	286.804950654571
3660.71428571429	286.806040664811
3667.09183673469	286.807122232432
3673.4693877551	286.808195417077
3679.84693877551	286.809260277977
3686.22448979592	286.810316873955
3692.60204081633	286.811365263432
3698.97959183673	286.812405504422
3705.35714285714	286.813437654544
3711.73469387755	286.81446177102
3718.11224489796	286.815477910676
3724.48979591837	286.816486129947
3730.86734693878	286.817486484882
3737.24489795918	286.818479031141
3743.62244897959	286.819463824001
3750	286.82044091836
3756.37755102041	286.821410368738
3762.75510204082	286.822372229275
3769.13265306122	286.823326553744
3775.51020408163	286.824273395543
3781.88775510204	286.825212807705
3788.26530612245	286.826144842895
3794.64285714286	286.827069553415
3801.02040816327	286.827986991209
3807.39795918367	286.828897207861
3813.77551020408	286.829800254598
3820.15306122449	286.830696182297
3826.5306122449	286.831585041482
3832.90816326531	286.832466882328
3839.28571428571	286.833341754665
3845.66326530612	286.834209707979
3852.04081632653	286.835070791415
3858.41836734694	286.835925053777
3864.79591836735	286.836772543535
3871.17346938776	286.837613308821
3877.55102040816	286.838447397438
3883.92857142857	286.839274856856
3890.30612244898	286.840095734221
3896.68367346939	286.84091007635
3903.0612244898	286.841717929738
3909.4387755102	286.842519340559
3915.81632653061	286.843314354668
3922.19387755102	286.844103017604
3928.57142857143	286.844885374589
3934.94897959184	286.845661470534
3941.32653061224	286.84643135004
3947.70408163265	286.847195057401
3954.08163265306	286.847952636601
3960.45918367347	286.848704131323
3966.83673469388	286.849449584948
3973.21428571429	286.850189040556
3979.59183673469	286.850922540929
3985.9693877551	286.851650128554
3992.34693877551	286.852371845624
3998.72448979592	286.853087734039
4005.10204081633	286.853797835411
4011.47959183673	286.854502191063
4017.85714285714	286.855200842032
4024.23469387755	286.855893829071
4030.61224489796	286.856581192652
4036.98979591837	286.857262972966
4043.36734693878	286.857939209926
4049.74489795918	286.858609943169
4056.12244897959	286.859275212056
4062.5	286.859935055679
4068.87755102041	286.860589512855
4075.25510204082	286.861238622135
4081.63265306122	286.861882421803
4088.01020408163	286.862520949876
4094.38775510204	286.863154244109
4100.76530612245	286.863782341995
4107.14285714286	286.864405280768
4113.52040816327	286.865023097403
4119.89795918367	286.865635828618
4126.27551020408	286.86624351088
4132.65306122449	286.866846180399
4139.0306122449	286.867443873136
4145.40816326531	286.868036624802
4151.78571428571	286.868624470863
4158.16326530612	286.869207446535
4164.54081632653	286.869785586792
4170.91836734694	286.870358926366
4177.29591836735	286.870927499746
4183.67346938776	286.871491341184
4190.05102040816	286.872050484693
4196.42857142857	286.87260496405
4202.80612244898	286.873154812799
4209.18367346939	286.873700064248
4215.5612244898	286.874240751478
4221.9387755102	286.874776907338
4228.31632653061	286.875308564449
4234.69387755102	286.875835755205
4241.07142857143	286.876358511777
4247.44897959184	286.876876866111
4253.82653061224	286.877390849932
4260.20408163265	286.877900494744
4266.58163265306	286.878405831832
4272.95918367347	286.878906892265
4279.33673469388	286.879403706895
4285.71428571429	286.879896306359
4292.09183673469	286.880384721083
4298.4693877551	286.88086898128
4304.84693877551	286.881349116953
4311.22448979592	286.881825157899
4317.60204081633	286.882297133703
4323.97959183673	286.88276507375
4330.35714285714	286.883229007215
4336.73469387755	286.883688963075
4343.11224489796	286.884144970103
4349.48979591837	286.884597056872
4355.86734693878	286.885045251756
4362.24489795918	286.885489582933
4368.62244897959	286.885930078384
4375	286.886366765895
4381.37755102041	286.886799673059
4387.75510204082	286.887228827278
4394.13265306122	286.887654255761
4400.51020408163	286.888075985529
4406.88775510204	286.888494043416
4413.26530612245	286.888908456067
4419.64285714286	286.889319249943
4426.02040816327	286.88972645132
4432.39795918367	286.89013008629
4438.77551020408	286.890530180766
4445.15306122449	286.890926760479
4451.5306122449	286.89131985098
4457.90816326531	286.891709477643
4464.28571428571	286.892095665664
4470.66326530612	286.892478440066
4477.04081632653	286.892857825694
4483.41836734694	286.893233847223
4489.79591836735	286.893606529155
4496.17346938776	286.893975895821
4502.55102040816	286.894341971381
4508.92857142857	286.894704779828
4515.30612244898	286.895064344989
4521.68367346939	286.895420690523
4528.0612244898	286.895773839924
4534.4387755102	286.896123816522
4540.81632653061	286.896470643485
4547.19387755102	286.89681434382
4553.57142857143	286.897154940372
4559.94897959184	286.897492455827
4566.32653061224	286.897826912713
4572.70408163265	286.8981583334
4579.08163265306	286.898486740104
4585.45918367347	286.898812154883
4591.83673469388	286.899134599643
4598.21428571429	286.899454096136
4604.59183673469	286.899770665963
4610.9693877551	286.900084330574
4617.34693877551	286.900395111268
4623.72448979592	286.900703029197
4630.10204081633	286.901008105363
4636.47959183673	286.901310360624
4642.85714285714	286.901609815691
4649.23469387755	286.901906491128
4655.61224489796	286.90220040736
4661.98979591837	286.902491584666
4668.36734693878	286.902780043183
4674.74489795918	286.903065802909
4681.12244897959	286.903348883701
4687.5	286.903629305278
4693.87755102041	286.903907087221
4700.25510204082	286.904182248972
4706.63265306122	286.904454809841
4713.01020408163	286.904724788998
4719.38775510204	286.904992205484
4725.76530612245	286.905257078204
4732.14285714286	286.905519425929
4738.52040816327	286.905779267304
4744.89795918367	286.906036620837
4751.27551020408	286.906291504912
4757.65306122449	286.906543937781
4764.0306122449	286.90679393757
4770.40816326531	286.907041522277
4776.78571428571	286.907286709774
4783.16326530612	286.907529517809
4789.54081632653	286.907769964004
4795.91836734694	286.908008065859
4802.29591836735	286.908243840751
4808.67346938776	286.908477305935
4815.05102040816	286.908708478546
4821.42857142857	286.908937375598
4827.80612244898	286.909164013985
4834.18367346939	286.909388410485
4840.5612244898	286.909610581756
4846.9387755102	286.909830544341
4853.31632653061	286.910048314667
4859.69387755102	286.910263909043
4866.07142857143	286.910477343669
4872.44897959184	286.910688634625
4878.82653061224	286.910897797884
4885.20408163265	286.911104849303
4891.58163265306	286.91130980463
4897.95918367347	286.911512679501
4904.33673469388	286.911713489443
4910.71428571429	286.911912249876
4917.09183673469	286.912108976108
4923.4693877551	286.912303683342
4929.84693877551	286.912496386674
4936.22448979592	286.912687101094
4942.60204081633	286.912875841486
4948.97959183673	286.913062622631
4955.35714285714	286.913247459204
4961.73469387755	286.91343036578
4968.11224489796	286.913611356829
4974.48979591837	286.913790446721
4980.86734693878	286.913967649723
4987.24489795918	286.914142980005
4993.62244897959	286.914316451634
5000	286.914488078581
5006.37755102041	286.914657874717
5012.75510204082	286.914825853817
5019.13265306122	286.914992029557
5025.51020408163	286.915156415519
5031.88775510204	286.915319025189
5038.26530612245	286.915479871957
5044.64285714286	286.915638969121
5051.02040816327	286.915796329883
5057.39795918367	286.915951967355
5063.77551020408	286.916105894554
5070.15306122449	286.916258124407
5076.5306122449	286.91640866975
5082.90816326531	286.916557543329
5089.28571428571	286.916704757798
5095.66326530612	286.916850325725
5102.04081632653	286.916994259588
5108.41836734694	286.917136571778
5114.79591836735	286.917277274597
5121.17346938776	286.917416380263
5127.55102040816	286.917553900906
5133.92857142857	286.917689848571
5140.30612244898	286.917824235219
5146.68367346939	286.917957072725
5153.0612244898	286.918088372884
5159.4387755102	286.918218147403
5165.81632653061	286.91834640791
5172.19387755102	286.91847316595
5178.57142857143	286.918598432987
5184.94897959184	286.918722220404
5191.32653061224	286.918844539504
5197.70408163265	286.918965401509
5204.08163265306	286.919084817564
5210.45918367347	286.919202798733
5216.83673469388	286.919319356006
5223.21428571429	286.919434500291
5229.59183673469	286.919548242421
5235.9693877551	286.919660593154
5242.34693877551	286.919771563169
5248.72448979592	286.919881163073
5255.10204081633	286.919989403396
5261.47959183673	286.920096294594
5267.85714285714	286.920201847051
5274.23469387755	286.920306071074
5280.61224489796	286.920408976902
5286.98979591837	286.920510574697
5293.36734693878	286.920610874553
5299.74489795918	286.920709886491
5306.12244897959	286.920807620462
5312.5	286.920904086346
5318.87755102041	286.920999293953
5325.25510204082	286.921093253024
5331.63265306122	286.921185973233
5338.01020408163	286.921277464183
5344.38775510204	286.921367735411
5350.76530612245	286.921456796385
5357.14285714286	286.921544656508
5363.52040816327	286.921631325115
5369.89795918367	286.921716811476
5376.27551020408	286.921801124795
5382.65306122449	286.921884274211
5389.0306122449	286.921966268798
5395.40816326531	286.922047117568
5401.78571428571	286.922126829465
5408.16326530612	286.922205413374
5414.54081632653	286.922282878115
5420.91836734694	286.922359232447
5427.29591836735	286.922434485065
5433.67346938776	286.922508644605
5440.05102040816	286.922581719639
5446.42857142857	286.92265371868
5452.80612244898	286.922724650183
5459.18367346939	286.922794522538
5465.5612244898	286.92286334408
5471.9387755102	286.922931123083
5478.31632653061	286.922997867763
5484.69387755102	286.923063586278
5491.07142857143	286.923128286727
5497.44897959184	286.923191977155
5503.82653061224	286.923254665545
5510.20408163265	286.923316359827
5516.58163265306	286.923377067874
5522.95918367347	286.923436797504
5529.33673469388	286.923495556478
5535.71428571429	286.923553352502
5542.09183673469	286.92361019323
5548.4693877551	286.923666086259
5554.84693877551	286.923721039133
5561.22448979592	286.923775059343
5567.60204081633	286.923828154326
5573.97959183673	286.923880331467
5580.35714285714	286.923931598099
5586.73469387755	286.923981961502
5593.11224489796	286.924031428905
5599.48979591837	286.924080007485
5605.86734693878	286.924127704369
5612.24489795918	286.924174526634
5618.62244897959	286.924220481305
5625	286.924265575358
5631.37755102041	286.924309815719
5637.75510204082	286.924353209267
5644.13265306122	286.92439576283
5650.51020408163	286.924437483187
5656.88775510204	286.924478377071
5663.26530612245	286.924518451166
5669.64285714286	286.924557712109
5676.02040816327	286.924596166489
5682.39795918367	286.924633820849
5688.77551020408	286.924670681686
5695.15306122449	286.924706755449
5701.5306122449	286.924742048544
5707.90816326531	286.924776567328
5714.28571428571	286.924810318116
5720.66326530612	286.924843307177
5727.04081632653	286.924875540734
5733.41836734694	286.924907024969
5739.79591836735	286.924937766016
5746.17346938776	286.924967769969
5752.55102040816	286.924997042877
5758.92857142857	286.925025590745
5765.30612244898	286.925053419538
5771.68367346939	286.925080535177
5778.0612244898	286.925106943539
5784.4387755102	286.925132650464
5790.81632653061	286.925157661746
5797.19387755102	286.925181983139
5803.57142857143	286.925205620358
5809.94897959184	286.925228579074
5816.32653061224	286.925250864921
5822.70408163265	286.925272483491
5829.08163265306	286.925293440336
5835.45918367347	286.925313740969
5841.83673469388	286.925333390865
5848.21428571429	286.925352395457
5854.59183673469	286.925370760143
5860.9693877551	286.925388490279
5867.34693877551	286.925405591186
5873.72448979592	286.925422068144
5880.10204081633	286.925437926399
5886.47959183673	286.925453171156
5892.85714285714	286.925467807586
5899.23469387755	286.92548184082
5905.61224489796	286.925495275956
5911.98979591837	286.925508118053
5918.36734693878	286.925520372135
5924.74489795918	286.925532043189
5931.12244897959	286.925543136169
5937.5	286.925553655992
5943.87755102041	286.925563607539
5950.25510204082	286.925572995657
5956.63265306122	286.925581825161
5963.01020408163	286.925590100827
5969.38775510204	286.9255978274
5975.76530612245	286.925605009591
5982.14285714286	286.925611652076
5988.52040816327	286.925617759499
5994.89795918367	286.925623336471
6001.27551020408	286.925628387568
6007.65306122449	286.925632917336
6014.0306122449	286.925636930287
6020.40816326531	286.925640430901
6026.78571428571	286.925643423627
6033.16326530612	286.92564591288
6039.54081632653	286.925647903045
6045.91836734694	286.925649398477
6052.29591836735	286.925650403498
6058.67346938776	286.925650922398
6065.05102040816	286.92565095944
6071.42857142857	286.925650518854
6077.80612244898	286.925649604839
6084.18367346939	286.925648221568
6090.5612244898	286.925646373178
6096.9387755102	286.925644063784
6103.31632653061	286.925641297464
6109.69387755102	286.925638078272
6116.07142857143	286.925634410231
6122.44897959184	286.925630297336
6128.82653061224	286.925625743553
6135.20408163265	286.92562075282
6141.58163265306	286.925615329046
6147.95918367347	286.925609476113
6154.33673469388	286.925603197875
6160.71428571429	286.925596498158
6167.09183673469	286.925589380762
6173.4693877551	286.925581849457
6179.84693877551	286.925573907989
6186.22448979592	286.925565560075
6192.60204081633	286.925556809408
6198.97959183673	286.925547659652
6205.35714285714	286.925538114446
6211.73469387755	286.925528177402
6218.11224489796	286.925517852108
6224.48979591837	286.925507142125
6230.86734693878	286.925496050989
6237.24489795918	286.925484582209
6243.62244897959	286.925472739271
6250	286.925460525636
6256.37755102041	286.925447944739
6262.75510204082	286.925434999991
6269.13265306122	286.925421694778
6275.51020408163	286.925408032463
6281.88775510204	286.925394016384
6288.26530612245	286.925379649855
6294.64285714286	286.925364936167
6301.02040816327	286.925349878586
6307.39795918367	286.925334480356
6313.77551020408	286.925318744698
6320.15306122449	286.925302674809
6326.5306122449	286.925286273862
6332.90816326531	286.92526954501
6339.28571428571	286.925252491381
6345.66326530612	286.925235116083
6352.04081632653	286.925217422198
6358.41836734694	286.92519941279
6364.79591836735	286.925181090899
6371.17346938776	286.925162459543
6377.55102040816	286.925143521718
6383.92857142857	286.9251242804
6390.30612244898	286.925104738544
6396.68367346939	286.92508489908
6403.0612244898	286.925064764923
6409.4387755102	286.925044338961
6415.81632653061	286.925023624066
6422.19387755102	286.925002623086
6428.57142857143	286.924981338853
6434.94897959184	286.924959774169
6441.32653061224	286.924937939996
6447.70408163265	286.924916030402
6454.08163265306	286.924895786423
6460.45918367347	286.924886298188
6466.83673469388	286.924920497071
6473.21428571429	286.92508898159
6479.59183673469	286.925591573442
6485.9693877551	286.926799575502
6492.34693877551	286.92931677289
6498.72448979592	286.934023174153
6505.10204081633	286.942093685858
6511.47959183673	286.954992016136
6517.85714285714	286.97445013485
6524.23469387755	287.002347564688
6530.61224489796	287.040794266625
6536.98979591837	287.092093104495
6543.36734693878	287.158385033338
6549.74489795918	287.241827726078
6556.12244897959	287.344458656938
6562.5	287.468133427995
6568.87755102041	287.61446285605
6575.25510204082	287.784759714483
6581.63265306122	287.979991969798
6588.01020408163	288.200744214857
6594.38775510204	288.447192279101
6600.76530612245	288.719087602331
6607.14285714286	289.01575051706
6613.52040816327	289.336115525592
6619.89795918367	289.678791816254
6626.27551020408	290.041981360642
6632.65306122449	290.42365707674
6639.0306122449	290.821683471232
6645.40816326531	291.233914233981
6651.78571428571	291.658275546021
6658.16326530612	292.092822123654
6664.54081632653	292.535764984311
6670.91836734694	292.985480555185
6677.29591836735	293.440509472054
6683.67346938776	293.899548739949
6690.05102040816	294.361441009946
6696.42857142857	294.825163204313
6702.80612244898	295.289814859443
6709.18367346939	295.754605683521
6715.5612244898	296.218844160463
6721.9387755102	296.681927295814
6728.31632653061	297.143330934207
6734.69387755102	297.602600647811
6741.07142857143	298.059343864334
6747.44897959184	298.513222969994
6753.82653061224	298.963948778095
6760.20408163265	299.411274780906
6766.58163265306	299.854992222253
6772.95918367347	300.294925731759
6779.33673469388	300.730929240857
6785.71428571429	301.162882512105
6792.09183673469	301.590688162747
6798.4693877551	302.014268943544
6804.84693877551	302.433565295837
6811.22448979592	302.848533285606
6817.60204081633	303.259142818788
6823.97959183673	303.665375971095
6830.35714285714	304.067225550838
6836.73469387755	304.46469387411
6843.11224489796	304.857791672762
6849.48979591837	305.246537080954
6855.86734693878	305.630954772548
6862.24489795918	306.011075212512
6868.62244897959	306.386933953889
6875	306.758571000157
6881.37755102041	307.126030245825
6887.75510204082	307.489358967424
6894.13265306122	307.848607326629
6900.51020408163	308.20382791877
6906.88775510204	308.555075355745
6913.26530612245	308.902405863348
6919.64285714286	309.245876891818
6926.02040816327	309.585546753058
6932.39795918367	309.921474274717
6938.77551020408	310.253718467682
6945.15306122449	310.582338216732
6951.5306122449	310.907391992654
6957.90816326531	311.228937584069
6964.28571428571	311.547031861102
6970.66326530612	311.861730566663
6977.04081632653	312.173088130832
6983.41836734694	312.48115751888
6989.79591836735	312.785990116876
6996.17346938776	313.087635641367
7002.55102040816	313.386142070941
7008.92857142857	313.68155561783
7015.30612244898	313.973920722459
7021.68367346939	314.263280062182
7028.0612244898	314.549674578837
7034.4387755102	314.833143534012
7040.81632653061	315.113724569819
7047.19387755102	315.391453773221
7053.57142857143	315.666365755694
7059.94897959184	315.938493740408
7066.32653061224	316.207869645637
7072.70408163265	316.474524166248
7079.08163265306	316.738486864212
7085.45918367347	316.999786253492
7091.83673469388	317.258449877949
7098.21428571429	317.514504387744
7104.59183673469	317.767975616394
7110.9693877551	318.018888649271
7117.34693877551	318.267267885188
7123.72448979592	318.513137097855
7130.10204081633	318.756519492597
7136.47959183673	318.997437756018
7142.85714285714	319.235914100932
7149.23469387755	319.471970310768
7155.61224489796	319.705627778208
7161.98979591837	319.936907538738
7168.36734693878	320.165830302133
7174.74489795918	320.392416481994
7181.12244897959	320.61668622091
7187.5	320.838659412243
7193.87755102041	321.058355721338
7200.25510204082	321.275794604142
7206.63265306122	321.490995322944
7213.01020408163	321.703976960359
7219.38775510204	321.914758432909
7225.76530612245	322.123358502371
7232.14285714286	322.329795785223
7238.52040816327	322.534088761618
7244.89795918367	322.736255783592
7251.27551020408	322.936315081737
7257.65306122449	323.134284770702
7264.0306122449	323.330182854843
7270.40816326531	323.524027232908
7276.78571428571	323.715835701686
7283.16326530612	323.905625959232
7289.54081632653	324.0934156082
7295.91836734694	324.279222158334
7302.29591836735	324.463063028209
7308.67346938776	324.644955547177
7315.05102040816	324.824916957107
7321.42857142857	325.002964413485
7327.80612244898	325.179114986096
7334.18367346939	325.353385660167
7340.5612244898	325.525793337074
7346.9387755102	325.696354834526
7353.31632653061	325.865086886813
7359.69387755102	326.032006145334
7366.07142857143	326.197129178654
7372.44897959184	326.360472472154
7378.82653061224	326.522052428152
7385.20408163265	326.681885365958
7391.58163265306	326.83998752149
7397.95918367347	326.996375046758
7404.33673469388	327.151064009909
7410.71428571429	327.304070394949
7417.09183673469	327.455410101048
7423.4693877551	327.605098942163
7429.84693877551	327.753152646915
7436.22448979592	327.899586858093
7442.60204081633	328.04441713184
7448.97959183673	328.187658937484
7455.35714285714	328.329327657235
7461.73469387755	328.469438585499
7468.11224489796	328.608006928214
7474.48979591837	328.745047802764
7480.86734693878	328.880576237536
7487.24489795918	329.014607171104
7493.62244897959	329.147155451892
7500	329.278235838013
7506.37755102041	329.407862996721
7512.75510204082	329.536051503636
7519.13265306122	329.66281584269
7525.51020408163	329.788170405853
7531.88775510204	329.912129492464
7538.26530612245	330.034707308744
7544.64285714286	330.155917967822
7551.02040816327	330.27577548937
7557.39795918367	330.394293798879
7563.77551020408	330.511486727565
7570.15306122449	330.627368012306
7576.5306122449	330.741951295201
7582.90816326531	330.855250122986
7589.28571428571	330.967277947194
7595.66326530612	331.078048123996
7602.04081632653	331.187573913661
7608.41836734694	331.295868480332
7614.79591836735	331.402944892211
7621.17346938776	331.508816121335
7627.55102040816	331.613495043014
7633.92857142857	331.71699443601
7640.30612244898	331.819326982614
7646.68367346939	331.92050526833
7653.0612244898	332.020541781543
7659.4387755102	332.119448913881
7665.81632653061	332.217238960197
7672.19387755102	332.313924118204
7678.57142857143	332.409516488278
7684.94897959184	332.504028074649
7691.32653061224	332.597470787003
7697.70408163265	332.689856403798
7704.08163265306	332.78119693261
7710.45918367347	332.871501705059
7716.83673469388	332.960747998489
7723.21428571429	333.048761884074
7729.59183673469	333.134924480977
7735.9693877551	333.21770140367
7742.34693877551	333.29415027415
7748.72448979592	333.359707579392
7755.10204081633	333.408463425776
7761.47959183673	333.433923219129
7767.85714285714	333.430079438605
7774.23469387755	333.392455723716
7780.61224489796	333.318791658615
7786.98979591837	333.20917924061
7793.36734693878	333.06567819817
7799.74489795918	332.891490997404
7806.12244897959	332.690389656759
7812.5	332.466526812657
7818.87755102041	332.223733383906
7825.25510204082	331.965374815415
7831.63265306122	331.694337058166
7838.01020408163	331.413071032494
7844.38775510204	331.12365152399
7850.76530612245	330.827830528129
7857.14285714286	330.527083182404
7863.52040816327	330.222649457593
7869.89795918367	329.915570916747
7876.27551020408	329.606721408046
7882.65306122449	329.296832943743
7889.0306122449	328.986518606578
7895.40816326531	328.676291458755
7901.78571428571	328.366580114933
7908.16326530612	328.057742008213
7914.54081632653	327.75007489443
7920.91836734694	327.443826212807
7927.29591836735	327.139200829419
7933.67346938776	326.836367799134
7940.05102040816	326.535466049038
7946.42857142857	326.236609031117
7952.80612244898	325.939888625581
7959.18367346939	325.645378582762
7965.5612244898	325.353137346898
7971.9387755102	325.063210390148
7978.31632653061	324.77563222532
7984.69387755102	324.490428145859
7991.07142857143	324.207615650187
7997.44897959184	323.927205630202
8003.82653061224	323.649203421758
8010.20408163265	323.373609685161
8016.58163265306	323.100421132918
8022.95918367347	322.829631148875
8029.33673469388	322.561230335213
8035.71428571429	322.295206963114
8042.09183673469	322.031547349141
8048.4693877551	321.770236184232
8054.84693877551	321.511256816665
8061.22448979592	321.254591486237
8067.60204081633	321.000221522283
8073.97959183673	320.748127518971
8080.35714285714	320.498289482061
8086.73469387755	320.250686951967
8093.11224489796	320.005299109802
8099.48979591837	319.762104869597
8105.86734693878	319.52108295515
8112.24489795918	319.282211965421
8118.62244897959	319.045470431176
8125	318.810836862868
8131.37755102041	318.578289791144
8137.75510204082	318.347807801777
8144.13265306122	318.119369564901
8150.51020408163	317.89295385964
8156.88775510204	317.668539595479
8163.26530612245	317.446105830275
8169.64285714286	317.225631784515
8176.02040816327	317.007096853699
8182.39795918367	316.790480619453
8188.77551020408	316.575762857647
8195.15306122449	316.362923544809
8201.5306122449	316.151942864041
8207.90816326531	315.942801210162
8214.28571428571	315.73547919223
8220.66326530612	315.529957635891
8227.04081632653	315.326217585941
8233.41836734694	315.124240307521
8239.79591836735	314.92400728588
8246.17346938776	314.725500226616
8252.55102040816	314.528701056305
8258.92857142857	314.333591921141
8265.30612244898	314.140155185523
8271.68367346939	313.948373431327
8278.0612244898	313.758229456981
8284.4387755102	313.569706274872
8290.81632653061	313.382787109453
8297.19387755102	313.197455396108
8303.57142857143	313.013694778863
8309.94897959184	312.831489107534
8316.32653061224	312.650822435696
8322.70408163265	312.471679019165
8329.08163265306	312.294043312838
8335.45918367347	312.117899967997
8341.83673469388	311.943233830408
8348.21428571429	311.770029938129
8354.59183673469	311.598273518209
8360.9693877551	311.4279499842
8367.34693877551	311.259044934414
8373.72448979592	311.091544149032
8380.10204081633	310.925433587102
8386.47959183673	310.760699384337
8392.85714285714	310.59732785123
8399.23469387755	310.435305469846
8405.61224489796	310.274618891214
8411.98979591837	310.115254933454
8418.36734693878	309.957200579441
8424.74489795918	309.800442973772
8431.12244897959	309.644969420496
8437.5	309.490767381439
8443.87755102041	309.33782447343
8450.25510204082	309.186128465685
8456.63265306122	309.035667277886
8463.01020408163	308.886428978356
8469.38775510204	308.738401781224
8475.76530612245	308.591574044191
8482.14285714286	308.445934266938
8488.52040816327	308.30147108892
8494.89795918367	308.158173286826
8501.27551020408	308.016029772665
8507.65306122449	307.875029592297
8514.0306122449	307.73516192297
8520.40816326531	307.596416071154
8526.78571428571	307.458781470973
8533.16326530612	307.322247682541
8539.54081632653	307.186804389566
8545.91836734694	307.05244139752
8552.29591836735	306.91914863233
8558.67346938776	306.786916138396
8565.05102040816	306.655734076512
8571.42857142857	306.525592722318
8577.80612244898	306.396482465032
8584.18367346939	306.268393805319
8590.5612244898	306.14131735355
8596.9387755102	306.015243828542
8603.31632653061	305.890164056065
8609.69387755102	305.766068966869
8616.07142857143	305.642949595199
8622.44897959184	305.520797077732
8628.82653061224	305.399602651827
8635.20408163265	305.279357653844
8641.58163265306	305.160053517916
8647.95918367347	305.041681774838
8654.33673469388	304.924234050274
8660.71428571429	304.807702063344
8667.09183673469	304.692077625637
8673.4693877551	304.57735263987
8679.84693877551	304.463519098282
8686.22448979592	304.350569081441
8692.60204081633	304.238494757364
8698.97959183673	304.127288379997
8705.35714285714	304.016942287862
8711.73469387755	303.907448903084
8718.11224489796	303.798800730414
8724.48979591837	303.690990355728
8730.86734693878	303.584010444892
8737.24489795918	303.477853742977
8743.62244897959	303.372513073067
8750	303.26798133495
8756.37755102041	303.164251504171
8762.75510204082	303.061316631289
8769.13265306122	302.959169840559
8775.51020408163	302.85780432885
8781.88775510204	302.757213364881
8788.26530612245	302.657390288338
8794.64285714286	302.558328508637
8801.02040816327	302.460021504005
8807.39795918367	302.362462820858
8813.77551020408	302.26564607273
8820.15306122449	302.169564939219
8826.5306122449	302.074213165237
8832.90816326531	301.979584560357
8839.28571428571	301.885672997695
8845.66326530612	301.792472413031
8852.04081632653	301.699976804209
8858.41836734694	301.60818023034
8864.79591836735	301.517076810781
8871.17346938776	301.426660724399
8877.55102040816	301.336926209055
8883.92857142857	301.247867560656
8890.30612244898	301.15947913231
8896.68367346939	301.071755333723
8903.0612244898	300.984690630619
8909.4387755102	300.898279543794
8915.81632653061	300.812516648405
8922.19387755102	300.727396573492
8928.57142857143	300.642914001253
8934.94897959184	300.559063666209
8941.32653061224	300.475840354609
8947.70408163265	300.393238903996
8954.08163265306	300.311254202372
8960.45918367347	300.229881187511
8966.83673469388	300.149114846484
8973.21428571429	300.068950215133
8979.59183673469	299.989382377268
8985.9693877551	299.910406464096
8992.34693877551	299.832017653833
8998.72448979592	299.754211171044
9005.10204081633	299.676982285963
9011.47959183673	299.600326314013
9017.85714285714	299.524238615423
9024.23469387755	299.448714594505
9030.61224489796	299.373749699092
9036.98979591837	299.299339420159
9043.36734693878	299.225479291343
9049.74489795918	299.152164888267
9056.12244897959	299.079391828074
9062.5	299.007155769112
9068.87755102041	298.935452410335
9075.25510204082	298.86427749074
9081.63265306122	298.793626788993
9088.01020408163	298.723496123074
9094.38775510204	298.653881349654
9100.76530612245	298.584778363637
9107.14285714286	298.51618309786
9113.52040816327	298.448091522635
9119.89795918367	298.380499645201
9126.27551020408	298.313403509334
9132.65306122449	298.246799195083
9139.0306122449	298.180682818229
9145.40816326531	298.115050529828
9151.78571428571	298.049898515907
9158.16326530612	297.985222997137
9164.54081632653	297.921020228301
9170.91836734694	297.857286497913
9177.29591836735	297.79401812798
9183.67346938776	297.731211473577
9190.05102040816	297.668862922386
9196.42857142857	297.606968894385
9202.80612244898	297.545525841613
9209.18367346939	297.484530247685
9215.5612244898	297.423978627419
9221.9387755102	297.363867526593
9228.31632653061	297.304193521635
9234.69387755102	297.244953219173
9241.07142857143	297.186143255718
9247.44897959184	297.127760297469
9253.82653061224	297.069801039921
9260.20408163265	297.012262207478
9266.58163265306	296.955140553207
9272.95918367347	296.898432858616
9279.33673469388	296.842135933234
9285.71428571429	296.786246614298
9292.09183673469	296.730761766555
9298.4693877551	296.675678281976
9304.84693877551	296.620993079368
9311.22448979592	296.566703104116
9317.60204081633	296.512805328017
9323.97959183673	296.459296748917
9330.35714285714	296.406174390391
9336.73469387755	296.353435301549
9343.11224489796	296.301076556818
9349.48979591837	296.249095255584
9355.86734693878	296.197488521923
9362.24489795918	296.146253504454
9368.62244897959	296.095387376048
9375	296.044887333519
9381.37755102041	295.9947505974
9387.75510204082	295.944974411801
9394.13265306122	295.895556044076
9400.51020408163	295.846492784559
9406.88775510204	295.797781946406
9413.26530612245	295.74942086539
9419.64285714286	295.701406899585
9426.02040816327	295.65373742915
9432.39795918367	295.6064098562
9438.77551020408	295.559421604538
9445.15306122449	295.51277011939
9451.5306122449	295.466452867225
9457.90816326531	295.420467335622
9464.28571428571	295.37481103297
9470.66326530612	295.329481488249
9477.04081632653	295.284476250902
9483.41836734694	295.239792890634
9489.79591836735	295.195428997148
9496.17346938776	295.151382179957
9502.55102040816	295.107650068278
9508.92857142857	295.064230310783
9515.30612244898	295.021120575368
9521.68367346939	294.978318549018
9528.0612244898	294.93582193767
9534.4387755102	294.893628465948
9540.81632653061	294.851735876983
9547.19387755102	294.810141932308
9553.57142857143	294.76884441166
9559.94897959184	294.72784111276
9566.32653061224	294.687129851151
9572.70408163265	294.646708460109
9579.08163265306	294.606574790409
9585.45918367347	294.56672671013
9591.83673469388	294.527162104548
9598.21428571429	294.487878876002
9604.59183673469	294.44887494366
9610.9693877551	294.410148243367
9617.34693877551	294.371696727559
9623.72448979592	294.333518365077
9630.10204081633	294.295611140972
9636.47959183673	294.257973056377
9642.85714285714	294.220602128423
9649.23469387755	294.183496390018
9655.61224489796	294.146653889693
9661.98979591837	294.11007269151
9668.36734693878	294.073750874926
9674.74489795918	294.037686534599
9681.12244897959	294.001877780252
9687.5	293.966322736603
9693.87755102041	293.931019543187
9700.25510204082	293.89596635419
9706.63265306122	293.861161338346
9713.01020408163	293.826602678849
9719.38775510204	293.792288573164
9725.76530612245	293.758217232884
9732.14285714286	293.724386883667
9738.52040816327	293.690795765094
9744.89795918367	293.657442130505
9751.27551020408	293.624324246884
9757.65306122449	293.591440394796
9764.0306122449	293.558788868222
9770.40816326531	293.52636797441
9776.78571428571	293.494176033804
9783.16326530612	293.462211379945
9789.54081632653	293.430472359304
9795.91836734694	293.39895733117
9802.29591836735	293.367664667585
9808.67346938776	293.336592753216
9815.05102040816	293.305739985207
9821.42857142857	293.275104773088
9827.80612244898	293.244685538717
9834.18367346939	293.214480716116
9840.5612244898	293.184488751359
9846.9387755102	293.154708102503
9853.31632653061	293.125137239496
9859.69387755102	293.095774644028
9866.07142857143	293.066618809433
9872.44897959184	293.037668240642
9878.82653061224	293.008921454049
9885.20408163265	292.980376977389
9891.58163265306	292.952033349663
9897.95918367347	292.923889121077
9904.33673469388	292.895942852897
9910.71428571429	292.868193117351
9917.09183673469	292.840638497574
9923.4693877551	292.813277587514
9929.84693877551	292.786108991803
9936.22448979592	292.759131325672
9942.60204081633	292.732343214911
9948.97959183673	292.705743295743
9955.35714285714	292.679330214715
9961.73469387755	292.653102628641
9968.11224489796	292.627059204537
9974.48979591837	292.601198619493
9980.86734693878	292.575519560586
9987.24489795918	292.550020724839
9993.62244897959	292.524700819122
10000	292.499558560044
10006.3775510204	292.474592673882
10012.7551020408	292.449801896539
10019.1326530612	292.425184973429
10025.5102040816	292.400740659381
10031.887755102	292.376467718597
10038.2653061224	292.35236492458
10044.6428571429	292.328431060025
10051.0204081633	292.304664916741
10057.3979591837	292.281065295619
10063.7755102041	292.257631006534
10070.1530612245	292.234360868251
10076.5306122449	292.211253708366
10082.9081632653	292.188308363267
10089.2857142857	292.165523678022
10095.6632653061	292.142898506301
10102.0408163265	292.12043171034
10108.4183673469	292.098122160873
10114.7959183673	292.075968737026
10121.1734693878	292.053970326262
10127.5510204082	292.032125824343
10133.9285714286	292.010434135242
10140.306122449	291.988894171059
10146.6836734694	291.967504851972
10153.0612244898	291.946265106195
10159.4387755102	291.925173869882
10165.8163265306	291.904230087055
10172.193877551	291.883432709574
10178.5714285714	291.86278069707
10184.9489795918	291.842273016854
10191.3265306122	291.821908643865
10197.7040816327	291.801686560644
10204.0816326531	291.781605757239
10210.4591836735	291.761665231138
10216.8367346939	291.741863987232
10223.2142857143	291.722201037765
10229.5918367347	291.70267540225
10235.9693877551	291.683286107406
10242.3469387755	291.664032187137
10248.7244897959	291.644912682458
10255.1020408163	291.625926641422
10261.4795918367	291.607073119072
10267.8571428571	291.588351177417
10274.2346938776	291.569759885344
10280.612244898	291.551298318556
10286.9897959184	291.532965559547
10293.3673469388	291.51476069755
10299.7448979592	291.496682828456
10306.1224489796	291.478731054769
10312.5	291.460904485582
10318.8775510204	291.443202236504
10325.2551020408	291.4256234296
10331.6326530612	291.408167193351
10338.0102040816	291.390832662621
10344.387755102	291.373618978587
10350.7653061224	291.35652528868
10357.1428571429	291.339550746562
10363.5204081633	291.322694512077
10369.8979591837	291.30595575118
10376.2755102041	291.289333635897
10382.6530612245	291.272827344299
10389.0306122449	291.256436060441
10395.4081632653	291.240158974301
10401.7857142857	291.223995281753
10408.1632653061	291.207944184529
10414.5408163265	291.192004890157
10420.9183673469	291.176176611907
10427.2959183673	291.160458568779
10433.6734693878	291.144849985443
10440.0510204082	291.129350092185
10446.4285714286	291.113958124869
10452.806122449	291.098673324914
10459.1836734694	291.083494939235
10465.5612244898	291.068422220187
10471.9387755102	291.053454425547
10478.3163265306	291.038590818477
10484.693877551	291.02383066746
10491.0714285714	291.009173246259
10497.4489795918	290.994617833909
10503.8265306122	290.980163714651
10510.2040816327	290.96581017789
10516.5816326531	290.951556518163
10522.9591836735	290.937402035114
10529.3367346939	290.923346033435
10535.7142857143	290.909387822828
10542.0918367347	290.895526717979
10548.4693877551	290.881762038526
10554.8469387755	290.868093108999
10561.2244897959	290.854519258792
10567.6020408163	290.841039822142
10573.9795918367	290.827654138079
10580.3571428571	290.814361550381
10586.7346938776	290.801161407552
10593.112244898	290.788053062794
10599.4897959184	290.775035873953
10605.8673469388	290.762109203484
10612.2448979592	290.749272418435
10618.6224489796	290.736524890408
10625	290.723865995506
10631.3775510204	290.711295114312
10637.7551020408	290.698811631868
10644.1326530612	290.686414937628
10650.5102040816	290.674104425415
10656.887755102	290.661879493406
10663.2653061224	290.649739544111
10669.6428571429	290.637683984282
10676.0204081633	290.625712224869
10682.3979591837	290.613823682486
10688.7755102041	290.602017770605
10695.1530612245	290.590294016889
10701.5306122449	290.57865273079
10707.9081632653	290.567096961696
10714.2857142857	290.555637653013
10720.6632653061	290.544303215907
10727.0408163265	290.533153579269
10733.4183673469	290.522296357343
10739.7959183673	290.511900979497
10746.1734693878	290.502207868848
10752.5510204082	290.493531392224
10758.9285714286	290.486256432697
10765.306122449	290.480831223238
10771.6836734694	290.47775842353
10778.0612244898	290.477585243004
10784.4387755102	290.480893002049
10790.8163265306	290.488286984633
10797.193877551	290.500386828168
10803.5714285714	290.517814244832
10809.9489795918	290.541210684187
10816.3265306122	290.571194390931
10822.7040816327	290.608315290293
10829.0816326531	290.65312159642
10835.4591836735	290.706127356077
10841.8367346939	290.767805426605
10848.2142857143	290.838580434564
10854.5918367347	290.918823792559
10860.9693877551	291.008849169532
10867.3469387755	291.108908315434
10873.7244897959	291.219187907092
10880.1020408163	291.339807144836
10886.4795918367	291.470815740737
10892.8571428571	291.612192373357
10899.2346938776	291.76384465815
10905.612244898	291.92560896507
10911.9897959184	292.097263478443
10918.3673469388	292.278512166862
10924.7448979592	292.468963921011
10931.1224489796	292.66818390891
10937.5	292.875669530468
10943.8775510204	293.090854764365
10950.2551020408	293.313141256048
10956.6326530612	293.541870705415
10963.0102040816	293.77635893441
10969.387755102	294.015922057506
10975.7653061224	294.259813194967
10982.1428571429	294.507306602309
10988.5204081633	294.757727068865
10994.8979591837	295.010453331177
11001.2755102041	295.26492393648
11007.6530612245	295.520639116047
11014.0306122449	295.777158058313
11020.4081632653	296.034094286254
11026.7857142857	296.291110589608
11033.1632653061	296.547913861426
11039.5408163265	296.804249937785
11045.9183673469	297.059899000964
11052.2959183673	297.314671486672
11058.6734693878	297.568404227522
11065.0510204082	297.820957024221
11071.4285714286	298.072209721635
11077.806122449	298.322059658817
11084.1836734694	298.570419310798
11090.5612244898	298.817214292954
11096.9387755102	299.062381666653
11103.3163265306	299.305868429444
11109.693877551	299.547630165083
11116.0714285714	299.787629913739
11122.4489795918	300.02583720927
11128.8265306122	300.262227200249
11135.2040816327	300.496779895788
11141.5816326531	300.729479531211
11147.9591836735	300.960314017358
11154.3367346939	301.18927443896
11160.7142857143	301.41635463478
11167.0918367347	301.641550842326
11173.4693877551	301.864861379397
11179.8469387755	302.086286363399
11186.2244897959	302.305827476584
11192.6020408163	302.523487765488
11198.9795918367	302.739271457168
11205.3571428571	302.953183803119
11211.7346938776	303.165230947687
11218.112244898	303.375419812681
11224.4897959184	303.583757992838
11230.8673469388	303.790253668384
11237.2448979592	303.994915530759
11243.6224489796	304.197752715212
11250	304.39877474189
11256.3775510204	304.597991466264
11262.7551020408	304.795413036342
11269.1326530612	304.991049853203
11275.5102040816	305.184912537536
11281.887755102	305.377011901141
11288.2653061224	305.567358921485
11294.6428571429	305.755964718679
11301.0204081633	305.942840536008
11307.3979591837	306.127997723103
11313.7755102041	306.311447720427
11320.1530612245	306.493202045678
11326.5306122449	306.673272282089
11332.9081632653	306.851670068042
11339.2857142857	307.028407087457
11345.6632653061	307.203495061464
11352.0408163265	307.376945741066
11358.4183673469	307.548770900409
11364.7959183673	307.718982330699
11371.1734693878	307.887591834817
11377.5510204082	308.05461122243
11383.9285714286	308.220052305494
11390.306122449	308.383926894211
11396.6836734694	308.546246793318
11403.0612244898	308.707023798642
11409.4387755102	308.866269694001
11415.8163265306	309.023996248335
11422.193877551	309.180215212957
11428.5714285714	309.334938319065
11434.9489795918	309.488177275492
11441.3265306122	309.639943766519
11447.7040816327	309.790249449738
11454.0816326531	309.939105954227
11460.4591836735	310.086524878807
11466.8367346939	310.23251779026
11473.2142857143	310.377096221657
11479.5918367347	310.520271670979
11485.9693877551	310.66205559968
11492.3469387755	310.802459431154
11498.7244897959	310.941494549496
11505.1020408163	311.079172298367
11511.4795918367	311.215503979749
11517.8571428571	311.350500852648
11524.2346938776	311.48417413219
11530.612244898	311.616534988629
11536.9897959184	311.747594546205
11543.3673469388	311.877363882159
11549.7448979592	312.005854026003
11556.1224489796	312.133075958634
11562.5	312.259040611284
11568.8775510204	312.383758864855
11575.2551020408	312.507241549268
11581.6326530612	312.629499442617
11588.0102040816	312.750543270316
11594.387755102	312.870383704652
11600.7653061224	312.989031364164
11607.1428571429	313.106496812828
11613.5204081633	313.222790559488
11619.8979591837	313.337923057483
11626.2755102041	313.451904704058
11632.6530612245	313.564745839617
11639.0306122449	313.676456747434
11645.4081632653	313.787047653281
11651.7857142857	313.896528724831
11658.1632653061	314.00491007112
11664.5408163265	314.112201742399
11670.9183673469	314.218413729756
11677.2959183673	314.323555964516
11683.6734693878	314.427638317998
11690.0510204082	314.530670601367
11696.4285714286	314.632662565256
11702.806122449	314.733623899249
11709.1836734694	314.833564231871
11715.5612244898	314.93249313041
11721.9387755102	315.030420100493
11728.3163265306	315.127354585817
11734.693877551	315.223305968203
11741.0714285714	315.318283567396
11747.4489795918	315.412296640637
11753.8265306122	315.505354382676
11760.2040816327	315.597465925788
11766.5816326531	315.688640339535
11772.9591836735	315.778886630468
11779.3367346939	315.868213742309
11785.7142857143	315.956630555918
11792.0918367347	316.044145889
11798.4693877551	316.130768496068
11804.8469387755	316.216507068637
11811.2244897959	316.30137023515
11817.6020408163	316.385366560701
11823.9795918367	316.468504547253
11830.3571428571	316.550792633763
11836.7346938776	316.632239196052
11843.112244898	316.712852546693
11849.4897959184	316.792640935339
11855.8673469388	316.871612548784
11862.2448979592	316.949775510784
11868.6224489796	317.027137882214
11875	317.103707661346
11881.3775510204	317.179492783874
11887.7551020408	317.254501122772
11894.1326530612	317.328740488661
11900.5102040816	317.402218630009
11906.887755102	317.474943233078
11913.2653061224	317.54692192199
11919.6428571429	317.61816225913
11926.0204081633	317.68867174529
11932.3979591837	317.758457819575
11938.7755102041	317.827527859719
11945.1530612245	317.895889182418
11951.5306122449	317.963549043414
11957.9081632653	318.030514637481
11964.2857142857	318.096793098894
11970.6632653061	318.162391501679
11977.0408163265	318.227316859615
11983.4183673469	318.291576126452
11989.7959183673	318.355176196352
11996.1734693878	318.418123904091
12002.5510204082	318.48042602504
12008.9285714286	318.542089275597
12015.306122449	318.603120313556
12021.6836734694	318.663525738214
12028.0612244898	318.723312090496
12034.4387755102	318.782485853457
12040.8163265306	318.84105345258
12047.193877551	318.899021255816
12053.5714285714	318.956395573921
12059.9489795918	319.013182660914
12066.3265306122	319.069388714308
12072.7040816327	319.125019875166
12079.0816326531	319.180082228608
12085.4591836735	319.234581804188
12091.8367346939	319.288524576032
12098.2142857143	319.341916463055
12104.5918367347	319.394763329495
12110.9693877551	319.447070985216
12117.3469387755	319.498845185794
12123.7244897959	319.550091632936
12130.1020408163	319.60081597494
12136.4795918367	319.651023806932
12142.8571428571	319.700720670997
12149.2346938776	319.749912056724
12155.612244898	319.798603401578
12161.9897959184	319.846800091054
12168.3673469388	319.894507458979
12174.7448979592	319.941730788039
12181.1224489796	319.988475310087
12187.5	320.034746206261
12193.8775510204	320.08054860746
12200.2551020408	320.125887594795
12206.6326530612	320.170768199814
12213.0102040816	320.215195404704
12219.387755102	320.259174142843
12225.7653061224	320.302709299163
12232.1428571429	320.345805710306
12238.5204081633	320.388468164999
12244.8979591837	320.430701404551
12251.2755102041	320.472510123158
12257.6530612245	320.51389896805
12264.0306122449	320.554872540002
12270.4081632653	320.595435393755
12276.7857142857	320.635592038233
12283.1632653061	320.675346936806
12289.5408163265	320.714704507818
12295.9183673469	320.753669124944
12302.2959183673	320.79224511734
12308.6734693878	320.830436770071
12315.0510204082	320.868248324572
12321.4285714286	320.905683978934
12327.806122449	320.942747888087
12334.1836734694	320.979444164314
12340.5612244898	321.015776877645
12346.9387755102	321.051750056056
12353.3163265306	321.087367685782
12359.693877551	321.122633711816
12366.0714285714	321.157552038236
12372.4489795918	321.192126528369
12378.8265306122	321.226361005239
12385.2040816327	321.26025925199
12391.5816326531	321.29382501215
12397.9591836735	321.327061989843
12404.3367346939	321.359973850293
12410.7142857143	321.392564220181
12417.0918367347	321.424836687834
12423.4693877551	321.456794803567
12429.8469387755	321.488442080147
12436.2244897959	321.519781993092
12442.6020408163	321.550817980839
12448.9795918367	321.581553445202
12455.3571428571	321.611991751755
12461.7346938776	321.642136230068
12468.112244898	321.671990173947
12474.4897959184	321.701556841913
12480.8673469388	321.730839457519
12487.2448979592	321.759841209502
12493.6224489796	321.788565252383
12500	321.817014706128


==> tiks/dyn-ecco/sig4-1-e-2.tsv <==
0	279.150000073505
6.37755102040816	279.155591793857
12.7551020408163	279.155854790306
19.1326530612245	279.155293029441
25.5102040816327	279.161950748971
31.8877551020408	279.172412264447
38.265306122449	279.165840509442
44.6428571428571	279.151324025441
51.0204081632653	279.133185629759
57.3979591836735	279.114773981887
63.7755102040816	279.09823083617
70.1530612244898	279.084892028011
76.530612244898	279.075537132718
82.9081632653061	279.070557945742
89.2857142857143	279.070084824962
95.6632653061225	279.07407413461
102.040816326531	279.082369740745
108.418367346939	279.094746671344
114.795918367347	279.110941369718
121.173469387755	279.130672132664
127.551020408163	279.153652971803
133.928571428571	279.179602752933
140.30612244898	279.208250913368
146.683673469388	279.239340928987
153.061224489796	279.272632219535
159.438775510204	279.307900853321
165.816326530612	279.344939596074
172.19387755102	279.383557567189
178.571428571429	279.423579522783
184.948979591837	279.464844942213
191.326530612245	279.507207099738
197.704081632653	279.550532136923
204.081632653061	279.594698041715
210.459183673469	279.639593699174
216.836734693878	279.685118030853
223.214285714286	279.731179165852
229.591836734694	279.777693620514
235.969387755102	279.824585578556
242.34693877551	279.871786251471
248.724489795918	279.919233246757
255.102040816327	279.966869988845
261.479591836735	280.014645214027
267.857142857143	280.062512514128
274.234693877551	280.110429884294
280.612244897959	280.158359327978
286.989795918367	280.206266511236
293.367346938775	280.254120435336
299.744897959184	280.30189312615
306.122448979592	280.349559365383
312.5	280.397096453274
318.877551020408	280.444483974647
325.255102040816	280.491703589272
331.632653061225	280.538738849278
338.010204081633	280.585575032482
344.387755102041	280.632198979144
350.765306122449	280.678598950306
357.142857142857	280.724764503635
363.520408163265	280.770686374254
369.897959183673	280.816356363729
376.275510204082	280.861767243828
382.65306122449	280.906912670946
389.030612244898	280.951787101527
395.408163265306	280.996385717314
401.785714285714	281.040704360044
408.163265306122	281.084739470995
414.540816326531	281.128488032625
420.918367346939	281.171947518037
427.295918367347	281.215115846532
433.673469387755	281.257991340532
440.051020408163	281.300572686204
446.428571428571	281.342858899217
452.80612244898	281.384849294007
459.183673469388	281.426543453591
465.561224489796	281.467941203157
471.938775510204	281.509042586926
478.316326530612	281.549847846464
484.69387755102	281.590357400169
491.071428571429	281.630571825488
497.448979591837	281.670491843196
503.826530612245	281.710118302138
510.204081632653	281.749452165535
516.581632653061	281.788494499018
522.959183673469	281.827246459782
529.336734693878	281.865709286112
535.714285714286	281.903884288265
542.091836734694	281.941772840444
548.469387755102	281.979376373232
554.84693877551	282.016696366617
561.224489795918	282.053734343909
567.602040816327	282.090491866316
573.979591836735	282.126970527761
580.357142857143	282.163171950289
586.734693877551	282.199097780026
593.112244897959	282.234749683485
599.489795918367	282.270129344122
605.867346938776	282.305238459318
612.244897959184	282.340078737705
618.622448979592	282.374651896668
625	282.408959660122
631.377551020408	282.443003756535
637.755102040816	282.476785917148
644.132653061224	282.51030787436
650.510204081633	282.543571360296
656.887755102041	282.576578105525
663.265306122449	282.6093298379
669.642857142857	282.641828281547
676.020408163265	282.674075155961
682.397959183673	282.706072175168
688.775510204082	282.737821047023
695.15306122449	282.769323472587
701.530612244898	282.800581145562
707.908163265306	282.831595751771
714.285714285714	282.86236896876
720.663265306122	282.892902465431
727.040816326531	282.923197901686
733.418367346939	282.953256928147
739.795918367347	282.983081185949
746.173469387755	283.012672306529
752.551020408163	283.04203191142
758.928571428571	283.071161612134
765.30612244898	283.100063010073
771.683673469388	283.128737696409
778.061224489796	283.157187251995
784.438775510204	283.185413247351
790.816326530612	283.21341724264
797.19387755102	283.241200787604
803.571428571429	283.268765421571
809.948979591837	283.296112673493
816.326530612245	283.323244061955
822.704081632653	283.350161095154
829.081632653061	283.37686527098
835.459183673469	283.403358077065
841.836734693878	283.429640990809
848.214285714286	283.455715479412
854.591836734694	283.481582999978
860.969387755102	283.507244999575
867.34693877551	283.532702915261
873.724489795918	283.557958174172
880.102040816327	283.583012193621
886.479591836735	283.607866381156
892.857142857143	283.632522134602
899.234693877551	283.656980842177
905.612244897959	283.681243882579
911.989795918367	283.705312625039
918.367346938776	283.729188429385
924.744897959184	283.75287264617
931.122448979592	283.776366616738
937.5	283.79967167327
943.877551020408	283.822789138892
950.255102040816	283.84572032777
956.632653061224	283.868466545173
963.010204081633	283.891029087525
969.387755102041	283.913409242525
975.765306122449	283.935608289229
982.142857142857	283.957627498089
988.520408163265	283.979468131041
994.897959183673	284.001131441607
1001.27551020408	284.022618674959
1007.65306122449	284.043931067965
1014.0306122449	284.065069849287
1020.40816326531	284.086036239466
1026.78571428571	284.106831450974
1033.16326530612	284.127456688269
1039.54081632653	284.147913147897
1045.91836734694	284.168202018557
1052.29591836735	284.188324481146
1058.67346938776	284.208281708826
1065.05102040816	284.228074867122
1071.42857142857	284.247705113968
1077.80612244898	284.267173599748
1084.18367346939	284.286481467385
1090.5612244898	284.305629852412
1096.9387755102	284.324619883012
1103.31632653061	284.343452680064
1109.69387755102	284.362129357239
1116.07142857143	284.380651021051
1122.44897959184	284.399018770881
1128.82653061224	284.417233699059
1135.20408163265	284.435296890929
1141.58163265306	284.453209424892
1147.95918367347	284.47097237244
1154.33673469388	284.488586798235
1160.71428571429	284.506053760168
1167.09183673469	284.523374309387
1173.4693877551	284.540549490342
1179.84693877551	284.557580340866
1186.22448979592	284.574467892217
1192.60204081633	284.591213169093
1198.97959183673	284.607817189711
1205.35714285714	284.624280965858
1211.73469387755	284.640605502923
1218.11224489796	284.656791799931
1224.48979591837	284.672840849612
1230.86734693878	284.688753638448
1237.24489795918	284.70453114669
1243.62244897959	284.720174348412
1250	284.73568421157
1256.37755102041	284.751061698035
1262.75510204082	284.766307763615
1269.13265306122	284.781423358114
1275.51020408163	284.796409425386
1281.88775510204	284.811266903351
1288.26530612245	284.825996724029
1294.64285714286	284.840599813606
1301.02040816327	284.855077092464
1307.39795918367	284.869429475201
1313.77551020408	284.883657870677
1320.15306122449	284.897763182068
1326.5306122449	284.911746306888
1332.90816326531	284.925608137012
1339.28571428571	284.939349558732
1345.66326530612	284.952971452796
1352.04081632653	284.966474694425
1358.41836734694	284.979860153344
1364.79591836735	284.99312869384
1371.17346938776	285.006281174788
1377.55102040816	285.019318449662
1383.92857142857	285.032241366587
1390.30612244898	285.045050768381
1396.68367346939	285.057747492572
1403.0612244898	285.070332371421
1409.4387755102	285.082806231972
1415.81632653061	285.095169896086
1422.19387755102	285.107424180454
1428.57142857143	285.119569896628
1434.94897959184	285.131607851071
1441.32653061224	285.14353884518
1447.70408163265	285.155363675296
1454.08163265306	285.16708313275
1460.45918367347	285.178698003904
1466.83673469388	285.19020907016
1473.21428571429	285.201617107983
1479.59183673469	285.212922888952
1485.9693877551	285.224127179784
1492.34693877551	285.235230742342
1498.72448979592	285.246234333676
1505.10204081633	285.257138706058
1511.47959183673	285.267944607002
1517.85714285714	285.27865277928
1524.23469387755	285.289263960959
1530.61224489796	285.299778885441
1536.98979591837	285.310198281466
1543.36734693878	285.32052287314
1549.74489795918	285.330753379977
1556.12244897959	285.340890516923
1562.5	285.350934994359
1568.87755102041	285.360887518145
1575.25510204082	285.370748789648
1581.63265306122	285.380519505763
1588.01020408163	285.39020035892
1594.38775510204	285.399792037132
1600.76530612245	285.409295224019
1607.14285714286	285.418710598816
1613.52040816327	285.428038836398
1619.89795918367	285.437280607322
1626.27551020408	285.446436577843
1632.65306122449	285.455507409922
1639.0306122449	285.464493761263
1645.40816326531	285.473396285344
1651.78571428571	285.48221563143
1658.16326530612	285.490952444584
1664.54081632653	285.499607365711
1670.91836734694	285.50818103158
1677.29591836735	285.516674074828
1683.67346938776	285.52508712399
1690.05102040816	285.533420803533
1696.42857142857	285.541675733874
1702.80612244898	285.549852531383
1709.18367346939	285.557951808423
1715.5612244898	285.565974173378
1721.9387755102	285.573920230658
1728.31632653061	285.581790580721
1734.69387755102	285.589585820106
1741.07142857143	285.597306541457
1747.44897959184	285.604953333521
1753.82653061224	285.612526781188
1760.20408163265	285.620027465513
1766.58163265306	285.627455963731
1772.95918367347	285.634812849271
1779.33673469388	285.642098691786
1785.71428571429	285.649314057177
1792.09183673469	285.656459507606
1798.4693877551	285.663535601507
1804.84693877551	285.670542893627
1811.22448979592	285.677481935041
1817.60204081633	285.684353273155
1823.97959183673	285.691157451738
1830.35714285714	285.697895010951
1836.73469387755	285.704566487355
1843.11224489796	285.711172413924
1849.48979591837	285.717713320077
1855.86734693878	285.724189731702
1862.24489795918	285.730602171159
1868.62244897959	285.736951157303
1875	285.743237205514
1881.37755102041	285.749460827713
1887.75510204082	285.755622532366
1894.13265306122	285.761722824518
1900.51020408163	285.767762205811
1906.88775510204	285.773741174502
1913.26530612245	285.779660225465
1919.64285714286	285.785519850235
1926.02040816327	285.791320537018
1932.39795918367	285.797062770696
1938.77551020408	285.802747032856
1945.15306122449	285.808373801815
1951.5306122449	285.81394355263
1957.90816326531	285.819456757109
1964.28571428571	285.824913883838
1970.66326530612	285.830315398207
1977.04081632653	285.83566176241
1983.41836734694	285.840953435469
1989.79591836735	285.846190873258
1996.17346938776	285.851374528518
2002.55102040816	285.856504850869
2008.92857142857	285.861582286826
2015.30612244898	285.866607279831
2021.68367346939	285.871580270258
2028.0612244898	285.876501695427
2034.4387755102	285.881371989629
2040.81632653061	285.886191584147
2047.19387755102	285.890960907262
2053.57142857143	285.895680384268
2059.94897959184	285.900350437506
2066.32653061224	285.904971486369
2072.70408163265	285.909543947313
2079.08163265306	285.914068233881
2085.45918367347	285.918544756728
2091.83673469388	285.922973923623
2098.21428571429	285.927356139465
2104.59183673469	285.931691806311
2110.9693877551	285.935981323391
2117.34693877551	285.94022508711
2123.72448979592	285.944423491075
2130.10204081633	285.948576926116
2136.47959183673	285.952685780294
2142.85714285714	285.956750438913
2149.23469387755	285.960771284542
2155.61224489796	285.964748697039
2161.98979591837	285.96868305355
2168.36734693878	285.972574728532
2174.74489795918	285.976424093772
2181.12244897959	285.980231518402
2187.5	285.983997368907
2193.87755102041	285.987722009143
2200.25510204082	285.991405800364
2206.63265306122	285.995049101225
2213.01020408163	285.998652267792
2219.38775510204	286.002215653573
2225.76530612245	286.005739609526
2232.14285714286	286.00922448407
2238.52040816327	286.012670623101
2244.89795918367	286.016078370014
2251.27551020408	286.019448065714
2257.65306122449	286.022780048622
2264.0306122449	286.026074654702
2270.40816326531	286.029332217472
2276.78571428571	286.032553068019
2283.16326530612	286.035737535003
2289.54081632653	286.038885944688
2295.91836734694	286.041998620949
2302.29591836735	286.045075885283
2308.67346938776	286.048118056824
2315.05102040816	286.051125452364
2321.42857142857	286.054098386363
2327.80612244898	286.057037170958
2334.18367346939	286.059942115981
2340.5612244898	286.062813528979
2346.9387755102	286.065651715221
2353.31632653061	286.068456977707
2359.69387755102	286.071229617192
2366.07142857143	286.0739699322
2372.44897959184	286.076678219026
2378.82653061224	286.079354771755
2385.20408163265	286.081999882286
2391.58163265306	286.084613840333
2397.95918367347	286.087196933437
2404.33673469388	286.089749446986
2410.71428571429	286.092271664233
2417.09183673469	286.094763866298
2423.4693877551	286.097226332181
2429.84693877551	286.099659338787
2436.22448979592	286.102063160932
2442.60204081633	286.10443807135
2448.97959183673	286.106784340715
2455.35714285714	286.109102237651
2461.73469387755	286.111392028747
2468.11224489796	286.113653978559
2474.48979591837	286.115888349636
2480.86734693878	286.118095402531
2487.24489795918	286.120275395804
2493.62244897959	286.122428586039
2500	286.124555227862
2506.37755102041	286.126655573952
2512.75510204082	286.128729875042
2519.13265306122	286.130778379942
2525.51020408163	286.132801335555
2531.88775510204	286.134798986879
2538.26530612245	286.136771577019
2544.64285714286	286.138719347208
2551.02040816327	286.140642536815
2557.39795918367	286.142541383353
2563.77551020408	286.144416122492
2570.15306122449	286.146266988076
2576.5306122449	286.148094212134
2582.90816326531	286.149898024882
2589.28571428571	286.151678654743
2595.66326530612	286.153436328363
2602.04081632653	286.155171270613
2608.41836734694	286.1568837046
2614.79591836735	286.158573851687
2621.17346938776	286.160241931503
2627.55102040816	286.161888161945
2633.92857142857	286.163512759195
2640.30612244898	286.165115937737
2646.68367346939	286.16669791036
2653.0612244898	286.16825888817
2659.4387755102	286.169799080603
2665.81632653061	286.17131869544
2672.19387755102	286.172817938808
2678.57142857143	286.174297015198
2684.94897959184	286.175756127475
2691.32653061224	286.17719547689
2697.70408163265	286.178615263083
2704.08163265306	286.180015684103
2710.45918367347	286.181396936414
2716.83673469388	286.182759214909
2723.21428571429	286.184102712911
2729.59183673469	286.185427622195
2735.9693877551	286.186734132994
2742.34693877551	286.188022434007
2748.72448979592	286.189292712409
2755.10204081633	286.190545153868
2761.47959183673	286.191779942548
2767.85714285714	286.192997261119
2774.23469387755	286.194197290772
2780.61224489796	286.195380211228
2786.98979591837	286.196546200744
2793.36734693878	286.197695436123
2799.74489795918	286.198828092731
2806.12244897959	286.1999443445
2812.5	286.201044363939
2818.87755102041	286.202128322142
2825.25510204082	286.203196388804
2831.63265306122	286.204248732225
2838.01020408163	286.20528551932
2844.38775510204	286.206306915627
2850.76530612245	286.207313085326
2857.14285714286	286.208304191235
2863.52040816327	286.209280394826
2869.89795918367	286.210241856235
2876.27551020408	286.211188734272
2882.65306122449	286.212121186425
2889.0306122449	286.21303936887
2895.40816326531	286.213943436489
2901.78571428571	286.214833542868
2908.16326530612	286.215709840309
2914.54081632653	286.216572479842
2920.91836734694	286.217421611234
2927.29591836735	286.218257382993
2933.67346938776	286.219079942378
2940.05102040816	286.219889435414
2946.42857142857	286.220686006893
2952.80612244898	286.221469800386
2959.18367346939	286.222240958249
2965.5612244898	286.222999621638
2971.9387755102	286.223745930512
2978.31632653061	286.224480023638
2984.69387755102	286.225202038609
2991.07142857143	286.225912111847
2997.44897959184	286.226610378609
3003.82653061224	286.227296972998
3010.20408163265	286.227972027973
3016.58163265306	286.228635675355
3022.95918367347	286.229288045832
3029.33673469388	286.229929268973
3035.71428571429	286.230559473234
3042.09183673469	286.231178785963
3048.4693877551	286.231787333411
3054.84693877551	286.232385240738
3061.22448979592	286.232972632025
3067.60204081633	286.233549630275
3073.97959183673	286.234116357425
3080.35714285714	286.234672934356
3086.73469387755	286.235219480894
3093.11224489796	286.235756115822
3099.48979591837	286.236282956887
3105.86734693878	286.236800120809
3112.24489795918	286.237307723285
3118.62244897959	286.237805878998
3125	286.238294701624
3131.37755102041	286.238774303843
3137.75510204082	286.23924479734
3144.13265306122	286.239706292815
3150.51020408163	286.240158899994
3156.88775510204	286.24060272763
3163.26530612245	286.241037883513
3169.64285714286	286.241464474477
3176.02040816327	286.241882606409
3182.39795918367	286.242292384252
3188.77551020408	286.242693912012
3195.15306122449	286.243087292771
3201.5306122449	286.243472628688
3207.90816326531	286.243850021005
3214.28571428571	286.24421957006
3220.66326530612	286.244581375287
3227.04081632653	286.244935535228
3233.41836734694	286.245282147535
3239.79591836735	286.24562130898
3246.17346938776	286.245953115463
3252.55102040816	286.246277662011
3258.92857142857	286.246595042792
3265.30612244898	286.24690535112
3271.68367346939	286.24720867946
3278.0612244898	286.247505119433
3284.4387755102	286.247794761825
3290.81632653061	286.248077696594
3297.19387755102	286.248354012874
3303.57142857143	286.248623798977
3309.94897959184	286.248887142411
3316.32653061224	286.249144129877
3322.70408163265	286.249394847274
3329.08163265306	286.249639379711
3335.45918367347	286.249877811512
3341.83673469388	286.250110226217
3348.21428571429	286.250336706592
3354.59183673469	286.250557334635
3360.9693877551	286.250772191582
3367.34693877551	286.25098135791
3373.72448979592	286.251184913344
3380.10204081633	286.251382936865
3386.47959183673	286.251575506715
3392.85714285714	286.251762700399
3399.23469387755	286.251944594696
3405.61224489796	286.25212126566
3411.98979591837	286.252292788631
3418.36734693878	286.252459238233
3424.74489795918	286.252620688385
3431.12244897959	286.252777212308
3437.5	286.252928882524
3443.87755102041	286.253075770866
3450.25510204082	286.253217948483
3456.63265306122	286.253355485846
3463.01020408163	286.253488452748
3469.38775510204	286.253616918317
3475.76530612245	286.253740951015
3482.14285714286	286.253860618648
3488.52040816327	286.253975988367
3494.89795918367	286.254087126675
3501.27551020408	286.254194099433
3507.65306122449	286.254296971864
3514.0306122449	286.254395808555
3520.40816326531	286.254490673471
3526.78571428571	286.25458162995
3533.16326530612	286.254668740712
3539.54081632653	286.254752067863
3545.91836734694	286.254831672906
3552.29591836735	286.254907616734
3558.67346938776	286.254979959645
3565.05102040816	286.255048761341
3571.42857142857	286.255114080938
3577.80612244898	286.255175976965
3584.18367346939	286.255234507371
3590.5612244898	286.25528972953
3596.9387755102	286.255341700248
3603.31632653061	286.255390475761
3609.69387755102	286.255436111746
3616.07142857143	286.255478663323
3622.44897959184	286.255518185058
3628.82653061224	286.255554730971
3635.20408163265	286.255588354536
3641.58163265306	286.255619108691
3647.95918367347	286.255647045836
3654.33673469388	286.255672217841
3660.71428571429	286.255694676051
3667.09183673469	286.25571447129
3673.4693877551	286.255731653861
3679.84693877551	286.255746273555
3686.22448979592	286.255758379656
3692.60204081633	286.255768020938
3698.97959183673	286.255775245679
3705.35714285714	286.255780101656
3711.73469387755	286.255782636156
3718.11224489796	286.255782895975
3724.48979591837	286.255780927426
3730.86734693878	286.255776776339
3737.24489795918	286.255770488071
3743.62244897959	286.2557621075
3750	286.25575167904
3756.37755102041	286.255739246639
3762.75510204082	286.255724853781
3769.13265306122	286.255708543495
3775.51020408163	286.255690358356
3781.88775510204	286.255670340489
3788.26530612245	286.255648531571
3794.64285714286	286.255624972838
3801.02040816327	286.255599705087
3807.39795918367	286.255572768682
3813.77551020408	286.25554420355
3820.15306122449	286.255514049195
3826.5306122449	286.255482344696
3832.90816326531	286.255449128709
3839.28571428571	286.255414439475
3845.66326530612	286.255378314819
3852.04081632653	286.255340792159
3858.41836734694	286.255301908502
3864.79591836735	286.255261700455
3871.17346938776	286.255220204225
3877.55102040816	286.255177455621
3883.92857142857	286.255133490058
3890.30612244898	286.255088342564
3896.68367346939	286.255042047778
3903.0612244898	286.254994639957
3909.4387755102	286.254946152977
3915.81632653061	286.254896620339
3922.19387755102	286.254846075168
3928.57142857143	286.25479455022
3934.94897959184	286.254742077884
3941.32653061224	286.254688690186
3947.70408163265	286.254634418789
3954.08163265306	286.254579294999
3960.45918367347	286.254523349766
3966.83673469388	286.254466613693
3973.21428571429	286.254409117028
3979.59183673469	286.254350889678
3985.9693877551	286.254291961205
3992.34693877551	286.254232360834
3998.72448979592	286.254172117449
4005.10204081633	286.254111259605
4011.47959183673	286.254049815522
4017.85714285714	286.253987813096
4024.23469387755	286.253925279893
4030.61224489796	286.253862243162
4036.98979591837	286.253798729829
4043.36734693878	286.253734766504
4049.74489795918	286.253670379484
4056.12244897959	286.253605594754
4062.5	286.253540437991
4068.87755102041	286.253474934566
4075.25510204082	286.253409109547
4081.63265306122	286.253342987704
4088.01020408163	286.253276593504
4094.38775510204	286.253209951125
4100.76530612245	286.253143084448
4107.14285714286	286.253076017067
4113.52040816327	286.253008772288
4119.89795918367	286.252941373131
4126.27551020408	286.252873842336
4132.65306122449	286.252806202362
4139.0306122449	286.252738475391
4145.40816326531	286.252670683331
4151.78571428571	286.252602847818
4158.16326530612	286.252534990217
4164.54081632653	286.252467131626
4170.91836734694	286.252399292879
4177.29591836735	286.252331494548
4183.67346938776	286.252263756942
4190.05102040816	286.252196100115
4196.42857142857	286.252128543865
4202.80612244898	286.252061107736
4209.18367346939	286.251993811021
4215.5612244898	286.251926672767
4221.9387755102	286.251859711771
4228.31632653061	286.251792946588
4234.69387755102	286.251726395532
4241.07142857143	286.251660076676
4247.44897959184	286.251594007855
4253.82653061224	286.251528206671
4260.20408163265	286.25146269049
4266.58163265306	286.25139747645
4272.95918367347	286.251332581459
4279.33673469388	286.251268022198
4285.71428571429	286.251203815123
4292.09183673469	286.251139976468
4298.4693877551	286.251076522248
4304.84693877551	286.251013468257
4311.22448979592	286.250950830074
4317.60204081633	286.250888623064
4323.97959183673	286.250826862379
4330.35714285714	286.250765562961
4336.73469387755	286.250704739543
4343.11224489796	286.250644406652
4349.48979591837	286.25058457861
4355.86734693878	286.250525269538
4362.24489795918	286.250466493354
4368.62244897959	286.250408263778
4375	286.250350594335
4381.37755102041	286.250293498351
4387.75510204082	286.250236988964
4394.13265306122	286.250181079115
4400.51020408163	286.25012578156
4406.88775510204	286.250071108865
4413.26530612245	286.250017073409
4419.64285714286	286.24996368739
4426.02040816327	286.249910962822
4432.39795918367	286.249858911537
4438.77551020408	286.249807545189
4445.15306122449	286.249756875256
4451.5306122449	286.249706913039
4457.90816326531	286.249657669665
4464.28571428571	286.249609156091
4470.66326530612	286.2495613831
4477.04081632653	286.249514361309
4483.41836734694	286.249468101167
4489.79591836735	286.249422612957
4496.17346938776	286.249377906798
4502.55102040816	286.249333992649
4508.92857142857	286.249290880303
4515.30612244898	286.2492485794
4521.68367346939	286.249207099418
4528.0612244898	286.249166449679
4534.4387755102	286.249126639354
4540.81632653061	286.249087677458
4547.19387755102	286.249049572854
4553.57142857143	286.249012334257
4559.94897959184	286.248975970233
4566.32653061224	286.2489404892
4572.70408163265	286.24890589943
4579.08163265306	286.248872209053
4585.45918367347	286.248839426054
4591.83673469388	286.248807558279
4598.21428571429	286.248776613431
4604.59183673469	286.248746599078
4610.9693877551	286.248717522649
4617.34693877551	286.248689391437
4623.72448979592	286.248662212601
4630.10204081633	286.248635993168
4636.47959183673	286.248610740032
4642.85714285714	286.248586459958
4649.23469387755	286.248563159581
4655.61224489796	286.248540845408
4661.98979591837	286.248519523822
4668.36734693878	286.248499201077
4674.74489795918	286.248479883307
4681.12244897959	286.248461576522
4687.5	286.24844428661
4693.87755102041	286.24842801934
4700.25510204082	286.248412780362
4706.63265306122	286.248398575208
4713.01020408163	286.248385409295
4719.38775510204	286.248373287922
4725.76530612245	286.248362216278
4732.14285714286	286.248352199437
4738.52040816327	286.248343242361
4744.89795918367	286.248335349903
4751.27551020408	286.248328526805
4757.65306122449	286.248322777704
4764.0306122449	286.248318107126
4770.40816326531	286.248314519494
4776.78571428571	286.248312019126
4783.16326530612	286.248310610236
4789.54081632653	286.248310296935
4795.91836734694	286.248311083233
4802.29591836735	286.248312973041
4808.67346938776	286.248315970169
4815.05102040816	286.248320078328
4821.42857142857	286.248325301135
4827.80612244898	286.248331642109
4834.18367346939	286.248339104673
4840.5612244898	286.248347692159
4846.9387755102	286.248357407802
4853.31632653061	286.248368254748
4859.69387755102	286.248380236052
4866.07142857143	286.248393354677
4872.44897959184	286.248407613499
4878.82653061224	286.248423015304
4885.20408163265	286.248439562793
4891.58163265306	286.24845725858
4897.95918367347	286.248476105193
4904.33673469388	286.248496105078
4910.71428571429	286.248517260594
4917.09183673469	286.248539574022
4923.4693877551	286.248563047559
4929.84693877551	286.248587683321
4936.22448979592	286.248613483347
4942.60204081633	286.248640449594
4948.97959183673	286.248668583943
4955.35714285714	286.248697888198
4961.73469387755	286.248728364088
4968.11224489796	286.248760013263
4974.48979591837	286.248792837303
4980.86734693878	286.248826837712
4987.24489795918	286.248862015921
4993.62244897959	286.248898373291
5000	286.248935911111
5006.37755102041	286.248974630599
5012.75510204082	286.249014532904
5019.13265306122	286.249055619108
5025.51020408163	286.249097890223
5031.88775510204	286.249141347196
5038.26530612245	286.249185990905
5044.64285714286	286.249231822165
5051.02040816327	286.249278841726
5057.39795918367	286.249327050273
5063.77551020408	286.249376448429
5070.15306122449	286.249427036754
5076.5306122449	286.249478815746
5082.90816326531	286.249531785842
5089.28571428571	286.24958594742
5095.66326530612	286.249641300798
5102.04081632653	286.249697846233
5108.41836734694	286.249755583928
5114.79591836735	286.249814514026
5121.17346938776	286.249874636613
5127.55102040816	286.249935951721
5133.92857142857	286.249998459324
5140.30612244898	286.250062159344
5146.68367346939	286.250127051648
5153.0612244898	286.25019313605
5159.4387755102	286.25026041231
5165.81632653061	286.250328880138
5172.19387755102	286.250398539192
5178.57142857143	286.250469389078
5184.94897959184	286.250541429354
5191.32653061224	286.250614659527
5197.70408163265	286.250689079057
5204.08163265306	286.250764687353
5210.45918367347	286.25084148378
5216.83673469388	286.250919467653
5223.21428571429	286.250998638242
5229.59183673469	286.251078994771
5235.9693877551	286.25116053642
5242.34693877551	286.251243262322
5248.72448979592	286.251327171567
5255.10204081633	286.251412263204
5261.47959183673	286.251498536235
5267.85714285714	286.251585989623
5274.23469387755	286.251674622287
5280.61224489796	286.251764433107
5286.98979591837	286.25185542092
5293.36734693878	286.251947584525
5299.74489795918	286.25204092268
5306.12244897959	286.252135434105
5312.5	286.25223111748
5318.87755102041	286.252327971449
5325.25510204082	286.252425994618
5331.63265306122	286.252525185555
5338.01020408163	286.252625542792
5344.38775510204	286.252727064825
5350.76530612245	286.252829750116
5357.14285714286	286.25293359709
5363.52040816327	286.253038604139
5369.89795918367	286.25314476962
5376.27551020408	286.253252091858
5382.65306122449	286.253360569142
5389.0306122449	286.253470199732
5395.40816326531	286.253580981854
5401.78571428571	286.253692913703
5408.16326530612	286.253805993442
5414.54081632653	286.253920219204
5420.91836734694	286.254035589092
5427.29591836735	286.254152101179
5433.67346938776	286.254269753507
5440.05102040816	286.254388544092
5446.42857142857	286.25450847092
5452.80612244898	286.254629531948
5459.18367346939	286.254751725107
5465.5612244898	286.2548750483
5471.9387755102	286.254999499402
5478.31632653061	286.255125076264
5484.69387755102	286.255251776709
5491.07142857143	286.255379598536
5497.44897959184	286.255508539518
5503.82653061224	286.255638597402
5510.20408163265	286.255769769913
5516.58163265306	286.255902054749
5522.95918367347	286.256035449588
5529.33673469388	286.256169952082
5535.71428571429	286.256305559861
5542.09183673469	286.256442270531
5548.4693877551	286.25658008168
5554.84693877551	286.256718990868
5561.22448979592	286.25685899564
5567.60204081633	286.257000093516
5573.97959183673	286.257142281995
5580.35714285714	286.257285558558
5586.73469387755	286.257429920665
5593.11224489796	286.257575365755
5599.48979591837	286.25772189125
5605.86734693878	286.257869494551
5612.24489795918	286.258018173042
5618.62244897959	286.258167924086
5625	286.258318745032
5631.37755102041	286.258470633208
5637.75510204082	286.258623585926
5644.13265306122	286.25877760048
5650.51020408163	286.258932674149
5656.88775510204	286.259088804194
5663.26530612245	286.25924598786
5669.64285714286	286.259404222377
5676.02040816327	286.259563504959
5682.39795918367	286.259723832805
5688.77551020408	286.259885203099
5695.15306122449	286.260047613009
5701.5306122449	286.260211059692
5707.90816326531	286.260375540287
5714.28571428571	286.260541051922
5720.66326530612	286.260707591711
5727.04081632653	286.260875156753
5733.41836734694	286.261043744137
5739.79591836735	286.261213350936
5746.17346938776	286.261383974214
5752.55102040816	286.261555611021
5758.92857142857	286.261728258394
5765.30612244898	286.26190191336
5771.68367346939	286.262076572936
5778.0612244898	286.262252234124
5784.4387755102	286.262428893919
5790.81632653061	286.262606549303
5797.19387755102	286.262785197248
5803.57142857143	286.262964834717
5809.94897959184	286.263145458661
5816.32653061224	286.263327066025
5822.70408163265	286.263509653741
5829.08163265306	286.263693218733
5835.45918367347	286.263877757916
5841.83673469388	286.264063268197
5848.21428571429	286.264249746474
5854.59183673469	286.264437189637
5860.9693877551	286.264625594566
5867.34693877551	286.264814958137
5873.72448979592	286.265005277216
5880.10204081633	286.26519654866
5886.47959183673	286.265388769323
5892.85714285714	286.265581936048
5899.23469387755	286.265776045674
5905.61224489796	286.265971095031
5911.98979591837	286.266167080946
5918.36734693878	286.266364000236
5924.74489795918	286.266561849714
5931.12244897959	286.266760626188
5937.5	286.26696032646
5943.87755102041	286.267160947324
5950.25510204082	286.267362485573
5956.63265306122	286.267564937992
5963.01020408163	286.267768301363
5969.38775510204	286.267972572461
5975.76530612245	286.268177748059
5982.14285714286	286.268383824924
5988.52040816327	286.26859079982
5994.89795918367	286.268798669507
6001.27551020408	286.269007430741
6007.65306122449	286.269217080274
6014.0306122449	286.269427614855
6020.40816326531	286.269639031229
6026.78571428571	286.26985132614
6033.16326530612	286.270064496326
6039.54081632653	286.270278538526
6045.91836734694	286.270493449472
6052.29591836735	286.270709225897
6058.67346938776	286.270925864531
6065.05102040816	286.2711433621
6071.42857142857	286.271361715331
6077.80612244898	286.271580920946
6084.18367346939	286.271800975668
6090.5612244898	286.272021876217
6096.9387755102	286.272243619313
6103.31632653061	286.272466201672
6109.69387755102	286.272689620011
6116.07142857143	286.272913871046
6122.44897959184	286.273138951492
6128.82653061224	286.273364858063
6135.20408163265	286.273591587472
6141.58163265306	286.273819136433
6147.95918367347	286.274047501658
6154.33673469388	286.274276679859
6160.71428571429	286.27450666775
6167.09183673469	286.274737462043
6173.4693877551	286.27496905945
6179.84693877551	286.275201456686
6186.22448979592	286.275434650464
6192.60204081633	286.275668637497
6198.97959183673	286.275903414501
6205.35714285714	286.276138978192
6211.73469387755	286.276375325286
6218.11224489796	286.2766124525
6224.48979591837	286.276850356555
6230.86734693878	286.277089034169
6237.24489795918	286.277328482065
6243.62244897959	286.277568696965
6250	286.277809675594
6256.37755102041	286.278051414678
6262.75510204082	286.278293910945
6269.13265306122	286.278537161125
6275.51020408163	286.27878116195
6281.88775510204	286.279025910155
6288.26530612245	286.279271402475
6294.64285714286	286.279517635649
6301.02040816327	286.279764606419
6307.39795918367	286.280012311526
6313.77551020408	286.280260747719
6320.15306122449	286.280509911745
6326.5306122449	286.280759800356
6332.90816326531	286.281010410307
6339.28571428571	286.281261738354
6345.66326530612	286.281513781259
6352.04081632653	286.281766535784
6358.41836734694	286.282019998697
6364.79591836735	286.282274166767
6371.17346938776	286.282529036769
6377.55102040816	286.282784605475
6383.92857142857	286.283040869686
6390.30612244898	286.283297826164
6396.68367346939	286.283555471248
6403.0612244898	286.283813805429
6409.4387755102	286.284072812332
6415.81632653061	286.284332472218
6422.19387755102	286.284593272552
6428.57142857143	286.284852294505
6434.94897959184	286.285116013235
6441.32653061224	286.285435543928
6447.70408163265	286.287024367332
6454.08163265306	286.291175079614
6460.45918367347	286.298160073573
6466.83673469388	286.307822344075
6473.21428571429	286.319909046824
6479.59183673469	286.334300748484
6485.9693877551	286.351146754145
6492.34693877551	286.370938168109
6498.72448979592	286.39453194353
6505.10204081633	286.423139724598
6511.47959183673	286.458292536786
6517.85714285714	286.501786261978
6524.23469387755	286.555611156005
6530.61224489796	286.621873715606
6536.98979591837	286.702713623052
6543.36734693878	286.800218959649
6549.74489795918	286.916345051237
6556.12244897959	287.05283966133
6562.5	287.211177580968
6568.87755102041	287.392494902292
6575.25510204082	287.597577171896
6581.63265306122	287.826991690457
6588.01020408163	288.080543342354
6594.38775510204	288.357643478506
6600.76530612245	288.659809805854
6607.14285714286	288.986434044967
6613.52040816327	289.335967156309
6619.89795918367	289.706330919135
6626.27551020408	290.095214066527
6632.65306122449	290.500265974128
6639.0306122449	290.919211559886
6645.40816326531	291.34991563381
6651.78571428571	291.790415630048
6658.16326530612	292.238933760224
6664.54081632653	292.693875326198
6670.91836734694	293.153820535602
6677.29591836735	293.61751305704
6683.67346938776	294.083845810334
6690.05102040816	294.55184630166
6696.42857142857	295.020662968537
6702.80612244898	295.489552454904
6709.18367346939	295.957867079063
6715.5612244898	296.425043838742
6721.9387755102	296.890594815194
6728.31632653061	297.354098364604
6734.69387755102	297.8151910181
6741.07142857143	298.273560580412
6747.44897959184	298.728940148064
6753.82653061224	299.181102511101
6760.20408163265	299.62985525887
6766.58163265306	300.075036598026
6772.95918367347	300.51651165595
6779.33673469388	300.954169036668
6785.71428571429	301.387917890392
6792.09183673469	301.817685392771
6798.4693877551	302.243414441397
6804.84693877551	302.665061588428
6811.22448979592	303.082595283652
6817.60204081633	303.495994349151
6823.97959183673	303.905246560865
6830.35714285714	304.310347426842
6836.73469387755	304.711299142693
6843.11224489796	305.108109664894
6849.48979591837	305.500791866432
6855.86734693878	305.889362823155
6862.24489795918	306.273843201455
6868.62244897959	306.654256703637
6875	307.030629583766
6881.37755102041	307.402990238513
6887.75510204082	307.7713688537
6894.13265306122	308.135797085279
6900.51020408163	308.496307790364
6906.88775510204	308.852934799177
6913.26530612245	309.205712715724
6919.64285714286	309.554676744035
6926.02040816327	309.899862543158
6932.39795918367	310.24130610391
6938.77551020408	310.57904364171
6945.15306122449	310.913111506631
6951.5306122449	311.243546108027
6957.90816326531	311.57038385038
6964.28571428571	311.893661079634
6970.66326530612	312.213414038733
6977.04081632653	312.529678829874
6983.41836734694	312.842491383356
6989.79591836735	313.151887432743
6996.17346938776	313.457902493913
7002.55102040816	313.7605718469
7008.92857142857	314.059930522693
7015.30612244898	314.356013292597
7021.68367346939	314.648854658697
7028.0612244898	314.938488846035
7034.4387755102	315.224949798254
7040.81632653061	315.508271173462
7047.19387755102	315.788486339868
7053.57142857143	316.065628373661
7059.94897959184	316.339730058296
7066.32653061224	316.610823883081
7072.70408163265	316.878942041344
7079.08163265306	317.144116431299
7085.45918367347	317.406378656529
7091.83673469388	317.665760025447
7098.21428571429	317.922291551348
7104.59183673469	318.176003954331
7110.9693877551	318.426927662115
7117.34693877551	318.675092809772
7123.72448979592	318.920529241371
7130.10204081633	319.163266511928
7136.47959183673	319.403333888183
7142.85714285714	319.64076034889
7149.23469387755	319.875574587413
7155.61224489796	320.107805013432
7161.98979591837	320.337479753486
7168.36734693878	320.5646266524
7174.74489795918	320.78927327597
7181.12244897959	321.011446912485
7187.5	321.231174573253
7193.87755102041	321.448482995156
7200.25510204082	321.663398643031
7206.63265306122	321.87594771092
7213.01020408163	322.086156123192
7219.38775510204	322.294049537616
7225.76530612245	322.499653347429
7232.14285714286	322.702992682304
7238.52040816327	322.904092410516
7244.89795918367	323.102977141863
7251.27551020408	323.299671229464
7257.65306122449	323.49419877079
7264.0306122449	323.686583610685
7270.40816326531	323.876849343875
7276.78571428571	324.065019316428
7283.16326530612	324.251116627431
7289.54081632653	324.43516413219
7295.91836734694	324.617184444398
7302.29591836735	324.79719993732
7308.67346938776	324.975232746369
7315.05102040816	325.151304771966
7321.42857142857	325.325437681387
7327.80612244898	325.497652910081
7334.18367346939	325.667971664803
7340.5612244898	325.836414926038
7346.9387755102	326.003003449451
7353.31632653061	326.167757767872
7359.69387755102	326.330698194349
7366.07142857143	326.491844824215
7372.44897959184	326.651217536324
7378.82653061224	326.808835995763
7385.20408163265	326.964719656475
7391.58163265306	327.118887762969
7397.95918367347	327.271359351794
7404.33673469388	327.42215325454
7410.71428571429	327.571288100042
7417.09183673469	327.718782315718
7423.4693877551	327.864654129677
7429.84693877551	328.008921573482
7436.22448979592	328.151602484014
7442.60204081633	328.292714504683
7448.97959183673	328.432275088092
7455.35714285714	328.570301498357
7461.73469387755	328.706810812605
7468.11224489796	328.841819922524
7474.48979591837	328.975345537094
7480.86734693878	329.107404184545
7487.24489795918	329.23801221353
7493.62244897959	329.367185795264
7500	329.494940925928
7506.37755102041	329.621293428305
7512.75510204082	329.746258952945
7519.13265306122	329.869852980674
7525.51020408163	329.992090824603
7531.88775510204	330.112987631401
7538.26530612245	330.232558382872
7544.64285714286	330.350817898374
7551.02040816327	330.467780836514
7557.39795918367	330.583461696185
7563.77551020408	330.697874818638
7570.15306122449	330.811034389559
7576.5306122449	330.922954440451
7582.90816326531	331.033648849779
7589.28571428571	331.143131345249
7595.66326530612	331.251415505539
7602.04081632653	331.358514761367
7608.41836734694	331.464442397054
7614.79591836735	331.569211552633
7621.17346938776	331.672835225295
7627.55102040816	331.775326270312
7633.92857142857	331.876697403015
7640.30612244898	331.976961200541
7646.68367346939	332.076130102932
7653.0612244898	332.17421641504
7659.4387755102	332.27123230496
7665.81632653061	332.367189807817
7672.19387755102	332.462100914285
7678.57142857143	332.555976900537
7684.94897959184	332.648830526666
7691.32653061224	332.740680322554
7697.70408163265	332.831458452659
7704.08163265306	332.921529284648
7710.45918367347	333.004434942722
7716.83673469388	333.067550313462
7723.21428571429	333.109888618387
7729.59183673469	333.139452400353
7735.9693877551	333.168412401904
7742.34693877551	333.209393031651
7748.72448979592	333.264681884963
7755.10204081633	333.347705484232
7761.47959183673	333.438810639886
7767.85714285714	333.513132801612
7774.23469387755	333.554447203323
7780.61224489796	333.553068272651
7786.98979591837	333.504201753515
7793.36734693878	333.4068501576
7799.74489795918	333.26279712807
7806.12244897959	333.075773856138
7812.5	332.850760541107
7818.87755102041	332.593402783726
7825.25510204082	332.309552277244
7831.63265306122	332.004916569218
7838.01020408163	331.68480430398
7844.38775510204	331.353961709521
7850.76530612245	331.016482259354
7857.14285714286	330.675772455286
7863.52040816327	330.334566438865
7869.89795918367	329.99497485377
7876.27551020408	329.658551338854
7882.65306122449	329.326369173658
7889.0306122449	328.999105135786
7895.40816326531	328.677119229986
7901.78571428571	328.360527121095
7908.16326530612	328.049264943069
7914.54081632653	327.743145217445
7920.91836734694	327.441901893593
7927.29591836735	327.145226117438
7933.67346938776	326.852793838114
7940.05102040816	326.564285715299
7946.42857142857	326.279400751171
7952.80612244898	325.997865007271
7959.18367346939	325.719436076459
7965.5612244898	325.443904585429
7971.9387755102	325.171093673387
7978.31632653061	324.900856896445
7984.69387755102	324.633075082255
7991.07142857143	324.367652859843
7997.44897959184	324.104515097812
8003.82653061224	323.843603281998
8010.20408163265	323.584872186643
8016.58163265306	323.328286948741
8022.95918367347	323.073820514538
8029.33673469388	322.821451441779
8035.71428571429	322.571162138563
8042.09183673469	322.322937467119
8048.4693877551	322.076763652933
8054.84693877551	321.83262747736
8061.22448979592	321.590515710264
8067.60204081633	321.350414726933
8073.97959183673	321.11231027914
8080.35714285714	320.876187383078
8086.73469387755	320.642030288812
8093.11224489796	320.409822510238
8099.48979591837	320.179546899553
8105.86734693878	319.951185741638
8112.24489795918	319.724720858296
8118.62244897959	319.500133717941
8125	319.277405540883
8131.37755102041	319.056517395002
8137.75510204082	318.837450281646
8144.13265306122	318.620185210348
8150.51020408163	318.404703260844
8156.88775510204	318.190985634378
8163.26530612245	317.979013694737
8169.64285714286	317.768768998827
8176.02040816327	317.560233319745
8182.39795918367	317.353388664154
8188.77551020408	317.148217282525
8195.15306122449	316.944701674687
8201.5306122449	316.742824592909
8207.90816326531	316.542569042683
8214.28571428571	316.34391827958
8220.66326530612	316.14685580559
8227.04081632653	315.951365365563
8233.41836734694	315.757430942216
8239.79591836735	315.565036749956
8246.17346938776	315.374167229659
8252.55102040816	315.184807044274
8258.92857142857	314.996941072915
8265.30612244898	314.810554405494
8271.68367346939	314.625632338499
8278.0612244898	314.442160371026
8284.4387755102	314.260124199704
8290.81632653061	314.079509714692
8297.19387755102	313.900302996699
8303.57142857143	313.722490313264
8309.94897959184	313.546058114815
8316.32653061224	313.370993031704
8322.70408163265	313.197281871865
8329.08163265306	313.024911617217
8335.45918367347	312.8538694206
8341.83673469388	312.684142603534
8348.21428571429	312.51571865381
8354.59183673469	312.348585222203
8360.9693877551	312.182730119961
8367.34693877551	312.018141316978
8373.72448979592	311.854806939026
8380.10204081633	311.692715264939
8386.47959183673	311.531854724494
8392.85714285714	311.372213896602
8399.23469387755	311.213781506383
8405.61224489796	311.056546422768
8411.98979591837	310.900497656749
8418.36734693878	310.745624359235
8424.74489795918	310.591915818335
8431.12244897959	310.439361457298
8437.5	310.287950832958
8443.87755102041	310.137673633261
8450.25510204082	309.98851967493
8456.63265306122	309.840478901721
8463.01020408163	309.693541382773
8469.38775510204	309.547697310092
8475.76530612245	309.40293699657
8482.14285714286	309.259250874531
8488.52040816327	309.11662949377
8494.89795918367	308.975063519309
8501.27551020408	308.834543729693
8507.65306122449	308.695061015652
8514.0306122449	308.556606377934
8520.40816326531	308.419170925394
8526.78571428571	308.28274587358
8533.16326530612	308.147322543247
8539.54081632653	308.012892358252
8545.91836734694	307.879446843936
8552.29591836735	307.746977625931
8558.67346938776	307.615476428417
8565.05102040816	307.484935072291
8571.42857142857	307.355345473789
8577.80612244898	307.226699643337
8584.18367346939	307.098989683688
8590.5612244898	306.972207788382
8596.9387755102	306.846346240613
8603.31632653061	306.721397411897
8609.69387755102	306.59735376035
8616.07142857143	306.474207829369
8622.44897959184	306.351952246663
8628.82653061224	306.23057972272
8635.20408163265	306.110083049332
8641.58163265306	305.990455098495
8647.95918367347	305.871688821405
8654.33673469388	305.753777246902
8660.71428571429	305.636713480217
8667.09183673469	305.520490702082
8673.4693877551	305.405102167544
8679.84693877551	305.290541204564
8686.22448979592	305.176801212961
8692.60204081633	305.063875663613
8698.97959183673	304.951758097128
8705.35714285714	304.840442122664
8711.73469387755	304.729921417062
8718.11224489796	304.620189723964
8724.48979591837	304.511240852522
8730.86734693878	304.403068676397
8737.24489795918	304.29566713305
8743.62244897959	304.189030222698
8750	304.083152007187
8756.37755102041	303.978026609151
8762.75510204082	303.87364821134
8769.13265306122	303.770011055496
8775.51020408163	303.6671094414
8781.88775510204	303.564937726203
8788.26530612245	303.463490323641
8794.64285714286	303.362761702981
8801.02040816327	303.262746388225
8807.39795918367	303.163438957539
8813.77551020408	303.064834042344
8820.15306122449	302.966926326415
8826.5306122449	302.869710545216
8832.90816326531	302.773181485329
8839.28571428571	302.677333983506
8845.66326530612	302.582162925915
8852.04081632653	302.487663247612
8858.41836734694	302.393829931852
8864.79591836735	302.300658009236
8871.17346938776	302.208142557074
8877.55102040816	302.116278698929
8883.92857142857	302.025061603827
8890.30612244898	301.934486485534
8896.68367346939	301.84454860205
8903.0612244898	301.7552432551
8909.4387755102	301.666565789352
8915.81632653061	301.578511591818
8922.19387755102	301.49107609144
8928.57142857143	301.404254758482
8934.94897959184	301.318043103845
8941.32653061224	301.232436678562
8947.70408163265	301.147431073425
8954.08163265306	301.063021918302
8960.45918367347	300.979204881571
8966.83673469388	300.895975669717
8973.21428571429	300.813330026893
8979.59183673469	300.731263734275
8985.9693877551	300.649772609581
8992.34693877551	300.568852506752
8998.72448979592	300.488499315416
9005.10204081633	300.408708960333
9011.47959183673	300.329477401006
9017.85714285714	300.250800631362
9024.23469387755	300.172674679175
9030.61224489796	300.095095605609
9036.98979591837	300.018059504917
9043.36734693878	299.941562504043
9049.74489795918	299.865600762095
9056.12244897959	299.790170469969
9062.5	299.71526785009
9068.87755102041	299.640889155943
9075.25510204082	299.567030671629
9081.63265306122	299.493688711565
9088.01020408163	299.420859620204
9094.38775510204	299.348539771549
9100.76530612245	299.276725568792
9107.14285714286	299.205413444078
9113.52040816327	299.134599858154
9119.89795918367	299.064281299936
9126.27551020408	298.994454286211
9132.65306122449	298.925115361435
9139.0306122449	298.856261097311
9145.40816326531	298.787888092441
9151.78571428571	298.719992972096
9158.16326530612	298.652572387959
9164.54081632653	298.585623017729
9170.91836734694	298.519141564823
9177.29591836735	298.453124758202
9183.67346938776	298.387569352048
9190.05102040816	298.322472125418
9196.42857142857	298.257829882005
9202.80612244898	298.193639449973
9209.18367346939	298.129897681587
9215.5612244898	298.066601452934
9221.9387755102	298.003747663748
9228.31632653061	297.941333237181
9234.69387755102	297.879355119465
9241.07142857143	297.817810279682
9247.44897959184	297.756695709623
9253.82653061224	297.696008423499
9260.20408163265	297.635745457656
9266.58163265306	297.575903870401
9272.95918367347	297.516480741838
9279.33673469388	297.457473173565
9285.71428571429	297.398878288442
9292.09183673469	297.340693230461
9298.4693877551	297.282915164529
9304.84693877551	297.225541276195
9311.22448979592	297.168568771462
9317.60204081633	297.111994876675
9323.97959183673	297.055816838259
9330.35714285714	297.00003192249
9336.73469387755	296.944637415358
9343.11224489796	296.889630622422
9349.48979591837	296.835008868544
9355.86734693878	296.780769497708
9362.24489795918	296.726909872915
9368.62244897959	296.673427375987
9375	296.620319407334
9381.37755102041	296.567583385812
9387.75510204082	296.515216748624
9394.13265306122	296.463216951083
9400.51020408163	296.411581466431
9406.88775510204	296.360307785729
9413.26530612245	296.309393417724
9419.64285714286	296.258835888621
9426.02040816327	296.208632741934
9432.39795918367	296.158781538408
9438.77551020408	296.109279855832
9445.15306122449	296.060125288849
9451.5306122449	296.01131544884
9457.90816326531	295.962847963841
9464.28571428571	295.914720478326
9470.66326530612	295.866930653063
9477.04081632653	295.819476165027
9483.41836734694	295.772354707274
9489.79591836735	295.725563988746
9496.17346938776	295.679101734148
9502.55102040816	295.63296568389
9508.92857142857	295.587153593907
9515.30612244898	295.541663235503
9521.68367346939	295.496492395262
9528.0612244898	295.451638874967
9534.4387755102	295.407100491409
9540.81632653061	295.362875076265
9547.19387755102	295.318960476039
9553.57142857143	295.27535455193
9559.94897959184	295.232055179669
9566.32653061224	295.189060249424
9572.70408163265	295.146367665743
9579.08163265306	295.103975347391
9585.45918367347	295.061881227218
9591.83673469388	295.020083252096
9598.21428571429	294.978579382828
9604.59183673469	294.937367593987
9610.9693877551	294.896445873817
9617.34693877551	294.85581222418
9623.72448979592	294.815464660433
9630.10204081633	294.775401211289
9636.47959183673	294.735619918737
9642.85714285714	294.696118837996
9649.23469387755	294.656896037356
9655.61224489796	294.617949598075
9661.98979591837	294.579277614323
9668.36734693878	294.540878193102
9674.74489795918	294.502749454095
9681.12244897959	294.464889529586
9687.5	294.427296564423
9693.87755102041	294.389968715889
9700.25510204082	294.352904153588
9706.63265306122	294.316101059384
9713.01020408163	294.279557627348
9719.38775510204	294.243272063618
9725.76530612245	294.20724258631
9732.14285714286	294.171467425477
9738.52040816327	294.135944823021
9744.89795918367	294.100673032567
9751.27551020408	294.065650319397
9757.65306122449	294.030874960411
9764.0306122449	293.99634524401
9770.40816326531	293.962059469996
9776.78571428571	293.928015949524
9783.16326530612	293.894213005046
9789.54081632653	293.860648970186
9795.91836734694	293.827322189665
9802.29591836735	293.794231019266
9808.67346938776	293.761373825746
9815.05102040816	293.728748986729
9821.42857142857	293.696354890645
9827.80612244898	293.664189936701
9834.18367346939	293.632252534763
9840.5612244898	293.600541105273
9846.9387755102	293.569054079213
9853.31632653061	293.537789898042
9859.69387755102	293.506747013586
9866.07142857143	293.475923887974
9872.44897959184	293.44531899361
9878.82653061224	293.414930813083
9885.20408163265	293.38475783907
9891.58163265306	293.354798574295
9897.95918367347	293.325051531491
9904.33673469388	293.29551523329
9910.71428571429	293.266188212155
9917.09183673469	293.23706901035
9923.4693877551	293.208156179872
9929.84693877551	293.179448282356
9936.22448979592	293.150943889018
9942.60204081633	293.122641580634
9948.97959183673	293.094539947443
9955.35714285714	293.066637589072
9961.73469387755	293.038933114497
9968.11224489796	293.011425142003
9974.48979591837	292.984112299083
9980.86734693878	292.956993222381
9987.24489795918	292.930066557665
9993.62244897959	292.903330959759
10000	292.876785092455
10006.3775510204	292.850427628469
10012.7551020408	292.824257249419
10019.1326530612	292.798272645727
10025.5102040816	292.772472516559
10031.887755102	292.746855569792
10038.2653061224	292.721420521968
10044.6428571429	292.696166098205
10051.0204081633	292.671091032142
10057.3979591837	292.646194065926
10063.7755102041	292.621473950131
10070.1530612245	292.596929443688
10076.5306122449	292.572559313846
10082.9081632653	292.548362336143
10089.2857142857	292.524337294325
10095.6632653061	292.50048298028
10102.0408163265	292.476798194021
10108.4183673469	292.453281743629
10114.7959183673	292.42993244518
10121.1734693878	292.406749122692
10127.5510204082	292.383730608115
10133.9285714286	292.360875741248
10140.306122449	292.338183369682
10146.6836734694	292.315652348762
10153.0612244898	292.293281541562
10159.4387755102	292.2710698188
10165.8163265306	292.24901605879
10172.193877551	292.22711914742
10178.5714285714	292.205377978098
10184.9489795918	292.183791451683
10191.3265306122	292.162358476443
10197.7040816327	292.141077968038
10204.0816326531	292.119948849446
10210.4591836735	292.098970050908
10216.8367346939	292.078140509899
10223.2142857143	292.057459171097
10229.5918367347	292.036924986306
10235.9693877551	292.016536914412
10242.3469387755	291.996293921365
10248.7244897959	291.976194980127
10255.1020408163	291.956239070601
10261.4795918367	291.936425179604
10267.8571428571	291.916752300845
10274.2346938776	291.897219434851
10280.612244898	291.877825588924
10286.9897959184	291.858569777111
10293.3673469388	291.839451020174
10299.7448979592	291.820468345516
10306.1224489796	291.801620787146
10312.5	291.782907385661
10318.8775510204	291.76432718819
10325.2551020408	291.745879248334
10331.6326530612	291.727562626142
10338.0102040816	291.709376388088
10344.387755102	291.691319607001
10350.7653061224	291.673391362022
10357.1428571429	291.65559073859
10363.5204081633	291.637916828393
10369.8979591837	291.620368729314
10376.2755102041	291.602945545393
10382.6530612245	291.585646386814
10389.0306122449	291.568470369844
10395.4081632653	291.551416616784
10401.7857142857	291.53448425595
10408.1632653061	291.51767242164
10414.5408163265	291.500980254077
10420.9183673469	291.484406899366
10427.2959183673	291.467951509483
10433.6734693878	291.451613242229
10440.0510204082	291.435391261171
10446.4285714286	291.419284735621
10452.806122449	291.403292840614
10459.1836734694	291.387414756851
10465.5612244898	291.371649670656
10471.9387755102	291.355996773961
10478.3163265306	291.340455264267
10484.693877551	291.325024344596
10491.0714285714	291.30970322345
10497.4489795918	291.294491114804
10503.8265306122	291.279387238054
10510.2040816327	291.26439081797
10516.5816326531	291.249501084673
10522.9591836735	291.234717273616
10529.3367346939	291.220038625526
10535.7142857143	291.205464386372
10542.0918367347	291.19099380734
10548.4693877551	291.17662614481
10554.8469387755	291.162360660295
10561.2244897959	291.148196620418
10567.6020408163	291.134133296896
10573.9795918367	291.120169966493
10580.3571428571	291.106305910976
10586.7346938776	291.092540417098
10593.112244898	291.078872776573
10599.4897959184	291.065302286027
10605.8673469388	291.05182824696
10612.2448979592	291.03844996574
10618.6224489796	291.02516675356
10625	291.011977926394
10631.3775510204	290.998882804968
10637.7551020408	290.9858807148
10644.1326530612	290.972970985867
10650.5102040816	290.960152953048
10656.887755102	290.947425960915
10663.2653061224	290.934789317035
10669.6428571429	290.922242481288
10676.0204081633	290.909785106191
10682.3979591837	290.897411338283
10688.7755102041	290.885191129599
10695.1530612245	290.873401723604
10701.5306122449	290.862206820539
10707.9081632653	290.851644179136
10714.2857142857	290.841722330887
10720.6632653061	290.832473482737
10727.0408163265	290.823984372543
10733.4183673469	290.816412086973
10739.7959183673	290.809989188923
10746.1734693878	290.805022499353
10752.5510204082	290.801887830793
10758.9285714286	290.801021533051
10765.306122449	290.802910692588
10771.6836734694	290.808082780113
10778.0612244898	290.817094932293
10784.4387755102	290.830523163627
10790.8163265306	290.848952101926
10797.193877551	290.872965147864
10803.5714285714	290.903135167055
10809.9489795918	290.940015951011
10816.3265306122	290.98413434158
10822.7040816327	291.03598291079
10829.0816326531	291.096013658732
10835.4591836735	291.164632448057
10841.8367346939	291.242193969912
10848.2142857143	291.328997477859
10854.5918367347	291.42528359995
10860.9693877551	291.531231650018
10867.3469387755	291.646957351334
10873.7244897959	291.772511615701
10880.1020408163	291.90788002412
10886.4795918367	292.052982631653
10892.8571428571	292.207674208048
10899.2346938776	292.371745572021
10905.612244898	292.544925100384
10911.9897959184	292.726879686479
10918.3673469388	292.917224274408
10924.7448979592	293.115497677399
10931.1224489796	293.321321032079
10937.5	293.533892422238
10943.8775510204	293.753106594674
10950.2551020408	293.978494176013
10956.6326530612	294.209434020789
10963.0102040816	294.445223891414
10969.387755102	294.685146169527
10975.7653061224	294.928504792102
10982.1428571429	295.17464667709
10988.5204081633	295.422972764708
10994.8979591837	295.672942081352
11001.2755102041	295.924071891406
11007.6530612245	296.175935530848
11014.0306122449	296.428158403885
11020.4081632653	296.680413465104
11026.7857142857	296.932416681718
11033.1632653061	297.183922481974
11039.5408163265	297.434719223638
11045.9183673469	297.684625170228
11052.2959183673	297.933484912834
11058.6734693878	298.181165992775
11065.0510204082	298.427555888086
11071.4285714286	298.67255943267
11077.806122449	298.916096557035
11084.1836734694	299.158100196563
11090.5612244898	299.398514517012
11096.9387755102	299.637293404257
11103.3163265306	299.874399119081
11109.693877551	300.10980109729
11116.0714285714	300.343474945272
11122.4489795918	300.575401584288
11128.8265306122	300.805566474522
11135.2040816327	301.033958952028
11141.5816326531	301.260571672294
11147.9591836735	301.485400129549
11154.3367346939	301.708442224431
11160.7142857143	301.929697903996
11167.0918367347	302.149168858577
11173.4693877551	302.366858253868
11179.8469387755	302.582770498341
11186.2244897959	302.796911050239
11192.6020408163	303.009286254252
11198.9795918367	303.21990319569
11205.3571428571	303.428769578521
11211.7346938776	303.635893623782
11218.112244898	303.841283982333
11224.4897959184	304.044949658541
11230.8673469388	304.246899947543
11237.2448979592	304.447144382888
11243.6224489796	304.64569269099
11250	304.842554752773
11256.3775510204	305.037740572187
11262.7551020408	305.23126024983
11269.1326530612	305.423123960216
11275.5102040816	305.613341933225
11281.887755102	305.801924438835
11288.2653061224	305.988881774308
11294.6428571429	306.174224253553
11301.0204081633	306.357962198533
11307.3979591837	306.540105932192
11313.7755102041	306.720665772672
11320.1530612245	306.899652028699
11326.5306122449	307.077074995839
11332.9081632653	307.252944953463
11339.2857142857	307.427272162449
11345.6632653061	307.600066863378
11352.0408163265	307.771339275026
11358.4183673469	307.941099593269
11364.7959183673	308.109357990351
11371.1734693878	308.276124614272
11377.5510204082	308.441409588241
11383.9285714286	308.605223010456
11390.306122449	308.767574953939
11396.6836734694	308.928475466347
11403.0612244898	309.087934569822
11409.4387755102	309.245962261045
11415.8163265306	309.402568511216
11422.193877551	309.557763265925
11428.5714285714	309.71155644515
11434.9489795918	309.863957943306
11441.3265306122	310.014977629165
11447.7040816327	310.164625345689
11454.0816326531	310.31291091004
11460.4591836735	310.459844113507
11466.8367346939	310.6054347213
11473.2142857143	310.749692472351
11479.5918367347	310.892627079242
11485.9693877551	311.034248227999
11492.3469387755	311.174565577748
11498.7244897959	311.313588760519
11505.1020408163	311.451327381045
11511.4795918367	311.587791016422
11517.8571428571	311.7229892157
11524.2346938776	311.856931499662
11530.612244898	311.989627360509
11536.9897959184	312.121086261393
11543.3673469388	312.251317636024
11549.7448979592	312.38033088839
11556.1224489796	312.508135392342
11562.5	312.63474049105
11568.8775510204	312.760155496663
11575.2551020408	312.884389689951
11581.6326530612	313.007452319799
11588.0102040816	313.129352602671
11594.387755102	313.250099722304
11600.7653061224	313.369702829274
11607.1428571429	313.488171040414
11613.5204081633	313.60551343838
11619.8979591837	313.72173907131
11626.2755102041	313.836856952342
11632.6530612245	313.950876059008
11639.0306122449	314.063805332912
11645.4081632653	314.17565367934
11651.7857142857	314.28642996672
11658.1632653061	314.3961430261
11664.5408163265	314.504801650873
11670.9183673469	314.61241459635
11677.2959183673	314.718990579174
11683.6734693878	314.824538276959
11690.0510204082	314.929066327993
11696.4285714286	315.032583330776
11702.806122449	315.135097843467
11709.1836734694	315.23661838366
11715.5612244898	315.337153428045
11721.9387755102	315.436711411899
11728.3163265306	315.53530072869
11734.693877551	315.632929729875
11741.0714285714	315.729606724547
11747.4489795918	315.825339978911
11753.8265306122	315.920137716069
11760.2040816327	316.014008115795
11766.5816326531	316.106959314152
11772.9591836735	316.198999403049
11779.3367346939	316.290136430147
11785.7142857143	316.380378398605
11792.0918367347	316.469733266653
11798.4693877551	316.55820894734
11804.8469387755	316.645813308449
11811.2244897959	316.732554172227
11817.6020408163	316.818439314962
11823.9795918367	316.90347646693
11830.3571428571	316.987673312264
11836.7346938776	317.071037488653
11843.112244898	317.153576587046
11849.4897959184	317.235298151682
11855.8673469388	317.316209679938
11862.2448979592	317.396318621984
11868.6224489796	317.475632380701
11875	317.554158311696
11881.3775510204	317.631903723118
11887.7551020408	317.708875875361
11894.1326530612	317.785081981148
11900.5102040816	317.860529205501
11906.887755102	317.935224665512
11913.2653061224	318.009175430207
11919.6428571429	318.082388520683
11926.0204081633	318.154870910036
11932.3979591837	318.226629523118
11938.7755102041	318.297671236606
11945.1530612245	318.368002879098
11951.5306122449	318.437631231006
11957.9081632653	318.50656302439
11964.2857142857	318.574804943154
11970.6632653061	318.642363623098
11977.0408163265	318.709245651755
11983.4183673469	318.775457568413
11989.7959183673	318.841005864318
11996.1734693878	318.905896982686
12002.5510204082	318.970137318543
12008.9285714286	319.033733218929
12015.306122449	319.096690983051
12021.6836734694	319.159016862241
12028.0612244898	319.220717059913
12034.4387755102	319.281797731842
12040.8163265306	319.342264986277
12047.193877551	319.402124883841
12053.5714285714	319.461383437684
12059.9489795918	319.520046613737
12066.3265306122	319.578120330775
12072.7040816327	319.635610460351
12079.0816326531	319.69252282709
12085.4591836735	319.748863208893
12091.8367346939	319.804637336939
12098.2142857143	319.859850895746
12104.5918367347	319.914509523517
12110.9693877551	319.968618812287
12117.3469387755	320.022184307882
12123.7244897959	320.075211510173
12130.1020408163	320.127705873366
12136.4795918367	320.179672806096
12142.8571428571	320.231117671443
12149.2346938776	320.282045787297
12155.612244898	320.332462426583
12161.9897959184	320.382372817298
12168.3673469388	320.431782142674
12174.7448979592	320.480695541546
12181.1224489796	320.529118108525
12187.5	320.57705489401
12193.8775510204	320.624510904521
12200.2551020408	320.671491102995
12206.6326530612	320.718000408909
12213.0102040816	320.764043698364
12219.387755102	320.809625804491
12225.7653061224	320.85475151769
12232.1428571429	320.899425585688
12238.5204081633	320.943652713785
12244.8979591837	320.987437565225
12251.2755102041	321.030784761386
12257.6530612245	321.073698881834
12264.0306122449	321.116184464708
12270.4081632653	321.158246007018
12276.7857142857	321.199887964773
12283.1632653061	321.241114753137
12289.5408163265	321.281930746845
12295.9183673469	321.322340280443
12302.2959183673	321.362347648366
12308.6734693878	321.401957105248
12315.0510204082	321.441172866279
12321.4285714286	321.4799991074
12327.806122449	321.5184399654
12334.1836734694	321.556499538324
12340.5612244898	321.594181885766
12346.9387755102	321.631491028996
12353.3163265306	321.668430951177
12359.693877551	321.705005597768
12366.0714285714	321.741218876765
12372.4489795918	321.77707465879
12378.8265306122	321.812576777447
12385.2040816327	321.847729029658
12391.5816326531	321.88253517585
12397.9591836735	321.916998940093
12404.3367346939	321.951124010518
12410.7142857143	321.984914039587
12417.0918367347	322.018372644224
12423.4693877551	322.051503406076
12429.8469387755	322.084309871896
12436.2244897959	322.116795553768
12442.6020408163	322.148963929222
12448.9795918367	322.180818441602
12455.3571428571	322.212362500385
12461.7346938776	322.243599481352
12468.112244898	322.274532726765
12474.4897959184	322.305165545771
12480.8673469388	322.335501214659
12487.2448979592	322.365542976951
12493.6224489796	322.395294043929
12500	322.42475759427


==> tiks/dyn-ecco/sig4-1-e-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	281.617625368503
25	287.575
30	296
35	296
40	296
45	296
50	296
55	296
60	296
65	296
70	296
75	296
80	296
85	296
90	296
95	296
100	296
105	296
110	296
115	296
120	296
125	296
130	296
135	296
140	296
145	296
150	296
155	296
160	296
165	296
170	296
175	296
180	296
185	296
190	296
195	296
200	296
205	296
210	296
215	296
220	296
225	296
230	296
235	296
240	296
245	296
250	296
255	296
260	296
265	296
270	296
275	296
280	296
285	296
290	296
295	296
300	296
305	296
310	296
315	296
320	296
325	296
330	296
335	296
340	296
345	296
350	296
355	296
360	296
365	296
370	296
375	296
380	296
385	296
390	296
395	296
400	296
405	296
410	296
415	296
420	296
425	296
430	296
435	296
440	296
445	296
450	296
455	296
460	296
465	296
470	296
475	296
480	296
485	296
490	296
495	296
500	296
505	296
510	296
515	296
520	296
525	296
530	296
535	296
540	296
545	296
550	296
555	296
560	296
565	296
570	296
575	296
580	296
585	296
590	296
595	296
600	296
605	296
610	296
615	296
620	296
625	296
630	296
635	296
640	296
645	296
650	296
655	296
660	296
665	296
670	296
675	296
680	296
685	296
690	296
695	296
700	296
705	296
710	296
715	296
720	296
725	296
730	296
735	296
740	296
745	296
750	296
755	296
760	296
765	296
770	296
775	296
780	296
785	296
790	296
795	296
800	296
805	296
810	296
815	296
820	296
825	296
830	296
835	296
840	296
845	296
850	296
855	296
860	296
865	296
870	296
875	296
880	296
885	296
890	296
895	296
900	296
905	296
910	296
915	296
920	296
925	296
930	296
935	296
940	296
945	296
950	296
955	296
960	296
965	296
970	296
975	296
980	296
985	296
990	296
995	296
1000	296
1005	296
1010	296
1015	296
1020	296
1025	296
1030	296
1035	296
1040	296
1045	296
1050	296
1055	296
1060	296
1065	296
1070	296
1075	296
1080	296
1085	296
1090	296
1095	296
1100	296
1105	296
1110	296
1115	296
1120	296
1125	296
1130	296
1135	296
1140	296
1145	296
1150	296
1155	296
1160	296
1165	296
1170	296
1175	296
1180	296
1185	296
1190	296
1195	296
1200	296
1205	296
1210	296
1215	296
1220	296
1225	296
1230	296
1235	296
1240	296
1245	296
1250	296
1255	296
1260	296
1265	296
1270	296
1275	296
1280	296
1285	296
1290	296
1295	296
1300	296
1305	296
1310	296
1315	296
1320	296
1325	296
1330	296
1335	296
1340	296
1345	296
1350	296
1355	296
1360	296
1365	296
1370	296
1375	296
1380	296
1385	296
1390	296
1395	296
1400	296
1405	296
1410	296
1415	296
1420	296
1425	296
1430	296
1435	296
1440	296
1445	296
1450	296
1455	296
1460	296
1465	296
1470	296
1475	296
1480	296
1485	296
1490	296
1495	296
1500	296
1505	296
1510	296
1515	296
1520	296
1525	296
1530	296
1535	296
1540	296
1545	296
1550	296
1555	296
1560	296
1565	296
1570	296
1575	296
1580	296
1585	296
1590	296
1595	296
1600	296
1605	296
1610	296
1615	296
1620	296
1625	296
1630	296
1635	296
1640	296
1645	296
1650	296
1655	296
1660	296
1665	296
1670	296
1675	296
1680	296
1685	296
1690	296
1695	296
1700	296
1705	296
1710	296
1715	296
1720	296
1725	296
1730	296
1735	296
1740	296
1745	296
1750	296
1755	296
1760	296
1765	296
1770	296
1775	296
1780	296
1785	296
1790	296
1795	296
1800	296
1805	296
1810	296
1815	296
1820	296
1825	296
1830	296
1835	296
1840	296
1845	296
1850	296
1855	296
1860	296
1865	296
1870	296
1875	296
1880	296
1885	296
1890	296
1895	296
1900	296
1905	296
1910	296
1915	296
1920	296
1925	296
1930	296
1935	296
1940	296
1945	296
1950	296
1955	296
1960	296
1965	296
1970	296
1975	296
1980	296
1985	296
1990	296
1995	296
2000	296
2005	296
2010	296
2015	296
2020	296
2025	296
2030	296
2035	296
2040	296
2045	296
2050	296
2055	296
2060	296
2065	296
2070	296
2075	296
2080	296
2085	296
2090	296
2095	296
2100	296
2105	296
2110	296
2115	296
2120	296
2125	296
2130	296
2135	296
2140	296
2145	296
2150	296
2155	296
2160	296
2165	296
2170	296
2175	296
2180	296
2185	296
2190	296
2195	296
2200	296
2205	296
2210	296
2215	296
2220	296
2225	296
2230	296
2235	296
2240	296
2245	296
2250	296
2255	296
2260	296
2265	296
2270	296
2275	296
2280	296
2285	296
2290	296
2295	296
2300	296
2305	296
2310	296
2315	296
2320	296
2325	296
2330	296
2335	296
2340	296
2345	296
2350	296
2355	296
2360	296
2365	296
2370	296
2375	296
2380	296
2385	296
2390	296
2395	296
2400	296
2405	296
2410	296
2415	296
2420	296
2425	296
2430	296
2435	296
2440	296
2445	296
2450	296
2455	296
2460	296
2465	296
2470	296
2475	296
2480	296
2485	296
2490	296
2495	296
2500	296
2505	296
2510	296
2515	296
2520	296
2525	296
2530	296
2535	296
2540	296
2545	296
2550	296
2555	296
2560	296
2565	296
2570	296
2575	296
2580	296
2585	296
2590	296
2595	296
2600	296
2605	296
2610	296
2615	296
2620	296
2625	296
2630	296
2635	296
2640	296
2645	296
2650	296
2655	296
2660	296
2665	296
2670	296
2675	296
2680	296
2685	296
2690	296
2695	296
2700	296
2705	296
2710	296
2715	296
2720	296
2725	296
2730	296
2735	296
2740	296
2745	296
2750	296
2755	296
2760	296
2765	296
2770	296
2775	296
2780	296
2785	296
2790	296
2795	296
2800	296
2805	296
2810	296
2815	296
2820	296
2825	296
2830	296
2835	296
2840	296
2845	296
2850	296
2855	296
2860	296
2865	296
2870	296
2875	296
2880	296
2885	296
2890	296
2895	296
2900	296
2905	296
2910	296
2915	296
2920	296
2925	296
2930	296
2935	296
2940	296
2945	296
2950	296
2955	296
2960	296
2965	296
2970	296
2975	296
2980	296
2985	296
2990	296
2995	296
3000	296
3005	296
3010	296
3015	296
3020	296
3025	296
3030	296
3035	296
3040	296
3045	296
3050	296
3055	296
3060	296
3065	296
3070	296
3075	296
3080	296
3085	296
3090	296
3095	296
3100	296
3105	296
3110	296
3115	296
3120	296
3125	296
3130	296
3135	296
3140	296
3145	296
3150	296
3155	296
3160	296
3165	296
3170	296
3175	296
3180	296
3185	296
3190	296
3195	296
3200	296
3205	296
3210	296
3215	296
3220	296
3225	296
3230	296
3235	296
3240	296
3245	296
3250	296
3255	296
3260	296
3265	296
3270	296
3275	296
3280	296
3285	296
3290	296
3295	296
3300	296
3305	296
3310	296
3315	296
3320	296
3325	296
3330	296
3335	296
3340	296
3345	296
3350	296
3355	296
3360	296
3365	296
3370	296
3375	296
3380	296
3385	296
3390	296
3395	296
3400	296
3405	296
3410	296
3415	296
3420	296
3425	296
3430	296
3435	296
3440	296
3445	296
3450	296
3455	296
3460	296
3465	296
3470	296
3475	296
3480	296
3485	296
3490	296
3495	296
3500	296
3505	296
3510	296
3515	296
3520	296
3525	296
3530	296
3535	296
3540	296
3545	296
3550	296
3555	296
3560	296
3565	296
3570	296
3575	296
3580	296
3585	296
3590	296
3595	296
3600	296
3605	296
3610	296
3615	296
3620	296
3625	296
3630	296
3635	296
3640	296
3645	296
3650	296
3655	296
3660	296
3665	296
3670	296
3675	296
3680	296
3685	296
3690	296
3695	296
3700	296
3705	296
3710	296
3715	296
3720	296
3725	296
3730	296
3735	296
3740	296
3745	296
3750	296
3755	296
3760	296
3765	296
3770	296
3775	296
3780	296
3785	296
3790	296
3795	296
3800	296
3805	296
3810	296
3815	296
3820	296
3825	296
3830	296
3835	296
3840	296
3845	296
3850	296
3855	296
3860	296
3865	296
3870	296
3875	296
3880	296
3885	296
3890	296
3895	296
3900	296
3905	296
3910	296
3915	296
3920	296
3925	296
3930	296
3935	296
3940	296
3945	296
3950	296
3955	296
3960	296
3965	296
3970	296
3975	296
3980	296
3985	296
3990	296
3995	296
4000	296
4005	296
4010	296
4015	296
4020	296
4025	296
4030	296
4035	296
4040	296
4045	296
4050	296
4055	296
4060	296
4065	296
4070	296
4075	296
4080	296
4085	296
4090	296
4095	296
4100	296
4105	296
4110	296
4115	296
4120	296
4125	296
4130	296
4135	296
4140	296
4145	296
4150	296
4155	296
4160	296
4165	296
4170	296
4175	296
4180	296
4185	296
4190	296
4195	296
4200	296
4205	296
4210	296
4215	296
4220	296
4225	296
4230	296
4235	296
4240	296
4245	296
4250	296
4255	296
4260	296
4265	296
4270	296
4275	296
4280	296
4285	296
4290	296
4295	296
4300	296
4305	296
4310	296
4315	296
4320	296
4325	296
4330	296
4335	296
4340	296
4345	296
4350	296
4355	296
4360	296
4365	296
4370	296
4375	296
4380	296
4385	296
4390	296
4395	296
4400	296
4405	296
4410	296
4415	296
4420	296
4425	296
4430	296
4435	296
4440	296
4445	296
4450	296
4455	296
4460	296
4465	296
4470	296
4475	296
4480	296
4485	296
4490	296
4495	296
4500	296
4505	296
4510	296
4515	296
4520	296
4525	296
4530	296
4535	296
4540	296
4545	296
4550	296
4555	296
4560	296
4565	296
4570	296
4575	296
4580	296
4585	296
4590	296
4595	296
4600	296
4605	296
4610	296
4615	296
4620	296
4625	296
4630	296
4635	296
4640	296
4645	296
4650	296
4655	296
4660	296
4665	296
4670	296
4675	296
4680	296
4685	296
4690	296
4695	296
4700	296
4705	296
4710	296
4715	296
4720	296
4725	296
4730	296
4735	296
4740	296
4745	296
4750	296
4755	296
4760	296
4765	296
4770	296
4775	296
4780	296
4785	296
4790	296
4795	296
4800	296
4805	296
4810	296
4815	296
4820	296
4825	296
4830	296
4835	296
4840	296
4845	296
4850	296
4855	296
4860	296
4865	296
4870	296
4875	296
4880	296
4885	296
4890	296
4895	296
4900	296
4905	296
4910	296
4915	296
4920	296
4925	296
4930	296
4935	296
4940	296
4945	296
4950	296
4955	296
4960	296
4965	296
4970	296
4975	296
4980	296
4985	296
4990	296
4995	296
5000	296
5005	296
5010	296
5015	296
5020	296
5025	296
5030	296
5035	296
5040	296
5045	296
5050	296
5055	296
5060	296
5065	296
5070	296
5075	296
5080	296
5085	296
5090	296
5095	296
5100	296
5105	296
5110	296
5115	296
5120	296
5125	296
5130	296
5135	296
5140	296
5145	296
5150	296
5155	296
5160	296
5165	296
5170	296
5175	296
5180	296
5185	296
5190	296
5195	296
5200	296
5205	296
5210	296
5215	296
5220	296
5225	296
5230	296
5235	296
5240	296
5245	296
5250	296
5255	296
5260	296
5265	296
5270	296
5275	296
5280	296
5285	296
5290	296
5295	296
5300	296
5305	296
5310	296
5315	296
5320	296
5325	296
5330	296
5335	296
5340	296
5345	296
5350	296
5355	296
5360	296
5365	296
5370	296
5375	296
5380	296
5385	296
5390	296
5395	296
5400	296
5405	296
5410	296
5415	296
5420	296
5425	296
5430	296
5435	296
5440	296
5445	296
5450	296
5455	296
5460	296
5465	296
5470	296
5475	296
5480	296
5485	296
5490	296
5495	296
5500	296
5505	296
5510	296
5515	296
5520	296
5525	296
5530	296
5535	296
5540	296
5545	296
5550	296
5555	296
5560	296
5565	296
5570	296
5575	296
5580	296
5585	296
5590	296
5595	296
5600	296
5605	296
5610	296
5615	296
5620	296
5625	296
5630	296
5635	296
5640	296
5645	296
5650	296
5655	296
5660	296
5665	296
5670	296
5675	296
5680	296
5685	296
5690	296
5695	296
5700	296
5705	296
5710	296
5715	296
5720	296
5725	296
5730	296
5735	296
5740	296
5745	296
5750	296
5755	296
5760	296
5765	296
5770	296
5775	296
5780	296
5785	296
5790	296
5795	296
5800	296
5805	296
5810	296
5815	296
5820	296
5825	296
5830	296
5835	296
5840	296
5845	296
5850	296
5855	296
5860	296
5865	296
5870	296
5875	296
5880	296
5885	296
5890	296
5895	296
5900	296
5905	296
5910	296
5915	296
5920	296
5925	296
5930	296
5935	296
5940	296
5945	296
5950	296
5955	296
5960	296
5965	296
5970	296
5975	296
5980	296
5985	296
5990	296
5995	296
6000	296
6005	296
6010	296
6015	296
6020	296
6025	296
6030	296
6035	296
6040	296
6045	296
6050	296
6055	296
6060	296
6065	296
6070	296
6075	296
6080	296
6085	296
6090	296
6095	296
6100	296
6105	296
6110	296
6115	296
6120	296
6125	296
6130	296
6135	296
6140	296
6145	296
6150	296
6155	296
6160	296
6165	296
6170	296
6175	296
6180	296
6185	296
6190	296
6195	296
6200	296
6205	296
6210	296
6215	296
6220	296
6225	296
6230	296
6235	296
6240	296
6245	296
6250	296
6255	296
6260	296
6265	296
6270	296
6275	296
6280	296
6285	296
6290	296
6295	296
6300	296
6305	296
6310	296
6315	296
6320	296
6325	296
6330	296
6335	296
6340	296
6345	296
6350	296
6355	296
6360	296
6365	296
6370	296
6375	296
6380	296
6385	296
6390	296
6395	296
6400	296
6405	296
6410	296
6415	296
6420	296
6425	296
6430	296
6435	296
6440	296
6445	296.380728271905
6450	297.518741749
6455	299.401572117487
6460	302.008590693839
6465	305.311234436982
6470	309.273318890941
6475	313.851434629321
6480	318.995422858059
6485	324.648924965673
6490	330.75
6495	337.231803306232
6500	344.023318890941
6505	351.050137488166
6510	358.235271802898
6515	365.5
6520	372.764728197102
6525	379.949862511834
6530	386.976681109059
6535	393.768196693768
6540	400.25
6545	406.351075034327
6550	412.004577141941
6555	417.148565370679
6560	421.726681109059
6565	425.688765563018
6570	428.991409306161
6575	431.598427882513
6580	433.481258251
6585	435
6590	435
6595	435
6600	435
6605	435
6610	435
6615	435
6620	435
6625	435
6630	435
6635	435
6640	435
6645	435
6650	435
6655	435
6660	435
6665	435
6670	435
6675	435
6680	435
6685	435
6690	435
6695	435
6700	435
6705	435
6710	435
6715	435
6720	435
6725	435
6730	435
6735	435
6740	435
6745	435
6750	435
6755	435
6760	435
6765	435
6770	435
6775	435
6780	435
6785	435
6790	435
6795	435
6800	435
6805	435
6810	435
6815	435
6820	435
6825	435
6830	435
6835	435
6840	435
6845	435
6850	435
6855	435
6860	435
6865	435
6870	435
6875	435
6880	435
6885	435
6890	435
6895	435
6900	435
6905	435
6910	435
6915	435
6920	435
6925	435
6930	435
6935	435
6940	435
6945	435
6950	435
6955	435
6960	435
6965	435
6970	435
6975	435
6980	435
6985	435
6990	435
6995	435
7000	435
7005	435
7010	435
7015	435
7020	435
7025	435
7030	435
7035	435
7040	435
7045	435
7050	435
7055	435
7060	435
7065	435
7070	435
7075	435
7080	435
7085	435
7090	435
7095	435
7100	435
7105	435
7110	435
7115	435
7120	435
7125	435
7130	435
7135	435
7140	435
7145	435
7150	435
7155	435
7160	435
7165	435
7170	435
7175	435
7180	435
7185	435
7190	435
7195	435
7200	435
7205	435
7210	435
7215	435
7220	435
7225	435
7230	435
7235	435
7240	435
7245	435
7250	435
7255	435
7260	435
7265	435
7270	435
7275	435
7280	435
7285	435
7290	435
7295	435
7300	435
7305	435
7310	435
7315	435
7320	435
7325	435
7330	435
7335	435
7340	435
7345	435
7350	435
7355	435
7360	435
7365	435
7370	435
7375	435
7380	435
7385	435
7390	435
7395	435
7400	435
7405	435
7410	435
7415	435
7420	435
7425	435
7430	435
7435	435
7440	435
7445	435
7450	435
7455	435
7460	435
7465	435
7470	435
7475	435
7480	435
7485	435
7490	435
7495	435
7500	435
7505	435
7510	435
7515	435
7520	435
7525	435
7530	435
7535	435
7540	435
7545	435
7550	435
7555	435
7560	435
7565	435
7570	435
7575	435
7580	435
7585	435
7590	435
7595	435
7600	435
7605	435
7610	435
7615	435
7620	435
7625	435
7630	435
7635	435
7640	435
7645	435
7650	435
7655	435
7660	435
7665	435
7670	435
7675	435
7680	435
7685	435
7690	435
7695	435
7700	435
7705	435
7710	431.647371366218
7715	421.917664114684
7720	406.763289782034
7725	387.667664114684
7730	366.5
7735	345.332335885316
7740	326.236710217966
7745	311.082335885316
7750	298
7755	298
7760	298
7765	298
7770	298
7775	298
7780	298
7785	298
7790	298
7795	298
7800	298
7805	298
7810	298
7815	298
7820	298
7825	298
7830	298
7835	298
7840	298
7845	298
7850	298
7855	298
7860	298
7865	298
7870	298
7875	298
7880	298
7885	298
7890	298
7895	298
7900	298
7905	298
7910	298
7915	298
7920	298
7925	298
7930	298
7935	298
7940	298
7945	298
7950	298
7955	298
7960	298
7965	298
7970	298
7975	298
7980	298
7985	298
7990	298
7995	298
8000	298
8005	298
8010	298
8015	298
8020	298
8025	298
8030	298
8035	298
8040	298
8045	298
8050	298
8055	298
8060	298
8065	298
8070	298
8075	298
8080	298
8085	298
8090	298
8095	298
8100	298
8105	298
8110	298
8115	298
8120	298
8125	298
8130	298
8135	298
8140	298
8145	298
8150	298
8155	298
8160	298
8165	298
8170	298
8175	298
8180	298
8185	298
8190	298
8195	298
8200	298
8205	298
8210	298
8215	298
8220	298
8225	298
8230	298
8235	298
8240	298
8245	298
8250	298
8255	298
8260	298
8265	298
8270	298
8275	298
8280	298
8285	298
8290	298
8295	298
8300	298
8305	298
8310	298
8315	298
8320	298
8325	298
8330	298
8335	298
8340	298
8345	298
8350	298
8355	298
8360	298
8365	298
8370	298
8375	298
8380	298
8385	298
8390	298
8395	298
8400	298
8405	298
8410	298
8415	298
8420	298
8425	298
8430	298
8435	298
8440	298
8445	298
8450	298
8455	298
8460	298
8465	298
8470	298
8475	298
8480	298
8485	298
8490	298
8495	298
8500	298
8505	298
8510	298
8515	298
8520	298
8525	298
8530	298
8535	298
8540	298
8545	298
8550	298
8555	298
8560	298
8565	298
8570	298
8575	298
8580	298
8585	298
8590	298
8595	298
8600	298
8605	298
8610	298
8615	298
8620	298
8625	298
8630	298
8635	298
8640	298
8645	298
8650	298
8655	298
8660	298
8665	298
8670	298
8675	298
8680	298
8685	298
8690	298
8695	298
8700	298
8705	298
8710	298
8715	298
8720	298
8725	298
8730	298
8735	298
8740	298
8745	298
8750	298
8755	298
8760	298
8765	298
8770	298
8775	298
8780	298
8785	298
8790	298
8795	298
8800	298
8805	298
8810	298
8815	298
8820	298
8825	298
8830	298
8835	298
8840	298
8845	298
8850	298
8855	298
8860	298
8865	298
8870	298
8875	298
8880	298
8885	298
8890	298
8895	298
8900	298
8905	298
8910	298
8915	298
8920	298
8925	298
8930	298
8935	298
8940	298
8945	298
8950	298
8955	298
8960	298
8965	298
8970	298
8975	298
8980	298
8985	298
8990	298
8995	298
9000	298
9005	298
9010	298
9015	298
9020	298
9025	298
9030	298
9035	298
9040	298
9045	298
9050	298
9055	298
9060	298
9065	298
9070	298
9075	298
9080	298
9085	298
9090	298
9095	298
9100	298
9105	298
9110	298
9115	298
9120	298
9125	298
9130	298
9135	298
9140	298
9145	298
9150	298
9155	298
9160	298
9165	298
9170	298
9175	298
9180	298
9185	298
9190	298
9195	298
9200	298
9205	298
9210	298
9215	298
9220	298
9225	298
9230	298
9235	298
9240	298
9245	298
9250	298
9255	298
9260	298
9265	298
9270	298
9275	298
9280	298
9285	298
9290	298
9295	298
9300	298
9305	298
9310	298
9315	298
9320	298
9325	298
9330	298
9335	298
9340	298
9345	298
9350	298
9355	298
9360	298
9365	298
9370	298
9375	298
9380	298
9385	298
9390	298
9395	298
9400	298
9405	298
9410	298
9415	298
9420	298
9425	298
9430	298
9435	298
9440	298
9445	298
9450	298
9455	298
9460	298
9465	298
9470	298
9475	298
9480	298
9485	298
9490	298
9495	298
9500	298
9505	298
9510	298
9515	298
9520	298
9525	298
9530	298
9535	298
9540	298
9545	298
9550	298
9555	298
9560	298
9565	298
9570	298
9575	298
9580	298
9585	298
9590	298
9595	298
9600	298
9605	298
9610	298
9615	298
9620	298
9625	298
9630	298
9635	298
9640	298
9645	298
9650	298
9655	298
9660	298
9665	298
9670	298
9675	298
9680	298
9685	298
9690	298
9695	298
9700	298
9705	298
9710	298
9715	298
9720	298
9725	298
9730	298
9735	298
9740	298
9745	298
9750	298
9755	298
9760	298
9765	298
9770	298
9775	298
9780	298
9785	298
9790	298
9795	298
9800	298
9805	298
9810	298
9815	298
9820	298
9825	298
9830	298
9835	298
9840	298
9845	298
9850	298
9855	298
9860	298
9865	298
9870	298
9875	298
9880	298
9885	298
9890	298
9895	298
9900	298
9905	298
9910	298
9915	298
9920	298
9925	298
9930	298
9935	298
9940	298
9945	298
9950	298
9955	298
9960	298
9965	298
9970	298
9975	298
9980	298
9985	298
9990	298
9995	298
10000	298
10005	298
10010	298
10015	298
10020	298
10025	298
10030	298
10035	298
10040	298
10045	298
10050	298
10055	298
10060	298
10065	298
10070	298
10075	298
10080	298
10085	298
10090	298
10095	298
10100	298
10105	298
10110	298
10115	298
10120	298
10125	298
10130	298
10135	298
10140	298
10145	298
10150	298
10155	298
10160	298
10165	298
10170	298
10175	298
10180	298
10185	298
10190	298
10195	298
10200	298
10205	298
10210	298
10215	298
10220	298
10225	298
10230	298
10235	298
10240	298
10245	298
10250	298
10255	298
10260	298
10265	298
10270	298
10275	298
10280	298
10285	298
10290	298
10295	298
10300	298
10305	298
10310	298
10315	298
10320	298
10325	298
10330	298
10335	298
10340	298
10345	298
10350	298
10355	298
10360	298
10365	298
10370	298
10375	298
10380	298
10385	298
10390	298
10395	298
10400	298
10405	298
10410	298
10415	298
10420	298
10425	298
10430	298
10435	298
10440	298
10445	298
10450	298
10455	298
10460	298
10465	298
10470	298
10475	298
10480	298
10485	298
10490	298
10495	298
10500	298
10505	298
10510	298
10515	298
10520	298
10525	298
10530	298
10535	298
10540	298
10545	298
10550	298
10555	298
10560	298
10565	298
10570	298
10575	298
10580	298
10585	298
10590	298
10595	298
10600	298
10605	298
10610	298
10615	298
10620	298
10625	298
10630	298
10635	298
10640	298
10645	298
10650	298
10655	298
10660	298
10665	298
10670	298
10675	298
10680	298
10685	298
10690	298.06906450501
10695	298.275985453993
10700	298.619946224496
10705	299.099589360498
10710	299.71302192967
10715	300.457822993911
10720	301.331053163689
10725	302.329266198465
10730	303.448522607429
10735	304.684405196877
10740	306.032036502847
10745	307.486098040251
10750	309.040851292496
10755	310.690160358796
10760	312.427516169763
10765	314.246062175735
10770	316.13862140644
10775	318.097724795222
10780	320.115640656036
10785	322.184405196877
10790	324.29585394923
10795	326.4416539895
10800	328.613336825249
10805	330.802331816474
10810	333
10815	335.197668183526
10820	337.386663174751
10825	339.5583460105
10830	341.70414605077
10835	343.815594803123
10840	345.884359343964
10845	347.902275204778
10850	349.86137859356
10855	351.753937824265
10860	353.572483830237
10865	355.309839641204
10870	356.959148707504
10875	358.513901959749
10880	359.967963497153
10885	361.315594803123
10890	362.551477392571
10895	363.670733801535
10900	364.668946836311
10905	365.542177006089
10910	366.28697807033
10915	366.900410639502
10920	367.380053775504
10925	367.724014546007
10930	368
10935	368
10940	368
10945	368
10950	368
10955	368
10960	368
10965	368
10970	368
10975	368
10980	368
10985	368
10990	368
10995	368
11000	368
11005	368
11010	368
11015	368
11020	368
11025	368
11030	368
11035	368
11040	368
11045	368
11050	368
11055	368
11060	368
11065	368
11070	368
11075	368
11080	368
11085	368
11090	368
11095	368
11100	368
11105	368
11110	368
11115	368
11120	368
11125	368
11130	368
11135	368
11140	368
11145	368
11150	368
11155	368
11160	368
11165	368
11170	368
11175	368
11180	368
11185	368
11190	368
11195	368
11200	368
11205	368
11210	368
11215	368
11220	368
11225	368
11230	368
11235	368
11240	368
11245	368
11250	368
11255	368
11260	368
11265	368
11270	368
11275	368
11280	368
11285	368
11290	368
11295	368
11300	368
11305	368
11310	368
11315	368
11320	368
11325	368
11330	368
11335	368
11340	368
11345	368
11350	368
11355	368
11360	368
11365	368
11370	368
11375	368
11380	368
11385	368
11390	368
11395	368
11400	368
11405	368
11410	368
11415	368
11420	368
11425	368
11430	368
11435	368
11440	368
11445	368
11450	368
11455	368
11460	368
11465	368
11470	368
11475	368
11480	368
11485	368
11490	368
11495	368
11500	368
11505	368
11510	368
11515	368
11520	368
11525	368
11530	368
11535	368
11540	368
11545	368
11550	368
11555	368
11560	368
11565	368
11570	368
11575	368
11580	368
11585	368
11590	368
11595	368
11600	368
11605	368
11610	368
11615	368
11620	368
11625	368
11630	368
11635	368
11640	368
11645	368
11650	368
11655	368
11660	368
11665	368
11670	368
11675	368
11680	368
11685	368
11690	368
11695	368
11700	368
11705	368
11710	368
11715	368
11720	368
11725	368
11730	368
11735	368
11740	368
11745	368
11750	368
11755	368
11760	368
11765	368
11770	368
11775	368
11780	368
11785	368
11790	368
11795	368
11800	368
11805	368
11810	368
11815	368
11820	368
11825	368
11830	368
11835	368
11840	368
11845	368
11850	368
11855	368
11860	368
11865	368
11870	368
11875	368
11880	368
11885	368
11890	368
11895	368
11900	368
11905	368
11910	368
11915	368
11920	368
11925	368
11930	368
11935	368
11940	368
11945	368
11950	368
11955	368
11960	368
11965	368
11970	368
11975	368
11980	368
11985	368
11990	368
11995	368
12000	368
12005	368
12010	368
12015	368
12020	368
12025	368
12030	368
12035	368
12040	368
12045	368
12050	368
12055	368
12060	368
12065	368
12070	368
12075	368
12080	368
12085	368
12090	368
12095	368
12100	368
12105	368
12110	368
12115	368
12120	368
12125	368
12130	368
12135	368
12140	368
12145	368
12150	368
12155	368
12160	368
12165	368
12170	368
12175	368
12180	368
12185	368
12190	368
12195	368
12200	368
12205	368
12210	368
12215	368
12220	368
12225	368
12230	368
12235	368
12240	368
12245	368
12250	368
12255	368
12260	368
12265	368
12270	368
12275	368
12280	368
12285	368
12290	368
12295	368
12300	368
12305	368
12310	368
12315	368
12320	368
12325	368
12330	368
12335	368
12340	368
12345	368
12350	368
12355	368
12360	368
12365	368
12370	368
12375	368
12380	368
12385	368
12390	368
12395	368
12400	368
12405	368
12410	368
12415	368
12420	368
12425	368
12430	368
12435	368
12440	368
12445	368
12450	368
12455	368
12460	368
12465	368
12470	368
12475	368
12480	368
12485	368
12490	368
12495	368
12500	368


==> tiks/dyn-ecco/sig4-2-1.tsv <==
0	279.150000073505
6.37755102040816	279.150409089833
12.7551020408163	279.150346736949
19.1326530612245	279.1501819092
25.5102040816327	279.149835143259
31.8877551020408	279.149405740573
38.265306122449	279.149661126547
44.6428571428571	279.152951485997
51.0204081632653	279.162361478578
57.3979591836735	279.178342907713
63.7755102040816	279.204886063176
70.1530612244898	279.245908154534
76.530612244898	279.3047243775
82.9081632653061	279.383619589058
89.2857142857143	279.483794509087
95.6632653061225	279.605442664163
102.040816326531	279.747969861742
108.418367346939	279.910258501203
114.795918367347	280.090892849994
121.173469387755	280.288317510033
127.551020408163	280.500940636903
133.928571428571	280.72719831914
140.30612244898	280.965593286935
146.683673469388	281.214717636003
153.061224489796	281.473264576176
159.438775510204	281.74003188014
165.816326530612	282.013920888851
172.19387755102	282.293933001678
178.571428571429	282.579163954337
184.948979591837	282.86879706881
191.326530612245	283.162096591269
197.704081632653	283.458401197708
204.081632653061	283.757117135209
210.459183673469	284.057711950125
216.836734693878	284.359708865001
223.214285714286	284.662681465678
229.591836734694	284.966248570259
235.969387755102	285.270069764991
242.34693877551	285.573841468562
248.724489795918	285.877293134472
255.102040816327	286.180183821612
261.479591836735	286.48229922492
267.857142857143	286.783449021129
274.234693877551	287.083464304731
280.612244897959	287.382195369468
286.989795918367	287.679509781307
293.367346938775	287.975290588097
299.744897959184	288.269434656979
306.122448979592	288.561851248203
312.5	288.852460767464
318.877551020408	289.141193568645
325.255102040816	289.427988896836
331.632653061225	289.712793976518
338.010204081633	289.995563191894
344.387755102041	290.276257305899
350.765306122449	290.554842790083
357.142857142857	290.831291243345
363.520408163265	291.105578847243
369.897959183673	291.377685869415
376.275510204082	291.647596237878
382.65306122449	291.915297167289
389.030612244898	292.180778800098
395.408163265306	292.44403389409
401.785714285714	292.705057552693
408.163265306122	292.963846979935
414.540816326531	293.220401249914
420.918367346939	293.474721109644
427.295918367347	293.726808807837
433.673469387755	293.976667932951
440.051020408163	294.224303267904
446.428571428571	294.469720665318
452.80612244898	294.71292693718
459.183673469388	294.953929749077
465.561224489796	295.192737528923
471.938775510204	295.429359388003
478.316326530612	295.663805048288
484.69387755102	295.896084774919
491.071428571429	296.126209318405
497.448979591837	296.354189864159
503.826530612245	296.580037984337
510.204081632653	296.803765595158
516.581632653061	297.025384920045
522.959183673469	297.244908456565
529.336734693878	297.462348944905
535.714285714286	297.677719340655
542.091836734694	297.891032791072
548.469387755102	298.102302612877
554.84693877551	298.311542271867
561.224489795918	298.518765365246
567.602040816327	298.723985605951
573.979591836735	298.927216807634
580.357142857143	299.128472871373
586.734693877551	299.327767773965
593.112244897959	299.525115557189
599.489795918367	299.720530317684
605.867346938776	299.914026198043
612.244897959184	300.10561737881
618.622448979592	300.29531807093
625	300.483142508867
631.377551020408	300.669104944404
637.755102040816	300.85321964093
644.132653061224	301.035500868094
650.510204081633	301.215962896951
656.887755102041	301.394619995457
663.265306122449	301.571486424259
669.642857142857	301.746576432846
676.020408163265	301.919904255968
682.397959183673	302.091484110186
688.775510204082	302.261330190755
695.15306122449	302.429456668746
701.530612244898	302.59587768825
707.908163265306	302.760607363671
714.285714285714	302.923659777399
720.663265306122	303.08504897755
727.040816326531	303.244788975651
733.418367346939	303.402893744566
739.795918367347	303.559377216681
746.173469387755	303.714253282034
752.551020408163	303.867535786365
758.928571428571	304.019238529566
765.30612244898	304.169375264186
771.683673469388	304.317959693804
778.061224489796	304.465005471445
784.438775510204	304.610526198409
790.816326530612	304.754535422986
797.19387755102	304.897046638982
803.571428571429	305.038073284556
809.948979591837	305.177628741263
816.326530612245	305.3157263329
822.704081632653	305.452379324217
829.081632653061	305.587600920145
835.459183673469	305.721404264933
841.836734693878	305.853802441067
848.214285714286	305.984808468308
854.591836734694	306.114435303122
860.969387755102	306.242695837907
867.34693877551	306.369602899976
873.724489795918	306.495169250974
880.102040816327	306.619407586393
886.479591836735	306.742330534842
892.857142857143	306.863950657199
899.234693877551	306.984280446341
905.612244897959	307.103332326677
911.989795918367	307.221118653423
918.367346938776	307.337651712097
924.744897959184	307.452943718358
931.122448979592	307.567006817572
937.5	307.679853084133
943.877551020408	307.791494521333
950.255102040816	307.901943061185
956.632653061224	308.011210563931
963.010204081633	308.119308818336
969.387755102041	308.226249538167
975.765306122449	308.33204436503
982.142857142857	308.436704978714
988.520408163265	308.540243462369
994.897959183673	308.642670622894
1001.27551020408	308.743995910359
1007.65306122449	308.844223205389
1014.0306122449	308.943341315785
1020.40816326531	309.041305640543
1026.78571428571	309.138012092789
1033.16326530612	309.233274838553
1039.54081632653	309.326805623311
1045.91836734694	309.418204758538
1052.29591836735	309.506962186373
1058.67346938776	309.592468966381
1065.05102040816	309.674035774133
1071.42857142857	309.750915341739
1077.80612244898	309.8223271519
1084.18367346939	309.887483928659
1090.5612244898	309.945615490592
1096.9387755102	309.996027063136
1103.31632653061	310.03804607021
1109.69387755102	310.071053255465
1116.07142857143	310.094558658919
1122.44897959184	310.108195024555
1128.82653061224	310.111726324397
1135.20408163265	310.105054868295
1141.58163265306	310.088241747201
1147.95918367347	310.061502936114
1154.33673469388	310.025175618601
1160.71428571429	309.979721709029
1167.09183673469	309.925753189719
1173.4693877551	309.863975043724
1179.84693877551	309.795148358119
1186.22448979592	309.72005128831
1192.60204081633	309.63944375562
1198.97959183673	309.554042335707
1205.35714285714	309.464506727509
1211.73469387755	309.371434768581
1218.11224489796	309.275362770778
1224.48979591837	309.176768854281
1230.86734693878	309.076077117249
1237.24489795918	308.973662077273
1243.62244897959	308.869853529254
1250	308.764941325006
1256.37755102041	308.659179690662
1262.75510204082	308.552791150569
1269.13265306122	308.445970322854
1275.51020408163	308.338887223875
1281.88775510204	308.231690130276
1288.26530612245	308.124508178257
1294.64285714286	308.017453748344
1301.02040816327	307.910624488053
1307.39795918367	307.804105055539
1313.77551020408	307.697968739103
1320.15306122449	307.592278871806
1326.5306122449	307.487090033487
1332.90816326531	307.382449104386
1339.28571428571	307.278396243911
1345.66326530612	307.174965719999
1352.04081632653	307.072186618008
1358.41836734694	306.970083483533
1364.79591836735	306.868676899688
1371.17346938776	306.767983974822
1377.55102040816	306.668018763161
1383.92857142857	306.56879265591
1390.30612244898	306.470314718441
1396.68367346939	306.372591977323
1403.0612244898	306.275629674208
1409.4387755102	306.17943149948
1415.81632653061	306.083999789758
1422.19387755102	305.989335697218
1428.57142857143	305.895439344383
1434.94897959184	305.802309961215
1441.32653061224	305.709946001341
1447.70408163265	305.618345242973
1454.08163265306	305.527504882461
1460.45918367347	305.437421614276
1466.83673469388	305.348091699411
1473.21428571429	305.259511026421
1479.59183673469	305.171675166705
1485.9693877551	305.084579421333
1492.34693877551	304.998218861442
1498.72448979592	304.912588365094
1505.10204081633	304.827682649425
1511.47959183673	304.743496298091
1517.85714285714	304.660023785307
1524.23469387755	304.577259497652
1530.61224489796	304.495197752655
1536.98979591837	304.413832814868
1543.36734693878	304.333158910147
1549.74489795918	304.253170238184
1556.12244897959	304.173860983242
1562.5	304.095225323556
1568.87755102041	304.017257439573
1575.25510204082	303.939951521009
1581.63265306122	303.86330177302
1588.01020408163	303.787302421609
1594.38775510204	303.711947718134
1600.76530612245	303.637231943222
1607.14285714286	303.563149410288
1613.52040816327	303.489694468424
1619.89795918367	303.416861504743
1626.27551020408	303.344644946482
1632.65306122449	303.273039262937
1639.0306122449	303.202038966776
1645.40816326531	303.131638615166
1651.78571428571	303.061832810873
1658.16326530612	302.992616203145
1664.54081632653	302.923983488128
1670.91836734694	302.855929409324
1677.29591836735	302.788448758128
1683.67346938776	302.721536373967
1690.05102040816	302.655187144291
1696.42857142857	302.58939600467
1702.80612244898	302.524157938944
1709.18367346939	302.459467978921
1715.5612244898	302.395321204166
1721.9387755102	302.331712741947
1728.31632653061	302.268637767033
1734.69387755102	302.206091501216
1741.07142857143	302.14406921302
1747.44897959184	302.082566217557
1753.82653061224	302.021577876043
1760.20408163265	301.961099595315
1766.58163265306	301.901126827522
1772.95918367347	301.841655069858
1779.33673469388	301.782679863949
1785.71428571429	301.724196795398
1792.09183673469	301.666201493521
1798.4693877551	301.608689630889
1804.84693877551	301.551656922743
1811.22448979592	301.495099126579
1817.60204081633	301.439012041885
1823.97959183673	301.383391509549
1830.35714285714	301.328233411349
1836.73469387755	301.273533669606
1843.11224489796	301.219288246837
1849.48979591837	301.165493145141
1855.86734693878	301.112144405757
1862.24489795918	301.059238108791
1868.62244897959	301.006770372728
1875	300.954737353896
1881.37755102041	300.90313524609
1887.75510204082	300.851960280297
1894.13265306122	300.801208724136
1900.51020408163	300.750876881403
1906.88775510204	300.700961091775
1913.26530612245	300.651457730454
1919.64285714286	300.602363207625
1926.02040816327	300.553673968071
1932.39795918367	300.505386490937
1938.77551020408	300.457497289263
1945.15306122449	300.410002909522
1951.5306122449	300.36289993131
1957.90816326531	300.316184967085
1964.28571428571	300.26985466166
1970.66326530612	300.223905691825
1977.04081632653	300.1783347661
1983.41836734694	300.13313862439
1989.79591836735	300.088314037525
1996.17346938776	300.043857806935
2002.55102040816	299.999766764447
2008.92857142857	299.956037771852
2015.30612244898	299.912667720523
2021.68367346939	299.869653531155
2028.0612244898	299.82699215352
2034.4387755102	299.784680566028
2040.81632653061	299.742715775403
2047.19387755102	299.701094816489
2053.57142857143	299.659814751915
2059.94897959184	299.61887267171
2066.32653061224	299.578265693034
2072.70408163265	299.537990959998
2079.08163265306	299.49804564327
2085.45918367347	299.458426939754
2091.83673469388	299.419132072384
2098.21428571429	299.380158289887
2104.59183673469	299.341502866402
2110.9693877551	299.303163101213
2117.34693877551	299.265136318583
2123.72448979592	299.227419867446
2130.10204081633	299.190011121076
2136.47959183673	299.152907476871
2142.85714285714	299.116106356187
2149.23469387755	299.07960520398
2155.61224489796	299.043401488544
2161.98979591837	299.007492701344
2168.36734693878	298.971876356781
2174.74489795918	298.936549991873
2181.12244897959	298.901511166027
2187.5	298.866757460902
2193.87755102041	298.832286480119
2200.25510204082	298.798095848981
2206.63265306122	298.764183214302
2213.01020408163	298.730546244243
2219.38775510204	298.697182628002
2225.76530612245	298.664090075588
2232.14285714286	298.631266317687
2238.52040816327	298.598709105443
2244.89795918367	298.566416210173
2251.27551020408	298.534385423188
2257.65306122449	298.502614555671
2264.0306122449	298.471101438401
2270.40816326531	298.439843921528
2276.78571428571	298.408839874428
2283.16326530612	298.378087185544
2289.54081632653	298.347583762121
2295.91836734694	298.317327530007
2302.29591836735	298.287316433552
2308.67346938776	298.257548435386
2315.05102040816	298.228021516189
2321.42857142857	298.198733674537
2327.80612244898	298.169682926786
2334.18367346939	298.140867306831
2340.5612244898	298.112284865906
2346.9387755102	298.083933672473
2353.31632653061	298.055811812068
2359.69387755102	298.027917387059
2366.07142857143	298.000248516495
2372.44897959184	297.972803336009
2378.82653061224	297.945579997612
2385.20408163265	297.918576669496
2391.58163265306	297.89179153591
2397.95918367347	297.865222797049
2404.33673469388	297.838868668834
2410.71428571429	297.812727382747
2417.09183673469	297.786797185741
2423.4693877551	297.761076340081
2429.84693877551	297.735563123149
2436.22448979592	297.710255827304
2442.60204081633	297.685152759805
2448.97959183673	297.660252242617
2455.35714285714	297.635552612238
2461.73469387755	297.611052219608
2468.11224489796	297.586749429991
2474.48979591837	297.562642622783
2480.86734693878	297.538730191376
2487.24489795918	297.515010543076
2493.62244897959	297.491482098958
2500	297.468143293691
2506.37755102041	297.444992575424
2512.75510204082	297.422028405716
2519.13265306122	297.399249259355
2525.51020408163	297.376653624212
2531.88775510204	297.354240001166
2538.26530612245	297.332006903989
2544.64285714286	297.309952859181
2551.02040816327	297.288076405845
2557.39795918367	297.266376095631
2563.77551020408	297.244850492583
2570.15306122449	297.223498172996
2576.5306122449	297.202317725325
2582.90816326531	297.181307750106
2589.28571428571	297.160466859801
2595.66326530612	297.139793678669
2602.04081632653	297.119286842709
2608.41836734694	297.098944999543
2614.79591836735	297.078766808271
2621.17346938776	297.058750939373
2627.55102040816	297.038896074649
2633.92857142857	297.019200907083
2640.30612244898	296.999664140715
2646.68367346939	296.98028449057
2653.0612244898	296.96106068258
2659.4387755102	296.941991453441
2665.81632653061	296.923075550507
2672.19387755102	296.90431173174
2678.57142857143	296.885698765599
2684.94897959184	296.867235430914
2691.32653061224	296.848920516799
2697.70408163265	296.830752822603
2704.08163265306	296.812731157779
2710.45918367347	296.794854341775
2716.83673469388	296.777121203978
2723.21428571429	296.759530583632
2729.59183673469	296.742081329714
2735.9693877551	296.724772300847
2742.34693877551	296.707602365249
2748.72448979592	296.690570400634
2755.10204081633	296.673675294095
2761.47959183673	296.65691594204
2767.85714285714	296.64029125014
2774.23469387755	296.623800133205
2780.61224489796	296.607441515098
2786.98979591837	296.591214328681
2793.36734693878	296.575117515742
2799.74489795918	296.559150026881
2806.12244897959	296.543310821433
2812.5	296.527598867434
2818.87755102041	296.512013141512
2825.25510204082	296.496552628796
2831.63265306122	296.481216322859
2838.01020408163	296.466003225666
2844.38775510204	296.450912347463
2850.76530612245	296.435942706704
2857.14285714286	296.421093330004
2863.52040816327	296.406363252067
2869.89795918367	296.391751515586
2876.27551020408	296.377257171178
2882.65306122449	296.362879277352
2889.0306122449	296.348616900407
2895.40816326531	296.334469114354
2901.78571428571	296.320435000867
2908.16326530612	296.306513649234
2914.54081632653	296.292704156254
2920.91836734694	296.279005626175
2927.29591836735	296.265417170658
2933.67346938776	296.251937908698
2940.05102040816	296.238566966545
2946.42857142857	296.225303477644
2952.80612244898	296.212146582608
2959.18367346939	296.199095429117
2965.5612244898	296.186149171857
2971.9387755102	296.173306972477
2978.31632653061	296.160567999538
2984.69387755102	296.147931428423
2991.07142857143	296.135396441284
2997.44897959184	296.122962227009
3003.82653061224	296.110627981148
3010.20408163265	296.098392905842
3016.58163265306	296.086256209775
3022.95918367347	296.074217108143
3029.33673469388	296.062274822564
3035.71428571429	296.050428581025
3042.09183673469	296.038677617848
3048.4693877551	296.027021173634
3054.84693877551	296.015458495187
3061.22448979592	296.003988835466
3067.60204081633	295.992611453562
3073.97959183673	295.981325614616
3080.35714285714	295.970130589768
3086.73469387755	295.959025656111
3093.11224489796	295.948010096659
3099.48979591837	295.93708320027
3105.86734693878	295.926244261597
3112.24489795918	295.915492581057
3118.62244897959	295.90482746478
3125	295.894248224541
3131.37755102041	295.883754177718
3137.75510204082	295.873344647269
3144.13265306122	295.863018961661
3150.51020408163	295.852776454817
3156.88775510204	295.842616466086
3163.26530612245	295.832538340206
3169.64285714286	295.822541427232
3176.02040816327	295.812625082498
3182.39795918367	295.802788666591
3188.77551020408	295.793031545296
3195.15306122449	295.783353089539
3201.5306122449	295.773752675353
3207.90816326531	295.764229683853
3214.28571428571	295.75478350117
3220.66326530612	295.745413518406
3227.04081632653	295.73611913161
3233.41836734694	295.726899741738
3239.79591836735	295.71775475459
3246.17346938776	295.708683580779
3252.55102040816	295.699685635705
3258.92857142857	295.690760339504
3265.30612244898	295.681907116998
3271.68367346939	295.673125397665
3278.0612244898	295.664414615614
3284.4387755102	295.655774209527
3290.81632653061	295.647203622618
3297.19387755102	295.638702302614
3303.57142857143	295.63026970171
3309.94897959184	295.621905276523
3316.32653061224	295.613608488057
3322.70408163265	295.605378801682
3329.08163265306	295.597215687086
3335.45918367347	295.589118618231
3341.83673469388	295.581087073327
3348.21428571429	295.573120534808
3354.59183673469	295.565218489277
3360.9693877551	295.557380427474
3367.34693877551	295.549605844254
3373.72448979592	295.541894238552
3380.10204081633	295.534245113332
3386.47959183673	295.526657975565
3392.85714285714	295.519132336205
3399.23469387755	295.511667710146
3405.61224489796	295.504263616181
3411.98979591837	295.496919576983
3418.36734693878	295.489635119078
3424.74489795918	295.482409772797
3431.12244897959	295.475243072246
3437.5	295.468134555291
3443.87755102041	295.46108376352
3450.25510204082	295.454090242197
3456.63265306122	295.447153540247
3463.01020408163	295.440273210233
3469.38775510204	295.433448808311
3475.76530612245	295.426679894198
3482.14285714286	295.419966031158
3488.52040816327	295.413306785969
3494.89795918367	295.406701728883
3501.27551020408	295.400150433604
3507.65306122449	295.393652477267
3514.0306122449	295.387207440405
3520.40816326531	295.380814906912
3526.78571428571	295.374474464023
3533.16326530612	295.368185702299
3539.54081632653	295.36194821558
3545.91836734694	295.355761600959
3552.29591836735	295.349625458773
3558.67346938776	295.343539392566
3565.05102040816	295.337503009058
3571.42857142857	295.331515918119
3577.80612244898	295.325577732761
3584.18367346939	295.319688069094
3590.5612244898	295.313846546301
3596.9387755102	295.308052786622
3603.31632653061	295.302306415332
3609.69387755102	295.296607060702
3616.07142857143	295.290954353981
3622.44897959184	295.285347929377
3628.82653061224	295.279787424035
3635.20408163265	295.274272477995
3641.58163265306	295.268802734186
3647.95918367347	295.263377838401
3654.33673469388	295.257997439269
3660.71428571429	295.252661188227
3667.09183673469	295.247368739507
3673.4693877551	295.242119750115
3679.84693877551	295.236913879797
3686.22448979592	295.231750791019
3692.60204081633	295.226630148958
3698.97959183673	295.22155162147
3705.35714285714	295.216514879063
3711.73469387755	295.211519594884
3718.11224489796	295.2065654447
3724.48979591837	295.201652106871
3730.86734693878	295.196779262323
3737.24489795918	295.191946594543
3743.62244897959	295.18715378955
3750	295.18240053587
3756.37755102041	295.17768652452
3762.75510204082	295.173011448993
3769.13265306122	295.168375005232
3775.51020408163	295.163776891608
3781.88775510204	295.159216808905
3788.26530612245	295.154694460305
3794.64285714286	295.150209551358
3801.02040816327	295.145761789966
3807.39795918367	295.14135088637
3813.77551020408	295.136976553131
3820.15306122449	295.1326385051
3826.5306122449	295.128336459408
3832.90816326531	295.124070135455
3839.28571428571	295.119839254877
3845.66326530612	295.115643541535
3852.04081632653	295.111482721496
3858.41836734694	295.107356523024
3864.79591836735	295.103264676545
3871.17346938776	295.099206914642
3877.55102040816	295.095182972037
3883.92857142857	295.091192585573
3890.30612244898	295.087235494191
3896.68367346939	295.083311438918
3903.0612244898	295.079420162856
3909.4387755102	295.075561411156
3915.81632653061	295.071734931002
3922.19387755102	295.0679404716
3928.57142857143	295.064177784166
3934.94897959184	295.060446621895
3941.32653061224	295.056746739953
3947.70408163265	295.05307789547
3954.08163265306	295.049439847513
3960.45918367347	295.04583235707
3966.83673469388	295.042255187039
3973.21428571429	295.038708102218
3979.59183673469	295.03519086928
3985.9693877551	295.031703256759
3992.34693877551	295.028245035042
3998.72448979592	295.024815976351
4005.10204081633	295.021415854726
4011.47959183673	295.018044446008
4017.85714285714	295.014701527837
4024.23469387755	295.011386879625
4030.61224489796	295.008100282544
4036.98979591837	295.004841519517
4043.36734693878	295.001610375202
4049.74489795918	294.998406635977
4056.12244897959	294.995230089923
4062.5	294.992080526819
4068.87755102041	294.988957738122
4075.25510204082	294.985861516954
4081.63265306122	294.982791658089
4088.01020408163	294.979747957946
4094.38775510204	294.976730214566
4100.76530612245	294.973738227604
4107.14285714286	294.970771798316
4113.52040816327	294.967830729551
4119.89795918367	294.964914825728
4126.27551020408	294.962023892828
4132.65306122449	294.959157738388
4139.0306122449	294.956316171482
4145.40816326531	294.953499002706
4151.78571428571	294.950706044171
4158.16326530612	294.947937109496
4164.54081632653	294.945192013783
4170.91836734694	294.942470573613
4177.29591836735	294.939772607036
4183.67346938776	294.937097933556
4190.05102040816	294.93444637412
4196.42857142857	294.931817751103
4202.80612244898	294.929211888307
4209.18367346939	294.926628610939
4215.5612244898	294.924067745604
4221.9387755102	294.921529120293
4228.31632653061	294.919012564375
4234.69387755102	294.916517908585
4241.07142857143	294.914044985006
4247.44897959184	294.911593627071
4253.82653061224	294.909163669542
4260.20408163265	294.906754948505
4266.58163265306	294.904367301353
4272.95918367347	294.902000566787
4279.33673469388	294.899654584796
4285.71428571429	294.897329196647
4292.09183673469	294.895024244879
4298.4693877551	294.892739573296
4304.84693877551	294.890475026946
4311.22448979592	294.888230452119
4317.60204081633	294.886005696339
4323.97959183673	294.883800608349
4330.35714285714	294.881615038103
4336.73469387755	294.879448836755
4343.11224489796	294.877301856655
4349.48979591837	294.875173951335
4355.86734693878	294.873064975496
4362.24489795918	294.870974785009
4368.62244897959	294.868903236897
4375	294.86685018933
4381.37755102041	294.864815501612
4387.75510204082	294.862799034178
4394.13265306122	294.860800648581
4400.51020408163	294.858820207483
4406.88775510204	294.856857574646
4413.26530612245	294.854912614929
4419.64285714286	294.852985194271
4426.02040816327	294.851075179687
4432.39795918367	294.849182439258
4438.77551020408	294.847306842128
4445.15306122449	294.845448258485
4451.5306122449	294.84360655956
4457.90816326531	294.841781617622
4464.28571428571	294.839973305961
4470.66326530612	294.838181498884
4477.04081632653	294.836406071708
4483.41836734694	294.834646900754
4489.79591836735	294.832903863334
4496.17346938776	294.831176837744
4502.55102040816	294.829465703259
4508.92857142857	294.827770340125
4515.30612244898	294.82609062955
4521.68367346939	294.824426453695
4528.0612244898	294.822777695669
4534.4387755102	294.821144239524
4540.81632653061	294.819525970238
4547.19387755102	294.817922773719
4553.57142857143	294.816334536792
4559.94897959184	294.81476114719
4566.32653061224	294.81320249355
4572.70408163265	294.811658465407
4579.08163265306	294.810128953185
4585.45918367347	294.808613848186
4591.83673469388	294.807113042592
4598.21428571429	294.805626429451
4604.59183673469	294.804153902672
4610.9693877551	294.802695357019
4617.34693877551	294.801250688103
4623.72448979592	294.799819792379
4630.10204081633	294.798402567133
4636.47959183673	294.796998910481
4642.85714285714	294.795608721358
4649.23469387755	294.794231899519
4655.61224489796	294.792868345522
4661.98979591837	294.791517960728
4668.36734693878	294.790180647298
4674.74489795918	294.788856308179
4681.12244897959	294.787544847101
4687.5	294.786246168572
4693.87755102041	294.784960177873
4700.25510204082	294.783686781046
4706.63265306122	294.782425884895
4713.01020408163	294.781177396977
4719.38775510204	294.779941225594
4725.76530612245	294.77871727979
4732.14285714286	294.777505469346
4738.52040816327	294.77630570477
4744.89795918367	294.775117897295
4751.27551020408	294.773941958871
4757.65306122449	294.772777802163
4764.0306122449	294.771625340542
4770.40816326531	294.770484488077
4776.78571428571	294.769355159536
4783.16326530612	294.768237270377
4789.54081632653	294.767130736743
4795.91836734694	294.766035475454
4802.29591836735	294.764951404007
4808.67346938776	294.763878440567
4815.05102040816	294.762816503962
4821.42857142857	294.761765513677
4827.80612244898	294.760725389854
4834.18367346939	294.759696053279
4840.5612244898	294.758677425383
4846.9387755102	294.757669428235
4853.31632653061	294.756671984536
4859.69387755102	294.755685017615
4866.07142857143	294.754708451423
4872.44897959184	294.75374221053
4878.82653061224	294.752786220122
4885.20408163265	294.751840405988
4891.58163265306	294.750904694522
4897.95918367347	294.749979012721
4904.33673469388	294.74906328817
4910.71428571429	294.748157449049
4917.09183673469	294.747261424117
4923.4693877551	294.746375142719
4929.84693877551	294.745498534772
4936.22448979592	294.744631530764
4942.60204081633	294.743774061752
4948.97959183673	294.742926059354
4955.35714285714	294.742087455745
4961.73469387755	294.741258183653
4968.11224489796	294.740438176357
4974.48979591837	294.73962736768
4980.86734693878	294.738825691985
4987.24489795918	294.738033084169
4993.62244897959	294.737249479665
5000	294.736474814433
5006.37755102041	294.735709024952
5012.75510204082	294.734952048227
5019.13265306122	294.734203821775
5025.51020408163	294.733464283624
5031.88775510204	294.73273337231
5038.26530612245	294.732011026874
5044.64285714286	294.731297186854
5051.02040816327	294.730591792284
5057.39795918367	294.72989478369
5063.77551020408	294.729206102088
5070.15306122449	294.728525688973
5076.5306122449	294.727853486323
5082.90816326531	294.727189436594
5089.28571428571	294.726533482711
5095.66326530612	294.725885568071
5102.04081632653	294.725245636533
5108.41836734694	294.724613632421
5114.79591836735	294.723989500515
5121.17346938776	294.723373186048
5127.55102040816	294.722764634706
5133.92857142857	294.722163792623
5140.30612244898	294.721570606374
5146.68367346939	294.720985022974
5153.0612244898	294.720406989879
5159.4387755102	294.719836454974
5165.81632653061	294.719273366576
5172.19387755102	294.718717673427
5178.57142857143	294.718169324694
5184.94897959184	294.717628269963
5191.32653061224	294.717094459235
5197.70408163265	294.716567842928
5204.08163265306	294.716048371868
5210.45918367347	294.715535997287
5216.83673469388	294.715030670821
5223.21428571429	294.714532344507
5229.59183673469	294.714040970781
5235.9693877551	294.713556502469
5242.34693877551	294.713078892793
5248.72448979592	294.712608095359
5255.10204081633	294.71214406416
5261.47959183673	294.71168675357
5267.85714285714	294.711236118344
5274.23469387755	294.710792113611
5280.61224489796	294.710354694874
5286.98979591837	294.709923818005
5293.36734693878	294.709499439244
5299.74489795918	294.709081515196
5306.12244897959	294.708670002827
5312.5	294.70826485946
5318.87755102041	294.707866042777
5325.25510204082	294.70747351081
5331.63265306122	294.707087221943
5338.01020408163	294.706707134907
5344.38775510204	294.706333208779
5350.76530612245	294.705965402975
5357.14285714286	294.705603677252
5363.52040816327	294.705247991707
5369.89795918367	294.704898306765
5376.27551020408	294.704554583187
5382.65306122449	294.704216782062
5389.0306122449	294.703884864803
5395.40816326531	294.70355879315
5401.78571428571	294.703238529161
5408.16326530612	294.702924035216
5414.54081632653	294.702615274009
5420.91836734694	294.702312208547
5427.29591836735	294.702014802149
5433.67346938776	294.701723018445
5440.05102040816	294.701436821369
5446.42857142857	294.701156175157
5452.80612244898	294.700881044351
5459.18367346939	294.70061139379
5465.5612244898	294.70034718861
5471.9387755102	294.70008839424
5478.31632653061	294.699834976404
5484.69387755102	294.699586901114
5491.07142857143	294.69934413467
5497.44897959184	294.699106643658
5503.82653061224	294.698874394946
5510.20408163265	294.698647355685
5516.58163265306	294.698425493301
5522.95918367347	294.698208775501
5529.33673469388	294.697997170263
5535.71428571429	294.697790645838
5542.09183673469	294.697589170748
5548.4693877551	294.697392713783
5554.84693877551	294.697201243997
5561.22448979592	294.69701473071
5567.60204081633	294.696833143501
5573.97959183673	294.696656452212
5580.35714285714	294.696484626939
5586.73469387755	294.696317638037
5593.11224489796	294.696155456113
5599.48979591837	294.695998052024
5605.86734693878	294.69584539688
5612.24489795918	294.695697462035
5618.62244897959	294.695554219092
5625	294.695415639895
5631.37755102041	294.695281696532
5637.75510204082	294.695152361329
5644.13265306122	294.695027606852
5650.51020408163	294.694907405902
5656.88775510204	294.694791731514
5663.26530612245	294.694680556957
5669.64285714286	294.694573855731
5676.02040816327	294.694471601561
5682.39795918367	294.694373768403
5688.77551020408	294.694280330438
5695.15306122449	294.694191262069
5701.5306122449	294.694106537921
5707.90816326531	294.694026132839
5714.28571428571	294.693950021888
5720.66326530612	294.693878180348
5727.04081632653	294.693810583713
5733.41836734694	294.693747207693
5739.79591836735	294.693688028207
5746.17346938776	294.693633021385
5752.55102040816	294.693582163565
5758.92857142857	294.693535431292
5765.30612244898	294.693492801315
5771.68367346939	294.693454250587
5778.0612244898	294.693419756262
5784.4387755102	294.693389295696
5790.81632653061	294.693362846442
5797.19387755102	294.693340386251
5803.57142857143	294.693321893068
5809.94897959184	294.693307345033
5816.32653061224	294.693296720479
5822.70408163265	294.693289997929
5829.08163265306	294.693287156096
5835.45918367347	294.693288173879
5841.83673469388	294.693293030367
5848.21428571429	294.693301704832
5854.59183673469	294.693314176729
5860.9693877551	294.693330425696
5867.34693877551	294.69335043155
5873.72448979592	294.693374174291
5880.10204081633	294.693401634093
5886.47959183673	294.693432791308
5892.85714285714	294.693467626463
5899.23469387755	294.693506120259
5905.61224489796	294.693548253569
5911.98979591837	294.693594007436
5918.36734693878	294.693643363075
5924.74489795918	294.693696301867
5931.12244897959	294.693752805361
5937.5	294.69381285527
5943.87755102041	294.693876433475
5950.25510204082	294.693943522017
5956.63265306122	294.6940141031
5963.01020408163	294.694088159086
5969.38775510204	294.694165672501
5975.76530612245	294.694246626025
5982.14285714286	294.694331002496
5988.52040816327	294.694418784908
5994.89795918367	294.694509956409
6001.27551020408	294.694604500299
6007.65306122449	294.694702400032
6014.0306122449	294.69480363921
6020.40816326531	294.694908201587
6026.78571428571	294.695016071064
6033.16326530612	294.69512723169
6039.54081632653	294.695241667658
6045.91836734694	294.695359363308
6052.29591836735	294.695480303123
6058.67346938776	294.695604471728
6065.05102040816	294.69573185389
6071.42857142857	294.695862434517
6077.80612244898	294.695996198654
6084.18367346939	294.696133131487
6090.5612244898	294.696273218337
6096.9387755102	294.696416444661
6103.31632653061	294.696562796052
6109.69387755102	294.696712258237
6116.07142857143	294.696864817074
6122.44897959184	294.697020458553
6128.82653061224	294.697179168797
6135.20408163265	294.697340934056
6141.58163265306	294.69750574071
6147.95918367347	294.697673575267
6154.33673469388	294.69784442436
6160.71428571429	294.698018274748
6167.09183673469	294.698195113317
6173.4693877551	294.698374927073
6179.84693877551	294.698557703147
6186.22448979592	294.698743428791
6192.60204081633	294.698932091377
6198.97959183673	294.6991236784
6205.35714285714	294.699318177469
6211.73469387755	294.699515576314
6218.11224489796	294.699715862781
6224.48979591837	294.699919024833
6230.86734693878	294.700125050547
6237.24489795918	294.700333928114
6243.62244897959	294.70054564584
6250	294.700760192142
6256.37755102041	294.700977555548
6262.75510204082	294.701197724697
6269.13265306122	294.70142068834
6275.51020408163	294.701646435334
6281.88775510204	294.701874954644
6288.26530612245	294.702106235346
6294.64285714286	294.702340266616
6301.02040816327	294.702577037742
6307.39795918367	294.702816538113
6313.77551020408	294.703058757221
6320.15306122449	294.703303684664
6326.5306122449	294.70355131014
6332.90816326531	294.703801623448
6339.28571428571	294.704054614491
6345.66326530612	294.704310273267
6352.04081632653	294.704568589876
6358.41836734694	294.704829554515
6364.79591836735	294.70509315748
6371.17346938776	294.705359389161
6377.55102040816	294.705628240046
6383.92857142857	294.705899700718
6390.30612244898	294.706173761852
6396.68367346939	294.706450414219
6403.0612244898	294.706729648683
6409.4387755102	294.707011456198
6415.81632653061	294.707295827811
6422.19387755102	294.707582754658
6428.57142857143	294.707872227969
6434.94897959184	294.708164239057
6441.32653061224	294.708458779329
6447.70408163265	294.708755840276
6454.08163265306	294.709055413479
6460.45918367347	294.709357490603
6466.83673469388	294.7096620634
6473.21428571429	294.709969123707
6479.59183673469	294.710278663444
6485.9693877551	294.710590674617
6492.34693877551	294.710905149312
6498.72448979592	294.7112220797
6505.10204081633	294.711541458032
6511.47959183673	294.711863276641
6517.85714285714	294.71218752794
6524.23469387755	294.712514204421
6530.61224489796	294.712843298655
6536.98979591837	294.713174803294
6543.36734693878	294.713508711065
6549.74489795918	294.713845014773
6556.12244897959	294.714183707299
6562.5	294.714524781601
6568.87755102041	294.714868230712
6575.25510204082	294.715214047739
6581.63265306122	294.715562225864
6588.01020408163	294.715912758343
6594.38775510204	294.716265638503
6600.76530612245	294.716620859744
6607.14285714286	294.716978415539
6613.52040816327	294.717338299432
6619.89795918367	294.717700505035
6626.27551020408	294.718065026033
6632.65306122449	294.71843185618
6639.0306122449	294.718800989297
6645.40816326531	294.719172419275
6651.78571428571	294.719546140073
6658.16326530612	294.719922145715
6664.54081632653	294.720300430295
6670.91836734694	294.72068098797
6677.29591836735	294.721063812964
6683.67346938776	294.721448899567
6690.05102040816	294.721836242132
6696.42857142857	294.722225835076
6702.80612244898	294.722617672881
6709.18367346939	294.72301175009
6715.5612244898	294.723408061309
6721.9387755102	294.723806601207
6728.31632653061	294.724207364514
6734.69387755102	294.72461034602
6741.07142857143	294.725015540577
6747.44897959184	294.725422943094
6753.82653061224	294.725832548543
6760.20408163265	294.726244351953
6766.58163265306	294.726658348412
6772.95918367347	294.727074533065
6779.33673469388	294.727492901115
6785.71428571429	294.727913447823
6792.09183673469	294.728336168506
6798.4693877551	294.728761058536
6804.84693877551	294.729188113341
6811.22448979592	294.729617328406
6817.60204081633	294.730048699268
6823.97959183673	294.73048222152
6830.35714285714	294.730917890809
6836.73469387755	294.731355702833
6843.11224489796	294.731795653345
6849.48979591837	294.732237738151
6855.86734693878	294.732681953106
6862.24489795918	294.73312829412
6868.62244897959	294.733576757153
6875	294.734027338213
6881.37755102041	294.734480033363
6887.75510204082	294.734934838711
6894.13265306122	294.73539175042
6900.51020408163	294.735850764696
6906.88775510204	294.736311877797
6913.26530612245	294.73677508603
6919.64285714286	294.737240385748
6926.02040816327	294.73770777335
6932.39795918367	294.738177245286
6938.77551020408	294.73864879805
6945.15306122449	294.739122428182
6951.5306122449	294.739598132268
6957.90816326531	294.74007590694
6964.28571428571	294.740555748875
6970.66326530612	294.741037654793
6977.04081632653	294.741521621461
6983.41836734694	294.742007645688
6989.79591836735	294.742495724326
6996.17346938776	294.742985854272
7002.55102040816	294.743478032464
7008.92857142857	294.743972255883
7015.30612244898	294.744468521553
7021.68367346939	294.744966826536
7028.0612244898	294.74546716794
7034.4387755102	294.745969542911
7040.81632653061	294.746473948637
7047.19387755102	294.746980382344
7053.57142857143	294.7474888413
7059.94897959184	294.747999322812
7066.32653061224	294.748511824225
7072.70408163265	294.749026342924
7079.08163265306	294.749542876332
7085.45918367347	294.75006142191
7091.83673469388	294.750581977158
7098.21428571429	294.751104539611
7104.59183673469	294.751629106842
7110.9693877551	294.752155676462
7117.34693877551	294.752684246118
7123.72448979592	294.753214813492
7130.10204081633	294.753747376302
7136.47959183673	294.754281932302
7142.85714285714	294.754818479282
7149.23469387755	294.755357015065
7155.61224489796	294.755897537508
7161.98979591837	294.756440044506
7168.36734693878	294.756984533984
7174.74489795918	294.757531003902
7181.12244897959	294.758079452252
7187.5	294.758629877061
7193.87755102041	294.759182276388
7200.25510204082	294.759736648324
7206.63265306122	294.760292990991
7213.01020408163	294.760851302544
7219.38775510204	294.76141158117
7225.76530612245	294.761973825085
7232.14285714286	294.762538032538
7238.52040816327	294.763104201808
7244.89795918367	294.763672331203
7251.27551020408	294.764242419062
7257.65306122449	294.764814463754
7264.0306122449	294.765388463677
7270.40816326531	294.765964417258
7276.78571428571	294.766542322953
7283.16326530612	294.767122179246
7289.54081632653	294.767703984651
7295.91836734694	294.768287737708
7302.29591836735	294.768873436985
7308.67346938776	294.769461081079
7315.05102040816	294.770050668613
7321.42857142857	294.770642198236
7327.80612244898	294.771235668627
7334.18367346939	294.771831078488
7340.5612244898	294.772428426548
7346.9387755102	294.773027711563
7353.31632653061	294.773628932313
7359.69387755102	294.774232087605
7366.07142857143	294.77483717627
7372.44897959184	294.775444197164
7378.82653061224	294.776053149168
7385.20408163265	294.776664031187
7391.58163265306	294.77727684215
7397.95918367347	294.77789158101
7404.33673469388	294.778508246743
7410.71428571429	294.77912683835
7417.09183673469	294.779747354854
7423.4693877551	294.7803697953
7429.84693877551	294.780994158757
7436.22448979592	294.781620444316
7442.60204081633	294.78224865109
7448.97959183673	294.782878778213
7455.35714285714	294.783510824843
7461.73469387755	294.784144790158
7468.11224489796	294.784780673355
7474.48979591837	294.785418473657
7480.86734693878	294.786058190303
7487.24489795918	294.786699822555
7493.62244897959	294.787343369695
7500	294.787988831025
7506.37755102041	294.788636205865
7512.75510204082	294.789285493558
7519.13265306122	294.789936693463
7525.51020408163	294.790589804961
7531.88775510204	294.791244827449
7538.26530612245	294.791901760347
7544.64285714286	294.792560603088
7551.02040816327	294.793221355127
7557.39795918367	294.793884015938
7563.77551020408	294.794548585008
7570.15306122449	294.795215061847
7576.5306122449	294.795883445979
7582.90816326531	294.796553736947
7589.28571428571	294.797225934311
7595.66326530612	294.797900037645
7602.04081632653	294.798576046543
7608.41836734694	294.799253960615
7614.79591836735	294.799933779484
7621.17346938776	294.800615502794
7627.55102040816	294.8012991302
7633.92857142857	294.801984661375
7640.30612244898	294.802672096008
7646.68367346939	294.803361433802
7653.0612244898	294.804052674474
7659.4387755102	294.804745817758
7665.81632653061	294.805440863401
7672.19387755102	294.806137811166
7678.57142857143	294.806836660827
7684.94897959184	294.807537412176
7691.32653061224	294.808240065017
7697.70408163265	294.808944619166
7704.08163265306	294.809651074455
7710.45918367347	294.810359430728
7716.83673469388	294.811069687843
7723.21428571429	294.811781845668
7729.59183673469	294.812495904089
7735.9693877551	294.813211862998
7742.34693877551	294.813929722305
7748.72448979592	294.814649481928
7755.10204081633	294.8153711418
7761.47959183673	294.816094701863
7767.85714285714	294.816820162074
7774.23469387755	294.817547522397
7780.61224489796	294.818276782812
7786.98979591837	294.819007943306
7793.36734693878	294.819741003879
7799.74489795918	294.820475964541
7806.12244897959	294.821212825313
7812.5	294.821951586226
7818.87755102041	294.822692247322
7825.25510204082	294.82343480865
7831.63265306122	294.824179270273
7838.01020408163	294.824925632261
7844.38775510204	294.825673894694
7850.76530612245	294.826424057662
7857.14285714286	294.827176121264
7863.52040816327	294.827930085606
7869.89795918367	294.828685950805
7876.27551020408	294.829443716986
7882.65306122449	294.830203384283
7889.0306122449	294.830964952838
7895.40816326531	294.8317284228
7901.78571428571	294.832493794327
7908.16326530612	294.833261067585
7914.54081632653	294.834030242748
7920.91836734694	294.834801319996
7927.29591836735	294.835574299517
7933.67346938776	294.836349181507
7940.05102040816	294.837125966168
7946.42857142857	294.83790465371
7952.80612244898	294.838685244348
7959.18367346939	294.839467738305
7965.5612244898	294.84025213581
7971.9387755102	294.841038437098
7978.31632653061	294.84182664241
7984.69387755102	294.842616751993
7991.07142857143	294.8434087661
7997.44897959184	294.84420268499
8003.82653061224	294.844998508926
8010.20408163265	294.845796238178
8016.58163265306	294.84659587302
8022.95918367347	294.847397413732
8029.33673469388	294.848200860598
8035.71428571429	294.849006213907
8042.09183673469	294.849813473952
8048.4693877551	294.850622641033
8054.84693877551	294.85143371545
8061.22448979592	294.852246697511
8067.60204081633	294.853061587525
8073.97959183673	294.853878385808
8080.35714285714	294.854697092677
8086.73469387755	294.855517708453
8093.11224489796	294.856340233462
8099.48979591837	294.857164668031
8105.86734693878	294.857991012492
8112.24489795918	294.858819267179
8118.62244897959	294.85964943243
8125	294.860481508584
8131.37755102041	294.861315495984
8137.75510204082	294.862151394973
8144.13265306122	294.862989205901
8150.51020408163	294.863828929115
8156.88775510204	294.864670564967
8163.26530612245	294.86551411381
8169.64285714286	294.866359575999
8176.02040816327	294.867206951891
8182.39795918367	294.868056241843
8188.77551020408	294.868907446216
8195.15306122449	294.869760565368
8201.5306122449	294.870615599663
8207.90816326531	294.871472549462
8214.28571428571	294.872331415128
8220.66326530612	294.873192197027
8227.04081632653	294.874054895525
8233.41836734694	294.874919510965
8239.79591836735	294.875786043772
8246.17346938776	294.876654494569
8252.55102040816	294.877524860246
8258.92857142857	294.878397178924
8265.30612244898	294.879272258086
8271.68367346939	294.880159286572
8278.0612244898	294.881108245504
8284.4387755102	294.88232409254
8290.81632653061	294.884423990266
8297.19387755102	294.888833462739
8303.57142857143	294.898207059309
8309.94897959184	294.916909649804
8316.32653061224	294.950491044645
8322.70408163265	295.005938724659
8329.08163265306	295.090374769143
8335.45918367347	295.208732721033
8341.83673469388	295.364369638709
8348.21428571429	295.558530244182
8354.59183673469	295.790508443756
8360.9693877551	296.058117694603
8367.34693877551	296.358248788316
8373.72448979592	296.687350092555
8380.10204081633	297.041855738232
8386.47959183673	297.418300079639
8392.85714285714	297.813287164299
8399.23469387755	298.224019899095
8405.61224489796	298.64770888478
8411.98979591837	299.082014763038
8418.36734693878	299.52490949542
8424.74489795918	299.974629400591
8431.12244897959	300.429642467846
8437.5	300.888621113201
8443.87755102041	301.350416323217
8450.25510204082	301.814034598443
8456.63265306122	302.278618060529
8463.01020408163	302.743426852655
8469.38775510204	303.207822982063
8475.76530612245	303.671256725184
8482.14285714286	304.133255073869
8488.52040816327	304.593411340556
8494.89795918367	305.051376038524
8501.27551020408	305.506849252922
8507.65306122449	305.959574120589
8514.0306122449	306.409330876352
8520.40816326531	306.855931824624
8526.78571428571	307.299217108821
8533.16326530612	307.739051004621
8539.54081632653	308.17531859236
8545.91836734694	308.607922986405
8552.29591836735	309.036782991577
8558.67346938776	309.461830986869
8565.05102040816	309.883011096509
8571.42857142857	310.300277661485
8577.80612244898	310.713593928562
8584.18367346939	311.122930854051
8590.5612244898	311.528266102171
8596.9387755102	311.92958320255
8603.31632653061	312.326870804517
8609.69387755102	312.720122013118
8616.07142857143	313.109333836976
8622.44897959184	313.494506720684
8628.82653061224	313.875644117362
8635.20408163265	314.25275212259
8641.58163265306	314.625839168009
8647.95918367347	314.994915755766
8654.33673469388	315.359994214328
8660.71428571429	315.721088494537
8667.09183673469	316.078213997628
8673.4693877551	316.431387419359
8679.84693877551	316.780626610815
8686.22448979592	317.125950462049
8692.60204081633	317.467378802573
8698.97959183673	317.804932307214
8705.35714285714	318.138632415284
8711.73469387755	318.468501262197
8718.11224489796	318.794561618294
8724.48979591837	319.116836830794
8730.86734693878	319.435350774711
8737.24489795918	319.750127810745
8743.62244897959	320.061192744875
8750	320.368570791441
8756.37755102041	320.672287541515
8762.75510204082	320.972368934832
8769.13265306122	321.268841231545
8775.51020408163	321.561730987396
8781.88775510204	321.851065031985
8788.26530612245	322.13687044803
8794.64285714286	322.419174550904
8801.02040816327	322.698004870654
8807.39795918367	322.973389135846
8813.77551020408	323.245355257067
8820.15306122449	323.513931311457
8826.5306122449	323.779145528793
8832.90816326531	324.041026278358
8839.28571428571	324.299602055427
8845.66326530612	324.554901468925
8852.04081632653	324.806953230022
8858.41836734694	325.055786140753
8864.79591836735	325.301429082831
8871.17346938776	325.543911007275
8877.55102040816	325.783260924538
8883.92857142857	326.019507894518
8890.30612244898	326.252681017056
8896.68367346939	326.4828094229
8903.0612244898	326.709922264843
8909.4387755102	326.934048709016
8915.81632653061	327.155217926578
8922.19387755102	327.373459085587
8928.57142857143	327.588801343064
8934.94897959184	327.801273837369
8941.32653061224	328.010905680749
8947.70408163265	328.217725951912
8954.08163265306	328.421763689058
8960.45918367347	328.623047883086
8966.83673469388	328.821607470754
8973.21428571429	329.017471328019
8979.59183673469	329.210668263935
8985.9693877551	329.401227014503
8992.34693877551	329.58917623631
8998.72448979592	329.774544500803
9005.10204081633	329.957360288832
9011.47959183673	330.137651984995
9017.85714285714	330.315447871857
9024.23469387755	330.49077612513
9030.61224489796	330.66366480871
9036.98979591837	330.834141869359
9043.36734693878	331.002235131802
9049.74489795918	331.167972294557
9056.12244897959	331.331380925378
9062.5	331.492488456298
9068.87755102041	331.651322179761
9075.25510204082	331.807909244847
9081.63265306122	331.962276653005
9088.01020408163	332.114451253776
9094.38775510204	332.264459741741
9100.76530612245	332.412328653048
9107.14285714286	332.558084361357
9113.52040816327	332.701753074594
9119.89795918367	332.843360832331
9126.27551020408	332.982933502588
9132.65306122449	333.120496778146
9139.0306122449	333.256076174354
9145.40816326531	333.38969702672
9151.78571428571	333.521384487854
9158.16326530612	333.651163524627
9164.54081632653	333.779058916612
9170.91836734694	333.905095253868
9177.29591836735	334.02929693403
9183.67346938776	334.151688160589
9190.05102040816	334.27229294156
9196.42857142857	334.391135087417
9202.80612244898	334.508238208644
9209.18367346939	334.623625714968
9215.5612244898	334.737320814098
9221.9387755102	334.849346509702
9228.31632653061	334.959725599925
9234.69387755102	335.068480677027
9241.07142857143	335.175634126236
9247.44897959184	335.281208123864
9253.82653061224	335.385224636945
9260.20408163265	335.487705422918
9266.58163265306	335.588672028507
9272.95918367347	335.688145788427
9279.33673469388	335.786147825755
9285.71428571429	335.882699051607
9292.09183673469	335.977820163985
9298.4693877551	336.071531647525
9304.84693877551	336.163853774035
9311.22448979592	336.254806602198
9317.60204081633	336.344409976604
9323.97959183673	336.432683528485
9330.35714285714	336.519646676182
9336.73469387755	336.60531862477
9343.11224489796	336.689718365804
9349.48979591837	336.77286467852
9355.86734693878	336.854776130233
9362.24489795918	336.9354710759
9368.62244897959	337.014967658872
9375	337.093283812078
9381.37755102041	337.170437258368
9387.75510204082	337.246445510336
9394.13265306122	337.321325871871
9400.51020408163	337.395095439172
9406.88775510204	337.467771100936
9413.26530612245	337.539369538931
9419.64285714286	337.609907225607
9426.02040816327	337.679400293243
9432.39795918367	337.747863444932
9438.77551020408	337.815305806521
9445.15306122449	337.881721177855
9451.5306122449	337.947071856545
9457.90816326531	338.011269356584
9464.28571428571	338.074159604815
9470.66326530612	338.135517691999
9477.04081632653	338.195052644581
9483.41836734694	338.252419198231
9489.79591836735	338.307231727767
9496.17346938776	338.359077094037
9502.55102040816	338.407525992085
9508.92857142857	338.452143084547
9515.30612244898	338.492495878243
9521.68367346939	338.528162558159
9528.0612244898	338.558738877003
9534.4387755102	338.583843952122
9540.81632653061	338.603125252461
9547.19387755102	338.616263001467
9553.57142857143	338.622973762163
9559.94897959184	338.623013283693
9566.32653061224	338.616178938692
9572.70408163265	338.602311794216
9579.08163265306	338.581297861314
9585.45918367347	338.553068996734
9591.83673469388	338.517603602647
9598.21428571429	338.474926896615
9604.59183673469	338.425110566126
9610.9693877551	338.36827230571
9617.34693877551	338.3045752462
9623.72448979592	338.234226828412
9630.10204081633	338.157477406022
9636.47959183673	338.074618808518
9642.85714285714	337.985982754255
9649.23469387755	337.891938758829
9655.61224489796	337.792892009661
9661.98979591837	337.68928119692
9668.36734693878	337.581575919845
9674.74489795918	337.470273586319
9681.12244897959	337.355895869673
9687.5	337.238983361073
9693.87755102041	337.120085800375
9700.25510204082	336.999745795044
9706.63265306122	336.878477098334
9713.01020408163	336.756743259672
9719.38775510204	336.634944503119
9725.76530612245	336.513415216472
9732.14285714286	336.392429386394
9738.52040816327	336.272209692715
9744.89795918367	336.152936377567
9751.27551020408	336.034754424806
9757.65306122449	335.917779458835
9764.0306122449	335.802102971541
9770.40816326531	335.687796658421
9776.78571428571	335.574915942309
9783.16326530612	335.463502887919
9789.54081632653	335.353588646839
9795.91836734694	335.245195402063
9802.29591836735	335.138337939951
9808.67346938776	335.033024979728
9815.05102040816	334.929260259902
9821.42857142857	334.827043407651
9827.80612244898	334.726370651583
9834.18367346939	334.627235432013
9840.5612244898	334.529628891666
9846.9387755102	334.43354027438
9853.31632653061	334.338957261913
9859.69387755102	334.245866259059
9866.07142857143	334.154252624424
9872.44897959184	334.064100861315
9878.82653061224	333.975394783406
9885.20408163265	333.888117652352
9891.58163265306	333.802252291482
9897.95918367347	333.71778118231
9904.33673469388	333.634686548367
9910.71428571429	333.552950424706
9917.09183673469	333.472554716736
9923.4693877551	333.393481251184
9929.84693877551	333.315711819512
9936.22448979592	333.239228214677
9942.60204081633	333.164012263038
9948.97959183673	333.090045851517
9955.35714285714	333.017310950692
9961.73469387755	332.945789634998
9968.11224489796	332.875464100277
9974.48979591837	332.806316677984
9980.86734693878	332.738329847693
9987.24489795918	332.671486248504
9993.62244897959	332.605768688066
10000	332.541160149804
10006.3775510204	332.477643799663
10012.7551020408	332.415202992345
10019.1326530612	332.353821275118
10025.5102040816	332.29348239126
10031.887755102	332.234170283645
10038.2653061224	332.175869097343
10044.6428571429	332.118563180568
10051.0204081633	332.062237085978
10057.3979591837	332.006875572365
10063.7755102041	331.952463604614
10070.1530612245	331.898986353256
10076.5306122449	331.846429194589
10082.9081632653	331.79477771086
10089.2857142857	331.744017688623
10095.6632653061	331.694135117616
10102.0408163265	331.645116190309
10108.4183673469	331.5969473006
10114.7959183673	331.549615041587
10121.1734693878	331.503106204089
10127.5510204082	331.457407775757
10133.9285714286	331.412506938622
10140.306122449	331.368391066803
10146.6836734694	331.325047724974
10153.0612244898	331.282464666776
10159.4387755102	331.2406298319
10165.8163265306	331.199531343869
10172.193877551	331.15915750857
10178.5714285714	331.119496811842
10184.9489795918	331.080537916648
10191.3265306122	331.042269661008
10197.7040816327	331.004681056406
10204.0816326531	330.967761284832
10210.4591836735	330.931499696245
10216.8367346939	330.895885806757
10223.2142857143	330.860909296573
10229.5918367347	330.826560007015
10235.9693877551	330.792827938251
10242.3469387755	330.759703247678
10248.7244897959	330.727176247323
10255.1020408163	330.695237401187
10261.4795918367	330.663877323242
10267.8571428571	330.633086775737
10274.2346938776	330.602856666364
10280.612244898	330.573178045948
10286.9897959184	330.544042106764
10293.3673469388	330.515440180454
10299.7448979592	330.487363735374
10306.1224489796	330.459804374574
10312.5	330.43275383429
10318.8775510204	330.406203981506
10325.2551020408	330.380146811653
10331.6326530612	330.354574446889
10338.0102040816	330.329479134473
10344.387755102	330.304853244272
10350.7653061224	330.280689266789
10357.1428571429	330.256979811724
10363.5204081633	330.233717606022
10369.8979591837	330.210895491635
10376.2755102041	330.188506423818
10382.6530612245	330.166543469797
10389.0306122449	330.144999806592
10395.4081632653	330.123868719108
10401.7857142857	330.103143598714
10408.1632653061	330.082817941743
10414.5408163265	330.062885347387
10420.9183673469	330.043339516057
10427.2959183673	330.024174248183
10433.6734693878	330.005383442452
10440.0510204082	329.986961093966
10446.4285714286	329.968901292843
10452.806122449	329.95119822305
10459.1836734694	329.933846160517
10465.5612244898	329.916839471585
10471.9387755102	329.90017261184
10478.3163265306	329.883840124768
10484.693877551	329.86783664
10491.0714285714	329.852156871977
10497.4489795918	329.83679561895
10503.8265306122	329.82174776142
10510.2040816327	329.807008260639
10516.5816326531	329.792572157482
10522.9591836735	329.77843457141
10529.3367346939	329.764590698887
10535.7142857143	329.751035812101
10542.0918367347	329.737765258035
10548.4693877551	329.724774457252
10554.8469387755	329.712058902466
10561.2244897959	329.699614157449
10567.6020408163	329.687435856196
10573.9795918367	329.675519701565
10580.3571428571	329.663861464063
10586.7346938776	329.652456980941
10593.112244898	329.641302155271
10599.4897959184	329.630392954627
10605.8673469388	329.619725410043
10612.2448979592	329.609295615261
10618.6224489796	329.599099725652
10625	329.58913395705
10631.3775510204	329.579394584871
10637.7551020408	329.5698779434
10644.1326530612	329.560580424617
10650.5102040816	329.551498477223
10656.887755102	329.542628605907
10663.2653061224	329.533967370527
10669.6428571429	329.525511385014
10676.0204081633	329.517257316535
10682.3979591837	329.509201884868
10688.7755102041	329.501341861451
10695.1530612245	329.493674068441
10701.5306122449	329.486195378004
10707.9081632653	329.478902711684
10714.2857142857	329.471793039421
10720.6632653061	329.46486337875
10727.0408163265	329.458110794219
10733.4183673469	329.451532396651
10739.7959183673	329.44512534225
10746.1734693878	329.438886831912
10752.5510204082	329.432814110715
10758.9285714286	329.426904467082
10765.306122449	329.421155232019
10771.6836734694	329.415563778543
10778.0612244898	329.410127521126
10784.4387755102	329.40484391487
10790.8163265306	329.399710454854
10797.193877551	329.394724675667
10803.5714285714	329.389884150743
10809.9489795918	329.385186491637
10816.3265306122	329.380629347465
10822.7040816327	329.376210404466
10829.0816326531	329.371927385282
10835.4591836735	329.367778048337
10841.8367346939	329.363760187381
10848.2142857143	329.359871630989
10854.5918367347	329.356110241876
10860.9693877551	329.352473916365
10867.3469387755	329.348960584004
10873.7244897959	329.345568206977
10880.1020408163	329.342294779514
10886.4795918367	329.339138327437
10892.8571428571	329.336096907781
10899.2346938776	329.333168608174
10905.612244898	329.330351546336
10911.9897959184	329.327643869711
10918.3673469388	329.325043755015
10924.7448979592	329.32254940767
10931.1224489796	329.320159061375
10937.5	329.317870977778
10943.8775510204	329.315683445969
10950.2551020408	329.313594781989
10956.6326530612	329.311603328471
10963.0102040816	329.3097074543
10969.387755102	329.30790555409
10975.7653061224	329.306196047775
10982.1428571429	329.304577380308
10988.5204081633	329.303048021263
10994.8979591837	329.30160646436
11001.2755102041	329.300251227124
11007.6530612245	329.298980850603
11014.0306122449	329.297793898922
11020.4081632653	329.296688958892
11026.7857142857	329.295664639712
11033.1632653061	329.294719572668
11039.5408163265	329.293852410693
11045.9183673469	329.293061828036
11052.2959183673	329.292346520014
11058.6734693878	329.29170520265
11065.0510204082	329.291136612295
11071.4285714286	329.290639505341
11077.806122449	329.290212657984
11084.1836734694	329.289854865834
11090.5612244898	329.289564943598
11096.9387755102	329.289341724839
11103.3163265306	329.289184061704
11109.693877551	329.289090824561
11116.0714285714	329.289060901723
11122.4489795918	329.289093199245
11128.8265306122	329.289186640605
11135.2040816327	329.28934016639
11141.5816326531	329.289552734069
11147.9591836735	329.289823317778
11154.3367346939	329.290150907992
11160.7142857143	329.290534511262
11167.0918367347	329.290973150026
11173.4693877551	329.291465862355
11179.8469387755	329.292011701657
11186.2244897959	329.292609736454
11192.6020408163	329.293259050207
11198.9795918367	329.293958741033
11205.3571428571	329.294707921458
11211.7346938776	329.295505718222
11218.112244898	329.296351272095
11224.4897959184	329.297243737597
11230.8673469388	329.298182282782
11237.2448979592	329.299166089084
11243.6224489796	329.300194351091
11250	329.3012662763
11256.3775510204	329.302381084934
11262.7551020408	329.303538009792
11269.1326530612	329.304736296007
11275.5102040816	329.305975200837
11281.887755102	329.307253993514
11288.2653061224	329.308571955071
11294.6428571429	329.309928378114
11301.0204081633	329.311322566642
11307.3979591837	329.31275383592
11313.7755102041	329.314221512276
11320.1530612245	329.315724932902
11326.5306122449	329.317263445707
11332.9081632653	329.31883640918
11339.2857142857	329.320443192187
11345.6632653061	329.322083173797
11352.0408163265	329.323755743161
11358.4183673469	329.325460299356
11364.7959183673	329.327196251195
11371.1734693878	329.328963017081
11377.5510204082	329.330760024898
11383.9285714286	329.332586711832
11390.306122449	329.334442524212
11396.6836734694	329.336326917385
11403.0612244898	329.338239355601
11409.4387755102	329.340179311832
11415.8163265306	329.342146267639
11422.193877551	329.344139713065
11428.5714285714	329.3461591465
11434.9489795918	329.34820407452
11441.3265306122	329.350274011772
11447.7040816327	329.352368480877
11454.0816326531	329.354487012276
11460.4591836735	329.356629144098
11466.8367346939	329.358794422063
11473.2142857143	329.360982399371
11479.5918367347	329.363192636556
11485.9693877551	329.365424701374
11492.3469387755	329.36767816872
11498.7244897959	329.369952620496
11505.1020408163	329.372247645492
11511.4795918367	329.374562839282
11517.8571428571	329.376897804144
11524.2346938776	329.379252148929
11530.612244898	329.381625488948
11536.9897959184	329.384017445897
11543.3673469388	329.386427647754
11549.7448979592	329.388855728664
11556.1224489796	329.391301328839
11562.5	329.393764094493
11568.8775510204	329.396243677726
11575.2551020408	329.398739736423
11581.6326530612	329.401251934175
11588.0102040816	329.403779940204
11594.387755102	329.406323429248
11600.7653061224	329.408882081478
11607.1428571429	329.411455582427
11613.5204081633	329.414043622906
11619.8979591837	329.416645898902
11626.2755102041	329.4192621115
11632.6530612245	329.421891966826
11639.0306122449	329.424535175949
11645.4081632653	329.427191454793
11651.7857142857	329.429860524076
11658.1632653061	329.432542109244
11664.5408163265	329.435235940371
11670.9183673469	329.437941752094
11677.2959183673	329.440659283552
11683.6734693878	329.443388278313
11690.0510204082	329.446128484287
11696.4285714286	329.448879653668
11702.806122449	329.451641542876
11709.1836734694	329.454413912481
11715.5612244898	329.457196527126
11721.9387755102	329.459989155478
11728.3163265306	329.462791570168
11734.693877551	329.465603547712
11741.0714285714	329.468424868453
11747.4489795918	329.471255316513
11753.8265306122	329.474094679725
11760.2040816327	329.476942749565
11766.5816326531	329.479799321104
11772.9591836735	329.482664192957
11779.3367346939	329.485537167215
11785.7142857143	329.488418049388
11792.0918367347	329.491306648359
11798.4693877551	329.494202776334
11804.8469387755	329.497106248777
11811.2244897959	329.500016884356
11817.6020408163	329.502934504912
11823.9795918367	329.505858935391
11830.3571428571	329.508790003796
11836.7346938776	329.511727541139
11843.112244898	329.514671381404
11849.4897959184	329.517621361488
11855.8673469388	329.520577321147
11862.2448979592	329.52353910297
11868.6224489796	329.526506552325
11875	329.529479517308
11881.3775510204	329.532457848702
11887.7551020408	329.535441399945
11894.1326530612	329.538430027077
11900.5102040816	329.541423588692
11906.887755102	329.544421945913
11913.2653061224	329.547424962343
11919.6428571429	329.550432504026
11926.0204081633	329.5534444394
11932.3979591837	329.556460639276
11938.7755102041	329.559480976786
11945.1530612245	329.562505327349
11951.5306122449	329.56553356863
11957.9081632653	329.568565580518
11964.2857142857	329.571601245076
11970.6632653061	329.574640446508
11977.0408163265	329.577683071127
11983.4183673469	329.580729007328
11989.7959183673	329.583778145541
11996.1734693878	329.586830378203
12002.5510204082	329.589885599731
12008.9285714286	329.592943706488
12015.306122449	329.596004596744
12021.6836734694	329.59906817065
12028.0612244898	329.602134330214
12034.4387755102	329.605202979263
12040.8163265306	329.60827402341
12047.193877551	329.611347370036
12053.5714285714	329.614422928258
12059.9489795918	329.617500608892
12066.3265306122	329.620580324435
12072.7040816327	329.623661989035
12079.0816326531	329.626745518465
12085.4591836735	329.629830830093
12091.8367346939	329.632917842858
12098.2142857143	329.636006477249
12104.5918367347	329.639096655273
12110.9693877551	329.642188300431
12117.3469387755	329.645281337698
12123.7244897959	329.648375693499
12130.1020408163	329.651471295677
12136.4795918367	329.654568073479
12142.8571428571	329.657665957529
12149.2346938776	329.66076487981
12155.612244898	329.663864773632
12161.9897959184	329.666965573617
12168.3673469388	329.670067215683
12174.7448979592	329.67316963701
12181.1224489796	329.676272776027
12187.5	329.679376572393
12193.8775510204	329.682480966973
12200.2551020408	329.685585901817
12206.6326530612	329.688691320146
12213.0102040816	329.691797166328
12219.387755102	329.694903385863
12225.7653061224	329.698009925357
12232.1428571429	329.701116732514
12238.5204081633	329.704223756113
12244.8979591837	329.707330945986
12251.2755102041	329.710438253008
12257.6530612245	329.713545629075
12264.0306122449	329.716653027093
12270.4081632653	329.719760400951
12276.7857142857	329.722867705513
12283.1632653061	329.725974896604
12289.5408163265	329.729081930984
12295.9183673469	329.732188766341
12302.2959183673	329.735295361273
12308.6734693878	329.738401675274
12315.0510204082	329.741507668717
12321.4285714286	329.744613302839
12327.806122449	329.747718539732
12334.1836734694	329.750823342324
12340.5612244898	329.753927674364
12346.9387755102	329.757031500413
12353.3163265306	329.760134785827
12359.693877551	329.763237496747
12366.0714285714	329.76633960008
12372.4489795918	329.769441063493
12378.8265306122	329.772541855398
12385.2040816327	329.775641944937
12391.5816326531	329.778741301972
12397.9591836735	329.781839897075
12404.3367346939	329.784937701513
12410.7142857143	329.788034687237
12417.0918367347	329.79113082687
12423.4693877551	329.7942260937
12429.8469387755	329.797320461663
12436.2244897959	329.800413905336
12442.6020408163	329.803506399924
12448.9795918367	329.806597921253
12455.3571428571	329.809688445756
12461.7346938776	329.812777950462
12468.112244898	329.815866412993
12474.4897959184	329.818953811546
12480.8673469388	329.822040124886
12487.2448979592	329.825125332341
12493.6224489796	329.828209413782
12500	329.831292349632


==> tiks/dyn-ecco/sig4-2-2.tsv <==
0	279.150000073505
6.37755102040816	279.155778247128
12.7551020408163	279.154993260644
19.1326530612245	279.166283941022
25.5102040816327	279.228318913563
31.8877551020408	279.320300607436
38.265306122449	279.330456731964
44.6428571428571	279.305665026978
51.0204081632653	279.268042455001
57.3979591836735	279.23465675223
63.7755102040816	279.216174669028
70.1530612244898	279.218949937672
76.530612244898	279.246359407897
82.9081632653061	279.29972735248
89.2857142857143	279.379026765775
95.6632653061225	279.483367042385
102.040816326531	279.61133518925
108.418367346939	279.76123370386
114.795918367347	279.931240353702
121.173469387755	280.119511778285
127.551020408163	280.324249769371
133.928571428571	280.543740771906
140.30612244898	280.776377217584
146.683673469388	281.020667577616
153.061224489796	281.275238865079
159.438775510204	281.538833546121
165.816326530612	281.810304159527
172.19387755102	282.088606854164
178.571428571429	282.372793708443
184.948979591837	282.662004769107
191.326530612245	282.955460707668
197.704081632653	283.252456008493
204.081632653061	283.552352055729
210.459183673469	283.854570977644
216.836734693878	284.158590247297
223.214285714286	284.463937660917
229.591836734694	284.770186527593
235.969387755102	285.076951530275
242.34693877551	285.38388511092
248.724489795918	285.690673967497
255.102040816327	285.997035885829
261.479591836735	286.302717003658
267.857142857143	286.607489360142
274.234693877551	286.911148484122
280.612244897959	287.213511297626
286.989795918367	287.514414287704
293.367346938775	287.81371177775
299.744897959184	288.111274287264
306.122448979592	288.406987112521
312.5	288.700749072066
318.877551020408	288.992471265515
325.255102040816	289.282075957726
331.632653061225	289.569495603557
338.010204081633	289.854671953543
344.387755102041	290.13755517357
350.765306122449	290.418103076879
357.142857142857	290.696280446897
363.520408163265	290.972058383945
369.897959183673	291.245413693766
376.275510204082	291.516328353661
382.65306122449	291.784789034269
389.030612244898	292.050786626391
395.408163265306	292.31431582016
401.785714285714	292.575374734479
408.163265306122	292.833964572513
414.540816326531	293.090089289932
420.918367346939	293.343755305369
427.295918367347	293.594971243601
433.673469387755	293.843747688113
440.051020408163	294.090096955114
446.428571428571	294.33403289547
452.80612244898	294.575570716022
459.183673469388	294.814726807181
465.561224489796	295.051518591474
471.938775510204	295.285964389768
478.316326530612	295.5180832972
484.69387755102	295.747895068089
491.071428571429	295.975420015533
497.448979591837	296.200678922033
503.826530612245	296.423692955764
510.204081632653	296.644483596206
516.581632653061	296.863072568749
522.959183673469	297.079481785779
529.336734693878	297.293733292895
535.714285714286	297.505849221968
542.091836734694	297.715851749443
548.469387755102	297.923763058907
554.84693877551	298.129605308262
561.224489795918	298.333400600872
567.602040816327	298.535170959697
573.979591836735	298.734938305173
580.357142857143	298.932724436058
586.734693877551	299.128551012261
593.112244897959	299.322439539846
599.489795918367	299.514411359166
605.867346938776	299.704487634303
612.244897959184	299.89268934329
618.622448979592	300.079037270747
625	300.263552002245
631.377551020408	300.446253918973
637.755102040816	300.627163192836
644.132653061224	300.806299784093
650.510204081633	300.98368343926
656.887755102041	301.159333688774
663.265306122449	301.333269845646
669.642857142857	301.505511005802
676.020408163265	301.676076047964
682.397959183673	301.844983633053
688.775510204082	302.012252205356
695.15306122449	302.177899994042
701.530612244898	302.341945014
707.908163265306	302.504405066567
714.285714285714	302.665297742066
720.663265306122	302.824640421735
727.040816326531	302.982450278896
733.418367346939	303.13874428094
739.795918367347	303.293539192181
746.173469387755	303.446851575876
752.551020408163	303.5986977956
758.928571428571	303.749094018126
765.30612244898	303.898056216093
771.683673469388	304.045600169853
778.061224489796	304.191741469308
784.438775510204	304.336495517056
790.816326530612	304.479877530761
797.19387755102	304.62190254474
803.571428571429	304.76258541245
809.948979591837	304.901940809356
816.326530612245	305.039983234996
822.704081632653	305.176727014537
829.081632653061	305.312186301672
835.459183673469	305.446375081061
841.836734693878	305.579307170031
848.214285714286	305.710996220489
854.591836734694	305.841455721737
860.969387755102	305.970699002564
867.34693877551	306.098739232658
873.724489795918	306.22558942499
880.102040816327	306.351262438256
886.479591836735	306.475770978633
892.857142857143	306.59912760122
899.234693877551	306.721344712628
905.612244897959	306.842434573031
911.989795918367	306.962409297572
918.367346938776	307.081280858174
924.744897959184	307.199061085932
931.122448979592	307.315761672862
937.5	307.431394173012
943.877551020408	307.545970005277
950.255102040816	307.659500453861
956.632653061224	307.77199666192
963.010204081633	307.883469731491
969.387755102041	307.993930259308
975.765306122449	308.103388727145
982.142857142857	308.21186622851
988.520408163265	308.319227766138
994.897959183673	308.424842699692
1001.27551020408	308.528352843597
1007.65306122449	308.629803144012
1014.0306122449	308.729431701812
1020.40816326531	308.827536181974
1026.78571428571	308.924378396904
1033.16326530612	309.020119690231
1039.54081632653	309.114783300625
1045.91836734694	309.208236585587
1052.29591836735	309.300187869754
1058.67346938776	309.390195725379
1065.05102040816	309.477686459927
1071.42857142857	309.56197637634
1077.80612244898	309.642297427561
1084.18367346939	309.717825265639
1090.5612244898	309.787707299106
1096.9387755102	309.851090426292
1103.31632653061	309.907148434274
1109.69387755102	309.955106159804
1116.07142857143	309.994262651882
1122.44897959184	310.024052988591
1128.82653061224	310.043706103216
1135.20408163265	310.053445498298
1141.58163265306	310.052345969983
1147.95918367347	310.039720544161
1154.33673469388	310.015574671945
1160.71428571429	309.980389482428
1167.09183673469	309.934949933515
1173.4693877551	309.880225521951
1179.84693877551	309.817276906438
1186.22448979592	309.747188021164
1192.60204081633	309.671017050032
1198.97959183673	309.589763110404
1205.35714285714	309.504345384873
1211.73469387755	309.415591205358
1218.11224489796	309.324231150799
1224.48979591837	309.230899969299
1230.86734693878	309.136140681143
1237.24489795918	309.040410703945
1243.62244897959	308.9440898914
1250	308.847489304695
1256.37755102041	308.750859774664
1262.75510204082	308.654400152928
1269.13265306122	308.558265452107
1275.51020408163	308.462574092799
1281.88775510204	308.36741426732
1288.26530612245	308.272849625269
1294.64285714286	308.178924276361
1301.02040816327	308.085666932163
1307.39795918367	307.993094353827
1313.77551020408	307.90121427949
1320.15306122449	307.810027786563
1326.5306122449	307.719531159403
1332.90816326531	307.629717373553
1339.28571428571	307.54057726784
1345.66326530612	307.452100420986
1352.04081632653	307.36427580464
1358.41836734694	307.277092261536
1364.79591836735	307.19053883704
1371.17346938776	307.104604998297
1377.55102040816	307.019280771917
1383.92857142857	306.934556813511
1390.30612244898	306.850424430727
1396.68367346939	306.766875576481
1403.0612244898	306.683902819995
1409.4387755102	306.601499299808
1415.81632653061	306.519658671964
1422.19387755102	306.438375056834
1428.57142857143	306.357642983409
1434.94897959184	306.277457335451
1441.32653061224	306.197813303141
1447.70408163265	306.118706339519
1454.08163265306	306.040132119737
1460.45918367347	305.96208650619
1466.83673469388	305.884565519044
1473.21428571429	305.807565310701
1479.59183673469	305.731082143691
1485.9693877551	305.655112372815
1492.34693877551	305.579652430649
1498.72448979592	305.504698815244
1505.10204081633	305.430248080233
1511.47959183673	305.356296827154
1517.85714285714	305.282841699415
1524.23469387755	305.209879377289
1530.61224489796	305.137406574183
1536.98979591837	305.065420033894
1543.36734693878	304.993916528462
1549.74489795918	304.922892856456
1556.12244897959	304.852345841816
1562.5	304.782272333093
1568.87755102041	304.712669202756
1575.25510204082	304.643533346696
1581.63265306122	304.574861683961
1588.01020408163	304.506651156582
1594.38775510204	304.438898729302
1600.76530612245	304.371601389419
1607.14285714286	304.304756146753
1613.52040816327	304.238360033512
1619.89795918367	304.172410104099
1626.27551020408	304.106903435013
1632.65306122449	304.041837124801
1639.0306122449	303.977208293841
1645.40816326531	303.913014084153
1651.78571428571	303.849251659288
1658.16326530612	303.785918204201
1664.54081632653	303.723010924972
1670.91836734694	303.660527048617
1677.29591836735	303.59846382298
1683.67346938776	303.536818516494
1690.05102040816	303.475588417918
1696.42857142857	303.414770836159
1702.80612244898	303.354363100139
1709.18367346939	303.294362558503
1715.5612244898	303.234766579386
1721.9387755102	303.175572550272
1728.31632653061	303.116777877795
1734.69387755102	303.058379987464
1741.07142857143	303.000376323462
1747.44897959184	302.942764348525
1753.82653061224	302.885541543693
1760.20408163265	302.828705408071
1766.58163265306	302.77225345867
1772.95918367347	302.716183230274
1779.33673469388	302.660492275167
1785.71428571429	302.605178162946
1792.09183673469	302.550238480396
1798.4693877551	302.495670831309
1804.84693877551	302.441472836244
1811.22448979592	302.38764213237
1817.60204081633	302.334176373362
1823.97959183673	302.281073229178
1830.35714285714	302.228330385863
1836.73469387755	302.17594554543
1843.11224489796	302.123916425731
1849.48979591837	302.072240760233
1855.86734693878	302.020916297862
1862.24489795918	301.969940802912
1868.62244897959	301.919312054872
1875	301.869027848236
1881.37755102041	301.819085992375
1887.75510204082	301.76948431145
1894.13265306122	301.720220644218
1900.51020408163	301.671292843871
1906.88775510204	301.622698777945
1913.26530612245	301.574436328204
1919.64285714286	301.526503390449
1926.02040816327	301.478897874394
1932.39795918367	301.431617703594
1938.77551020408	301.384660815288
1945.15306122449	301.338025160244
1951.5306122449	301.291708702656
1957.90816326531	301.245709420071
1964.28571428571	301.200025303216
1970.66326530612	301.154654355869
1977.04081632653	301.109594594788
1983.41836734694	301.064844049607
1989.79591836735	301.020400762668
1996.17346938776	300.976262788928
2002.55102040816	300.9324281959
2008.92857142857	300.888895063508
2015.30612244898	300.845661483957
2021.68367346939	300.802725561661
2028.0612244898	300.76008541317
2034.4387755102	300.717739167017
2040.81632653061	300.675684963617
2047.19387755102	300.633920955216
2053.57142857143	300.592445305781
2059.94897959184	300.551256190873
2066.32653061224	300.51035179756
2072.70408163265	300.469730324376
2079.08163265306	300.429389981186
2085.45918367347	300.389328989079
2091.83673469388	300.349545580313
2098.21428571429	300.310037998246
2104.59183673469	300.270804497203
2110.9693877551	300.231843342394
2117.34693877551	300.193152809875
2123.72448979592	300.154731186442
2130.10204081633	300.116576769526
2136.47959183673	300.078687867125
2142.85714285714	300.041062797766
2149.23469387755	300.00369989038
2155.61224489796	299.966597484216
2161.98979591837	299.929753928802
2168.36734693878	299.893167583873
2174.74489795918	299.856836819258
2181.12244897959	299.820760014811
2187.5	299.784935560385
2193.87755102041	299.749361855727
2200.25510204082	299.71403731039
2206.63265306122	299.678960343685
2213.01020408163	299.644129384635
2219.38775510204	299.609542871869
2225.76530612245	299.575199253551
2232.14285714286	299.541096987348
2238.52040816327	299.507234540357
2244.89795918367	299.473610389014
2251.27551020408	299.440223019033
2257.65306122449	299.407070925385
2264.0306122449	299.374152612201
2270.40816326531	299.341466592694
2276.78571428571	299.309011389125
2283.16326530612	299.276785532757
2289.54081632653	299.244787563761
2295.91836734694	299.213016031152
2302.29591836735	299.181469492771
2308.67346938776	299.150146515209
2315.05102040816	299.119045673727
2321.42857142857	299.088165552213
2327.80612244898	299.057504743154
2334.18367346939	299.027061847552
2340.5612244898	298.996835474852
2346.9387755102	298.966824242921
2353.31632653061	298.937026778
2359.69387755102	298.907441714617
2366.07142857143	298.878067695537
2372.44897959184	298.848903371749
2378.82653061224	298.819947402386
2385.20408163265	298.791198454661
2391.58163265306	298.762655203832
2397.95918367347	298.734316333171
2404.33673469388	298.706180533888
2410.71428571429	298.678246505072
2417.09183673469	298.65051295367
2423.4693877551	298.622978594441
2429.84693877551	298.595642149881
2436.22448979592	298.568502350176
2442.60204081633	298.541557933194
2448.97959183673	298.514807644409
2455.35714285714	298.488250236841
2461.73469387755	298.461884471031
2468.11224489796	298.435709115014
2474.48979591837	298.409722944237
2480.86734693878	298.383924741519
2487.24489795918	298.358313297031
2493.62244897959	298.332887408248
2500	298.30764587988
2506.37755102041	298.282587523839
2512.75510204082	298.257711159224
2519.13265306122	298.233015612252
2525.51020408163	298.208499716205
2531.88775510204	298.184162311412
2538.26530612245	298.160002245214
2544.64285714286	298.136018371896
2551.02040816327	298.112209552648
2557.39795918367	298.088574655554
2563.77551020408	298.065112555536
2570.15306122449	298.041822134295
2576.5306122449	298.018702280289
2582.90816326531	297.99575188871
2589.28571428571	297.972969861421
2595.66326530612	297.950355106911
2602.04081632653	297.927906540279
2608.41836734694	297.905623083198
2614.79591836735	297.883503663854
2621.17346938776	297.861547216912
2627.55102040816	297.839752683504
2633.92857142857	297.818119011177
2640.30612244898	297.796645153838
2646.68367346939	297.775330071735
2653.0612244898	297.754172731441
2659.4387755102	297.733172105781
2665.81632653061	297.712327173805
2672.19387755102	297.69163692077
2678.57142857143	297.671100338101
2684.94897959184	297.650716423337
2691.32653061224	297.630484180102
2697.70408163265	297.610402618095
2704.08163265306	297.590470753033
2710.45918367347	297.570687606608
2716.83673469388	297.551052206473
2723.21428571429	297.531563586213
2729.59183673469	297.51222078529
2735.9693877551	297.49302284901
2742.34693877551	297.473968828514
2748.72448979592	297.455057780734
2755.10204081633	297.436288768345
2761.47959183673	297.41766085974
2767.85714285714	297.399173129021
2774.23469387755	297.380824655942
2780.61224489796	297.36261452587
2786.98979591837	297.344541829776
2793.36734693878	297.326605664203
2799.74489795918	297.308805131215
2806.12244897959	297.291139338369
2812.5	297.273607398707
2818.87755102041	297.25620843071
2825.25510204082	297.238941558253
2831.63265306122	297.221805910592
2838.01020408163	297.204800622344
2844.38775510204	297.187924833435
2850.76530612245	297.171177689069
2857.14285714286	297.154558339718
2863.52040816327	297.138065941086
2869.89795918367	297.121699654069
2876.27551020408	297.105458644723
2882.65306122449	297.089342084263
2889.0306122449	297.073349149009
2895.40816326531	297.057479020355
2901.78571428571	297.041730884752
2908.16326530612	297.026103933686
2914.54081632653	297.010597363636
2920.91836734694	296.995210376037
2927.29591836735	296.979942177278
2933.67346938776	296.964791978665
2940.05102040816	296.949758996379
2946.42857142857	296.934842451455
2952.80612244898	296.920041569772
2959.18367346939	296.90535558201
2965.5612244898	296.890783723611
2971.9387755102	296.876325234776
2978.31632653061	296.861979360434
2984.69387755102	296.847745350203
2991.07142857143	296.833622458359
2997.44897959184	296.819609943837
3003.82653061224	296.805707070187
3010.20408163265	296.791913105538
3016.58163265306	296.778227322584
3022.95918367347	296.76464899857
3029.33673469388	296.751177415246
3035.71428571429	296.737811858839
3042.09183673469	296.724551620047
3048.4693877551	296.711395994008
3054.84693877551	296.698344280265
3061.22448979592	296.685395782736
3067.60204081633	296.672549809718
3073.97959183673	296.659805673837
3080.35714285714	296.647162692025
3086.73469387755	296.634620185497
3093.11224489796	296.622177479746
3099.48979591837	296.609833904492
3105.86734693878	296.597588793661
3112.24489795918	296.585441485379
3118.62244897959	296.57339132194
3125	296.561437649769
3131.37755102041	296.549579819409
3137.75510204082	296.537817185505
3144.13265306122	296.526149106772
3150.51020408163	296.514574945963
3156.88775510204	296.503094069856
3163.26530612245	296.491705849243
3169.64285714286	296.480409658882
3176.02040816327	296.469204877482
3182.39795918367	296.458090887693
3188.77551020408	296.447067076075
3195.15306122449	296.436132833068
3201.5306122449	296.425287552972
3207.90816326531	296.414530633943
3214.28571428571	296.403861477951
3220.66326530612	296.393279490754
3227.04081632653	296.382784081894
3233.41836734694	296.372374664671
3239.79591836735	296.362050656109
3246.17346938776	296.351811476938
3252.55102040816	296.341656551586
3258.92857142857	296.33158530815
3265.30612244898	296.321597178361
3271.68367346939	296.311691597577
3278.0612244898	296.30186800477
3284.4387755102	296.292125842486
3290.81632653061	296.282464556828
3297.19387755102	296.272883597445
3303.57142857143	296.263382417511
3309.94897959184	296.25396047369
3316.32653061224	296.244617226122
3322.70408163265	296.235352138416
3329.08163265306	296.226164677616
3335.45918367347	296.217054314177
3341.83673469388	296.208020521953
3348.21428571429	296.199062778184
3354.59183673469	296.190180563462
3360.9693877551	296.181373361709
3367.34693877551	296.172640660177
3373.72448979592	296.163981949415
3380.10204081633	296.155396723245
3386.47959183673	296.146884478747
3392.85714285714	296.138444716252
3399.23469387755	296.130076939306
3405.61224489796	296.121780654653
3411.98979591837	296.113555372223
3418.36734693878	296.105400605114
3424.74489795918	296.097315869567
3431.12244897959	296.089300684941
3437.5	296.081354573715
3443.87755102041	296.073477061456
3450.25510204082	296.065667676793
3456.63265306122	296.05792595141
3463.01020408163	296.050251420035
3469.38775510204	296.042643620404
3475.76530612245	296.035102093247
3482.14285714286	296.027626382282
3488.52040816327	296.02021603419
3494.89795918367	296.01287059859
3501.27551020408	296.005589628029
3507.65306122449	295.998372677965
3514.0306122449	295.991219306753
3520.40816326531	295.984129075612
3526.78571428571	295.97710154862
3533.16326530612	295.970136292703
3539.54081632653	295.963232877603
3545.91836734694	295.956390875864
3552.29591836735	295.949609862824
3558.67346938776	295.942889416596
3565.05102040816	295.93622911804
3571.42857142857	295.929628550754
3577.80612244898	295.923087301064
3584.18367346939	295.916604958002
3590.5612244898	295.910181113278
3596.9387755102	295.90381536128
3603.31632653061	295.897507299058
3609.69387755102	295.891256526295
3616.07142857143	295.885062645295
3622.44897959184	295.878925260975
3628.82653061224	295.872843980846
3635.20408163265	295.866818414989
3641.58163265306	295.860848176044
3647.95918367347	295.854932879203
3654.33673469388	295.849072142184
3660.71428571429	295.843265585213
3667.09183673469	295.837512831018
3673.4693877551	295.831813504813
3679.84693877551	295.826167234276
3686.22448979592	295.820573649533
3692.60204081633	295.815032383154
3698.97959183673	295.809543070132
3705.35714285714	295.804105347859
3711.73469387755	295.798718856123
3718.11224489796	295.793383237094
3724.48979591837	295.788098135303
3730.86734693878	295.782863197622
3737.24489795918	295.777678073265
3743.62244897959	295.772542413765
3750	295.767455872957
3756.37755102041	295.762418106963
3762.75510204082	295.75742877419
3769.13265306122	295.752487535304
3775.51020408163	295.747594053215
3781.88775510204	295.74274799307
3788.26530612245	295.737949022239
3794.64285714286	295.733196810299
3801.02040816327	295.72849102901
3807.39795918367	295.723831352323
3813.77551020408	295.71921745635
3820.15306122449	295.714649019355
3826.5306122449	295.710125721735
3832.90816326531	295.705647246023
3839.28571428571	295.701213276859
3845.66326530612	295.696823500976
3852.04081632653	295.692477607198
3858.41836734694	295.688175286424
3864.79591836735	295.683916231609
3871.17346938776	295.679700137751
3877.55102040816	295.675526701887
3883.92857142857	295.671395623076
3890.30612244898	295.667306602378
3896.68367346939	295.663259342853
3903.0612244898	295.659253549545
3909.4387755102	295.655288929468
3915.81632653061	295.651365191589
3922.19387755102	295.647482046826
3928.57142857143	295.643639208031
3934.94897959184	295.639836389973
3941.32653061224	295.63607330933
3947.70408163265	295.63234968468
3954.08163265306	295.628665236486
3960.45918367347	295.625019687081
3966.83673469388	295.621412760657
3973.21428571429	295.617844183263
3979.59183673469	295.614313682781
3985.9693877551	295.610820988914
3992.34693877551	295.607365833187
3998.72448979592	295.603947948926
4005.10204081633	295.600567071245
4011.47959183673	295.597222937037
4017.85714285714	295.593915284969
4024.23469387755	295.590643855462
4030.61224489796	295.587408390681
4036.98979591837	295.584208634527
4043.36734693878	295.581044332628
4049.74489795918	295.577915232322
4056.12244897959	295.574821082645
4062.5	295.571761634329
4068.87755102041	295.568736639787
4075.25510204082	295.565745853098
4081.63265306122	295.562789029996
4088.01020408163	295.559865927871
4094.38775510204	295.556976305748
4100.76530612245	295.554119924273
4107.14285714286	295.551296545714
4113.52040816327	295.548505933945
4119.89795918367	295.545747854435
4126.27551020408	295.543022074232
4132.65306122449	295.54032836197
4139.0306122449	295.537666487841
4145.40816326531	295.535036223594
4151.78571428571	295.53243734252
4158.16326530612	295.52986961945
4164.54081632653	295.527332830738
4170.91836734694	295.524826754248
4177.29591836735	295.522351169357
4183.67346938776	295.519905856935
4190.05102040816	295.517490599336
4196.42857142857	295.51510518039
4202.80612244898	295.512749385397
4209.18367346939	295.510423001113
4215.5612244898	295.508125815741
4221.9387755102	295.50585761892
4228.31632653061	295.503618201725
4234.69387755102	295.501407356645
4241.07142857143	295.499224877578
4247.44897959184	295.49707055983
4253.82653061224	295.494944200095
4260.20408163265	295.49284559645
4266.58163265306	295.490774548345
4272.95918367347	295.4887308566
4279.33673469388	295.48671432339
4285.71428571429	295.484724752232
4292.09183673469	295.482761947987
4298.4693877551	295.480825716846
4304.84693877551	295.47891586632
4311.22448979592	295.47703220523
4317.60204081633	295.475174543705
4323.97959183673	295.47334269317
4330.35714285714	295.471536466333
4336.73469387755	295.469755677182
4343.11224489796	295.468000140979
4349.48979591837	295.466269674244
4355.86734693878	295.46456409475
4362.24489795918	295.462883221518
4368.62244897959	295.461226874806
4375	295.4595948761
4381.37755102041	295.457987048107
4387.75510204082	295.456403214748
4394.13265306122	295.454843201151
4400.51020408163	295.453306833635
4406.88775510204	295.451793939713
4413.26530612245	295.450304348081
4419.64285714286	295.448837888604
4426.02040816327	295.447394392316
4432.39795918367	295.445973691407
4438.77551020408	295.444575619221
4445.15306122449	295.443200010243
4451.5306122449	295.441846700091
4457.90816326531	295.440515525516
4464.28571428571	295.439206324387
4470.66326530612	295.437918935685
4477.04081632653	295.436653199497
4483.41836734694	295.435408957013
4489.79591836735	295.434186050509
4496.17346938776	295.432984323344
4502.55102040816	295.43180361996
4508.92857142857	295.430643785864
4515.30612244898	295.429504667627
4521.68367346939	295.428386112873
4528.0612244898	295.42728797028
4534.4387755102	295.426210089563
4540.81632653061	295.425152321472
4547.19387755102	295.424114517787
4553.57142857143	295.423096531308
4559.94897959184	295.42209821585
4566.32653061224	295.421119426231
4572.70408163265	295.420160018276
4579.08163265306	295.419219848802
4585.45918367347	295.418298775611
4591.83673469388	295.417396657487
4598.21428571429	295.416513354192
4604.59183673469	295.415648726452
4610.9693877551	295.414802635954
4617.34693877551	295.413974945343
4623.72448979592	295.413165518212
4630.10204081633	295.412374219094
4636.47959183673	295.411600913458
4642.85714285714	295.410845467708
4649.23469387755	295.410107749167
4655.61224489796	295.409387626075
4661.98979591837	295.408684967584
4668.36734693878	295.407999643755
4674.74489795918	295.407331525543
4681.12244897959	295.406680484798
4687.5	295.406046394258
4693.87755102041	295.405429127541
4700.25510204082	295.404828559142
4706.63265306122	295.404244564423
4713.01020408163	295.403677019611
4719.38775510204	295.403125801792
4725.76530612245	295.402590788901
4732.14285714286	295.402071859722
4738.52040816327	295.40156889388
4744.89795918367	295.401081771834
4751.27551020408	295.400610374869
4757.65306122449	295.400154585101
4764.0306122449	295.399714285459
4770.40816326531	295.399289359687
4776.78571428571	295.398879692334
4783.16326530612	295.398485168755
4789.54081632653	295.3981056751
4795.91836734694	295.397741098306
4802.29591836735	295.397391326101
4808.67346938776	295.397056246993
4815.05102040816	295.396735750263
4821.42857142857	295.396429725963
4827.80612244898	295.396138064911
4834.18367346939	295.395860658684
4840.5612244898	295.395597399613
4846.9387755102	295.395348180778
4853.31632653061	295.395112896006
4859.69387755102	295.394891439863
4866.07142857143	295.394683707646
4872.44897959184	295.394489595385
4878.82653061224	295.394308999834
4885.20408163265	295.394141818465
4891.58163265306	295.393987949466
4897.95918367347	295.393847291736
4904.33673469388	295.393719744878
4910.71428571429	295.393605209194
4917.09183673469	295.393503585684
4923.4693877551	295.393414776039
4929.84693877551	295.393338682634
4936.22448979592	295.393275208527
4942.60204081633	295.393224257454
4948.97959183673	295.393185733822
4955.35714285714	295.393159542706
4961.73469387755	295.393145589844
4968.11224489796	295.393143781634
4974.48979591837	295.393154025129
4980.86734693878	295.393176228029
4987.24489795918	295.393210298681
4993.62244897959	295.393256146075
5000	295.393313679835
5006.37755102041	295.393382810218
5012.75510204082	295.393463448111
5019.13265306122	295.393555505024
5025.51020408163	295.393658893085
5031.88775510204	295.393773525038
5038.26530612245	295.393899314241
5044.64285714286	295.394036174656
5051.02040816327	295.394184020848
5057.39795918367	295.394342767982
5063.77551020408	295.39451233182
5070.15306122449	295.394692628711
5076.5306122449	295.39488357559
5082.90816326531	295.395085089979
5089.28571428571	295.395297089976
5095.66326530612	295.395519494254
5102.04081632653	295.395752222056
5108.41836734694	295.395995193195
5114.79591836735	295.396248328045
5121.17346938776	295.396511547538
5127.55102040816	295.396784773163
5133.92857142857	295.397067926963
5140.30612244898	295.397360931523
5146.68367346939	295.397663709978
5153.0612244898	295.397976186
5159.4387755102	295.398298283799
5165.81632653061	295.398629928118
5172.19387755102	295.398971044228
5178.57142857143	295.399321557929
5184.94897959184	295.39968139554
5191.32653061224	295.4000504839
5197.70408163265	295.400428750363
5204.08163265306	295.400816122796
5210.45918367347	295.401212529571
5216.83673469388	295.401617899566
5223.21428571429	295.402032162161
5229.59183673469	295.402455247233
5235.9693877551	295.402887085154
5242.34693877551	295.403327606784
5248.72448979592	295.403776743476
5255.10204081633	295.404234427062
5261.47959183673	295.404700589856
5267.85714285714	295.405175164651
5274.23469387755	295.405658084716
5280.61224489796	295.406149283786
5286.98979591837	295.406648696067
5293.36734693878	295.407156256231
5299.74489795918	295.407671899407
5306.12244897959	295.408195561187
5312.5	295.408727177614
5318.87755102041	295.409266685187
5325.25510204082	295.40981402085
5331.63265306122	295.410369121995
5338.01020408163	295.410931926457
5344.38775510204	295.41150237251
5350.76530612245	295.412080398863
5357.14285714286	295.412665944662
5363.52040816327	295.413258949481
5369.89795918367	295.413859353323
5376.27551020408	295.414467096615
5382.65306122449	295.415082120207
5389.0306122449	295.415704365366
5395.40816326531	295.416333773777
5401.78571428571	295.416970287537
5408.16326530612	295.417613849154
5414.54081632653	295.418264401544
5420.91836734694	295.418921888024
5427.29591836735	295.419586252319
5433.67346938776	295.420257438549
5440.05102040816	295.420935391231
5446.42857142857	295.421620055276
5452.80612244898	295.422311375986
5459.18367346939	295.423009299052
5465.5612244898	295.423713770549
5471.9387755102	295.424424736936
5478.31632653061	295.425142145051
5484.69387755102	295.425865942112
5491.07142857143	295.42659607571
5497.44897959184	295.427332493808
5503.82653061224	295.428075144742
5510.20408163265	295.428823977212
5516.58163265306	295.429578940284
5522.95918367347	295.430339983387
5529.33673469388	295.431107056308
5535.71428571429	295.431880109193
5542.09183673469	295.432659092541
5548.4693877551	295.433443957206
5554.84693877551	295.43423465439
5561.22448979592	295.435031135641
5567.60204081633	295.435833352856
5573.97959183673	295.436641258271
5580.35714285714	295.437454804466
5586.73469387755	295.438273944355
5593.11224489796	295.439098631189
5599.48979591837	295.439928818555
5605.86734693878	295.440764460367
5612.24489795918	295.44160551087
5618.62244897959	295.442451924635
5625	295.443303656557
5631.37755102041	295.444160661853
5637.75510204082	295.44502289606
5644.13265306122	295.445890315031
5650.51020408163	295.446762874936
5656.88775510204	295.447640532257
5663.26530612245	295.448523243789
5669.64285714286	295.449410966632
5676.02040816327	295.450303658196
5682.39795918367	295.451201276194
5688.77551020408	295.452103778642
5695.15306122449	295.453011123855
5701.5306122449	295.453923270446
5707.90816326531	295.454840177328
5714.28571428571	295.455761803703
5720.66326530612	295.456688109068
5727.04081632653	295.457619053209
5733.41836734694	295.458554596201
5739.79591836735	295.459494698403
5746.17346938776	295.460439320459
5752.55102040816	295.461388423296
5758.92857142857	295.46234196812
5765.30612244898	295.463299916415
5771.68367346939	295.464262229942
5778.0612244898	295.465228870735
5784.4387755102	295.466199801102
5790.81632653061	295.46717498362
5797.19387755102	295.468154381135
5803.57142857143	295.469137956759
5809.94897959184	295.470125673872
5816.32653061224	295.471117496112
5822.70408163265	295.472113387382
5829.08163265306	295.473113311843
5835.45918367347	295.474117233914
5841.83673469388	295.475125118269
5848.21428571429	295.476136929837
5854.59183673469	295.477152633797
5860.9693877551	295.478172195582
5867.34693877551	295.47919558087
5873.72448979592	295.48022275559
5880.10204081633	295.481253685911
5886.47959183673	295.482288338251
5892.85714285714	295.483326679265
5899.23469387755	295.484368675853
5905.61224489796	295.485414295149
5911.98979591837	295.486463504527
5918.36734693878	295.487516271594
5924.74489795918	295.488572564191
5931.12244897959	295.489632350392
5937.5	295.490695598501
5943.87755102041	295.49176227705
5950.25510204082	295.492832354797
5956.63265306122	295.493905800729
5963.01020408163	295.494982584053
5969.38775510204	295.4960626742
5975.76530612245	295.497146040823
5982.14285714286	295.498232653792
5988.52040816327	295.499322483196
5994.89795918367	295.500415499341
6001.27551020408	295.501511672745
6007.65306122449	295.502610974142
6014.0306122449	295.503713374476
6020.40816326531	295.504818844902
6026.78571428571	295.505927356783
6033.16326530612	295.50703888169
6039.54081632653	295.508153391401
6045.91836734694	295.509270857895
6052.29591836735	295.510391253357
6058.67346938776	295.511514550172
6065.05102040816	295.512640720926
6071.42857142857	295.513769738403
6077.80612244898	295.514901575586
6084.18367346939	295.516036205651
6090.5612244898	295.517173601971
6096.9387755102	295.518313738112
6103.31632653061	295.519456587831
6109.69387755102	295.520602125076
6116.07142857143	295.521750323984
6122.44897959184	295.522901158879
6128.82653061224	295.524054604275
6135.20408163265	295.525210634867
6141.58163265306	295.526369225535
6147.95918367347	295.527530351345
6154.33673469388	295.52869398754
6160.71428571429	295.529860109545
6167.09183673469	295.531028692964
6173.4693877551	295.532199713579
6179.84693877551	295.533373147346
6186.22448979592	295.5345489704
6192.60204081633	295.535727159046
6198.97959183673	295.536907689764
6205.35714285714	295.538090539205
6211.73469387755	295.53927568419
6218.11224489796	295.540463101709
6224.48979591837	295.54165276892
6230.86734693878	295.542844663147
6237.24489795918	295.544038761882
6243.62244897959	295.545235042777
6250	295.546433483653
6256.37755102041	295.547634062487
6262.75510204082	295.54883675742
6269.13265306122	295.550041546755
6275.51020408163	295.551248408949
6281.88775510204	295.552457322619
6288.26530612245	295.553668266538
6294.64285714286	295.554881219636
6301.02040816327	295.556096160995
6307.39795918367	295.55731306985
6313.77551020408	295.55853192559
6320.15306122449	295.559752707755
6326.5306122449	295.560975396033
6332.90816326531	295.562199970261
6339.28571428571	295.563426410427
6345.66326530612	295.564654696662
6352.04081632653	295.565884809245
6358.41836734694	295.5671167286
6364.79591836735	295.568350435293
6371.17346938776	295.569585910034
6377.55102040816	295.570823133674
6383.92857142857	295.572062087205
6390.30612244898	295.573302751761
6396.68367346939	295.57454510861
6403.0612244898	295.575789139161
6409.4387755102	295.577034824961
6415.81632653061	295.578282147689
6422.19387755102	295.579531089162
6428.57142857143	295.58078163133
6434.94897959184	295.582033756275
6441.32653061224	295.583287446213
6447.70408163265	295.58454268349
6454.08163265306	295.585799450582
6460.45918367347	295.587057730095
6466.83673469388	295.588317504763
6473.21428571429	295.589578757446
6479.59183673469	295.590841471134
6485.9693877551	295.59210562894
6492.34693877551	295.593371214102
6498.72448979592	295.594638209983
6505.10204081633	295.595906600068
6511.47959183673	295.597176367966
6517.85714285714	295.598447497404
6524.23469387755	295.599719972232
6530.61224489796	295.60099377642
6536.98979591837	295.602268894055
6543.36734693878	295.603545309342
6549.74489795918	295.604823006605
6556.12244897959	295.606101970283
6562.5	295.60738218493
6568.87755102041	295.608663635215
6575.25510204082	295.609946305921
6581.63265306122	295.611230181945
6588.01020408163	295.612515248294
6594.38775510204	295.613801490087
6600.76530612245	295.615088892556
6607.14285714286	295.61637744104
6613.52040816327	295.617667120989
6619.89795918367	295.61895791796
6626.27551020408	295.620249817617
6632.65306122449	295.621542805733
6639.0306122449	295.622836868186
6645.40816326531	295.624131990959
6651.78571428571	295.625428160139
6658.16326530612	295.626725361918
6664.54081632653	295.628023582591
6670.91836734694	295.629322808554
6677.29591836735	295.630623026305
6683.67346938776	295.631924222445
6690.05102040816	295.633226383672
6696.42857142857	295.634529496785
6702.80612244898	295.635833548684
6709.18367346939	295.637138526362
6715.5612244898	295.638444416914
6721.9387755102	295.639751207529
6728.31632653061	295.641058885493
6734.69387755102	295.642367438187
6741.07142857143	295.643676853088
6747.44897959184	295.644987117765
6753.82653061224	295.646298219881
6760.20408163265	295.647610147191
6766.58163265306	295.648922887545
6772.95918367347	295.65023642888
6779.33673469388	295.651550759227
6785.71428571429	295.652865866705
6792.09183673469	295.654181739524
6798.4693877551	295.655498365981
6804.84693877551	295.656815734464
6811.22448979592	295.658133833445
6817.60204081633	295.659452651485
6823.97959183673	295.660772177231
6830.35714285714	295.662092399415
6836.73469387755	295.663413306856
6843.11224489796	295.664734888455
6849.48979591837	295.666057133198
6855.86734693878	295.667380030155
6862.24489795918	295.668703568477
6868.62244897959	295.670027737399
6875	295.671352526236
6881.37755102041	295.672677924383
6887.75510204082	295.674003921319
6894.13265306122	295.6753305066
6900.51020408163	295.676657669861
6906.88775510204	295.677985400817
6913.26530612245	295.67931368926
6919.64285714286	295.680642525061
6926.02040816327	295.681971898167
6932.39795918367	295.683301798601
6938.77551020408	295.684632216462
6945.15306122449	295.685963141926
6951.5306122449	295.687294565242
6957.90816326531	295.688626476734
6964.28571428571	295.6899588668
6970.66326530612	295.69129172591
6977.04081632653	295.692625044609
6983.41836734694	295.693958813511
6989.79591836735	295.695293023306
6996.17346938776	295.696627664751
7002.55102040816	295.697962728675
7008.92857142857	295.699298205979
7015.30612244898	295.700634087632
7021.68367346939	295.701970364672
7028.0612244898	295.703307028207
7034.4387755102	295.704644069411
7040.81632653061	295.705981479528
7047.19387755102	295.707319249868
7053.57142857143	295.708657371807
7059.94897959184	295.70999583679
7066.32653061224	295.711334636326
7072.70408163265	295.712673761988
7079.08163265306	295.714013205417
7085.45918367347	295.715352958315
7091.83673469388	295.716693012451
7098.21428571429	295.718033359656
7104.59183673469	295.719373991824
7110.9693877551	295.720714900912
7117.34693877551	295.722056078938
7123.72448979592	295.723397517984
7130.10204081633	295.724739210191
7136.47959183673	295.726081147762
7142.85714285714	295.72742332296
7149.23469387755	295.728765728109
7155.61224489796	295.730108355591
7161.98979591837	295.731451197847
7168.36734693878	295.732794247379
7174.74489795918	295.734137496744
7181.12244897959	295.73548093856
7187.5	295.736824565501
7193.87755102041	295.738168370297
7200.25510204082	295.739512345736
7206.63265306122	295.740856484663
7213.01020408163	295.742200779976
7219.38775510204	295.743545224631
7225.76530612245	295.744889811639
7232.14285714286	295.746234534063
7238.52040816327	295.747579385023
7244.89795918367	295.748924357692
7251.27551020408	295.750269445296
7257.65306122449	295.751614641115
7264.0306122449	295.75295993848
7270.40816326531	295.754305330777
7276.78571428571	295.755650811441
7283.16326530612	295.756996373961
7289.54081632653	295.758342011876
7295.91836734694	295.759687718777
7302.29591836735	295.761033488303
7308.67346938776	295.762379314145
7315.05102040816	295.763725190044
7321.42857142857	295.76507110979
7327.80612244898	295.766417067221
7334.18367346939	295.767763056226
7340.5612244898	295.76910907074
7346.9387755102	295.770455104748
7353.31632653061	295.771801152281
7359.69387755102	295.773147207418
7366.07142857143	295.774493264285
7372.44897959184	295.775839317055
7378.82653061224	295.777185359947
7385.20408163265	295.778531387225
7391.58163265306	295.779877393201
7397.95918367347	295.78122337223
7404.33673469388	295.782569318714
7410.71428571429	295.783915227097
7417.09183673469	295.785261091871
7423.4693877551	295.786606907569
7429.84693877551	295.787952668768
7436.22448979592	295.789298370091
7442.60204081633	295.790644006201
7448.97959183673	295.791989571805
7455.35714285714	295.793335061653
7461.73469387755	295.794680470537
7468.11224489796	295.796025793291
7474.48979591837	295.797371024789
7480.86734693878	295.798716159949
7487.24489795918	295.800061193727
7493.62244897959	295.801406121122
7500	295.802750937172
7506.37755102041	295.804095636957
7512.75510204082	295.805440215594
7519.13265306122	295.806784668242
7525.51020408163	295.808128990098
7531.88775510204	295.809473176398
7538.26530612245	295.810817222418
7544.64285714286	295.81216112347
7551.02040816327	295.813504874906
7557.39795918367	295.814848472115
7563.77551020408	295.816191910525
7570.15306122449	295.8175351856
7576.5306122449	295.818878292841
7582.90816326531	295.820221227785
7589.28571428571	295.821563986009
7595.66326530612	295.822906563121
7602.04081632653	295.824248954771
7608.41836734694	295.825591156639
7614.79591836735	295.826933164444
7621.17346938776	295.82827497394
7627.55102040816	295.829616580914
7633.92857142857	295.83095798119
7640.30612244898	295.832299170626
7646.68367346939	295.833640145112
7653.0612244898	295.834980900574
7659.4387755102	295.836321432972
7665.81632653061	295.837661738299
7672.19387755102	295.83900181258
7678.57142857143	295.840341651875
7684.94897959184	295.841681252276
7691.32653061224	295.843020609908
7697.70408163265	295.844359720925
7704.08163265306	295.845698581519
7710.45918367347	295.847037187908
7716.83673469388	295.848375536346
7723.21428571429	295.849713623116
7729.59183673469	295.851051444532
7735.9693877551	295.852388996941
7742.34693877551	295.853726276718
7748.72448979592	295.85506328027
7755.10204081633	295.856400004035
7761.47959183673	295.857736444479
7767.85714285714	295.8590725981
7774.23469387755	295.860408461423
7780.61224489796	295.861744031005
7786.98979591837	295.863079303432
7793.36734693878	295.864414275316
7799.74489795918	295.865748943301
7806.12244897959	295.867083304057
7812.5	295.868417354286
7818.87755102041	295.869751090715
7825.25510204082	295.871084510099
7831.63265306122	295.872417609221
7838.01020408163	295.873750384894
7844.38775510204	295.875082833956
7850.76530612245	295.876414953271
7857.14285714286	295.877746739732
7863.52040816327	295.879078190259
7869.89795918367	295.880409301798
7876.27551020408	295.88174007132
7882.65306122449	295.883070495823
7889.0306122449	295.884400572332
7895.40816326531	295.885730297897
7901.78571428571	295.887059669594
7908.16326530612	295.888388684524
7914.54081632653	295.889717339812
7920.91836734694	295.89104563261
7927.29591836735	295.892373560095
7933.67346938776	295.893701119467
7940.05102040816	295.895028307952
7946.42857142857	295.896355122799
7952.80612244898	295.897681561283
7959.18367346939	295.899007620701
7965.5612244898	295.900333298374
7971.9387755102	295.901658591648
7978.31632653061	295.902983497892
7984.69387755102	295.904308014498
7991.07142857143	295.90563213888
7997.44897959184	295.906955868478
8003.82653061224	295.908279200751
8010.20408163265	295.909602133184
8016.58163265306	295.910924663282
8022.95918367347	295.912246788573
8029.33673469388	295.913568506608
8035.71428571429	295.91488981496
8042.09183673469	295.916210711221
8048.4693877551	295.917531193009
8054.84693877551	295.918851257959
8061.22448979592	295.920170903732
8067.60204081633	295.921490128006
8073.97959183673	295.922808928483
8080.35714285714	295.924127302884
8086.73469387755	295.925445248951
8093.11224489796	295.926762764448
8099.48979591837	295.928079847158
8105.86734693878	295.929396494883
8112.24489795918	295.930712705449
8118.62244897959	295.932028476699
8125	295.933343806497
8131.37755102041	295.934658692724
8137.75510204082	295.935973133285
8144.13265306122	295.937287126102
8150.51020408163	295.938600669116
8156.88775510204	295.939913760287
8163.26530612245	295.941226397595
8169.64285714286	295.942538579038
8176.02040816327	295.943850302634
8182.39795918367	295.945161566418
8188.77551020408	295.946472368441
8195.15306122449	295.947782706781
8201.5306122449	295.949092579591
8207.90816326531	295.950401984397
8214.28571428571	295.951710921619
8220.66326530612	295.953019390365
8227.04081632653	295.954327316125
8233.41836734694	295.955635169454
8239.79591836735	295.95694169864
8246.17346938776	295.958241683564
8252.55102040816	295.959606168648
8258.92857142857	295.960689660634
8265.30612244898	295.967399516379
8271.68367346939	295.991938231498
8278.0612244898	296.036139453989
8284.4387755102	296.094310004268
8290.81632653061	296.157773952288
8297.19387755102	296.218040239608
8303.57142857143	296.276062768575
8309.94897959184	296.321882090172
8316.32653061224	296.374021072328
8322.70408163265	296.454112289802
8329.08163265306	296.573361004946
8335.45918367347	296.736365596403
8341.83673469388	296.943645068385
8348.21428571429	297.193187355041
8354.59183673469	297.481587731298
8360.9693877551	297.804784625832
8367.34693877551	298.158530606383
8373.72448979592	298.53867947463
8380.10204081633	298.941345226712
8386.47959183673	299.36298091997
8392.85714285714	299.800407806755
8399.23469387755	300.250810804051
8405.61224489796	300.71171814095
8411.98979591837	301.180973812477
8418.36734693878	301.65670557537
8424.74489795918	302.137291804233
8431.12244897959	302.621331316417
8437.5	303.107616183136
8443.87755102041	303.595105936703
8450.25510204082	304.08290506253
8456.63265306122	304.570243832156
8463.01020408163	305.056461523767
8469.38775510204	305.540991175451
8475.76530612245	306.023346847097
8482.14285714286	306.503112858638
8488.52040816327	306.979934163326
8494.89795918367	307.453507939653
8501.27551020408	307.923576579939
8507.65306122449	308.389921713137
8514.0306122449	308.852358758795
8520.40816326531	309.310732332907
8526.78571428571	309.764912385036
8533.16326530612	310.214790814716
8539.54081632653	310.660278434263
8545.91836734694	311.101302439046
8552.29591836735	311.537804266599
8558.67346938776	311.969737663284
8565.05102040816	312.397067013388
8571.42857142857	312.819765942546
8577.80612244898	313.237816120273
8584.18367346939	313.651206169003
8590.5612244898	314.059930751752
8596.9387755102	314.46398980607
8603.31632653061	314.863387867929
8609.69387755102	315.258133471853
8616.07142857143	315.648238653898
8622.44897959184	316.033718532597
8628.82653061224	316.414590927649
8635.20408163265	316.790876034993
8641.58163265306	317.162596156336
8647.95918367347	317.529775465974
8654.33673469388	317.892439796881
8660.71428571429	318.250616462825
8667.09183673469	318.604334108952
8673.4693877551	318.953622576146
8679.84693877551	319.298512779412
8686.22448979592	319.639036605948
8692.60204081633	319.975226827425
8698.97959183673	320.307117015632
8705.35714285714	320.634741468918
8711.73469387755	320.958135148781
8718.11224489796	321.277333621662
8724.48979591837	321.592373002161
8730.86734693878	321.903289903356
8737.24489795918	322.210121392379
8743.62244897959	322.512904946404
8750	322.811678410955
8756.37755102041	323.106479962233
8762.75510204082	323.397348071842
8769.13265306122	323.684321470922
8775.51020408163	323.967439116974
8781.88775510204	324.246740162897
8788.26530612245	324.522263926665
8794.64285714286	324.794049861521
8801.02040816327	325.062137528156
8807.39795918367	325.326566568104
8813.77551020408	325.587376677545
8820.15306122449	325.844607582403
8826.5306122449	326.098299014609
8832.90816326531	326.348490689071
8839.28571428571	326.595222281782
8845.66326530612	326.838533409029
8852.04081632653	327.078463607118
8858.41836734694	327.315052313152
8864.79591836735	327.548338847254
8871.17346938776	327.778362395335
8877.55102040816	328.005161992037
8883.92857142857	328.228776505648
8890.30612244898	328.449244623853
8896.68367346939	328.666604839529
8903.0612244898	328.880895437157
8909.4387755102	329.092154481501
8915.81632653061	329.300419806328
8922.19387755102	329.505729002772
8928.57142857143	329.708119409527
8934.94897959184	329.907628104416
8941.32653061224	330.104291895551
8947.70408163265	330.298147312211
8954.08163265306	330.48923059854
8960.45918367347	330.677577707238
8966.83673469388	330.863224292543
8973.21428571429	331.046205704069
8979.59183673469	331.226556982945
8985.9693877551	331.404312857188
8992.34693877551	331.579507736202
8998.72448979592	331.752175707652
9005.10204081633	331.922350535057
9011.47959183673	332.090065654384
9017.85714285714	332.255354170337
9024.23469387755	332.418248855585
9030.61224489796	332.578782149268
9036.98979591837	332.736986154373
9043.36734693878	332.892892636363
9049.74489795918	333.046533023563
9056.12244897959	333.197938406384
9062.5	333.347139535487
9068.87755102041	333.494166822629
9075.25510204082	333.639050341485
9081.63265306122	333.781819827233
9088.01020408163	333.922504676106
9094.38775510204	334.061133947543
9100.76530612245	334.197736365234
9107.14285714286	334.332340316868
9113.52040816327	334.46497385553
9119.89795918367	334.595664702166
9126.27551020408	334.724440246751
9132.65306122449	334.85132754851
9139.0306122449	334.976353338838
9145.40816326531	335.099544023639
9151.78571428571	335.220925684381
9158.16326530612	335.340524079503
9164.54081632653	335.458364647891
9170.91836734694	335.574472511082
9177.29591836735	335.688872474221
9183.67346938776	335.801589028924
9190.05102040816	335.912646356569
9196.42857142857	336.022068330306
9202.80612244898	336.129878516416
9209.18367346939	336.236100178123
9215.5612244898	336.340756278518
9221.9387755102	336.443869482222
9228.31632653061	336.545462157817
9234.69387755102	336.645556381717
9241.07142857143	336.744173940784
9247.44897959184	336.841336333856
9253.82653061224	336.937064775279
9260.20408163265	337.031380198357
9266.58163265306	337.124303257605
9272.95918367347	337.215854330724
9279.33673469388	337.306053522625
9285.71428571429	337.394920668427
9292.09183673469	337.482475335313
9298.4693877551	337.568736825453
9304.84693877551	337.653724179783
9311.22448979592	337.737456180641
9317.60204081633	337.819951353538
9323.97959183673	337.901227970873
9330.35714285714	337.98130405521
9336.73469387755	338.060197381477
9343.11224489796	338.13792547925
9349.48979591837	338.214505636615
9355.86734693878	338.289954902999
9362.24489795918	338.364290091005
9368.62244897959	338.437527779516
9375	338.509684317117
9381.37755102041	338.580775824422
9387.75510204082	338.650818198201
9394.13265306122	338.71982710255
9400.51020408163	338.787817992924
9406.88775510204	338.854806331894
9413.26530612245	338.920805518089
9419.64285714286	338.98583530205
9426.02040816327	339.049776748124
9432.39795918367	339.11240952736
9438.77551020408	339.173679082838
9445.15306122449	339.233633049409
9451.5306122449	339.292359317161
9457.90816326531	339.34993688426
9464.28571428571	339.406402239164
9470.66326530612	339.461727971579
9477.04081632653	339.515811011339
9483.41836734694	339.568469133916
9489.79591836735	339.619443951261
9496.17346938776	339.668407981855
9502.55102040816	339.714974594302
9508.92857142857	339.758710252825
9515.30612244898	339.799147418976
9521.68367346939	339.835797433952
9528.0612244898	339.868163105407
9534.4387755102	339.895750479684
9540.81632653061	339.918079425113
9547.19387755102	339.93469316104
9553.57142857143	339.945166459085
9559.94897959184	339.949112435049
9566.32653061224	339.946188268449
9572.70408163265	339.936099989875
9579.08163265306	339.918605846629
9585.45918367347	339.893518820368
9591.83673469388	339.860708564476
9598.21428571429	339.820102550648
9604.59183673469	339.771686235203
9610.9693877551	339.715502911017
9617.34693877551	339.65165330843
9623.72448979592	339.580294405204
9630.10204081633	339.50163783865
9636.47959183673	339.415948239561
9642.85714285714	339.32354096708
9649.23469387755	339.22478137412
9655.61224489796	339.120079655003
9661.98979591837	339.009847048068
9668.36734693878	338.894633196569
9674.74489795918	338.774946644135
9681.12244897959	338.650999352517
9687.5	338.523296161893
9693.87755102041	338.392482213517
9700.25510204082	338.259276289412
9706.63265306122	338.124415937218
9713.01020408163	337.988614767662
9719.38775510204	337.852533027508
9725.76530612245	337.716758753288
9732.14285714286	337.58179712933
9738.52040816327	337.448067055839
9744.89795918367	337.315903173411
9751.27551020408	337.185561172213
9757.65306122449	337.057225343231
9764.0306122449	336.931018069467
9770.40816326531	336.807009609359
9776.78571428571	336.685227587974
9783.16326530612	336.565666071647
9789.54081632653	336.448293954247
9795.91836734694	336.333062136538
9802.29591836735	336.219909608411
9808.67346938776	336.108768531351
9815.05102040816	335.999568241505
9821.42857142857	335.892238286537
9827.80612244898	335.786710662919
9834.18367346939	335.682921317779
9840.5612244898	335.580811059759
9846.9387755102	335.480326027782
9853.31632653061	335.381417786827
9859.69387755102	335.28404312994
9866.07142857143	335.188163721417
9872.44897959184	335.093745638102
9878.82653061224	335.000758816292
9885.20408163265	334.909176486478
9891.58163265306	334.818974634939
9897.95918367347	334.730131496643
9904.33673469388	334.642627081886
9910.71428571429	334.556442771713
9917.09183673469	334.471560976115
9923.4693877551	334.387964845568
9929.84693877551	334.305638038813
9936.22448979592	334.224564545353
9942.60204081633	334.144728552386
9948.97959183673	334.066114349063
9955.35714285714	333.988706264252
9961.73469387755	333.912488630324
9968.11224489796	333.837445767113
9974.48979591837	333.763561981439
9980.86734693878	333.690821577471
9987.24489795918	333.619208874508
9993.62244897959	333.548708229157
10000	333.479304059207
10006.3775510204	333.410980867848
10012.7551020408	333.343723267319
10019.1326530612	333.277515999695
10025.5102040816	333.212343955244
10031.887755102	333.148192188707
10038.2653061224	333.085045932545
10044.6428571429	333.022890606357
10051.0204081633	332.961711824428
10057.3979591837	332.90149540179
10063.7755102041	332.842227356939
10070.1530612245	332.783893912719
10076.5306122449	332.72648149666
10082.9081632653	332.669976740465
10089.2857142857	332.614366477052
10095.6632653061	332.559637737664
10102.0408163265	332.505777749335
10108.4183673469	332.452773931376
10114.7959183673	332.400613890966
10121.1734693878	332.349285419526
10127.5510204082	332.298776489737
10133.9285714286	332.249075251282
10140.306122449	332.200170026958
10146.6836734694	332.152049309669
10153.0612244898	332.104701759576
10159.4387755102	332.058116200277
10165.8163265306	332.012281615826
10172.193877551	331.96718714856
10178.5714285714	331.922822096291
10184.9489795918	331.879175909279
10191.3265306122	331.836238187998
10197.7040816327	331.793998681417
10204.0816326531	331.752447284208
10210.4591836735	331.7115740344
10216.8367346939	331.671369111703
10223.2142857143	331.631822835696
10229.5918367347	331.592925663262
10235.9693877551	331.554668186671
10242.3469387755	331.517041132235
10248.7244897959	331.480035358165
10255.1020408163	331.443641852377
10261.4795918367	331.407851730884
10267.8571428571	331.372656236445
10274.2346938776	331.33804673626
10280.612244898	331.304014720109
10286.9897959184	331.270551799039
10293.3673469388	331.237649703699
10299.7448979592	331.205300282201
10306.1224489796	331.173495498513
10312.5	331.1422274313
10318.8775510204	331.111488271964
10325.2551020408	331.081270322798
10331.6326530612	331.051565995646
10338.0102040816	331.022367810639
10344.387755102	330.993668394183
10350.7653061224	330.965460477398
10357.1428571429	330.937736895014
10363.5204081633	330.910490583827
10369.8979591837	330.883714580898
10376.2755102041	330.857402022219
10382.6530612245	330.831546141702
10389.0306122449	330.806140269426
10395.4081632653	330.781177830121
10401.7857142857	330.756652342066
10408.1632653061	330.73255741593
10414.5408163265	330.708886753068
10420.9183673469	330.685634144227
10427.2959183673	330.662793468634
10433.6734693878	330.640358692596
10440.0510204082	330.618323868005
10446.4285714286	330.596683131254
10452.806122449	330.575430702337
10459.1836734694	330.554560883328
10465.5612244898	330.534068057125
10471.9387755102	330.513946686564
10478.3163265306	330.494191313344
10484.693877551	330.474796556607
10491.0714285714	330.455757111863
10497.4489795918	330.437067750233
10503.8265306122	330.418723317177
10510.2040816327	330.400718731273
10516.5816326531	330.383048983324
10522.9591836735	330.365709135556
10529.3367346939	330.348694320296
10535.7142857143	330.331999738946
10542.0918367347	330.315620661253
10548.4693877551	330.299552424325
10554.8469387755	330.283790431444
10561.2244897959	330.268330151185
10567.6020408163	330.253167116762
10573.9795918367	330.238296924896
10580.3571428571	330.223715234811
10586.7346938776	330.209417767507
10593.112244898	330.195400305021
10599.4897959184	330.181658689307
10605.8673469388	330.168188821381
10612.2448979592	330.154986660727
10618.6224489796	330.142048224388
10625	330.129369585991
10631.3775510204	330.116946875015
10637.7551020408	330.10477627622
10644.1326530612	330.092854028652
10650.5102040816	330.081176424813
10656.887755102	330.069739810068
10663.2653061224	330.058540581968
10669.6428571429	330.047575189299
10676.0204081633	330.036840131379
10682.3979591837	330.026331957557
10688.7755102041	330.016047266396
10695.1530612245	330.005982704857
10701.5306122449	329.996134967705
10707.9081632653	329.986500796997
10714.2857142857	329.977076981213
10720.6632653061	329.967860354574
10727.0408163265	329.958847796556
10733.4183673469	329.95003623126
10739.7959183673	329.941422626625
10746.1734693878	329.933003993837
10752.5510204082	329.924777386909
10758.9285714286	329.91673990194
10765.306122449	329.908888676446
10771.6836734694	329.901220888876
10778.0612244898	329.893733758137
10784.4387755102	329.886424542854
10790.8163265306	329.879290540801
10797.193877551	329.872329088506
10803.5714285714	329.865537560665
10809.9489795918	329.858913369489
10816.3265306122	329.852453964219
10822.7040816327	329.846156830754
10829.0816326531	329.840019490997
10835.4591836735	329.834039502301
10841.8367346939	329.828214457075
10848.2142857143	329.822541982342
10854.5918367347	329.817019739116
10860.9693877551	329.811645421925
10867.3469387755	329.806416758482
10873.7244897959	329.801331509153
10880.1020408163	329.796387466413
10886.4795918367	329.791582454448
10892.8571428571	329.786914328819
10899.2346938776	329.782380975895
10905.612244898	329.77798031239
10911.9897959184	329.773710285041
10918.3673469388	329.7695688702
10924.7448979592	329.765554073309
10931.1224489796	329.761663928504
10937.5	329.757896498337
10943.8775510204	329.754249873291
10950.2551020408	329.750722171334
10956.6326530612	329.74731153759
10963.0102040816	329.744016144033
10969.387755102	329.740834188997
10975.7653061224	329.737763896792
10982.1428571429	329.734803517439
10988.5204081633	329.731951326292
10994.8979591837	329.729205623601
11001.2755102041	329.72656473418
11007.6530612245	329.72402700717
11014.0306122449	329.721590815604
11020.4081632653	329.719254556037
11026.7857142857	329.717016648278
11033.1632653061	329.714875535105
11039.5408163265	329.71282968185
11045.9183673469	329.710877576078
11052.2959183673	329.709017727365
11058.6734693878	329.707248666953
11065.0510204082	329.705568947386
11071.4285714286	329.703977142237
11077.806122449	329.702471845892
11084.1836734694	329.701051673172
11090.5612244898	329.699715259027
11096.9387755102	329.698461258309
11103.3163265306	329.697288345519
11109.693877551	329.696195214443
11116.0714285714	329.695180577895
11122.4489795918	329.694243167528
11128.8265306122	329.693381733515
11135.2040816327	329.692595044251
11141.5816326531	329.691881886129
11147.9591836735	329.691241063342
11154.3367346939	329.690671397554
11160.7142857143	329.690171727646
11167.0918367347	329.689740909533
11173.4693877551	329.689377815921
11179.8469387755	329.689081336009
11186.2244897959	329.688850375274
11192.6020408163	329.688683855302
11198.9795918367	329.68858071351
11205.3571428571	329.688539902896
11211.7346938776	329.688560391851
11218.112244898	329.688641163985
11224.4897959184	329.688781217836
11230.8673469388	329.688979566664
11237.2448979592	329.689235238298
11243.6224489796	329.689547274913
11250	329.689914732778
11256.3775510204	329.690336682082
11262.7551020408	329.690812206783
11269.1326530612	329.691340404362
11275.5102040816	329.691920385615
11281.887755102	329.692551274502
11288.2653061224	329.693232207979
11294.6428571429	329.693962335757
11301.0204081633	329.694740820128
11307.3979591837	329.695566835835
11313.7755102041	329.696439569869
11320.1530612245	329.697358221264
11326.5306122449	329.698322000946
11332.9081632653	329.699330131605
11339.2857142857	329.700381847473
11345.6632653061	329.701476394157
11352.0408163265	329.702613028513
11358.4183673469	329.703791018486
11364.7959183673	329.705009642915
11371.1734693878	329.706268191382
11377.5510204082	329.707565964104
11383.9285714286	329.708902271747
11390.306122449	329.710276435262
11396.6836734694	329.711687785751
11403.0612244898	329.71313566436
11409.4387755102	329.714619422082
11415.8163265306	329.716138419619
11422.193877551	329.717692027276
11428.5714285714	329.719279624821
11434.9489795918	329.720900601313
11441.3265306122	329.72255435498
11447.7040816327	329.724240293128
11454.0816326531	329.725957831971
11460.4591836735	329.727706396497
11466.8367346939	329.729485420359
11473.2142857143	329.731294345772
11479.5918367347	329.733132623348
11485.9693877551	329.734999711982
11492.3469387755	329.736895078762
11498.7244897959	329.738818198836
11505.1020408163	329.740768555279
11511.4795918367	329.742745638985
11517.8571428571	329.744748948584
11524.2346938776	329.746777990302
11530.612244898	329.748832277838
11536.9897959184	329.750911332286
11543.3673469388	329.753014682031
11549.7448979592	329.755141862613
11556.1224489796	329.757292416633
11562.5	329.759465893673
11568.8775510204	329.761661850181
11575.2551020408	329.763879849356
11581.6326530612	329.766119461062
11588.0102040816	329.768380261754
11594.387755102	329.770661834348
11600.7653061224	329.772963768132
11607.1428571429	329.775285658691
11613.5204081633	329.777627107816
11619.8979591837	329.779987723392
11626.2755102041	329.782367119313
11632.6530612245	329.784764915421
11639.0306122449	329.787180737399
11645.4081632653	329.789614216674
11651.7857142857	329.792064990354
11658.1632653061	329.794532701147
11664.5408163265	329.797016997266
11670.9183673469	329.79951753234
11677.2959183673	329.802033965364
11683.6734693878	329.804565960604
11690.0510204082	329.807113187513
11696.4285714286	329.809675320658
11702.806122449	329.812252039664
11709.1836734694	329.814843029122
11715.5612244898	329.817447978508
11721.9387755102	329.820066582129
11728.3163265306	329.822698539056
11734.693877551	329.825343553036
11741.0714285714	329.828001332422
11747.4489795918	329.830671590129
11753.8265306122	329.833354043553
11760.2040816327	329.836048414494
11766.5816326531	329.838754429102
11772.9591836735	329.841471817825
11779.3367346939	329.844200315328
11785.7142857143	329.846939660427
11792.0918367347	329.849689596044
11798.4693877551	329.852449869145
11804.8469387755	329.855220230668
11811.2244897959	329.858000435464
11817.6020408163	329.860790242258
11823.9795918367	329.86358941358
11830.3571428571	329.866397715696
11836.7346938776	329.86921491857
11843.112244898	329.872040795813
11849.4897959184	329.874875124612
11855.8673469388	329.87771768568
11862.2448979592	329.880568263216
11868.6224489796	329.883426644849
11875	329.886292621577
11881.3775510204	329.88916598772
11887.7551020408	329.892046540884
11894.1326530612	329.894934081901
11900.5102040816	329.897828414774
11906.887755102	329.900729346642
11913.2653061224	329.903636687735
11919.6428571429	329.906550251317
11926.0204081633	329.90946985364
11932.3979591837	329.912395313914
11938.7755102041	329.915326454255
11945.1530612245	329.918263099633
11951.5306122449	329.921205077836
11957.9081632653	329.924152219437
11964.2857142857	329.92710435774
11970.6632653061	329.930061328738
11977.0408163265	329.93302297108
11983.4183673469	329.935989126035
11989.7959183673	329.938959637439
11996.1734693878	329.941934351661
12002.5510204082	329.944913117576
12008.9285714286	329.947895786517
12015.306122449	329.950882212234
12021.6836734694	329.953872250865
12028.0612244898	329.956865760904
12034.4387755102	329.959862603158
12040.8163265306	329.962862640707
12047.193877551	329.965865738883
12053.5714285714	329.968871765232
12059.9489795918	329.971880589473
12066.3265306122	329.974892083468
12072.7040816327	329.977906121199
12079.0816326531	329.980922578727
12085.4591836735	329.983941334158
12091.8367346939	329.986962267616
12098.2142857143	329.98998526122
12104.5918367347	329.993010199042
12110.9693877551	329.996036967076
12117.3469387755	329.999065453222
12123.7244897959	330.00209554725
12130.1020408163	330.005127140765
12136.4795918367	330.008160127186
12142.8571428571	330.011194401722
12149.2346938776	330.014229861338
12155.612244898	330.017266404728
12161.9897959184	330.020303932292
12168.3673469388	330.023342346111
12174.7448979592	330.026381549917
12181.1224489796	330.029421449069
12187.5	330.032461950531
12193.8775510204	330.035502962847
12200.2551020408	330.03854439611
12206.6326530612	330.041586161946
12213.0102040816	330.04462817349
12219.387755102	330.04767034536
12225.7653061224	330.050712593632
12232.1428571429	330.053754835821
12238.5204081633	330.056796990865
12244.8979591837	330.059838979089
12251.2755102041	330.062880722192
12257.6530612245	330.065922143229
12264.0306122449	330.068963166584
12270.4081632653	330.072003717951
12276.7857142857	330.075043724313
12283.1632653061	330.078083113928
12289.5408163265	330.081121816303
12295.9183673469	330.084159762172
12302.2959183673	330.087196883487
12308.6734693878	330.090233113391
12315.0510204082	330.093268386205
12321.4285714286	330.096302637401
12327.806122449	330.099335803595
12334.1836734694	330.102367822525
12340.5612244898	330.105398633028
12346.9387755102	330.10842817503
12353.3163265306	330.111456389529
12359.693877551	330.114483218574
12366.0714285714	330.11750860525
12372.4489795918	330.120532493663
12378.8265306122	330.123554828927
12385.2040816327	330.12657555714
12391.5816326531	330.129594625374
12397.9591836735	330.132611981663
12404.3367346939	330.135627574984
12410.7142857143	330.138641355237
12417.0918367347	330.141653273241
12423.4693877551	330.144663280715
12429.8469387755	330.147671330261
12436.2244897959	330.150677375352
12442.6020408163	330.153681370324
12448.9795918367	330.156683270352
12455.3571428571	330.159683031446
12461.7346938776	330.16268061043
12468.112244898	330.165675964938
12474.4897959184	330.168669053395
12480.8673469388	330.171659835003
12487.2448979592	330.174648269737
12493.6224489796	330.177634318321
12500	330.180617942234


==> tiks/dyn-ecco/sig4-2-e-1.tsv <==
0	279.150000073505
6.37755102040816	279.150409089833
12.7551020408163	279.150346736949
19.1326530612245	279.1501819092
25.5102040816327	279.149835143259
31.8877551020408	279.149405740573
38.265306122449	279.149661126547
44.6428571428571	279.152951485997
51.0204081632653	279.162361478578
57.3979591836735	279.178342907713
63.7755102040816	279.204886063176
70.1530612244898	279.245908154534
76.530612244898	279.3047243775
82.9081632653061	279.383619589058
89.2857142857143	279.483794509087
95.6632653061225	279.605442664163
102.040816326531	279.747969861742
108.418367346939	279.910258501203
114.795918367347	280.090892849994
121.173469387755	280.288317510033
127.551020408163	280.500940636903
133.928571428571	280.72719831914
140.30612244898	280.965593286935
146.683673469388	281.214717636003
153.061224489796	281.473264576176
159.438775510204	281.74003188014
165.816326530612	282.013920888851
172.19387755102	282.293933001678
178.571428571429	282.579163954337
184.948979591837	282.86879706881
191.326530612245	283.162096591269
197.704081632653	283.458401197708
204.081632653061	283.757117135209
210.459183673469	284.057711950125
216.836734693878	284.359708865001
223.214285714286	284.662681465678
229.591836734694	284.966248570259
235.969387755102	285.270069764991
242.34693877551	285.573841468562
248.724489795918	285.877293134472
255.102040816327	286.180183821612
261.479591836735	286.48229922492
267.857142857143	286.783449021129
274.234693877551	287.083464304731
280.612244897959	287.382195369468
286.989795918367	287.679509781307
293.367346938775	287.975290588097
299.744897959184	288.269434656979
306.122448979592	288.561851248203
312.5	288.852460767464
318.877551020408	289.141193568645
325.255102040816	289.427988896836
331.632653061225	289.712793976518
338.010204081633	289.995563191894
344.387755102041	290.276257305899
350.765306122449	290.554842790083
357.142857142857	290.831291243345
363.520408163265	291.105578847243
369.897959183673	291.377685869415
376.275510204082	291.647596237878
382.65306122449	291.915297167289
389.030612244898	292.180778800098
395.408163265306	292.44403389409
401.785714285714	292.705057552693
408.163265306122	292.963846979935
414.540816326531	293.220401249914
420.918367346939	293.474721109644
427.295918367347	293.726808807837
433.673469387755	293.976667932951
440.051020408163	294.224303267904
446.428571428571	294.469720665318
452.80612244898	294.71292693718
459.183673469388	294.953929749077
465.561224489796	295.192737528923
471.938775510204	295.429359388003
478.316326530612	295.663805048288
484.69387755102	295.896084774919
491.071428571429	296.126209318405
497.448979591837	296.354189864159
503.826530612245	296.580037984337
510.204081632653	296.803765595158
516.581632653061	297.025384920045
522.959183673469	297.244908456565
529.336734693878	297.462348944905
535.714285714286	297.677719340655
542.091836734694	297.891032791072
548.469387755102	298.102302612877
554.84693877551	298.311542271867
561.224489795918	298.518765365246
567.602040816327	298.723985605951
573.979591836735	298.927216807634
580.357142857143	299.128472871373
586.734693877551	299.327767773965
593.112244897959	299.525115557189
599.489795918367	299.720530317684
605.867346938776	299.914026198043
612.244897959184	300.10561737881
618.622448979592	300.29531807093
625	300.483142508867
631.377551020408	300.669104944404
637.755102040816	300.85321964093
644.132653061224	301.035500868094
650.510204081633	301.215962896951
656.887755102041	301.394619995457
663.265306122449	301.571486424259
669.642857142857	301.746576432846
676.020408163265	301.919904255968
682.397959183673	302.091484110186
688.775510204082	302.261330190755
695.15306122449	302.429456668746
701.530612244898	302.59587768825
707.908163265306	302.760607363671
714.285714285714	302.923659777399
720.663265306122	303.08504897755
727.040816326531	303.244788975651
733.418367346939	303.402893744566
739.795918367347	303.559377216681
746.173469387755	303.714253282034
752.551020408163	303.867535786365
758.928571428571	304.019238529566
765.30612244898	304.169375264186
771.683673469388	304.317959693804
778.061224489796	304.465005471445
784.438775510204	304.610526198409
790.816326530612	304.754535422986
797.19387755102	304.897046638982
803.571428571429	305.038073284556
809.948979591837	305.177628741263
816.326530612245	305.3157263329
822.704081632653	305.452379324217
829.081632653061	305.587600920145
835.459183673469	305.721404264933
841.836734693878	305.853802441067
848.214285714286	305.984808468308
854.591836734694	306.114435303122
860.969387755102	306.242695837907
867.34693877551	306.369602899976
873.724489795918	306.495169250974
880.102040816327	306.619407586393
886.479591836735	306.742330534842
892.857142857143	306.863950657199
899.234693877551	306.984280446341
905.612244897959	307.103332326677
911.989795918367	307.221118653423
918.367346938776	307.337651712097
924.744897959184	307.452943718358
931.122448979592	307.567006817572
937.5	307.679853084133
943.877551020408	307.791494521333
950.255102040816	307.901943061185
956.632653061224	308.011210563931
963.010204081633	308.119308818336
969.387755102041	308.226249538167
975.765306122449	308.33204436503
982.142857142857	308.436704978714
988.520408163265	308.540243462369
994.897959183673	308.642670622894
1001.27551020408	308.743995910359
1007.65306122449	308.844223205389
1014.0306122449	308.943341315785
1020.40816326531	309.041305640543
1026.78571428571	309.138012092789
1033.16326530612	309.233274838553
1039.54081632653	309.326805623311
1045.91836734694	309.418204758538
1052.29591836735	309.506962186373
1058.67346938776	309.592468966381
1065.05102040816	309.674035774133
1071.42857142857	309.750915341739
1077.80612244898	309.8223271519
1084.18367346939	309.887483928659
1090.5612244898	309.945615490592
1096.9387755102	309.996027063136
1103.31632653061	310.03804607021
1109.69387755102	310.071053255465
1116.07142857143	310.094558658919
1122.44897959184	310.108195024555
1128.82653061224	310.111726324397
1135.20408163265	310.105054868295
1141.58163265306	310.088241747201
1147.95918367347	310.061502936114
1154.33673469388	310.025175618601
1160.71428571429	309.979721709029
1167.09183673469	309.925753189719
1173.4693877551	309.863975043724
1179.84693877551	309.795148358119
1186.22448979592	309.72005128831
1192.60204081633	309.63944375562
1198.97959183673	309.554042335707
1205.35714285714	309.464506727509
1211.73469387755	309.371434768581
1218.11224489796	309.275362770778
1224.48979591837	309.176768854281
1230.86734693878	309.076077117249
1237.24489795918	308.973662077273
1243.62244897959	308.869853529254
1250	308.764941325006
1256.37755102041	308.659179690662
1262.75510204082	308.552791150569
1269.13265306122	308.445970322854
1275.51020408163	308.338887223875
1281.88775510204	308.231690130276
1288.26530612245	308.124508178257
1294.64285714286	308.017453748344
1301.02040816327	307.910624488053
1307.39795918367	307.804105055539
1313.77551020408	307.697968739103
1320.15306122449	307.592278871806
1326.5306122449	307.487090033487
1332.90816326531	307.382449104386
1339.28571428571	307.278396243911
1345.66326530612	307.174965719999
1352.04081632653	307.072186618008
1358.41836734694	306.970083483533
1364.79591836735	306.868676899688
1371.17346938776	306.767983974822
1377.55102040816	306.668018763161
1383.92857142857	306.56879265591
1390.30612244898	306.470314718441
1396.68367346939	306.372591977323
1403.0612244898	306.275629674208
1409.4387755102	306.17943149948
1415.81632653061	306.083999789758
1422.19387755102	305.989335697218
1428.57142857143	305.895439344383
1434.94897959184	305.802309961215
1441.32653061224	305.709946001341
1447.70408163265	305.618345242973
1454.08163265306	305.527504882461
1460.45918367347	305.437421614276
1466.83673469388	305.348091699411
1473.21428571429	305.259511026421
1479.59183673469	305.171675166705
1485.9693877551	305.084579421333
1492.34693877551	304.998218861442
1498.72448979592	304.912588365094
1505.10204081633	304.827682649425
1511.47959183673	304.743496298091
1517.85714285714	304.660023785307
1524.23469387755	304.577259497652
1530.61224489796	304.495197752655
1536.98979591837	304.413832814868
1543.36734693878	304.333158910147
1549.74489795918	304.253170238184
1556.12244897959	304.173860983242
1562.5	304.095225323556
1568.87755102041	304.017257439573
1575.25510204082	303.939951521009
1581.63265306122	303.86330177302
1588.01020408163	303.787302421609
1594.38775510204	303.711947718134
1600.76530612245	303.637231943222
1607.14285714286	303.563149410288
1613.52040816327	303.489694468424
1619.89795918367	303.416861504743
1626.27551020408	303.344644946482
1632.65306122449	303.273039262937
1639.0306122449	303.202038966776
1645.40816326531	303.131638615166
1651.78571428571	303.061832810873
1658.16326530612	302.992616203145
1664.54081632653	302.923983488128
1670.91836734694	302.855929409324
1677.29591836735	302.788448758128
1683.67346938776	302.721536373967
1690.05102040816	302.655187144291
1696.42857142857	302.58939600467
1702.80612244898	302.524157938944
1709.18367346939	302.459467978921
1715.5612244898	302.395321204166
1721.9387755102	302.331712741947
1728.31632653061	302.268637767033
1734.69387755102	302.206091501216
1741.07142857143	302.14406921302
1747.44897959184	302.082566217557
1753.82653061224	302.021577876043
1760.20408163265	301.961099595315
1766.58163265306	301.901126827522
1772.95918367347	301.841655069858
1779.33673469388	301.782679863949
1785.71428571429	301.724196795398
1792.09183673469	301.666201493521
1798.4693877551	301.608689630889
1804.84693877551	301.551656922743
1811.22448979592	301.495099126579
1817.60204081633	301.439012041885
1823.97959183673	301.383391509549
1830.35714285714	301.328233411349
1836.73469387755	301.273533669606
1843.11224489796	301.219288246837
1849.48979591837	301.165493145141
1855.86734693878	301.112144405757
1862.24489795918	301.059238108791
1868.62244897959	301.006770372728
1875	300.954737353896
1881.37755102041	300.90313524609
1887.75510204082	300.851960280297
1894.13265306122	300.801208724136
1900.51020408163	300.750876881403
1906.88775510204	300.700961091775
1913.26530612245	300.651457730454
1919.64285714286	300.602363207625
1926.02040816327	300.553673968071
1932.39795918367	300.505386490937
1938.77551020408	300.457497289263
1945.15306122449	300.410002909522
1951.5306122449	300.36289993131
1957.90816326531	300.316184967085
1964.28571428571	300.26985466166
1970.66326530612	300.223905691825
1977.04081632653	300.1783347661
1983.41836734694	300.13313862439
1989.79591836735	300.088314037525
1996.17346938776	300.043857806935
2002.55102040816	299.999766764447
2008.92857142857	299.956037771852
2015.30612244898	299.912667720523
2021.68367346939	299.869653531155
2028.0612244898	299.82699215352
2034.4387755102	299.784680566028
2040.81632653061	299.742715775403
2047.19387755102	299.701094816489
2053.57142857143	299.659814751915
2059.94897959184	299.61887267171
2066.32653061224	299.578265693034
2072.70408163265	299.537990959998
2079.08163265306	299.49804564327
2085.45918367347	299.458426939754
2091.83673469388	299.419132072384
2098.21428571429	299.380158289887
2104.59183673469	299.341502866402
2110.9693877551	299.303163101213
2117.34693877551	299.265136318583
2123.72448979592	299.227419867446
2130.10204081633	299.190011121076
2136.47959183673	299.152907476871
2142.85714285714	299.116106356187
2149.23469387755	299.07960520398
2155.61224489796	299.043401488544
2161.98979591837	299.007492701344
2168.36734693878	298.971876356781
2174.74489795918	298.936549991873
2181.12244897959	298.901511166027
2187.5	298.866757460902
2193.87755102041	298.832286480119
2200.25510204082	298.798095848981
2206.63265306122	298.764183214302
2213.01020408163	298.730546244243
2219.38775510204	298.697182628002
2225.76530612245	298.664090075588
2232.14285714286	298.631266317687
2238.52040816327	298.598709105443
2244.89795918367	298.566416210173
2251.27551020408	298.534385423188
2257.65306122449	298.502614555671
2264.0306122449	298.471101438401
2270.40816326531	298.439843921528
2276.78571428571	298.408839874428
2283.16326530612	298.378087185544
2289.54081632653	298.347583762121
2295.91836734694	298.317327530007
2302.29591836735	298.287316433552
2308.67346938776	298.257548435386
2315.05102040816	298.228021516189
2321.42857142857	298.198733674537
2327.80612244898	298.169682926786
2334.18367346939	298.140867306831
2340.5612244898	298.112284865906
2346.9387755102	298.083933672473
2353.31632653061	298.055811812068
2359.69387755102	298.027917387059
2366.07142857143	298.000248516495
2372.44897959184	297.972803336009
2378.82653061224	297.945579997612
2385.20408163265	297.918576669496
2391.58163265306	297.89179153591
2397.95918367347	297.865222797049
2404.33673469388	297.838868668834
2410.71428571429	297.812727382747
2417.09183673469	297.786797185741
2423.4693877551	297.761076340081
2429.84693877551	297.735563123149
2436.22448979592	297.710255827304
2442.60204081633	297.685152759805
2448.97959183673	297.660252242617
2455.35714285714	297.635552612238
2461.73469387755	297.611052219608
2468.11224489796	297.586749429991
2474.48979591837	297.562642622783
2480.86734693878	297.538730191376
2487.24489795918	297.515010543076
2493.62244897959	297.491482098958
2500	297.468143293691
2506.37755102041	297.444992575424
2512.75510204082	297.422028405716
2519.13265306122	297.399249259355
2525.51020408163	297.376653624212
2531.88775510204	297.354240001166
2538.26530612245	297.332006903989
2544.64285714286	297.309952859181
2551.02040816327	297.288076405845
2557.39795918367	297.266376095631
2563.77551020408	297.244850492583
2570.15306122449	297.223498172996
2576.5306122449	297.202317725325
2582.90816326531	297.181307750106
2589.28571428571	297.160466859801
2595.66326530612	297.139793678669
2602.04081632653	297.119286842709
2608.41836734694	297.098944999543
2614.79591836735	297.078766808271
2621.17346938776	297.058750939373
2627.55102040816	297.038896074649
2633.92857142857	297.019200907083
2640.30612244898	296.999664140715
2646.68367346939	296.98028449057
2653.0612244898	296.96106068258
2659.4387755102	296.941991453441
2665.81632653061	296.923075550507
2672.19387755102	296.90431173174
2678.57142857143	296.885698765599
2684.94897959184	296.867235430914
2691.32653061224	296.848920516799
2697.70408163265	296.830752822603
2704.08163265306	296.812731157779
2710.45918367347	296.794854341775
2716.83673469388	296.777121203978
2723.21428571429	296.759530583632
2729.59183673469	296.742081329714
2735.9693877551	296.724772300847
2742.34693877551	296.707602365249
2748.72448979592	296.690570400634
2755.10204081633	296.673675294095
2761.47959183673	296.65691594204
2767.85714285714	296.64029125014
2774.23469387755	296.623800133205
2780.61224489796	296.607441515098
2786.98979591837	296.591214328681
2793.36734693878	296.575117515742
2799.74489795918	296.559150026881
2806.12244897959	296.543310821433
2812.5	296.527598867434
2818.87755102041	296.512013141512
2825.25510204082	296.496552628796
2831.63265306122	296.481216322859
2838.01020408163	296.466003225666
2844.38775510204	296.450912347463
2850.76530612245	296.435942706704
2857.14285714286	296.421093330004
2863.52040816327	296.406363252067
2869.89795918367	296.391751515586
2876.27551020408	296.377257171178
2882.65306122449	296.362879277352
2889.0306122449	296.348616900407
2895.40816326531	296.334469114354
2901.78571428571	296.320435000867
2908.16326530612	296.306513649234
2914.54081632653	296.292704156254
2920.91836734694	296.279005626175
2927.29591836735	296.265417170658
2933.67346938776	296.251937908698
2940.05102040816	296.238566966545
2946.42857142857	296.225303477644
2952.80612244898	296.212146582608
2959.18367346939	296.199095429117
2965.5612244898	296.186149171857
2971.9387755102	296.173306972477
2978.31632653061	296.160567999538
2984.69387755102	296.147931428423
2991.07142857143	296.135396441284
2997.44897959184	296.122962227009
3003.82653061224	296.110627981148
3010.20408163265	296.098392905842
3016.58163265306	296.086256209775
3022.95918367347	296.074217108143
3029.33673469388	296.062274822564
3035.71428571429	296.050428581025
3042.09183673469	296.038677617848
3048.4693877551	296.027021173634
3054.84693877551	296.015458495187
3061.22448979592	296.003988835466
3067.60204081633	295.992611453562
3073.97959183673	295.981325614616
3080.35714285714	295.970130589768
3086.73469387755	295.959025656111
3093.11224489796	295.948010096659
3099.48979591837	295.93708320027
3105.86734693878	295.926244261597
3112.24489795918	295.915492581057
3118.62244897959	295.90482746478
3125	295.894248224541
3131.37755102041	295.883754177718
3137.75510204082	295.873344647269
3144.13265306122	295.863018961661
3150.51020408163	295.852776454817
3156.88775510204	295.842616466086
3163.26530612245	295.832538340206
3169.64285714286	295.822541427232
3176.02040816327	295.812625082498
3182.39795918367	295.802788666591
3188.77551020408	295.793031545296
3195.15306122449	295.783353089539
3201.5306122449	295.773752675353
3207.90816326531	295.764229683853
3214.28571428571	295.75478350117
3220.66326530612	295.745413518406
3227.04081632653	295.73611913161
3233.41836734694	295.726899741738
3239.79591836735	295.71775475459
3246.17346938776	295.708683580779
3252.55102040816	295.699685635705
3258.92857142857	295.690760339504
3265.30612244898	295.681907116998
3271.68367346939	295.673125397665
3278.0612244898	295.664414615614
3284.4387755102	295.655774209527
3290.81632653061	295.647203622618
3297.19387755102	295.638702302614
3303.57142857143	295.63026970171
3309.94897959184	295.621905276523
3316.32653061224	295.613608488057
3322.70408163265	295.605378801682
3329.08163265306	295.597215687086
3335.45918367347	295.589118618231
3341.83673469388	295.581087073327
3348.21428571429	295.573120534808
3354.59183673469	295.565218489277
3360.9693877551	295.557380427474
3367.34693877551	295.549605844254
3373.72448979592	295.541894238552
3380.10204081633	295.534245113332
3386.47959183673	295.526657975565
3392.85714285714	295.519132336205
3399.23469387755	295.511667710146
3405.61224489796	295.504263616181
3411.98979591837	295.496919576983
3418.36734693878	295.489635119078
3424.74489795918	295.482409772797
3431.12244897959	295.475243072246
3437.5	295.468134555291
3443.87755102041	295.46108376352
3450.25510204082	295.454090242197
3456.63265306122	295.447153540247
3463.01020408163	295.440273210233
3469.38775510204	295.433448808311
3475.76530612245	295.426679894198
3482.14285714286	295.419966031158
3488.52040816327	295.413306785969
3494.89795918367	295.406701728883
3501.27551020408	295.400150433604
3507.65306122449	295.393652477267
3514.0306122449	295.387207440405
3520.40816326531	295.380814906912
3526.78571428571	295.374474464023
3533.16326530612	295.368185702299
3539.54081632653	295.36194821558
3545.91836734694	295.355761600959
3552.29591836735	295.349625458773
3558.67346938776	295.343539392566
3565.05102040816	295.337503009058
3571.42857142857	295.331515918119
3577.80612244898	295.325577732761
3584.18367346939	295.319688069094
3590.5612244898	295.313846546301
3596.9387755102	295.308052786622
3603.31632653061	295.302306415332
3609.69387755102	295.296607060702
3616.07142857143	295.290954353981
3622.44897959184	295.285347929377
3628.82653061224	295.279787424035
3635.20408163265	295.274272477995
3641.58163265306	295.268802734186
3647.95918367347	295.263377838401
3654.33673469388	295.257997439269
3660.71428571429	295.252661188227
3667.09183673469	295.247368739507
3673.4693877551	295.242119750115
3679.84693877551	295.236913879797
3686.22448979592	295.231750791019
3692.60204081633	295.226630148958
3698.97959183673	295.22155162147
3705.35714285714	295.216514879063
3711.73469387755	295.211519594884
3718.11224489796	295.2065654447
3724.48979591837	295.201652106871
3730.86734693878	295.196779262323
3737.24489795918	295.191946594543
3743.62244897959	295.18715378955
3750	295.18240053587
3756.37755102041	295.17768652452
3762.75510204082	295.173011448993
3769.13265306122	295.168375005232
3775.51020408163	295.163776891608
3781.88775510204	295.159216808905
3788.26530612245	295.154694460305
3794.64285714286	295.150209551358
3801.02040816327	295.145761789966
3807.39795918367	295.14135088637
3813.77551020408	295.136976553131
3820.15306122449	295.1326385051
3826.5306122449	295.128336459408
3832.90816326531	295.124070135455
3839.28571428571	295.119839254877
3845.66326530612	295.115643541535
3852.04081632653	295.111482721496
3858.41836734694	295.107356523024
3864.79591836735	295.103264676545
3871.17346938776	295.099206914642
3877.55102040816	295.095182972037
3883.92857142857	295.091192585573
3890.30612244898	295.087235494191
3896.68367346939	295.083311438918
3903.0612244898	295.079420162856
3909.4387755102	295.075561411156
3915.81632653061	295.071734931002
3922.19387755102	295.0679404716
3928.57142857143	295.064177784166
3934.94897959184	295.060446621895
3941.32653061224	295.056746739953
3947.70408163265	295.05307789547
3954.08163265306	295.049439847513
3960.45918367347	295.04583235707
3966.83673469388	295.042255187039
3973.21428571429	295.038708102218
3979.59183673469	295.03519086928
3985.9693877551	295.031703256759
3992.34693877551	295.028245035042
3998.72448979592	295.024815976351
4005.10204081633	295.021415854726
4011.47959183673	295.018044446008
4017.85714285714	295.014701527837
4024.23469387755	295.011386879625
4030.61224489796	295.008100282544
4036.98979591837	295.004841519517
4043.36734693878	295.001610375202
4049.74489795918	294.998406635977
4056.12244897959	294.995230089923
4062.5	294.992080526819
4068.87755102041	294.988957738122
4075.25510204082	294.985861516954
4081.63265306122	294.982791658089
4088.01020408163	294.979747957946
4094.38775510204	294.976730214566
4100.76530612245	294.973738227604
4107.14285714286	294.970771798316
4113.52040816327	294.967830729551
4119.89795918367	294.964914825728
4126.27551020408	294.962023892828
4132.65306122449	294.959157738388
4139.0306122449	294.956316171482
4145.40816326531	294.953499002706
4151.78571428571	294.950706044171
4158.16326530612	294.947937109496
4164.54081632653	294.945192013783
4170.91836734694	294.942470573613
4177.29591836735	294.939772607036
4183.67346938776	294.937097933556
4190.05102040816	294.93444637412
4196.42857142857	294.931817751103
4202.80612244898	294.929211888307
4209.18367346939	294.926628610939
4215.5612244898	294.924067745604
4221.9387755102	294.921529120293
4228.31632653061	294.919012564375
4234.69387755102	294.916517908585
4241.07142857143	294.914044985006
4247.44897959184	294.911593627071
4253.82653061224	294.909163669542
4260.20408163265	294.906754948505
4266.58163265306	294.904367301353
4272.95918367347	294.902000566787
4279.33673469388	294.899654584796
4285.71428571429	294.897329196647
4292.09183673469	294.895024244879
4298.4693877551	294.892739573296
4304.84693877551	294.890475026946
4311.22448979592	294.888230452119
4317.60204081633	294.886005696339
4323.97959183673	294.883800608349
4330.35714285714	294.881615038103
4336.73469387755	294.879448836755
4343.11224489796	294.877301856655
4349.48979591837	294.875173951335
4355.86734693878	294.873064975496
4362.24489795918	294.870974785009
4368.62244897959	294.868903236897
4375	294.86685018933
4381.37755102041	294.864815501612
4387.75510204082	294.862799034178
4394.13265306122	294.860800648581
4400.51020408163	294.858820207483
4406.88775510204	294.856857574646
4413.26530612245	294.854912614929
4419.64285714286	294.852985194271
4426.02040816327	294.851075179687
4432.39795918367	294.849182439258
4438.77551020408	294.847306842128
4445.15306122449	294.845448258485
4451.5306122449	294.84360655956
4457.90816326531	294.841781617622
4464.28571428571	294.839973305961
4470.66326530612	294.838181498884
4477.04081632653	294.836406071708
4483.41836734694	294.834646900754
4489.79591836735	294.832903863334
4496.17346938776	294.831176837744
4502.55102040816	294.829465703259
4508.92857142857	294.827770340125
4515.30612244898	294.82609062955
4521.68367346939	294.824426453695
4528.0612244898	294.822777695669
4534.4387755102	294.821144239524
4540.81632653061	294.819525970238
4547.19387755102	294.817922773719
4553.57142857143	294.816334536792
4559.94897959184	294.81476114719
4566.32653061224	294.81320249355
4572.70408163265	294.811658465407
4579.08163265306	294.810128953185
4585.45918367347	294.808613848186
4591.83673469388	294.807113042592
4598.21428571429	294.805626429451
4604.59183673469	294.804153902672
4610.9693877551	294.802695357019
4617.34693877551	294.801250688103
4623.72448979592	294.799819792379
4630.10204081633	294.798402567133
4636.47959183673	294.796998910481
4642.85714285714	294.795608721358
4649.23469387755	294.794231899519
4655.61224489796	294.792868345522
4661.98979591837	294.791517960728
4668.36734693878	294.790180647298
4674.74489795918	294.788856308179
4681.12244897959	294.787544847101
4687.5	294.786246168572
4693.87755102041	294.784960177873
4700.25510204082	294.783686781046
4706.63265306122	294.782425884895
4713.01020408163	294.781177396977
4719.38775510204	294.779941225594
4725.76530612245	294.77871727979
4732.14285714286	294.777505469346
4738.52040816327	294.77630570477
4744.89795918367	294.775117897295
4751.27551020408	294.773941958871
4757.65306122449	294.772777802163
4764.0306122449	294.771625340542
4770.40816326531	294.770484488077
4776.78571428571	294.769355159536
4783.16326530612	294.768237270377
4789.54081632653	294.767130736743
4795.91836734694	294.766035475454
4802.29591836735	294.764951404007
4808.67346938776	294.763878440567
4815.05102040816	294.762816503962
4821.42857142857	294.761765513677
4827.80612244898	294.760725389854
4834.18367346939	294.759696053279
4840.5612244898	294.758677425383
4846.9387755102	294.757669428235
4853.31632653061	294.756671984536
4859.69387755102	294.755685017615
4866.07142857143	294.754708451423
4872.44897959184	294.75374221053
4878.82653061224	294.752786220122
4885.20408163265	294.751840405988
4891.58163265306	294.750904694522
4897.95918367347	294.749979012721
4904.33673469388	294.74906328817
4910.71428571429	294.748157449049
4917.09183673469	294.747261424117
4923.4693877551	294.746375142719
4929.84693877551	294.745498534772
4936.22448979592	294.744631530764
4942.60204081633	294.743774061752
4948.97959183673	294.742926059354
4955.35714285714	294.742087455745
4961.73469387755	294.741258183653
4968.11224489796	294.740438176357
4974.48979591837	294.73962736768
4980.86734693878	294.738825691985
4987.24489795918	294.738033084169
4993.62244897959	294.737249479665
5000	294.736474814433
5006.37755102041	294.735709024952
5012.75510204082	294.734952048227
5019.13265306122	294.734203821775
5025.51020408163	294.733464283624
5031.88775510204	294.73273337231
5038.26530612245	294.732011026874
5044.64285714286	294.731297186854
5051.02040816327	294.730591792284
5057.39795918367	294.72989478369
5063.77551020408	294.729206102088
5070.15306122449	294.728525688973
5076.5306122449	294.727853486323
5082.90816326531	294.727189436594
5089.28571428571	294.726533482711
5095.66326530612	294.725885568071
5102.04081632653	294.725245636533
5108.41836734694	294.724613632421
5114.79591836735	294.723989500515
5121.17346938776	294.723373186048
5127.55102040816	294.722764634706
5133.92857142857	294.722163792623
5140.30612244898	294.721570606374
5146.68367346939	294.720985022974
5153.0612244898	294.720406989879
5159.4387755102	294.719836454974
5165.81632653061	294.719273366576
5172.19387755102	294.718717673427
5178.57142857143	294.718169324694
5184.94897959184	294.717628269963
5191.32653061224	294.717094459235
5197.70408163265	294.716567842928
5204.08163265306	294.716048371868
5210.45918367347	294.715535997287
5216.83673469388	294.715030670821
5223.21428571429	294.714532344507
5229.59183673469	294.714040970781
5235.9693877551	294.713556502469
5242.34693877551	294.713078892793
5248.72448979592	294.712608095359
5255.10204081633	294.71214406416
5261.47959183673	294.71168675357
5267.85714285714	294.711236118344
5274.23469387755	294.710792113611
5280.61224489796	294.710354694874
5286.98979591837	294.709923818005
5293.36734693878	294.709499439244
5299.74489795918	294.709081515196
5306.12244897959	294.708670002827
5312.5	294.70826485946
5318.87755102041	294.707866042777
5325.25510204082	294.70747351081
5331.63265306122	294.707087221943
5338.01020408163	294.706707134907
5344.38775510204	294.706333208779
5350.76530612245	294.705965402975
5357.14285714286	294.705603677252
5363.52040816327	294.705247991707
5369.89795918367	294.704898306765
5376.27551020408	294.704554583187
5382.65306122449	294.704216782062
5389.0306122449	294.703884864803
5395.40816326531	294.70355879315
5401.78571428571	294.703238529161
5408.16326530612	294.702924035216
5414.54081632653	294.702615274009
5420.91836734694	294.702312208547
5427.29591836735	294.702014802149
5433.67346938776	294.701723018445
5440.05102040816	294.701436821369
5446.42857142857	294.701156175157
5452.80612244898	294.700881044351
5459.18367346939	294.70061139379
5465.5612244898	294.70034718861
5471.9387755102	294.70008839424
5478.31632653061	294.699834976404
5484.69387755102	294.699586901114
5491.07142857143	294.69934413467
5497.44897959184	294.699106643658
5503.82653061224	294.698874394946
5510.20408163265	294.698647355685
5516.58163265306	294.698425493301
5522.95918367347	294.698208775501
5529.33673469388	294.697997170263
5535.71428571429	294.697790645838
5542.09183673469	294.697589170748
5548.4693877551	294.697392713783
5554.84693877551	294.697201243997
5561.22448979592	294.69701473071
5567.60204081633	294.696833143501
5573.97959183673	294.696656452212
5580.35714285714	294.696484626939
5586.73469387755	294.696317638037
5593.11224489796	294.696155456113
5599.48979591837	294.695998052024
5605.86734693878	294.69584539688
5612.24489795918	294.695697462035
5618.62244897959	294.695554219092
5625	294.695415639895
5631.37755102041	294.695281696532
5637.75510204082	294.695152361329
5644.13265306122	294.695027606852
5650.51020408163	294.694907405902
5656.88775510204	294.694791731514
5663.26530612245	294.694680556957
5669.64285714286	294.694573855731
5676.02040816327	294.694471601561
5682.39795918367	294.694373768403
5688.77551020408	294.694280330438
5695.15306122449	294.694191262069
5701.5306122449	294.694106537921
5707.90816326531	294.694026132839
5714.28571428571	294.693950021888
5720.66326530612	294.693878180348
5727.04081632653	294.693810583713
5733.41836734694	294.693747207693
5739.79591836735	294.693688028207
5746.17346938776	294.693633021385
5752.55102040816	294.693582163565
5758.92857142857	294.693535431292
5765.30612244898	294.693492801315
5771.68367346939	294.693454250587
5778.0612244898	294.693419756262
5784.4387755102	294.693389295696
5790.81632653061	294.693362846442
5797.19387755102	294.693340386251
5803.57142857143	294.693321893068
5809.94897959184	294.693307345033
5816.32653061224	294.693296720479
5822.70408163265	294.693289997929
5829.08163265306	294.693287156096
5835.45918367347	294.693288173879
5841.83673469388	294.693293030367
5848.21428571429	294.693301704832
5854.59183673469	294.693314176729
5860.9693877551	294.693330425696
5867.34693877551	294.69335043155
5873.72448979592	294.693374174291
5880.10204081633	294.693401634093
5886.47959183673	294.693432791308
5892.85714285714	294.693467626463
5899.23469387755	294.693506120259
5905.61224489796	294.693548253569
5911.98979591837	294.693594007436
5918.36734693878	294.693643363075
5924.74489795918	294.693696301867
5931.12244897959	294.693752805361
5937.5	294.69381285527
5943.87755102041	294.693876433475
5950.25510204082	294.693943522017
5956.63265306122	294.6940141031
5963.01020408163	294.694088159086
5969.38775510204	294.694165672501
5975.76530612245	294.694246626025
5982.14285714286	294.694331002496
5988.52040816327	294.694418784908
5994.89795918367	294.694509956409
6001.27551020408	294.694604500299
6007.65306122449	294.694702400032
6014.0306122449	294.69480363921
6020.40816326531	294.694908201587
6026.78571428571	294.695016071064
6033.16326530612	294.69512723169
6039.54081632653	294.695241667658
6045.91836734694	294.695359363308
6052.29591836735	294.695480303123
6058.67346938776	294.695604471728
6065.05102040816	294.69573185389
6071.42857142857	294.695862434517
6077.80612244898	294.695996198654
6084.18367346939	294.696133131487
6090.5612244898	294.696273218337
6096.9387755102	294.696416444661
6103.31632653061	294.696562796052
6109.69387755102	294.696712258237
6116.07142857143	294.696864817074
6122.44897959184	294.697020458553
6128.82653061224	294.697179168797
6135.20408163265	294.697340934056
6141.58163265306	294.69750574071
6147.95918367347	294.697673575267
6154.33673469388	294.69784442436
6160.71428571429	294.698018274748
6167.09183673469	294.698195113317
6173.4693877551	294.698374927073
6179.84693877551	294.698557703147
6186.22448979592	294.698743428791
6192.60204081633	294.698932091377
6198.97959183673	294.6991236784
6205.35714285714	294.699318177469
6211.73469387755	294.699515576314
6218.11224489796	294.699715862781
6224.48979591837	294.699919024833
6230.86734693878	294.700125050547
6237.24489795918	294.700333928114
6243.62244897959	294.70054564584
6250	294.700760192142
6256.37755102041	294.700977555548
6262.75510204082	294.701197724697
6269.13265306122	294.70142068834
6275.51020408163	294.701646435334
6281.88775510204	294.701874954644
6288.26530612245	294.702106235346
6294.64285714286	294.702340266616
6301.02040816327	294.702577037742
6307.39795918367	294.702816538113
6313.77551020408	294.703058757221
6320.15306122449	294.703303684664
6326.5306122449	294.70355131014
6332.90816326531	294.703801623448
6339.28571428571	294.704054614491
6345.66326530612	294.704310273267
6352.04081632653	294.704568589876
6358.41836734694	294.704829554515
6364.79591836735	294.70509315748
6371.17346938776	294.705359389161
6377.55102040816	294.705628240046
6383.92857142857	294.705899700718
6390.30612244898	294.706173761852
6396.68367346939	294.706450414219
6403.0612244898	294.706729648683
6409.4387755102	294.707011456198
6415.81632653061	294.707295827811
6422.19387755102	294.707582754658
6428.57142857143	294.707872227969
6434.94897959184	294.708164239057
6441.32653061224	294.708458779329
6447.70408163265	294.708755840276
6454.08163265306	294.709055413479
6460.45918367347	294.709357490603
6466.83673469388	294.7096620634
6473.21428571429	294.709969123707
6479.59183673469	294.710278663444
6485.9693877551	294.710590674617
6492.34693877551	294.710905149312
6498.72448979592	294.7112220797
6505.10204081633	294.711541458032
6511.47959183673	294.711863276641
6517.85714285714	294.71218752794
6524.23469387755	294.712514204421
6530.61224489796	294.712843298655
6536.98979591837	294.713174803294
6543.36734693878	294.713508711065
6549.74489795918	294.713845014773
6556.12244897959	294.714183707299
6562.5	294.714524781601
6568.87755102041	294.714868230712
6575.25510204082	294.715214047739
6581.63265306122	294.715562225864
6588.01020408163	294.715912758343
6594.38775510204	294.716265638503
6600.76530612245	294.716620859744
6607.14285714286	294.716978415539
6613.52040816327	294.717338299432
6619.89795918367	294.717700505035
6626.27551020408	294.718065026033
6632.65306122449	294.71843185618
6639.0306122449	294.718800989297
6645.40816326531	294.719172419275
6651.78571428571	294.719546140073
6658.16326530612	294.719922145715
6664.54081632653	294.720300430295
6670.91836734694	294.72068098797
6677.29591836735	294.721063812964
6683.67346938776	294.721448899567
6690.05102040816	294.721836242132
6696.42857142857	294.722225835076
6702.80612244898	294.722617672881
6709.18367346939	294.72301175009
6715.5612244898	294.723408061309
6721.9387755102	294.723806601207
6728.31632653061	294.724207364514
6734.69387755102	294.72461034602
6741.07142857143	294.725015540577
6747.44897959184	294.725422943094
6753.82653061224	294.725832548543
6760.20408163265	294.726244351953
6766.58163265306	294.726658348412
6772.95918367347	294.727074533065
6779.33673469388	294.727492901115
6785.71428571429	294.727913447823
6792.09183673469	294.728336168506
6798.4693877551	294.728761058536
6804.84693877551	294.729188113341
6811.22448979592	294.729617328406
6817.60204081633	294.730048699268
6823.97959183673	294.73048222152
6830.35714285714	294.730917890809
6836.73469387755	294.731355702833
6843.11224489796	294.731795653345
6849.48979591837	294.732237738151
6855.86734693878	294.732681953106
6862.24489795918	294.73312829412
6868.62244897959	294.733576757153
6875	294.734027338213
6881.37755102041	294.734480033363
6887.75510204082	294.734934838711
6894.13265306122	294.73539175042
6900.51020408163	294.735850764696
6906.88775510204	294.736311877797
6913.26530612245	294.73677508603
6919.64285714286	294.737240385748
6926.02040816327	294.73770777335
6932.39795918367	294.738177245286
6938.77551020408	294.73864879805
6945.15306122449	294.739122428182
6951.5306122449	294.739598132268
6957.90816326531	294.74007590694
6964.28571428571	294.740555748875
6970.66326530612	294.741037654793
6977.04081632653	294.741521621461
6983.41836734694	294.742007645688
6989.79591836735	294.742495724326
6996.17346938776	294.742985854272
7002.55102040816	294.743478032464
7008.92857142857	294.743972255883
7015.30612244898	294.744468521553
7021.68367346939	294.744966826536
7028.0612244898	294.74546716794
7034.4387755102	294.745969542911
7040.81632653061	294.746473948637
7047.19387755102	294.746980382344
7053.57142857143	294.7474888413
7059.94897959184	294.747999322812
7066.32653061224	294.748511824225
7072.70408163265	294.749026342924
7079.08163265306	294.749542876332
7085.45918367347	294.75006142191
7091.83673469388	294.750581977158
7098.21428571429	294.751104539611
7104.59183673469	294.751629106842
7110.9693877551	294.752155676462
7117.34693877551	294.752684246118
7123.72448979592	294.753214813492
7130.10204081633	294.753747376302
7136.47959183673	294.754281932302
7142.85714285714	294.754818479282
7149.23469387755	294.755357015065
7155.61224489796	294.755897537508
7161.98979591837	294.756440044506
7168.36734693878	294.756984533984
7174.74489795918	294.757531003902
7181.12244897959	294.758079452252
7187.5	294.758629877061
7193.87755102041	294.759182276388
7200.25510204082	294.759736648324
7206.63265306122	294.760292990991
7213.01020408163	294.760851302544
7219.38775510204	294.76141158117
7225.76530612245	294.761973825085
7232.14285714286	294.762538032538
7238.52040816327	294.763104201808
7244.89795918367	294.763672331203
7251.27551020408	294.764242419062
7257.65306122449	294.764814463754
7264.0306122449	294.765388463677
7270.40816326531	294.765964417258
7276.78571428571	294.766542322953
7283.16326530612	294.767122179246
7289.54081632653	294.767703984651
7295.91836734694	294.768287737708
7302.29591836735	294.768873436985
7308.67346938776	294.769461081079
7315.05102040816	294.770050668613
7321.42857142857	294.770642198236
7327.80612244898	294.771235668627
7334.18367346939	294.771831078488
7340.5612244898	294.772428426548
7346.9387755102	294.773027711563
7353.31632653061	294.773628932313
7359.69387755102	294.774232087605
7366.07142857143	294.77483717627
7372.44897959184	294.775444197164
7378.82653061224	294.776053149168
7385.20408163265	294.776664031187
7391.58163265306	294.77727684215
7397.95918367347	294.77789158101
7404.33673469388	294.778508246743
7410.71428571429	294.77912683835
7417.09183673469	294.779747354854
7423.4693877551	294.7803697953
7429.84693877551	294.780994158757
7436.22448979592	294.781620444316
7442.60204081633	294.78224865109
7448.97959183673	294.782878778213
7455.35714285714	294.783510824843
7461.73469387755	294.784144790158
7468.11224489796	294.784780673355
7474.48979591837	294.785418473657
7480.86734693878	294.786058190303
7487.24489795918	294.786699822555
7493.62244897959	294.787343369695
7500	294.787988831025
7506.37755102041	294.788636205865
7512.75510204082	294.789285493558
7519.13265306122	294.789936693463
7525.51020408163	294.790589804961
7531.88775510204	294.791244827449
7538.26530612245	294.791901760347
7544.64285714286	294.792560603088
7551.02040816327	294.793221355127
7557.39795918367	294.793884015938
7563.77551020408	294.794548585008
7570.15306122449	294.795215061847
7576.5306122449	294.795883445979
7582.90816326531	294.796553736947
7589.28571428571	294.797225934311
7595.66326530612	294.797900037645
7602.04081632653	294.798576046543
7608.41836734694	294.799253960615
7614.79591836735	294.799933779484
7621.17346938776	294.800615502794
7627.55102040816	294.8012991302
7633.92857142857	294.801984661375
7640.30612244898	294.802672096008
7646.68367346939	294.803361433802
7653.0612244898	294.804052674474
7659.4387755102	294.804745817758
7665.81632653061	294.805440863401
7672.19387755102	294.806137811166
7678.57142857143	294.806836660827
7684.94897959184	294.807537412176
7691.32653061224	294.808240065017
7697.70408163265	294.808944619166
7704.08163265306	294.809651074455
7710.45918367347	294.810359430728
7716.83673469388	294.811069687843
7723.21428571429	294.811781845668
7729.59183673469	294.812495904089
7735.9693877551	294.813211862998
7742.34693877551	294.813929722305
7748.72448979592	294.814649481928
7755.10204081633	294.8153711418
7761.47959183673	294.816094701863
7767.85714285714	294.816820162074
7774.23469387755	294.817547522397
7780.61224489796	294.818276782812
7786.98979591837	294.819007943306
7793.36734693878	294.819741003879
7799.74489795918	294.820475964541
7806.12244897959	294.821212825313
7812.5	294.821951586226
7818.87755102041	294.822692247322
7825.25510204082	294.82343480865
7831.63265306122	294.824179270273
7838.01020408163	294.824925632261
7844.38775510204	294.825673894694
7850.76530612245	294.826424057662
7857.14285714286	294.827176121264
7863.52040816327	294.827930085606
7869.89795918367	294.828685950805
7876.27551020408	294.829443716986
7882.65306122449	294.830203384283
7889.0306122449	294.830964952838
7895.40816326531	294.8317284228
7901.78571428571	294.832493794327
7908.16326530612	294.833261067585
7914.54081632653	294.834030242748
7920.91836734694	294.834801319996
7927.29591836735	294.835574299517
7933.67346938776	294.836349181507
7940.05102040816	294.837125966168
7946.42857142857	294.83790465371
7952.80612244898	294.838685244348
7959.18367346939	294.839467738305
7965.5612244898	294.84025213581
7971.9387755102	294.841038437098
7978.31632653061	294.84182664241
7984.69387755102	294.842616751993
7991.07142857143	294.8434087661
7997.44897959184	294.84420268499
8003.82653061224	294.844998508926
8010.20408163265	294.845796238178
8016.58163265306	294.84659587302
8022.95918367347	294.847397413732
8029.33673469388	294.848200860598
8035.71428571429	294.849006213907
8042.09183673469	294.849813473952
8048.4693877551	294.850622641033
8054.84693877551	294.85143371545
8061.22448979592	294.852246697511
8067.60204081633	294.853061587525
8073.97959183673	294.853878385808
8080.35714285714	294.854697092677
8086.73469387755	294.855517708453
8093.11224489796	294.856340233462
8099.48979591837	294.857164668031
8105.86734693878	294.857991012492
8112.24489795918	294.858819267179
8118.62244897959	294.85964943243
8125	294.860481508584
8131.37755102041	294.861315495984
8137.75510204082	294.862151394973
8144.13265306122	294.862989205901
8150.51020408163	294.863828929115
8156.88775510204	294.864670564967
8163.26530612245	294.86551411381
8169.64285714286	294.866359575999
8176.02040816327	294.867206951891
8182.39795918367	294.868056241843
8188.77551020408	294.868907446216
8195.15306122449	294.869760565368
8201.5306122449	294.870615599663
8207.90816326531	294.871472549462
8214.28571428571	294.872331415128
8220.66326530612	294.873192197027
8227.04081632653	294.874054895525
8233.41836734694	294.874919510965
8239.79591836735	294.875786043772
8246.17346938776	294.876654494569
8252.55102040816	294.877524860246
8258.92857142857	294.878397178924
8265.30612244898	294.879272258086
8271.68367346939	294.880159286572
8278.0612244898	294.881108245504
8284.4387755102	294.88232409254
8290.81632653061	294.884423990266
8297.19387755102	294.888833462739
8303.57142857143	294.898207059309
8309.94897959184	294.916909649804
8316.32653061224	294.950491044645
8322.70408163265	295.005938724659
8329.08163265306	295.090374769143
8335.45918367347	295.208732721033
8341.83673469388	295.364369638709
8348.21428571429	295.558530244182
8354.59183673469	295.790508443756
8360.9693877551	296.058117694603
8367.34693877551	296.358248788316
8373.72448979592	296.687350092555
8380.10204081633	297.041855738232
8386.47959183673	297.418300079639
8392.85714285714	297.813287164299
8399.23469387755	298.224019899095
8405.61224489796	298.64770888478
8411.98979591837	299.082014763038
8418.36734693878	299.52490949542
8424.74489795918	299.974629400591
8431.12244897959	300.429642467846
8437.5	300.888621113201
8443.87755102041	301.350416323217
8450.25510204082	301.814034598443
8456.63265306122	302.278618060529
8463.01020408163	302.743426852655
8469.38775510204	303.207822982063
8475.76530612245	303.671256725184
8482.14285714286	304.133255073869
8488.52040816327	304.593411340556
8494.89795918367	305.051376038524
8501.27551020408	305.506849252922
8507.65306122449	305.959574120589
8514.0306122449	306.409330876352
8520.40816326531	306.855931824624
8526.78571428571	307.299217108821
8533.16326530612	307.739051004621
8539.54081632653	308.17531859236
8545.91836734694	308.607922986405
8552.29591836735	309.036782991577
8558.67346938776	309.461830986869
8565.05102040816	309.883011096509
8571.42857142857	310.300277661485
8577.80612244898	310.713593928562
8584.18367346939	311.122930854051
8590.5612244898	311.528266102171
8596.9387755102	311.92958320255
8603.31632653061	312.326870804517
8609.69387755102	312.720122013118
8616.07142857143	313.109333836976
8622.44897959184	313.494506720684
8628.82653061224	313.875644117362
8635.20408163265	314.25275212259
8641.58163265306	314.625839168009
8647.95918367347	314.994915755766
8654.33673469388	315.359994214328
8660.71428571429	315.721088494537
8667.09183673469	316.078213997628
8673.4693877551	316.431387419359
8679.84693877551	316.780626610815
8686.22448979592	317.125950462049
8692.60204081633	317.467378802573
8698.97959183673	317.804932307214
8705.35714285714	318.138632415284
8711.73469387755	318.468501262197
8718.11224489796	318.794561618294
8724.48979591837	319.116836830794
8730.86734693878	319.435350774711
8737.24489795918	319.750127810745
8743.62244897959	320.061192744875
8750	320.368570791441
8756.37755102041	320.672287541515
8762.75510204082	320.972368934832
8769.13265306122	321.268841231545
8775.51020408163	321.561730987396
8781.88775510204	321.851065031985
8788.26530612245	322.13687044803
8794.64285714286	322.419174550904
8801.02040816327	322.698004870654
8807.39795918367	322.973389135846
8813.77551020408	323.245355257067
8820.15306122449	323.513931311457
8826.5306122449	323.779145528793
8832.90816326531	324.041026278358
8839.28571428571	324.299602055427
8845.66326530612	324.554901468925
8852.04081632653	324.806953230022
8858.41836734694	325.055786140753
8864.79591836735	325.301429082831
8871.17346938776	325.543911007275
8877.55102040816	325.783260924538
8883.92857142857	326.019507894518
8890.30612244898	326.252681017056
8896.68367346939	326.4828094229
8903.0612244898	326.709922264843
8909.4387755102	326.934048709016
8915.81632653061	327.155217926578
8922.19387755102	327.373459085587
8928.57142857143	327.588801343064
8934.94897959184	327.801273837369
8941.32653061224	328.010905680749
8947.70408163265	328.217725951912
8954.08163265306	328.421763689058
8960.45918367347	328.623047883086
8966.83673469388	328.821607470754
8973.21428571429	329.017471328019
8979.59183673469	329.210668263935
8985.9693877551	329.401227014503
8992.34693877551	329.58917623631
8998.72448979592	329.774544500803
9005.10204081633	329.957360288832
9011.47959183673	330.137651984995
9017.85714285714	330.315447871857
9024.23469387755	330.49077612513
9030.61224489796	330.66366480871
9036.98979591837	330.834141869359
9043.36734693878	331.002235131802
9049.74489795918	331.167972294557
9056.12244897959	331.331380925378
9062.5	331.492488456298
9068.87755102041	331.651322179761
9075.25510204082	331.807909244847
9081.63265306122	331.962276653005
9088.01020408163	332.114451253776
9094.38775510204	332.264459741741
9100.76530612245	332.412328653048
9107.14285714286	332.558084361357
9113.52040816327	332.701753074594
9119.89795918367	332.843360832331
9126.27551020408	332.982933502588
9132.65306122449	333.120496778146
9139.0306122449	333.256076174354
9145.40816326531	333.38969702672
9151.78571428571	333.521384487854
9158.16326530612	333.651163524627
9164.54081632653	333.779058916612
9170.91836734694	333.905095253868
9177.29591836735	334.02929693403
9183.67346938776	334.151688160589
9190.05102040816	334.27229294156
9196.42857142857	334.391135087417
9202.80612244898	334.508238208644
9209.18367346939	334.623625714968
9215.5612244898	334.737320814098
9221.9387755102	334.849346509702
9228.31632653061	334.959725599925
9234.69387755102	335.068480677027
9241.07142857143	335.175634126236
9247.44897959184	335.281208123864
9253.82653061224	335.385224636945
9260.20408163265	335.487705422918
9266.58163265306	335.588672028507
9272.95918367347	335.688145788427
9279.33673469388	335.786147825755
9285.71428571429	335.882699051607
9292.09183673469	335.977820163985
9298.4693877551	336.071531647525
9304.84693877551	336.163853774035
9311.22448979592	336.254806602198
9317.60204081633	336.344409976604
9323.97959183673	336.432683528485
9330.35714285714	336.519646676182
9336.73469387755	336.60531862477
9343.11224489796	336.689718365804
9349.48979591837	336.77286467852
9355.86734693878	336.854776130233
9362.24489795918	336.9354710759
9368.62244897959	337.014967658872
9375	337.093283812078
9381.37755102041	337.170437258368
9387.75510204082	337.246445510336
9394.13265306122	337.321325871871
9400.51020408163	337.395095439172
9406.88775510204	337.467771100936
9413.26530612245	337.539369538931
9419.64285714286	337.609907225607
9426.02040816327	337.679400293243
9432.39795918367	337.747863444932
9438.77551020408	337.815305806521
9445.15306122449	337.881721177855
9451.5306122449	337.947071856545
9457.90816326531	338.011269356584
9464.28571428571	338.074159604815
9470.66326530612	338.135517691999
9477.04081632653	338.195052644581
9483.41836734694	338.252419198231
9489.79591836735	338.307231727767
9496.17346938776	338.359077094037
9502.55102040816	338.407525992085
9508.92857142857	338.452143084547
9515.30612244898	338.492495878243
9521.68367346939	338.528162558159
9528.0612244898	338.558738877003
9534.4387755102	338.583843952122
9540.81632653061	338.603125252461
9547.19387755102	338.616263001467
9553.57142857143	338.622973762163
9559.94897959184	338.623013283693
9566.32653061224	338.616178938692
9572.70408163265	338.602311794216
9579.08163265306	338.581297861314
9585.45918367347	338.553068996734
9591.83673469388	338.517603602647
9598.21428571429	338.474926896615
9604.59183673469	338.425110566126
9610.9693877551	338.36827230571
9617.34693877551	338.3045752462
9623.72448979592	338.234226828412
9630.10204081633	338.157477406022
9636.47959183673	338.074618808518
9642.85714285714	337.985982754255
9649.23469387755	337.891938758829
9655.61224489796	337.792892009661
9661.98979591837	337.68928119692
9668.36734693878	337.581575919845
9674.74489795918	337.470273586319
9681.12244897959	337.355895869673
9687.5	337.238983361073
9693.87755102041	337.120085800375
9700.25510204082	336.999745795044
9706.63265306122	336.878477098334
9713.01020408163	336.756743259672
9719.38775510204	336.634944503119
9725.76530612245	336.513415216472
9732.14285714286	336.392429386394
9738.52040816327	336.272209692715
9744.89795918367	336.152936377567
9751.27551020408	336.034754424806
9757.65306122449	335.917779458835
9764.0306122449	335.802102971541
9770.40816326531	335.687796658421
9776.78571428571	335.574915942309
9783.16326530612	335.463502887919
9789.54081632653	335.353588646839
9795.91836734694	335.245195402063
9802.29591836735	335.138337939951
9808.67346938776	335.033024979728
9815.05102040816	334.929260259902
9821.42857142857	334.827043407651
9827.80612244898	334.726370651583
9834.18367346939	334.627235432013
9840.5612244898	334.529628891666
9846.9387755102	334.43354027438
9853.31632653061	334.338957261913
9859.69387755102	334.245866259059
9866.07142857143	334.154252624424
9872.44897959184	334.064100861315
9878.82653061224	333.975394783406
9885.20408163265	333.888117652352
9891.58163265306	333.802252291482
9897.95918367347	333.71778118231
9904.33673469388	333.634686548367
9910.71428571429	333.552950424706
9917.09183673469	333.472554716736
9923.4693877551	333.393481251184
9929.84693877551	333.315711819512
9936.22448979592	333.239228214677
9942.60204081633	333.164012263038
9948.97959183673	333.090045851517
9955.35714285714	333.017310950692
9961.73469387755	332.945789634998
9968.11224489796	332.875464100277
9974.48979591837	332.806316677984
9980.86734693878	332.738329847693
9987.24489795918	332.671486248504
9993.62244897959	332.605768688066
10000	332.541160149804
10006.3775510204	332.477643799663
10012.7551020408	332.415202992345
10019.1326530612	332.353821275118
10025.5102040816	332.29348239126
10031.887755102	332.234170283645
10038.2653061224	332.175869097343
10044.6428571429	332.118563180568
10051.0204081633	332.062237085978
10057.3979591837	332.006875572365
10063.7755102041	331.952463604614
10070.1530612245	331.898986353256
10076.5306122449	331.846429194589
10082.9081632653	331.79477771086
10089.2857142857	331.744017688623
10095.6632653061	331.694135117616
10102.0408163265	331.645116190309
10108.4183673469	331.5969473006
10114.7959183673	331.549615041587
10121.1734693878	331.503106204089
10127.5510204082	331.457407775757
10133.9285714286	331.412506938622
10140.306122449	331.368391066803
10146.6836734694	331.325047724974
10153.0612244898	331.282464666776
10159.4387755102	331.2406298319
10165.8163265306	331.199531343869
10172.193877551	331.15915750857
10178.5714285714	331.119496811842
10184.9489795918	331.080537916648
10191.3265306122	331.042269661008
10197.7040816327	331.004681056406
10204.0816326531	330.967761284832
10210.4591836735	330.931499696245
10216.8367346939	330.895885806757
10223.2142857143	330.860909296573
10229.5918367347	330.826560007015
10235.9693877551	330.792827938251
10242.3469387755	330.759703247678
10248.7244897959	330.727176247323
10255.1020408163	330.695237401187
10261.4795918367	330.663877323242
10267.8571428571	330.633086775737
10274.2346938776	330.602856666364
10280.612244898	330.573178045948
10286.9897959184	330.544042106764
10293.3673469388	330.515440180454
10299.7448979592	330.487363735374
10306.1224489796	330.459804374574
10312.5	330.43275383429
10318.8775510204	330.406203981506
10325.2551020408	330.380146811653
10331.6326530612	330.354574446889
10338.0102040816	330.329479134473
10344.387755102	330.304853244272
10350.7653061224	330.280689266789
10357.1428571429	330.256979811724
10363.5204081633	330.233717606022
10369.8979591837	330.210895491635
10376.2755102041	330.188506423818
10382.6530612245	330.166543469797
10389.0306122449	330.144999806592
10395.4081632653	330.123868719108
10401.7857142857	330.103143598714
10408.1632653061	330.082817941743
10414.5408163265	330.062885347387
10420.9183673469	330.043339516057
10427.2959183673	330.024174248183
10433.6734693878	330.005383442452
10440.0510204082	329.986961093966
10446.4285714286	329.968901292843
10452.806122449	329.95119822305
10459.1836734694	329.933846160517
10465.5612244898	329.916839471585
10471.9387755102	329.90017261184
10478.3163265306	329.883840124768
10484.693877551	329.86783664
10491.0714285714	329.852156871977
10497.4489795918	329.83679561895
10503.8265306122	329.82174776142
10510.2040816327	329.807008260639
10516.5816326531	329.792572157482
10522.9591836735	329.77843457141
10529.3367346939	329.764590698887
10535.7142857143	329.751035812101
10542.0918367347	329.737765258035
10548.4693877551	329.724774457252
10554.8469387755	329.712058902466
10561.2244897959	329.699614157449
10567.6020408163	329.687435856196
10573.9795918367	329.675519701565
10580.3571428571	329.663861464063
10586.7346938776	329.652456980941
10593.112244898	329.641302155271
10599.4897959184	329.630392954627
10605.8673469388	329.619725410043
10612.2448979592	329.609295615261
10618.6224489796	329.599099725652
10625	329.58913395705
10631.3775510204	329.579394584871
10637.7551020408	329.5698779434
10644.1326530612	329.560580424617
10650.5102040816	329.551498477223
10656.887755102	329.542628605907
10663.2653061224	329.533967370527
10669.6428571429	329.525511385014
10676.0204081633	329.517257316535
10682.3979591837	329.509201884868
10688.7755102041	329.501341861451
10695.1530612245	329.493674068441
10701.5306122449	329.486195378004
10707.9081632653	329.478902711684
10714.2857142857	329.471793039421
10720.6632653061	329.46486337875
10727.0408163265	329.458110794219
10733.4183673469	329.451532396651
10739.7959183673	329.44512534225
10746.1734693878	329.438886831912
10752.5510204082	329.432814110715
10758.9285714286	329.426904467082
10765.306122449	329.421155232019
10771.6836734694	329.415563778543
10778.0612244898	329.410127521126
10784.4387755102	329.40484391487
10790.8163265306	329.399710454854
10797.193877551	329.394724675667
10803.5714285714	329.389884150743
10809.9489795918	329.385186491637
10816.3265306122	329.380629347465
10822.7040816327	329.376210404466
10829.0816326531	329.371927385282
10835.4591836735	329.367778048337
10841.8367346939	329.363760187381
10848.2142857143	329.359871630989
10854.5918367347	329.356110241876
10860.9693877551	329.352473916365
10867.3469387755	329.348960584004
10873.7244897959	329.345568206977
10880.1020408163	329.342294779514
10886.4795918367	329.339138327437
10892.8571428571	329.336096907781
10899.2346938776	329.333168608174
10905.612244898	329.330351546336
10911.9897959184	329.327643869711
10918.3673469388	329.325043755015
10924.7448979592	329.32254940767
10931.1224489796	329.320159061375
10937.5	329.317870977778
10943.8775510204	329.315683445969
10950.2551020408	329.313594781989
10956.6326530612	329.311603328471
10963.0102040816	329.3097074543
10969.387755102	329.30790555409
10975.7653061224	329.306196047775
10982.1428571429	329.304577380308
10988.5204081633	329.303048021263
10994.8979591837	329.30160646436
11001.2755102041	329.300251227124
11007.6530612245	329.298980850603
11014.0306122449	329.297793898922
11020.4081632653	329.296688958892
11026.7857142857	329.295664639712
11033.1632653061	329.294719572668
11039.5408163265	329.293852410693
11045.9183673469	329.293061828036
11052.2959183673	329.292346520014
11058.6734693878	329.29170520265
11065.0510204082	329.291136612295
11071.4285714286	329.290639505341
11077.806122449	329.290212657984
11084.1836734694	329.289854865834
11090.5612244898	329.289564943598
11096.9387755102	329.289341724839
11103.3163265306	329.289184061704
11109.693877551	329.289090824561
11116.0714285714	329.289060901723
11122.4489795918	329.289093199245
11128.8265306122	329.289186640605
11135.2040816327	329.28934016639
11141.5816326531	329.289552734069
11147.9591836735	329.289823317778
11154.3367346939	329.290150907992
11160.7142857143	329.290534511262
11167.0918367347	329.290973150026
11173.4693877551	329.291465862355
11179.8469387755	329.292011701657
11186.2244897959	329.292609736454
11192.6020408163	329.293259050207
11198.9795918367	329.293958741033
11205.3571428571	329.294707921458
11211.7346938776	329.295505718222
11218.112244898	329.296351272095
11224.4897959184	329.297243737597
11230.8673469388	329.298182282782
11237.2448979592	329.299166089084
11243.6224489796	329.300194351091
11250	329.3012662763
11256.3775510204	329.302381084934
11262.7551020408	329.303538009792
11269.1326530612	329.304736296007
11275.5102040816	329.305975200837
11281.887755102	329.307253993514
11288.2653061224	329.308571955071
11294.6428571429	329.309928378114
11301.0204081633	329.311322566642
11307.3979591837	329.31275383592
11313.7755102041	329.314221512276
11320.1530612245	329.315724932902
11326.5306122449	329.317263445707
11332.9081632653	329.31883640918
11339.2857142857	329.320443192187
11345.6632653061	329.322083173797
11352.0408163265	329.323755743161
11358.4183673469	329.325460299356
11364.7959183673	329.327196251195
11371.1734693878	329.328963017081
11377.5510204082	329.330760024898
11383.9285714286	329.332586711832
11390.306122449	329.334442524212
11396.6836734694	329.336326917385
11403.0612244898	329.338239355601
11409.4387755102	329.340179311832
11415.8163265306	329.342146267639
11422.193877551	329.344139713065
11428.5714285714	329.3461591465
11434.9489795918	329.34820407452
11441.3265306122	329.350274011772
11447.7040816327	329.352368480877
11454.0816326531	329.354487012276
11460.4591836735	329.356629144098
11466.8367346939	329.358794422063
11473.2142857143	329.360982399371
11479.5918367347	329.363192636556
11485.9693877551	329.365424701374
11492.3469387755	329.36767816872
11498.7244897959	329.369952620496
11505.1020408163	329.372247645492
11511.4795918367	329.374562839282
11517.8571428571	329.376897804144
11524.2346938776	329.379252148929
11530.612244898	329.381625488948
11536.9897959184	329.384017445897
11543.3673469388	329.386427647754
11549.7448979592	329.388855728664
11556.1224489796	329.391301328839
11562.5	329.393764094493
11568.8775510204	329.396243677726
11575.2551020408	329.398739736423
11581.6326530612	329.401251934175
11588.0102040816	329.403779940204
11594.387755102	329.406323429248
11600.7653061224	329.408882081478
11607.1428571429	329.411455582427
11613.5204081633	329.414043622906
11619.8979591837	329.416645898902
11626.2755102041	329.4192621115
11632.6530612245	329.421891966826
11639.0306122449	329.424535175949
11645.4081632653	329.427191454793
11651.7857142857	329.429860524076
11658.1632653061	329.432542109244
11664.5408163265	329.435235940371
11670.9183673469	329.437941752094
11677.2959183673	329.440659283552
11683.6734693878	329.443388278313
11690.0510204082	329.446128484287
11696.4285714286	329.448879653668
11702.806122449	329.451641542876
11709.1836734694	329.454413912481
11715.5612244898	329.457196527126
11721.9387755102	329.459989155478
11728.3163265306	329.462791570168
11734.693877551	329.465603547712
11741.0714285714	329.468424868453
11747.4489795918	329.471255316513
11753.8265306122	329.474094679725
11760.2040816327	329.476942749565
11766.5816326531	329.479799321104
11772.9591836735	329.482664192957
11779.3367346939	329.485537167215
11785.7142857143	329.488418049388
11792.0918367347	329.491306648359
11798.4693877551	329.494202776334
11804.8469387755	329.497106248777
11811.2244897959	329.500016884356
11817.6020408163	329.502934504912
11823.9795918367	329.505858935391
11830.3571428571	329.508790003796
11836.7346938776	329.511727541139
11843.112244898	329.514671381404
11849.4897959184	329.517621361488
11855.8673469388	329.520577321147
11862.2448979592	329.52353910297
11868.6224489796	329.526506552325
11875	329.529479517308
11881.3775510204	329.532457848702
11887.7551020408	329.535441399945
11894.1326530612	329.538430027077
11900.5102040816	329.541423588692
11906.887755102	329.544421945913
11913.2653061224	329.547424962343
11919.6428571429	329.550432504026
11926.0204081633	329.5534444394
11932.3979591837	329.556460639276
11938.7755102041	329.559480976786
11945.1530612245	329.562505327349
11951.5306122449	329.56553356863
11957.9081632653	329.568565580518
11964.2857142857	329.571601245076
11970.6632653061	329.574640446508
11977.0408163265	329.577683071127
11983.4183673469	329.580729007328
11989.7959183673	329.583778145541
11996.1734693878	329.586830378203
12002.5510204082	329.589885599731
12008.9285714286	329.592943706488
12015.306122449	329.596004596744
12021.6836734694	329.59906817065
12028.0612244898	329.602134330214
12034.4387755102	329.605202979263
12040.8163265306	329.60827402341
12047.193877551	329.611347370036
12053.5714285714	329.614422928258
12059.9489795918	329.617500608892
12066.3265306122	329.620580324435
12072.7040816327	329.623661989035
12079.0816326531	329.626745518465
12085.4591836735	329.629830830093
12091.8367346939	329.632917842858
12098.2142857143	329.636006477249
12104.5918367347	329.639096655273
12110.9693877551	329.642188300431
12117.3469387755	329.645281337698
12123.7244897959	329.648375693499
12130.1020408163	329.651471295677
12136.4795918367	329.654568073479
12142.8571428571	329.657665957529
12149.2346938776	329.66076487981
12155.612244898	329.663864773632
12161.9897959184	329.666965573617
12168.3673469388	329.670067215683
12174.7448979592	329.67316963701
12181.1224489796	329.676272776027
12187.5	329.679376572393
12193.8775510204	329.682480966973
12200.2551020408	329.685585901817
12206.6326530612	329.688691320146
12213.0102040816	329.691797166328
12219.387755102	329.694903385863
12225.7653061224	329.698009925357
12232.1428571429	329.701116732514
12238.5204081633	329.704223756113
12244.8979591837	329.707330945986
12251.2755102041	329.710438253008
12257.6530612245	329.713545629075
12264.0306122449	329.716653027093
12270.4081632653	329.719760400951
12276.7857142857	329.722867705513
12283.1632653061	329.725974896604
12289.5408163265	329.729081930984
12295.9183673469	329.732188766341
12302.2959183673	329.735295361273
12308.6734693878	329.738401675274
12315.0510204082	329.741507668717
12321.4285714286	329.744613302839
12327.806122449	329.747718539732
12334.1836734694	329.750823342324
12340.5612244898	329.753927674364
12346.9387755102	329.757031500413
12353.3163265306	329.760134785827
12359.693877551	329.763237496747
12366.0714285714	329.76633960008
12372.4489795918	329.769441063493
12378.8265306122	329.772541855398
12385.2040816327	329.775641944937
12391.5816326531	329.778741301972
12397.9591836735	329.781839897075
12404.3367346939	329.784937701513
12410.7142857143	329.788034687237
12417.0918367347	329.79113082687
12423.4693877551	329.7942260937
12429.8469387755	329.797320461663
12436.2244897959	329.800413905336
12442.6020408163	329.803506399924
12448.9795918367	329.806597921253
12455.3571428571	329.809688445756
12461.7346938776	329.812777950462
12468.112244898	329.815866412993
12474.4897959184	329.818953811546
12480.8673469388	329.822040124886
12487.2448979592	329.825125332341
12493.6224489796	329.828209413782
12500	329.831292349632


==> tiks/dyn-ecco/sig4-2-e-2.tsv <==
0	279.150000073505
6.37755102040816	279.155778247128
12.7551020408163	279.154993260644
19.1326530612245	279.166283941022
25.5102040816327	279.228318913563
31.8877551020408	279.320300607436
38.265306122449	279.330456731964
44.6428571428571	279.305665026978
51.0204081632653	279.268042455001
57.3979591836735	279.23465675223
63.7755102040816	279.216174669028
70.1530612244898	279.218949937672
76.530612244898	279.246359407897
82.9081632653061	279.29972735248
89.2857142857143	279.379026765775
95.6632653061225	279.483367042385
102.040816326531	279.61133518925
108.418367346939	279.76123370386
114.795918367347	279.931240353702
121.173469387755	280.119511778285
127.551020408163	280.324249769371
133.928571428571	280.543740771906
140.30612244898	280.776377217584
146.683673469388	281.020667577616
153.061224489796	281.275238865079
159.438775510204	281.538833546121
165.816326530612	281.810304159527
172.19387755102	282.088606854164
178.571428571429	282.372793708443
184.948979591837	282.662004769107
191.326530612245	282.955460707668
197.704081632653	283.252456008493
204.081632653061	283.552352055729
210.459183673469	283.854570977644
216.836734693878	284.158590247297
223.214285714286	284.463937660917
229.591836734694	284.770186527593
235.969387755102	285.076951530275
242.34693877551	285.38388511092
248.724489795918	285.690673967497
255.102040816327	285.997035885829
261.479591836735	286.302717003658
267.857142857143	286.607489360142
274.234693877551	286.911148484122
280.612244897959	287.213511297626
286.989795918367	287.514414287704
293.367346938775	287.81371177775
299.744897959184	288.111274287264
306.122448979592	288.406987112521
312.5	288.700749072066
318.877551020408	288.992471265515
325.255102040816	289.282075957726
331.632653061225	289.569495603557
338.010204081633	289.854671953543
344.387755102041	290.13755517357
350.765306122449	290.418103076879
357.142857142857	290.696280446897
363.520408163265	290.972058383945
369.897959183673	291.245413693766
376.275510204082	291.516328353661
382.65306122449	291.784789034269
389.030612244898	292.050786626391
395.408163265306	292.31431582016
401.785714285714	292.575374734479
408.163265306122	292.833964572513
414.540816326531	293.090089289932
420.918367346939	293.343755305369
427.295918367347	293.594971243601
433.673469387755	293.843747688113
440.051020408163	294.090096955114
446.428571428571	294.33403289547
452.80612244898	294.575570716022
459.183673469388	294.814726807181
465.561224489796	295.051518591474
471.938775510204	295.285964389768
478.316326530612	295.5180832972
484.69387755102	295.747895068089
491.071428571429	295.975420015533
497.448979591837	296.200678922033
503.826530612245	296.423692955764
510.204081632653	296.644483596206
516.581632653061	296.863072568749
522.959183673469	297.079481785779
529.336734693878	297.293733292895
535.714285714286	297.505849221968
542.091836734694	297.715851749443
548.469387755102	297.923763058907
554.84693877551	298.129605308262
561.224489795918	298.333400600872
567.602040816327	298.535170959697
573.979591836735	298.734938305173
580.357142857143	298.932724436058
586.734693877551	299.128551012261
593.112244897959	299.322439539846
599.489795918367	299.514411359166
605.867346938776	299.704487634303
612.244897959184	299.89268934329
618.622448979592	300.079037270747
625	300.263552002245
631.377551020408	300.446253918973
637.755102040816	300.627163192836
644.132653061224	300.806299784093
650.510204081633	300.98368343926
656.887755102041	301.159333688774
663.265306122449	301.333269845646
669.642857142857	301.505511005802
676.020408163265	301.676076047964
682.397959183673	301.844983633053
688.775510204082	302.012252205356
695.15306122449	302.177899994042
701.530612244898	302.341945014
707.908163265306	302.504405066567
714.285714285714	302.665297742066
720.663265306122	302.824640421735
727.040816326531	302.982450278896
733.418367346939	303.13874428094
739.795918367347	303.293539192181
746.173469387755	303.446851575876
752.551020408163	303.5986977956
758.928571428571	303.749094018126
765.30612244898	303.898056216093
771.683673469388	304.045600169853
778.061224489796	304.191741469308
784.438775510204	304.336495517056
790.816326530612	304.479877530761
797.19387755102	304.62190254474
803.571428571429	304.76258541245
809.948979591837	304.901940809356
816.326530612245	305.039983234996
822.704081632653	305.176727014537
829.081632653061	305.312186301672
835.459183673469	305.446375081061
841.836734693878	305.579307170031
848.214285714286	305.710996220489
854.591836734694	305.841455721737
860.969387755102	305.970699002564
867.34693877551	306.098739232658
873.724489795918	306.22558942499
880.102040816327	306.351262438256
886.479591836735	306.475770978633
892.857142857143	306.59912760122
899.234693877551	306.721344712628
905.612244897959	306.842434573031
911.989795918367	306.962409297572
918.367346938776	307.081280858174
924.744897959184	307.199061085932
931.122448979592	307.315761672862
937.5	307.431394173012
943.877551020408	307.545970005277
950.255102040816	307.659500453861
956.632653061224	307.77199666192
963.010204081633	307.883469731491
969.387755102041	307.993930259308
975.765306122449	308.103388727145
982.142857142857	308.21186622851
988.520408163265	308.319227766138
994.897959183673	308.424842699692
1001.27551020408	308.528352843597
1007.65306122449	308.629803144012
1014.0306122449	308.729431701812
1020.40816326531	308.827536181974
1026.78571428571	308.924378396904
1033.16326530612	309.020119690231
1039.54081632653	309.114783300625
1045.91836734694	309.208236585587
1052.29591836735	309.300187869754
1058.67346938776	309.390195725379
1065.05102040816	309.477686459927
1071.42857142857	309.56197637634
1077.80612244898	309.642297427561
1084.18367346939	309.717825265639
1090.5612244898	309.787707299106
1096.9387755102	309.851090426292
1103.31632653061	309.907148434274
1109.69387755102	309.955106159804
1116.07142857143	309.994262651882
1122.44897959184	310.024052988591
1128.82653061224	310.043706103216
1135.20408163265	310.053445498298
1141.58163265306	310.052345969983
1147.95918367347	310.039720544161
1154.33673469388	310.015574671945
1160.71428571429	309.980389482428
1167.09183673469	309.934949933515
1173.4693877551	309.880225521951
1179.84693877551	309.817276906438
1186.22448979592	309.747188021164
1192.60204081633	309.671017050032
1198.97959183673	309.589763110404
1205.35714285714	309.504345384873
1211.73469387755	309.415591205358
1218.11224489796	309.324231150799
1224.48979591837	309.230899969299
1230.86734693878	309.136140681143
1237.24489795918	309.040410703945
1243.62244897959	308.9440898914
1250	308.847489304695
1256.37755102041	308.750859774664
1262.75510204082	308.654400152928
1269.13265306122	308.558265452107
1275.51020408163	308.462574092799
1281.88775510204	308.36741426732
1288.26530612245	308.272849625269
1294.64285714286	308.178924276361
1301.02040816327	308.085666932163
1307.39795918367	307.993094353827
1313.77551020408	307.90121427949
1320.15306122449	307.810027786563
1326.5306122449	307.719531159403
1332.90816326531	307.629717373553
1339.28571428571	307.54057726784
1345.66326530612	307.452100420986
1352.04081632653	307.36427580464
1358.41836734694	307.277092261536
1364.79591836735	307.19053883704
1371.17346938776	307.104604998297
1377.55102040816	307.019280771917
1383.92857142857	306.934556813511
1390.30612244898	306.850424430727
1396.68367346939	306.766875576481
1403.0612244898	306.683902819995
1409.4387755102	306.601499299808
1415.81632653061	306.519658671964
1422.19387755102	306.438375056834
1428.57142857143	306.357642983409
1434.94897959184	306.277457335451
1441.32653061224	306.197813303141
1447.70408163265	306.118706339519
1454.08163265306	306.040132119737
1460.45918367347	305.96208650619
1466.83673469388	305.884565519044
1473.21428571429	305.807565310701
1479.59183673469	305.731082143691
1485.9693877551	305.655112372815
1492.34693877551	305.579652430649
1498.72448979592	305.504698815244
1505.10204081633	305.430248080233
1511.47959183673	305.356296827154
1517.85714285714	305.282841699415
1524.23469387755	305.209879377289
1530.61224489796	305.137406574183
1536.98979591837	305.065420033894
1543.36734693878	304.993916528462
1549.74489795918	304.922892856456
1556.12244897959	304.852345841816
1562.5	304.782272333093
1568.87755102041	304.712669202756
1575.25510204082	304.643533346696
1581.63265306122	304.574861683961
1588.01020408163	304.506651156582
1594.38775510204	304.438898729302
1600.76530612245	304.371601389419
1607.14285714286	304.304756146753
1613.52040816327	304.238360033512
1619.89795918367	304.172410104099
1626.27551020408	304.106903435013
1632.65306122449	304.041837124801
1639.0306122449	303.977208293841
1645.40816326531	303.913014084153
1651.78571428571	303.849251659288
1658.16326530612	303.785918204201
1664.54081632653	303.723010924972
1670.91836734694	303.660527048617
1677.29591836735	303.59846382298
1683.67346938776	303.536818516494
1690.05102040816	303.475588417918
1696.42857142857	303.414770836159
1702.80612244898	303.354363100139
1709.18367346939	303.294362558503
1715.5612244898	303.234766579386
1721.9387755102	303.175572550272
1728.31632653061	303.116777877795
1734.69387755102	303.058379987464
1741.07142857143	303.000376323462
1747.44897959184	302.942764348525
1753.82653061224	302.885541543693
1760.20408163265	302.828705408071
1766.58163265306	302.77225345867
1772.95918367347	302.716183230274
1779.33673469388	302.660492275167
1785.71428571429	302.605178162946
1792.09183673469	302.550238480396
1798.4693877551	302.495670831309
1804.84693877551	302.441472836244
1811.22448979592	302.38764213237
1817.60204081633	302.334176373362
1823.97959183673	302.281073229178
1830.35714285714	302.228330385863
1836.73469387755	302.17594554543
1843.11224489796	302.123916425731
1849.48979591837	302.072240760233
1855.86734693878	302.020916297862
1862.24489795918	301.969940802912
1868.62244897959	301.919312054872
1875	301.869027848236
1881.37755102041	301.819085992375
1887.75510204082	301.76948431145
1894.13265306122	301.720220644218
1900.51020408163	301.671292843871
1906.88775510204	301.622698777945
1913.26530612245	301.574436328204
1919.64285714286	301.526503390449
1926.02040816327	301.478897874394
1932.39795918367	301.431617703594
1938.77551020408	301.384660815288
1945.15306122449	301.338025160244
1951.5306122449	301.291708702656
1957.90816326531	301.245709420071
1964.28571428571	301.200025303216
1970.66326530612	301.154654355869
1977.04081632653	301.109594594788
1983.41836734694	301.064844049607
1989.79591836735	301.020400762668
1996.17346938776	300.976262788928
2002.55102040816	300.9324281959
2008.92857142857	300.888895063508
2015.30612244898	300.845661483957
2021.68367346939	300.802725561661
2028.0612244898	300.76008541317
2034.4387755102	300.717739167017
2040.81632653061	300.675684963617
2047.19387755102	300.633920955216
2053.57142857143	300.592445305781
2059.94897959184	300.551256190873
2066.32653061224	300.51035179756
2072.70408163265	300.469730324376
2079.08163265306	300.429389981186
2085.45918367347	300.389328989079
2091.83673469388	300.349545580313
2098.21428571429	300.310037998246
2104.59183673469	300.270804497203
2110.9693877551	300.231843342394
2117.34693877551	300.193152809875
2123.72448979592	300.154731186442
2130.10204081633	300.116576769526
2136.47959183673	300.078687867125
2142.85714285714	300.041062797766
2149.23469387755	300.00369989038
2155.61224489796	299.966597484216
2161.98979591837	299.929753928802
2168.36734693878	299.893167583873
2174.74489795918	299.856836819258
2181.12244897959	299.820760014811
2187.5	299.784935560385
2193.87755102041	299.749361855727
2200.25510204082	299.71403731039
2206.63265306122	299.678960343685
2213.01020408163	299.644129384635
2219.38775510204	299.609542871869
2225.76530612245	299.575199253551
2232.14285714286	299.541096987348
2238.52040816327	299.507234540357
2244.89795918367	299.473610389014
2251.27551020408	299.440223019033
2257.65306122449	299.407070925385
2264.0306122449	299.374152612201
2270.40816326531	299.341466592694
2276.78571428571	299.309011389125
2283.16326530612	299.276785532757
2289.54081632653	299.244787563761
2295.91836734694	299.213016031152
2302.29591836735	299.181469492771
2308.67346938776	299.150146515209
2315.05102040816	299.119045673727
2321.42857142857	299.088165552213
2327.80612244898	299.057504743154
2334.18367346939	299.027061847552
2340.5612244898	298.996835474852
2346.9387755102	298.966824242921
2353.31632653061	298.937026778
2359.69387755102	298.907441714617
2366.07142857143	298.878067695537
2372.44897959184	298.848903371749
2378.82653061224	298.819947402386
2385.20408163265	298.791198454661
2391.58163265306	298.762655203832
2397.95918367347	298.734316333171
2404.33673469388	298.706180533888
2410.71428571429	298.678246505072
2417.09183673469	298.65051295367
2423.4693877551	298.622978594441
2429.84693877551	298.595642149881
2436.22448979592	298.568502350176
2442.60204081633	298.541557933194
2448.97959183673	298.514807644409
2455.35714285714	298.488250236841
2461.73469387755	298.461884471031
2468.11224489796	298.435709115014
2474.48979591837	298.409722944237
2480.86734693878	298.383924741519
2487.24489795918	298.358313297031
2493.62244897959	298.332887408248
2500	298.30764587988
2506.37755102041	298.282587523839
2512.75510204082	298.257711159224
2519.13265306122	298.233015612252
2525.51020408163	298.208499716205
2531.88775510204	298.184162311412
2538.26530612245	298.160002245214
2544.64285714286	298.136018371896
2551.02040816327	298.112209552648
2557.39795918367	298.088574655554
2563.77551020408	298.065112555536
2570.15306122449	298.041822134295
2576.5306122449	298.018702280289
2582.90816326531	297.99575188871
2589.28571428571	297.972969861421
2595.66326530612	297.950355106911
2602.04081632653	297.927906540279
2608.41836734694	297.905623083198
2614.79591836735	297.883503663854
2621.17346938776	297.861547216912
2627.55102040816	297.839752683504
2633.92857142857	297.818119011177
2640.30612244898	297.796645153838
2646.68367346939	297.775330071735
2653.0612244898	297.754172731441
2659.4387755102	297.733172105781
2665.81632653061	297.712327173805
2672.19387755102	297.69163692077
2678.57142857143	297.671100338101
2684.94897959184	297.650716423337
2691.32653061224	297.630484180102
2697.70408163265	297.610402618095
2704.08163265306	297.590470753033
2710.45918367347	297.570687606608
2716.83673469388	297.551052206473
2723.21428571429	297.531563586213
2729.59183673469	297.51222078529
2735.9693877551	297.49302284901
2742.34693877551	297.473968828514
2748.72448979592	297.455057780734
2755.10204081633	297.436288768345
2761.47959183673	297.41766085974
2767.85714285714	297.399173129021
2774.23469387755	297.380824655942
2780.61224489796	297.36261452587
2786.98979591837	297.344541829776
2793.36734693878	297.326605664203
2799.74489795918	297.308805131215
2806.12244897959	297.291139338369
2812.5	297.273607398707
2818.87755102041	297.25620843071
2825.25510204082	297.238941558253
2831.63265306122	297.221805910592
2838.01020408163	297.204800622344
2844.38775510204	297.187924833435
2850.76530612245	297.171177689069
2857.14285714286	297.154558339718
2863.52040816327	297.138065941086
2869.89795918367	297.121699654069
2876.27551020408	297.105458644723
2882.65306122449	297.089342084263
2889.0306122449	297.073349149009
2895.40816326531	297.057479020355
2901.78571428571	297.041730884752
2908.16326530612	297.026103933686
2914.54081632653	297.010597363636
2920.91836734694	296.995210376037
2927.29591836735	296.979942177278
2933.67346938776	296.964791978665
2940.05102040816	296.949758996379
2946.42857142857	296.934842451455
2952.80612244898	296.920041569772
2959.18367346939	296.90535558201
2965.5612244898	296.890783723611
2971.9387755102	296.876325234776
2978.31632653061	296.861979360434
2984.69387755102	296.847745350203
2991.07142857143	296.833622458359
2997.44897959184	296.819609943837
3003.82653061224	296.805707070187
3010.20408163265	296.791913105538
3016.58163265306	296.778227322584
3022.95918367347	296.76464899857
3029.33673469388	296.751177415246
3035.71428571429	296.737811858839
3042.09183673469	296.724551620047
3048.4693877551	296.711395994008
3054.84693877551	296.698344280265
3061.22448979592	296.685395782736
3067.60204081633	296.672549809718
3073.97959183673	296.659805673837
3080.35714285714	296.647162692025
3086.73469387755	296.634620185497
3093.11224489796	296.622177479746
3099.48979591837	296.609833904492
3105.86734693878	296.597588793661
3112.24489795918	296.585441485379
3118.62244897959	296.57339132194
3125	296.561437649769
3131.37755102041	296.549579819409
3137.75510204082	296.537817185505
3144.13265306122	296.526149106772
3150.51020408163	296.514574945963
3156.88775510204	296.503094069856
3163.26530612245	296.491705849243
3169.64285714286	296.480409658882
3176.02040816327	296.469204877482
3182.39795918367	296.458090887693
3188.77551020408	296.447067076075
3195.15306122449	296.436132833068
3201.5306122449	296.425287552972
3207.90816326531	296.414530633943
3214.28571428571	296.403861477951
3220.66326530612	296.393279490754
3227.04081632653	296.382784081894
3233.41836734694	296.372374664671
3239.79591836735	296.362050656109
3246.17346938776	296.351811476938
3252.55102040816	296.341656551586
3258.92857142857	296.33158530815
3265.30612244898	296.321597178361
3271.68367346939	296.311691597577
3278.0612244898	296.30186800477
3284.4387755102	296.292125842486
3290.81632653061	296.282464556828
3297.19387755102	296.272883597445
3303.57142857143	296.263382417511
3309.94897959184	296.25396047369
3316.32653061224	296.244617226122
3322.70408163265	296.235352138416
3329.08163265306	296.226164677616
3335.45918367347	296.217054314177
3341.83673469388	296.208020521953
3348.21428571429	296.199062778184
3354.59183673469	296.190180563462
3360.9693877551	296.181373361709
3367.34693877551	296.172640660177
3373.72448979592	296.163981949415
3380.10204081633	296.155396723245
3386.47959183673	296.146884478747
3392.85714285714	296.138444716252
3399.23469387755	296.130076939306
3405.61224489796	296.121780654653
3411.98979591837	296.113555372223
3418.36734693878	296.105400605114
3424.74489795918	296.097315869567
3431.12244897959	296.089300684941
3437.5	296.081354573715
3443.87755102041	296.073477061456
3450.25510204082	296.065667676793
3456.63265306122	296.05792595141
3463.01020408163	296.050251420035
3469.38775510204	296.042643620404
3475.76530612245	296.035102093247
3482.14285714286	296.027626382282
3488.52040816327	296.02021603419
3494.89795918367	296.01287059859
3501.27551020408	296.005589628029
3507.65306122449	295.998372677965
3514.0306122449	295.991219306753
3520.40816326531	295.984129075612
3526.78571428571	295.97710154862
3533.16326530612	295.970136292703
3539.54081632653	295.963232877603
3545.91836734694	295.956390875864
3552.29591836735	295.949609862824
3558.67346938776	295.942889416596
3565.05102040816	295.93622911804
3571.42857142857	295.929628550754
3577.80612244898	295.923087301064
3584.18367346939	295.916604958002
3590.5612244898	295.910181113278
3596.9387755102	295.90381536128
3603.31632653061	295.897507299058
3609.69387755102	295.891256526295
3616.07142857143	295.885062645295
3622.44897959184	295.878925260975
3628.82653061224	295.872843980846
3635.20408163265	295.866818414989
3641.58163265306	295.860848176044
3647.95918367347	295.854932879203
3654.33673469388	295.849072142184
3660.71428571429	295.843265585213
3667.09183673469	295.837512831018
3673.4693877551	295.831813504813
3679.84693877551	295.826167234276
3686.22448979592	295.820573649533
3692.60204081633	295.815032383154
3698.97959183673	295.809543070132
3705.35714285714	295.804105347859
3711.73469387755	295.798718856123
3718.11224489796	295.793383237094
3724.48979591837	295.788098135303
3730.86734693878	295.782863197622
3737.24489795918	295.777678073265
3743.62244897959	295.772542413765
3750	295.767455872957
3756.37755102041	295.762418106963
3762.75510204082	295.75742877419
3769.13265306122	295.752487535304
3775.51020408163	295.747594053215
3781.88775510204	295.74274799307
3788.26530612245	295.737949022239
3794.64285714286	295.733196810299
3801.02040816327	295.72849102901
3807.39795918367	295.723831352323
3813.77551020408	295.71921745635
3820.15306122449	295.714649019355
3826.5306122449	295.710125721735
3832.90816326531	295.705647246023
3839.28571428571	295.701213276859
3845.66326530612	295.696823500976
3852.04081632653	295.692477607198
3858.41836734694	295.688175286424
3864.79591836735	295.683916231609
3871.17346938776	295.679700137751
3877.55102040816	295.675526701887
3883.92857142857	295.671395623076
3890.30612244898	295.667306602378
3896.68367346939	295.663259342853
3903.0612244898	295.659253549545
3909.4387755102	295.655288929468
3915.81632653061	295.651365191589
3922.19387755102	295.647482046826
3928.57142857143	295.643639208031
3934.94897959184	295.639836389973
3941.32653061224	295.63607330933
3947.70408163265	295.63234968468
3954.08163265306	295.628665236486
3960.45918367347	295.625019687081
3966.83673469388	295.621412760657
3973.21428571429	295.617844183263
3979.59183673469	295.614313682781
3985.9693877551	295.610820988914
3992.34693877551	295.607365833187
3998.72448979592	295.603947948926
4005.10204081633	295.600567071245
4011.47959183673	295.597222937037
4017.85714285714	295.593915284969
4024.23469387755	295.590643855462
4030.61224489796	295.587408390681
4036.98979591837	295.584208634527
4043.36734693878	295.581044332628
4049.74489795918	295.577915232322
4056.12244897959	295.574821082645
4062.5	295.571761634329
4068.87755102041	295.568736639787
4075.25510204082	295.565745853098
4081.63265306122	295.562789029996
4088.01020408163	295.559865927871
4094.38775510204	295.556976305748
4100.76530612245	295.554119924273
4107.14285714286	295.551296545714
4113.52040816327	295.548505933945
4119.89795918367	295.545747854435
4126.27551020408	295.543022074232
4132.65306122449	295.54032836197
4139.0306122449	295.537666487841
4145.40816326531	295.535036223594
4151.78571428571	295.53243734252
4158.16326530612	295.52986961945
4164.54081632653	295.527332830738
4170.91836734694	295.524826754248
4177.29591836735	295.522351169357
4183.67346938776	295.519905856935
4190.05102040816	295.517490599336
4196.42857142857	295.51510518039
4202.80612244898	295.512749385397
4209.18367346939	295.510423001113
4215.5612244898	295.508125815741
4221.9387755102	295.50585761892
4228.31632653061	295.503618201725
4234.69387755102	295.501407356645
4241.07142857143	295.499224877578
4247.44897959184	295.49707055983
4253.82653061224	295.494944200095
4260.20408163265	295.49284559645
4266.58163265306	295.490774548345
4272.95918367347	295.4887308566
4279.33673469388	295.48671432339
4285.71428571429	295.484724752232
4292.09183673469	295.482761947987
4298.4693877551	295.480825716846
4304.84693877551	295.47891586632
4311.22448979592	295.47703220523
4317.60204081633	295.475174543705
4323.97959183673	295.47334269317
4330.35714285714	295.471536466333
4336.73469387755	295.469755677182
4343.11224489796	295.468000140979
4349.48979591837	295.466269674244
4355.86734693878	295.46456409475
4362.24489795918	295.462883221518
4368.62244897959	295.461226874806
4375	295.4595948761
4381.37755102041	295.457987048107
4387.75510204082	295.456403214748
4394.13265306122	295.454843201151
4400.51020408163	295.453306833635
4406.88775510204	295.451793939713
4413.26530612245	295.450304348081
4419.64285714286	295.448837888604
4426.02040816327	295.447394392316
4432.39795918367	295.445973691407
4438.77551020408	295.444575619221
4445.15306122449	295.443200010243
4451.5306122449	295.441846700091
4457.90816326531	295.440515525516
4464.28571428571	295.439206324387
4470.66326530612	295.437918935685
4477.04081632653	295.436653199497
4483.41836734694	295.435408957013
4489.79591836735	295.434186050509
4496.17346938776	295.432984323344
4502.55102040816	295.43180361996
4508.92857142857	295.430643785864
4515.30612244898	295.429504667627
4521.68367346939	295.428386112873
4528.0612244898	295.42728797028
4534.4387755102	295.426210089563
4540.81632653061	295.425152321472
4547.19387755102	295.424114517787
4553.57142857143	295.423096531308
4559.94897959184	295.42209821585
4566.32653061224	295.421119426231
4572.70408163265	295.420160018276
4579.08163265306	295.419219848802
4585.45918367347	295.418298775611
4591.83673469388	295.417396657487
4598.21428571429	295.416513354192
4604.59183673469	295.415648726452
4610.9693877551	295.414802635954
4617.34693877551	295.413974945343
4623.72448979592	295.413165518212
4630.10204081633	295.412374219094
4636.47959183673	295.411600913458
4642.85714285714	295.410845467708
4649.23469387755	295.410107749167
4655.61224489796	295.409387626075
4661.98979591837	295.408684967584
4668.36734693878	295.407999643755
4674.74489795918	295.407331525543
4681.12244897959	295.406680484798
4687.5	295.406046394258
4693.87755102041	295.405429127541
4700.25510204082	295.404828559142
4706.63265306122	295.404244564423
4713.01020408163	295.403677019611
4719.38775510204	295.403125801792
4725.76530612245	295.402590788901
4732.14285714286	295.402071859722
4738.52040816327	295.40156889388
4744.89795918367	295.401081771834
4751.27551020408	295.400610374869
4757.65306122449	295.400154585101
4764.0306122449	295.399714285459
4770.40816326531	295.399289359687
4776.78571428571	295.398879692334
4783.16326530612	295.398485168755
4789.54081632653	295.3981056751
4795.91836734694	295.397741098306
4802.29591836735	295.397391326101
4808.67346938776	295.397056246993
4815.05102040816	295.396735750263
4821.42857142857	295.396429725963
4827.80612244898	295.396138064911
4834.18367346939	295.395860658684
4840.5612244898	295.395597399613
4846.9387755102	295.395348180778
4853.31632653061	295.395112896006
4859.69387755102	295.394891439863
4866.07142857143	295.394683707646
4872.44897959184	295.394489595385
4878.82653061224	295.394308999834
4885.20408163265	295.394141818465
4891.58163265306	295.393987949466
4897.95918367347	295.393847291736
4904.33673469388	295.393719744878
4910.71428571429	295.393605209194
4917.09183673469	295.393503585684
4923.4693877551	295.393414776039
4929.84693877551	295.393338682634
4936.22448979592	295.393275208527
4942.60204081633	295.393224257454
4948.97959183673	295.393185733822
4955.35714285714	295.393159542706
4961.73469387755	295.393145589844
4968.11224489796	295.393143781634
4974.48979591837	295.393154025129
4980.86734693878	295.393176228029
4987.24489795918	295.393210298681
4993.62244897959	295.393256146075
5000	295.393313679835
5006.37755102041	295.393382810218
5012.75510204082	295.393463448111
5019.13265306122	295.393555505024
5025.51020408163	295.393658893085
5031.88775510204	295.393773525038
5038.26530612245	295.393899314241
5044.64285714286	295.394036174656
5051.02040816327	295.394184020848
5057.39795918367	295.394342767982
5063.77551020408	295.39451233182
5070.15306122449	295.394692628711
5076.5306122449	295.39488357559
5082.90816326531	295.395085089979
5089.28571428571	295.395297089976
5095.66326530612	295.395519494254
5102.04081632653	295.395752222056
5108.41836734694	295.395995193195
5114.79591836735	295.396248328045
5121.17346938776	295.396511547538
5127.55102040816	295.396784773163
5133.92857142857	295.397067926963
5140.30612244898	295.397360931523
5146.68367346939	295.397663709978
5153.0612244898	295.397976186
5159.4387755102	295.398298283799
5165.81632653061	295.398629928118
5172.19387755102	295.398971044228
5178.57142857143	295.399321557929
5184.94897959184	295.39968139554
5191.32653061224	295.4000504839
5197.70408163265	295.400428750363
5204.08163265306	295.400816122796
5210.45918367347	295.401212529571
5216.83673469388	295.401617899566
5223.21428571429	295.402032162161
5229.59183673469	295.402455247233
5235.9693877551	295.402887085154
5242.34693877551	295.403327606784
5248.72448979592	295.403776743476
5255.10204081633	295.404234427062
5261.47959183673	295.404700589856
5267.85714285714	295.405175164651
5274.23469387755	295.405658084716
5280.61224489796	295.406149283786
5286.98979591837	295.406648696067
5293.36734693878	295.407156256231
5299.74489795918	295.407671899407
5306.12244897959	295.408195561187
5312.5	295.408727177614
5318.87755102041	295.409266685187
5325.25510204082	295.40981402085
5331.63265306122	295.410369121995
5338.01020408163	295.410931926457
5344.38775510204	295.41150237251
5350.76530612245	295.412080398863
5357.14285714286	295.412665944662
5363.52040816327	295.413258949481
5369.89795918367	295.413859353323
5376.27551020408	295.414467096615
5382.65306122449	295.415082120207
5389.0306122449	295.415704365366
5395.40816326531	295.416333773777
5401.78571428571	295.416970287537
5408.16326530612	295.417613849154
5414.54081632653	295.418264401544
5420.91836734694	295.418921888024
5427.29591836735	295.419586252319
5433.67346938776	295.420257438549
5440.05102040816	295.420935391231
5446.42857142857	295.421620055276
5452.80612244898	295.422311375986
5459.18367346939	295.423009299052
5465.5612244898	295.423713770549
5471.9387755102	295.424424736936
5478.31632653061	295.425142145051
5484.69387755102	295.425865942112
5491.07142857143	295.42659607571
5497.44897959184	295.427332493808
5503.82653061224	295.428075144742
5510.20408163265	295.428823977212
5516.58163265306	295.429578940284
5522.95918367347	295.430339983387
5529.33673469388	295.431107056308
5535.71428571429	295.431880109193
5542.09183673469	295.432659092541
5548.4693877551	295.433443957206
5554.84693877551	295.43423465439
5561.22448979592	295.435031135641
5567.60204081633	295.435833352856
5573.97959183673	295.436641258271
5580.35714285714	295.437454804466
5586.73469387755	295.438273944355
5593.11224489796	295.439098631189
5599.48979591837	295.439928818555
5605.86734693878	295.440764460367
5612.24489795918	295.44160551087
5618.62244897959	295.442451924635
5625	295.443303656557
5631.37755102041	295.444160661853
5637.75510204082	295.44502289606
5644.13265306122	295.445890315031
5650.51020408163	295.446762874936
5656.88775510204	295.447640532257
5663.26530612245	295.448523243789
5669.64285714286	295.449410966632
5676.02040816327	295.450303658196
5682.39795918367	295.451201276194
5688.77551020408	295.452103778642
5695.15306122449	295.453011123855
5701.5306122449	295.453923270446
5707.90816326531	295.454840177328
5714.28571428571	295.455761803703
5720.66326530612	295.456688109068
5727.04081632653	295.457619053209
5733.41836734694	295.458554596201
5739.79591836735	295.459494698403
5746.17346938776	295.460439320459
5752.55102040816	295.461388423296
5758.92857142857	295.46234196812
5765.30612244898	295.463299916415
5771.68367346939	295.464262229942
5778.0612244898	295.465228870735
5784.4387755102	295.466199801102
5790.81632653061	295.46717498362
5797.19387755102	295.468154381135
5803.57142857143	295.469137956759
5809.94897959184	295.470125673872
5816.32653061224	295.471117496112
5822.70408163265	295.472113387382
5829.08163265306	295.473113311843
5835.45918367347	295.474117233914
5841.83673469388	295.475125118269
5848.21428571429	295.476136929837
5854.59183673469	295.477152633797
5860.9693877551	295.478172195582
5867.34693877551	295.47919558087
5873.72448979592	295.48022275559
5880.10204081633	295.481253685911
5886.47959183673	295.482288338251
5892.85714285714	295.483326679265
5899.23469387755	295.484368675853
5905.61224489796	295.485414295149
5911.98979591837	295.486463504527
5918.36734693878	295.487516271594
5924.74489795918	295.488572564191
5931.12244897959	295.489632350392
5937.5	295.490695598501
5943.87755102041	295.49176227705
5950.25510204082	295.492832354797
5956.63265306122	295.493905800729
5963.01020408163	295.494982584053
5969.38775510204	295.4960626742
5975.76530612245	295.497146040823
5982.14285714286	295.498232653792
5988.52040816327	295.499322483196
5994.89795918367	295.500415499341
6001.27551020408	295.501511672745
6007.65306122449	295.502610974142
6014.0306122449	295.503713374476
6020.40816326531	295.504818844902
6026.78571428571	295.505927356783
6033.16326530612	295.50703888169
6039.54081632653	295.508153391401
6045.91836734694	295.509270857895
6052.29591836735	295.510391253357
6058.67346938776	295.511514550172
6065.05102040816	295.512640720926
6071.42857142857	295.513769738403
6077.80612244898	295.514901575586
6084.18367346939	295.516036205651
6090.5612244898	295.517173601971
6096.9387755102	295.518313738112
6103.31632653061	295.519456587831
6109.69387755102	295.520602125076
6116.07142857143	295.521750323984
6122.44897959184	295.522901158879
6128.82653061224	295.524054604275
6135.20408163265	295.525210634867
6141.58163265306	295.526369225535
6147.95918367347	295.527530351345
6154.33673469388	295.52869398754
6160.71428571429	295.529860109545
6167.09183673469	295.531028692964
6173.4693877551	295.532199713579
6179.84693877551	295.533373147346
6186.22448979592	295.5345489704
6192.60204081633	295.535727159046
6198.97959183673	295.536907689764
6205.35714285714	295.538090539205
6211.73469387755	295.53927568419
6218.11224489796	295.540463101709
6224.48979591837	295.54165276892
6230.86734693878	295.542844663147
6237.24489795918	295.544038761882
6243.62244897959	295.545235042777
6250	295.546433483653
6256.37755102041	295.547634062487
6262.75510204082	295.54883675742
6269.13265306122	295.550041546755
6275.51020408163	295.551248408949
6281.88775510204	295.552457322619
6288.26530612245	295.553668266538
6294.64285714286	295.554881219636
6301.02040816327	295.556096160995
6307.39795918367	295.55731306985
6313.77551020408	295.55853192559
6320.15306122449	295.559752707755
6326.5306122449	295.560975396033
6332.90816326531	295.562199970261
6339.28571428571	295.563426410427
6345.66326530612	295.564654696662
6352.04081632653	295.565884809245
6358.41836734694	295.5671167286
6364.79591836735	295.568350435293
6371.17346938776	295.569585910034
6377.55102040816	295.570823133674
6383.92857142857	295.572062087205
6390.30612244898	295.573302751761
6396.68367346939	295.57454510861
6403.0612244898	295.575789139161
6409.4387755102	295.577034824961
6415.81632653061	295.578282147689
6422.19387755102	295.579531089162
6428.57142857143	295.58078163133
6434.94897959184	295.582033756275
6441.32653061224	295.583287446213
6447.70408163265	295.58454268349
6454.08163265306	295.585799450582
6460.45918367347	295.587057730095
6466.83673469388	295.588317504763
6473.21428571429	295.589578757446
6479.59183673469	295.590841471134
6485.9693877551	295.59210562894
6492.34693877551	295.593371214102
6498.72448979592	295.594638209983
6505.10204081633	295.595906600068
6511.47959183673	295.597176367966
6517.85714285714	295.598447497404
6524.23469387755	295.599719972232
6530.61224489796	295.60099377642
6536.98979591837	295.602268894055
6543.36734693878	295.603545309342
6549.74489795918	295.604823006605
6556.12244897959	295.606101970283
6562.5	295.60738218493
6568.87755102041	295.608663635215
6575.25510204082	295.609946305921
6581.63265306122	295.611230181945
6588.01020408163	295.612515248294
6594.38775510204	295.613801490087
6600.76530612245	295.615088892556
6607.14285714286	295.61637744104
6613.52040816327	295.617667120989
6619.89795918367	295.61895791796
6626.27551020408	295.620249817617
6632.65306122449	295.621542805733
6639.0306122449	295.622836868186
6645.40816326531	295.624131990959
6651.78571428571	295.625428160139
6658.16326530612	295.626725361918
6664.54081632653	295.628023582591
6670.91836734694	295.629322808554
6677.29591836735	295.630623026305
6683.67346938776	295.631924222445
6690.05102040816	295.633226383672
6696.42857142857	295.634529496785
6702.80612244898	295.635833548684
6709.18367346939	295.637138526362
6715.5612244898	295.638444416914
6721.9387755102	295.639751207529
6728.31632653061	295.641058885493
6734.69387755102	295.642367438187
6741.07142857143	295.643676853088
6747.44897959184	295.644987117765
6753.82653061224	295.646298219881
6760.20408163265	295.647610147191
6766.58163265306	295.648922887545
6772.95918367347	295.65023642888
6779.33673469388	295.651550759227
6785.71428571429	295.652865866705
6792.09183673469	295.654181739524
6798.4693877551	295.655498365981
6804.84693877551	295.656815734464
6811.22448979592	295.658133833445
6817.60204081633	295.659452651485
6823.97959183673	295.660772177231
6830.35714285714	295.662092399415
6836.73469387755	295.663413306856
6843.11224489796	295.664734888455
6849.48979591837	295.666057133198
6855.86734693878	295.667380030155
6862.24489795918	295.668703568477
6868.62244897959	295.670027737399
6875	295.671352526236
6881.37755102041	295.672677924383
6887.75510204082	295.674003921319
6894.13265306122	295.6753305066
6900.51020408163	295.676657669861
6906.88775510204	295.677985400817
6913.26530612245	295.67931368926
6919.64285714286	295.680642525061
6926.02040816327	295.681971898167
6932.39795918367	295.683301798601
6938.77551020408	295.684632216462
6945.15306122449	295.685963141926
6951.5306122449	295.687294565242
6957.90816326531	295.688626476734
6964.28571428571	295.6899588668
6970.66326530612	295.69129172591
6977.04081632653	295.692625044609
6983.41836734694	295.693958813511
6989.79591836735	295.695293023306
6996.17346938776	295.696627664751
7002.55102040816	295.697962728675
7008.92857142857	295.699298205979
7015.30612244898	295.700634087632
7021.68367346939	295.701970364672
7028.0612244898	295.703307028207
7034.4387755102	295.704644069411
7040.81632653061	295.705981479528
7047.19387755102	295.707319249868
7053.57142857143	295.708657371807
7059.94897959184	295.70999583679
7066.32653061224	295.711334636326
7072.70408163265	295.712673761988
7079.08163265306	295.714013205417
7085.45918367347	295.715352958315
7091.83673469388	295.716693012451
7098.21428571429	295.718033359656
7104.59183673469	295.719373991824
7110.9693877551	295.720714900912
7117.34693877551	295.722056078938
7123.72448979592	295.723397517984
7130.10204081633	295.724739210191
7136.47959183673	295.726081147762
7142.85714285714	295.72742332296
7149.23469387755	295.728765728109
7155.61224489796	295.730108355591
7161.98979591837	295.731451197847
7168.36734693878	295.732794247379
7174.74489795918	295.734137496744
7181.12244897959	295.73548093856
7187.5	295.736824565501
7193.87755102041	295.738168370297
7200.25510204082	295.739512345736
7206.63265306122	295.740856484663
7213.01020408163	295.742200779976
7219.38775510204	295.743545224631
7225.76530612245	295.744889811639
7232.14285714286	295.746234534063
7238.52040816327	295.747579385023
7244.89795918367	295.748924357692
7251.27551020408	295.750269445296
7257.65306122449	295.751614641115
7264.0306122449	295.75295993848
7270.40816326531	295.754305330777
7276.78571428571	295.755650811441
7283.16326530612	295.756996373961
7289.54081632653	295.758342011876
7295.91836734694	295.759687718777
7302.29591836735	295.761033488303
7308.67346938776	295.762379314145
7315.05102040816	295.763725190044
7321.42857142857	295.76507110979
7327.80612244898	295.766417067221
7334.18367346939	295.767763056226
7340.5612244898	295.76910907074
7346.9387755102	295.770455104748
7353.31632653061	295.771801152281
7359.69387755102	295.773147207418
7366.07142857143	295.774493264285
7372.44897959184	295.775839317055
7378.82653061224	295.777185359947
7385.20408163265	295.778531387225
7391.58163265306	295.779877393201
7397.95918367347	295.78122337223
7404.33673469388	295.782569318714
7410.71428571429	295.783915227097
7417.09183673469	295.785261091871
7423.4693877551	295.786606907569
7429.84693877551	295.787952668768
7436.22448979592	295.789298370091
7442.60204081633	295.790644006201
7448.97959183673	295.791989571805
7455.35714285714	295.793335061653
7461.73469387755	295.794680470537
7468.11224489796	295.796025793291
7474.48979591837	295.797371024789
7480.86734693878	295.798716159949
7487.24489795918	295.800061193727
7493.62244897959	295.801406121122
7500	295.802750937172
7506.37755102041	295.804095636957
7512.75510204082	295.805440215594
7519.13265306122	295.806784668242
7525.51020408163	295.808128990098
7531.88775510204	295.809473176398
7538.26530612245	295.810817222418
7544.64285714286	295.81216112347
7551.02040816327	295.813504874906
7557.39795918367	295.814848472115
7563.77551020408	295.816191910525
7570.15306122449	295.8175351856
7576.5306122449	295.818878292841
7582.90816326531	295.820221227785
7589.28571428571	295.821563986009
7595.66326530612	295.822906563121
7602.04081632653	295.824248954771
7608.41836734694	295.825591156639
7614.79591836735	295.826933164444
7621.17346938776	295.82827497394
7627.55102040816	295.829616580914
7633.92857142857	295.83095798119
7640.30612244898	295.832299170626
7646.68367346939	295.833640145112
7653.0612244898	295.834980900574
7659.4387755102	295.836321432972
7665.81632653061	295.837661738299
7672.19387755102	295.83900181258
7678.57142857143	295.840341651875
7684.94897959184	295.841681252276
7691.32653061224	295.843020609908
7697.70408163265	295.844359720925
7704.08163265306	295.845698581519
7710.45918367347	295.847037187908
7716.83673469388	295.848375536346
7723.21428571429	295.849713623116
7729.59183673469	295.851051444532
7735.9693877551	295.852388996941
7742.34693877551	295.853726276718
7748.72448979592	295.85506328027
7755.10204081633	295.856400004035
7761.47959183673	295.857736444479
7767.85714285714	295.8590725981
7774.23469387755	295.860408461423
7780.61224489796	295.861744031005
7786.98979591837	295.863079303432
7793.36734693878	295.864414275316
7799.74489795918	295.865748943301
7806.12244897959	295.867083304057
7812.5	295.868417354286
7818.87755102041	295.869751090715
7825.25510204082	295.871084510099
7831.63265306122	295.872417609221
7838.01020408163	295.873750384894
7844.38775510204	295.875082833956
7850.76530612245	295.876414953271
7857.14285714286	295.877746739732
7863.52040816327	295.879078190259
7869.89795918367	295.880409301798
7876.27551020408	295.88174007132
7882.65306122449	295.883070495823
7889.0306122449	295.884400572332
7895.40816326531	295.885730297897
7901.78571428571	295.887059669594
7908.16326530612	295.888388684524
7914.54081632653	295.889717339812
7920.91836734694	295.89104563261
7927.29591836735	295.892373560095
7933.67346938776	295.893701119467
7940.05102040816	295.895028307952
7946.42857142857	295.896355122799
7952.80612244898	295.897681561283
7959.18367346939	295.899007620701
7965.5612244898	295.900333298374
7971.9387755102	295.901658591648
7978.31632653061	295.902983497892
7984.69387755102	295.904308014498
7991.07142857143	295.90563213888
7997.44897959184	295.906955868478
8003.82653061224	295.908279200751
8010.20408163265	295.909602133184
8016.58163265306	295.910924663282
8022.95918367347	295.912246788573
8029.33673469388	295.913568506608
8035.71428571429	295.91488981496
8042.09183673469	295.916210711221
8048.4693877551	295.917531193009
8054.84693877551	295.918851257959
8061.22448979592	295.920170903732
8067.60204081633	295.921490128006
8073.97959183673	295.922808928483
8080.35714285714	295.924127302884
8086.73469387755	295.925445248951
8093.11224489796	295.926762764448
8099.48979591837	295.928079847158
8105.86734693878	295.929396494883
8112.24489795918	295.930712705449
8118.62244897959	295.932028476699
8125	295.933343806497
8131.37755102041	295.934658692724
8137.75510204082	295.935973133285
8144.13265306122	295.937287126102
8150.51020408163	295.938600669116
8156.88775510204	295.939913760287
8163.26530612245	295.941226397595
8169.64285714286	295.942538579038
8176.02040816327	295.943850302634
8182.39795918367	295.945161566418
8188.77551020408	295.946472368441
8195.15306122449	295.947782706781
8201.5306122449	295.949092579591
8207.90816326531	295.950401984397
8214.28571428571	295.951710921619
8220.66326530612	295.953019390365
8227.04081632653	295.954327316125
8233.41836734694	295.955635169454
8239.79591836735	295.95694169864
8246.17346938776	295.958241683564
8252.55102040816	295.959606168648
8258.92857142857	295.960689660634
8265.30612244898	295.967399516379
8271.68367346939	295.991938231498
8278.0612244898	296.036139453989
8284.4387755102	296.094310004268
8290.81632653061	296.157773952288
8297.19387755102	296.218040239608
8303.57142857143	296.276062768575
8309.94897959184	296.321882090172
8316.32653061224	296.374021072328
8322.70408163265	296.454112289802
8329.08163265306	296.573361004946
8335.45918367347	296.736365596403
8341.83673469388	296.943645068385
8348.21428571429	297.193187355041
8354.59183673469	297.481587731298
8360.9693877551	297.804784625832
8367.34693877551	298.158530606383
8373.72448979592	298.53867947463
8380.10204081633	298.941345226712
8386.47959183673	299.36298091997
8392.85714285714	299.800407806755
8399.23469387755	300.250810804051
8405.61224489796	300.71171814095
8411.98979591837	301.180973812477
8418.36734693878	301.65670557537
8424.74489795918	302.137291804233
8431.12244897959	302.621331316417
8437.5	303.107616183136
8443.87755102041	303.595105936703
8450.25510204082	304.08290506253
8456.63265306122	304.570243832156
8463.01020408163	305.056461523767
8469.38775510204	305.540991175451
8475.76530612245	306.023346847097
8482.14285714286	306.503112858638
8488.52040816327	306.979934163326
8494.89795918367	307.453507939653
8501.27551020408	307.923576579939
8507.65306122449	308.389921713137
8514.0306122449	308.852358758795
8520.40816326531	309.310732332907
8526.78571428571	309.764912385036
8533.16326530612	310.214790814716
8539.54081632653	310.660278434263
8545.91836734694	311.101302439046
8552.29591836735	311.537804266599
8558.67346938776	311.969737663284
8565.05102040816	312.397067013388
8571.42857142857	312.819765942546
8577.80612244898	313.237816120273
8584.18367346939	313.651206169003
8590.5612244898	314.059930751752
8596.9387755102	314.46398980607
8603.31632653061	314.863387867929
8609.69387755102	315.258133471853
8616.07142857143	315.648238653898
8622.44897959184	316.033718532597
8628.82653061224	316.414590927649
8635.20408163265	316.790876034993
8641.58163265306	317.162596156336
8647.95918367347	317.529775465974
8654.33673469388	317.892439796881
8660.71428571429	318.250616462825
8667.09183673469	318.604334108952
8673.4693877551	318.953622576146
8679.84693877551	319.298512779412
8686.22448979592	319.639036605948
8692.60204081633	319.975226827425
8698.97959183673	320.307117015632
8705.35714285714	320.634741468918
8711.73469387755	320.958135148781
8718.11224489796	321.277333621662
8724.48979591837	321.592373002161
8730.86734693878	321.903289903356
8737.24489795918	322.210121392379
8743.62244897959	322.512904946404
8750	322.811678410955
8756.37755102041	323.106479962233
8762.75510204082	323.397348071842
8769.13265306122	323.684321470922
8775.51020408163	323.967439116974
8781.88775510204	324.246740162897
8788.26530612245	324.522263926665
8794.64285714286	324.794049861521
8801.02040816327	325.062137528156
8807.39795918367	325.326566568104
8813.77551020408	325.587376677545
8820.15306122449	325.844607582403
8826.5306122449	326.098299014609
8832.90816326531	326.348490689071
8839.28571428571	326.595222281782
8845.66326530612	326.838533409029
8852.04081632653	327.078463607118
8858.41836734694	327.315052313152
8864.79591836735	327.548338847254
8871.17346938776	327.778362395335
8877.55102040816	328.005161992037
8883.92857142857	328.228776505648
8890.30612244898	328.449244623853
8896.68367346939	328.666604839529
8903.0612244898	328.880895437157
8909.4387755102	329.092154481501
8915.81632653061	329.300419806328
8922.19387755102	329.505729002772
8928.57142857143	329.708119409527
8934.94897959184	329.907628104416
8941.32653061224	330.104291895551
8947.70408163265	330.298147312211
8954.08163265306	330.48923059854
8960.45918367347	330.677577707238
8966.83673469388	330.863224292543
8973.21428571429	331.046205704069
8979.59183673469	331.226556982945
8985.9693877551	331.404312857188
8992.34693877551	331.579507736202
8998.72448979592	331.752175707652
9005.10204081633	331.922350535057
9011.47959183673	332.090065654384
9017.85714285714	332.255354170337
9024.23469387755	332.418248855585
9030.61224489796	332.578782149268
9036.98979591837	332.736986154373
9043.36734693878	332.892892636363
9049.74489795918	333.046533023563
9056.12244897959	333.197938406384
9062.5	333.347139535487
9068.87755102041	333.494166822629
9075.25510204082	333.639050341485
9081.63265306122	333.781819827233
9088.01020408163	333.922504676106
9094.38775510204	334.061133947543
9100.76530612245	334.197736365234
9107.14285714286	334.332340316868
9113.52040816327	334.46497385553
9119.89795918367	334.595664702166
9126.27551020408	334.724440246751
9132.65306122449	334.85132754851
9139.0306122449	334.976353338838
9145.40816326531	335.099544023639
9151.78571428571	335.220925684381
9158.16326530612	335.340524079503
9164.54081632653	335.458364647891
9170.91836734694	335.574472511082
9177.29591836735	335.688872474221
9183.67346938776	335.801589028924
9190.05102040816	335.912646356569
9196.42857142857	336.022068330306
9202.80612244898	336.129878516416
9209.18367346939	336.236100178123
9215.5612244898	336.340756278518
9221.9387755102	336.443869482222
9228.31632653061	336.545462157817
9234.69387755102	336.645556381717
9241.07142857143	336.744173940784
9247.44897959184	336.841336333856
9253.82653061224	336.937064775279
9260.20408163265	337.031380198357
9266.58163265306	337.124303257605
9272.95918367347	337.215854330724
9279.33673469388	337.306053522625
9285.71428571429	337.394920668427
9292.09183673469	337.482475335313
9298.4693877551	337.568736825453
9304.84693877551	337.653724179783
9311.22448979592	337.737456180641
9317.60204081633	337.819951353538
9323.97959183673	337.901227970873
9330.35714285714	337.98130405521
9336.73469387755	338.060197381477
9343.11224489796	338.13792547925
9349.48979591837	338.214505636615
9355.86734693878	338.289954902999
9362.24489795918	338.364290091005
9368.62244897959	338.437527779516
9375	338.509684317117
9381.37755102041	338.580775824422
9387.75510204082	338.650818198201
9394.13265306122	338.71982710255
9400.51020408163	338.787817992924
9406.88775510204	338.854806331894
9413.26530612245	338.920805518089
9419.64285714286	338.98583530205
9426.02040816327	339.049776748124
9432.39795918367	339.11240952736
9438.77551020408	339.173679082838
9445.15306122449	339.233633049409
9451.5306122449	339.292359317161
9457.90816326531	339.34993688426
9464.28571428571	339.406402239164
9470.66326530612	339.461727971579
9477.04081632653	339.515811011339
9483.41836734694	339.568469133916
9489.79591836735	339.619443951261
9496.17346938776	339.668407981855
9502.55102040816	339.714974594302
9508.92857142857	339.758710252825
9515.30612244898	339.799147418976
9521.68367346939	339.835797433952
9528.0612244898	339.868163105407
9534.4387755102	339.895750479684
9540.81632653061	339.918079425113
9547.19387755102	339.93469316104
9553.57142857143	339.945166459085
9559.94897959184	339.949112435049
9566.32653061224	339.946188268449
9572.70408163265	339.936099989875
9579.08163265306	339.918605846629
9585.45918367347	339.893518820368
9591.83673469388	339.860708564476
9598.21428571429	339.820102550648
9604.59183673469	339.771686235203
9610.9693877551	339.715502911017
9617.34693877551	339.65165330843
9623.72448979592	339.580294405204
9630.10204081633	339.50163783865
9636.47959183673	339.415948239561
9642.85714285714	339.32354096708
9649.23469387755	339.22478137412
9655.61224489796	339.120079655003
9661.98979591837	339.009847048068
9668.36734693878	338.894633196569
9674.74489795918	338.774946644135
9681.12244897959	338.650999352517
9687.5	338.523296161893
9693.87755102041	338.392482213517
9700.25510204082	338.259276289412
9706.63265306122	338.124415937218
9713.01020408163	337.988614767662
9719.38775510204	337.852533027508
9725.76530612245	337.716758753288
9732.14285714286	337.58179712933
9738.52040816327	337.448067055839
9744.89795918367	337.315903173411
9751.27551020408	337.185561172213
9757.65306122449	337.057225343231
9764.0306122449	336.931018069467
9770.40816326531	336.807009609359
9776.78571428571	336.685227587974
9783.16326530612	336.565666071647
9789.54081632653	336.448293954247
9795.91836734694	336.333062136538
9802.29591836735	336.219909608411
9808.67346938776	336.108768531351
9815.05102040816	335.999568241505
9821.42857142857	335.892238286537
9827.80612244898	335.786710662919
9834.18367346939	335.682921317779
9840.5612244898	335.580811059759
9846.9387755102	335.480326027782
9853.31632653061	335.381417786827
9859.69387755102	335.28404312994
9866.07142857143	335.188163721417
9872.44897959184	335.093745638102
9878.82653061224	335.000758816292
9885.20408163265	334.909176486478
9891.58163265306	334.818974634939
9897.95918367347	334.730131496643
9904.33673469388	334.642627081886
9910.71428571429	334.556442771713
9917.09183673469	334.471560976115
9923.4693877551	334.387964845568
9929.84693877551	334.305638038813
9936.22448979592	334.224564545353
9942.60204081633	334.144728552386
9948.97959183673	334.066114349063
9955.35714285714	333.988706264252
9961.73469387755	333.912488630324
9968.11224489796	333.837445767113
9974.48979591837	333.763561981439
9980.86734693878	333.690821577471
9987.24489795918	333.619208874508
9993.62244897959	333.548708229157
10000	333.479304059207
10006.3775510204	333.410980867848
10012.7551020408	333.343723267319
10019.1326530612	333.277515999695
10025.5102040816	333.212343955244
10031.887755102	333.148192188707
10038.2653061224	333.085045932545
10044.6428571429	333.022890606357
10051.0204081633	332.961711824428
10057.3979591837	332.90149540179
10063.7755102041	332.842227356939
10070.1530612245	332.783893912719
10076.5306122449	332.72648149666
10082.9081632653	332.669976740465
10089.2857142857	332.614366477052
10095.6632653061	332.559637737664
10102.0408163265	332.505777749335
10108.4183673469	332.452773931376
10114.7959183673	332.400613890966
10121.1734693878	332.349285419526
10127.5510204082	332.298776489737
10133.9285714286	332.249075251282
10140.306122449	332.200170026958
10146.6836734694	332.152049309669
10153.0612244898	332.104701759576
10159.4387755102	332.058116200277
10165.8163265306	332.012281615826
10172.193877551	331.96718714856
10178.5714285714	331.922822096291
10184.9489795918	331.879175909279
10191.3265306122	331.836238187998
10197.7040816327	331.793998681417
10204.0816326531	331.752447284208
10210.4591836735	331.7115740344
10216.8367346939	331.671369111703
10223.2142857143	331.631822835696
10229.5918367347	331.592925663262
10235.9693877551	331.554668186671
10242.3469387755	331.517041132235
10248.7244897959	331.480035358165
10255.1020408163	331.443641852377
10261.4795918367	331.407851730884
10267.8571428571	331.372656236445
10274.2346938776	331.33804673626
10280.612244898	331.304014720109
10286.9897959184	331.270551799039
10293.3673469388	331.237649703699
10299.7448979592	331.205300282201
10306.1224489796	331.173495498513
10312.5	331.1422274313
10318.8775510204	331.111488271964
10325.2551020408	331.081270322798
10331.6326530612	331.051565995646
10338.0102040816	331.022367810639
10344.387755102	330.993668394183
10350.7653061224	330.965460477398
10357.1428571429	330.937736895014
10363.5204081633	330.910490583827
10369.8979591837	330.883714580898
10376.2755102041	330.857402022219
10382.6530612245	330.831546141702
10389.0306122449	330.806140269426
10395.4081632653	330.781177830121
10401.7857142857	330.756652342066
10408.1632653061	330.73255741593
10414.5408163265	330.708886753068
10420.9183673469	330.685634144227
10427.2959183673	330.662793468634
10433.6734693878	330.640358692596
10440.0510204082	330.618323868005
10446.4285714286	330.596683131254
10452.806122449	330.575430702337
10459.1836734694	330.554560883328
10465.5612244898	330.534068057125
10471.9387755102	330.513946686564
10478.3163265306	330.494191313344
10484.693877551	330.474796556607
10491.0714285714	330.455757111863
10497.4489795918	330.437067750233
10503.8265306122	330.418723317177
10510.2040816327	330.400718731273
10516.5816326531	330.383048983324
10522.9591836735	330.365709135556
10529.3367346939	330.348694320296
10535.7142857143	330.331999738946
10542.0918367347	330.315620661253
10548.4693877551	330.299552424325
10554.8469387755	330.283790431444
10561.2244897959	330.268330151185
10567.6020408163	330.253167116762
10573.9795918367	330.238296924896
10580.3571428571	330.223715234811
10586.7346938776	330.209417767507
10593.112244898	330.195400305021
10599.4897959184	330.181658689307
10605.8673469388	330.168188821381
10612.2448979592	330.154986660727
10618.6224489796	330.142048224388
10625	330.129369585991
10631.3775510204	330.116946875015
10637.7551020408	330.10477627622
10644.1326530612	330.092854028652
10650.5102040816	330.081176424813
10656.887755102	330.069739810068
10663.2653061224	330.058540581968
10669.6428571429	330.047575189299
10676.0204081633	330.036840131379
10682.3979591837	330.026331957557
10688.7755102041	330.016047266396
10695.1530612245	330.005982704857
10701.5306122449	329.996134967705
10707.9081632653	329.986500796997
10714.2857142857	329.977076981213
10720.6632653061	329.967860354574
10727.0408163265	329.958847796556
10733.4183673469	329.95003623126
10739.7959183673	329.941422626625
10746.1734693878	329.933003993837
10752.5510204082	329.924777386909
10758.9285714286	329.91673990194
10765.306122449	329.908888676446
10771.6836734694	329.901220888876
10778.0612244898	329.893733758137
10784.4387755102	329.886424542854
10790.8163265306	329.879290540801
10797.193877551	329.872329088506
10803.5714285714	329.865537560665
10809.9489795918	329.858913369489
10816.3265306122	329.852453964219
10822.7040816327	329.846156830754
10829.0816326531	329.840019490997
10835.4591836735	329.834039502301
10841.8367346939	329.828214457075
10848.2142857143	329.822541982342
10854.5918367347	329.817019739116
10860.9693877551	329.811645421925
10867.3469387755	329.806416758482
10873.7244897959	329.801331509153
10880.1020408163	329.796387466413
10886.4795918367	329.791582454448
10892.8571428571	329.786914328819
10899.2346938776	329.782380975895
10905.612244898	329.77798031239
10911.9897959184	329.773710285041
10918.3673469388	329.7695688702
10924.7448979592	329.765554073309
10931.1224489796	329.761663928504
10937.5	329.757896498337
10943.8775510204	329.754249873291
10950.2551020408	329.750722171334
10956.6326530612	329.74731153759
10963.0102040816	329.744016144033
10969.387755102	329.740834188997
10975.7653061224	329.737763896792
10982.1428571429	329.734803517439
10988.5204081633	329.731951326292
10994.8979591837	329.729205623601
11001.2755102041	329.72656473418
11007.6530612245	329.72402700717
11014.0306122449	329.721590815604
11020.4081632653	329.719254556037
11026.7857142857	329.717016648278
11033.1632653061	329.714875535105
11039.5408163265	329.71282968185
11045.9183673469	329.710877576078
11052.2959183673	329.709017727365
11058.6734693878	329.707248666953
11065.0510204082	329.705568947386
11071.4285714286	329.703977142237
11077.806122449	329.702471845892
11084.1836734694	329.701051673172
11090.5612244898	329.699715259027
11096.9387755102	329.698461258309
11103.3163265306	329.697288345519
11109.693877551	329.696195214443
11116.0714285714	329.695180577895
11122.4489795918	329.694243167528
11128.8265306122	329.693381733515
11135.2040816327	329.692595044251
11141.5816326531	329.691881886129
11147.9591836735	329.691241063342
11154.3367346939	329.690671397554
11160.7142857143	329.690171727646
11167.0918367347	329.689740909533
11173.4693877551	329.689377815921
11179.8469387755	329.689081336009
11186.2244897959	329.688850375274
11192.6020408163	329.688683855302
11198.9795918367	329.68858071351
11205.3571428571	329.688539902896
11211.7346938776	329.688560391851
11218.112244898	329.688641163985
11224.4897959184	329.688781217836
11230.8673469388	329.688979566664
11237.2448979592	329.689235238298
11243.6224489796	329.689547274913
11250	329.689914732778
11256.3775510204	329.690336682082
11262.7551020408	329.690812206783
11269.1326530612	329.691340404362
11275.5102040816	329.691920385615
11281.887755102	329.692551274502
11288.2653061224	329.693232207979
11294.6428571429	329.693962335757
11301.0204081633	329.694740820128
11307.3979591837	329.695566835835
11313.7755102041	329.696439569869
11320.1530612245	329.697358221264
11326.5306122449	329.698322000946
11332.9081632653	329.699330131605
11339.2857142857	329.700381847473
11345.6632653061	329.701476394157
11352.0408163265	329.702613028513
11358.4183673469	329.703791018486
11364.7959183673	329.705009642915
11371.1734693878	329.706268191382
11377.5510204082	329.707565964104
11383.9285714286	329.708902271747
11390.306122449	329.710276435262
11396.6836734694	329.711687785751
11403.0612244898	329.71313566436
11409.4387755102	329.714619422082
11415.8163265306	329.716138419619
11422.193877551	329.717692027276
11428.5714285714	329.719279624821
11434.9489795918	329.720900601313
11441.3265306122	329.72255435498
11447.7040816327	329.724240293128
11454.0816326531	329.725957831971
11460.4591836735	329.727706396497
11466.8367346939	329.729485420359
11473.2142857143	329.731294345772
11479.5918367347	329.733132623348
11485.9693877551	329.734999711982
11492.3469387755	329.736895078762
11498.7244897959	329.738818198836
11505.1020408163	329.740768555279
11511.4795918367	329.742745638985
11517.8571428571	329.744748948584
11524.2346938776	329.746777990302
11530.612244898	329.748832277838
11536.9897959184	329.750911332286
11543.3673469388	329.753014682031
11549.7448979592	329.755141862613
11556.1224489796	329.757292416633
11562.5	329.759465893673
11568.8775510204	329.761661850181
11575.2551020408	329.763879849356
11581.6326530612	329.766119461062
11588.0102040816	329.768380261754
11594.387755102	329.770661834348
11600.7653061224	329.772963768132
11607.1428571429	329.775285658691
11613.5204081633	329.777627107816
11619.8979591837	329.779987723392
11626.2755102041	329.782367119313
11632.6530612245	329.784764915421
11639.0306122449	329.787180737399
11645.4081632653	329.789614216674
11651.7857142857	329.792064990354
11658.1632653061	329.794532701147
11664.5408163265	329.797016997266
11670.9183673469	329.79951753234
11677.2959183673	329.802033965364
11683.6734693878	329.804565960604
11690.0510204082	329.807113187513
11696.4285714286	329.809675320658
11702.806122449	329.812252039664
11709.1836734694	329.814843029122
11715.5612244898	329.817447978508
11721.9387755102	329.820066582129
11728.3163265306	329.822698539056
11734.693877551	329.825343553036
11741.0714285714	329.828001332422
11747.4489795918	329.830671590129
11753.8265306122	329.833354043553
11760.2040816327	329.836048414494
11766.5816326531	329.838754429102
11772.9591836735	329.841471817825
11779.3367346939	329.844200315328
11785.7142857143	329.846939660427
11792.0918367347	329.849689596044
11798.4693877551	329.852449869145
11804.8469387755	329.855220230668
11811.2244897959	329.858000435464
11817.6020408163	329.860790242258
11823.9795918367	329.86358941358
11830.3571428571	329.866397715696
11836.7346938776	329.86921491857
11843.112244898	329.872040795813
11849.4897959184	329.874875124612
11855.8673469388	329.87771768568
11862.2448979592	329.880568263216
11868.6224489796	329.883426644849
11875	329.886292621577
11881.3775510204	329.88916598772
11887.7551020408	329.892046540884
11894.1326530612	329.894934081901
11900.5102040816	329.897828414774
11906.887755102	329.900729346642
11913.2653061224	329.903636687735
11919.6428571429	329.906550251317
11926.0204081633	329.90946985364
11932.3979591837	329.912395313914
11938.7755102041	329.915326454255
11945.1530612245	329.918263099633
11951.5306122449	329.921205077836
11957.9081632653	329.924152219437
11964.2857142857	329.92710435774
11970.6632653061	329.930061328738
11977.0408163265	329.93302297108
11983.4183673469	329.935989126035
11989.7959183673	329.938959637439
11996.1734693878	329.941934351661
12002.5510204082	329.944913117576
12008.9285714286	329.947895786517
12015.306122449	329.950882212234
12021.6836734694	329.953872250865
12028.0612244898	329.956865760904
12034.4387755102	329.959862603158
12040.8163265306	329.962862640707
12047.193877551	329.965865738883
12053.5714285714	329.968871765232
12059.9489795918	329.971880589473
12066.3265306122	329.974892083468
12072.7040816327	329.977906121199
12079.0816326531	329.980922578727
12085.4591836735	329.983941334158
12091.8367346939	329.986962267616
12098.2142857143	329.98998526122
12104.5918367347	329.993010199042
12110.9693877551	329.996036967076
12117.3469387755	329.999065453222
12123.7244897959	330.00209554725
12130.1020408163	330.005127140765
12136.4795918367	330.008160127186
12142.8571428571	330.011194401722
12149.2346938776	330.014229861338
12155.612244898	330.017266404728
12161.9897959184	330.020303932292
12168.3673469388	330.023342346111
12174.7448979592	330.026381549917
12181.1224489796	330.029421449069
12187.5	330.032461950531
12193.8775510204	330.035502962847
12200.2551020408	330.03854439611
12206.6326530612	330.041586161946
12213.0102040816	330.04462817349
12219.387755102	330.04767034536
12225.7653061224	330.050712593632
12232.1428571429	330.053754835821
12238.5204081633	330.056796990865
12244.8979591837	330.059838979089
12251.2755102041	330.062880722192
12257.6530612245	330.065922143229
12264.0306122449	330.068963166584
12270.4081632653	330.072003717951
12276.7857142857	330.075043724313
12283.1632653061	330.078083113928
12289.5408163265	330.081121816303
12295.9183673469	330.084159762172
12302.2959183673	330.087196883487
12308.6734693878	330.090233113391
12315.0510204082	330.093268386205
12321.4285714286	330.096302637401
12327.806122449	330.099335803595
12334.1836734694	330.102367822525
12340.5612244898	330.105398633028
12346.9387755102	330.10842817503
12353.3163265306	330.111456389529
12359.693877551	330.114483218574
12366.0714285714	330.11750860525
12372.4489795918	330.120532493663
12378.8265306122	330.123554828927
12385.2040816327	330.12657555714
12391.5816326531	330.129594625374
12397.9591836735	330.132611981663
12404.3367346939	330.135627574984
12410.7142857143	330.138641355237
12417.0918367347	330.141653273241
12423.4693877551	330.144663280715
12429.8469387755	330.147671330261
12436.2244897959	330.150677375352
12442.6020408163	330.153681370324
12448.9795918367	330.156683270352
12455.3571428571	330.159683031446
12461.7346938776	330.16268061043
12468.112244898	330.165675964938
12474.4897959184	330.168669053395
12480.8673469388	330.171659835003
12487.2448979592	330.174648269737
12493.6224489796	330.177634318321
12500	330.180617942234


==> tiks/dyn-ecco/sig4-2-e-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	292.161781245788
25	323.575
30	368
35	368
40	368
45	368
50	368
55	368
60	368
65	368
70	368
75	368
80	368
85	368
90	368
95	368
100	368
105	368
110	368
115	368
120	368
125	368
130	368
135	368
140	368
145	368
150	368
155	368
160	368
165	368
170	368
175	368
180	368
185	368
190	368
195	368
200	368
205	368
210	368
215	368
220	368
225	368
230	368
235	368
240	368
245	368
250	368
255	368
260	368
265	368
270	368
275	368
280	368
285	368
290	368
295	368
300	368
305	368
310	368
315	368
320	368
325	368
330	368
335	368
340	368
345	368
350	368
355	368
360	368
365	368
370	368
375	368
380	368
385	368
390	368
395	368
400	368
405	368
410	368
415	368
420	368
425	368
430	368
435	368
440	368
445	368
450	368
455	368
460	368
465	368
470	368
475	368
480	368
485	368
490	368
495	368
500	368
505	368
510	368
515	368
520	368
525	368
530	368
535	368
540	368
545	368
550	368
555	368
560	368
565	368
570	368
575	368
580	368
585	368
590	368
595	368
600	368
605	368
610	368
615	368
620	368
625	368
630	368
635	368
640	368
645	368
650	368
655	368
660	368
665	368
670	368
675	368
680	368
685	368
690	368
695	368
700	368
705	368
710	368
715	368
720	368
725	368
730	368
735	368
740	368
745	368
750	368
755	368
760	368
765	368
770	368
775	368
780	368
785	368
790	368
795	368
800	368
805	368
810	368
815	368
820	368
825	368
830	368
835	368
840	368
845	368
850	368
855	368
860	368
865	368
870	368
875	368
880	368
885	368
890	368
895	368
900	368
905	368
910	368
915	368
920	368
925	368
930	368
935	368
940	368
945	368
950	368
955	368
960	368
965	368
970	368
975	368
980	368
985	368
990	367.838395913364
995	367.355354221647
1000	366.556167230707
1005	365.449591000457
1010	364.047749411641
1015	362.366001334061
1020	360.422772351583
1025	358.239352887586
1030	355.839664942628
1035	353.25
1040	350.498730970736
1045	347.616001334061
1050	344.633394879124
1055	341.583589666396
1060	338.5
1065	335.416410333604
1070	332.366605120876
1075	329.383998665939
1080	326.501269029264
1085	323.75
1090	321.160335057372
1095	318.760647112414
1100	316.577227648417
1105	314.633998665939
1110	312.952250588359
1115	311.550408999543
1120	310.443832769293
1125	309.644645778353
1130	309
1135	309
1140	309
1145	309
1150	309
1155	309
1160	309
1165	309
1170	309
1175	309
1180	309
1185	309
1190	309
1195	309
1200	309
1205	309
1210	309
1215	309
1220	309
1225	309
1230	309
1235	309
1240	309
1245	309
1250	309
1255	309
1260	309
1265	309
1270	309
1275	309
1280	309
1285	309
1290	309
1295	309
1300	309
1305	309
1310	309
1315	309
1320	309
1325	309
1330	309
1335	309
1340	309
1345	309
1350	309
1355	309
1360	309
1365	309
1370	309
1375	309
1380	309
1385	309
1390	309
1395	309
1400	309
1405	309
1410	309
1415	309
1420	309
1425	309
1430	309
1435	309
1440	309
1445	309
1450	309
1455	309
1460	309
1465	309
1470	309
1475	309
1480	309
1485	309
1490	309
1495	309
1500	309
1505	309
1510	309
1515	309
1520	309
1525	309
1530	309
1535	309
1540	309
1545	309
1550	309
1555	309
1560	309
1565	309
1570	309
1575	309
1580	309
1585	309
1590	309
1595	309
1600	309
1605	309
1610	309
1615	309
1620	309
1625	309
1630	309
1635	309
1640	309
1645	309
1650	309
1655	309
1660	309
1665	309
1670	309
1675	309
1680	309
1685	309
1690	309
1695	309
1700	309
1705	309
1710	309
1715	309
1720	309
1725	309
1730	309
1735	309
1740	309
1745	309
1750	309
1755	309
1760	309
1765	309
1770	309
1775	309
1780	309
1785	309
1790	309
1795	309
1800	309
1805	309
1810	309
1815	309
1820	309
1825	309
1830	309
1835	309
1840	309
1845	309
1850	309
1855	309
1860	309
1865	309
1870	309
1875	309
1880	309
1885	309
1890	309
1895	309
1900	309
1905	309
1910	309
1915	309
1920	309
1925	309
1930	309
1935	309
1940	309
1945	309
1950	309
1955	309
1960	309
1965	309
1970	309
1975	309
1980	309
1985	309
1990	309
1995	309
2000	309
2005	309
2010	309
2015	309
2020	309
2025	309
2030	309
2035	309
2040	309
2045	309
2050	309
2055	309
2060	309
2065	309
2070	309
2075	309
2080	309
2085	309
2090	309
2095	309
2100	309
2105	309
2110	309
2115	309
2120	309
2125	309
2130	309
2135	309
2140	309
2145	309
2150	309
2155	309
2160	309
2165	309
2170	309
2175	309
2180	309
2185	309
2190	309
2195	309
2200	309
2205	309
2210	309
2215	309
2220	309
2225	309
2230	309
2235	309
2240	309
2245	309
2250	309
2255	309
2260	309
2265	309
2270	309
2275	309
2280	309
2285	309
2290	309
2295	309
2300	309
2305	309
2310	309
2315	309
2320	309
2325	309
2330	309
2335	309
2340	309
2345	309
2350	309
2355	309
2360	309
2365	309
2370	309
2375	309
2380	309
2385	309
2390	309
2395	309
2400	309
2405	309
2410	309
2415	309
2420	309
2425	309
2430	309
2435	309
2440	309
2445	309
2450	309
2455	309
2460	309
2465	309
2470	309
2475	309
2480	309
2485	309
2490	309
2495	309
2500	309
2505	309
2510	309
2515	309
2520	309
2525	309
2530	309
2535	309
2540	309
2545	309
2550	309
2555	309
2560	309
2565	309
2570	309
2575	309
2580	309
2585	309
2590	309
2595	309
2600	309
2605	309
2610	309
2615	309
2620	309
2625	309
2630	309
2635	309
2640	309
2645	309
2650	309
2655	309
2660	309
2665	309
2670	309
2675	309
2680	309
2685	309
2690	309
2695	309
2700	309
2705	309
2710	309
2715	309
2720	309
2725	309
2730	309
2735	309
2740	309
2745	309
2750	309
2755	309
2760	309
2765	309
2770	309
2775	309
2780	309
2785	309
2790	309
2795	309
2800	309
2805	309
2810	309
2815	309
2820	309
2825	309
2830	309
2835	309
2840	309
2845	309
2850	309
2855	309
2860	309
2865	309
2870	309
2875	309
2880	309
2885	309
2890	309
2895	309
2900	309
2905	309
2910	309
2915	309
2920	309
2925	309
2930	309
2935	309
2940	309
2945	309
2950	309
2955	309
2960	309
2965	309
2970	309
2975	309
2980	309
2985	309
2990	309
2995	309
3000	309
3005	309
3010	309
3015	309
3020	309
3025	309
3030	309
3035	309
3040	309
3045	309
3050	309
3055	309
3060	309
3065	309
3070	309
3075	309
3080	309
3085	309
3090	309
3095	309
3100	309
3105	309
3110	309
3115	309
3120	309
3125	309
3130	309
3135	309
3140	309
3145	309
3150	309
3155	309
3160	309
3165	309
3170	309
3175	309
3180	309
3185	309
3190	309
3195	309
3200	309
3205	309
3210	309
3215	309
3220	309
3225	309
3230	309
3235	309
3240	309
3245	309
3250	309
3255	309
3260	309
3265	309
3270	309
3275	309
3280	309
3285	309
3290	309
3295	309
3300	309
3305	309
3310	309
3315	309
3320	309
3325	309
3330	309
3335	309
3340	309
3345	309
3350	309
3355	309
3360	309
3365	309
3370	309
3375	309
3380	309
3385	309
3390	309
3395	309
3400	309
3405	309
3410	309
3415	309
3420	309
3425	309
3430	309
3435	309
3440	309
3445	309
3450	309
3455	309
3460	309
3465	309
3470	309
3475	309
3480	309
3485	309
3490	309
3495	309
3500	309
3505	309
3510	309
3515	309
3520	309
3525	309
3530	309
3535	309
3540	309
3545	309
3550	309
3555	309
3560	309
3565	309
3570	309
3575	309
3580	309
3585	309
3590	309
3595	309
3600	309
3605	309
3610	309
3615	309
3620	309
3625	309
3630	309
3635	309
3640	309
3645	309
3650	309
3655	309
3660	309
3665	309
3670	309
3675	309
3680	309
3685	309
3690	309
3695	309
3700	309
3705	309
3710	309
3715	309
3720	309
3725	309
3730	309
3735	309
3740	309
3745	309
3750	309
3755	309
3760	309
3765	309
3770	309
3775	309
3780	309
3785	309
3790	309
3795	309
3800	309
3805	309
3810	309
3815	309
3820	309
3825	309
3830	309
3835	309
3840	309
3845	309
3850	309
3855	309
3860	309
3865	309
3870	309
3875	309
3880	309
3885	309
3890	309
3895	309
3900	309
3905	309
3910	309
3915	309
3920	309
3925	309
3930	309
3935	309
3940	309
3945	309
3950	309
3955	309
3960	309
3965	309
3970	309
3975	309
3980	309
3985	309
3990	309
3995	309
4000	309
4005	309
4010	309
4015	309
4020	309
4025	309
4030	309
4035	309
4040	309
4045	309
4050	309
4055	309
4060	309
4065	309
4070	309
4075	309
4080	309
4085	309
4090	309
4095	309
4100	309
4105	309
4110	309
4115	309
4120	309
4125	309
4130	309
4135	309
4140	309
4145	309
4150	309
4155	309
4160	309
4165	309
4170	309
4175	309
4180	309
4185	309
4190	309
4195	309
4200	309
4205	309
4210	309
4215	309
4220	309
4225	309
4230	309
4235	309
4240	309
4245	309
4250	309
4255	309
4260	309
4265	309
4270	309
4275	309
4280	309
4285	309
4290	309
4295	309
4300	309
4305	309
4310	309
4315	309
4320	309
4325	309
4330	309
4335	309
4340	309
4345	309
4350	309
4355	309
4360	309
4365	309
4370	309
4375	309
4380	309
4385	309
4390	309
4395	309
4400	309
4405	309
4410	309
4415	309
4420	309
4425	309
4430	309
4435	309
4440	309
4445	309
4450	309
4455	309
4460	309
4465	309
4470	309
4475	309
4480	309
4485	309
4490	309
4495	309
4500	309
4505	309
4510	309
4515	309
4520	309
4525	309
4530	309
4535	309
4540	309
4545	309
4550	309
4555	309
4560	309
4565	309
4570	309
4575	309
4580	309
4585	309
4590	309
4595	309
4600	309
4605	309
4610	309
4615	309
4620	309
4625	309
4630	309
4635	309
4640	309
4645	309
4650	309
4655	309
4660	309
4665	309
4670	309
4675	309
4680	309
4685	309
4690	309
4695	309
4700	309
4705	309
4710	309
4715	309
4720	309
4725	309
4730	309
4735	309
4740	309
4745	309
4750	309
4755	309
4760	309
4765	309
4770	309
4775	309
4780	309
4785	309
4790	309
4795	309
4800	309
4805	309
4810	309
4815	309
4820	309
4825	309
4830	309
4835	309
4840	309
4845	309
4850	309
4855	309
4860	309
4865	309
4870	309
4875	309
4880	309
4885	309
4890	309
4895	309
4900	309
4905	309
4910	309
4915	309
4920	309
4925	309
4930	309
4935	309
4940	309
4945	309
4950	309
4955	309
4960	309
4965	309
4970	309
4975	309
4980	309
4985	309
4990	309
4995	309
5000	309
5005	309
5010	309
5015	309
5020	309
5025	309
5030	309
5035	309
5040	309
5045	309
5050	309
5055	309
5060	309
5065	309
5070	309
5075	309
5080	309
5085	309
5090	309
5095	309
5100	309
5105	309
5110	309
5115	309
5120	309
5125	309
5130	309
5135	309
5140	309
5145	309
5150	309
5155	309
5160	309
5165	309
5170	309
5175	309
5180	309
5185	309
5190	309
5195	309
5200	309
5205	309
5210	309
5215	309
5220	309
5225	309
5230	309
5235	309
5240	309
5245	309
5250	309
5255	309
5260	309
5265	309
5270	309
5275	309
5280	309
5285	309
5290	309
5295	309
5300	309
5305	309
5310	309
5315	309
5320	309
5325	309
5330	309
5335	309
5340	309
5345	309
5350	309
5355	309
5360	309
5365	309
5370	309
5375	309
5380	309
5385	309
5390	309
5395	309
5400	309
5405	309
5410	309
5415	309
5420	309
5425	309
5430	309
5435	309
5440	309
5445	309
5450	309
5455	309
5460	309
5465	309
5470	309
5475	309
5480	309
5485	309
5490	309
5495	309
5500	309
5505	309
5510	309
5515	309
5520	309
5525	309
5530	309
5535	309
5540	309
5545	309
5550	309
5555	309
5560	309
5565	309
5570	309
5575	309
5580	309
5585	309
5590	309
5595	309
5600	309
5605	309
5610	309
5615	309
5620	309
5625	309
5630	309
5635	309
5640	309
5645	309
5650	309
5655	309
5660	309
5665	309
5670	309
5675	309
5680	309
5685	309
5690	309
5695	309
5700	309
5705	309
5710	309
5715	309
5720	309
5725	309
5730	309
5735	309
5740	309
5745	309
5750	309
5755	309
5760	309
5765	309
5770	309
5775	309
5780	309
5785	309
5790	309
5795	309
5800	309
5805	309
5810	309
5815	309
5820	309
5825	309
5830	309
5835	309
5840	309
5845	309
5850	309
5855	309
5860	309
5865	309
5870	309
5875	309
5880	309
5885	309
5890	309
5895	309
5900	309
5905	309
5910	309
5915	309
5920	309
5925	309
5930	309
5935	309
5940	309
5945	309
5950	309
5955	309
5960	309
5965	309
5970	309
5975	309
5980	309
5985	309
5990	309
5995	309
6000	309
6005	309
6010	309
6015	309
6020	309
6025	309
6030	309
6035	309
6040	309
6045	309
6050	309
6055	309
6060	309
6065	309
6070	309
6075	309
6080	309
6085	309
6090	309
6095	309
6100	309
6105	309
6110	309
6115	309
6120	309
6125	309
6130	309
6135	309
6140	309
6145	309
6150	309
6155	309
6160	309
6165	309
6170	309
6175	309
6180	309
6185	309
6190	309
6195	309
6200	309
6205	309
6210	309
6215	309
6220	309
6225	309
6230	309
6235	309
6240	309
6245	309
6250	309
6255	309
6260	309
6265	309
6270	309
6275	309
6280	309
6285	309
6290	309
6295	309
6300	309
6305	309
6310	309
6315	309
6320	309
6325	309
6330	309
6335	309
6340	309
6345	309
6350	309
6355	309
6360	309
6365	309
6370	309
6375	309
6380	309
6385	309
6390	309
6395	309
6400	309
6405	309
6410	309
6415	309
6420	309
6425	309
6430	309
6435	309
6440	309
6445	309
6450	309
6455	309
6460	309
6465	309
6470	309
6475	309
6480	309
6485	309
6490	309
6495	309
6500	309
6505	309
6510	309
6515	309
6520	309
6525	309
6530	309
6535	309
6540	309
6545	309
6550	309
6555	309
6560	309
6565	309
6570	309
6575	309
6580	309
6585	309
6590	309
6595	309
6600	309
6605	309
6610	309
6615	309
6620	309
6625	309
6630	309
6635	309
6640	309
6645	309
6650	309
6655	309
6660	309
6665	309
6670	309
6675	309
6680	309
6685	309
6690	309
6695	309
6700	309
6705	309
6710	309
6715	309
6720	309
6725	309
6730	309
6735	309
6740	309
6745	309
6750	309
6755	309
6760	309
6765	309
6770	309
6775	309
6780	309
6785	309
6790	309
6795	309
6800	309
6805	309
6810	309
6815	309
6820	309
6825	309
6830	309
6835	309
6840	309
6845	309
6850	309
6855	309
6860	309
6865	309
6870	309
6875	309
6880	309
6885	309
6890	309
6895	309
6900	309
6905	309
6910	309
6915	309
6920	309
6925	309
6930	309
6935	309
6940	309
6945	309
6950	309
6955	309
6960	309
6965	309
6970	309
6975	309
6980	309
6985	309
6990	309
6995	309
7000	309
7005	309
7010	309
7015	309
7020	309
7025	309
7030	309
7035	309
7040	309
7045	309
7050	309
7055	309
7060	309
7065	309
7070	309
7075	309
7080	309
7085	309
7090	309
7095	309
7100	309
7105	309
7110	309
7115	309
7120	309
7125	309
7130	309
7135	309
7140	309
7145	309
7150	309
7155	309
7160	309
7165	309
7170	309
7175	309
7180	309
7185	309
7190	309
7195	309
7200	309
7205	309
7210	309
7215	309
7220	309
7225	309
7230	309
7235	309
7240	309
7245	309
7250	309
7255	309
7260	309
7265	309
7270	309
7275	309
7280	309
7285	309
7290	309
7295	309
7300	309
7305	309
7310	309
7315	309
7320	309
7325	309
7330	309
7335	309
7340	309
7345	309
7350	309
7355	309
7360	309
7365	309
7370	309
7375	309
7380	309
7385	309
7390	309
7395	309
7400	309
7405	309
7410	309
7415	309
7420	309
7425	309
7430	309
7435	309
7440	309
7445	309
7450	309
7455	309
7460	309
7465	309
7470	309
7475	309
7480	309
7485	309
7490	309
7495	309
7500	309
7505	309
7510	309
7515	309
7520	309
7525	309
7530	309
7535	309
7540	309
7545	309
7550	309
7555	309
7560	309
7565	309
7570	309
7575	309
7580	309
7585	309
7590	309
7595	309
7600	309
7605	309
7610	309
7615	309
7620	309
7625	309
7630	309
7635	309
7640	309
7645	309
7650	309
7655	309
7660	309
7665	309
7670	309
7675	309
7680	309
7685	309
7690	309
7695	309
7700	309
7705	309
7710	309
7715	309
7720	309
7725	309
7730	309
7735	309
7740	309
7745	309
7750	309
7755	309
7760	309
7765	309
7770	309
7775	309
7780	309
7785	309
7790	309
7795	309
7800	309
7805	309
7810	309
7815	309
7820	309
7825	309
7830	309
7835	309
7840	309
7845	309
7850	309
7855	309
7860	309
7865	309
7870	309
7875	309
7880	309
7885	309
7890	309
7895	309
7900	309
7905	309
7910	309
7915	309
7920	309
7925	309
7930	309
7935	309
7940	309
7945	309
7950	309
7955	309
7960	309
7965	309
7970	309
7975	309
7980	309
7985	309
7990	309
7995	309
8000	309
8005	309
8010	309
8015	309
8020	309
8025	309
8030	309
8035	309
8040	309
8045	309
8050	309
8055	309
8060	309
8065	309
8070	309
8075	309
8080	309
8085	309
8090	309
8095	309
8100	309
8105	309
8110	309
8115	309
8120	309
8125	309
8130	309
8135	309
8140	309
8145	309
8150	309
8155	309
8160	309
8165	309
8170	309
8175	309
8180	309
8185	309
8190	309
8195	309
8200	309
8205	309
8210	309
8215	309
8220	309
8225	309
8230	309
8235	309
8240	309
8245	309
8250	309
8255	309
8260	309
8265	312.205798182667
8270	321.509386868441
8275	336.000065974843
8280	354.259386868441
8285	374.5
8290	394.740613131559
8295	412.999934025157
8300	427.490613131559
8305	440
8310	440
8315	440
8320	440
8325	440
8330	440
8335	440
8340	440
8345	440
8350	440
8355	440
8360	440
8365	440
8370	440
8375	440
8380	440
8385	440
8390	440
8395	440
8400	440
8405	440
8410	440
8415	440
8420	440
8425	440
8430	440
8435	440
8440	440
8445	440
8450	440
8455	440
8460	440
8465	440
8470	440
8475	440
8480	440
8485	440
8490	440
8495	440
8500	440
8505	440
8510	440
8515	440
8520	440
8525	440
8530	440
8535	440
8540	440
8545	440
8550	440
8555	440
8560	440
8565	440
8570	440
8575	440
8580	440
8585	440
8590	440
8595	440
8600	440
8605	440
8610	440
8615	440
8620	440
8625	440
8630	440
8635	440
8640	440
8645	440
8650	440
8655	440
8660	440
8665	440
8670	440
8675	440
8680	440
8685	440
8690	440
8695	440
8700	440
8705	440
8710	440
8715	440
8720	440
8725	440
8730	440
8735	440
8740	440
8745	440
8750	440
8755	440
8760	440
8765	440
8770	440
8775	440
8780	440
8785	440
8790	440
8795	440
8800	440
8805	440
8810	440
8815	440
8820	440
8825	440
8830	440
8835	440
8840	440
8845	440
8850	440
8855	440
8860	440
8865	440
8870	440
8875	440
8880	440
8885	440
8890	440
8895	440
8900	440
8905	440
8910	440
8915	440
8920	440
8925	440
8930	440
8935	440
8940	440
8945	440
8950	440
8955	440
8960	440
8965	440
8970	440
8975	440
8980	440
8985	440
8990	440
8995	440
9000	440
9005	440
9010	440
9015	440
9020	440
9025	440
9030	440
9035	440
9040	440
9045	440
9050	440
9055	440
9060	440
9065	440
9070	440
9075	440
9080	440
9085	440
9090	440
9095	440
9100	440
9105	440
9110	440
9115	440
9120	440
9125	440
9130	440
9135	440
9140	440
9145	440
9150	440
9155	440
9160	440
9165	440
9170	440
9175	440
9180	440
9185	440
9190	440
9195	440
9200	440
9205	440
9210	440
9215	440
9220	440
9225	440
9230	440
9235	440
9240	440
9245	440
9250	440
9255	440
9260	440
9265	440
9270	440
9275	440
9280	440
9285	440
9290	440
9295	440
9300	440
9305	440
9310	440
9315	440
9320	440
9325	440
9330	440
9335	440
9340	440
9345	440
9350	440
9355	440
9360	440
9365	440
9370	440
9375	440
9380	440
9385	440
9390	440
9395	440
9400	440
9405	440
9410	440
9415	440
9420	440
9425	439.940801852848
9430	439.763441039434
9435	439.468617521861
9440	439.057494833859
9445	438.531695488855
9450	437.893294576648
9455	437.144811573981
9460	436.289200401316
9465	435.32983776506
9470	434.270509831248
9475	433.115397283274
9480	431.869058822642
9485	430.536413177861
9490	429.122719692461
9495	427.633557568774
9500	426.07480384937
9505	424.452610223051
9510	422.773378746952
9515	421.04373658054
9520	419.270509831248
9525	417.460696614946
9530	415.621439437572
9535	413.759997006929
9540	411.883715585879
9545	410
9550	408.116284414121
9555	406.240002993071
9560	404.378560562428
9565	402.539303385054
9570	400.729490168752
9575	398.95626341946
9580	397.226621253048
9585	395.547389776949
9590	393.92519615063
9595	392.366442431226
9600	390.877280307539
9605	389.463586822139
9610	388.130941177358
9615	386.884602716726
9620	385.729490168752
9625	384.67016223494
9630	383.710799598684
9635	382.855188426019
9640	382.106705423352
9645	381.468304511145
9650	380.942505166141
9655	380.531382478139
9660	380.236558960566
9665	380
9670	380
9675	380
9680	380
9685	380
9690	380
9695	380
9700	380
9705	380
9710	380
9715	380
9720	380
9725	380
9730	380
9735	380
9740	380
9745	380
9750	380
9755	380
9760	380
9765	380
9770	380
9775	380
9780	380
9785	380
9790	380
9795	380
9800	380
9805	380
9810	380
9815	380
9820	380
9825	380
9830	380
9835	380
9840	380
9845	380
9850	380
9855	380
9860	380
9865	380
9870	380
9875	380
9880	380
9885	380
9890	380
9895	380
9900	380
9905	380
9910	380
9915	380
9920	380
9925	380
9930	380
9935	380
9940	380
9945	380
9950	380
9955	380
9960	380
9965	380
9970	380
9975	380
9980	380
9985	380
9990	380
9995	380
10000	380
10005	380
10010	380
10015	380
10020	380
10025	380
10030	380
10035	380
10040	380
10045	380
10050	380
10055	380
10060	380
10065	380
10070	380
10075	380
10080	380
10085	380
10090	380
10095	380
10100	380
10105	380
10110	380
10115	380
10120	380
10125	380
10130	380
10135	380
10140	380
10145	380
10150	380
10155	380
10160	380
10165	380
10170	380
10175	380
10180	380
10185	380
10190	380
10195	380
10200	380
10205	380
10210	380
10215	380
10220	380
10225	380
10230	380
10235	380
10240	380
10245	380
10250	380
10255	380
10260	380
10265	380
10270	380
10275	380
10280	380
10285	380
10290	380
10295	380
10300	380
10305	380
10310	380
10315	380
10320	380
10325	380
10330	380
10335	380
10340	380
10345	380
10350	380
10355	380
10360	380
10365	380
10370	380
10375	380
10380	380
10385	380
10390	380
10395	380
10400	380
10405	380
10410	380
10415	380
10420	380
10425	380
10430	380
10435	380
10440	380
10445	380
10450	380
10455	380
10460	380
10465	380
10470	380
10475	380
10480	380
10485	380
10490	380
10495	380
10500	380
10505	380
10510	380
10515	380
10520	380
10525	380
10530	380
10535	380
10540	380
10545	380
10550	380
10555	380
10560	380
10565	380
10570	380
10575	380
10580	380
10585	380
10590	380
10595	380
10600	380
10605	380
10610	380
10615	380
10620	380
10625	380
10630	380
10635	380
10640	380
10645	380
10650	380
10655	380
10660	380
10665	380
10670	380
10675	380
10680	380
10685	380
10690	380
10695	380
10700	380
10705	380
10710	380
10715	380
10720	380
10725	380
10730	380
10735	380
10740	380
10745	380
10750	380
10755	380
10760	380
10765	380
10770	380
10775	380
10780	380
10785	380
10790	380
10795	380
10800	380
10805	380
10810	380
10815	380
10820	380
10825	380
10830	380
10835	380
10840	380
10845	380
10850	380
10855	380
10860	380
10865	380
10870	380
10875	380
10880	380
10885	380
10890	380
10895	380
10900	380
10905	380
10910	380
10915	380
10920	380
10925	380
10930	380
10935	380
10940	380
10945	380
10950	380
10955	380
10960	380
10965	380
10970	380
10975	380
10980	380
10985	380
10990	380
10995	380
11000	380
11005	380
11010	380
11015	380
11020	380
11025	380
11030	380
11035	380
11040	380
11045	380
11050	380
11055	380
11060	380
11065	380
11070	380
11075	380
11080	380
11085	380
11090	380
11095	380
11100	380
11105	380
11110	380
11115	380
11120	380
11125	380
11130	380
11135	380
11140	380
11145	380
11150	380
11155	380
11160	380
11165	380
11170	380
11175	380
11180	380
11185	380
11190	380
11195	380
11200	380
11205	380
11210	380
11215	380
11220	380
11225	380
11230	380
11235	380
11240	380
11245	380
11250	380
11255	380
11260	380
11265	380
11270	380
11275	380
11280	380
11285	380
11290	380
11295	380
11300	380
11305	380
11310	380
11315	380
11320	380
11325	380
11330	380
11335	380
11340	380
11345	380
11350	380
11355	380
11360	380
11365	380
11370	380
11375	380
11380	380
11385	380
11390	380
11395	380
11400	380
11405	380
11410	380
11415	380
11420	380
11425	380
11430	380
11435	380
11440	380
11445	380
11450	380
11455	380
11460	380
11465	380
11470	380
11475	380
11480	380
11485	380
11490	380
11495	380
11500	380
11505	380
11510	380
11515	380
11520	380
11525	380
11530	380
11535	380
11540	380
11545	380
11550	380
11555	380
11560	380
11565	380
11570	380
11575	380
11580	380
11585	380
11590	380
11595	380
11600	380
11605	380
11610	380
11615	380
11620	380
11625	380
11630	380
11635	380
11640	380
11645	380
11650	380
11655	380
11660	380
11665	380
11670	380
11675	380
11680	380
11685	380
11690	380
11695	380
11700	380
11705	380
11710	380
11715	380
11720	380
11725	380
11730	380
11735	380
11740	380
11745	380
11750	380
11755	380
11760	380
11765	380
11770	380
11775	380
11780	380
11785	380
11790	380
11795	380
11800	380
11805	380
11810	380
11815	380
11820	380
11825	380
11830	380
11835	380
11840	380
11845	380
11850	380
11855	380
11860	380
11865	380
11870	380
11875	380
11880	380
11885	380
11890	380
11895	380
11900	380
11905	380
11910	380
11915	380
11920	380
11925	380
11930	380
11935	380
11940	380
11945	380
11950	380
11955	380
11960	380
11965	380
11970	380
11975	380
11980	380
11985	380
11990	380
11995	380
12000	380
12005	380
12010	380
12015	380
12020	380
12025	380
12030	380
12035	380
12040	380
12045	380
12050	380
12055	380
12060	380
12065	380
12070	380
12075	380
12080	380
12085	380
12090	380
12095	380
12100	380
12105	380
12110	380
12115	380
12120	380
12125	380
12130	380
12135	380
12140	380
12145	380
12150	380
12155	380
12160	380
12165	380
12170	380
12175	380
12180	380
12185	380
12190	380
12195	380
12200	380
12205	380
12210	380
12215	380
12220	380
12225	380
12230	380
12235	380
12240	380
12245	380
12250	380
12255	380
12260	380
12265	380
12270	380
12275	380
12280	380
12285	380
12290	380
12295	380
12300	380
12305	380
12310	380
12315	380
12320	380
12325	380
12330	380
12335	380
12340	380
12345	380
12350	380
12355	380
12360	380
12365	380
12370	380
12375	380
12380	380
12385	380
12390	380
12395	380
12400	380
12405	380
12410	380
12415	380
12420	380
12425	380
12430	380
12435	380
12440	380
12445	380
12450	380
12455	380
12460	380
12465	380
12470	380
12475	380
12480	380
12485	380
12490	380
12495	380
12500	380


==> tiks/dyn-ecco/sig4-7-1.tsv <==
0	279.150000073505
6.37755102040816	279.15040900875
12.7551020408163	279.150347387601
19.1326530612245	279.150195064394
25.5102040816327	279.149981814204
31.8877551020408	279.149891181379
38.265306122449	279.15162405306
44.6428571428571	279.159525522116
51.0204081632653	279.178870138323
57.3979591836735	279.213126022893
63.7755102040816	279.275423637557
70.1530612244898	279.367916460573
76.530612244898	279.484904658838
82.9081632653061	279.633414212758
89.2857142857143	279.817024331467
95.6632653061225	280.037117294188
102.040816326531	280.293150354852
108.418367346939	280.583390730819
114.795918367347	280.905456696927
121.173469387755	281.256628432388
127.551020408163	281.634058734018
133.928571428571	282.034914501053
140.30612244898	282.456463867339
146.683673469388	282.896127408945
153.061224489796	283.351505488133
159.438775510204	283.820388388262
165.816326530612	284.300756992287
172.19387755102	284.790777922582
178.571428571429	285.28879391555
184.948979591837	285.793311817601
191.326530612245	286.3029904492
197.704081632653	286.816628592781
204.081632653061	287.333152165922
210.459183673469	287.851602414489
216.836734693878	288.371125274508
223.214285714286	288.89096128696
229.591836734694	289.410435841622
235.969387755102	289.928950671748
242.34693877551	290.445976343438
248.724489795918	290.96104501489
255.102040816327	291.473743900422
261.479591836735	291.983709609608
267.857142857143	292.490623089741
274.234693877551	292.994204757059
280.612244897959	293.494210288235
286.989795918367	293.990426967933
293.367346938775	294.482670306615
299.744897959184	294.970780912423
306.122448979592	295.454621812459
312.5	295.934076114053
318.877551020408	296.409044773708
325.255102040816	296.879444634461
331.632653061225	297.345206737111
338.010204081633	297.806274808121
344.387755102041	298.262603828509
350.765306122449	298.71415881003
357.142857142857	299.160913737113
363.520408163265	299.602850581609
369.897959183673	300.039958409794
376.275510204082	300.472232619774
382.65306122449	300.899674274859
389.030612244898	301.322289468264
395.408163265306	301.740088772647
401.785714285714	302.153086767158
408.163265306122	302.56130161024
414.540816326531	302.964754640457
420.918367346939	303.363470036898
427.295918367347	303.757474525943
433.673469387755	304.146797105739
440.051020408163	304.531468800588
446.428571428571	304.911522451541
452.80612244898	305.286992532601
459.183673469388	305.65791497561
465.561224489796	306.024327020481
471.938775510204	306.386267087107
478.316326530612	306.7437746585
484.69387755102	307.09689017308
491.071428571429	307.445654933973
497.448979591837	307.790111031487
503.826530612245	308.130301269622
510.204081632653	308.466269102213
516.581632653061	308.79805857966
522.959183673469	309.125714302721
529.336734693878	309.449281378681
535.714285714286	309.76880538549
542.091836734694	310.084332342732
548.469387755102	310.395908685239
554.84693877551	310.703581239607
561.224489795918	311.007397206167
567.602040816327	311.307404145229
573.979591836735	311.603649963369
580.357142857143	311.896182902775
586.734693877551	312.185051533973
593.112244897959	312.470304749909
599.489795918367	312.751991759045
605.867346938776	313.03016208041
612.244897959184	313.304865540015
618.622448979592	313.57615226516
625	313.844072677218
631.377551020408	314.108677484054
637.755102040816	314.370017670747
644.132653061224	314.628144485041
650.510204081633	314.883109419892
656.887755102041	315.134964192419
663.265306122449	315.383760716863
669.642857142857	315.629551070576
676.020408163265	315.872387454357
682.397959183673	316.112322145482
688.775510204082	316.349407442202
695.15306122449	316.583695600835
701.530612244898	316.815238764754
707.908163265306	317.044088884377
714.285714285714	317.270297631313
720.663265306122	317.493916306085
727.040816326531	317.714995738081
733.418367346939	317.93358618214
739.795918367347	318.14973721576
746.173469387755	318.363497633696
752.551020408163	318.574915339929
758.928571428571	318.78403724963
765.30612244898	318.990909196886
771.683673469388	319.195575845352
778.061224489796	319.398080607136
784.438775510204	319.598465581537
790.816326530612	319.79677150135
797.19387755102	319.993037685633
803.571428571429	320.187302012356
809.948979591837	320.379600907835
816.326530612245	320.569969342673
822.704081632653	320.758440835494
829.081632653061	320.945047479287
835.459183673469	321.129819974031
841.836734693878	321.31278766204
848.214285714286	321.493978572747
854.591836734694	321.673419480599
860.969387755102	321.851135961495
867.34693877551	322.027152448012
873.724489795918	322.201492293916
880.102040816327	322.374177839694
886.479591836735	322.545230473504
892.857142857143	322.714670690169
899.234693877551	322.882518155522
905.612244897959	323.048791765297
911.989795918367	323.21350969864
918.367346938776	323.376689471434
924.744897959184	323.538347989201
931.122448979592	323.698501593941
937.5	323.857166106285
943.877551020408	324.014356868422
950.255102040816	324.170088783185
956.632653061224	324.32437634834
963.010204081633	324.477233688167
969.387755102041	324.62867458492
975.765306122449	324.778712506111
982.142857142857	324.927360628288
988.520408163265	325.074631860038
994.897959183673	325.220538863482
1001.27551020408	325.365094072689
1007.65306122449	325.50830970982
1014.0306122449	325.650197801316
1020.40816326531	325.790770192036
1026.78571428571	325.930038557313
1033.16326530612	326.068014414036
1039.54081632653	326.204709131543
1045.91836734694	326.34013394077
1052.29591836735	326.474299942011
1058.67346938776	326.607218112631
1065.05102040816	326.738899314114
1071.42857142857	326.869354297912
1077.80612244898	326.998593710503
1084.18367346939	327.126628098717
1090.5612244898	327.2534679142
1096.9387755102	327.379123517069
1103.31632653061	327.503605179388
1109.69387755102	327.626923088712
1116.07142857143	327.749087350899
1122.44897959184	327.870107992353
1128.82653061224	327.989994962555
1135.20408163265	328.108758136314
1141.58163265306	328.226407315494
1147.95918367347	328.342952230478
1154.33673469388	328.458402541998
1160.71428571429	328.572767842533
1167.09183673469	328.686057657292
1173.4693877551	328.798281445339
1179.84693877551	328.909448600828
1186.22448979592	329.019568453848
1192.60204081633	329.128650270966
1198.97959183673	329.236703256185
1205.35714285714	329.343736551708
1211.73469387755	329.44975923839
1218.11224489796	329.554780336145
1224.48979591837	329.658808804699
1230.86734693878	329.761853544051
1237.24489795918	329.86392339464
1243.62244897959	329.965027137794
1250	330.065173496254
1256.37755102041	330.164371134404
1262.75510204082	330.262628658337
1269.13265306122	330.359954616343
1275.51020408163	330.456357499226
1281.88775510204	330.551845740352
1288.26530612245	330.646427715791
1294.64285714286	330.740111744743
1301.02040816327	330.832906089708
1307.39795918367	330.924818956425
1313.77551020408	331.015858494157
1320.15306122449	331.106032795997
1326.5306122449	331.195349898913
1332.90816326531	331.283817783704
1339.28571428571	331.371444375382
1345.66326530612	331.458237543345
1352.04081632653	331.544205101313
1358.41836734694	331.629354807453
1364.79591836735	331.713694364705
1371.17346938776	331.797231420879
1377.55102040816	331.879973568541
1383.92857142857	331.961928345314
1390.30612244898	332.043103234111
1396.68367346939	332.123505663133
1403.0612244898	332.203143005855
1409.4387755102	332.282022581391
1415.81632653061	332.360151654639
1422.19387755102	332.437537436198
1428.57142857143	332.514187082553
1434.94897959184	332.590107696384
1441.32653061224	332.66530632664
1447.70408163265	332.739789968463
1454.08163265306	332.813565563533
1460.45918367347	332.886640000288
1466.83673469388	332.959020113919
1473.21428571429	333.030712686431
1479.59183673469	333.101724447023
1485.9693877551	333.172062072229
1492.34693877551	333.241732185863
1498.72448979592	333.310741359278
1505.10204081633	333.379096111678
1511.47959183673	333.446802910193
1517.85714285714	333.513868169872
1524.23469387755	333.580298254067
1530.61224489796	333.646099474659
1536.98979591837	333.711278092068
1543.36734693878	333.775840315402
1549.74489795918	333.839792302846
1556.12244897959	333.90314016182
1562.5	333.965889948956
1568.87755102041	334.028047670435
1575.25510204082	334.089619282294
1581.63265306122	334.150610690518
1588.01020408163	334.211027751104
1594.38775510204	334.270876270481
1600.76530612245	334.330162005742
1607.14285714286	334.388890664666
1613.52040816327	334.447067905962
1619.89795918367	334.504699339651
1626.27551020408	334.561790527244
1632.65306122449	334.618346981759
1639.0306122449	334.674374168121
1645.40816326531	334.729877503469
1651.78571428571	334.784862357248
1658.16326530612	334.839334051357
1664.54081632653	334.893297860578
1670.91836734694	334.946759012819
1677.29591836735	334.999722689157
1683.67346938776	335.052194024156
1690.05102040816	335.104178106239
1696.42857142857	335.155679977873
1702.80612244898	335.206704635634
1709.18367346939	335.257257030646
1715.5612244898	335.307342068886
1721.9387755102	335.356964611281
1728.31632653061	335.406129473932
1734.69387755102	335.454841428537
1741.07142857143	335.503105202635
1747.44897959184	335.550925479674
1753.82653061224	335.598306899383
1760.20408163265	335.645254058135
1766.58163265306	335.691771509123
1772.95918367347	335.737863762494
1779.33673469388	335.783535285792
1785.71428571429	335.828790504255
1792.09183673469	335.873633800918
1798.4693877551	335.918069516896
1804.84693877551	335.962101951796
1811.22448979592	336.005735363956
1817.60204081633	336.048973970543
1823.97959183673	336.091821947961
1830.35714285714	336.134283432199
1836.73469387755	336.176362518993
1843.11224489796	336.218063264014
1849.48979591837	336.259389683311
1855.86734693878	336.300345753589
1862.24489795918	336.34093541233
1868.62244897959	336.381162558113
1875	336.421031051014
1881.37755102041	336.460544712825
1887.75510204082	336.499707327187
1894.13265306122	336.538522640008
1900.51020408163	336.576994359792
1906.88775510204	336.615126157793
1913.26530612245	336.652921668251
1919.64285714286	336.690384488819
1926.02040816327	336.727518180828
1932.39795918367	336.764326269412
1938.77551020408	336.800812243864
1945.15306122449	336.836979558001
1951.5306122449	336.872831630372
1957.90816326531	336.908371844418
1964.28571428571	336.943603548895
1970.66326530612	336.978530058175
1977.04081632653	337.013154652397
1983.41836734694	337.047480577739
1989.79591836735	337.081511046814
1996.17346938776	337.115249238919
2002.55102040816	337.148698300165
2008.92857142857	337.181861343855
2015.30612244898	337.214741450811
2021.68367346939	337.247341669574
2028.0612244898	337.27966501659
2034.4387755102	337.31171447662
2040.81632653061	337.343493003014
2047.19387755102	337.375003517862
2053.57142857143	337.406248912282
2059.94897959184	337.437232046785
2066.32653061224	337.46795575151
2072.70408163265	337.498422826356
2079.08163265306	337.528636041369
2085.45918367347	337.558598137038
2091.83673469388	337.588311824475
2098.21428571429	337.617779785628
2104.59183673469	337.647004673662
2110.9693877551	337.675989113215
2117.34693877551	337.70473570053
2123.72448979592	337.733247003769
2130.10204081633	337.761525563343
2136.47959183673	337.789573892115
2142.85714285714	337.81739447556
2149.23469387755	337.844989772128
2155.61224489796	337.872362213522
2161.98979591837	337.899514204854
2168.36734693878	337.926448124882
2174.74489795918	337.953166326356
2181.12244897959	337.979671136244
2187.5	338.005964855867
2193.87755102041	338.032049761218
2200.25510204082	338.057928103252
2206.63265306122	338.083602108071
2213.01020408163	338.109073977097
2219.38775510204	338.134345887413
2225.76530612245	338.15941999201
2232.14285714286	338.184298419932
2238.52040816327	338.208983276519
2244.89795918367	338.23347664372
2251.27551020408	338.257780580299
2257.65306122449	338.281897121968
2264.0306122449	338.305828281695
2270.40816326531	338.329576049964
2276.78571428571	338.353142394943
2283.16326530612	338.376529262662
2289.54081632653	338.399738577331
2295.91836734694	338.422772241561
2302.29591836735	338.445632136491
2308.67346938776	338.468320122042
2315.05102040816	338.490838037187
2321.42857142857	338.513187700142
2327.80612244898	338.535370908491
2334.18367346939	338.557389439486
2340.5612244898	338.57924505028
2346.9387755102	338.600939478065
2353.31632653061	338.622474440264
2359.69387755102	338.643851634815
2366.07142857143	338.665072740366
2372.44897959184	338.686139416396
2378.82653061224	338.707053303461
2385.20408163265	338.727816023442
2391.58163265306	338.748429179697
2397.95918367347	338.768894357204
2404.33673469388	338.78921312283
2410.71428571429	338.809387025538
2417.09183673469	338.829417596509
2423.4693877551	338.84930634934
2429.84693877551	338.869054780291
2436.22448979592	338.888664368463
2442.60204081633	338.90813657591
2448.97959183673	338.927472847873
2455.35714285714	338.946674612999
2461.73469387755	338.965743283472
2468.11224489796	338.984680255159
2474.48979591837	339.003486907853
2480.86734693878	339.022164605454
2487.24489795918	339.040714696079
2493.62244897959	339.059138512255
2500	339.077437371138
2506.37755102041	339.095612574663
2512.75510204082	339.113665409656
2519.13265306122	339.131597148057
2525.51020408163	339.149409047106
2531.88775510204	339.16710234946
2538.26530612245	339.184678283339
2544.64285714286	339.202138062741
2551.02040816327	339.2194828876
2557.39795918367	339.236713943881
2563.77551020408	339.253832403772
2570.15306122449	339.270839425875
2576.5306122449	339.287736155331
2582.90816326531	339.304523723933
2589.28571428571	339.321203250336
2595.66326530612	339.33777584021
2602.04081632653	339.354242586346
2608.41836734694	339.370604568796
2614.79591836735	339.386862855069
2621.17346938776	339.40301850026
2627.55102040816	339.419072547144
2633.92857142857	339.435026026354
2640.30612244898	339.450879956541
2646.68367346939	339.466635344492
2653.0612244898	339.482293185228
2659.4387755102	339.497854462198
2665.81632653061	339.513320147413
2672.19387755102	339.528691201535
2678.57142857143	339.54396857402
2684.94897959184	339.559153203283
2691.32653061224	339.574246016816
2697.70408163265	339.589247931269
2704.08163265306	339.604159852619
2710.45918367347	339.618982676304
2716.83673469388	339.633717287322
2723.21428571429	339.648364560332
2729.59183673469	339.662925359821
2735.9693877551	339.677400540224
2742.34693877551	339.691790946002
2748.72448979592	339.706097411779
2755.10204081633	339.720320762484
2761.47959183673	339.734461813454
2767.85714285714	339.748521370508
2774.23469387755	339.762500230103
2780.61224489796	339.776399179449
2786.98979591837	339.790218996589
2793.36734693878	339.803960450506
2799.74489795918	339.817624301258
2806.12244897959	339.831211300089
2812.5	339.84472218949
2818.87755102041	339.858157703335
2825.25510204082	339.871518566996
2831.63265306122	339.884805497432
2838.01020408163	339.898019203267
2844.38775510204	339.911160384922
2850.76530612245	339.924229734722
2857.14285714286	339.937227936961
2863.52040816327	339.950155668004
2869.89795918367	339.963013596407
2876.27551020408	339.975802383006
2882.65306122449	339.988522680973
2889.0306122449	340.001175135943
2895.40816326531	340.013760386108
2901.78571428571	340.026279062296
2908.16326530612	340.038731788041
2914.54081632653	340.051119179708
2920.91836734694	340.063441846577
2927.29591836735	340.075700390905
2933.67346938776	340.087895408022
2940.05102040816	340.100027486433
2946.42857142857	340.112097207893
2952.80612244898	340.124105147465
2959.18367346939	340.136051873623
2965.5612244898	340.147937948344
2971.9387755102	340.159763927163
2978.31632653061	340.171530359251
2984.69387755102	340.18323778751
2991.07142857143	340.194886748657
2997.44897959184	340.206477773267
3003.82653061224	340.218011385869
3010.20408163265	340.22948810503
3016.58163265306	340.240908443421
3022.95918367347	340.25227290787
3029.33673469388	340.263581999459
3035.71428571429	340.2748362136
3042.09183673469	340.286036040082
3048.4693877551	340.297181963143
3054.84693877551	340.308274461556
3061.22448979592	340.319314008695
3067.60204081633	340.330301072573
3073.97959183673	340.34123611593
3080.35714285714	340.352119596305
3086.73469387755	340.362951966089
3093.11224489796	340.373733672575
3099.48979591837	340.384465158045
3105.86734693878	340.395146859836
3112.24489795918	340.405779210381
3118.62244897959	340.416362637274
3125	340.426897563349
3131.37755102041	340.437384406731
3137.75510204082	340.447823580876
3144.13265306122	340.458215494645
3150.51020408163	340.468560552368
3156.88775510204	340.478859153885
3163.26530612245	340.489111694597
3169.64285714286	340.499318565536
3176.02040816327	340.509480153421
3182.39795918367	340.519596840694
3188.77551020408	340.529669005582
3195.15306122449	340.53969702216
3201.5306122449	340.549681260394
3207.90816326531	340.559622086185
3214.28571428571	340.569519861426
3220.66326530612	340.579374944068
3227.04081632653	340.589187688143
3233.41836734694	340.598958443824
3239.79591836735	340.608687557478
3246.17346938776	340.618375371718
3252.55102040816	340.628022225426
3258.92857142857	340.637628453818
3265.30612244898	340.647194388491
3271.68367346939	340.656720357462
3278.0612244898	340.6662066852
3284.4387755102	340.675653692687
3290.81632653061	340.685061697465
3297.19387755102	340.694431013662
3303.57142857143	340.703761952038
3309.94897959184	340.713054820045
3316.32653061224	340.722309921858
3322.70408163265	340.731527558409
3329.08163265306	340.740708027434
3335.45918367347	340.749851623523
3341.83673469388	340.758958638145
3348.21428571429	340.768029359683
3354.59183673469	340.777064073484
3360.9693877551	340.786063061899
3367.34693877551	340.7950266043
3373.72448979592	340.803954977132
3380.10204081633	340.812848453951
3386.47959183673	340.821707305455
3392.85714285714	340.830531799514
3399.23469387755	340.839322201215
3405.61224489796	340.848078772899
3411.98979591837	340.856801774184
3418.36734693878	340.865491462002
3424.74489795918	340.874148090638
3431.12244897959	340.882771911766
3437.5	340.891363174467
3443.87755102041	340.899922125271
3450.25510204082	340.908449008193
3456.63265306122	340.91694406476
3463.01020408163	340.925407534033
3469.38775510204	340.933839652648
3475.76530612245	340.942240654846
3482.14285714286	340.950610772494
3488.52040816327	340.958950235115
3494.89795918367	340.967259269925
3501.27551020408	340.975538101857
3507.65306122449	340.983786953582
3514.0306122449	340.992006045546
3520.40816326531	341.000195595999
3526.78571428571	341.008355821021
3533.16326530612	341.016486934544
3539.54081632653	341.024589148384
3545.91836734694	341.032662672273
3552.29591836735	341.040707713871
3558.67346938776	341.048724478797
3565.05102040816	341.056713170658
3571.42857142857	341.064673991073
3577.80612244898	341.072607139685
3584.18367346939	341.080512814195
3590.5612244898	341.088391210389
3596.9387755102	341.096242522152
3603.31632653061	341.104066941494
3609.69387755102	341.111864658577
3616.07142857143	341.119635861737
3622.44897959184	341.127380737502
3628.82653061224	341.135099470617
3635.20408163265	341.142792244067
3641.58163265306	341.150459239099
3647.95918367347	341.158100635237
3654.33673469388	341.165716610309
3660.71428571429	341.173307340471
3667.09183673469	341.180873000219
3673.4693877551	341.188413762413
3679.84693877551	341.195929798299
3686.22448979592	341.203421277527
3692.60204081633	341.210888368167
3698.97959183673	341.218331236729
3705.35714285714	341.225750048183
3711.73469387755	341.23314496598
3718.11224489796	341.240516152059
3724.48979591837	341.247863766876
3730.86734693878	341.255187969419
3737.24489795918	341.262488917225
3743.62244897959	341.269766766395
3750	341.27702167162
3756.37755102041	341.284253786193
3762.75510204082	341.291463262025
3769.13265306122	341.298650249664
3775.51020408163	341.305814898315
3781.88775510204	341.312957355848
3788.26530612245	341.320077768817
3794.64285714286	341.327176282475
3801.02040816327	341.334253040793
3807.39795918367	341.341308186467
3813.77551020408	341.348341860938
3820.15306122449	341.355354204406
3826.5306122449	341.362345355846
3832.90816326531	341.369315453017
3839.28571428571	341.376264632482
3845.66326530612	341.383193029624
3852.04081632653	341.390100778654
3858.41836734694	341.396988012628
3864.79591836735	341.40385486346
3871.17346938776	341.410701461939
3877.55102040816	341.417527937734
3883.92857142857	341.424334419415
3890.30612244898	341.431121034464
3896.68367346939	341.437887909289
3903.0612244898	341.444635169232
3909.4387755102	341.451362938585
3915.81632653061	341.458071340604
3922.19387755102	341.464760497517
3928.57142857143	341.471430530533
3934.94897959184	341.478081559863
3941.32653061224	341.484713704723
3947.70408163265	341.491327083345
3954.08163265306	341.497921812993
3960.45918367347	341.504498009972
3966.83673469388	341.511055789639
3973.21428571429	341.517595266413
3979.59183673469	341.52411655379
3985.9693877551	341.530619764355
3992.34693877551	341.537105009785
3998.72448979592	341.543572400869
4005.10204081633	341.550022047512
4011.47959183673	341.556454058748
4017.85714285714	341.562868542749
4024.23469387755	341.569265606832
4030.61224489796	341.575645357473
4036.98979591837	341.582007900313
4043.36734693878	341.588353340165
4049.74489795918	341.594681781029
4056.12244897959	341.600993326097
4062.5	341.607288077762
4068.87755102041	341.613566137631
4075.25510204082	341.619827606528
4081.63265306122	341.626072584513
4088.01020408163	341.632301170876
4094.38775510204	341.638513464159
4100.76530612245	341.644709562159
4107.14285714286	341.650889561935
4113.52040816327	341.657053559818
4119.89795918367	341.66320165142
4126.27551020408	341.669333931643
4132.65306122449	341.675450494684
4139.0306122449	341.681551434046
4145.40816326531	341.687636842543
4151.78571428571	341.693706812311
4158.16326530612	341.699761434809
4164.54081632653	341.705800800833
4170.91836734694	341.71182500052
4177.29591836735	341.717834123355
4183.67346938776	341.723828258176
4190.05102040816	341.729807493184
4196.42857142857	341.73577191595
4202.80612244898	341.741721613421
4209.18367346939	341.747656671924
4215.5612244898	341.753577177184
4221.9387755102	341.75948321432
4228.31632653061	341.765374867855
4234.69387755102	341.771252221726
4241.07142857143	341.77711535929
4247.44897959184	341.782964363326
4253.82653061224	341.788799316042
4260.20408163265	341.794620299086
4266.58163265306	341.800427393546
4272.95918367347	341.806220679958
4279.33673469388	341.812000238312
4285.71428571429	341.817766148056
4292.09183673469	341.823518488107
4298.4693877551	341.829257336846
4304.84693877551	341.834982772138
4311.22448979592	341.840694871327
4317.60204081633	341.846393711247
4323.97959183673	341.852079368224
4330.35714285714	341.857751918087
4336.73469387755	341.863411436166
4343.11224489796	341.869057997304
4349.48979591837	341.874691675857
4355.86734693878	341.880312545705
4362.24489795918	341.885920680253
4368.62244897959	341.891516152436
4375	341.89709903473
4381.37755102041	341.902669399149
4387.75510204082	341.908227317255
4394.13265306122	341.91377286016
4400.51020408163	341.919306098532
4406.88775510204	341.924827102598
4413.26530612245	341.930335942152
4419.64285714286	341.935832686553
4426.02040816327	341.941317404735
4432.39795918367	341.946790165211
4438.77551020408	341.952251036074
4445.15306122449	341.957700085004
4451.5306122449	341.963137379277
4457.90816326531	341.968562985762
4464.28571428571	341.973976970933
4470.66326530612	341.979379400869
4477.04081632653	341.984770341258
4483.41836734694	341.990149857405
4489.79591836735	341.995518014231
4496.17346938776	342.000874876282
4502.55102040816	342.006220507727
4508.92857142857	342.011554972366
4515.30612244898	342.016878333632
4521.68367346939	342.022190654596
4528.0612244898	342.027491997967
4534.4387755102	342.032782426102
4540.81632653061	342.038062001003
4547.19387755102	342.043330784329
4553.57142857143	342.04858883739
4559.94897959184	342.053836221161
4566.32653061224	342.059072996278
4572.70408163265	342.064299223045
4579.08163265306	342.069514961437
4585.45918367347	342.074720271103
4591.83673469388	342.07991521137
4598.21428571429	342.085099841247
4604.59183673469	342.090274219429
4610.9693877551	342.0954384043
4617.34693877551	342.100592453936
4623.72448979592	342.105736426106
4630.10204081633	342.110870378282
4636.47959183673	342.115994367634
4642.85714285714	342.121108451039
4649.23469387755	342.126212685077
4655.61224489796	342.131307126044
4661.98979591837	342.136391829946
4668.36734693878	342.141466852506
4674.74489795918	342.146532249166
4681.12244897959	342.15158807509
4687.5	342.156634385172
4693.87755102041	342.161671234031
4700.25510204082	342.166698676023
4706.63265306122	342.171716765239
4713.01020408163	342.176725555509
4719.38775510204	342.181725100407
4725.76530612245	342.186715453251
4732.14285714286	342.191696667105
4738.52040816327	342.196668794785
4744.89795918367	342.20163188886
4751.27551020408	342.206586001654
4757.65306122449	342.211531185246
4764.0306122449	342.21646749148
4770.40816326531	342.221394971959
4776.78571428571	342.226313678054
4783.16326530612	342.231223660904
4789.54081632653	342.236124971419
4795.91836734694	342.241017660285
4802.29591836735	342.245901777963
4808.67346938776	342.250777374694
4815.05102040816	342.255644500501
4821.42857142857	342.260503205191
4827.80612244898	342.265353538358
4834.18367346939	342.270195549386
4840.5612244898	342.275029287452
4846.9387755102	342.279854801529
4853.31632653061	342.284672140384
4859.69387755102	342.289481352588
4866.07142857143	342.294282486512
4872.44897959184	342.299075590333
4878.82653061224	342.303860712032
4885.20408163265	342.308637899401
4891.58163265306	342.313407200043
4897.95918367347	342.318168661372
4904.33673469388	342.322922330618
4910.71428571429	342.32766825483
4917.09183673469	342.332406480875
4923.4693877551	342.337137055441
4929.84693877551	342.341860025046
4936.22448979592	342.346575436031
4942.60204081633	342.351283334571
4948.97959183673	342.355983766673
4955.35714285714	342.360676778177
4961.73469387755	342.365362414764
4968.11224489796	342.370040721951
4974.48979591837	342.374711745098
4980.86734693878	342.379375529407
4987.24489795918	342.384032119927
4993.62244897959	342.388681561552
5000	342.393323899024
5006.37755102041	342.397959176921
5012.75510204082	342.40258743987
5019.13265306122	342.407208489113
5025.51020408163	342.411814561132
5031.88775510204	342.416334824387
5038.26530612245	342.420450601123
5044.64285714286	342.423261923316
5051.02040816327	342.422941195338
5057.39795918367	342.416611755783
5063.77551020408	342.400627302073
5070.15306122449	342.371192206625
5076.5306122449	342.325132780492
5082.90816326531	342.260585728538
5089.28571428571	342.177339753686
5095.66326530612	342.07661581375
5102.04081632653	341.960625817073
5108.41836734694	341.832146940728
5114.79591836735	341.693917032189
5121.17346938776	341.548306315296
5127.55102040816	341.397229424917
5133.92857142857	341.242204273812
5140.30612244898	341.084439834919
5146.68367346939	340.924905569783
5153.0612244898	340.764380711934
5159.4387755102	340.603492199035
5165.81632653061	340.442744482281
5172.19387755102	340.282543537432
5178.57142857143	340.123216570153
5184.94897959184	339.965027633204
5191.32653061224	339.808189691431
5197.70408163265	339.652874168322
5204.08163265306	339.499218844943
5210.45918367347	339.347334038423
5216.83673469388	339.197307466383
5223.21428571429	339.04920821581
5229.59183673469	338.903090029465
5235.9693877551	338.758993892008
5242.34693877551	338.616950107471
5248.72448979592	338.476980064062
5255.10204081633	338.339097678702
5261.47959183673	338.203310558818
5267.85714285714	338.069620964491
5274.23469387755	337.93802664748
5280.61224489796	337.808521533942
5286.98979591837	337.681096287148
5293.36734693878	337.555738795077
5299.74489795918	337.432434593253
5306.12244897959	337.311167213657
5312.5	337.191918479472
5318.87755102041	337.074668770354
5325.25510204082	336.959397248123
5331.63265306122	336.846082047369
5338.01020408163	336.73470044191
5344.38775510204	336.625228995056
5350.76530612245	336.517643686911
5357.14285714286	336.411920024279
5363.52040816327	336.30803313954
5369.89795918367	336.205957877751
5376.27551020408	336.105668871668
5382.65306122449	336.007140607917
5389.0306122449	335.910347486407
5395.40816326531	335.815263871911
5401.78571428571	335.721864139567
5408.16326530612	335.630122715409
5414.54081632653	335.540014111623
5420.91836734694	335.451512957566
5427.29591836735	335.36459402786
5433.67346938776	335.279232266446
5440.05102040816	335.195402807202
5446.42857142857	335.113080992672
5452.80612244898	335.03224239115
5459.18367346939	334.952862809852
5465.5612244898	334.874918306739
5471.9387755102	334.798385201813
5478.31632653061	334.723240086364
5484.69387755102	334.649459829477
5491.07142857143	334.577021584453
5497.44897959184	334.505902795329
5503.82653061224	334.436081200426
5510.20408163265	334.367534835044
5516.58163265306	334.300242034631
5522.95918367347	334.234181437623
5529.33673469388	334.169331985385
5535.71428571429	334.105672922688
5542.09183673469	334.043183798974
5548.4693877551	333.981844467991
5554.84693877551	333.92163508599
5561.22448979592	333.862536110868
5567.60204081633	333.80452830202
5573.97959183673	333.747592717592
5580.35714285714	333.691710711983
5586.73469387755	333.636863934374
5593.11224489796	333.583034326965
5599.48979591837	333.530204121114
5605.86734693878	333.478355834542
5612.24489795918	333.427472269579
5618.62244897959	333.377536509767
5625	333.328531915886
5631.37755102041	333.280442123092
5637.75510204082	333.233251038691
5644.13265306122	333.186942837693
5650.51020408163	333.14150195909
5656.88775510204	333.096913103203
5663.26530612245	333.053161228498
5669.64285714286	333.010231547033
5676.02040816327	332.968109520992
5682.39795918367	332.926780860195
5688.77551020408	332.886231517969
5695.15306122449	332.846447687001
5701.5306122449	332.807415796227
5707.90816326531	332.769122508068
5714.28571428571	332.731554713915
5720.66326530612	332.694699530462
5727.04081632653	332.658544297019
5733.41836734694	332.623076572068
5739.79591836735	332.588284129021
5746.17346938776	332.554154952976
5752.55102040816	332.520677238218
5758.92857142857	332.487839384219
5765.30612244898	332.455629991931
5771.68367346939	332.424037860994
5778.0612244898	332.393051986979
5784.4387755102	332.362661557343
5790.81632653061	332.332855948218
5797.19387755102	332.303624722028
5803.57142857143	332.274957624204
5809.94897959184	332.246844579571
5816.32653061224	332.219275689541
5822.70408163265	332.192241229856
5829.08163265306	332.165731646999
5835.45918367347	332.139737555081
5841.83673469388	332.114249733484
5848.21428571429	332.089259124316
5854.59183673469	332.06475682897
5860.9693877551	332.040734105444
5867.34693877551	332.017182366306
5873.72448979592	331.994093175755
5880.10204081633	331.97145824662
5886.47959183673	331.949269438056
5892.85714285714	331.927518753539
5899.23469387755	331.906198337783
5905.61224489796	331.88530047419
5911.98979591837	331.864817582922
5918.36734693878	331.844742218604
5924.74489795918	331.825067067492
5931.12244897959	331.80578494527
5937.5	331.786888795353
5943.87755102041	331.768371686306
5950.25510204082	331.750226809413
5956.63265306122	331.732447476815
5963.01020408163	331.715027119737
5969.38775510204	331.697959285915
5975.76530612245	331.681237637521
5982.14285714286	331.664855949599
5988.52040816327	331.648808108033
5994.89795918367	331.633088107246
6001.27551020408	331.617690048416
6007.65306122449	331.602608138048
6014.0306122449	331.587836685757
6020.40816326531	331.573370102312
6026.78571428571	331.559202898142
6033.16326530612	331.545329681779
6039.54081632653	331.531745157733
6045.91836734694	331.518444124817
6052.29591836735	331.505421474877
6058.67346938776	331.492672191018
6065.05102040816	331.480191345743
6071.42857142857	331.467974099525
6077.80612244898	331.456015699584
6084.18367346939	331.44431147802
6090.5612244898	331.432856850242
6096.9387755102	331.421647313768
6103.31632653061	331.410678446859
6109.69387755102	331.399945906787
6116.07142857143	331.389445428482
6122.44897959184	331.379172823498
6128.82653061224	331.369123978468
6135.20408163265	331.35929485362
6141.58163265306	331.349681481628
6147.95918367347	331.34027996656
6154.33673469388	331.331086482321
6160.71428571429	331.322097271389
6167.09183673469	331.313308643857
6173.4693877551	331.304716976231
6179.84693877551	331.296318710028
6186.22448979592	331.288110350692
6192.60204081633	331.280088466733
6198.97959183673	331.272249688403
6205.35714285714	331.264590706508
6211.73469387755	331.257108271493
6218.11224489796	331.249799192523
6224.48979591837	331.242660336201
6230.86734693878	331.235688625546
6237.24489795918	331.22888103923
6243.62244897959	331.222234610522
6250	331.21574642616
6256.37755102041	331.209413625485
6262.75510204082	331.203233399707
6269.13265306122	331.197202990793
6275.51020408163	331.19131969051
6281.88775510204	331.185580839698
6288.26530612245	331.179983827461
6294.64285714286	331.174526090121
6301.02040816327	331.169205110399
6307.39795918367	331.164018416791
6313.77551020408	331.15896358265
6320.15306122449	331.154038225286
6326.5306122449	331.149240005272
6332.90816326531	331.144566625814
6339.28571428571	331.140015831819
6345.66326530612	331.135585409131
6352.04081632653	331.131273183945
6358.41836734694	331.127077022104
6364.79591836735	331.122994828245
6371.17346938776	331.119024545143
6377.55102040816	331.115164153196
6383.92857142857	331.111411669635
6390.30612244898	331.107765147809
6396.68367346939	331.10422267662
6403.0612244898	331.100782379988
6409.4387755102	331.097442416074
6415.81632653061	331.094200976667
6422.19387755102	331.091056286715
6428.57142857143	331.088006603704
6434.94897959184	331.085050216978
6441.32653061224	331.082185447206
6447.70408163265	331.079410645953
6454.08163265306	331.076724195011
6460.45918367347	331.07412450582
6466.83673469388	331.071610019025
6473.21428571429	331.069179204002
6479.59183673469	331.066830558226
6485.9693877551	331.064562606773
6492.34693877551	331.062373901947
6498.72448979592	331.060263022732
6505.10204081633	331.058228574252
6511.47959183673	331.056269187348
6517.85714285714	331.0543835182
6524.23469387755	331.052570247776
6530.61224489796	331.050828081365
6536.98979591837	331.049155748226
6543.36734693878	331.047552001165
6549.74489795918	331.046015616029
6556.12244897959	331.044545391304
6562.5	331.043140147808
6568.87755102041	331.041798728221
6575.25510204082	331.040519996651
6581.63265306122	331.039302838297
6588.01020408163	331.038146159124
6594.38775510204	331.037048885407
6600.76530612245	331.036009963353
6607.14285714286	331.03502835882
6613.52040816327	331.034103056953
6619.89795918367	331.033233061771
6626.27551020408	331.032417395844
6632.65306122449	331.031655100041
6639.0306122449	331.030945233127
6645.40816326531	331.03028687142
6651.78571428571	331.029679108516
6658.16326530612	331.029121055014
6664.54081632653	331.028611838136
6670.91836734694	331.028150601426
6677.29591836735	331.027736504526
6683.67346938776	331.027368722853
6690.05102040816	331.027046447273
6696.42857142857	331.026768883844
6702.80612244898	331.026535253596
6709.18367346939	331.0263447922
6715.5612244898	331.026196749686
6721.9387755102	331.026090390235
6728.31632653061	331.026024991925
6734.69387755102	331.025999846433
6741.07142857143	331.026014258791
6747.44897959184	331.026067547197
6753.82653061224	331.026159042749
6760.20408163265	331.026288089173
6766.58163265306	331.026454042626
6772.95918367347	331.026656271503
6779.33673469388	331.026894156165
6785.71428571429	331.027167088713
6792.09183673469	331.027474472819
6798.4693877551	331.027815723511
6804.84693877551	331.028190266927
6811.22448979592	331.028597540123
6817.60204081633	331.029036990918
6823.97959183673	331.029508077661
6830.35714285714	331.030010269023
6836.73469387755	331.030543043836
6843.11224489796	331.031105890924
6849.48979591837	331.031698308882
6855.86734693878	331.0323198059
6862.24489795918	331.032969899617
6868.62244897959	331.033648116944
6875	331.034353993864
6881.37755102041	331.035087075277
6887.75510204082	331.035846914873
6894.13265306122	331.036633074934
6900.51020408163	331.03744512617
6906.88775510204	331.038282647588
6913.26530612245	331.039145226351
6919.64285714286	331.040032457596
6926.02040816327	331.040943944288
6932.39795918367	331.041879297112
6938.77551020408	331.042838134314
6945.15306122449	331.043820081542
6951.5306122449	331.044824771723
6957.90816326531	331.045851844959
6964.28571428571	331.046900948357
6970.66326530612	331.047971735901
6977.04081632653	331.04906386835
6983.41836734694	331.05017701311
6989.79591836735	331.051310844094
6996.17346938776	331.052465041602
7002.55102040816	331.053639292234
7008.92857142857	331.054833288753
7015.30612244898	331.05604672996
7021.68367346939	331.057279320597
7028.0612244898	331.058530771255
7034.4387755102	331.059800798239
7040.81632653061	331.061089123463
7047.19387755102	331.062395474369
7053.57142857143	331.063719583818
7059.94897959184	331.065061189978
7066.32653061224	331.066420036226
7072.70408163265	331.06779587108
7079.08163265306	331.069188448081
7085.45918367347	331.070597525694
7091.83673469388	331.072022867235
7098.21428571429	331.073464240786
7104.59183673469	331.07492141909
7110.9693877551	331.076394179464
7117.34693877551	331.077882303738
7123.72448979592	331.07938557816
7130.10204081633	331.080903793303
7136.47959183673	331.082436743997
7142.85714285714	331.083984229261
7149.23469387755	331.085546052212
7155.61224489796	331.087122019986
7161.98979591837	331.088711943676
7168.36734693878	331.090315638264
7174.74489795918	331.091932922535
7181.12244897959	331.093563619008
7187.5	331.095207553886
7193.87755102041	331.096864556975
7200.25510204082	331.098534461615
7206.63265306122	331.100217104617
7213.01020408163	331.101912326218
7219.38775510204	331.103619969996
7225.76530612245	331.105339882814
7232.14285714286	331.107071914766
7238.52040816327	331.108815919125
7244.89795918367	331.110571752267
7251.27551020408	331.112339273622
7257.65306122449	331.11411834563
7264.0306122449	331.115908833677
7270.40816326531	331.117710606036
7276.78571428571	331.11952353382
7283.16326530612	331.121347490944
7289.54081632653	331.123182354054
7295.91836734694	331.125028002483
7302.29591836735	331.126884318213
7308.67346938776	331.128751185822
7315.05102040816	331.130628492432
7321.42857142857	331.132516127664
7327.80612244898	331.134413983607
7334.18367346939	331.13632195476
7340.5612244898	331.13823993799
7346.9387755102	331.140167832494
7353.31632653061	331.142105539761
7359.69387755102	331.144052963527
7366.07142857143	331.146010009728
7372.44897959184	331.147976586477
7378.82653061224	331.149952604017
7385.20408163265	331.151937974679
7391.58163265306	331.153932612851
7397.95918367347	331.155936434948
7404.33673469388	331.157949359367
7410.71428571429	331.159971306451
7417.09183673469	331.162002198464
7423.4693877551	331.164041959558
7429.84693877551	331.166090515728
7436.22448979592	331.168147794792
7442.60204081633	331.170213726356
7448.97959183673	331.172288241788
7455.35714285714	331.174371274175
7461.73469387755	331.176462758306
7468.11224489796	331.178562630644
7474.48979591837	331.180670829288
7480.86734693878	331.182787293949
7487.24489795918	331.184911965943
7493.62244897959	331.187044784383
7500	331.189185558005
7506.37755102041	331.19133290957
7512.75510204082	331.193479981405
7519.13265306122	331.195603928337
7525.51020408163	331.197648427347
7531.88775510204	331.199502869306
7538.26530612245	331.200986088441
7544.64285714286	331.201841390007
7551.02040816327	331.201742581418
7557.39795918367	331.200306815636
7563.77551020408	331.197109664842
7570.15306122449	331.191698826425
7576.5306122449	331.183605852169
7582.90816326531	331.172356493374
7589.28571428571	331.157479861987
7595.66326530612	331.138516374584
7602.04081632653	331.115024732404
7608.41836734694	331.086587917811
7614.79591836735	331.052818191659
7621.17346938776	331.013361419669
7627.55102040816	330.967900882451
7633.92857142857	330.916160186847
7640.30612244898	330.857905620703
7646.68367346939	330.792948176207
7653.0612244898	330.721145125938
7659.4387755102	330.64240083648
7665.81632653061	330.556667357106
7672.19387755102	330.463944848436
7678.57142857143	330.364281435502
7684.94897959184	330.25777263729
7691.32653061224	330.144560717628
7697.70408163265	330.02483390094
7704.08163265306	329.898824982477
7710.45918367347	329.766809838156
7716.83673469388	329.629105910751
7723.21428571429	329.486070436745
7729.59183673469	329.338098280978
7735.9693877551	329.185619780326
7742.34693877551	329.02909844766
7748.72448979592	328.869028063224
7755.10204081633	328.705929234225
7761.47959183673	328.540344599113
7767.85714285714	328.372830135718
7774.23469387755	328.203939839532
7780.61224489796	328.034204580943
7786.98979591837	327.864110078362
7793.36734693878	327.694081488506
7799.74489795918	327.524478889492
7806.12244897959	327.355601290353
7812.5	327.187694608241
7818.87755102041	327.02096030079
7825.25510204082	326.855562609038
7831.63265306122	326.691634446614
7838.01020408163	326.529282477497
7844.38775510204	326.368591640563
7850.76530612245	326.209628844242
7857.14285714286	326.052445979921
7863.52040816327	325.897082487796
7869.89795918367	325.74356750176
7876.27551020408	325.591921579868
7882.65306122449	325.442158127892
7889.0306122449	325.294284630437
7895.40816326531	325.148303651773
7901.78571428571	325.004213650644
7908.16326530612	324.862009666672
7914.54081632653	324.721683908899
7920.91836734694	324.583226231891
7927.29591836735	324.446624528032
7933.67346938776	324.311865067481
7940.05102040816	324.178932782659
7946.42857142857	324.047811501254
7952.80612244898	323.918484141934
7959.18367346939	323.790932885708
7965.5612244898	323.665139317083
7971.9387755102	323.541084541758
7978.31632653061	323.418749288186
7984.69387755102	323.298113994984
7991.07142857143	323.179158883564
7997.44897959184	323.061864019923
8003.82653061224	322.946209368532
8010.20408163265	322.832174837891
8016.58163265306	322.7197403193
8022.95918367347	322.608885720484
8029.33673469388	322.499590994255
8035.71428571429	322.391836162965
8042.09183673469	322.285601340007
8048.4693877551	322.180866748125
8054.84693877551	322.077612734654
8061.22448979592	321.975819784996
8067.60204081633	321.875468534824
8073.97959183673	321.776539779512
8080.35714285714	321.679014482249
8086.73469387755	321.58287378166
8093.11224489796	321.488098998348
8099.48979591837	321.394671639269
8105.86734693878	321.302573401966
8112.24489795918	321.211786178921
8118.62244897959	321.122292060238
8125	321.034073335361
8131.37755102041	320.947112495143
8137.75510204082	320.861392234025
8144.13265306122	320.776895450204
8150.51020408163	320.693605245988
8156.88775510204	320.611504928724
8163.26530612245	320.530578011069
8169.64285714286	320.450808209923
8176.02040816327	320.372179446015
8182.39795918367	320.294675844113
8188.77551020408	320.218281731725
8195.15306122449	320.142981637589
8201.5306122449	320.068760290909
8207.90816326531	319.995602620755
8214.28571428571	319.92349375384
8220.66326530612	319.852419012907
8227.04081632653	319.782363915858
8233.41836734694	319.713314174148
8239.79591836735	319.645255690368
8246.17346938776	319.578174556607
8252.55102040816	319.512057053447
8258.92857142857	319.446889647504
8265.30612244898	319.38265898917
8271.68367346939	319.319351911119
8278.0612244898	319.256955426799
8284.4387755102	319.195456727673
8290.81632653061	319.134843181168
8297.19387755102	319.075102329351
8303.57142857143	319.016221886727
8309.94897959184	318.95818973766
8316.32653061224	318.900993934521
8322.70408163265	318.844622696325
8329.08163265306	318.789064406046
8335.45918367347	318.734307608361
8341.83673469388	318.680341008079
8348.21428571429	318.627153468355
8354.59183673469	318.574734008018
8360.9693877551	318.523071799575
8367.34693877551	318.472156167859
8373.72448979592	318.421976587725
8380.10204081633	318.372522681685
8386.47959183673	318.323784218187
8392.85714285714	318.275751110174
8399.23469387755	318.228413412557
8405.61224489796	318.18176132017
8411.98979591837	318.135785166353
8418.36734693878	318.090475421132
8424.74489795918	318.045822688838
8431.12244897959	318.001817706343
8437.5	317.958451341796
8443.87755102041	317.915714592439
8450.25510204082	317.87359858255
8456.63265306122	317.832094561959
8463.01020408163	317.791193904647
8469.38775510204	317.750888106489
8475.76530612245	317.711168783502
8482.14285714286	317.672027670613
8488.52040816327	317.633456619924
8494.89795918367	317.595447598678
8501.27551020408	317.557992687749
8507.65306122449	317.521084080507
8514.0306122449	317.484714080828
8520.40816326531	317.448875101367
8526.78571428571	317.413559662308
8533.16326530612	317.378760390047
8539.54081632653	317.344470015244
8545.91836734694	317.310681371339
8552.29591836735	317.277387393523
8558.67346938776	317.244581117116
8565.05102040816	317.212255675871
8571.42857142857	317.180404300713
8577.80612244898	317.149020318715
8584.18367346939	317.118097151347
8590.5612244898	317.087628313027
8596.9387755102	317.057607410104
8603.31632653061	317.028028139619
8609.69387755102	316.998884287664
8616.07142857143	316.970169728148
8622.44897959184	316.941878421916
8628.82653061224	316.914004415286
8635.20408163265	316.886541838636
8641.58163265306	316.859484905376
8647.95918367347	316.832827911014
8654.33673469388	316.806565231633
8660.71428571429	316.780691322708
8667.09183673469	316.755200718253
8673.4693877551	316.730088029691
8679.84693877551	316.705347944479
8686.22448979592	316.680975225086
8692.60204081633	316.656964708242
8698.97959183673	316.633311303624
8705.35714285714	316.6100099927
8711.73469387755	316.587055827882
8718.11224489796	316.564443931677
8724.48979591837	316.542169495386
8730.86734693878	316.520227778125
8737.24489795918	316.498614106127
8743.62244897959	316.477323871702
8750	316.456352532101
8756.37755102041	316.435695608674
8762.75510204082	316.415348686213
8769.13265306122	316.395307411798
8775.51020408163	316.375567493843
8781.88775510204	316.356124701407
8788.26530612245	316.336974863411
8794.64285714286	316.318113867549
8801.02040816327	316.29953765947
8807.39795918367	316.2812422422
8813.77551020408	316.263223675201
8820.15306122449	316.24547807343
8826.5306122449	316.228001606657
8832.90816326531	316.210790498868
8839.28571428571	316.193841027272
8845.66326530612	316.177149521508
8852.04081632653	316.160712363091
8858.41836734694	316.144525984682
8864.79591836735	316.128586869186
8871.17346938776	316.112891549071
8877.55102040816	316.097436605882
8883.92857142857	316.082218669393
8890.30612244898	316.067234416834
8896.68367346939	316.052480572339
8903.0612244898	316.037953906395
8909.4387755102	316.023651234996
8915.81632653061	316.009569418989
8922.19387755102	315.995705363615
8928.57142857143	315.982056017846
8934.94897959184	315.968618373629
8941.32653061224	315.95538946533
8947.70408163265	315.942366369309
8954.08163265306	315.929546203171
8960.45918367347	315.916926125127
8966.83673469388	315.904503333548
8973.21428571429	315.892275066453
8979.59183673469	315.8802386008
8985.9693877551	315.868391251936
8992.34693877551	315.856730373224
8998.72448979592	315.845253355431
9005.10204081633	315.83395762611
9011.47959183673	315.822840649136
9017.85714285714	315.811899924334
9024.23469387755	315.801132986818
9030.61224489796	315.79053740647
9036.98979591837	315.780110787573
9043.36734693878	315.769850768339
9049.74489795918	315.75975502031
9056.12244897959	315.749821247912
9062.5	315.74004718813
9068.87755102041	315.730430609959
9075.25510204082	315.720969313893
9081.63265306122	315.711661131552
9088.01020408163	315.70250392533
9094.38775510204	315.693495587835
9100.76530612245	315.684634041458
9107.14285714286	315.675917238063
9113.52040816327	315.667343158561
9119.89795918367	315.658909812408
9126.27551020408	315.650615237233
9132.65306122449	315.64245749856
9139.0306122449	315.634434689318
9145.40816326531	315.626544929419
9151.78571428571	315.618786365451
9158.16326530612	315.611157170356
9164.54081632653	315.603655542953
9170.91836734694	315.596279707577
9177.29591836735	315.589027913827
9183.67346938776	315.58189843617
9190.05102040816	315.574889573528
9196.42857142857	315.567999648967
9202.80612244898	315.561227009456
9209.18367346939	315.554570025431
9215.5612244898	315.548027090446
9221.9387755102	315.541596620925
9228.31632653061	315.535277055861
9234.69387755102	315.529066856415
9241.07142857143	315.522964505614
9247.44897959184	315.516968508139
9253.82653061224	315.511077389969
9260.20408163265	315.505289698032
9266.58163265306	315.499603999956
9272.95918367347	315.494018883845
9279.33673469388	315.488532957905
9285.71428571429	315.48314485015
9292.09183673469	315.477853208202
9298.4693877551	315.47265669901
9304.84693877551	315.467554008516
9311.22448979592	315.462543841403
9317.60204081633	315.45762492091
9323.97959183673	315.452795988517
9330.35714285714	315.448055803654
9336.73469387755	315.443403143497
9343.11224489796	315.43883680276
9349.48979591837	315.434355593376
9355.86734693878	315.429958344253
9362.24489795918	315.425643901106
9368.62244897959	315.421411126203
9375	315.417258898078
9381.37755102041	315.413186111334
9387.75510204082	315.409191676471
9394.13265306122	315.405274519609
9400.51020408163	315.401433582248
9406.88775510204	315.397667821102
9413.26530612245	315.3939762079
9419.64285714286	315.390357729123
9426.02040816327	315.386811385797
9432.39795918367	315.383336193353
9438.77551020408	315.37993118139
9445.15306122449	315.376595393448
9451.5306122449	315.373327886831
9457.90816326531	315.370127732466
9464.28571428571	315.366994014652
9470.66326530612	315.363925830864
9477.04081632653	315.360922291616
9483.41836734694	315.357982520278
9489.79591836735	315.355105652852
9496.17346938776	315.352290837804
9502.55102040816	315.349537235938
9508.92857142857	315.346844020191
9515.30612244898	315.344210375434
9521.68367346939	315.341635498337
9528.0612244898	315.339118597234
9534.4387755102	315.336658891903
9540.81632653061	315.334255613413
9547.19387755102	315.331908003999
9553.57142857143	315.329615316904
9559.94897959184	315.327376816184
9566.32653061224	315.325191776572
9572.70408163265	315.323059483368
9579.08163265306	315.320979232255
9585.45918367347	315.318950329136
9591.83673469388	315.316972090019
9598.21428571429	315.315043840895
9604.59183673469	315.313164917554
9610.9693877551	315.311334665449
9617.34693877551	315.309552439602
9623.72448979592	315.307817604449
9630.10204081633	315.306129533683
9636.47959183673	315.304487610141
9642.85714285714	315.302891225706
9649.23469387755	315.301339781142
9655.61224489796	315.299832685962
9661.98979591837	315.298369358336
9668.36734693878	315.29694922497
9674.74489795918	315.295571720959
9681.12244897959	315.294236289665
9687.5	315.292942382647
9693.87755102041	315.291689459511
9700.25510204082	315.290476987789
9706.63265306122	315.289304442838
9713.01020408163	315.288171307755
9719.38775510204	315.287077073234
9725.76530612245	315.286021237456
9732.14285714286	315.285003306013
9738.52040816327	315.284022791794
9744.89795918367	315.283079214865
9751.27551020408	315.282172102371
9757.65306122449	315.281300988464
9764.0306122449	315.280465414181
9770.40816326531	315.279664927337
9776.78571428571	315.278899082446
9783.16326530612	315.278167440638
9789.54081632653	315.277469569541
9795.91836734694	315.276805043187
9802.29591836735	315.276173441948
9808.67346938776	315.275574352437
9815.05102040816	315.275007367402
9821.42857142857	315.274472085646
9827.80612244898	315.273968111966
9834.18367346939	315.273495057046
9840.5612244898	315.273052537361
9846.9387755102	315.272640175121
9853.31632653061	315.272257598191
9859.69387755102	315.271904439988
9866.07142857143	315.271580339409
9872.44897959184	315.271284940771
9878.82653061224	315.271017893724
9885.20408163265	315.270778853162
9891.58163265306	315.27056747916
9897.95918367347	315.270383436915
9904.33673469388	315.270226396654
9910.71428571429	315.270096033556
9917.09183673469	315.269992027703
9923.4693877551	315.269914064009
9929.84693877551	315.269861832134
9936.22448979592	315.26983502642
9942.60204081633	315.269833345846
9948.97959183673	315.269856493944
9955.35714285714	315.269904178729
9961.73469387755	315.269976112645
9968.11224489796	315.270072012512
9974.48979591837	315.270191599448
9980.86734693878	315.270334598802
9987.24489795918	315.270500740117
9993.62244897959	315.27068975706
10000	315.270901387353
10006.3775510204	315.271135372722
10012.7551020408	315.271391458854
10019.1326530612	315.271669395325
10025.5102040816	315.271968935539
10031.887755102	315.272289836689
10038.2653061224	315.272631859705
10044.6428571429	315.272994769185
10051.0204081633	315.273378333346
10057.3979591837	315.273782323987
10063.7755102041	315.274206516428
10070.1530612245	315.274650689455
10076.5306122449	315.275114625274
10082.9081632653	315.275598109474
10089.2857142857	315.276100930967
10095.6632653061	315.276622881934
10102.0408163265	315.277163757792
10108.4183673469	315.277723357153
10114.7959183673	315.278301481757
10121.1734693878	315.27889793644
10127.5510204082	315.279512529096
10133.9285714286	315.280145070625
10140.306122449	315.280795374889
10146.6836734694	315.281463258671
10153.0612244898	315.282148541643
10159.4387755102	315.282851046315
10165.8163265306	315.283570597988
10172.193877551	315.284307024732
10178.5714285714	315.285060157339
10184.9489795918	315.285829829277
10191.3265306122	315.286615876656
10197.7040816327	315.287418138201
10204.0816326531	315.288236455201
10210.4591836735	315.289070671476
10216.8367346939	315.289920633341
10223.2142857143	315.29078618958
10229.5918367347	315.291667191398
10235.9693877551	315.292563492387
10242.3469387755	315.293474948501
10248.7244897959	315.294401418022
10255.1020408163	315.295342761515
10261.4795918367	315.296298841805
10267.8571428571	315.297269523946
10274.2346938776	315.298254675187
10280.612244898	315.299254164935
10286.9897959184	315.300267864732
10293.3673469388	315.301295648227
10299.7448979592	315.302337391136
10306.1224489796	315.303392971216
10312.5	315.304462268244
10318.8775510204	315.30554516398
10325.2551020408	315.306641542139
10331.6326530612	315.307751288365
10338.0102040816	315.30887429021
10344.387755102	315.310010437097
10350.7653061224	315.311159620294
10357.1428571429	315.312321732895
10363.5204081633	315.313496669793
10369.8979591837	315.314684327649
10376.2755102041	315.315884604865
10382.6530612245	315.317097401574
10389.0306122449	315.318322619601
10395.4081632653	315.319560162441
10401.7857142857	315.320809935242
10408.1632653061	315.322071844778
10414.5408163265	315.323345799425
10420.9183673469	315.324631709137
10427.2959183673	315.325929485428
10433.6734693878	315.327239041352
10440.0510204082	315.32856029147
10446.4285714286	315.329893151838
10452.806122449	315.331237539989
10459.1836734694	315.332593374903
10465.5612244898	315.33396057699
10471.9387755102	315.335339068071
10478.3163265306	315.336728771362
10484.693877551	315.338129611447
10491.0714285714	315.339541514259
10497.4489795918	315.340964407071
10503.8265306122	315.342398218467
10510.2040816327	315.343842878326
10516.5816326531	315.345298317805
10522.9591836735	315.346764469323
10529.3367346939	315.348241266542
10535.7142857143	315.349728644345
10542.0918367347	315.351226538825
10548.4693877551	315.352734887269
10554.8469387755	315.354253628135
10561.2244897959	315.355782701038
10567.6020408163	315.35732204674
10573.9795918367	315.358871607126
10580.3571428571	315.360431325191
10586.7346938776	315.362001145025
10593.112244898	315.3635810118
10599.4897959184	315.365170871754
10605.8673469388	315.366770672171
10612.2448979592	315.368380361372
10618.6224489796	315.369999888703
10625	315.371629204515
10631.3775510204	315.373268260149
10637.7551020408	315.374917007933
10644.1326530612	315.376575401157
10650.5102040816	315.378243394063
10656.887755102	315.379920941835
10663.2653061224	315.381608000586
10669.6428571429	315.38330452734
10676.0204081633	315.385010480025
10682.3979591837	315.386725817458
10688.7755102041	315.388450499334
10695.1530612245	315.390184486214
10701.5306122449	315.391927739511
10707.9081632653	315.393680221484
10714.2857142857	315.395441895219
10720.6632653061	315.397212724624
10727.0408163265	315.398992674414
10733.4183673469	315.400781710104
10739.7959183673	315.402579797996
10746.1734693878	315.404386905163
10752.5510204082	315.406202999452
10758.9285714286	315.40802804946
10765.306122449	315.409862024533
10771.6836734694	315.411704894749
10778.0612244898	315.413556630916
10784.4387755102	315.415417204556
10790.8163265306	315.417286587898
10797.193877551	315.419164753868
10803.5714285714	315.42105167608
10809.9489795918	315.42294732883
10816.3265306122	315.42485168708
10822.7040816327	315.426764726455
10829.0816326531	315.428686423234
10835.4591836735	315.430616754338
10841.8367346939	315.432555697325
10848.2142857143	315.434503230379
10854.5918367347	315.436459332307
10860.9693877551	315.438423982522
10867.3469387755	315.440397161044
10873.7244897959	315.442378848487
10880.1020408163	315.444369026053
10886.4795918367	315.446367675526
10892.8571428571	315.448374779259
10899.2346938776	315.450390320176
10905.612244898	315.452414281755
10911.9897959184	315.454446648026
10918.3673469388	315.456487403565
10924.7448979592	315.458536533485
10931.1224489796	315.460594023427
10937.5	315.462659859558
10943.8775510204	315.464734028564
10950.2551020408	315.466816517639
10956.6326530612	315.468907314481
10963.0102040816	315.471006407291
10969.387755102	315.473113784758
10975.7653061224	315.475229436056
10982.1428571429	315.477353350842
10988.5204081633	315.479485519248
10994.8979591837	315.48162593187
11001.2755102041	315.483774579769
11007.6530612245	315.485931454465
11014.0306122449	315.488096547925
11020.4081632653	315.490269852566
11026.7857142857	315.492451361244
11033.1632653061	315.494641067249
11039.5408163265	315.496838964305
11045.9183673469	315.499045046556
11052.2959183673	315.50125930857
11058.6734693878	315.503481745329
11065.0510204082	315.505712352223
11071.4285714286	315.507951125051
11077.806122449	315.510198060009
11084.1836734694	315.512453153692
11090.5612244898	315.514716403085
11096.9387755102	315.516987805558
11103.3163265306	315.519267358868
11109.693877551	315.521555061145
11116.0714285714	315.523850910896
11122.4489795918	315.526154906996
11128.8265306122	315.528467048687
11135.2040816327	315.53078733557
11141.5816326531	315.533115767603
11147.9591836735	315.5354523451
11154.3367346939	315.537797068722
11160.7142857143	315.540149939477
11167.0918367347	315.542510958711
11173.4693877551	315.544880128113
11179.8469387755	315.547257449703
11186.2244897959	315.549642925831
11192.6020408163	315.552036559176
11198.9795918367	315.55443835274
11205.3571428571	315.556848309845
11211.7346938776	315.559266434129
11218.112244898	315.561692729544
11224.4897959184	315.564127200352
11230.8673469388	315.56656985112
11237.2448979592	315.569020686722
11243.6224489796	315.57147971233
11250	315.573946933415
11256.3775510204	315.576422355739
11262.7551020408	315.578905985359
11269.1326530612	315.58139782862
11275.5102040816	315.583897892149
11281.887755102	315.58640618286
11288.2653061224	315.588922707946
11294.6428571429	315.591447474873
11301.0204081633	315.593980491387
11307.3979591837	315.596521765502
11313.7755102041	315.599071305502
11320.1530612245	315.601629119937
11326.5306122449	315.604195217623
11332.9081632653	315.606769607634
11339.2857142857	315.609352299306
11345.6632653061	315.611943302229
11352.0408163265	315.614542626248
11358.4183673469	315.617150281461
11364.7959183673	315.619766278214
11371.1734693878	315.622390627099
11377.5510204082	315.625023338954
11383.9285714286	315.627664424862
11390.306122449	315.630313896142
11396.6836734694	315.632971764354
11403.0612244898	315.635638041294
11409.4387755102	315.638312738991
11415.8163265306	315.640995869707
11422.193877551	315.643687445934
11428.5714285714	315.646387480392
11434.9489795918	315.649095986026
11441.3265306122	315.651812976007
11447.7040816327	315.654538463727
11454.0816326531	315.657272462798
11460.4591836735	315.660014987052
11466.8367346939	315.662766050536
11473.2142857143	315.665525667514
11479.5918367347	315.668293852463
11485.9693877551	315.671070620069
11492.3469387755	315.67385598523
11498.7244897959	315.676649963051
11505.1020408163	315.679452568846
11511.4795918367	315.68226381813
11517.8571428571	315.685083726624
11524.2346938776	315.687912310249
11530.612244898	315.690749585128
11536.9897959184	315.693595567581
11543.3673469388	315.696450274125
11549.7448979592	315.699313721475
11556.1224489796	315.702185926536
11562.5	315.705066906409
11568.8775510204	315.707956678385
11575.2551020408	315.710855259946
11581.6326530612	315.713762668761
11588.0102040816	315.716678922686
11594.387755102	315.719604039765
11600.7653061224	315.722538038225
11607.1428571429	315.725480936475
11613.5204081633	315.728432753108
11619.8979591837	315.731393506897
11626.2755102041	315.734363216793
11632.6530612245	315.737341901928
11639.0306122449	315.740329581609
11645.4081632653	315.743326275318
11651.7857142857	315.746332002713
11658.1632653061	315.749346783626
11664.5408163265	315.752370638061
11670.9183673469	315.75540358619
11677.2959183673	315.75844564836
11683.6734693878	315.761496845083
11690.0510204082	315.764557197042
11696.4285714286	315.767626725084
11702.806122449	315.770705450223
11709.1836734694	315.773793393638
11715.5612244898	315.776890576672
11721.9387755102	315.779997020829
11728.3163265306	315.783112747777
11734.693877551	315.786237779342
11741.0714285714	315.789372137511
11747.4489795918	315.792515844431
11753.8265306122	315.795668922405
11760.2040816327	315.798831393893
11766.5816326531	315.802003281511
11772.9591836735	315.805184608032
11779.3367346939	315.808375396379
11785.7142857143	315.811575669633
11792.0918367347	315.814785451023
11798.4693877551	315.818004763932
11804.8469387755	315.821233631893
11811.2244897959	315.824472078588
11817.6020408163	315.827720127849
11823.9795918367	315.830977803656
11830.3571428571	315.834245130134
11836.7346938776	315.837522131556
11843.112244898	315.840808832342
11849.4897959184	315.844105257055
11855.8673469388	315.847411430401
11862.2448979592	315.850727377232
11868.6224489796	315.854053122539
11875	315.857388691458
11881.3775510204	315.860734109263
11887.7551020408	315.864089401371
11894.1326530612	315.867454593334
11900.5102040816	315.870829710848
11906.887755102	315.874214779743
11913.2653061224	315.877609825987
11919.6428571429	315.881014875685
11926.0204081633	315.884429955078
11932.3979591837	315.887855090539
11938.7755102041	315.89129030858
11945.1530612245	315.894735635844
11951.5306122449	315.898191099105
11957.9081632653	315.901656725273
11964.2857142857	315.905132541387
11970.6632653061	315.908618574617
11977.0408163265	315.912114852263
11983.4183673469	315.915621401757
11989.7959183673	315.919138250655
11996.1734693878	315.922665426646
12002.5510204082	315.926202957543
12008.9285714286	315.929750871288
12015.306122449	315.933309195947
12021.6836734694	315.936877959713
12028.0612244898	315.940457190903
12034.4387755102	315.944046917959
12040.8163265306	315.947647169447
12047.193877551	315.951257974053
12053.5714285714	315.954879360589
12059.9489795918	315.958511357985
12066.3265306122	315.962153995296
12072.7040816327	315.965807301694
12079.0816326531	315.969471306472
12085.4591836735	315.973146039041
12091.8367346939	315.976831528933
12098.2142857143	315.980527805796
12104.5918367347	315.984234899396
12110.9693877551	315.987952839613
12117.3469387755	315.991681656448
12123.7244897959	315.995421380012
12130.1020408163	315.999172040536
12136.4795918367	316.00293366836
12142.8571428571	316.00670629394
12149.2346938776	316.010489947847
12155.612244898	316.01428466076
12161.9897959184	316.018090463473
12168.3673469388	316.02190738689
12174.7448979592	316.025735462025
12181.1224489796	316.029574720003
12187.5	316.033425192057
12193.8775510204	316.037286909528
12200.2551020408	316.041159903869
12206.6326530612	316.045044206635
12213.0102040816	316.048939849491
12219.387755102	316.052846864208
12225.7653061224	316.056765282663
12232.1428571429	316.060695136835
12238.5204081633	316.064636458812
12244.8979591837	316.068589280781
12251.2755102041	316.072553635035
12257.6530612245	316.07652955397
12264.0306122449	316.080517070081
12270.4081632653	316.084516215967
12276.7857142857	316.088527024327
12283.1632653061	316.092549527959
12289.5408163265	316.096583759761
12295.9183673469	316.10062975273
12302.2959183673	316.10468753996
12308.6734693878	316.108757154646
12315.0510204082	316.112838630076
12321.4285714286	316.116931999635
12327.806122449	316.121037296805
12334.1836734694	316.125154555162
12340.5612244898	316.129283808377
12346.9387755102	316.133425090214
12353.3163265306	316.137578434532
12359.693877551	316.141743875279
12366.0714285714	316.145921446497
12372.4489795918	316.15011118232
12378.8265306122	316.15431311697
12385.2040816327	316.158527284761
12391.5816326531	316.162753720095
12397.9591836735	316.166992457464
12404.3367346939	316.171243531445
12410.7142857143	316.175506976705
12417.0918367347	316.179782827997
12423.4693877551	316.184071120158
12429.8469387755	316.188371888112
12436.2244897959	316.192685166868
12442.6020408163	316.197010991517
12448.9795918367	316.201349397235
12455.3571428571	316.205700419279
12461.7346938776	316.210064092988
12468.112244898	316.214440453783
12474.4897959184	316.218829537165
12480.8673469388	316.223231378714
12487.2448979592	316.227646014091
12493.6224489796	316.232073479031
12500	316.236513809353


==> tiks/dyn-ecco/sig4-7-2.tsv <==
0	279.150000073505
6.37755102040816	279.155951755928
12.7551020408163	279.154191542466
19.1326530612245	279.176511641799
25.5102040816327	279.290078351965
31.8877551020408	279.457929066778
38.265306122449	279.48394841254
44.6428571428571	279.450951495336
51.0204081632653	279.398364403322
57.3979591836735	279.356473333738
63.7755102040816	279.343958151079
70.1530612244898	279.371600373361
76.530612244898	279.44472967703
82.9081632653061	279.564957400828
89.2857142857143	279.73150142296
95.6632653061225	279.942107788429
102.040816326531	280.193689244456
108.418367346939	280.482760677243
114.795918367347	280.805721649635
121.173469387755	281.159031318064
127.551020408163	281.539313046993
133.928571428571	281.943409443776
140.30612244898	282.368405847542
146.683673469388	282.811635453412
153.061224489796	283.270672795058
159.438775510204	283.743319105459
165.816326530612	284.227585633281
172.19387755102	284.721676661329
178.571428571429	285.223971665469
184.948979591837	285.733008124946
191.326530612245	286.247466342494
197.704081632653	286.766155884419
204.081632653061	287.288002395479
210.459183673469	287.812036167141
216.836734693878	288.337382331987
223.214285714286	288.863251950198
229.591836734694	289.38893364427
235.969387755102	289.913786512644
242.34693877551	290.437234029805
248.724489795918	290.958758199624
255.102040816327	291.477894315515
261.479591836735	291.994226477023
267.857142857143	292.507383601149
274.234693877551	293.017035488788
280.612244897959	293.522889415751
286.989795918367	294.02468716785
293.367346938775	294.522202220809
299.744897959184	295.015237039457
306.122448979592	295.503620732654
312.5	295.987206969067
318.877551020408	296.465871878713
325.255102040816	296.939512144075
331.632653061225	297.408043313881
338.010204081633	297.871398233543
344.387755102041	298.329525469339
350.765306122449	298.782387912756
357.142857142857	299.22996152927
363.520408163265	299.672234129009
369.897959183673	300.109204196317
376.275510204082	300.540879848621
382.65306122449	300.96727788551
389.030612244898	301.388422837492
395.408163265306	301.804346105553
401.785714285714	302.215085188287
408.163265306122	302.620682954102
414.540816326531	303.021186939117
420.918367346939	303.416648723679
427.295918367347	303.807123369157
433.673469387755	304.192668879174
440.051020408163	304.573345707393
446.428571428571	304.949216319924
452.80612244898	305.320344797423
459.183673469388	305.686796463036
465.561224489796	306.048637554325
471.938775510204	306.405934930873
478.316326530612	306.758755809462
484.69387755102	307.107167528776
491.071428571429	307.451237343936
497.448979591837	307.791032243719
503.826530612245	308.126618792526
510.204081632653	308.45806299551
516.581632653061	308.785430181004
522.959183673469	309.108784898816
529.336734693878	309.428190840878
535.714285714286	309.743710774346
542.091836734694	310.055406483318
548.469387755102	310.363338725801
554.84693877551	310.667567204922
561.224489795918	310.968150544951
567.602040816327	311.26514627138
573.979591836735	311.558610806413
580.357142857143	311.848599468821
586.734693877551	312.135166474213
593.112244897959	312.418364940036
599.489795918367	312.698246901416
605.867346938776	312.974863325467
612.244897959184	313.248264123672
618.622448979592	313.51849817196
625	313.78561333398
631.377551020408	314.04965648107
637.755102040816	314.310673510638
644.132653061224	314.568709372765
650.510204081633	314.823808094254
656.887755102041	315.076012798912
663.265306122449	315.325365729604
669.642857142857	315.57190827464
676.020408163265	315.815680989977
682.397959183673	316.056723617882
688.775510204082	316.295075110533
695.15306122449	316.530773653043
701.530612244898	316.763856682612
707.908163265306	316.994360906138
714.285714285714	317.222322322759
720.663265306122	317.447776243096
727.040816326531	317.670757305055
733.418367346939	317.891299491443
739.795918367347	318.109436149411
746.173469387755	318.325200006441
752.551020408163	318.538623183719
758.928571428571	318.749737213499
765.30612244898	318.958573055078
771.683673469388	319.165161107842
778.061224489796	319.369531223853
784.438775510204	319.571712723688
790.816326530612	319.771734409583
797.19387755102	319.96962457604
803.571428571429	320.165411022584
809.948979591837	320.359121067169
816.326530612245	320.55078155706
822.704081632653	320.740418878108
829.081632653061	320.928058967301
835.459183673469	321.113727323792
841.836734693878	321.297449017777
848.214285714286	321.479248699704
854.591836734694	321.659150611564
860.969387755102	321.837178596064
867.34693877551	322.013356103985
873.724489795918	322.187706203729
880.102040816327	322.360251590807
886.479591836735	322.531014595459
892.857142857143	322.70001718942
899.234693877551	322.867280995216
905.612244897959	323.032827294022
911.989795918367	323.19667703187
918.367346938776	323.358850826677
924.744897959184	323.519368976453
931.122448979592	323.678251465878
937.5	323.835517971578
943.877551020408	323.991187869444
950.255102040816	324.145280241484
956.632653061224	324.297813881254
963.010204081633	324.448807298981
969.387755102041	324.598278728545
975.765306122449	324.74624613318
982.142857142857	324.892727209901
988.520408163265	325.037739395004
994.897959183673	325.181299870103
1001.27551020408	325.323425566916
1007.65306122449	325.464133171156
1014.0306122449	325.603439128222
1020.40816326531	325.741359648218
1026.78571428571	325.877910709862
1033.16326530612	326.013108064499
1039.54081632653	326.14696724138
1045.91836734694	326.279503551865
1052.29591836735	326.410732092643
1058.67346938776	326.540667750106
1065.05102040816	326.669325204852
1071.42857142857	326.796718935187
1077.80612244898	326.922863220113
1084.18367346939	327.047772143769
1090.5612244898	327.171459599176
1096.9387755102	327.293939291076
1103.31632653061	327.415224739163
1109.69387755102	327.535329282105
1116.07142857143	327.654266080686
1122.44897959184	327.772048120195
1128.82653061224	327.888688213966
1135.20408163265	328.004199006762
1141.58163265306	328.118592977369
1147.95918367347	328.231882440959
1154.33673469388	328.344079552595
1160.71428571429	328.455196310044
1167.09183673469	328.565244555879
1173.4693877551	328.674235980132
1179.84693877551	328.782182123386
1186.22448979592	328.88909437914
1192.60204081633	328.994983995642
1198.97959183673	329.099862078774
1205.35714285714	329.203739594626
1211.73469387755	329.306627371429
1218.11224489796	329.408536101493
1224.48979591837	329.509476343972
1230.86734693878	329.609458527018
1237.24489795918	329.708492949352
1243.62244897959	329.806589782487
1250	329.903759073115
1256.37755102041	330.00001074491
1262.75510204082	330.095354599972
1269.13265306122	330.189800321197
1275.51020408163	330.283357474261
1281.88775510204	330.37603550906
1288.26530612245	330.467843761354
1294.64285714286	330.558791454953
1301.02040816327	330.648887703386
1307.39795918367	330.738141511093
1313.77551020408	330.82656177532
1320.15306122449	330.914157287969
1326.5306122449	331.000936736975
1332.90816326531	331.0869087075
1339.28571428571	331.172081683876
1345.66326530612	331.256464051146
1352.04081632653	331.340064096161
1358.41836734694	331.422890008989
1364.79591836735	331.504949884661
1371.17346938776	331.586251724464
1377.55102040816	331.666803436887
1383.92857142857	331.746612839224
1390.30612244898	331.825687659038
1396.68367346939	331.904035535209
1403.0612244898	331.981664018957
1409.4387755102	332.058580575434
1415.81632653061	332.13479258494
1422.19387755102	332.210307343763
1428.57142857143	332.285132065414
1434.94897959184	332.359273882017
1441.32653061224	332.432739845326
1447.70408163265	332.505536927496
1454.08163265306	332.57767202245
1460.45918367347	332.64915194704
1466.83673469388	332.719983441854
1473.21428571429	332.790173172113
1479.59183673469	332.85972772898
1485.9693877551	332.928653630527
1492.34693877551	332.996957322392
1498.72448979592	333.064645178866
1505.10204081633	333.131723504014
1511.47959183673	333.19819853247
1517.85714285714	333.264076430092
1524.23469387755	333.329363295129
1530.61224489796	333.39406515915
1536.98979591837	333.458187987667
1543.36734693878	333.521737680945
1549.74489795918	333.584720075072
1556.12244897959	333.647140942737
1562.5	333.709005993755
1568.87755102041	333.770320876035
1575.25510204082	333.831091176483
1581.63265306122	333.891322421622
1588.01020408163	333.95102007818
1594.38775510204	334.010189554075
1600.76530612245	334.068836199167
1607.14285714286	334.126965305747
1613.52040816327	334.184582109272
1619.89795918367	334.241691789248
1626.27551020408	334.298299469852
1632.65306122449	334.354410220372
1639.0306122449	334.410029056066
1645.40816326531	334.465160938889
1651.78571428571	334.51981077799
1658.16326530612	334.57398343024
1664.54081632653	334.62768370107
1670.91836734694	334.680916345083
1677.29591836735	334.733686066443
1683.67346938776	334.785997519549
1690.05102040816	334.837855309762
1696.42857142857	334.889263993906
1702.80612244898	334.940228080651
1709.18367346939	334.990752031272
1715.5612244898	335.040840260239
1721.9387755102	335.090497135617
1728.31632653061	335.139726979551
1734.69387755102	335.18853406898
1741.07142857143	335.236922636131
1747.44897959184	335.284896868844
1753.82653061224	335.332460911188
1760.20408163265	335.379618864061
1766.58163265306	335.426374785591
1772.95918367347	335.47273269149
1779.33673469388	335.518696555709
1785.71428571429	335.564270310937
1792.09183673469	335.609457848906
1798.4693877551	335.654263020864
1804.84693877551	335.698689638161
1811.22448979592	335.742741472668
1817.60204081633	335.786422257043
1823.97959183673	335.829735685302
1830.35714285714	335.87268541331
1836.73469387755	335.915275059107
1843.11224489796	335.957508203238
1849.48979591837	335.999388389327
1855.86734693878	336.040919124481
1862.24489795918	336.082103879551
1868.62244897959	336.122946089564
1875	336.16344915423
1881.37755102041	336.203616438273
1887.75510204082	336.243451271678
1894.13265306122	336.282956950202
1900.51020408163	336.322136735785
1906.88775510204	336.360993856811
1913.26530612245	336.399531508428
1919.64285714286	336.437752853041
1926.02040816327	336.475661020648
1932.39795918367	336.513259109057
1938.77551020408	336.550550184299
1945.15306122449	336.587537281048
1951.5306122449	336.624223402893
1957.90816326531	336.660611522573
1964.28571428571	336.696704582428
1970.66326530612	336.732505494746
1977.04081632653	336.768017141974
1983.41836734694	336.80324237703
1989.79591836735	336.838184023722
1996.17346938776	336.872844877032
2002.55102040816	336.907227703301
2008.92857142857	336.941335240617
2015.30612244898	336.975170199166
2021.68367346939	337.008735261458
2028.0612244898	337.042033082547
2034.4387755102	337.075066290436
2040.81632653061	337.107837486367
2047.19387755102	337.140349244993
2053.57142857143	337.172604114682
2059.94897959184	337.204604617873
2066.32653061224	337.236353251313
2072.70408163265	337.267852486227
2079.08163265306	337.299104768673
2085.45918367347	337.330112519838
2091.83673469388	337.360878136225
2098.21428571429	337.391403989868
2104.59183673469	337.421692428686
2110.9693877551	337.451745776729
2117.34693877551	337.481566334322
2123.72448979592	337.511156378358
2130.10204081633	337.540518162601
2136.47959183673	337.569653917882
2142.85714285714	337.598565852259
2149.23469387755	337.627256151342
2155.61224489796	337.655726978543
2161.98979591837	337.683980475227
2168.36734693878	337.712018760931
2174.74489795918	337.739843933664
2181.12244897959	337.767458070119
2187.5	337.794863225799
2193.87755102041	337.822061435294
2200.25510204082	337.849054712538
2206.63265306122	337.875845050975
2213.01020408163	337.902434423709
2219.38775510204	337.928824783799
2225.76530612245	337.955018064474
2232.14285714286	337.981016179253
2238.52040816327	338.006821022164
2244.89795918367	338.032434468001
2251.27551020408	338.057858372505
2257.65306122449	338.083094572475
2264.0306122449	338.108144886034
2270.40816326531	338.133011112839
2276.78571428571	338.157695034224
2283.16326530612	338.182198413351
2289.54081632653	338.206522995466
2295.91836734694	338.230670508085
2302.29591836735	338.254642661099
2308.67346938776	338.278441146979
2315.05102040816	338.302067641003
2321.42857142857	338.325523801409
2327.80612244898	338.348811269495
2334.18367346939	338.371931669867
2340.5612244898	338.39488661062
2346.9387755102	338.417677683454
2353.31632653061	338.440306463825
2359.69387755102	338.462774511172
2366.07142857143	338.485083369073
2372.44897959184	338.507234565337
2378.82653061224	338.529229612204
2385.20408163265	338.551070006538
2391.58163265306	338.572757229952
2397.95918367347	338.594292748914
2404.33673469388	338.615678014964
2410.71428571429	338.636914464875
2417.09183673469	338.658003520748
2423.4693877551	338.678946590159
2429.84693877551	338.699745066362
2436.22448979592	338.720400328417
2442.60204081633	338.740913741279
2448.97959183673	338.76128665598
2455.35714285714	338.781520409801
2461.73469387755	338.801616326371
2468.11224489796	338.821575715779
2474.48979591837	338.841399874762
2480.86734693878	338.861090086847
2487.24489795918	338.880647622429
2493.62244897959	338.900073738921
2500	338.919369680921
2506.37755102041	338.938536680331
2512.75510204082	338.95757595643
2519.13265306122	338.976488716054
2525.51020408163	338.995276153735
2531.88775510204	339.013939451788
2538.26530612245	339.032479780422
2544.64285714286	339.050898297907
2551.02040816327	339.069196150694
2557.39795918367	339.087374473482
2563.77551020408	339.105434389369
2570.15306122449	339.12337700999
2576.5306122449	339.141203435619
2582.90816326531	339.158914755243
2589.28571428571	339.176512046723
2595.66326530612	339.193996376919
2602.04081632653	339.211368801756
2608.41836734694	339.228630366339
2614.79591836735	339.245782105097
2621.17346938776	339.262825041889
2627.55102040816	339.279760190063
2633.92857142857	339.296588552594
2640.30612244898	339.313311122213
2646.68367346939	339.329928881484
2653.0612244898	339.346442802881
2659.4387755102	339.362853848937
2665.81632653061	339.379162972344
2672.19387755102	339.395371116014
2678.57142857143	339.411479213192
2684.94897959184	339.42748818758
2691.32653061224	339.443398953426
2697.70408163265	339.459212415579
2704.08163265306	339.474929469626
2710.45918367347	339.490551001992
2716.83673469388	339.50607789001
2723.21428571429	339.521511002
2729.59183673469	339.536851197398
2735.9693877551	339.55209932684
2742.34693877551	339.567256232225
2748.72448979592	339.582322746811
2755.10204081633	339.597299695332
2761.47959183673	339.612187894069
2767.85714285714	339.626988150906
2774.23469387755	339.641701265452
2780.61224489796	339.656328029133
2786.98979591837	339.670869225245
2793.36734693878	339.685325629036
2799.74489795918	339.699698007816
2806.12244897959	339.713987121038
2812.5	339.728193720341
2818.87755102041	339.742318549653
2825.25510204082	339.756362345288
2831.63265306122	339.770325836007
2838.01020408163	339.784209743071
2844.38775510204	339.798014780354
2850.76530612245	339.811741654421
2857.14285714286	339.825391064574
2863.52040816327	339.83896370293
2869.89795918367	339.852460254522
2876.27551020408	339.865881397362
2882.65306122449	339.879227802485
2889.0306122449	339.892500134048
2895.40816326531	339.905699049407
2901.78571428571	339.918825199171
2908.16326530612	339.931879227259
2914.54081632653	339.944861770998
2920.91836734694	339.957773461186
2927.29591836735	339.970614922139
2933.67346938776	339.983386771765
2940.05102040816	339.996089621647
2946.42857142857	340.008724077101
2952.80612244898	340.021290737219
2959.18367346939	340.033790194954
2965.5612244898	340.046223037194
2971.9387755102	340.058589844803
2978.31632653061	340.070891192679
2984.69387755102	340.083127649838
2991.07142857143	340.095299779473
2997.44897959184	340.107408138992
3003.82653061224	340.119453280089
3010.20408163265	340.131435748817
3016.58163265306	340.143356085639
3022.95918367347	340.155214825464
3029.33673469388	340.167012497731
3035.71428571429	340.178749626469
3042.09183673469	340.190426730331
3048.4693877551	340.202044322655
3054.84693877551	340.213602911536
3061.22448979592	340.225102999872
3067.60204081633	340.236545085405
3073.97959183673	340.247929660785
3080.35714285714	340.259257213634
3086.73469387755	340.270528226586
3093.11224489796	340.281743177329
3099.48979591837	340.292902538675
3105.86734693878	340.304006778614
3112.24489795918	340.315056360343
3118.62244897959	340.326051742324
3125	340.336993378347
3131.37755102041	340.347881717572
3137.75510204082	340.358717204561
3144.13265306122	340.369500279343
3150.51020408163	340.380231377466
3156.88775510204	340.390910930034
3163.26530612245	340.401539363744
3169.64285714286	340.412117100953
3176.02040816327	340.422644559718
3182.39795918367	340.433122153828
3188.77551020408	340.443550292858
3195.15306122449	340.453929382219
3201.5306122449	340.464259823198
3207.90816326531	340.474542012988
3214.28571428571	340.484776344747
3220.66326530612	340.494963207644
3227.04081632653	340.505102986884
3233.41836734694	340.515196063755
3239.79591836735	340.525242815679
3246.17346938776	340.535243616251
3252.55102040816	340.545198835262
3258.92857142857	340.555108838757
3265.30612244898	340.564973989071
3271.68367346939	340.57479464487
3278.0612244898	340.584571161176
3284.4387755102	340.594303889417
3290.81632653061	340.603993177475
3297.19387755102	340.613639369702
3303.57142857143	340.623242806964
3309.94897959184	340.632803826686
3316.32653061224	340.642322762891
3322.70408163265	340.651799946214
3329.08163265306	340.661235703957
3335.45918367347	340.670630360125
3341.83673469388	340.679984235454
3348.21428571429	340.68929764744
3354.59183673469	340.698570910384
3360.9693877551	340.70780433543
3367.34693877551	340.71699823058
3373.72448979592	340.726152900741
3380.10204081633	340.735268647757
3386.47959183673	340.744345770443
3392.85714285714	340.753384564604
3399.23469387755	340.762385323081
3405.61224489796	340.771348335783
3411.98979591837	340.78027388971
3418.36734693878	340.789162268982
3424.74489795918	340.798013754879
3431.12244897959	340.806828625873
3437.5	340.815607157642
3443.87755102041	340.824349623111
3450.25510204082	340.833056292487
3456.63265306122	340.841727433278
3463.01020408163	340.850363310319
3469.38775510204	340.85896418581
3475.76530612245	340.867530319345
3482.14285714286	340.876061967931
3488.52040816327	340.884559386014
3494.89795918367	340.89302282552
3501.27551020408	340.901452535875
3507.65306122449	340.909848764023
3514.0306122449	340.918211754462
3520.40816326531	340.926541749273
3526.78571428571	340.93483898814
3533.16326530612	340.94310370837
3539.54081632653	340.95133614493
3545.91836734694	340.95953653047
3552.29591836735	340.967705095339
3558.67346938776	340.975842067616
3565.05102040816	340.983947673137
3571.42857142857	340.992022135517
3577.80612244898	341.000065676165
3584.18367346939	341.008078514319
3590.5612244898	341.016060867069
3596.9387755102	341.024012949372
3603.31632653061	341.031934974079
3609.69387755102	341.039827151956
3616.07142857143	341.047689691717
3622.44897959184	341.055522800026
3628.82653061224	341.063326681534
3635.20408163265	341.071101538899
3641.58163265306	341.078847572803
3647.95918367347	341.086564981974
3654.33673469388	341.094253963206
3660.71428571429	341.101914711389
3667.09183673469	341.109547419516
3673.4693877551	341.11715227871
3679.84693877551	341.124729478243
3686.22448979592	341.132279205563
3692.60204081633	341.139801646298
3698.97959183673	341.147296984288
3705.35714285714	341.154765401601
3711.73469387755	341.162207078555
3718.11224489796	341.169622193725
3724.48979591837	341.177010923976
3730.86734693878	341.184373444477
3737.24489795918	341.191709928715
3743.62244897959	341.199020548512
3750	341.206305474052
3756.37755102041	341.213564873895
3762.75510204082	341.220798914985
3769.13265306122	341.228007762679
3775.51020408163	341.235191580761
3781.88775510204	341.242350531459
3788.26530612245	341.249484775455
3794.64285714286	341.25659447191
3801.02040816327	341.26367977848
3807.39795918367	341.270740851327
3813.77551020408	341.277777845136
3820.15306122449	341.284790913136
3826.5306122449	341.291780207111
3832.90816326531	341.298745877415
3839.28571428571	341.305688072989
3845.66326530612	341.312606941379
3852.04081632653	341.319502628746
3858.41836734694	341.32637527988
3864.79591836735	341.333225038222
3871.17346938776	341.340052045875
3877.55102040816	341.346856443612
3883.92857142857	341.353638370899
3890.30612244898	341.360397965905
3896.68367346939	341.367135365518
3903.0612244898	341.373850705355
3909.4387755102	341.380544119777
3915.81632653061	341.387215741909
3922.19387755102	341.393865703642
3928.57142857143	341.400494135652
3934.94897959184	341.407101167416
3941.32653061224	341.41368692722
3947.70408163265	341.420251542174
3954.08163265306	341.42679513822
3960.45918367347	341.433317840155
3966.83673469388	341.439819771633
3973.21428571429	341.44630105518
3979.59183673469	341.452761812208
3985.9693877551	341.459202163028
3992.34693877551	341.465622226857
3998.72448979592	341.472022121831
4005.10204081633	341.478401965022
4011.47959183673	341.484761872444
4017.85714285714	341.491101959063
4024.23469387755	341.497422338812
4030.61224489796	341.503723124601
4036.98979591837	341.51000442833
4043.36734693878	341.516266360892
4049.74489795918	341.522509032192
4056.12244897959	341.528732551157
4062.5	341.534937025741
4068.87755102041	341.541122562936
4075.25510204082	341.547289268791
4081.63265306122	341.553437248412
4088.01020408163	341.559566605975
4094.38775510204	341.565677444737
4100.76530612245	341.571769867047
4107.14285714286	341.577843974352
4113.52040816327	341.583899867209
4119.89795918367	341.589937645294
4126.27551020408	341.595957407413
4132.65306122449	341.601959251507
4139.0306122449	341.607943274664
4145.40816326531	341.613909573129
4151.78571428571	341.619858242312
4158.16326530612	341.625789376794
4164.54081632653	341.631703070339
4170.91836734694	341.637599415906
4177.29591836735	341.643478505647
4183.67346938776	341.649340430925
4190.05102040816	341.655185282319
4196.42857142857	341.661013149634
4202.80612244898	341.666824121905
4209.18367346939	341.672618287408
4215.5612244898	341.67839573367
4221.9387755102	341.684156547473
4228.31632653061	341.689900814863
4234.69387755102	341.695628621158
4241.07142857143	341.701340050958
4247.44897959184	341.707035188149
4253.82653061224	341.71271411591
4260.20408163265	341.718376916725
4266.58163265306	341.724023672388
4272.95918367347	341.729654464006
4279.33673469388	341.735269372012
4285.71428571429	341.740868476172
4292.09183673469	341.746451855588
4298.4693877551	341.752019588705
4304.84693877551	341.757571753323
4311.22448979592	341.763108426599
4317.60204081633	341.768629685056
4323.97959183673	341.774135604586
4330.35714285714	341.779626260463
4336.73469387755	341.785101727344
4343.11224489796	341.790562079276
4349.48979591837	341.796007389705
4355.86734693878	341.801437731481
4362.24489795918	341.806853176862
4368.62244897959	341.812253797524
4375	341.817639664564
4381.37755102041	341.823010848507
4387.75510204082	341.828367419312
4394.13265306122	341.833709446377
4400.51020408163	341.839036998548
4406.88775510204	341.844350144118
4413.26530612245	341.849648950842
4419.64285714286	341.854933485932
4426.02040816327	341.860203816072
4432.39795918367	341.865460007419
4438.77551020408	341.870702125606
4445.15306122449	341.875930235753
4451.5306122449	341.881144402469
4457.90816326531	341.886344689856
4464.28571428571	341.891531161518
4470.66326530612	341.896703880562
4477.04081632653	341.901862909606
4483.41836734694	341.907008310782
4489.79591836735	341.912140145744
4496.17346938776	341.917258475668
4502.55102040816	341.922363361262
4508.92857142857	341.927454862766
4515.30612244898	341.932533039961
4521.68367346939	341.937597952172
4528.0612244898	341.942649658269
4534.4387755102	341.947688216678
4540.81632653061	341.952713685382
4547.19387755102	341.957726121926
4553.57142857143	341.96272558342
4559.94897959184	341.967712126544
4566.32653061224	341.972685807557
4572.70408163265	341.977646682292
4579.08163265306	341.982594806169
4585.45918367347	341.987530234193
4591.83673469388	341.992453020964
4598.21428571429	341.997363220675
4604.59183673469	342.002260887119
4610.9693877551	342.007146073694
4617.34693877551	342.012018833405
4623.72448979592	342.016879218868
4630.10204081633	342.021727282315
4636.47959183673	342.0265630756
4642.85714285714	342.031386650194
4649.23469387755	342.0361980572
4655.61224489796	342.040997347349
4661.98979591837	342.045784571008
4668.36734693878	342.050559778178
4674.74489795918	342.055323018505
4681.12244897959	342.060074341279
4687.5	342.064813795436
4693.87755102041	342.069541429567
4700.25510204082	342.074257291914
4706.63265306122	342.078961430383
4713.01020408163	342.083653892536
4719.38775510204	342.088334725604
4725.76530612245	342.093003976484
4732.14285714286	342.097661691747
4738.52040816327	342.102307917636
4744.89795918367	342.106942700073
4751.27551020408	342.111566084662
4757.65306122449	342.11617811669
4764.0306122449	342.120778841131
4770.40816326531	342.12536830265
4776.78571428571	342.129946545605
4783.16326530612	342.134513614048
4789.54081632653	342.139069551733
4795.91836734694	342.143614402113
4802.29591836735	342.148148208349
4808.67346938776	342.152671013306
4815.05102040816	342.157182859561
4821.42857142857	342.161683789405
4827.80612244898	342.166173844843
4834.18367346939	342.170653067598
4840.5612244898	342.175121499116
4846.9387755102	342.179579180567
4853.31632653061	342.184026152845
4859.69387755102	342.188462456575
4866.07142857143	342.192888132112
4872.44897959184	342.197303219547
4878.82653061224	342.201707758704
4885.20408163265	342.20610178915
4891.58163265306	342.210485350191
4897.95918367347	342.214858480878
4904.33673469388	342.219221220006
4910.71428571429	342.22357360612
4917.09183673469	342.227915677518
4923.4693877551	342.232247472248
4929.84693877551	342.236569028113
4936.22448979592	342.240880382678
4942.60204081633	342.245181573264
4948.97959183673	342.249472636955
4955.35714285714	342.253753610601
4961.73469387755	342.258024530784
4968.11224489796	342.262285434141
4974.48979591837	342.266536355957
4980.86734693878	342.270777330792
4987.24489795918	342.275008428584
4993.62244897959	342.279229487203
5000	342.283440951613
5006.37755102041	342.287645827003
5012.75510204082	342.291812314392
5019.13265306122	342.296078140527
5025.51020408163	342.29785505414
5031.88775510204	342.292178226368
5038.26530612245	342.278771337563
5044.64285714286	342.261041006802
5051.02040816327	342.244124715676
5057.39795918367	342.233285565396
5063.77551020408	342.229434731403
5070.15306122449	342.237619781873
5076.5306122449	342.24930274245
5082.90816326531	342.253786572883
5089.28571428571	342.243682429512
5095.66326530612	342.214293447392
5102.04081632653	342.163059289206
5108.41836734694	342.089162175501
5114.79591836735	341.993128230298
5121.17346938776	341.876479265956
5127.55102040816	341.741425692127
5133.92857142857	341.590596955178
5140.30612244898	341.426819679219
5146.68367346939	341.252939754651
5153.0612244898	341.071684312351
5159.4387755102	340.885563551259
5165.81632653061	340.696806712055
5172.19387755102	340.507325418907
5178.57142857143	340.31870241137
5184.94897959184	340.13219974767
5191.32653061224	339.948779107271
5197.70408163265	339.76913067875
5204.08163265306	339.593709567482
5210.45918367347	339.422773389029
5216.83673469388	339.256418922993
5223.21428571429	339.094617326631
5229.59183673469	338.937246649908
5235.9693877551	338.784119724262
5242.34693877551	338.635007821818
5248.72448979592	338.489660377429
5255.10204081633	338.347820447559
5261.47959183673	338.209236392946
5267.85714285714	338.073670399503
5274.23469387755	337.940904046937
5280.61224489796	337.810741550445
5286.98979591837	337.683011256511
5293.36734693878	337.557565629804
5299.74489795918	337.434280074689
5306.12244897959	337.313051141896
5312.5	337.193794338066
5318.87755102041	337.07644155932
5325.25510204082	336.960938509327
5331.63265306122	336.847242249629
5338.01020408163	336.735318895852
5344.38775510204	336.625141483677
5350.76530612245	336.516688144989
5357.14285714286	336.409940563804
5363.52040816327	336.304882678558
5369.89795918367	336.201499646115
5376.27551020408	336.099777050354
5382.65306122449	335.999700311089
5389.0306122449	335.901254273631
5395.40816326531	335.804422951128
5401.78571428571	335.709189383323
5408.16326530612	335.615535590508
5414.54081632653	335.523442605903
5420.91836734694	335.432890554532
5427.29591836735	335.343858763178
5433.67346938776	335.256325895614
5440.05102040816	335.170270095877
5446.42857142857	335.085669128703
5452.80612244898	335.00250051441
5459.18367346939	334.920741654759
5465.5612244898	334.840369943441
5471.9387755102	334.761362862226
5478.31632653061	334.683698062367
5484.69387755102	334.607353429648
5491.07142857143	334.532307135936
5497.44897959184	334.458537679717
5503.82653061224	334.38602391321
5510.20408163265	334.314745059657
5516.58163265306	334.244680724177
5522.95918367347	334.175810898601
5529.33673469388	334.108115958252
5535.71428571429	334.041576656265
5542.09183673469	333.976174116672
5548.4693877551	333.911889824057
5554.84693877551	333.848705610921
5561.22448979592	333.786603646091
5567.60204081633	333.72556642407
5573.97959183673	333.665576752154
5580.35714285714	333.606617738724
5586.73469387755	333.548672783477
5593.11224489796	333.49172556826
5599.48979591837	333.435760046923
5605.86734693878	333.380760437189
5612.24489795918	333.326711214344
5618.62244897959	333.273597104255
5625	333.221403076653
5631.37755102041	333.170114340073
5637.75510204082	333.119716337883
5644.13265306122	333.070194742893
5650.51020408163	333.021535452997
5656.88775510204	332.973724588061
5663.26530612245	332.926748486617
5669.64285714286	332.880593701607
5676.02040816327	332.835246997218
5682.39795918367	332.790695346652
5688.77551020408	332.746925928609
5695.15306122449	332.703926123806
5701.5306122449	332.661683512422
5707.90816326531	332.620185871852
5714.28571428571	332.579421172995
5720.66326530612	332.53937757727
5727.04081632653	332.500043434453
5733.41836734694	332.461407279867
5739.79591836735	332.423457830903
5746.17346938776	332.386183984358
5752.55102040816	332.349574814425
5758.92857142857	332.313619569377
5765.30612244898	332.278307668519
5771.68367346939	332.243628699899
5778.0612244898	332.209572418052
5784.4387755102	332.17612874065
5790.81632653061	332.143287745862
5797.19387755102	332.111039670416
5803.57142857143	332.079374906906
5809.94897959184	332.048284000806
5816.32653061224	332.017757648191
5822.70408163265	331.987786693922
5829.08163265306	331.958362128696
5835.45918367347	331.929475086511
5841.83673469388	331.90111684278
5848.21428571429	331.873278812277
5854.59183673469	331.845952546335
5860.9693877551	331.819129730678
5867.34693877551	331.792802183832
5873.72448979592	331.76696185473
5880.10204081633	331.741600820293
5886.47959183673	331.716711283592
5892.85714285714	331.692285572276
5899.23469387755	331.668316136064
5905.61224489796	331.6447955447
5911.98979591837	331.62171648644
5918.36734693878	331.59907176622
5924.74489795918	331.57685430336
5931.12244897959	331.555057129807
5937.5	331.533673388813
5943.87755102041	331.512696332851
5950.25510204082	331.492119321648
5956.63265306122	331.471935820713
5963.01020408163	331.452139399947
5969.38775510204	331.432723731537
5975.76530612245	331.413682588292
5982.14285714286	331.395009842424
5988.52040816327	331.376699463906
5994.89795918367	331.358745518596
6001.27551020408	331.341142166812
6007.65306122449	331.323883662214
6014.0306122449	331.306964349991
6020.40816326531	331.290378665268
6026.78571428571	331.27412113192
6033.16326530612	331.258186361333
6039.54081632653	331.242569050649
6045.91836734694	331.227263981404
6052.29591836735	331.212266018542
6058.67346938776	331.197570108947
6065.05102040816	331.18317127992
6071.42857142857	331.169064638021
6077.80612244898	331.155245368105
6084.18367346939	331.141708731764
6090.5612244898	331.128450066037
6096.9387755102	331.115464782455
6103.31632653061	331.102748365924
6109.69387755102	331.090296373276
6116.07142857143	331.078104432167
6122.44897959184	331.066168240248
6128.82653061224	331.05448356388
6135.20408163265	331.043046236893
6141.58163265306	331.031852159649
6147.95918367347	331.020897298196
6154.33673469388	331.010177682948
6160.71428571429	330.999689407629
6167.09183673469	330.98942862851
6173.4693877551	330.979391563398
6179.84693877551	330.969574490455
6186.22448979592	330.959973747291
6192.60204081633	330.950585730273
6198.97959183673	330.9414068934
6205.35714285714	330.932433747292
6211.73469387755	330.923662858441
6218.11224489796	330.915090848446
6224.48979591837	330.906714392916
6230.86734693878	330.898530220603
6237.24489795918	330.890535112781
6243.62244897959	330.882725902345
6250	330.875099472842
6256.37755102041	330.867652757737
6262.75510204082	330.860382739818
6269.13265306122	330.853286450221
6275.51020408163	330.846360967613
6281.88775510204	330.839603417585
6288.26530612245	330.833010971965
6294.64285714286	330.826580847905
6301.02040816327	330.820310307176
6307.39795918367	330.814196655653
6313.77551020408	330.808237242516
6320.15306122449	330.80242945946
6326.5306122449	330.796770740103
6332.90816326531	330.791258559459
6339.28571428571	330.78589043311
6345.66326530612	330.780663916538
6352.04081632653	330.775576604634
6358.41836734694	330.77062613108
6364.79591836735	330.765810167598
6371.17346938776	330.761126423372
6377.55102040816	330.756572644614
6383.92857142857	330.752146613867
6390.30612244898	330.747846149356
6396.68367346939	330.743669104516
6403.0612244898	330.739613367515
6409.4387755102	330.73567686056
6415.81632653061	330.731857539352
6422.19387755102	330.728153392685
6428.57142857143	330.72456244189
6434.94897959184	330.72108274022
6441.32653061224	330.71771237238
6447.70408163265	330.714449454156
6454.08163265306	330.711292131804
6460.45918367347	330.708238581531
6466.83673469388	330.7052870091
6473.21428571429	330.702435649416
6479.59183673469	330.699682765939
6485.9693877551	330.697026650238
6492.34693877551	330.694465621663
6498.72448979592	330.691998026849
6505.10204081633	330.689622239212
6511.47959183673	330.687336658573
6517.85714285714	330.685139710824
6524.23469387755	330.683029847411
6530.61224489796	330.681005544909
6536.98979591837	330.679065304703
6543.36734693878	330.67720765261
6549.74489795918	330.6754311384
6556.12244897959	330.673734335426
6562.5	330.67211584035
6568.87755102041	330.670574272709
6575.25510204082	330.6691082745
6581.63265306122	330.667716509876
6588.01020408163	330.666397664854
6594.38775510204	330.665150446871
6600.76530612245	330.663973584441
6607.14285714286	330.662865826893
6613.52040816327	330.661825944032
6619.89795918367	330.660852725745
6626.27551020408	330.659944981698
6632.65306122449	330.659101541105
6639.0306122449	330.658321252344
6645.40816326531	330.657602982628
6651.78571428571	330.65694561775
6658.16326530612	330.656348061822
6664.54081632653	330.655809236911
6670.91836734694	330.655328082749
6677.29591836735	330.654903556526
6683.67346938776	330.654534632578
6690.05102040816	330.654220302072
6696.42857142857	330.653959572755
6702.80612244898	330.653751468758
6709.18367346939	330.65359503026
6715.5612244898	330.653489313221
6721.9387755102	330.653433389179
6728.31632653061	330.65342634501
6734.69387755102	330.65346728263
6741.07142857143	330.653555318756
6747.44897959184	330.653689584731
6753.82653061224	330.653869226255
6760.20408163265	330.654093403121
6766.58163265306	330.654361289016
6772.95918367347	330.654672071344
6779.33673469388	330.655024950942
6785.71428571429	330.655419141865
6792.09183673469	330.655853871215
6798.4693877551	330.656328378931
6804.84693877551	330.656841917539
6811.22448979592	330.657393751961
6817.60204081633	330.657983159365
6823.97959183673	330.658609428928
6830.35714285714	330.659271861623
6836.73469387755	330.659969770057
6843.11224489796	330.660702478312
6849.48979591837	330.661469321712
6855.86734693878	330.662269646635
6862.24489795918	330.663102810386
6868.62244897959	330.663968181003
6875	330.664865137052
6881.37755102041	330.665793067473
6887.75510204082	330.666751371448
6894.13265306122	330.667739458202
6900.51020408163	330.668756746823
6906.88775510204	330.669802666137
6913.26530612245	330.670876654558
6919.64285714286	330.671978159898
6926.02040816327	330.673106639218
6932.39795918367	330.674261558714
6938.77551020408	330.675442393549
6945.15306122449	330.67664862769
6951.5306122449	330.677879753774
6957.90816326531	330.679135273004
6964.28571428571	330.680414694967
6970.66326530612	330.681717537495
6977.04081632653	330.683043326563
6983.41836734694	330.684391596152
6989.79591836735	330.685761888096
6996.17346938776	330.687153751953
7002.55102040816	330.688566744918
7008.92857142857	330.690000431673
7015.30612244898	330.69145438425
7021.68367346939	330.692928181929
7028.0612244898	330.694421411138
7034.4387755102	330.695933665308
7040.81632653061	330.697464544752
7047.19387755102	330.699013656588
7053.57142857143	330.700580614611
7059.94897959184	330.702165039172
7066.32653061224	330.703766557074
7072.70408163265	330.705384801492
7079.08163265306	330.707019411848
7085.45918367347	330.708670033698
7091.83673469388	330.710336318648
7098.21428571429	330.712017924268
7104.59183673469	330.713714513966
7110.9693877551	330.715425756898
7117.34693877551	330.717151327893
7123.72448979592	330.718890907351
7130.10204081633	330.720644181136
7136.47959183673	330.722410840498
7142.85714285714	330.724190581999
7149.23469387755	330.725983107409
7155.61224489796	330.727788123609
7161.98979591837	330.729605342533
7168.36734693878	330.731434481078
7174.74489795918	330.733275261013
7181.12244897959	330.735127408894
7187.5	330.736990656007
7193.87755102041	330.738864738281
7200.25510204082	330.740749396197
7206.63265306122	330.742644374723
7213.01020408163	330.744549423256
7219.38775510204	330.746464295527
7225.76530612245	330.748388749528
7232.14285714286	330.750322547459
7238.52040816327	330.752265455653
7244.89795918367	330.754217244499
7251.27551020408	330.756177688374
7257.65306122449	330.758146565595
7264.0306122449	330.760123658342
7270.40816326531	330.762108752582
7276.78571428571	330.764101638025
7283.16326530612	330.766102108062
7289.54081632653	330.76810995969
7295.91836734694	330.770124993454
7302.29591836735	330.772147013402
7308.67346938776	330.77417582702
7315.05102040816	330.776211245167
7321.42857142857	330.778253082022
7327.80612244898	330.78030115504
7334.18367346939	330.782355284889
7340.5612244898	330.784415295388
7346.9387755102	330.786481013467
7353.31632653061	330.788552269118
7359.69387755102	330.790628895332
7366.07142857143	330.792710728049
7372.44897959184	330.79479760612
7378.82653061224	330.796889371258
7385.20408163265	330.798985867972
7391.58163265306	330.801086943538
7397.95918367347	330.803192447951
7404.33673469388	330.805302233876
7410.71428571429	330.807416156595
7417.09183673469	330.809534073979
7423.4693877551	330.811655846437
7429.84693877551	330.813781336872
7436.22448979592	330.815910410636
7442.60204081633	330.818042935507
7448.97959183673	330.820178781595
7455.35714285714	330.822317821401
7461.73469387755	330.824459930453
7468.11224489796	330.826604979709
7474.48979591837	330.828752869227
7480.86734693878	330.830903513177
7487.24489795918	330.833055975372
7493.62244897959	330.835214873023
7500	330.837306099527
7506.37755102041	330.839147383283
7512.75510204082	330.840668089355
7519.13265306122	330.841888679623
7525.51020408163	330.842870903269
7531.88775510204	330.843679933478
7538.26530612245	330.844356797713
7544.64285714286	330.844899396246
7551.02040816327	330.845250580538
7557.39795918367	330.845291705624
7563.77551020408	330.84484124596
7570.15306122449	330.843657050482
7576.5306122449	330.841441025906
7582.90816326531	330.837845744481
7589.28571428571	330.832482715767
7595.66326530612	330.824931175897
7602.04081632653	330.814747144322
7608.41836734694	330.801472651265
7614.79591836735	330.784644713722
7621.17346938776	330.763803806278
7627.55102040816	330.738501903402
7633.92857142857	330.708309823875
7640.30612244898	330.672823832382
7646.68367346939	330.631671658001
7653.0612244898	330.584517875286
7659.4387755102	330.53106830977
7665.81632653061	330.471073875066
7672.19387755102	330.404333978781
7678.57142857143	330.330699074488
7684.94897959184	330.250072464055
7691.32653061224	330.16241174233
7697.70408163265	330.067729865185
7704.08163265306	329.966095263055
7710.45918367347	329.857631564714
7716.83673469388	329.742516983659
7723.21428571429	329.620984457165
7729.59183673469	329.493314996869
7735.9693877551	329.359835383823
7742.34693877551	329.220904230847
7748.72448979592	329.07703158186
7755.10204081633	328.928388616235
7761.47959183673	328.775401483379
7767.85714285714	328.618622504537
7774.23469387755	328.458684559733
7780.61224489796	328.296256630017
7786.98979591837	328.132009316648
7793.36734693878	327.966589146722
7799.74489795918	327.800600500899
7806.12244897959	327.634593666436
7812.5	327.469057618577
7818.87755102041	327.304417272551
7825.25510204082	327.141033812315
7831.63265306122	326.97920702528
7838.01020408163	326.819179242612
7844.38775510204	326.661140719282
7850.76530612245	326.505235322821
7857.14285714286	326.351566281149
7863.52040816327	326.200202084831
7869.89795918367	326.051182169572
7876.27551020408	325.904522036814
7882.65306122449	325.760217870406
7889.0306122449	325.618250772777
7895.40816326531	325.478590377358
7901.78571428571	325.341197892722
7908.16326530612	325.206028679372
7914.54081632653	325.073034385955
7920.91836734694	324.942164634931
7927.29591836735	324.813368351108
7933.67346938776	324.686594783244
7940.05102040816	324.561794247612
7946.42857142857	324.438918652519
7952.80612244898	324.317921850525
7959.18367346939	324.198759829359
7965.5612244898	324.081390794385
7971.9387755102	323.965775175693
7978.31632653061	323.851875566821
7984.69387755102	323.73965660968
7991.07142857143	323.629084861269
7997.44897959184	323.520128650321
8003.82653061224	323.4127579146
8010.20408163265	323.306944040933
8016.58163265306	323.202659717247
8022.95918367347	323.099878793545
8029.33673469388	322.998576146115
8035.71428571429	322.898727559648
8042.09183673469	322.800309625411
8048.4693877551	322.703299648504
8054.84693877551	322.60767556584
8061.22448979592	322.513415878862
8067.60204081633	322.42049959791
8073.97959183673	322.328906192075
8080.35714285714	322.238615548617
8086.73469387755	322.149607941239
8093.11224489796	322.061864004072
8099.48979591837	321.975364708605
8105.86734693878	321.890091346477
8112.24489795918	321.80602551698
8118.62244897959	321.723149115685
8125	321.641444324881
8131.37755102041	321.560893607018
8137.75510204082	321.481479700146
8144.13265306122	321.403185612164
8150.51020408163	321.325994616556
8156.88775510204	321.249890249735
8163.26530612245	321.174856308184
8169.64285714286	321.10087684441
8176.02040816327	321.027936164099
8182.39795918367	320.956018824274
8188.77551020408	320.885109629755
8195.15306122449	320.815193629519
8201.5306122449	320.746256114031
8207.90816326531	320.678282612826
8214.28571428571	320.611258890181
8220.66326530612	320.545170941569
8227.04081632653	320.480004991006
8233.41836734694	320.415747487548
8239.79591836735	320.352385100889
8246.17346938776	320.289904717913
8252.55102040816	320.228293439978
8258.92857142857	320.167538578595
8265.30612244898	320.107627651403
8271.68367346939	320.048548379041
8278.0612244898	319.990288682052
8284.4387755102	319.932836676464
8290.81632653061	319.876180670225
8297.19387755102	319.820309160477
8303.57142857143	319.765210829939
8309.94897959184	319.71087454295
8316.32653061224	319.657289342366
8322.70408163265	319.604444447008
8329.08163265306	319.552329247796
8335.45918367347	319.500933304381
8341.83673469388	319.450246342557
8348.21428571429	319.400258251493
8354.59183673469	319.350959080102
8360.9693877551	319.302339034174
8367.34693877551	319.254388474192
8373.72448979592	319.207097912235
8380.10204081633	319.160458008862
8386.47959183673	319.114459570693
8392.85714285714	319.069093548304
8399.23469387755	319.024351033065
8405.61224489796	318.980223254518
8411.98979591837	318.936701578394
8418.36734693878	318.893777504264
8424.74489795918	318.851442662676
8431.12244897959	318.809688812929
8437.5	318.768507841349
8443.87755102041	318.72789175871
8450.25510204082	318.687832697796
8456.63265306122	318.648322911552
8463.01020408163	318.609354771319
8469.38775510204	318.570920764283
8475.76530612245	318.533013491428
8482.14285714286	318.495625666001
8488.52040816327	318.458750111517
8494.89795918367	318.422379759502
8501.27551020408	318.386507647749
8507.65306122449	318.351126918942
8514.0306122449	318.316230818491
8520.40816326531	318.281812692636
8526.78571428571	318.247865987008
8533.16326530612	318.214384245132
8539.54081632653	318.181361106374
8545.91836734694	318.148790304326
8552.29591836735	318.116665665612
8558.67346938776	318.084981108175
8565.05102040816	318.053730639501
8571.42857142857	318.022908355255
8577.80612244898	317.992508438143
8584.18367346939	317.962525156115
8590.5612244898	317.932952860871
8596.9387755102	317.903785986749
8603.31632653061	317.875019049432
8609.69387755102	317.846646644298
8616.07142857143	317.818663445148
8622.44897959184	317.791064203256
8628.82653061224	317.763843745903
8635.20408163265	317.736996974977
8641.58163265306	317.710518865905
8647.95918367347	317.684404466688
8654.33673469388	317.658648896422
8660.71428571429	317.633247344112
8667.09183673469	317.608195067809
8673.4693877551	317.583487393481
8679.84693877551	317.559119713693
8686.22448979592	317.535087486604
8692.60204081633	317.511386235191
8698.97959183673	317.488011546005
8705.35714285714	317.464959068055
8711.73469387755	317.442224511977
8718.11224489796	317.4198036492
8724.48979591837	317.397692310731
8730.86734693878	317.375886386215
8737.24489795918	317.354381823246
8743.62244897959	317.333174626392
8750	317.312260856136
8756.37755102041	317.291636628076
8762.75510204082	317.271298112286
8769.13265306122	317.251241532257
8775.51020408163	317.23146316401
8781.88775510204	317.211959335446
8788.26530612245	317.192726425611
8794.64285714286	317.173760863704
8801.02040816327	317.155059128329
8807.39795918367	317.136617746939
8813.77551020408	317.118433294988
8820.15306122449	317.10050239508
8826.5306122449	317.082821716338
8832.90816326531	317.065387973856
8839.28571428571	317.048197927805
8845.66326530612	317.031248382728
8852.04081632653	317.014536187022
8858.41836734694	316.998058232291
8864.79591836735	316.981811452536
8871.17346938776	316.965792823555
8877.55102040816	316.949999362493
8883.92857142857	316.934428127097
8890.30612244898	316.919076215037
8896.68367346939	316.903940763406
8903.0612244898	316.889018948235
8909.4387755102	316.874307983752
8915.81632653061	316.859805121812
8922.19387755102	316.845507651482
8928.57142857143	316.831412898468
8934.94897959184	316.817518224457
8941.32653061224	316.803821026633
8947.70408163265	316.790318737299
8954.08163265306	316.777008823236
8960.45918367347	316.763888785153
8966.83673469388	316.750956157291
8973.21428571429	316.73820850699
8979.59183673469	316.725643434076
8985.9693877551	316.713258570392
8992.34693877551	316.701051579475
8998.72448979592	316.689020156034
9005.10204081633	316.677162025422
9011.47959183673	316.665474943246
9017.85714285714	316.653956695041
9024.23469387755	316.642605095718
9030.61224489796	316.631417989118
9036.98979591837	316.620393247703
9043.36734693878	316.609528772156
9049.74489795918	316.59882249088
9056.12244897959	316.588272359619
9062.5	316.577876361186
9068.87755102041	316.567632505003
9075.25510204082	316.557538826673
9081.63265306122	316.547593387668
9088.01020408163	316.537794275036
9094.38775510204	316.528139600933
9100.76530612245	316.518627502263
9107.14285714286	316.509256140425
9113.52040816327	316.500023700956
9119.89795918367	316.490928393114
9126.27551020408	316.481968449572
9132.65306122449	316.473142126187
9139.0306122449	316.464447701601
9145.40816326531	316.455883476881
9151.78571428571	316.447447775278
9158.16326530612	316.439138941958
9164.54081632653	316.430955343608
9170.91836734694	316.422895368143
9177.29591836735	316.414957424497
9183.67346938776	316.407139942302
9190.05102040816	316.399441371545
9196.42857142857	316.39186018232
9202.80612244898	316.384394864628
9209.18367346939	316.37704392802
9215.5612244898	316.369805901318
9221.9387755102	316.362679332408
9228.31632653061	316.355662787999
9234.69387755102	316.348754853293
9241.07142857143	316.341954131746
9247.44897959184	316.335259244891
9253.82653061224	316.328668832052
9260.20408163265	316.32218155006
9266.58163265306	316.315796073055
9272.95918367347	316.309511092302
9279.33673469388	316.303325315887
9285.71428571429	316.297237468486
9292.09183673469	316.291246291199
9298.4693877551	316.285350541325
9304.84693877551	316.279548992091
9311.22448979592	316.273840432452
9317.60204081633	316.268223666945
9323.97959183673	316.262697515428
9330.35714285714	316.25726081285
9336.73469387755	316.251912409089
9343.11224489796	316.246651168784
9349.48979591837	316.241475971079
9355.86734693878	316.236385709426
9362.24489795918	316.231379291451
9368.62244897959	316.226455638752
9375	316.221613686671
9381.37755102041	316.216852384126
9387.75510204082	316.21217069349
9394.13265306122	316.207567590355
9400.51020408163	316.203042063346
9406.88775510204	316.198593113988
9413.26530612245	316.19421975655
9419.64285714286	316.189921017828
9426.02040816327	316.185695936983
9432.39795918367	316.181543565432
9438.77551020408	316.177462966656
9445.15306122449	316.173453216018
9451.5306122449	316.169513400622
9457.90816326531	316.165642619204
9464.28571428571	316.161839981928
9470.66326530612	316.158104610228
9477.04081632653	316.154435636704
9483.41836734694	316.150832204975
9489.79591836735	316.147293469495
9496.17346938776	316.143818595423
9502.55102040816	316.140406758523
9508.92857142857	316.137057145001
9515.30612244898	316.133768951341
9521.68367346939	316.130541384204
9528.0612244898	316.127373660315
9534.4387755102	316.124265006293
9540.81632653061	316.121214658519
9547.19387755102	316.11822186305
9553.57142857143	316.115285875481
9559.94897959184	316.112405960796
9566.32653061224	316.109581393254
9572.70408163265	316.106811456307
9579.08163265306	316.10409544245
9585.45918367347	316.101432653088
9591.83673469388	316.09882239845
9598.21428571429	316.096263997487
9604.59183673469	316.093756777726
9610.9693877551	316.091300075161
9617.34693877551	316.088893234177
9623.72448979592	316.086535607429
9630.10204081633	316.084226555712
9636.47959183673	316.08196544787
9642.85714285714	316.079751660724
9649.23469387755	316.077584578935
9655.61224489796	316.075463594894
9661.98979591837	316.073388108654
9668.36734693878	316.071357527835
9674.74489795918	316.069371267495
9681.12244897959	316.067428750045
9687.5	316.065529405182
9693.87755102041	316.063672669775
9700.25510204082	316.061857987763
9706.63265306122	316.060084810077
9713.01020408163	316.05835259457
9719.38775510204	316.056660805902
9725.76530612245	316.055008915447
9732.14285714286	316.053396401237
9738.52040816327	316.051822747871
9744.89795918367	316.050287446412
9751.27551020408	316.048789994308
9757.65306122449	316.047329895339
9764.0306122449	316.045906659516
9770.40816326531	316.044519802989
9776.78571428571	316.043168847988
9783.16326530612	316.041853322757
9789.54081632653	316.040572761453
9795.91836734694	316.03932670407
9802.29591836735	316.038114696391
9808.67346938776	316.036936289904
9815.05102040816	316.035791041713
9821.42857142857	316.034678514478
9827.80612244898	316.033598276365
9834.18367346939	316.03254990095
9840.5612244898	316.031532967151
9846.9387755102	316.030547059174
9853.31632653061	316.029591766452
9859.69387755102	316.028666683561
9866.07142857143	316.027771410151
9872.44897959184	316.026905550912
9878.82653061224	316.02606871549
9885.20408163265	316.025260518418
9891.58163265306	316.024480579063
9897.95918367347	316.023728521581
9904.33673469388	316.023003974833
9910.71428571429	316.022306572327
9917.09183673469	316.021635952174
9923.4693877551	316.020991757032
9929.84693877551	316.020373634031
9936.22448979592	316.019781234719
9942.60204081633	316.019214215029
9948.97959183673	316.018672235206
9955.35714285714	316.018154959748
9961.73469387755	316.017662057361
9968.11224489796	316.017193200918
9974.48979591837	316.016748067384
9980.86734693878	316.016326337774
9987.24489795918	316.015927697107
9993.62244897959	316.015551834359
10000	316.015198442399
10006.3775510204	316.014867217942
10012.7551020408	316.014557861523
10019.1326530612	316.014270077426
10025.5102040816	316.01400357364
10031.887755102	316.013758061819
10038.2653061224	316.013533257243
10044.6428571429	316.013328878756
10051.0204081633	316.013144648725
10057.3979591837	316.01298029301
10063.7755102041	316.01283554091
10070.1530612245	316.012710125117
10076.5306122449	316.012603781672
10082.9081632653	316.012516249942
10089.2857142857	316.01244727256
10095.6632653061	316.012396595383
10102.0408163265	316.012363967463
10108.4183673469	316.012349141007
10114.7959183673	316.012351871328
10121.1734693878	316.012371916807
10127.5510204082	316.012409038868
10133.9285714286	316.012463001929
10140.306122449	316.012533573361
10146.6836734694	316.01262052346
10153.0612244898	316.012723625411
10159.4387755102	316.012842655248
10165.8163265306	316.012977391812
10172.193877551	316.013127616728
10178.5714285714	316.01329311437
10184.9489795918	316.013473671815
10191.3265306122	316.013669078815
10197.7040816327	316.013879127774
10204.0816326531	316.014103613702
10210.4591836735	316.014342334182
10216.8367346939	316.014595089347
10223.2142857143	316.014861681846
10229.5918367347	316.015141916808
10235.9693877551	316.015435601811
10242.3469387755	316.015742546858
10248.7244897959	316.016062564345
10255.1020408163	316.016395469026
10261.4795918367	316.016741077983
10267.8571428571	316.017099210611
10274.2346938776	316.017469688573
10280.612244898	316.017852335778
10286.9897959184	316.018246978352
10293.3673469388	316.018653444617
10299.7448979592	316.019071565056
10306.1224489796	316.019501172282
10312.5	316.019942101027
10318.8775510204	316.020394188104
10325.2551020408	316.02085727238
10331.6326530612	316.021331194755
10338.0102040816	316.02181579814
10344.387755102	316.022310927427
10350.7653061224	316.022816429459
10357.1428571429	316.023332153018
10363.5204081633	316.023857948795
10369.8979591837	316.024393669364
10376.2755102041	316.024939169158
10382.6530612245	316.025494304455
10389.0306122449	316.026058933347
10395.4081632653	316.026632915714
10401.7857142857	316.027216113211
10408.1632653061	316.027808389243
10414.5408163265	316.028409608942
10420.9183673469	316.02901963914
10427.2959183673	316.029638348359
10433.6734693878	316.030265606786
10440.0510204082	316.030901286246
10446.4285714286	316.031545260188
10452.806122449	316.032197403664
10459.1836734694	316.03285759331
10465.5612244898	316.033525707321
10471.9387755102	316.034201625436
10478.3163265306	316.034885228922
10484.693877551	316.035576400548
10491.0714285714	316.036275024567
10497.4489795918	316.036980986705
10503.8265306122	316.037694174136
10510.2040816327	316.038414475464
10516.5816326531	316.039141780707
10522.9591836735	316.039875981281
10529.3367346939	316.040616969983
10535.7142857143	316.041364640966
10542.0918367347	316.04211888973
10548.4693877551	316.042879613108
10554.8469387755	316.043646709239
10561.2244897959	316.044420077557
10567.6020408163	316.04519961878
10573.9795918367	316.045985234888
10580.3571428571	316.046776829105
10586.7346938776	316.047574305888
10593.112244898	316.048377570916
10599.4897959184	316.049186531064
10605.8673469388	316.050001094396
10612.2448979592	316.050821170146
10618.6224489796	316.051646668709
10625	316.052477501621
10631.3775510204	316.053313581544
10637.7551020408	316.05415482226
10644.1326530612	316.055001138649
10650.5102040816	316.055852446678
10656.887755102	316.056708663386
10663.2653061224	316.057569706877
10669.6428571429	316.0584354963
10676.0204081633	316.059305951833
10682.3979591837	316.060180994683
10688.7755102041	316.061060547061
10695.1530612245	316.061944532176
10701.5306122449	316.062832874216
10707.9081632653	316.063725498348
10714.2857142857	316.064622330691
10720.6632653061	316.065523298315
10727.0408163265	316.066428329223
10733.4183673469	316.067337352345
10739.7959183673	316.068250297521
10746.1734693878	316.069167095491
10752.5510204082	316.070087677887
10758.9285714286	316.071011977221
10765.306122449	316.071939926867
10771.6836734694	316.072871461059
10778.0612244898	316.07380651488
10784.4387755102	316.074745024245
10790.8163265306	316.075686925894
10797.193877551	316.076632157383
10803.5714285714	316.077580657075
10809.9489795918	316.078532364124
10816.3265306122	316.07948721847
10822.7040816327	316.080445160829
10829.0816326531	316.081406132683
10835.4591836735	316.082370076266
10841.8367346939	316.083336934563
10848.2142857143	316.084306651293
10854.5918367347	316.085279170906
10860.9693877551	316.086254438566
10867.3469387755	316.087232400151
10873.7244897959	316.088213002239
10880.1020408163	316.0891961921
10886.4795918367	316.090181917686
10892.8571428571	316.091170127626
10899.2346938776	316.092160771216
10905.612244898	316.093153798409
10911.9897959184	316.094149159808
10918.3673469388	316.095146806659
10924.7448979592	316.096146690842
10931.1224489796	316.097148764861
10937.5	316.098152981841
10943.8775510204	316.099159295515
10950.2551020408	316.100167660221
10956.6326530612	316.101178030891
10963.0102040816	316.102190363044
10969.387755102	316.103204612783
10975.7653061224	316.104220736781
10982.1428571429	316.105238692276
10988.5204081633	316.106258437071
10994.8979591837	316.107279929514
11001.2755102041	316.108303128503
11007.6530612245	316.109327993471
11014.0306122449	316.110354484386
11020.4081632653	316.111382561739
11026.7857142857	316.112412186537
11033.1632653061	316.113443320303
11039.5408163265	316.114475925064
11045.9183673469	316.115509963346
11052.2959183673	316.116545398166
11058.6734693878	316.117582193032
11065.0510204082	316.118620311928
11071.4285714286	316.119659719315
11077.806122449	316.120700380122
11084.1836734694	316.121742259743
11090.5612244898	316.122785324025
11096.9387755102	316.123829539268
11103.3163265306	316.124874872219
11109.693877551	316.125921290064
11116.0714285714	316.126968760423
11122.4489795918	316.128017251344
11128.8265306122	316.129066731302
11135.2040816327	316.130117169187
11141.5816326531	316.131168534303
11147.9591836735	316.132220796364
11154.3367346939	316.133273925484
11160.7142857143	316.134327892176
11167.0918367347	316.135382667345
11173.4693877551	316.136438222286
11179.8469387755	316.137494528674
11186.2244897959	316.138551558563
11192.6020408163	316.139609284381
11198.9795918367	316.140667678926
11205.3571428571	316.141726715357
11211.7346938776	316.142786367194
11218.112244898	316.143846608313
11224.4897959184	316.144907412939
11230.8673469388	316.145968755643
11237.2448979592	316.147030611339
11243.6224489796	316.148092955277
11250	316.149155763042
11256.3775510204	316.150219010545
11262.7551020408	316.151282674026
11269.1326530612	316.152346730043
11275.5102040816	316.15341115547
11281.887755102	316.154475927496
11288.2653061224	316.155541023618
11294.6428571429	316.156606421638
11301.0204081633	316.157672099658
11307.3979591837	316.158738036078
11313.7755102041	316.159804209593
11320.1530612245	316.160870599186
11326.5306122449	316.161937184126
11332.9081632653	316.163003943965
11339.2857142857	316.164070858536
11345.6632653061	316.165137907945
11352.0408163265	316.16620507257
11358.4183673469	316.167272333059
11364.7959183673	316.168339670326
11371.1734693878	316.169407065543
11377.5510204082	316.170474500145
11383.9285714286	316.171541955819
11390.306122449	316.172609414507
11396.6836734694	316.173676858397
11403.0612244898	316.174744269924
11409.4387755102	316.175811631766
11415.8163265306	316.17687892684
11422.193877551	316.1779461383
11428.5714285714	316.179013249534
11434.9489795918	316.180080244158
11441.3265306122	316.181147106019
11447.7040816327	316.182213819188
11454.0816326531	316.183280367956
11460.4591836735	316.184346736835
11466.8367346939	316.185412910552
11473.2142857143	316.186478874051
11479.5918367347	316.187544612482
11485.9693877551	316.188610111206
11492.3469387755	316.18967535579
11498.7244897959	316.190740332004
11505.1020408163	316.191805025817
11511.4795918367	316.192869423396
11517.8571428571	316.193933511105
11524.2346938776	316.1949972755
11530.612244898	316.196060703327
11536.9897959184	316.197123781521
11543.3673469388	316.198186497203
11549.7448979592	316.199248837675
11556.1224489796	316.200310790423
11562.5	316.201372343109
11568.8775510204	316.202433483574
11575.2551020408	316.203494199831
11581.6326530612	316.204554480065
11588.0102040816	316.205614312634
11594.387755102	316.206673686059
11600.7653061224	316.20773258903
11607.1428571429	316.208791010399
11613.5204081633	316.20984893918
11619.8979591837	316.210906364544
11626.2755102041	316.211963275823
11632.6530612245	316.213019662502
11639.0306122449	316.214075514218
11645.4081632653	316.215130820762
11651.7857142857	316.216185572074
11658.1632653061	316.217239758239
11664.5408163265	316.21829336949
11670.9183673469	316.219346396204
11677.2959183673	316.220398828898
11683.6734693878	316.221450658231
11690.0510204082	316.222501874998
11696.4285714286	316.223552470134
11702.806122449	316.224602434705
11709.1836734694	316.225651759913
11715.5612244898	316.22670043709
11721.9387755102	316.227748457699
11728.3163265306	316.228795813329
11734.693877551	316.229842495698
11741.0714285714	316.230888496645
11747.4489795918	316.231933808137
11753.8265306122	316.232978422259
11760.2040816327	316.234022331219
11766.5816326531	316.23506552734
11772.9591836735	316.236108003065
11779.3367346939	316.237149750952
11785.7142857143	316.238190763672
11792.0918367347	316.239231034009
11798.4693877551	316.240270554859
11804.8469387755	316.241309319227
11811.2244897959	316.242347320226
11817.6020408163	316.243384551077
11823.9795918367	316.244421005107
11830.3571428571	316.245456675744
11836.7346938776	316.246491556523
11843.112244898	316.247525641079
11849.4897959184	316.248558923145
11855.8673469388	316.249591396557
11862.2448979592	316.250623055245
11868.6224489796	316.251653893239
11875	316.252683904661
11881.3775510204	316.253713083729
11887.7551020408	316.254741424753
11894.1326530612	316.255768922134
11900.5102040816	316.256795570366
11906.887755102	316.257821364029
11913.2653061224	316.258846297793
11919.6428571429	316.259870366415
11926.0204081633	316.260893564736
11932.3979591837	316.261915887685
11938.7755102041	316.262937330271
11945.1530612245	316.263957887589
11951.5306122449	316.264977554812
11957.9081632653	316.265996327197
11964.2857142857	316.267014200078
11970.6632653061	316.268031168868
11977.0408163265	316.269047229058
11983.4183673469	316.270062376215
11989.7959183673	316.271076605982
11996.1734693878	316.272089914074
12002.5510204082	316.273102296283
12008.9285714286	316.27411374847
12015.306122449	316.275124266572
12021.6836734694	316.276133846591
12028.0612244898	316.277142484604
12034.4387755102	316.278150176754
12040.8163265306	316.279156919253
12047.193877551	316.280162708378
12053.5714285714	316.281167540476
12059.9489795918	316.282171411955
12066.3265306122	316.283174319292
12072.7040816327	316.284176259023
12079.0816326531	316.285177227751
12085.4591836735	316.286177222138
12091.8367346939	316.287176238909
12098.2142857143	316.288174274849
12104.5918367347	316.289171326803
12110.9693877551	316.290167391672
12117.3469387755	316.29116246642
12123.7244897959	316.292156548064
12130.1020408163	316.293149633681
12136.4795918367	316.2941417204
12142.8571428571	316.295132805409
12149.2346938776	316.296122885948
12155.612244898	316.297111959313
12161.9897959184	316.298100022849
12168.3673469388	316.299087073957
12174.7448979592	316.300073110088
12181.1224489796	316.301058128745
12187.5	316.302042127481
12193.8775510204	316.303025103896
12200.2551020408	316.304007055644
12206.6326530612	316.304987980423
12213.0102040816	316.30596787598
12219.387755102	316.30694674011
12225.7653061224	316.307924570655
12232.1428571429	316.308901365499
12238.5204081633	316.309877122577
12244.8979591837	316.310851839863
12251.2755102041	316.311825515379
12257.6530612245	316.312798147189
12264.0306122449	316.313769733401
12270.4081632653	316.314740272163
12276.7857142857	316.315709761668
12283.1632653061	316.316678200147
12289.5408163265	316.317645585874
12295.9183673469	316.318611917162
12302.2959183673	316.319577192366
12308.6734693878	316.320541409876
12315.0510204082	316.321504568124
12321.4285714286	316.322466665578
12327.806122449	316.323427700747
12334.1836734694	316.324387672172
12340.5612244898	316.325346578435
12346.9387755102	316.326304418152
12353.3163265306	316.327261189975
12359.693877551	316.328216892592
12366.0714285714	316.329171524724
12372.4489795918	316.330125085129
12378.8265306122	316.331077572595
12385.2040816327	316.332028985946
12391.5816326531	316.33297932404
12397.9591836735	316.333928585764
12404.3367346939	316.33487677004
12410.7142857143	316.33582387582
12417.0918367347	316.336769902087
12423.4693877551	316.337714847858
12429.8469387755	316.338658712176
12436.2244897959	316.339601494116
12442.6020408163	316.340543192783
12448.9795918367	316.34148380731
12455.3571428571	316.34242333686
12461.7346938776	316.343361780624
12468.112244898	316.344299137821
12474.4897959184	316.345235407696
12480.8673469388	316.346170589525
12487.2448979592	316.347104682607
12493.6224489796	316.34803768627
12500	316.348969599867


==> tiks/dyn-ecco/sig4-7-C1-1.tsv <==
0	279.150000073505
6.37755102040816	279.15040900875
12.7551020408163	279.150347387601
19.1326530612245	279.150195064394
25.5102040816327	279.149981814204
31.8877551020408	279.149891181379
38.265306122449	279.15162405306
44.6428571428571	279.159525522116
51.0204081632653	279.178870138323
57.3979591836735	279.213126022893
63.7755102040816	279.275423637557
70.1530612244898	279.367916460573
76.530612244898	279.484904658838
82.9081632653061	279.633414212758
89.2857142857143	279.817024331467
95.6632653061225	280.037117294188
102.040816326531	280.293150354852
108.418367346939	280.583390730819
114.795918367347	280.905456696927
121.173469387755	281.256628432388
127.551020408163	281.634058734018
133.928571428571	282.034914501053
140.30612244898	282.456463867339
146.683673469388	282.896127408945
153.061224489796	283.351505488133
159.438775510204	283.820388388262
165.816326530612	284.300756992287
172.19387755102	284.790777922582
178.571428571429	285.28879391555
184.948979591837	285.793311817601
191.326530612245	286.3029904492
197.704081632653	286.816628592781
204.081632653061	287.333152165922
210.459183673469	287.851602414489
216.836734693878	288.371125274508
223.214285714286	288.89096128696
229.591836734694	289.410435841622
235.969387755102	289.928950671748
242.34693877551	290.445976343438
248.724489795918	290.96104501489
255.102040816327	291.473743900422
261.479591836735	291.983709609608
267.857142857143	292.490623089741
274.234693877551	292.994204757059
280.612244897959	293.494210288235
286.989795918367	293.990426967933
293.367346938775	294.482670306615
299.744897959184	294.970780912423
306.122448979592	295.454621812459
312.5	295.934076114053
318.877551020408	296.409044773708
325.255102040816	296.879444634461
331.632653061225	297.345206737111
338.010204081633	297.806274808121
344.387755102041	298.262603828509
350.765306122449	298.71415881003
357.142857142857	299.160913737113
363.520408163265	299.602850581609
369.897959183673	300.039958409794
376.275510204082	300.472232619774
382.65306122449	300.899674274859
389.030612244898	301.322289468264
395.408163265306	301.740088772647
401.785714285714	302.153086767158
408.163265306122	302.56130161024
414.540816326531	302.964754640457
420.918367346939	303.363470036898
427.295918367347	303.757474525943
433.673469387755	304.146797105739
440.051020408163	304.531468800588
446.428571428571	304.911522451541
452.80612244898	305.286992532601
459.183673469388	305.65791497561
465.561224489796	306.024327020481
471.938775510204	306.386267087107
478.316326530612	306.7437746585
484.69387755102	307.09689017308
491.071428571429	307.445654933973
497.448979591837	307.790111031487
503.826530612245	308.130301269622
510.204081632653	308.466269102213
516.581632653061	308.79805857966
522.959183673469	309.125714302721
529.336734693878	309.449281378681
535.714285714286	309.76880538549
542.091836734694	310.084332342732
548.469387755102	310.395908685239
554.84693877551	310.703581239607
561.224489795918	311.007397206167
567.602040816327	311.307404145229
573.979591836735	311.603649963369
580.357142857143	311.896182902775
586.734693877551	312.185051533973
593.112244897959	312.470304749909
599.489795918367	312.751991759045
605.867346938776	313.03016208041
612.244897959184	313.304865540015
618.622448979592	313.57615226516
625	313.844072677218
631.377551020408	314.108677484054
637.755102040816	314.370017670747
644.132653061224	314.628144485041
650.510204081633	314.883109419892
656.887755102041	315.134964192419
663.265306122449	315.383760716863
669.642857142857	315.629551070576
676.020408163265	315.872387454357
682.397959183673	316.112322145482
688.775510204082	316.349407442202
695.15306122449	316.583695600835
701.530612244898	316.815238764754
707.908163265306	317.044088884377
714.285714285714	317.270297631313
720.663265306122	317.493916306085
727.040816326531	317.714995738081
733.418367346939	317.93358618214
739.795918367347	318.14973721576
746.173469387755	318.363497633696
752.551020408163	318.574915339929
758.928571428571	318.78403724963
765.30612244898	318.990909196886
771.683673469388	319.195575845352
778.061224489796	319.398080607136
784.438775510204	319.598465581537
790.816326530612	319.79677150135
797.19387755102	319.993037685633
803.571428571429	320.187302012356
809.948979591837	320.379600907835
816.326530612245	320.569969342673
822.704081632653	320.758440835494
829.081632653061	320.945047479287
835.459183673469	321.129819974031
841.836734693878	321.31278766204
848.214285714286	321.493978572747
854.591836734694	321.673419480599
860.969387755102	321.851135961495
867.34693877551	322.027152448012
873.724489795918	322.201492293916
880.102040816327	322.374177839694
886.479591836735	322.545230473504
892.857142857143	322.714670690169
899.234693877551	322.882518155522
905.612244897959	323.048791765297
911.989795918367	323.21350969864
918.367346938776	323.376689471434
924.744897959184	323.538347989201
931.122448979592	323.698501593941
937.5	323.857166106285
943.877551020408	324.014356868422
950.255102040816	324.170088783185
956.632653061224	324.32437634834
963.010204081633	324.477233688167
969.387755102041	324.62867458492
975.765306122449	324.778712506111
982.142857142857	324.927360628288
988.520408163265	325.074631860038
994.897959183673	325.220538863482
1001.27551020408	325.365094072689
1007.65306122449	325.50830970982
1014.0306122449	325.650197801316
1020.40816326531	325.790770192036
1026.78571428571	325.930038557313
1033.16326530612	326.068014414036
1039.54081632653	326.204709131543
1045.91836734694	326.34013394077
1052.29591836735	326.474299942011
1058.67346938776	326.607218112631
1065.05102040816	326.738899314114
1071.42857142857	326.869354297912
1077.80612244898	326.998593710503
1084.18367346939	327.126628098717
1090.5612244898	327.2534679142
1096.9387755102	327.379123517069
1103.31632653061	327.503605179388
1109.69387755102	327.626923088712
1116.07142857143	327.749087350899
1122.44897959184	327.870107992353
1128.82653061224	327.989994962555
1135.20408163265	328.108758136314
1141.58163265306	328.226407315494
1147.95918367347	328.342952230478
1154.33673469388	328.458402541998
1160.71428571429	328.572767842533
1167.09183673469	328.686057657292
1173.4693877551	328.798281445339
1179.84693877551	328.909448600828
1186.22448979592	329.019568453848
1192.60204081633	329.128650270966
1198.97959183673	329.236703256185
1205.35714285714	329.343736551708
1211.73469387755	329.44975923839
1218.11224489796	329.554780336145
1224.48979591837	329.658808804699
1230.86734693878	329.761853544051
1237.24489795918	329.86392339464
1243.62244897959	329.965027137794
1250	330.065173496254
1256.37755102041	330.164371134404
1262.75510204082	330.262628658337
1269.13265306122	330.359954616343
1275.51020408163	330.456357499226
1281.88775510204	330.551845740352
1288.26530612245	330.646427715791
1294.64285714286	330.740111744743
1301.02040816327	330.832906089708
1307.39795918367	330.924818956425
1313.77551020408	331.015858494157
1320.15306122449	331.106032795997
1326.5306122449	331.195349898913
1332.90816326531	331.283817783704
1339.28571428571	331.371444375382
1345.66326530612	331.458237543345
1352.04081632653	331.544205101313
1358.41836734694	331.629354807453
1364.79591836735	331.713694364705
1371.17346938776	331.797231420879
1377.55102040816	331.879973568541
1383.92857142857	331.961928345314
1390.30612244898	332.043103234111
1396.68367346939	332.123505663133
1403.0612244898	332.203143005855
1409.4387755102	332.282022581391
1415.81632653061	332.360151654639
1422.19387755102	332.437537436198
1428.57142857143	332.514187082553
1434.94897959184	332.590107696384
1441.32653061224	332.66530632664
1447.70408163265	332.739789968463
1454.08163265306	332.813565563533
1460.45918367347	332.886640000288
1466.83673469388	332.959020113919
1473.21428571429	333.030712686431
1479.59183673469	333.101724447023
1485.9693877551	333.172062072229
1492.34693877551	333.241732185863
1498.72448979592	333.310741359278
1505.10204081633	333.379096111678
1511.47959183673	333.446802910193
1517.85714285714	333.513868169872
1524.23469387755	333.580298254067
1530.61224489796	333.646099474659
1536.98979591837	333.711278092068
1543.36734693878	333.775840315402
1549.74489795918	333.839792302846
1556.12244897959	333.90314016182
1562.5	333.965889948956
1568.87755102041	334.028047670435
1575.25510204082	334.089619282294
1581.63265306122	334.150610690518
1588.01020408163	334.211027751104
1594.38775510204	334.270876270481
1600.76530612245	334.330162005742
1607.14285714286	334.388890664666
1613.52040816327	334.447067905962
1619.89795918367	334.504699339651
1626.27551020408	334.561790527244
1632.65306122449	334.618346981759
1639.0306122449	334.674374168121
1645.40816326531	334.729877503469
1651.78571428571	334.784862357248
1658.16326530612	334.839334051357
1664.54081632653	334.893297860578
1670.91836734694	334.946759012819
1677.29591836735	334.999722689157
1683.67346938776	335.052194024156
1690.05102040816	335.104178106239
1696.42857142857	335.155679977873
1702.80612244898	335.206704635634
1709.18367346939	335.257257030646
1715.5612244898	335.307342068886
1721.9387755102	335.356964611281
1728.31632653061	335.406129473932
1734.69387755102	335.454841428537
1741.07142857143	335.503105202635
1747.44897959184	335.550925479674
1753.82653061224	335.598306899383
1760.20408163265	335.645254058135
1766.58163265306	335.691771509123
1772.95918367347	335.737863762494
1779.33673469388	335.783535285792
1785.71428571429	335.828790504255
1792.09183673469	335.873633800918
1798.4693877551	335.918069516896
1804.84693877551	335.962101951796
1811.22448979592	336.005735363956
1817.60204081633	336.048973970543
1823.97959183673	336.091821947961
1830.35714285714	336.134283432199
1836.73469387755	336.176362518993
1843.11224489796	336.218063264014
1849.48979591837	336.259389683311
1855.86734693878	336.300345753589
1862.24489795918	336.34093541233
1868.62244897959	336.381162558113
1875	336.421031051014
1881.37755102041	336.460544712825
1887.75510204082	336.499707327187
1894.13265306122	336.538522640008
1900.51020408163	336.576994359792
1906.88775510204	336.615126157793
1913.26530612245	336.652921668251
1919.64285714286	336.690384488819
1926.02040816327	336.727518180828
1932.39795918367	336.764326269412
1938.77551020408	336.800812243864
1945.15306122449	336.836979558001
1951.5306122449	336.872831630372
1957.90816326531	336.908371844418
1964.28571428571	336.943603548895
1970.66326530612	336.978530058175
1977.04081632653	337.013154652397
1983.41836734694	337.047480577739
1989.79591836735	337.081511046814
1996.17346938776	337.115249238919
2002.55102040816	337.148698300165
2008.92857142857	337.181861343855
2015.30612244898	337.214741450811
2021.68367346939	337.247341669574
2028.0612244898	337.27966501659
2034.4387755102	337.31171447662
2040.81632653061	337.343493003014
2047.19387755102	337.375003517862
2053.57142857143	337.406248912282
2059.94897959184	337.437232046785
2066.32653061224	337.46795575151
2072.70408163265	337.498422826356
2079.08163265306	337.528636041369
2085.45918367347	337.558598137038
2091.83673469388	337.588311824475
2098.21428571429	337.617779785628
2104.59183673469	337.647004673662
2110.9693877551	337.675989113215
2117.34693877551	337.70473570053
2123.72448979592	337.733247003769
2130.10204081633	337.761525563343
2136.47959183673	337.789573892115
2142.85714285714	337.81739447556
2149.23469387755	337.844989772128
2155.61224489796	337.872362213522
2161.98979591837	337.899514204854
2168.36734693878	337.926448124882
2174.74489795918	337.953166326356
2181.12244897959	337.979671136244
2187.5	338.005964855867
2193.87755102041	338.032049761218
2200.25510204082	338.057928103252
2206.63265306122	338.083602108071
2213.01020408163	338.109073977097
2219.38775510204	338.134345887413
2225.76530612245	338.15941999201
2232.14285714286	338.184298419932
2238.52040816327	338.208983276519
2244.89795918367	338.23347664372
2251.27551020408	338.257780580299
2257.65306122449	338.281897121968
2264.0306122449	338.305828281695
2270.40816326531	338.329576049964
2276.78571428571	338.353142394943
2283.16326530612	338.376529262662
2289.54081632653	338.399738577331
2295.91836734694	338.422772241561
2302.29591836735	338.445632136491
2308.67346938776	338.468320122042
2315.05102040816	338.490838037187
2321.42857142857	338.513187700142
2327.80612244898	338.535370908491
2334.18367346939	338.557389439486
2340.5612244898	338.57924505028
2346.9387755102	338.600939478065
2353.31632653061	338.622474440264
2359.69387755102	338.643851634815
2366.07142857143	338.665072740366
2372.44897959184	338.686139416396
2378.82653061224	338.707053303461
2385.20408163265	338.727816023442
2391.58163265306	338.748429179697
2397.95918367347	338.768894357204
2404.33673469388	338.78921312283
2410.71428571429	338.809387025538
2417.09183673469	338.829417596509
2423.4693877551	338.84930634934
2429.84693877551	338.869054780291
2436.22448979592	338.888664368463
2442.60204081633	338.90813657591
2448.97959183673	338.927472847873
2455.35714285714	338.946674612999
2461.73469387755	338.965743283472
2468.11224489796	338.984680255159
2474.48979591837	339.003486907853
2480.86734693878	339.022164605454
2487.24489795918	339.040714696079
2493.62244897959	339.059138512255
2500	339.077437371138
2506.37755102041	339.095612574663
2512.75510204082	339.113665409656
2519.13265306122	339.131597148057
2525.51020408163	339.149409047106
2531.88775510204	339.16710234946
2538.26530612245	339.184678283339
2544.64285714286	339.202138062741
2551.02040816327	339.2194828876
2557.39795918367	339.236713943881
2563.77551020408	339.253832403772
2570.15306122449	339.270839425875
2576.5306122449	339.287736155331
2582.90816326531	339.304523723933
2589.28571428571	339.321203250336
2595.66326530612	339.33777584021
2602.04081632653	339.354242586346
2608.41836734694	339.370604568796
2614.79591836735	339.386862855069
2621.17346938776	339.40301850026
2627.55102040816	339.419072547144
2633.92857142857	339.435026026354
2640.30612244898	339.450879956541
2646.68367346939	339.466635344492
2653.0612244898	339.482293185228
2659.4387755102	339.497854462198
2665.81632653061	339.513320147413
2672.19387755102	339.528691201535
2678.57142857143	339.54396857402
2684.94897959184	339.559153203283
2691.32653061224	339.574246016816
2697.70408163265	339.589247931269
2704.08163265306	339.604159852619
2710.45918367347	339.618982676304
2716.83673469388	339.633717287322
2723.21428571429	339.648364560332
2729.59183673469	339.662925359821
2735.9693877551	339.677400540224
2742.34693877551	339.691790946002
2748.72448979592	339.706097411779
2755.10204081633	339.720320762484
2761.47959183673	339.734461813454
2767.85714285714	339.748521370508
2774.23469387755	339.762500230103
2780.61224489796	339.776399179449
2786.98979591837	339.790218996589
2793.36734693878	339.803960450506
2799.74489795918	339.817624301258
2806.12244897959	339.831211300089
2812.5	339.84472218949
2818.87755102041	339.858157703335
2825.25510204082	339.871518566996
2831.63265306122	339.884805497432
2838.01020408163	339.898019203267
2844.38775510204	339.911160384922
2850.76530612245	339.924229734722
2857.14285714286	339.937227936961
2863.52040816327	339.950155668004
2869.89795918367	339.963013596407
2876.27551020408	339.975802383006
2882.65306122449	339.988522680973
2889.0306122449	340.001175135943
2895.40816326531	340.013760386108
2901.78571428571	340.026279062296
2908.16326530612	340.038731788041
2914.54081632653	340.051119179708
2920.91836734694	340.063441846577
2927.29591836735	340.075700390905
2933.67346938776	340.087895408022
2940.05102040816	340.100027486433
2946.42857142857	340.112097207893
2952.80612244898	340.124105147465
2959.18367346939	340.136051873623
2965.5612244898	340.147937948344
2971.9387755102	340.159763927163
2978.31632653061	340.171530359251
2984.69387755102	340.18323778751
2991.07142857143	340.194886748657
2997.44897959184	340.206477773267
3003.82653061224	340.218011385869
3010.20408163265	340.22948810503
3016.58163265306	340.240908443421
3022.95918367347	340.25227290787
3029.33673469388	340.263581999459
3035.71428571429	340.2748362136
3042.09183673469	340.286036040082
3048.4693877551	340.297181963143
3054.84693877551	340.308274461556
3061.22448979592	340.319314008695
3067.60204081633	340.330301072573
3073.97959183673	340.34123611593
3080.35714285714	340.352119596305
3086.73469387755	340.362951966089
3093.11224489796	340.373733672575
3099.48979591837	340.384465158045
3105.86734693878	340.395146859836
3112.24489795918	340.405779210381
3118.62244897959	340.416362637274
3125	340.426897563349
3131.37755102041	340.437384406731
3137.75510204082	340.447823580876
3144.13265306122	340.458215494645
3150.51020408163	340.468560552368
3156.88775510204	340.478859153885
3163.26530612245	340.489111694597
3169.64285714286	340.499318565536
3176.02040816327	340.509480153421
3182.39795918367	340.519596840694
3188.77551020408	340.529669005582
3195.15306122449	340.53969702216
3201.5306122449	340.549681260394
3207.90816326531	340.559622086185
3214.28571428571	340.569519861426
3220.66326530612	340.579374944068
3227.04081632653	340.589187688143
3233.41836734694	340.598958443824
3239.79591836735	340.608687557478
3246.17346938776	340.618375371718
3252.55102040816	340.628022225426
3258.92857142857	340.637628453818
3265.30612244898	340.647194388491
3271.68367346939	340.656720357462
3278.0612244898	340.6662066852
3284.4387755102	340.675653692687
3290.81632653061	340.685061697465
3297.19387755102	340.694431013662
3303.57142857143	340.703761952038
3309.94897959184	340.713054820045
3316.32653061224	340.722309921858
3322.70408163265	340.731527558409
3329.08163265306	340.740708027434
3335.45918367347	340.749851623523
3341.83673469388	340.758958638145
3348.21428571429	340.768029359683
3354.59183673469	340.777064073484
3360.9693877551	340.786063061899
3367.34693877551	340.7950266043
3373.72448979592	340.803954977132
3380.10204081633	340.812848453951
3386.47959183673	340.821707305455
3392.85714285714	340.830531799514
3399.23469387755	340.839322201215
3405.61224489796	340.848078772899
3411.98979591837	340.856801774184
3418.36734693878	340.865491462002
3424.74489795918	340.874148090638
3431.12244897959	340.882771911766
3437.5	340.891363174467
3443.87755102041	340.899922125271
3450.25510204082	340.908449008193
3456.63265306122	340.91694406476
3463.01020408163	340.925407534033
3469.38775510204	340.933839652648
3475.76530612245	340.942240654846
3482.14285714286	340.950610772494
3488.52040816327	340.958950235115
3494.89795918367	340.967259269925
3501.27551020408	340.975538101857
3507.65306122449	340.983786953582
3514.0306122449	340.992006045546
3520.40816326531	341.000195595999
3526.78571428571	341.008355821021
3533.16326530612	341.016486934544
3539.54081632653	341.024589148384
3545.91836734694	341.032662672273
3552.29591836735	341.040707713871
3558.67346938776	341.048724478797
3565.05102040816	341.056713170658
3571.42857142857	341.064673991073
3577.80612244898	341.072607139685
3584.18367346939	341.080512814195
3590.5612244898	341.088391210389
3596.9387755102	341.096242522152
3603.31632653061	341.104066941494
3609.69387755102	341.111864658577
3616.07142857143	341.119635861737
3622.44897959184	341.127380737502
3628.82653061224	341.135099470617
3635.20408163265	341.142792244067
3641.58163265306	341.150459239099
3647.95918367347	341.158100635237
3654.33673469388	341.165716610309
3660.71428571429	341.173307340471
3667.09183673469	341.180873000219
3673.4693877551	341.188413762413
3679.84693877551	341.195929798299
3686.22448979592	341.203421277527
3692.60204081633	341.210888368167
3698.97959183673	341.218331236729
3705.35714285714	341.225750048183
3711.73469387755	341.23314496598
3718.11224489796	341.240516152059
3724.48979591837	341.247863766876
3730.86734693878	341.255187969419
3737.24489795918	341.262488917225
3743.62244897959	341.269766766395
3750	341.27702167162
3756.37755102041	341.284253786193
3762.75510204082	341.291463262025
3769.13265306122	341.298650249664
3775.51020408163	341.305814898315
3781.88775510204	341.312957355848
3788.26530612245	341.320077768817
3794.64285714286	341.327176282475
3801.02040816327	341.334253040793
3807.39795918367	341.341308186467
3813.77551020408	341.348341860938
3820.15306122449	341.355354204406
3826.5306122449	341.362345355846
3832.90816326531	341.369315453017
3839.28571428571	341.376264632482
3845.66326530612	341.383193029624
3852.04081632653	341.390100778654
3858.41836734694	341.396988012628
3864.79591836735	341.40385486346
3871.17346938776	341.410701461939
3877.55102040816	341.417527937734
3883.92857142857	341.424334419415
3890.30612244898	341.431121034464
3896.68367346939	341.437887909289
3903.0612244898	341.444635169232
3909.4387755102	341.451362938585
3915.81632653061	341.458071340604
3922.19387755102	341.464760497517
3928.57142857143	341.471430530533
3934.94897959184	341.478081559863
3941.32653061224	341.484713704723
3947.70408163265	341.491327083345
3954.08163265306	341.497921812993
3960.45918367347	341.504498009972
3966.83673469388	341.511055789639
3973.21428571429	341.517595266413
3979.59183673469	341.52411655379
3985.9693877551	341.530619764355
3992.34693877551	341.537105009785
3998.72448979592	341.543572400869
4005.10204081633	341.550022047512
4011.47959183673	341.556454058748
4017.85714285714	341.562868542749
4024.23469387755	341.569265606832
4030.61224489796	341.575645357473
4036.98979591837	341.582007900313
4043.36734693878	341.588353340165
4049.74489795918	341.594681781029
4056.12244897959	341.600993326097
4062.5	341.607288077762
4068.87755102041	341.613566137631
4075.25510204082	341.619827606528
4081.63265306122	341.626072584513
4088.01020408163	341.632301170876
4094.38775510204	341.638513464159
4100.76530612245	341.644709562159
4107.14285714286	341.650889561935
4113.52040816327	341.657053559818
4119.89795918367	341.66320165142
4126.27551020408	341.669333931643
4132.65306122449	341.675450494684
4139.0306122449	341.681551434046
4145.40816326531	341.687636842543
4151.78571428571	341.693706812311
4158.16326530612	341.699761434809
4164.54081632653	341.705800800833
4170.91836734694	341.71182500052
4177.29591836735	341.717834123355
4183.67346938776	341.723828258176
4190.05102040816	341.729807493184
4196.42857142857	341.73577191595
4202.80612244898	341.741721613421
4209.18367346939	341.747656671924
4215.5612244898	341.753577177184
4221.9387755102	341.75948321432
4228.31632653061	341.765374867855
4234.69387755102	341.771252221726
4241.07142857143	341.77711535929
4247.44897959184	341.782964363326
4253.82653061224	341.788799316042
4260.20408163265	341.794620299086
4266.58163265306	341.800427393546
4272.95918367347	341.806220679958
4279.33673469388	341.812000238312
4285.71428571429	341.817766148056
4292.09183673469	341.823518488107
4298.4693877551	341.829257336846
4304.84693877551	341.834982772138
4311.22448979592	341.840694871327
4317.60204081633	341.846393711247
4323.97959183673	341.852079368224
4330.35714285714	341.857751918087
4336.73469387755	341.863411436166
4343.11224489796	341.869057997304
4349.48979591837	341.874691675857
4355.86734693878	341.880312545705
4362.24489795918	341.885920680253
4368.62244897959	341.891516152436
4375	341.89709903473
4381.37755102041	341.902669399149
4387.75510204082	341.908227317255
4394.13265306122	341.91377286016
4400.51020408163	341.919306098532
4406.88775510204	341.924827102598
4413.26530612245	341.930335942152
4419.64285714286	341.935832686553
4426.02040816327	341.941317404735
4432.39795918367	341.946790165211
4438.77551020408	341.952251036074
4445.15306122449	341.957700085004
4451.5306122449	341.963137379277
4457.90816326531	341.968562985762
4464.28571428571	341.973976970933
4470.66326530612	341.979379400869
4477.04081632653	341.984770341258
4483.41836734694	341.990149857405
4489.79591836735	341.995518014231
4496.17346938776	342.000874876282
4502.55102040816	342.006220507727
4508.92857142857	342.011554972366
4515.30612244898	342.016878333632
4521.68367346939	342.022190654596
4528.0612244898	342.027491997967
4534.4387755102	342.032782426102
4540.81632653061	342.038062001003
4547.19387755102	342.043330784329
4553.57142857143	342.04858883739
4559.94897959184	342.053836221161
4566.32653061224	342.059072996278
4572.70408163265	342.064299223045
4579.08163265306	342.069514961437
4585.45918367347	342.074720271103
4591.83673469388	342.07991521137
4598.21428571429	342.085099841247
4604.59183673469	342.090274219429
4610.9693877551	342.0954384043
4617.34693877551	342.100592453936
4623.72448979592	342.105736426106
4630.10204081633	342.110870378282
4636.47959183673	342.115994367634
4642.85714285714	342.121108451039
4649.23469387755	342.126212685077
4655.61224489796	342.131307126044
4661.98979591837	342.136391829946
4668.36734693878	342.141466852506
4674.74489795918	342.146532249166
4681.12244897959	342.15158807509
4687.5	342.156634385172
4693.87755102041	342.161671234031
4700.25510204082	342.166698676023
4706.63265306122	342.171716765239
4713.01020408163	342.176725555509
4719.38775510204	342.181725100407
4725.76530612245	342.186715453251
4732.14285714286	342.191696667105
4738.52040816327	342.196668794785
4744.89795918367	342.20163188886
4751.27551020408	342.206586001654
4757.65306122449	342.211531185246
4764.0306122449	342.21646749148
4770.40816326531	342.221394971959
4776.78571428571	342.226313678054
4783.16326530612	342.231223660904
4789.54081632653	342.236124971419
4795.91836734694	342.241017660285
4802.29591836735	342.245901777963
4808.67346938776	342.250777374694
4815.05102040816	342.255644500501
4821.42857142857	342.260503205191
4827.80612244898	342.265353538358
4834.18367346939	342.270195549386
4840.5612244898	342.275029287452
4846.9387755102	342.279854801529
4853.31632653061	342.284672140384
4859.69387755102	342.289481352588
4866.07142857143	342.294282486512
4872.44897959184	342.299075590333
4878.82653061224	342.303860712032
4885.20408163265	342.308637899401
4891.58163265306	342.313407200043
4897.95918367347	342.318168661372
4904.33673469388	342.322922330618
4910.71428571429	342.32766825483
4917.09183673469	342.332406480875
4923.4693877551	342.337137055441
4929.84693877551	342.341860025046
4936.22448979592	342.346575436031
4942.60204081633	342.351283334571
4948.97959183673	342.355983766673
4955.35714285714	342.360676778177
4961.73469387755	342.365362414764
4968.11224489796	342.370040721951
4974.48979591837	342.374711745098
4980.86734693878	342.379375529407
4987.24489795918	342.384032119927
4993.62244897959	342.388681561552
5000	342.393323899024
5006.37755102041	342.397959176921
5012.75510204082	342.40258743987
5019.13265306122	342.407208489113
5025.51020408163	342.411814561132
5031.88775510204	342.416334824387
5038.26530612245	342.420450601123
5044.64285714286	342.423261923316
5051.02040816327	342.422941195338
5057.39795918367	342.416611755783
5063.77551020408	342.400627302073
5070.15306122449	342.371192206625
5076.5306122449	342.325132780492
5082.90816326531	342.260585728538
5089.28571428571	342.177339753686
5095.66326530612	342.07661581375
5102.04081632653	341.960625817073
5108.41836734694	341.832146940728
5114.79591836735	341.693917032189
5121.17346938776	341.548306315296
5127.55102040816	341.397229424917
5133.92857142857	341.242204273812
5140.30612244898	341.084439834919
5146.68367346939	340.924905569783
5153.0612244898	340.764380711934
5159.4387755102	340.603492199035
5165.81632653061	340.442744482281
5172.19387755102	340.282543537432
5178.57142857143	340.123216570153
5184.94897959184	339.965027633204
5191.32653061224	339.808189691431
5197.70408163265	339.652874168322
5204.08163265306	339.499218844943
5210.45918367347	339.347334038423
5216.83673469388	339.197307466383
5223.21428571429	339.04920821581
5229.59183673469	338.903090029465
5235.9693877551	338.758993892008
5242.34693877551	338.616950107471
5248.72448979592	338.476980064062
5255.10204081633	338.339097678702
5261.47959183673	338.203310558818
5267.85714285714	338.069620964491
5274.23469387755	337.93802664748
5280.61224489796	337.808521533942
5286.98979591837	337.681096287148
5293.36734693878	337.555738795077
5299.74489795918	337.432434593253
5306.12244897959	337.311167213657
5312.5	337.191918479472
5318.87755102041	337.074668770354
5325.25510204082	336.959397248123
5331.63265306122	336.846082047369
5338.01020408163	336.73470044191
5344.38775510204	336.625228995056
5350.76530612245	336.517643686911
5357.14285714286	336.411920024279
5363.52040816327	336.30803313954
5369.89795918367	336.205957877751
5376.27551020408	336.105668871668
5382.65306122449	336.007140607917
5389.0306122449	335.910347486407
5395.40816326531	335.815263871911
5401.78571428571	335.721864139567
5408.16326530612	335.630122715409
5414.54081632653	335.540014111623
5420.91836734694	335.451512957566
5427.29591836735	335.36459402786
5433.67346938776	335.279232266446
5440.05102040816	335.195402807202
5446.42857142857	335.113080992672
5452.80612244898	335.03224239115
5459.18367346939	334.952862809852
5465.5612244898	334.874918306739
5471.9387755102	334.798385201813
5478.31632653061	334.723240086364
5484.69387755102	334.649459829477
5491.07142857143	334.577021584453
5497.44897959184	334.505902795329
5503.82653061224	334.436081200426
5510.20408163265	334.367534835044
5516.58163265306	334.300242034631
5522.95918367347	334.234181437623
5529.33673469388	334.169331985385
5535.71428571429	334.105672922688
5542.09183673469	334.043183798974
5548.4693877551	333.981844467991
5554.84693877551	333.92163508599
5561.22448979592	333.862536110868
5567.60204081633	333.80452830202
5573.97959183673	333.747592717592
5580.35714285714	333.691710711983
5586.73469387755	333.636863934374
5593.11224489796	333.583034326965
5599.48979591837	333.530204121114
5605.86734693878	333.478355834542
5612.24489795918	333.427472269579
5618.62244897959	333.377536509767
5625	333.328531915886
5631.37755102041	333.280442123092
5637.75510204082	333.233251038691
5644.13265306122	333.186942837693
5650.51020408163	333.14150195909
5656.88775510204	333.096913103203
5663.26530612245	333.053161228498
5669.64285714286	333.010231547033
5676.02040816327	332.968109520992
5682.39795918367	332.926780860195
5688.77551020408	332.886231517969
5695.15306122449	332.846447687001
5701.5306122449	332.807415796227
5707.90816326531	332.769122508068
5714.28571428571	332.731554713915
5720.66326530612	332.694699530462
5727.04081632653	332.658544297019
5733.41836734694	332.623076572068
5739.79591836735	332.588284129021
5746.17346938776	332.554154952976
5752.55102040816	332.520677238218
5758.92857142857	332.487839384219
5765.30612244898	332.455629991931
5771.68367346939	332.424037860994
5778.0612244898	332.393051986979
5784.4387755102	332.362661557343
5790.81632653061	332.332855948218
5797.19387755102	332.303624722028
5803.57142857143	332.274957624204
5809.94897959184	332.246844579571
5816.32653061224	332.219275689541
5822.70408163265	332.192241229856
5829.08163265306	332.165731646999
5835.45918367347	332.139737555081
5841.83673469388	332.114249733484
5848.21428571429	332.089259124316
5854.59183673469	332.06475682897
5860.9693877551	332.040734105444
5867.34693877551	332.017182366306
5873.72448979592	331.994093175755
5880.10204081633	331.97145824662
5886.47959183673	331.949269438056
5892.85714285714	331.927518753539
5899.23469387755	331.906198337783
5905.61224489796	331.88530047419
5911.98979591837	331.864817582922
5918.36734693878	331.844742218604
5924.74489795918	331.825067067492
5931.12244897959	331.80578494527
5937.5	331.786888795353
5943.87755102041	331.768371686306
5950.25510204082	331.750226809413
5956.63265306122	331.732447476815
5963.01020408163	331.715027119737
5969.38775510204	331.697959285915
5975.76530612245	331.681237637521
5982.14285714286	331.664855949599
5988.52040816327	331.648808108033
5994.89795918367	331.633088107246
6001.27551020408	331.617690048416
6007.65306122449	331.602608138048
6014.0306122449	331.587836685757
6020.40816326531	331.573370102312
6026.78571428571	331.559202898142
6033.16326530612	331.545329681779
6039.54081632653	331.531745157733
6045.91836734694	331.518444124817
6052.29591836735	331.505421474877
6058.67346938776	331.492672191018
6065.05102040816	331.480191345743
6071.42857142857	331.467974099525
6077.80612244898	331.456015699584
6084.18367346939	331.44431147802
6090.5612244898	331.432856850242
6096.9387755102	331.421647313768
6103.31632653061	331.410678446859
6109.69387755102	331.399945906787
6116.07142857143	331.389445428482
6122.44897959184	331.379172823498
6128.82653061224	331.369123978468
6135.20408163265	331.35929485362
6141.58163265306	331.349681481628
6147.95918367347	331.34027996656
6154.33673469388	331.331086482321
6160.71428571429	331.322097271389
6167.09183673469	331.313308643857
6173.4693877551	331.304716976231
6179.84693877551	331.296318710028
6186.22448979592	331.288110350692
6192.60204081633	331.280088466733
6198.97959183673	331.272249688403
6205.35714285714	331.264590706508
6211.73469387755	331.257108271493
6218.11224489796	331.249799192523
6224.48979591837	331.242660336201
6230.86734693878	331.235688625546
6237.24489795918	331.22888103923
6243.62244897959	331.222234610522
6250	331.21574642616
6256.37755102041	331.209413625485
6262.75510204082	331.203233399707
6269.13265306122	331.197202990793
6275.51020408163	331.19131969051
6281.88775510204	331.185580839698
6288.26530612245	331.179983827461
6294.64285714286	331.174526090121
6301.02040816327	331.169205110399
6307.39795918367	331.164018416791
6313.77551020408	331.15896358265
6320.15306122449	331.154038225286
6326.5306122449	331.149240005272
6332.90816326531	331.144566625814
6339.28571428571	331.140015831819
6345.66326530612	331.135585409131
6352.04081632653	331.131273183945
6358.41836734694	331.127077022104
6364.79591836735	331.122994828245
6371.17346938776	331.119024545143
6377.55102040816	331.115164153196
6383.92857142857	331.111411669635
6390.30612244898	331.107765147809
6396.68367346939	331.10422267662
6403.0612244898	331.100782379988
6409.4387755102	331.097442416074
6415.81632653061	331.094200976667
6422.19387755102	331.091056286715
6428.57142857143	331.088006603704
6434.94897959184	331.085050216978
6441.32653061224	331.082185447206
6447.70408163265	331.079410645953
6454.08163265306	331.076724195011
6460.45918367347	331.07412450582
6466.83673469388	331.071610019025
6473.21428571429	331.069179204002
6479.59183673469	331.066830558226
6485.9693877551	331.064562606773
6492.34693877551	331.062373901947
6498.72448979592	331.060263022732
6505.10204081633	331.058228574252
6511.47959183673	331.056269187348
6517.85714285714	331.0543835182
6524.23469387755	331.052570247776
6530.61224489796	331.050828081365
6536.98979591837	331.049155748226
6543.36734693878	331.047552001165
6549.74489795918	331.046015616029
6556.12244897959	331.044545391304
6562.5	331.043140147808
6568.87755102041	331.041798728221
6575.25510204082	331.040519996651
6581.63265306122	331.039302838297
6588.01020408163	331.038146159124
6594.38775510204	331.037048885407
6600.76530612245	331.036009963353
6607.14285714286	331.03502835882
6613.52040816327	331.034103056953
6619.89795918367	331.033233061771
6626.27551020408	331.032417395844
6632.65306122449	331.031655100041
6639.0306122449	331.030945233127
6645.40816326531	331.03028687142
6651.78571428571	331.029679108516
6658.16326530612	331.029121055014
6664.54081632653	331.028611838136
6670.91836734694	331.028150601426
6677.29591836735	331.027736504526
6683.67346938776	331.027368722853
6690.05102040816	331.027046447273
6696.42857142857	331.026768883844
6702.80612244898	331.026535253596
6709.18367346939	331.0263447922
6715.5612244898	331.026196749686
6721.9387755102	331.026090390235
6728.31632653061	331.026024991925
6734.69387755102	331.025999846433
6741.07142857143	331.026014258791
6747.44897959184	331.026067547197
6753.82653061224	331.026159042749
6760.20408163265	331.026288089173
6766.58163265306	331.026454042626
6772.95918367347	331.026656271503
6779.33673469388	331.026894156165
6785.71428571429	331.027167088713
6792.09183673469	331.027474472819
6798.4693877551	331.027815723511
6804.84693877551	331.028190266927
6811.22448979592	331.028597540123
6817.60204081633	331.029036990918
6823.97959183673	331.029508077661
6830.35714285714	331.030010269023
6836.73469387755	331.030543043836
6843.11224489796	331.031105890924
6849.48979591837	331.031698308882
6855.86734693878	331.0323198059
6862.24489795918	331.032969899617
6868.62244897959	331.033648116944
6875	331.034353993864
6881.37755102041	331.035087075277
6887.75510204082	331.035846914873
6894.13265306122	331.036633074934
6900.51020408163	331.03744512617
6906.88775510204	331.038282647588
6913.26530612245	331.039145226351
6919.64285714286	331.040032457596
6926.02040816327	331.040943944288
6932.39795918367	331.041879297112
6938.77551020408	331.042838134314
6945.15306122449	331.043820081542
6951.5306122449	331.044824771723
6957.90816326531	331.045851844959
6964.28571428571	331.046900948357
6970.66326530612	331.047971735901
6977.04081632653	331.04906386835
6983.41836734694	331.05017701311
6989.79591836735	331.051310844094
6996.17346938776	331.052465041602
7002.55102040816	331.053639292234
7008.92857142857	331.054833288753
7015.30612244898	331.05604672996
7021.68367346939	331.057279320597
7028.0612244898	331.058530771255
7034.4387755102	331.059800798239
7040.81632653061	331.061089123463
7047.19387755102	331.062395474369
7053.57142857143	331.063719583818
7059.94897959184	331.065061189978
7066.32653061224	331.066420036226
7072.70408163265	331.06779587108
7079.08163265306	331.069188448081
7085.45918367347	331.070597525694
7091.83673469388	331.072022867235
7098.21428571429	331.073464240786
7104.59183673469	331.07492141909
7110.9693877551	331.076394179464
7117.34693877551	331.077882303738
7123.72448979592	331.07938557816
7130.10204081633	331.080903793303
7136.47959183673	331.082436743997
7142.85714285714	331.083984229261
7149.23469387755	331.085546052212
7155.61224489796	331.087122019986
7161.98979591837	331.088711943676
7168.36734693878	331.090315638264
7174.74489795918	331.091932922535
7181.12244897959	331.093563619008
7187.5	331.095207553886
7193.87755102041	331.096864556975
7200.25510204082	331.098534461615
7206.63265306122	331.100217104617
7213.01020408163	331.101912326218
7219.38775510204	331.103619969996
7225.76530612245	331.105339882814
7232.14285714286	331.107071914766
7238.52040816327	331.108815919125
7244.89795918367	331.110571752267
7251.27551020408	331.112339273622
7257.65306122449	331.11411834563
7264.0306122449	331.115908833677
7270.40816326531	331.117710606036
7276.78571428571	331.11952353382
7283.16326530612	331.121347490944
7289.54081632653	331.123182354054
7295.91836734694	331.125028002483
7302.29591836735	331.126884318213
7308.67346938776	331.128751185822
7315.05102040816	331.130628492432
7321.42857142857	331.132516127664
7327.80612244898	331.134413983607
7334.18367346939	331.13632195476
7340.5612244898	331.13823993799
7346.9387755102	331.140167832494
7353.31632653061	331.142105539761
7359.69387755102	331.144052963527
7366.07142857143	331.146010009728
7372.44897959184	331.147976586477
7378.82653061224	331.149952604017
7385.20408163265	331.151937974679
7391.58163265306	331.153932612851
7397.95918367347	331.155936434948
7404.33673469388	331.157949359367
7410.71428571429	331.159971306451
7417.09183673469	331.162002198464
7423.4693877551	331.164041959558
7429.84693877551	331.166090515728
7436.22448979592	331.168147794792
7442.60204081633	331.170213726356
7448.97959183673	331.172288241788
7455.35714285714	331.174371274175
7461.73469387755	331.176462758306
7468.11224489796	331.178562630644
7474.48979591837	331.180670829288
7480.86734693878	331.182787293949
7487.24489795918	331.184911965943
7493.62244897959	331.187044784383
7500	331.189185558005
7506.37755102041	331.19133290957
7512.75510204082	331.193479981405
7519.13265306122	331.195603928337
7525.51020408163	331.197648427347
7531.88775510204	331.199502869306
7538.26530612245	331.200986088441
7544.64285714286	331.201841390007
7551.02040816327	331.201742581418
7557.39795918367	331.200306815636
7563.77551020408	331.197109664842
7570.15306122449	331.191698826425
7576.5306122449	331.183605852169
7582.90816326531	331.172356493374
7589.28571428571	331.157479861987
7595.66326530612	331.138516374584
7602.04081632653	331.115024732404
7608.41836734694	331.086587917811
7614.79591836735	331.052818191659
7621.17346938776	331.013361419669
7627.55102040816	330.967900882451
7633.92857142857	330.916160186847
7640.30612244898	330.857905620703
7646.68367346939	330.792948176207
7653.0612244898	330.721145125938
7659.4387755102	330.64240083648
7665.81632653061	330.556667357106
7672.19387755102	330.463944848436
7678.57142857143	330.364281435502
7684.94897959184	330.25777263729
7691.32653061224	330.144560717628
7697.70408163265	330.02483390094
7704.08163265306	329.898824982477
7710.45918367347	329.766809838156
7716.83673469388	329.629105910751
7723.21428571429	329.486070436745
7729.59183673469	329.338098280978
7735.9693877551	329.185619780326
7742.34693877551	329.02909844766
7748.72448979592	328.869028063224
7755.10204081633	328.705929234225
7761.47959183673	328.540344599113
7767.85714285714	328.372830135718
7774.23469387755	328.203939839532
7780.61224489796	328.034204580943
7786.98979591837	327.864110078362
7793.36734693878	327.694081488506
7799.74489795918	327.524478889492
7806.12244897959	327.355601290353
7812.5	327.187694608241
7818.87755102041	327.02096030079
7825.25510204082	326.855562609038
7831.63265306122	326.691634446614
7838.01020408163	326.529282477497
7844.38775510204	326.368591640563
7850.76530612245	326.209628844242
7857.14285714286	326.052445979921
7863.52040816327	325.897082487796
7869.89795918367	325.74356750176
7876.27551020408	325.591921579868
7882.65306122449	325.442158127892
7889.0306122449	325.294284630437
7895.40816326531	325.148303651773
7901.78571428571	325.004213650644
7908.16326530612	324.862009666672
7914.54081632653	324.721683908899
7920.91836734694	324.583226231891
7927.29591836735	324.446624528032
7933.67346938776	324.311865067481
7940.05102040816	324.178932782659
7946.42857142857	324.047811501254
7952.80612244898	323.918484141934
7959.18367346939	323.790932885708
7965.5612244898	323.665139317083
7971.9387755102	323.541084541758
7978.31632653061	323.418749288186
7984.69387755102	323.298113994984
7991.07142857143	323.179158883564
7997.44897959184	323.061864019923
8003.82653061224	322.946209368532
8010.20408163265	322.832174837891
8016.58163265306	322.7197403193
8022.95918367347	322.608885720484
8029.33673469388	322.499590994255
8035.71428571429	322.391836162965
8042.09183673469	322.285601340007
8048.4693877551	322.180866748125
8054.84693877551	322.077612734654
8061.22448979592	321.975819784996
8067.60204081633	321.875468534824
8073.97959183673	321.776539779512
8080.35714285714	321.679014482249
8086.73469387755	321.58287378166
8093.11224489796	321.488098998348
8099.48979591837	321.394671639269
8105.86734693878	321.302573401966
8112.24489795918	321.211786178921
8118.62244897959	321.122292060238
8125	321.034073335361
8131.37755102041	320.947112495143
8137.75510204082	320.861392234025
8144.13265306122	320.776895450204
8150.51020408163	320.693605245988
8156.88775510204	320.611504928724
8163.26530612245	320.530578011069
8169.64285714286	320.450808209923
8176.02040816327	320.372179446015
8182.39795918367	320.294675844113
8188.77551020408	320.218281731725
8195.15306122449	320.142981637589
8201.5306122449	320.068760290909
8207.90816326531	319.995602620755
8214.28571428571	319.92349375384
8220.66326530612	319.852419012907
8227.04081632653	319.782363915858
8233.41836734694	319.713314174148
8239.79591836735	319.645255690368
8246.17346938776	319.578174556607
8252.55102040816	319.512057053447
8258.92857142857	319.446889647504
8265.30612244898	319.38265898917
8271.68367346939	319.319351911119
8278.0612244898	319.256955426799
8284.4387755102	319.195456727673
8290.81632653061	319.134843181168
8297.19387755102	319.075102329351
8303.57142857143	319.016221886727
8309.94897959184	318.95818973766
8316.32653061224	318.900993934521
8322.70408163265	318.844622696325
8329.08163265306	318.789064406046
8335.45918367347	318.734307608361
8341.83673469388	318.680341008079
8348.21428571429	318.627153468355
8354.59183673469	318.574734008018
8360.9693877551	318.523071799575
8367.34693877551	318.472156167859
8373.72448979592	318.421976587725
8380.10204081633	318.372522681685
8386.47959183673	318.323784218187
8392.85714285714	318.275751110174
8399.23469387755	318.228413412557
8405.61224489796	318.18176132017
8411.98979591837	318.135785166353
8418.36734693878	318.090475421132
8424.74489795918	318.045822688838
8431.12244897959	318.001817706343
8437.5	317.958451341796
8443.87755102041	317.915714592439
8450.25510204082	317.87359858255
8456.63265306122	317.832094561959
8463.01020408163	317.791193904647
8469.38775510204	317.750888106489
8475.76530612245	317.711168783502
8482.14285714286	317.672027670613
8488.52040816327	317.633456619924
8494.89795918367	317.595447598678
8501.27551020408	317.557992687749
8507.65306122449	317.521084080507
8514.0306122449	317.484714080828
8520.40816326531	317.448875101367
8526.78571428571	317.413559662308
8533.16326530612	317.378760390047
8539.54081632653	317.344470015244
8545.91836734694	317.310681371339
8552.29591836735	317.277387393523
8558.67346938776	317.244581117116
8565.05102040816	317.212255675871
8571.42857142857	317.180404300713
8577.80612244898	317.149020318715
8584.18367346939	317.118097151347
8590.5612244898	317.087628313027
8596.9387755102	317.057607410104
8603.31632653061	317.028028139619
8609.69387755102	316.998884287664
8616.07142857143	316.970169728148
8622.44897959184	316.941878421916
8628.82653061224	316.914004415286
8635.20408163265	316.886541838636
8641.58163265306	316.859484905376
8647.95918367347	316.832827911014
8654.33673469388	316.806565231633
8660.71428571429	316.780691322708
8667.09183673469	316.755200718253
8673.4693877551	316.730088029691
8679.84693877551	316.705347944479
8686.22448979592	316.680975225086
8692.60204081633	316.656964708242
8698.97959183673	316.633311303624
8705.35714285714	316.6100099927
8711.73469387755	316.587055827882
8718.11224489796	316.564443931677
8724.48979591837	316.542169495386
8730.86734693878	316.520227778125
8737.24489795918	316.498614106127
8743.62244897959	316.477323871702
8750	316.456352532101
8756.37755102041	316.435695608674
8762.75510204082	316.415348686213
8769.13265306122	316.395307411798
8775.51020408163	316.375567493843
8781.88775510204	316.356124701407
8788.26530612245	316.336974863411
8794.64285714286	316.318113867549
8801.02040816327	316.29953765947
8807.39795918367	316.2812422422
8813.77551020408	316.263223675201
8820.15306122449	316.24547807343
8826.5306122449	316.228001606657
8832.90816326531	316.210790498868
8839.28571428571	316.193841027272
8845.66326530612	316.177149521508
8852.04081632653	316.160712363091
8858.41836734694	316.144525984682
8864.79591836735	316.128586869186
8871.17346938776	316.112891549071
8877.55102040816	316.097436605882
8883.92857142857	316.082218669393
8890.30612244898	316.067234416834
8896.68367346939	316.052480572339
8903.0612244898	316.037953906395
8909.4387755102	316.023651234996
8915.81632653061	316.009569418989
8922.19387755102	315.995705363615
8928.57142857143	315.982056017846
8934.94897959184	315.968618373629
8941.32653061224	315.95538946533
8947.70408163265	315.942366369309
8954.08163265306	315.929546203171
8960.45918367347	315.916926125127
8966.83673469388	315.904503333548
8973.21428571429	315.892275066453
8979.59183673469	315.8802386008
8985.9693877551	315.868391251936
8992.34693877551	315.856730373224
8998.72448979592	315.845253355431
9005.10204081633	315.83395762611
9011.47959183673	315.822840649136
9017.85714285714	315.811899924334
9024.23469387755	315.801132986818
9030.61224489796	315.79053740647
9036.98979591837	315.780110787573
9043.36734693878	315.769850768339
9049.74489795918	315.75975502031
9056.12244897959	315.749821247912
9062.5	315.74004718813
9068.87755102041	315.730430609959
9075.25510204082	315.720969313893
9081.63265306122	315.711661131552
9088.01020408163	315.70250392533
9094.38775510204	315.693495587835
9100.76530612245	315.684634041458
9107.14285714286	315.675917238063
9113.52040816327	315.667343158561
9119.89795918367	315.658909812408
9126.27551020408	315.650615237233
9132.65306122449	315.64245749856
9139.0306122449	315.634434689318
9145.40816326531	315.626544929419
9151.78571428571	315.618786365451
9158.16326530612	315.611157170356
9164.54081632653	315.603655542953
9170.91836734694	315.596279707577
9177.29591836735	315.589027913827
9183.67346938776	315.58189843617
9190.05102040816	315.574889573528
9196.42857142857	315.567999648967
9202.80612244898	315.561227009456
9209.18367346939	315.554570025431
9215.5612244898	315.548027090446
9221.9387755102	315.541596620925
9228.31632653061	315.535277055861
9234.69387755102	315.529066856415
9241.07142857143	315.522964505614
9247.44897959184	315.516968508139
9253.82653061224	315.511077389969
9260.20408163265	315.505289698032
9266.58163265306	315.499603999956
9272.95918367347	315.494018883845
9279.33673469388	315.488532957905
9285.71428571429	315.48314485015
9292.09183673469	315.477853208202
9298.4693877551	315.47265669901
9304.84693877551	315.467554008516
9311.22448979592	315.462543841403
9317.60204081633	315.45762492091
9323.97959183673	315.452795988517
9330.35714285714	315.448055803654
9336.73469387755	315.443403143497
9343.11224489796	315.43883680276
9349.48979591837	315.434355593376
9355.86734693878	315.429958344253
9362.24489795918	315.425643901106
9368.62244897959	315.421411126203
9375	315.417258898078
9381.37755102041	315.413186111334
9387.75510204082	315.409191676471
9394.13265306122	315.405274519609
9400.51020408163	315.401433582248
9406.88775510204	315.397667821102
9413.26530612245	315.3939762079
9419.64285714286	315.390357729123
9426.02040816327	315.386811385797
9432.39795918367	315.383336193353
9438.77551020408	315.37993118139
9445.15306122449	315.376595393448
9451.5306122449	315.373327886831
9457.90816326531	315.370127732466
9464.28571428571	315.366994014652
9470.66326530612	315.363925830864
9477.04081632653	315.360922291616
9483.41836734694	315.357982520278
9489.79591836735	315.355105652852
9496.17346938776	315.352290837804
9502.55102040816	315.349537235938
9508.92857142857	315.346844020191
9515.30612244898	315.344210375434
9521.68367346939	315.341635498337
9528.0612244898	315.339118597234
9534.4387755102	315.336658891903
9540.81632653061	315.334255613413
9547.19387755102	315.331908003999
9553.57142857143	315.329615316904
9559.94897959184	315.327376816184
9566.32653061224	315.325191776572
9572.70408163265	315.323059483368
9579.08163265306	315.320979232255
9585.45918367347	315.318950329136
9591.83673469388	315.316972090019
9598.21428571429	315.315043840895
9604.59183673469	315.313164917554
9610.9693877551	315.311334665449
9617.34693877551	315.309552439602
9623.72448979592	315.307817604449
9630.10204081633	315.306129533683
9636.47959183673	315.304487610141
9642.85714285714	315.302891225706
9649.23469387755	315.301339781142
9655.61224489796	315.299832685962
9661.98979591837	315.298369358336
9668.36734693878	315.29694922497
9674.74489795918	315.295571720959
9681.12244897959	315.294236289665
9687.5	315.292942382647
9693.87755102041	315.291689459511
9700.25510204082	315.290476987789
9706.63265306122	315.289304442838
9713.01020408163	315.288171307755
9719.38775510204	315.287077073234
9725.76530612245	315.286021237456
9732.14285714286	315.285003306013
9738.52040816327	315.284022791794
9744.89795918367	315.283079214865
9751.27551020408	315.282172102371
9757.65306122449	315.281300988464
9764.0306122449	315.280465414181
9770.40816326531	315.279664927337
9776.78571428571	315.278899082446
9783.16326530612	315.278167440638
9789.54081632653	315.277469569541
9795.91836734694	315.276805043187
9802.29591836735	315.276173441948
9808.67346938776	315.275574352437
9815.05102040816	315.275007367402
9821.42857142857	315.274472085646
9827.80612244898	315.273968111966
9834.18367346939	315.273495057046
9840.5612244898	315.273052537361
9846.9387755102	315.272640175121
9853.31632653061	315.272257598191
9859.69387755102	315.271904439988
9866.07142857143	315.271580339409
9872.44897959184	315.271284940771
9878.82653061224	315.271017893724
9885.20408163265	315.270778853162
9891.58163265306	315.27056747916
9897.95918367347	315.270383436915
9904.33673469388	315.270226396654
9910.71428571429	315.270096033556
9917.09183673469	315.269992027703
9923.4693877551	315.269914064009
9929.84693877551	315.269861832134
9936.22448979592	315.26983502642
9942.60204081633	315.269833345846
9948.97959183673	315.269856493944
9955.35714285714	315.269904178729
9961.73469387755	315.269976112645
9968.11224489796	315.270072012512
9974.48979591837	315.270191599448
9980.86734693878	315.270334598802
9987.24489795918	315.270500740117
9993.62244897959	315.27068975706
10000	315.270901387353
10006.3775510204	315.271135372722
10012.7551020408	315.271391458854
10019.1326530612	315.271669395325
10025.5102040816	315.271968935539
10031.887755102	315.272289836689
10038.2653061224	315.272631859705
10044.6428571429	315.272994769185
10051.0204081633	315.273378333346
10057.3979591837	315.273782323987
10063.7755102041	315.274206516428
10070.1530612245	315.274650689455
10076.5306122449	315.275114625274
10082.9081632653	315.275598109474
10089.2857142857	315.276100930967
10095.6632653061	315.276622881934
10102.0408163265	315.277163757792
10108.4183673469	315.277723357153
10114.7959183673	315.278301481757
10121.1734693878	315.27889793644
10127.5510204082	315.279512529096
10133.9285714286	315.280145070625
10140.306122449	315.280795374889
10146.6836734694	315.281463258671
10153.0612244898	315.282148541643
10159.4387755102	315.282851046315
10165.8163265306	315.283570597988
10172.193877551	315.284307024732
10178.5714285714	315.285060157339
10184.9489795918	315.285829829277
10191.3265306122	315.286615876656
10197.7040816327	315.287418138201
10204.0816326531	315.288236455201
10210.4591836735	315.289070671476
10216.8367346939	315.289920633341
10223.2142857143	315.29078618958
10229.5918367347	315.291667191398
10235.9693877551	315.292563492387
10242.3469387755	315.293474948501
10248.7244897959	315.294401418022
10255.1020408163	315.295342761515
10261.4795918367	315.296298841805
10267.8571428571	315.297269523946
10274.2346938776	315.298254675187
10280.612244898	315.299254164935
10286.9897959184	315.300267864732
10293.3673469388	315.301295648227
10299.7448979592	315.302337391136
10306.1224489796	315.303392971216
10312.5	315.304462268244
10318.8775510204	315.30554516398
10325.2551020408	315.306641542139
10331.6326530612	315.307751288365
10338.0102040816	315.30887429021
10344.387755102	315.310010437097
10350.7653061224	315.311159620294
10357.1428571429	315.312321732895
10363.5204081633	315.313496669793
10369.8979591837	315.314684327649
10376.2755102041	315.315884604865
10382.6530612245	315.317097401574
10389.0306122449	315.318322619601
10395.4081632653	315.319560162441
10401.7857142857	315.320809935242
10408.1632653061	315.322071844778
10414.5408163265	315.323345799425
10420.9183673469	315.324631709137
10427.2959183673	315.325929485428
10433.6734693878	315.327239041352
10440.0510204082	315.32856029147
10446.4285714286	315.329893151838
10452.806122449	315.331237539989
10459.1836734694	315.332593374903
10465.5612244898	315.33396057699
10471.9387755102	315.335339068071
10478.3163265306	315.336728771362
10484.693877551	315.338129611447
10491.0714285714	315.339541514259
10497.4489795918	315.340964407071
10503.8265306122	315.342398218467
10510.2040816327	315.343842878326
10516.5816326531	315.345298317805
10522.9591836735	315.346764469323
10529.3367346939	315.348241266542
10535.7142857143	315.349728644345
10542.0918367347	315.351226538825
10548.4693877551	315.352734887269
10554.8469387755	315.354253628135
10561.2244897959	315.355782701038
10567.6020408163	315.35732204674
10573.9795918367	315.358871607126
10580.3571428571	315.360431325191
10586.7346938776	315.362001145025
10593.112244898	315.3635810118
10599.4897959184	315.365170871754
10605.8673469388	315.366770672171
10612.2448979592	315.368380361372
10618.6224489796	315.369999888703
10625	315.371629204515
10631.3775510204	315.373268260149
10637.7551020408	315.374917007933
10644.1326530612	315.376575401157
10650.5102040816	315.378243394063
10656.887755102	315.379920941835
10663.2653061224	315.381608000586
10669.6428571429	315.38330452734
10676.0204081633	315.385010480025
10682.3979591837	315.386725817458
10688.7755102041	315.388450499334
10695.1530612245	315.390184486214
10701.5306122449	315.391927739511
10707.9081632653	315.393680221484
10714.2857142857	315.395441895219
10720.6632653061	315.397212724624
10727.0408163265	315.398992674414
10733.4183673469	315.400781710104
10739.7959183673	315.402579797996
10746.1734693878	315.404386905163
10752.5510204082	315.406202999452
10758.9285714286	315.40802804946
10765.306122449	315.409862024533
10771.6836734694	315.411704894749
10778.0612244898	315.413556630916
10784.4387755102	315.415417204556
10790.8163265306	315.417286587898
10797.193877551	315.419164753868
10803.5714285714	315.42105167608
10809.9489795918	315.42294732883
10816.3265306122	315.42485168708
10822.7040816327	315.426764726455
10829.0816326531	315.428686423234
10835.4591836735	315.430616754338
10841.8367346939	315.432555697325
10848.2142857143	315.434503230379
10854.5918367347	315.436459332307
10860.9693877551	315.438423982522
10867.3469387755	315.440397161044
10873.7244897959	315.442378848487
10880.1020408163	315.444369026053
10886.4795918367	315.446367675526
10892.8571428571	315.448374779259
10899.2346938776	315.450390320176
10905.612244898	315.452414281755
10911.9897959184	315.454446648026
10918.3673469388	315.456487403565
10924.7448979592	315.458536533485
10931.1224489796	315.460594023427
10937.5	315.462659859558
10943.8775510204	315.464734028564
10950.2551020408	315.466816517639
10956.6326530612	315.468907314481
10963.0102040816	315.471006407291
10969.387755102	315.473113784758
10975.7653061224	315.475229436056
10982.1428571429	315.477353350842
10988.5204081633	315.479485519248
10994.8979591837	315.48162593187
11001.2755102041	315.483774579769
11007.6530612245	315.485931454465
11014.0306122449	315.488096547925
11020.4081632653	315.490269852566
11026.7857142857	315.492451361244
11033.1632653061	315.494641067249
11039.5408163265	315.496838964305
11045.9183673469	315.499045046556
11052.2959183673	315.50125930857
11058.6734693878	315.503481745329
11065.0510204082	315.505712352223
11071.4285714286	315.507951125051
11077.806122449	315.510198060009
11084.1836734694	315.512453153692
11090.5612244898	315.514716403085
11096.9387755102	315.516987805558
11103.3163265306	315.519267358868
11109.693877551	315.521555061145
11116.0714285714	315.523850910896
11122.4489795918	315.526154906996
11128.8265306122	315.528467048687
11135.2040816327	315.53078733557
11141.5816326531	315.533115767603
11147.9591836735	315.5354523451
11154.3367346939	315.537797068722
11160.7142857143	315.540149939477
11167.0918367347	315.542510958711
11173.4693877551	315.544880128113
11179.8469387755	315.547257449703
11186.2244897959	315.549642925831
11192.6020408163	315.552036559176
11198.9795918367	315.55443835274
11205.3571428571	315.556848309845
11211.7346938776	315.559266434129
11218.112244898	315.561692729544
11224.4897959184	315.564127200352
11230.8673469388	315.56656985112
11237.2448979592	315.569020686722
11243.6224489796	315.57147971233
11250	315.573946933415
11256.3775510204	315.576422355739
11262.7551020408	315.578905985359
11269.1326530612	315.58139782862
11275.5102040816	315.583897892149
11281.887755102	315.58640618286
11288.2653061224	315.588922707946
11294.6428571429	315.591447474873
11301.0204081633	315.593980491387
11307.3979591837	315.596521765502
11313.7755102041	315.599071305502
11320.1530612245	315.601629119937
11326.5306122449	315.604195217623
11332.9081632653	315.606769607634
11339.2857142857	315.609352299306
11345.6632653061	315.611943302229
11352.0408163265	315.614542626248
11358.4183673469	315.617150281461
11364.7959183673	315.619766278214
11371.1734693878	315.622390627099
11377.5510204082	315.625023338954
11383.9285714286	315.627664424862
11390.306122449	315.630313896142
11396.6836734694	315.632971764354
11403.0612244898	315.635638041294
11409.4387755102	315.638312738991
11415.8163265306	315.640995869707
11422.193877551	315.643687445934
11428.5714285714	315.646387480392
11434.9489795918	315.649095986026
11441.3265306122	315.651812976007
11447.7040816327	315.654538463727
11454.0816326531	315.657272462798
11460.4591836735	315.660014987052
11466.8367346939	315.662766050536
11473.2142857143	315.665525667514
11479.5918367347	315.668293852463
11485.9693877551	315.671070620069
11492.3469387755	315.67385598523
11498.7244897959	315.676649963051
11505.1020408163	315.679452568846
11511.4795918367	315.68226381813
11517.8571428571	315.685083726624
11524.2346938776	315.687912310249
11530.612244898	315.690749585128
11536.9897959184	315.693595567581
11543.3673469388	315.696450274125
11549.7448979592	315.699313721475
11556.1224489796	315.702185926536
11562.5	315.705066906409
11568.8775510204	315.707956678385
11575.2551020408	315.710855259946
11581.6326530612	315.713762668761
11588.0102040816	315.716678922686
11594.387755102	315.719604039765
11600.7653061224	315.722538038225
11607.1428571429	315.725480936475
11613.5204081633	315.728432753108
11619.8979591837	315.731393506897
11626.2755102041	315.734363216793
11632.6530612245	315.737341901928
11639.0306122449	315.740329581609
11645.4081632653	315.743326275318
11651.7857142857	315.746332002713
11658.1632653061	315.749346783626
11664.5408163265	315.752370638061
11670.9183673469	315.75540358619
11677.2959183673	315.75844564836
11683.6734693878	315.761496845083
11690.0510204082	315.764557197042
11696.4285714286	315.767626725084
11702.806122449	315.770705450223
11709.1836734694	315.773793393638
11715.5612244898	315.776890576672
11721.9387755102	315.779997020829
11728.3163265306	315.783112747777
11734.693877551	315.786237779342
11741.0714285714	315.789372137511
11747.4489795918	315.792515844431
11753.8265306122	315.795668922405
11760.2040816327	315.798831393893
11766.5816326531	315.802003281511
11772.9591836735	315.805184608032
11779.3367346939	315.808375396379
11785.7142857143	315.811575669633
11792.0918367347	315.814785451023
11798.4693877551	315.818004763932
11804.8469387755	315.821233631893
11811.2244897959	315.824472078588
11817.6020408163	315.827720127849
11823.9795918367	315.830977803656
11830.3571428571	315.834245130134
11836.7346938776	315.837522131556
11843.112244898	315.840808832342
11849.4897959184	315.844105257055
11855.8673469388	315.847411430401
11862.2448979592	315.850727377232
11868.6224489796	315.854053122539
11875	315.857388691458
11881.3775510204	315.860734109263
11887.7551020408	315.864089401371
11894.1326530612	315.867454593334
11900.5102040816	315.870829710848
11906.887755102	315.874214779743
11913.2653061224	315.877609825987
11919.6428571429	315.881014875685
11926.0204081633	315.884429955078
11932.3979591837	315.887855090539
11938.7755102041	315.89129030858
11945.1530612245	315.894735635844
11951.5306122449	315.898191099105
11957.9081632653	315.901656725273
11964.2857142857	315.905132541387
11970.6632653061	315.908618574617
11977.0408163265	315.912114852263
11983.4183673469	315.915621401757
11989.7959183673	315.919138250655
11996.1734693878	315.922665426646
12002.5510204082	315.926202957543
12008.9285714286	315.929750871288
12015.306122449	315.933309195947
12021.6836734694	315.936877959713
12028.0612244898	315.940457190903
12034.4387755102	315.944046917959
12040.8163265306	315.947647169447
12047.193877551	315.951257974053
12053.5714285714	315.954879360589
12059.9489795918	315.958511357985
12066.3265306122	315.962153995296
12072.7040816327	315.965807301694
12079.0816326531	315.969471306472
12085.4591836735	315.973146039041
12091.8367346939	315.976831528933
12098.2142857143	315.980527805796
12104.5918367347	315.984234899396
12110.9693877551	315.987952839613
12117.3469387755	315.991681656448
12123.7244897959	315.995421380012
12130.1020408163	315.999172040536
12136.4795918367	316.00293366836
12142.8571428571	316.00670629394
12149.2346938776	316.010489947847
12155.612244898	316.01428466076
12161.9897959184	316.018090463473
12168.3673469388	316.02190738689
12174.7448979592	316.025735462025
12181.1224489796	316.029574720003
12187.5	316.033425192057
12193.8775510204	316.037286909528
12200.2551020408	316.041159903869
12206.6326530612	316.045044206635
12213.0102040816	316.048939849491
12219.387755102	316.052846864208
12225.7653061224	316.056765282663
12232.1428571429	316.060695136835
12238.5204081633	316.064636458812
12244.8979591837	316.068589280781
12251.2755102041	316.072553635035
12257.6530612245	316.07652955397
12264.0306122449	316.080517070081
12270.4081632653	316.084516215967
12276.7857142857	316.088527024327
12283.1632653061	316.092549527959
12289.5408163265	316.096583759761
12295.9183673469	316.10062975273
12302.2959183673	316.10468753996
12308.6734693878	316.108757154646
12315.0510204082	316.112838630076
12321.4285714286	316.116931999635
12327.806122449	316.121037296805
12334.1836734694	316.125154555162
12340.5612244898	316.129283808377
12346.9387755102	316.133425090214
12353.3163265306	316.137578434532
12359.693877551	316.141743875279
12366.0714285714	316.145921446497
12372.4489795918	316.15011118232
12378.8265306122	316.15431311697
12385.2040816327	316.158527284761
12391.5816326531	316.162753720095
12397.9591836735	316.166992457464
12404.3367346939	316.171243531445
12410.7142857143	316.175506976705
12417.0918367347	316.179782827997
12423.4693877551	316.184071120158
12429.8469387755	316.188371888112
12436.2244897959	316.192685166868
12442.6020408163	316.197010991517
12448.9795918367	316.201349397235
12455.3571428571	316.205700419279
12461.7346938776	316.210064092988
12468.112244898	316.214440453783
12474.4897959184	316.218829537165
12480.8673469388	316.223231378714
12487.2448979592	316.227646014091
12493.6224489796	316.232073479031
12500	316.236513809353


==> tiks/dyn-ecco/sig4-7-C1-2.tsv <==
0	279.150000073505
6.37755102040816	279.178220109399
12.7551020408163	279.202300640766
19.1326530612245	279.270553582548
25.5102040816327	279.53004217374
31.8877551020408	280.03774603182
38.265306122449	280.527535633633
44.6428571428571	281.018599075642
51.0204081632653	281.505379662759
57.3979591836735	281.988607141506
63.7755102040816	282.468334668949
70.1530612244898	282.944557350399
76.530612244898	283.41730718317
82.9081632653061	283.886608992363
89.2857142857143	284.352487821092
95.6632653061225	284.814968677891
102.040816326531	285.274076339878
108.418367346939	285.729835409952
114.795918367347	286.182270311989
121.173469387755	286.631405291712
127.551020408163	287.077264417544
133.928571428571	287.519871582393
140.30612244898	287.959250505272
146.683673469388	288.395424732164
153.061224489796	288.828417636848
159.438775510204	289.258252422886
165.816326530612	289.68495212492
172.19387755102	290.10853960924
178.571428571429	290.529037575172
184.948979591837	290.946468556821
191.326530612245	291.3608549241
197.704081632653	291.772218883259
204.081632653061	292.180582478703
210.459183673469	292.585967594388
216.836734693878	292.988395954536
223.214285714286	293.387889124548
229.591836734694	293.784468512814
235.969387755102	294.178155371845
242.34693877551	294.568970798753
248.724489795918	294.956935736694
255.102040816327	295.342070976395
261.479591836735	295.724397157024
267.857142857143	296.103934766754
274.234693877551	296.480704144498
280.612244897959	296.854725481122
286.989795918367	297.226018820033
293.367346938775	297.594604058174
299.744897959184	297.960500947649
306.122448979592	298.323729096705
312.5	298.684307970166
318.877551020408	299.04225689089
325.255102040816	299.397595041104
331.632653061225	299.750341463126
338.010204081633	300.100515059992
344.387755102041	300.448134597067
350.765306122449	300.793218703113
357.142857142857	301.135785870764
363.520408163265	301.475854457597
369.897959183673	301.813442687572
376.275510204082	302.148568651873
382.65306122449	302.481250309335
389.030612244898	302.811505487879
395.408163265306	303.139351885671
401.785714285714	303.46480707172
408.163265306122	303.787888486572
414.540816326531	304.108613443789
420.918367346939	304.426999130873
427.295918367347	304.743062609674
433.673469387755	305.056820817502
440.051020408163	305.368290568399
446.428571428571	305.677488553851
452.80612244898	305.98443134323
459.183673469388	306.289135385179
465.561224489796	306.591617008616
471.938775510204	306.891892423225
478.316326530612	307.189977720225
484.69387755102	307.485888873689
491.071428571429	307.779641741364
497.448979591837	308.071252065014
503.826530612245	308.360735471573
510.204081632653	308.648107474241
516.581632653061	308.93338347309
522.959183673469	309.216578755542
529.336734693878	309.49770849767
535.714285714286	309.776787765075
542.091836734694	310.053831513288
548.469387755102	310.328854588596
554.84693877551	310.601871729219
561.224489795918	310.872897566015
567.602040816327	311.141946622811
573.979591836735	311.409033317541
580.357142857143	311.674171963205
586.734693877551	311.937376768371
593.112244897959	312.1986618377
599.489795918367	312.45804117315
605.867346938776	312.715528674739
612.244897959184	312.971138140879
618.622448979592	313.224883269247
625	313.476777657823
631.377551020408	313.726834805493
637.755102040816	313.975068112381
644.132653061224	314.221490880961
650.510204081633	314.466116316886
656.887755102041	314.708957529399
663.265306122449	314.950027531919
669.642857142857	315.189339243123
676.020408163265	315.42690548762
682.397959183673	315.662738996231
688.775510204082	315.896852406892
695.15306122449	316.129258265558
701.530612244898	316.359969026713
707.908163265306	316.588997053729
714.285714285714	316.816354619917
720.663265306122	317.042053909252
727.040816326531	317.266107016706
733.418367346939	317.488525948886
739.795918367347	317.709322625002
746.173469387755	317.928508877444
752.551020408163	318.146096452048
758.928571428571	318.362097009001
765.30612244898	318.576522123623
771.683673469388	318.789383286793
778.061224489796	319.000691905351
784.438775510204	319.210459303069
790.816326530612	319.418696721282
797.19387755102	319.625415319167
803.571428571429	319.830626174418
809.948979591837	320.034340284099
816.326530612245	320.236568565144
822.704081632653	320.437321854619
829.081632653061	320.636610910604
835.459183673469	320.834446412879
841.836734693878	321.030838963269
848.214285714286	321.225799086092
854.591836734694	321.419337229043
860.969387755102	321.611463763742
867.34693877551	321.802188985975
873.724489795918	321.991523116393
880.102040816327	322.179476301258
886.479591836735	322.36605861287
892.857142857143	322.551280049839
899.234693877551	322.735150537935
905.612244897959	322.917679930677
911.989795918367	323.098878009621
918.367346938776	323.278754484847
924.744897959184	323.457318995751
931.122448979592	323.634581111523
937.5	323.81055033136
943.877551020408	323.985236085179
950.255102040816	324.158647734263
956.632653061224	324.330794571618
963.010204081633	324.501685822281
969.387755102041	324.671330644098
975.765306122449	324.839738128253
982.142857142857	325.006917299498
988.520408163265	325.172877116672
994.897959183673	325.337626473407
1001.27551020408	325.501174198539
1007.65306122449	325.663529056315
1014.0306122449	325.824699747093
1020.40816326531	325.984694907908
1026.78571428571	326.143523112765
1033.16326530612	326.301192872975
1039.54081632653	326.45771263788
1045.91836734694	326.613090795302
1052.29591836735	326.767335671742
1058.67346938776	326.920455532923
1065.05102040816	327.072458584411
1071.42857142857	327.223352971964
1077.80612244898	327.373146781744
1084.18367346939	327.521848040994
1090.5612244898	327.669464718534
1096.9387755102	327.816004724991
1103.31632653061	327.96147591318
1109.69387755102	328.105886078747
1116.07142857143	328.249242960567
1122.44897959184	328.391554240916
1128.82653061224	328.53282754603
1135.20408163265	328.673070446639
1141.58163265306	328.812290458267
1147.95918367347	328.95049504146
1154.33673469388	329.087691602424
1160.71428571429	329.223887493455
1167.09183673469	329.359090013132
1173.4693877551	329.493306406717
1179.84693877551	329.62654386674
1186.22448979592	329.758809533331
1192.60204081633	329.890110494388
1198.97959183673	330.020453786133
1205.35714285714	330.149846393577
1211.73469387755	330.278295250765
1218.11224489796	330.405807241037
1224.48979591837	330.532389197609
1230.86734693878	330.658047903949
1237.24489795918	330.782790093939
1243.62244897959	330.906622452301
1250	331.029551615105
1256.37755102041	331.151584170057
1262.75510204082	331.272726656669
1269.13265306122	331.392985566796
1275.51020408163	331.512367345043
1281.88775510204	331.630878388966
1288.26530612245	331.748525049355
1294.64285714286	331.865313630767
1301.02040816327	331.981250391849
1307.39795918367	332.096341545481
1313.77551020408	332.21059325921
1320.15306122449	332.324011655697
1326.5306122449	332.436602812963
1332.90816326531	332.548372764564
1339.28571428571	332.659327500104
1345.66326530612	332.769472965591
1352.04081632653	332.878815063597
1358.41836734694	332.98735965357
1364.79591836735	333.095112552307
1371.17346938776	333.202079534236
1377.55102040816	333.308266331543
1383.92857142857	333.413678634617
1390.30612244898	333.518322092431
1396.68367346939	333.622202312748
1403.0612244898	333.725324862318
1409.4387755102	333.827695267355
1415.81632653061	333.929319013838
1422.19387755102	334.030201547656
1428.57142857143	334.130348274928
1434.94897959184	334.229764562428
1441.32653061224	334.328455737823
1447.70408163265	334.426427089804
1454.08163265306	334.523683868515
1460.45918367347	334.620231285886
1466.83673469388	334.716074515808
1473.21428571429	334.811218694343
1479.59183673469	334.905668920162
1485.9693877551	334.999430254808
1492.34693877551	335.092507722819
1498.72448979592	335.18490631206
1505.10204081633	335.2766309741
1511.47959183673	335.367686624406
1517.85714285714	335.458078142489
1524.23469387755	335.547810372308
1530.61224489796	335.636888122565
1536.98979591837	335.725316166842
1543.36734693878	335.81309924384
1549.74489795918	335.900242057762
1556.12244897959	335.986749278554
1562.5	336.072625541999
1568.87755102041	336.157875450073
1575.25510204082	336.242503571258
1581.63265306122	336.326514440715
1588.01020408163	336.409912560431
1594.38775510204	336.492702399608
1600.76530612245	336.574888394914
1607.14285714286	336.656474950595
1613.52040816327	336.737466438732
1619.89795918367	336.817867199584
1626.27551020408	336.897681541788
1632.65306122449	336.976913742458
1639.0306122449	337.055568047533
1645.40816326531	337.133648672048
1651.78571428571	337.211159800275
1658.16326530612	337.288105585894
1664.54081632653	337.364490152341
1670.91836734694	337.440317593031
1677.29591836735	337.515591971451
1683.67346938776	337.590317321428
1690.05102040816	337.664497647431
1696.42857142857	337.738136924743
1702.80612244898	337.811239099561
1709.18367346939	337.88380808933
1715.5612244898	337.955847782982
1721.9387755102	338.027362041052
1728.31632653061	338.098354695859
1734.69387755102	338.168829551825
1741.07142857143	338.238790385664
1747.44897959184	338.308240946472
1753.82653061224	338.377184955992
1760.20408163265	338.445626108884
1766.58163265306	338.513568072861
1772.95918367347	338.581014488812
1779.33673469388	338.647968971102
1785.71428571429	338.714435107789
1792.09183673469	338.780416460715
1798.4693877551	338.845916565704
1804.84693877551	338.910938932844
1811.22448979592	338.975487046653
1817.60204081633	339.039564366157
1823.97959183673	339.103174325164
1830.35714285714	339.166320332488
1836.73469387755	339.229005772075
1843.11224489796	339.291234003121
1849.48979591837	339.353008360364
1855.86734693878	339.414332154263
1862.24489795918	339.475208671078
1868.62244897959	339.535641173078
1875	339.595632898789
1881.37755102041	339.655187063135
1887.75510204082	339.714306857519
1894.13265306122	339.772995450088
1900.51020408163	339.831255985929
1906.88775510204	339.88909158717
1913.26530612245	339.946505353113
1919.64285714286	340.003500360502
1926.02040816327	340.060079663671
1932.39795918367	340.116246294623
1938.77551020408	340.172003263236
1945.15306122449	340.227353557482
1951.5306122449	340.28230014355
1957.90816326531	340.336845965926
1964.28571428571	340.39099394765
1970.66326530612	340.444746990485
1977.04081632653	340.498107974995
1983.41836734694	340.551079760701
1989.79591836735	340.603665186309
1996.17346938776	340.655867069846
2002.55102040816	340.707688208727
2008.92857142857	340.759131379967
2015.30612244898	340.810199340372
2021.68367346939	340.860894826633
2028.0612244898	340.91122055543
2034.4387755102	340.961179223656
2040.81632653061	341.010773508574
2047.19387755102	341.060006067877
2053.57142857143	341.108879539853
2059.94897959184	341.157396543588
2066.32653061224	341.205559679083
2072.70408163265	341.253371527318
2079.08163265306	341.30083465046
2085.45918367347	341.34795159203
2091.83673469388	341.394724876982
2098.21428571429	341.441157011811
2104.59183673469	341.487250484762
2110.9693877551	341.533007765965
2117.34693877551	341.578431307486
2123.72448979592	341.623523543497
2130.10204081633	341.668286890457
2136.47959183673	341.712723747204
2142.85714285714	341.756836495032
2149.23469387755	341.800627497882
2155.61224489796	341.844099102492
2161.98979591837	341.887253638457
2168.36734693878	341.930093418353
2174.74489795918	341.972620737919
2181.12244897959	342.014837876175
2187.5	342.05674709547
2193.87755102041	342.098350641654
2200.25510204082	342.139650744232
2206.63265306122	342.180649616445
2213.01020408163	342.22134945535
2219.38775510204	342.261752442
2225.76530612245	342.30186074157
2232.14285714286	342.341676503416
2238.52040816327	342.381201861195
2244.89795918367	342.420438933033
2251.27551020408	342.459389821627
2257.65306122449	342.498056614288
2264.0306122449	342.536441383113
2270.40816326531	342.574546185117
2276.78571428571	342.612373062305
2283.16326530612	342.649924041749
2289.54081632653	342.687201135762
2295.91836734694	342.724206342008
2302.29591836735	342.760941643545
2308.67346938776	342.797409008955
2315.05102040816	342.833610392493
2321.42857142857	342.869547734173
2327.80612244898	342.905222959811
2334.18367346939	342.940637981195
2340.5612244898	342.975794696195
2346.9387755102	343.010694988824
2353.31632653061	343.045340729327
2359.69387755102	343.079733774331
2366.07142857143	343.113875966944
2372.44897959184	343.147769136794
2378.82653061224	343.181415100162
2385.20408163265	343.21481566011
2391.58163265306	343.247972606552
2397.95918367347	343.280887716308
2404.33673469388	343.313562753256
2410.71428571429	343.345999468436
2417.09183673469	343.378199600093
2423.4693877551	343.410164873776
2429.84693877551	343.441897002472
2436.22448979592	343.473397686691
2442.60204081633	343.504668614502
2448.97959183673	343.535711461668
2455.35714285714	343.566527891755
2461.73469387755	343.59711955619
2468.11224489796	343.627488094324
2474.48979591837	343.657635133571
2480.86734693878	343.687562289498
2487.24489795918	343.71727116586
2493.62244897959	343.746763354705
2500	343.776040436495
2506.37755102041	343.805103980173
2512.75510204082	343.833955543202
2519.13265306122	343.862596671698
2525.51020408163	343.891028900522
2531.88775510204	343.91925375333
2538.26530612245	343.94727274264
2544.64285714286	343.97508736996
2551.02040816327	344.002699125863
2557.39795918367	344.030109490022
2563.77551020408	344.057319931313
2570.15306122449	344.084331907924
2576.5306122449	344.111146867409
2582.90816326531	344.137766246733
2589.28571428571	344.164191472394
2595.66326530612	344.190423960506
2602.04081632653	344.216465116839
2608.41836734694	344.242316336891
2614.79591836735	344.267979006005
2621.17346938776	344.29345449943
2627.55102040816	344.318744182357
2633.92857142857	344.343849410021
2640.30612244898	344.368771527795
2646.68367346939	344.393511871235
2653.0612244898	344.418071766131
2659.4387755102	344.442452528619
2665.81632653061	344.466655465251
2672.19387755102	344.490681873033
2678.57142857143	344.514533039497
2684.94897959184	344.538210242807
2691.32653061224	344.561714751811
2697.70408163265	344.585047826076
2704.08163265306	344.608210715987
2710.45918367347	344.631204662831
2716.83673469388	344.654030898831
2723.21428571429	344.676690647204
2729.59183673469	344.69918512226
2735.9693877551	344.721515529468
2742.34693877551	344.743683065483
2748.72448979592	344.765688918226
2755.10204081633	344.787534266974
2761.47959183673	344.809220282405
2767.85714285714	344.830748126634
2774.23469387755	344.852118953309
2780.61224489796	344.873333907682
2786.98979591837	344.894394126638
2793.36734693878	344.915300738759
2799.74489795918	344.936054864407
2806.12244897959	344.956657615786
2812.5	344.977110096966
2818.87755102041	344.997413403963
2825.25510204082	345.017568624817
2831.63265306122	345.037576839631
2838.01020408163	345.05743912061
2844.38775510204	345.077156532147
2850.76530612245	345.096730130891
2857.14285714286	345.116160965765
2863.52040816327	345.135450078034
2869.89795918367	345.154598501384
2876.27551020408	345.173607261969
2882.65306122449	345.192477378438
2889.0306122449	345.21120986201
2895.40816326531	345.229805716549
2901.78571428571	345.248265938591
2908.16326530612	345.266591517384
2914.54081632653	345.284783434976
2920.91836734694	345.302842666263
2927.29591836735	345.320770179015
2933.67346938776	345.338566933936
2940.05102040816	345.356233884739
2946.42857142857	345.373771978188
2952.80612244898	345.391182154117
2959.18367346939	345.408465345513
2965.5612244898	345.425622478573
2971.9387755102	345.44265447273
2978.31632653061	345.459562240699
2984.69387755102	345.476346688549
2991.07142857143	345.493008715749
2997.44897959184	345.509549215194
3003.82653061224	345.525969073262
3010.20408163265	345.542269169881
3016.58163265306	345.558450378563
3022.95918367347	345.574513566428
3029.33673469388	345.590459594282
3035.71428571429	345.606289316666
3042.09183673469	345.622003581875
3048.4693877551	345.637603232009
3054.84693877551	345.653089103039
3061.22448979592	345.668462024844
3067.60204081633	345.683722821235
3073.97959183673	345.698872310014
3080.35714285714	345.713911303032
3086.73469387755	345.728840606217
3093.11224489796	345.743661019604
3099.48979591837	345.758373337399
3105.86734693878	345.772978348031
3112.24489795918	345.787476834161
3118.62244897959	345.801869572738
3125	345.816157335059
3131.37755102041	345.830340886795
3137.75510204082	345.844420988018
3144.13265306122	345.858398393262
3150.51020408163	345.872273851567
3156.88775510204	345.886048106506
3163.26530612245	345.899721896216
3169.64285714286	345.91329595346
3176.02040816327	345.926771005667
3182.39795918367	345.940147774944
3188.77551020408	345.953426978131
3195.15306122449	345.96660932685
3201.5306122449	345.979695527534
3207.90816326531	345.992686281449
3214.28571428571	346.005582284753
3220.66326530612	346.018384228536
3227.04081632653	346.03109279884
3233.41836734694	346.043708676695
3239.79591836735	346.056232538172
3246.17346938776	346.06866505442
3252.55102040816	346.081006891677
3258.92857142857	346.093258711324
3265.30612244898	346.105421169926
3271.68367346939	346.117494919261
3278.0612244898	346.129480606339
3284.4387755102	346.141378873458
3290.81632653061	346.153190358241
3297.19387755102	346.16491569365
3303.57142857143	346.176555508026
3309.94897959184	346.188110425136
3316.32653061224	346.199581064201
3322.70408163265	346.210968039915
3329.08163265306	346.222271962487
3335.45918367347	346.233493437689
3341.83673469388	346.24463306687
3348.21428571429	346.255691446981
3354.59183673469	346.26666917063
3360.9693877551	346.277566826106
3367.34693877551	346.288384997401
3373.72448979592	346.299124264241
3380.10204081633	346.309785202136
3386.47959183673	346.320368382399
3392.85714285714	346.330874372163
3399.23469387755	346.34130373443
3405.61224489796	346.351657028105
3411.98979591837	346.361934808009
3418.36734693878	346.37213762491
3424.74489795918	346.382266025567
3431.12244897959	346.392320552755
3437.5	346.402301745281
3443.87755102041	346.412210138022
3450.25510204082	346.422046261962
3456.63265306122	346.43181064421
3463.01020408163	346.441503808023
3469.38775510204	346.451126272845
3475.76530612245	346.46067855434
3482.14285714286	346.470161164402
3488.52040816327	346.479574611188
3494.89795918367	346.488919399155
3501.27551020408	346.498196029087
3507.65306122449	346.507404998101
3514.0306122449	346.516546799695
3520.40816326531	346.52562192377
3526.78571428571	346.534630856655
3533.16326530612	346.543574081121
3539.54081632653	346.552452076427
3545.91836734694	346.56126531834
3552.29591836735	346.570014279149
3558.67346938776	346.578699427697
3565.05102040816	346.587321229412
3571.42857142857	346.595880146334
3577.80612244898	346.604376637118
3584.18367346939	346.612811157081
3590.5612244898	346.621184158223
3596.9387755102	346.629496089244
3603.31632653061	346.637747395568
3609.69387755102	346.645938519371
3616.07142857143	346.654069899614
3622.44897959184	346.662141972043
3628.82653061224	346.670155169229
3635.20408163265	346.678109920592
3641.58163265306	346.686006652423
3647.95918367347	346.693845787893
3654.33673469388	346.701627747092
3660.71428571429	346.70935294705
3667.09183673469	346.717021801752
3673.4693877551	346.724634722158
3679.84693877551	346.732192116238
3686.22448979592	346.739694388988
3692.60204081633	346.747141942443
3698.97959183673	346.754535175707
3705.35714285714	346.761874484977
3711.73469387755	346.769160263561
3718.11224489796	346.776392901891
3724.48979591837	346.783572787556
3730.86734693878	346.790700305322
3737.24489795918	346.797775837142
3743.62244897959	346.804799762184
3750	346.811772456853
3756.37755102041	346.818694294812
3762.75510204082	346.82556564699
3769.13265306122	346.832386881614
3775.51020408163	346.839158364228
3781.88775510204	346.845880457711
3788.26530612245	346.852553522288
3794.64285714286	346.85917791556
3801.02040816327	346.865753992525
3807.39795918367	346.872282105587
3813.77551020408	346.878762604576
3820.15306122449	346.885195836777
3826.5306122449	346.891582146942
3832.90816326531	346.897921877303
3839.28571428571	346.904215367597
3845.66326530612	346.91046295509
3852.04081632653	346.916664974582
3858.41836734694	346.922821758429
3864.79591836735	346.928933636566
3871.17346938776	346.935000936527
3877.55102040816	346.941023983448
3883.92857142857	346.947003100094
3890.30612244898	346.952938606884
3896.68367346939	346.958830821895
3903.0612244898	346.964680060881
3909.4387755102	346.970486637296
3915.81632653061	346.976250862312
3922.19387755102	346.981973044825
3928.57142857143	346.987653491477
3934.94897959184	346.99329250668
3941.32653061224	346.998890392624
3947.70408163265	347.00444744929
3954.08163265306	347.009963974474
3960.45918367347	347.015440263802
3966.83673469388	347.020876610744
3973.21428571429	347.026273306625
3979.59183673469	347.031630640646
3985.9693877551	347.036948899904
3992.34693877551	347.042228369399
3998.72448979592	347.047469332047
4005.10204081633	347.052672068708
4011.47959183673	347.057836858193
4017.85714285714	347.062963977274
4024.23469387755	347.068053700707
4030.61224489796	347.073106301247
4036.98979591837	347.078122049657
4043.36734693878	347.083101214723
4049.74489795918	347.088044063272
4056.12244897959	347.092950860191
4062.5	347.097821868426
4068.87755102041	347.102657349007
4075.25510204082	347.107457561063
4081.63265306122	347.112222761836
4088.01020408163	347.116953206683
4094.38775510204	347.121649149103
4100.76530612245	347.12631084075
4107.14285714286	347.130938531437
4113.52040816327	347.135532469154
4119.89795918367	347.140092900086
4126.27551020408	347.144620068625
4132.65306122449	347.149114217375
4139.0306122449	347.153575587168
4145.40816326531	347.158004417088
4151.78571428571	347.162400944472
4158.16326530612	347.166765404922
4164.54081632653	347.171098032324
4170.91836734694	347.175399058862
4177.29591836735	347.179668715021
4183.67346938776	347.183907229606
4190.05102040816	347.188114829754
4196.42857142857	347.192291740949
4202.80612244898	347.196438187025
4209.18367346939	347.200554390182
4215.5612244898	347.204640571007
4221.9387755102	347.208696948474
4228.31632653061	347.212723739956
4234.69387755102	347.216721161246
4241.07142857143	347.220689426562
4247.44897959184	347.224628748559
4253.82653061224	347.228539338338
4260.20408163265	347.232421405466
4266.58163265306	347.236275157978
4272.95918367347	347.240100802392
4279.33673469388	347.243898543718
4285.71428571429	347.247668585475
4292.09183673469	347.251411129695
4298.4693877551	347.255126376936
4304.84693877551	347.258814526292
4311.22448979592	347.262475775412
4317.60204081633	347.266110320494
4323.97959183673	347.269718356308
4330.35714285714	347.273300076208
4336.73469387755	347.276855672134
4343.11224489796	347.280385334623
4349.48979591837	347.283889252828
4355.86734693878	347.287367614521
4362.24489795918	347.290820606102
4368.62244897959	347.294248412612
4375	347.297651217744
4381.37755102041	347.301029203852
4387.75510204082	347.304382551957
4394.13265306122	347.30771144176
4400.51020408163	347.311016051654
4406.88775510204	347.31429655873
4413.26530612245	347.317553138785
4419.64285714286	347.320785966334
4426.02040816327	347.323995214625
4432.39795918367	347.327181055635
4438.77551020408	347.330343660089
4445.15306122449	347.333483197468
4451.5306122449	347.336599836019
4457.90816326531	347.339693742755
4464.28571428571	347.342765083476
4470.66326530612	347.345814022773
4477.04081632653	347.348840724035
4483.41836734694	347.351845349458
4489.79591836735	347.354828060057
4496.17346938776	347.357789015674
4502.55102040816	347.360728374981
4508.92857142857	347.363646295494
4515.30612244898	347.366542933584
4521.68367346939	347.369418444477
4528.0612244898	347.372272982269
4534.4387755102	347.375106699929
4540.81632653061	347.377919749316
4547.19387755102	347.380712281177
4553.57142857143	347.383484445159
4559.94897959184	347.386236389821
4566.32653061224	347.388968262636
4572.70408163265	347.391680210002
4579.08163265306	347.394372377249
4585.45918367347	347.397044908647
4591.83673469388	347.399697947415
4598.21428571429	347.402331635724
4604.59183673469	347.404946114712
4610.9693877551	347.407541524486
4617.34693877551	347.410118004132
4623.72448979592	347.412675691718
4630.10204081633	347.415214724308
4636.47959183673	347.417735237969
4642.85714285714	347.42023736777
4649.23469387755	347.422721247796
4655.61224489796	347.425187011157
4661.98979591837	347.427634789992
4668.36734693878	347.430064715472
4674.74489795918	347.432476917814
4681.12244897959	347.434871526287
4687.5	347.437248669215
4693.87755102041	347.439608473984
4700.25510204082	347.441951067056
4706.63265306122	347.444276573967
4713.01020408163	347.446585119338
4719.38775510204	347.448876826881
4725.76530612245	347.451151819407
4732.14285714286	347.45341021883
4738.52040816327	347.455652146174
4744.89795918367	347.457877721582
4751.27551020408	347.460087064321
4757.65306122449	347.462280292786
4764.0306122449	347.464457524509
4770.40816326531	347.466618876166
4776.78571428571	347.468764463584
4783.16326530612	347.470894401738
4789.54081632653	347.473008804771
4795.91836734694	347.475107785993
4802.29591836735	347.477191457885
4808.67346938776	347.479259932107
4815.05102040816	347.481313319507
4821.42857142857	347.483351730125
4827.80612244898	347.485375273196
4834.18367346939	347.487384057159
4840.5612244898	347.489378189663
4846.9387755102	347.491357777572
4853.31632653061	347.493322926969
4859.69387755102	347.495273743163
4866.07142857143	347.497210330698
4872.44897959184	347.499132793353
4878.82653061224	347.50104123415
4885.20408163265	347.502935755361
4891.58163265306	347.50481645851
4897.95918367347	347.506683444383
4904.33673469388	347.508536813029
4910.71428571429	347.510376663767
4917.09183673469	347.512203095195
4923.4693877551	347.514016205187
4929.84693877551	347.515816090906
4936.22448979592	347.517602848808
4942.60204081633	347.51937657464
4948.97959183673	347.521137363457
4955.35714285714	347.522885309615
4961.73469387755	347.52462050674
4968.11224489796	347.526343048191
4974.48979591837	347.528053024993
4980.86734693878	347.529750526763
4987.24489795918	347.531435695013
4993.62244897959	347.533108328307
5000	347.534769121155
5006.37755102041	347.536422547509
5012.75510204082	347.538021698131
5019.13265306122	347.539769941386
5025.51020408163	347.537410546389
5031.88775510204	347.519408239193
5038.26530612245	347.475996760247
5044.64285714286	347.401520648445
5051.02040816327	347.295328433501
5057.39795918367	347.162331194608
5063.77551020408	347.007844685913
5070.15306122449	346.849137212993
5076.5306122449	346.691942257919
5082.90816326531	346.535937058982
5089.28571428571	346.381047662267
5095.66326530612	346.227291922679
5102.04081632653	346.07465745255
5108.41836734694	345.923136157091
5114.79591836735	345.77272004048
5121.17346938776	345.623401009451
5127.55102040816	345.475171065888
5133.92857142857	345.328022266645
5140.30612244898	345.181946725932
5146.68367346939	345.036936615706
5153.0612244898	344.89298416514
5159.4387755102	344.750081659997
5165.81632653061	344.608221442198
5172.19387755102	344.467395909638
5178.57142857143	344.327597515717
5184.94897959184	344.188818768766
5191.32653061224	344.051052231703
5197.70408163265	343.914290521858
5204.08163265306	343.778526310366
5210.45918367347	343.643752321705
5216.83673469388	343.50996133346
5223.21428571429	343.377146176017
5229.59183673469	343.245299731959
5235.9693877551	343.114414935695
5242.34693877551	342.984484773298
5248.72448979592	342.855502282023
5255.10204081633	342.727460549804
5261.47959183673	342.60035271496
5267.85714285714	342.474171966011
5274.23469387755	342.348911541099
5280.61224489796	342.224564727586
5286.98979591837	342.101124861859
5293.36734693878	341.978585328996
5299.74489795918	341.85693956223
5306.12244897959	341.736181042621
5312.5	341.616303298908
5318.87755102041	341.497299907032
5325.25510204082	341.379164489685
5331.63265306122	341.261890716075
5338.01020408163	341.145472301716
5344.38775510204	341.029903007888
5350.76530612245	340.915176641291
5357.14285714286	340.801287053879
5363.52040816327	340.688228142507
5369.89795918367	340.575993848454
5376.27551020408	340.46457815714
5382.65306122449	340.353975097986
5389.0306122449	340.244178743937
5395.40816326531	340.135183211075
5401.78571428571	340.026982658423
5408.16326530612	339.919571287711
5414.54081632653	339.812943342889
5420.91836734694	339.707093109813
5427.29591836735	339.602014916117
5433.67346938776	339.497703130834
5440.05102040816	339.394152163985
5446.42857142857	339.291356466332
5452.80612244898	339.189310529235
5459.18367346939	339.088008884193
5465.5612244898	338.987446102508
5471.9387755102	338.887616795121
5478.31632653061	338.788515612362
5484.69387755102	338.690137243501
5491.07142857143	338.592476416487
5497.44897959184	338.495527897826
5503.82653061224	338.399286492201
5510.20408163265	338.303747042107
5516.58163265306	338.208904427649
5522.95918367347	338.114753566384
5529.33673469388	338.021289412887
5535.71428571429	337.928506958462
5542.09183673469	337.836401231006
5548.4693877551	337.744967294735
5554.84693877551	337.654200249792
5561.22448979592	337.564095232016
5567.60204081633	337.474647412827
5573.97959183673	337.385851998851
5580.35714285714	337.297704231601
5586.73469387755	337.210199387308
5593.11224489796	337.123332776748
5599.48979591837	337.037099744843
5605.86734693878	336.951495670405
5612.24489795918	336.866515966025
5618.62244897959	336.782156077785
5625	336.698411484912
5631.37755102041	336.615277699579
5637.75510204082	336.532750266792
5644.13265306122	336.450824764021
5650.51020408163	336.369496800927
5656.88775510204	336.288762019222
5663.26530612245	336.208616092475
5669.64285714286	336.129054725754
5676.02040816327	336.050073655401
5682.39795918367	335.971668648938
5688.77551020408	335.893835504768
5695.15306122449	335.816570051872
5701.5306122449	335.739868149645
5707.90816326531	335.663725687769
5714.28571428571	335.588138585871
5720.66326530612	335.513102793277
5727.04081632653	335.438614288901
5733.41836734694	335.364669081039
5739.79591836735	335.29126320704
5746.17346938776	335.218392733118
5752.55102040816	335.146053754261
5758.92857142857	335.074242393935
5765.30612244898	335.002954803818
5771.68367346939	334.932187163662
5778.0612244898	334.861935681159
5784.4387755102	334.792196591618
5790.81632653061	334.722966157754
5797.19387755102	334.654240669596
5803.57142857143	334.586016444265
5809.94897959184	334.518289825685
5816.32653061224	334.451057184421
5822.70408163265	334.384314917593
5829.08163265306	334.318059448578
5835.45918367347	334.252287226785
5841.83673469388	334.186994727542
5848.21428571429	334.122178451941
5854.59183673469	334.057834926552
5860.9693877551	333.993960703235
5867.34693877551	333.93055235906
5873.72448979592	333.867606496081
5880.10204081633	333.805119741078
5886.47959183673	333.743088745423
5892.85714285714	333.681510184988
5899.23469387755	333.620380759859
5905.61224489796	333.559697194144
5911.98979591837	333.499456235875
5918.36734693878	333.439654656847
5924.74489795918	333.380289252355
5931.12244897959	333.321356841034
5937.5	333.262854264789
5943.87755102041	333.204778388558
5950.25510204082	333.147126100098
5956.63265306122	333.089894309862
5963.01020408163	333.033079950903
5969.38775510204	332.976679978612
5975.76530612245	332.920691370541
5982.14285714286	332.865111126329
5988.52040816327	332.809936267529
5994.89795918367	332.75516383737
6001.27551020408	332.700790900625
6007.65306122449	332.64681454354
6014.0306122449	332.593231873603
6020.40816326531	332.540040019351
6026.78571428571	332.487236130278
6033.16326530612	332.434817376722
6039.54081632653	332.38278094962
6045.91836734694	332.331124060365
6052.29591836735	332.279843940736
6058.67346938776	332.228937842717
6065.05102040816	332.178403038293
6071.42857142857	332.128236819332
6077.80612244898	332.078436497516
6084.18367346939	332.028999404114
6090.5612244898	331.979922889819
6096.9387755102	331.931204324671
6103.31632653061	331.88284109793
6109.69387755102	331.834830617861
6116.07142857143	331.787170311606
6122.44897959184	331.739857625121
6128.82653061224	331.692890022995
6135.20408163265	331.646264988269
6141.58163265306	331.599980022338
6147.95918367347	331.554032644875
6154.33673469388	331.50842039362
6160.71428571429	331.463140824235
6167.09183673469	331.41819151024
6173.4693877551	331.373570042882
6179.84693877551	331.329274030938
6186.22448979592	331.285301100607
6192.60204081633	331.241648895452
6198.97959183673	331.198315076217
6205.35714285714	331.155297320672
6211.73469387755	331.112593323528
6218.11224489796	331.070200796358
6224.48979591837	331.028117467396
6230.86734693878	330.986341081417
6237.24489795918	330.944869399678
6243.62244897959	330.903700199784
6250	330.862831275513
6256.37755102041	330.82226043672
6262.75510204082	330.781985509286
6269.13265306122	330.742004334935
6275.51020408163	330.702314771097
6281.88775510204	330.662914690848
6288.26530612245	330.623801982809
6294.64285714286	330.584974550972
6301.02040816327	330.546430314593
6307.39795918367	330.508167208144
6313.77551020408	330.470183181166
6320.15306122449	330.432476198126
6326.5306122449	330.395044238329
6332.90816326531	330.357885295865
6339.28571428571	330.320997379434
6345.66326530612	330.284378512233
6352.04081632653	330.248026731897
6358.41836734694	330.2119400904
6364.79591836735	330.176116653893
6371.17346938776	330.140554502616
6377.55102040816	330.105251730851
6383.92857142857	330.070206446775
6390.30612244898	330.035416772337
6396.68367346939	330.000880843184
6403.0612244898	329.966596808599
6409.4387755102	329.932562831342
6415.81632653061	329.898777087548
6422.19387755102	329.865237766683
6428.57142857143	329.831943071433
6434.94897959184	329.798891217565
6441.32653061224	329.766080433846
6447.70408163265	329.733508962003
6454.08163265306	329.701175056578
6460.45918367347	329.669076984818
6466.83673469388	329.637213026614
6473.21428571429	329.605581474436
6479.59183673469	329.574180633184
6485.9693877551	329.543008820102
6492.34693877551	329.512064364736
6498.72448979592	329.481345608825
6505.10204081633	329.450850906175
6511.47959183673	329.420578622593
6517.85714285714	329.390527135842
6524.23469387755	329.360694835503
6530.61224489796	329.331080122879
6536.98979591837	329.301681410949
6543.36734693878	329.272497124289
6549.74489795918	329.243525698943
6556.12244897959	329.214765582346
6562.5	329.186215233288
6568.87755102041	329.1578731218
6575.25510204082	329.12973772905
6581.63265306122	329.101807547281
6588.01020408163	329.074081079767
6594.38775510204	329.04655684068
6600.76530612245	329.019233355009
6607.14285714286	328.992109158524
6613.52040816327	328.965182797684
6619.89795918367	328.938452829533
6626.27551020408	328.911917821623
6632.65306122449	328.88557635199
6639.0306122449	328.859427009031
6645.40816326531	328.833468391421
6651.78571428571	328.80769910806
6658.16326530612	328.782117778018
6664.54081632653	328.756723030421
6670.91836734694	328.731513504377
6677.29591836735	328.706487848942
6683.67346938776	328.681644723034
6690.05102040816	328.656982795329
6696.42857142857	328.632500744209
6702.80612244898	328.608197257725
6709.18367346939	328.584071033486
6715.5612244898	328.560120778581
6721.9387755102	328.53634520954
6728.31632653061	328.512743052273
6734.69387755102	328.489313041966
6741.07142857143	328.466053923016
6747.44897959184	328.442964449
6753.82653061224	328.420043382593
6760.20408163265	328.39728949547
6766.58163265306	328.374701568266
6772.95918367347	328.352278390535
6779.33673469388	328.330018760647
6785.71428571429	328.307921485722
6792.09183673469	328.28598538159
6798.4693877551	328.264209272736
6804.84693877551	328.242591992198
6811.22448979592	328.221132381517
6817.60204081633	328.199829290707
6823.97959183673	328.178681578169
6830.35714285714	328.15768811061
6836.73469387755	328.136847763007
6843.11224489796	328.116159418564
6849.48979591837	328.095621968617
6855.86734693878	328.075234312574
6862.24489795918	328.054995357888
6868.62244897959	328.034904019986
6875	328.014959222193
6881.37755102041	327.995159895677
6887.75510204082	327.975504979427
6894.13265306122	327.955993420163
6900.51020408163	327.936624172272
6906.88775510204	327.917396197776
6913.26530612245	327.898308466281
6919.64285714286	327.879359954897
6926.02040816327	327.860549648182
6932.39795918367	327.841876538119
6938.77551020408	327.823339624047
6945.15306122449	327.804937912586
6951.5306122449	327.786670417602
6957.90816326531	327.768536160171
6964.28571428571	327.750534168503
6970.66326530612	327.732663477881
6977.04081632653	327.714923130633
6983.41836734694	327.697312176087
6989.79591836735	327.679829670488
6996.17346938776	327.662474676958
7002.55102040816	327.645246265471
7008.92857142857	327.628143512781
7015.30612244898	327.611165502366
7021.68367346939	327.594311324385
7028.0612244898	327.577580075655
7034.4387755102	327.560970859567
7040.81632653061	327.544482786043
7047.19387755102	327.528114971507
7053.57142857143	327.511866538836
7059.94897959184	327.495736617292
7066.32653061224	327.47972434248
7072.70408163265	327.463828856329
7079.08163265306	327.448049307025
7085.45918367347	327.43238484895
7091.83673469388	327.41683464266
7098.21428571429	327.401397854849
7104.59183673469	327.386073658275
7110.9693877551	327.370861231722
7117.34693877551	327.355759759978
7123.72448979592	327.340768433781
7130.10204081633	327.325886449756
7136.47959183673	327.311113010388
7142.85714285714	327.296447323993
7149.23469387755	327.281888604659
7155.61224489796	327.267436072191
7161.98979591837	327.253088952092
7168.36734693878	327.238846475527
7174.74489795918	327.224707879256
7181.12244897959	327.210672405598
7187.5	327.196739302414
7193.87755102041	327.182907823051
7200.25510204082	327.16917722629
7206.63265306122	327.155546776318
7213.01020408163	327.142015742704
7219.38775510204	327.128583400336
7225.76530612245	327.115249029383
7232.14285714286	327.102011915271
7238.52040816327	327.088871348647
7244.89795918367	327.07582662532
7251.27551020408	327.06287704623
7257.65306122449	327.05002191743
7264.0306122449	327.037260550034
7270.40816326531	327.024592260167
7276.78571428571	327.012016368946
7283.16326530612	326.999532202454
7289.54081632653	326.987139091677
7295.91836734694	326.974836372475
7302.29591836735	326.962623385562
7308.67346938776	326.950499476464
7315.05102040816	326.938463995471
7321.42857142857	326.926516297609
7327.80612244898	326.914655742622
7334.18367346939	326.902881694919
7340.5612244898	326.891193523534
7346.9387755102	326.879590602112
7353.31632653061	326.868072308872
7359.69387755102	326.856638026561
7366.07142857143	326.845287142421
7372.44897959184	326.834019048176
7378.82653061224	326.822833139987
7385.20408163265	326.811728818408
7391.58163265306	326.800705488368
7397.95918367347	326.789762559145
7404.33673469388	326.778899444322
7410.71428571429	326.76811556175
7417.09183673469	326.757410333534
7423.4693877551	326.746783185999
7429.84693877551	326.736233549647
7436.22448979592	326.725760859127
7442.60204081633	326.715364553234
7448.97959183673	326.705044074799
7455.35714285714	326.694798870796
7461.73469387755	326.684628393322
7468.11224489796	326.674532088404
7474.48979591837	326.664509445731
7480.86734693878	326.654559976547
7487.24489795918	326.644681937551
7493.62244897959	326.634881784221
7500	326.625038827758
7506.37755102041	326.614755110789
7512.75510204082	326.603597663337
7519.13265306122	326.5911444977
7525.51020408163	326.576985927753
7531.88775510204	326.56072663621
7538.26530612245	326.541988402901
7544.64285714286	326.520412410623
7551.02040816327	326.495661510867
7557.39795918367	326.467422465513
7563.77551020408	326.4354078867
7570.15306122449	326.399357983237
7576.5306122449	326.359042246059
7582.90816326531	326.314261011758
7589.28571428571	326.264846590723
7595.66326530612	326.210664286975
7602.04081632653	326.151613356929
7608.41836734694	326.087627641951
7614.79591836735	326.018675840711
7621.17346938776	325.944761707414
7627.55102040816	325.865924154668
7633.92857142857	325.782236869617
7640.30612244898	325.693807752212
7646.68367346939	325.600778281351
7653.0612244898	325.503322664045
7659.4387755102	325.401646553575
7665.81632653061	325.295985705368
7672.19387755102	325.186604556505
7678.57142857143	325.073794470856
7684.94897959184	324.957871765847
7691.32653061224	324.839175698752
7697.70408163265	324.718066345548
7704.08163265306	324.594922193611
7710.45918367347	324.470137660271
7716.83673469388	324.344120418611
7723.21428571429	324.217290486595
7729.59183673469	324.090070254248
7735.9693877551	323.962881095904
7742.34693877551	323.836091755042
7748.72448979592	323.710263644548
7755.10204081633	323.585344315624
7761.47959183673	323.46133703236
7767.85714285714	323.338234317499
7774.23469387755	323.216029422726
7780.61224489796	323.094715863122
7786.98979591837	322.974287127168
7793.36734693878	322.854736761589
7799.74489795918	322.736058360101
7806.12244897959	322.6182455627
7812.5	322.501292055995
7818.87755102041	322.385191572631
7825.25510204082	322.269937890865
7831.63265306122	322.155524834334
7838.01020408163	322.041946271853
7844.38775510204	321.929196116887
7850.76530612245	321.817268327212
7857.14285714286	321.706156904754
7863.52040816327	321.595855895245
7869.89795918367	321.486359387758
7876.27551020408	321.377661514428
7882.65306122449	321.269756450321
7889.0306122449	321.162638412962
7895.40816326531	321.056301661964
7901.78571428571	320.950740498832
7908.16326530612	320.845949266735
7914.54081632653	320.741922350032
7920.91836734694	320.63865417397
7927.29591836735	320.536139204548
7933.67346938776	320.434371948162
7940.05102040816	320.333346951189
7946.42857142857	320.233058799758
7952.80612244898	320.133502119603
7959.18367346939	320.03467157562
7965.5612244898	319.936561871535
7971.9387755102	319.839167749747
7978.31632653061	319.742483991083
7984.69387755102	319.646505414361
7991.07142857143	319.551226876134
7997.44897959184	319.45664327057
8003.82653061224	319.362749529084
8010.20408163265	319.269540619982
8016.58163265306	319.177011548259
8022.95918367347	319.085157355452
8029.33673469388	318.993973119212
8035.71428571429	318.903453953022
8042.09183673469	318.813595006065
8048.4693877551	318.724391462959
8054.84693877551	318.635838543372
8061.22448979592	318.547931501795
8067.60204081633	318.460665627437
8073.97959183673	318.374036243848
8080.35714285714	318.288038708619
8086.73469387755	318.20266841321
8093.11224489796	318.117920782784
8099.48979591837	318.033791275815
8105.86734693878	317.950275383843
8112.24489795918	317.867368631362
8118.62244897959	317.78506657554
8125	317.703364805881
8131.37755102041	317.622258944032
8137.75510204082	317.541744643672
8144.13265306122	317.461817590152
8150.51020408163	317.382473500228
8156.88775510204	317.303708121926
8163.26530612245	317.225517234353
8169.64285714286	317.147896647345
8176.02040816327	317.070842201248
8182.39795918367	316.994349766831
8188.77551020408	316.918415244987
8195.15306122449	316.843034566444
8201.5306122449	316.768203691599
8207.90816326531	316.693918610402
8214.28571428571	316.620175342011
8220.66326530612	316.546969934564
8227.04081632653	316.474298465065
8233.41836734694	316.402157039179
8239.79591836735	316.330541790918
8246.17346938776	316.259448882455
8252.55102040816	316.188874504037
8258.92857142857	316.118814873689
8265.30612244898	316.049266236966
8271.68367346939	315.980224866807
8278.0612244898	315.911687063413
8284.4387755102	315.843649153926
8290.81632653061	315.776107492227
8297.19387755102	315.709058458844
8303.57142857143	315.642498460736
8309.94897959184	315.576423931012
8316.32653061224	315.510831328772
8322.70408163265	315.445717139021
8329.08163265306	315.381077872384
8335.45918367347	315.316910064882
8341.83673469388	315.253210277819
8348.21428571429	315.189975097641
8354.59183673469	315.127201135645
8360.9693877551	315.064885027803
8367.34693877551	315.003023434684
8373.72448979592	314.941613041228
8380.10204081633	314.880650556501
8386.47959183673	314.82013271356
8392.85714285714	314.760056269362
8399.23469387755	314.700418004491
8405.61224489796	314.641214722965
8411.98979591837	314.582443252143
8418.36734693878	314.524100442567
8424.74489795918	314.466183167707
8431.12244897959	314.408688323801
8437.5	314.351612829791
8443.87755102041	314.294953627092
8450.25510204082	314.238707679378
8456.63265306122	314.182871972466
8463.01020408163	314.127443514226
8469.38775510204	314.072419334314
8475.76530612245	314.017796484011
8482.14285714286	313.963572036147
8488.52040816327	313.909743084927
8494.89795918367	313.856306745708
8501.27551020408	313.803260154863
8507.65306122449	313.750600469715
8514.0306122449	313.698324868309
8520.40816326531	313.646430549228
8526.78571428571	313.594914731501
8533.16326530612	313.543774654488
8539.54081632653	313.493007577653
8545.91836734694	313.44261078041
8552.29591836735	313.392581562065
8558.67346938776	313.342917241637
8565.05102040816	313.293615157655
8571.42857142857	313.24467266805
8577.80612244898	313.196087150079
8584.18367346939	313.147856000112
8590.5612244898	313.099976633469
8596.9387755102	313.052446484342
8603.31632653061	313.005263005676
8609.69387755102	312.95842366896
8616.07142857143	312.911925964094
8622.44897959184	312.865767399337
8628.82653061224	312.819945501126
8635.20408163265	312.774457813899
8641.58163265306	312.729301900001
8647.95918367347	312.68447533961
8654.33673469388	312.639975730527
8660.71428571429	312.59580068804
8667.09183673469	312.551947844862
8673.4693877551	312.508414850994
8679.84693877551	312.465199373547
8686.22448979592	312.422299096623
8692.60204081633	312.379711721268
8698.97959183673	312.337434965287
8705.35714285714	312.295466563098
8711.73469387755	312.253804265648
8718.11224489796	312.21244584033
8724.48979591837	312.171389070796
8730.86734693878	312.130631756832
8737.24489795918	312.090171714308
8743.62244897959	312.05000677504
8750	312.010134786623
8756.37755102041	311.970553612338
8762.75510204082	311.9312611311
8769.13265306122	311.892255237281
8775.51020408163	311.853533840576
8781.88775510204	311.815094865944
8788.26530612245	311.776936253509
8794.64285714286	311.739055958393
8801.02040816327	311.701451950608
8807.39795918367	311.664122215012
8813.77551020408	311.627064751164
8820.15306122449	311.590277573184
8826.5306122449	311.553758709669
8832.90816326531	311.517506203641
8839.28571428571	311.481518112374
8845.66326530612	311.445792507286
8852.04081632653	311.410327473882
8858.41836734694	311.375121111653
8864.79591836735	311.340171533925
8871.17346938776	311.305476867768
8877.55102040816	311.271035253949
8883.92857142857	311.236844846796
8890.30612244898	311.202903814069
8896.68367346939	311.169210336892
8903.0612244898	311.135762609695
8909.4387755102	311.102558840054
8915.81632653061	311.069597248595
8922.19387755102	311.036876068949
8928.57142857143	311.004393547644
8934.94897959184	310.97214794397
8941.32653061224	310.940137529903
8947.70408163265	310.90836059006
8954.08163265306	310.876815421559
8960.45918367347	310.845500333916
8966.83673469388	310.814413648981
8973.21428571429	310.783553700878
8979.59183673469	310.752918835855
8985.9693877551	310.722507412205
8992.34693877551	310.692317800222
8998.72448979592	310.662348382095
9005.10204081633	310.632597551788
9011.47959183673	310.60306371497
9017.85714285714	310.573745288977
9024.23469387755	310.544640702674
9030.61224489796	310.515748396361
9036.98979591837	310.487066821731
9043.36734693878	310.458594441789
9049.74489795918	310.43032973073
9056.12244897959	310.402271173861
9062.5	310.374417267568
9068.87755102041	310.346766519204
9075.25510204082	310.319317446984
9081.63265306122	310.292068579934
9088.01020408163	310.265018457835
9094.38775510204	310.238165631106
9100.76530612245	310.211508660716
9107.14285714286	310.185046118151
9113.52040816327	310.15877658533
9119.89795918367	310.132698654494
9126.27551020408	310.106810928137
9132.65306122449	310.081112018982
9139.0306122449	310.055600549861
9145.40816326531	310.030275153631
9151.78571428571	310.005134473125
9158.16326530612	309.980177161101
9164.54081632653	309.955401880125
9170.91836734694	309.9308073025
9177.29591836735	309.906392110238
9183.67346938776	309.882154994969
9190.05102040816	309.858094657847
9196.42857142857	309.834209809492
9202.80612244898	309.810499169956
9209.18367346939	309.786961468621
9215.5612244898	309.763595444112
9221.9387755102	309.740399844269
9228.31632653061	309.717373426081
9234.69387755102	309.694514955587
9241.07142857143	309.671823207813
9247.44897959184	309.649296966741
9253.82653061224	309.626935025226
9260.20408163265	309.604736184909
9266.58163265306	309.582699256169
9272.95918367347	309.560823058087
9279.33673469388	309.539106418346
9285.71428571429	309.517548173161
9292.09183673469	309.496147167251
9298.4693877551	309.474902253775
9304.84693877551	309.453812294237
9311.22448979592	309.432876158438
9317.60204081633	309.412092724444
9323.97959183673	309.391460878502
9330.35714285714	309.370979514966
9336.73469387755	309.350647536254
9343.11224489796	309.330463852815
9349.48979591837	309.310427383028
9355.86734693878	309.290537053148
9362.24489795918	309.270791797279
9368.62244897959	309.251190557306
9375	309.231732282816
9381.37755102041	309.21241593105
9387.75510204082	309.193240466879
9394.13265306122	309.174204862716
9400.51020408163	309.155308098456
9406.88775510204	309.136549161437
9413.26530612245	309.117927046404
9419.64285714286	309.099440755416
9426.02040816327	309.081089297803
9432.39795918367	309.062871690136
9438.77551020408	309.044786956164
9445.15306122449	309.02683412674
9451.5306122449	309.009012239783
9457.90816326531	308.99132034025
9464.28571428571	308.973757480055
9470.66326530612	308.956322718015
9477.04081632653	308.939015119819
9483.41836734694	308.921833757985
9489.79591836735	308.90477771178
9496.17346938776	308.887846067178
9502.55102040816	308.871037916841
9508.92857142857	308.854352360045
9515.30612244898	308.837788502623
9521.68367346939	308.821345456929
9528.0612244898	308.805022341812
9534.4387755102	308.788818282536
9540.81632653061	308.772732410732
9547.19387755102	308.75676386438
9553.57142857143	308.740911787752
9559.94897959184	308.72517533135
9566.32653061224	308.709553651866
9572.70408163265	308.69404591216
9579.08163265306	308.678651281195
9585.45918367347	308.663368933983
9591.83673469388	308.648198051555
9598.21428571429	308.633137820932
9604.59183673469	308.618187435054
9610.9693877551	308.603346092735
9617.34693877551	308.58861299865
9623.72448979592	308.573987363276
9630.10204081633	308.559468402837
9636.47959183673	308.545055339272
9642.85714285714	308.530747400209
9649.23469387755	308.516543818906
9655.61224489796	308.5024438342
9661.98979591837	308.488446690488
9668.36734693878	308.474551637688
9674.74489795918	308.460757931178
9681.12244897959	308.447064831761
9687.5	308.433471605645
9693.87755102041	308.419977524389
9700.25510204082	308.406581864856
9706.63265306122	308.393283909182
9713.01020408163	308.380082944753
9719.38775510204	308.366978264147
9725.76530612245	308.35396916509
9732.14285714286	308.34105495044
9738.52040816327	308.328234928148
9744.89795918367	308.315508411199
9751.27551020408	308.302874717587
9757.65306122449	308.290333170293
9764.0306122449	308.277883097234
9770.40816326531	308.265523831219
9776.78571428571	308.253254709924
9783.16326530612	308.241075075871
9789.54081632653	308.228984276366
9795.91836734694	308.216981663469
9802.29591836735	308.205066593978
9808.67346938776	308.193238429382
9815.05102040816	308.181496535822
9821.42857142857	308.169840284054
9827.80612244898	308.158269049442
9834.18367346939	308.1467822119
9840.5612244898	308.135379155853
9846.9387755102	308.124059270223
9853.31632653061	308.112821948399
9859.69387755102	308.101666588183
9866.07142857143	308.090592591766
9872.44897959184	308.079599365709
9878.82653061224	308.068686320903
9885.20408163265	308.057852872525
9891.58163265306	308.047098440018
9897.95918367347	308.036422447072
9904.33673469388	308.025824321574
9910.71428571429	308.015303495576
9917.09183673469	308.004859405279
9923.4693877551	307.994491491003
9929.84693877551	307.984199197141
9936.22448979592	307.973981972133
9942.60204081633	307.963839268457
9948.97959183673	307.953770542579
9955.35714285714	307.943775254924
9961.73469387755	307.933852869851
9968.11224489796	307.924002855639
9974.48979591837	307.914224684436
9980.86734693878	307.904517832236
9987.24489795918	307.89488177886
9993.62244897959	307.885316007929
10000	307.875820006823
10006.3775510204	307.866393266654
10012.7551020408	307.857035282262
10019.1326530612	307.847745552163
10025.5102040816	307.838523578528
10031.887755102	307.82936886716
10038.2653061224	307.820280927474
10044.6428571429	307.811259272457
10051.0204081633	307.802303418643
10057.3979591837	307.793412886101
10063.7755102041	307.784587198402
10070.1530612245	307.775825882584
10076.5306122449	307.767128469134
10082.9081632653	307.758494491972
10089.2857142857	307.749923488417
10095.6632653061	307.741414999151
10102.0408163265	307.732968568215
10108.4183673469	307.724583742979
10114.7959183673	307.716260074109
10121.1734693878	307.707997115543
10127.5510204082	307.699794424483
10133.9285714286	307.691651561359
10140.306122449	307.683568089801
10146.6836734694	307.675543576621
10153.0612244898	307.667577591801
10159.4387755102	307.659669708453
10165.8163265306	307.651819502798
10172.193877551	307.644026554152
10178.5714285714	307.636290444906
10184.9489795918	307.628610760488
10191.3265306122	307.620987089348
10197.7040816327	307.613419022946
10204.0816326531	307.60590615572
10210.4591836735	307.598448085062
10216.8367346939	307.591044411298
10223.2142857143	307.583694737681
10229.5918367347	307.576398670349
10235.9693877551	307.569155818309
10242.3469387755	307.561965793427
10248.7244897959	307.554828210403
10255.1020408163	307.547742686737
10261.4795918367	307.540708842722
10267.8571428571	307.533726301426
10274.2346938776	307.526794688664
10280.612244898	307.519913632976
10286.9897959184	307.513082765611
10293.3673469388	307.506301720518
10299.7448979592	307.499570134305
10306.1224489796	307.492887646231
10312.5	307.486253898192
10318.8775510204	307.479668534695
10325.2551020408	307.473131202836
10331.6326530612	307.466641552283
10338.0102040816	307.460199235269
10344.387755102	307.453803906557
10350.7653061224	307.447455223424
10357.1428571429	307.441152845653
10363.5204081633	307.434896435511
10369.8979591837	307.428685657721
10376.2755102041	307.422520179452
10382.6530612245	307.416399670306
10389.0306122449	307.410323802294
10395.4081632653	307.404292249814
10401.7857142857	307.39830468964
10408.1632653061	307.39236080091
10414.5408163265	307.386460265097
10420.9183673469	307.380602765996
10427.2959183673	307.374787989709
10433.6734693878	307.369015624634
10440.0510204082	307.363285361434
10446.4285714286	307.357596893028
10452.806122449	307.35194991458
10459.1836734694	307.346344123477
10465.5612244898	307.340779219307
10471.9387755102	307.335254903854
10478.3163265306	307.329770881078
10484.693877551	307.324326857097
10491.0714285714	307.318922540169
10497.4489795918	307.313557640683
10503.8265306122	307.308231871144
10510.2040816327	307.302944946148
10516.5816326531	307.297696582371
10522.9591836735	307.292486498565
10529.3367346939	307.287314415526
10535.7142857143	307.282180056086
10542.0918367347	307.277083145099
10548.4693877551	307.272023409433
10554.8469387755	307.26700057794
10561.2244897959	307.26201438145
10567.6020408163	307.257064552759
10573.9795918367	307.252150826615
10580.3571428571	307.247272939695
10586.7346938776	307.242430630595
10593.112244898	307.237623639825
10599.4897959184	307.232851709786
10605.8673469388	307.22811458475
10612.2448979592	307.223412010862
10618.6224489796	307.21874373612
10625	307.214109510353
10631.3775510204	307.209509085217
10637.7551020408	307.204942214182
10644.1326530612	307.200408652517
10650.5102040816	307.195908157271
10656.887755102	307.191440487266
10663.2653061224	307.187005403088
10669.6428571429	307.182602667066
10676.0204081633	307.178232043259
10682.3979591837	307.173893297452
10688.7755102041	307.169586197139
10695.1530612245	307.165310511505
10701.5306122449	307.161066011419
10707.9081632653	307.156852469426
10714.2857142857	307.152669659727
10720.6632653061	307.148517358169
10727.0408163265	307.144395342234
10733.4183673469	307.140303391031
10739.7959183673	307.136241285275
10746.1734693878	307.132208807281
10752.5510204082	307.128205740954
10758.9285714286	307.124231871777
10765.306122449	307.120286986793
10771.6836734694	307.116370874597
10778.0612244898	307.112483325334
10784.4387755102	307.108624130673
10790.8163265306	307.104793083802
10797.193877551	307.100989979421
10803.5714285714	307.097214613727
10809.9489795918	307.093466784403
10816.3265306122	307.089746290604
10822.7040816327	307.086052932955
10829.0816326531	307.082386513534
10835.4591836735	307.07874683586
10841.8367346939	307.075133704887
10848.2142857143	307.071546926993
10854.5918367347	307.067986309966
10860.9693877551	307.064451662995
10867.3469387755	307.060942796663
10873.7244897959	307.057459522936
10880.1020408163	307.054001655148
10886.4795918367	307.050569007994
10892.8571428571	307.047161397525
10899.2346938776	307.043778641131
10905.612244898	307.040420557531
10911.9897959184	307.037086966771
10918.3673469388	307.033777690209
10924.7448979592	307.030492550503
10931.1224489796	307.027231371606
10937.5	307.023993978755
10943.8775510204	307.020780198464
10950.2551020408	307.017589858509
10956.6326530612	307.014422787921
10963.0102040816	307.011278816983
10969.387755102	307.008157777214
10975.7653061224	307.005059501358
10982.1428571429	307.001983823382
10988.5204081633	306.998930578468
10994.8979591837	306.995899602993
11001.2755102041	306.992890734529
11007.6530612245	306.989903811837
11014.0306122449	306.986938674852
11020.4081632653	306.983995164673
11026.7857142857	306.98107312356
11033.1632653061	306.978172394928
11039.5408163265	306.975292823328
11045.9183673469	306.972434254446
11052.2959183673	306.969596535095
11058.6734693878	306.966779513207
11065.0510204082	306.96398303782
11071.4285714286	306.961206959072
11077.806122449	306.958451128198
11084.1836734694	306.955715397518
11090.5612244898	306.952999620423
11096.9387755102	306.95030365138
11103.3163265306	306.947627345916
11109.693877551	306.94497056061
11116.0714285714	306.942333153086
11122.4489795918	306.93971498201
11128.8265306122	306.937115907079
11135.2040816327	306.934535789009
11141.5816326531	306.931974489535
11147.9591836735	306.9294318714
11154.3367346939	306.926907798349
11160.7142857143	306.924402135118
11167.0918367347	306.921914747432
11173.4693877551	306.919445501995
11179.8469387755	306.916994266484
11186.2244897959	306.914560909538
11192.6020408163	306.912145300757
11198.9795918367	306.909747310692
11205.3571428571	306.907366810837
11211.7346938776	306.905003673623
11218.112244898	306.902657772414
11224.4897959184	306.900328981494
11230.8673469388	306.898017176067
11237.2448979592	306.895722232244
11243.6224489796	306.893444027044
11250	306.89118243838
11256.3775510204	306.888937345054
11262.7551020408	306.886708626757
11269.1326530612	306.884496164053
11275.5102040816	306.882299838379
11281.887755102	306.880119532035
11288.2653061224	306.877955128183
11294.6428571429	306.875806510835
11301.0204081633	306.873673564847
11307.3979591837	306.871556175918
11313.7755102041	306.86945423058
11320.1530612245	306.867367616192
11326.5306122449	306.865296220934
11332.9081632653	306.863239933803
11339.2857142857	306.861198644605
11345.6632653061	306.859172243949
11352.0408163265	306.857160623242
11358.4183673469	306.855163674686
11364.7959183673	306.853181291265
11371.1734693878	306.851213366744
11377.5510204082	306.849259795666
11383.9285714286	306.847320473343
11390.306122449	306.845395295845
11396.6836734694	306.843484160007
11403.0612244898	306.841586963411
11409.4387755102	306.839703604392
11415.8163265306	306.837833982019
11422.193877551	306.835977996102
11428.5714285714	306.834135547183
11434.9489795918	306.832306536526
11441.3265306122	306.830490866115
11447.7040816327	306.828688438653
11454.0816326531	306.826899157548
11460.4591836735	306.825122926915
11466.8367346939	306.823359651567
11473.2142857143	306.821609237013
11479.5918367347	306.819871589451
11485.9693877551	306.818146615761
11492.3469387755	306.816434223504
11498.7244897959	306.814734320916
11505.1020408163	306.813046816901
11511.4795918367	306.811371621025
11517.8571428571	306.809708643519
11524.2346938776	306.808057795265
11530.612244898	306.806418987795
11536.9897959184	306.804792133289
11543.3673469388	306.803177144564
11549.7448979592	306.801573935077
11556.1224489796	306.79998241891
11562.5	306.798402510779
11568.8775510204	306.796834126017
11575.2551020408	306.795277180577
11581.6326530612	306.793731591022
11588.0102040816	306.792197274527
11594.387755102	306.790674148871
11600.7653061224	306.789162132429
11607.1428571429	306.787661144175
11613.5204081633	306.786171103673
11619.8979591837	306.784691931073
11626.2755102041	306.783223547108
11632.6530612245	306.781765873088
11639.0306122449	306.7803188309
11645.4081632653	306.778882342997
11651.7857142857	306.777456332399
11658.1632653061	306.776040722689
11664.5408163265	306.774635438006
11670.9183673469	306.773240403041
11677.2959183673	306.771855543037
11683.6734693878	306.770480783781
11690.0510204082	306.769116051601
11696.4285714286	306.767761273361
11702.806122449	306.766416376462
11709.1836734694	306.765081288832
11715.5612244898	306.763755938924
11721.9387755102	306.762440255716
11728.3163265306	306.7611341687
11734.693877551	306.759837607887
11741.0714285714	306.758550503792
11747.4489795918	306.757272787444
11753.8265306122	306.75600439037
11760.2040816327	306.754745244599
11766.5816326531	306.753495282653
11772.9591836735	306.752254437549
11779.3367346939	306.751022642793
11785.7142857143	306.749799832372
11792.0918367347	306.748585940758
11798.4693877551	306.747380902901
11804.8469387755	306.746184654224
11811.2244897959	306.744997130619
11817.6020408163	306.743818268451
11823.9795918367	306.742648004545
11830.3571428571	306.741486276188
11836.7346938776	306.740333021124
11843.112244898	306.739188177551
11849.4897959184	306.73805168412
11855.8673469388	306.736923479925
11862.2448979592	306.735803504508
11868.6224489796	306.734691697852
11875	306.733588000375
11881.3775510204	306.732492352932
11887.7551020408	306.731404696807
11894.1326530612	306.730324973716
11900.5102040816	306.729253125796
11906.887755102	306.728189095609
11913.2653061224	306.727132826134
11919.6428571429	306.726084260768
11926.0204081633	306.725043343318
11932.3979591837	306.724010018003
11938.7755102041	306.722984229449
11945.1530612245	306.721965922685
11951.5306122449	306.720955043139
11957.9081632653	306.719951536642
11964.2857142857	306.718955349417
11970.6632653061	306.717966428077
11977.0408163265	306.716984719629
11983.4183673469	306.716010171464
11989.7959183673	306.715042731356
11996.1734693878	306.714082347462
12002.5510204082	306.713128968316
12008.9285714286	306.712182542828
12015.306122449	306.71124302028
12021.6836734694	306.710310350322
12028.0612244898	306.709384482976
12034.4387755102	306.708465368624
12040.8163265306	306.707552958013
12047.193877551	306.706647202247
12053.5714285714	306.705748052788
12059.9489795918	306.704855461452
12066.3265306122	306.703969380406
12072.7040816327	306.703089762164
12079.0816326531	306.702216559591
12085.4591836735	306.701349725892
12091.8367346939	306.700489214614
12098.2142857143	306.699634979643
12104.5918367347	306.698786975203
12110.9693877551	306.697945155848
12117.3469387755	306.697109476468
12123.7244897959	306.696279892279
12130.1020408163	306.695456358825
12136.4795918367	306.694638831973
12142.8571428571	306.693827267914
12149.2346938776	306.693021623156
12155.612244898	306.692221854525
12161.9897959184	306.691427919163
12168.3673469388	306.690639774525
12174.7448979592	306.689857378373
12181.1224489796	306.689080688781
12187.5	306.688309664127
12193.8775510204	306.687544263092
12200.2551020408	306.686784444659
12206.6326530612	306.686030168111
12213.0102040816	306.685281393026
12219.387755102	306.684538079279
12225.7653061224	306.683800187036
12232.1428571429	306.683067676755
12238.5204081633	306.682340509181
12244.8979591837	306.681618645346
12251.2755102041	306.680902046566
12257.6530612245	306.68019067444
12264.0306122449	306.679484490845
12270.4081632653	306.678783457939
12276.7857142857	306.678087538153
12283.1632653061	306.677396694195
12289.5408163265	306.676710889042
12295.9183673469	306.676030085944
12302.2959183673	306.675354248415
12308.6734693878	306.674683340241
12315.0510204082	306.674017325466
12321.4285714286	306.673356168401
12327.806122449	306.672699833614
12334.1836734694	306.672048285933
12340.5612244898	306.671401490443
12346.9387755102	306.670759412482
12353.3163265306	306.670122017643
12359.693877551	306.669489271768
12366.0714285714	306.668861140948
12372.4489795918	306.668237591524
12378.8265306122	306.667618590079
12385.2040816327	306.667004103443
12391.5816326531	306.666394098685
12397.9591836735	306.665788543116
12404.3367346939	306.665187404285
12410.7142857143	306.664590649979
12417.0918367347	306.663998248216
12423.4693877551	306.663410167252
12429.8469387755	306.662826375571
12436.2244897959	306.662246841889
12442.6020408163	306.661671535149
12448.9795918367	306.661100424522
12455.3571428571	306.660533479402
12461.7346938776	306.659970669408
12468.112244898	306.659411964377
12474.4897959184	306.658857334372
12480.8673469388	306.658306749669
12487.2448979592	306.657760180764
12493.6224489796	306.657217598365
12500	306.656678973398


==> tiks/dyn-ecco/sig4-7-C1-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	301.973704076038
25	357.075
30	435
35	435
40	435
45	435
50	435
55	435
60	435
65	435
70	435
75	435
80	435
85	435
90	435
95	435
100	435
105	435
110	435
115	435
120	435
125	435
130	435
135	435
140	435
145	435
150	435
155	435
160	435
165	435
170	435
175	435
180	435
185	435
190	435
195	435
200	435
205	435
210	435
215	435
220	435
225	435
230	435
235	435
240	435
245	435
250	435
255	435
260	435
265	435
270	435
275	435
280	435
285	435
290	435
295	435
300	435
305	435
310	435
315	435
320	435
325	435
330	435
335	435
340	435
345	435
350	435
355	435
360	435
365	435
370	435
375	435
380	435
385	435
390	435
395	435
400	435
405	435
410	435
415	435
420	435
425	435
430	435
435	435
440	435
445	435
450	435
455	435
460	435
465	435
470	435
475	435
480	435
485	435
490	435
495	435
500	435
505	435
510	435
515	435
520	435
525	435
530	435
535	435
540	435
545	435
550	435
555	435
560	435
565	435
570	435
575	435
580	435
585	435
590	435
595	435
600	435
605	435
610	435
615	435
620	435
625	435
630	435
635	435
640	435
645	435
650	435
655	435
660	435
665	435
670	435
675	435
680	435
685	435
690	435
695	435
700	435
705	435
710	435
715	435
720	435
725	435
730	435
735	435
740	435
745	435
750	435
755	435
760	435
765	435
770	435
775	435
780	435
785	435
790	435
795	435
800	435
805	435
810	435
815	435
820	435
825	435
830	435
835	435
840	435
845	435
850	435
855	435
860	435
865	435
870	435
875	435
880	435
885	435
890	435
895	435
900	435
905	435
910	435
915	435
920	435
925	435
930	435
935	435
940	435
945	435
950	435
955	435
960	435
965	435
970	435
975	435
980	435
985	435
990	435
995	435
1000	435
1005	435
1010	435
1015	435
1020	435
1025	435
1030	435
1035	435
1040	435
1045	435
1050	435
1055	435
1060	435
1065	435
1070	435
1075	435
1080	435
1085	435
1090	435
1095	435
1100	435
1105	435
1110	435
1115	435
1120	435
1125	435
1130	435
1135	435
1140	435
1145	435
1150	435
1155	435
1160	435
1165	435
1170	435
1175	435
1180	435
1185	435
1190	435
1195	435
1200	435
1205	435
1210	435
1215	435
1220	435
1225	435
1230	435
1235	435
1240	435
1245	435
1250	435
1255	435
1260	435
1265	435
1270	435
1275	435
1280	435
1285	435
1290	435
1295	435
1300	435
1305	435
1310	435
1315	435
1320	435
1325	435
1330	435
1335	435
1340	435
1345	435
1350	435
1355	435
1360	435
1365	435
1370	435
1375	435
1380	435
1385	435
1390	435
1395	435
1400	435
1405	435
1410	435
1415	435
1420	435
1425	435
1430	435
1435	435
1440	435
1445	435
1450	435
1455	435
1460	435
1465	435
1470	435
1475	435
1480	435
1485	435
1490	435
1495	435
1500	435
1505	435
1510	435
1515	435
1520	435
1525	435
1530	435
1535	435
1540	435
1545	435
1550	435
1555	435
1560	435
1565	435
1570	435
1575	435
1580	435
1585	435
1590	435
1595	435
1600	435
1605	435
1610	435
1615	435
1620	435
1625	435
1630	435
1635	435
1640	435
1645	435
1650	435
1655	435
1660	435
1665	435
1670	435
1675	435
1680	435
1685	435
1690	435
1695	435
1700	435
1705	435
1710	435
1715	435
1720	435
1725	435
1730	435
1735	435
1740	435
1745	435
1750	435
1755	435
1760	435
1765	435
1770	435
1775	435
1780	435
1785	435
1790	435
1795	435
1800	435
1805	435
1810	435
1815	435
1820	435
1825	435
1830	435
1835	435
1840	435
1845	435
1850	435
1855	435
1860	435
1865	435
1870	435
1875	435
1880	435
1885	435
1890	435
1895	435
1900	435
1905	435
1910	435
1915	435
1920	435
1925	435
1930	435
1935	435
1940	435
1945	435
1950	435
1955	435
1960	435
1965	435
1970	435
1975	435
1980	435
1985	435
1990	435
1995	435
2000	435
2005	435
2010	435
2015	435
2020	435
2025	435
2030	435
2035	435
2040	435
2045	435
2050	435
2055	435
2060	435
2065	435
2070	435
2075	435
2080	435
2085	435
2090	435
2095	435
2100	435
2105	435
2110	435
2115	435
2120	435
2125	435
2130	435
2135	435
2140	435
2145	435
2150	435
2155	435
2160	435
2165	435
2170	435
2175	435
2180	435
2185	435
2190	435
2195	435
2200	435
2205	435
2210	435
2215	435
2220	435
2225	435
2230	435
2235	435
2240	435
2245	435
2250	435
2255	435
2260	435
2265	435
2270	435
2275	435
2280	435
2285	435
2290	435
2295	435
2300	435
2305	435
2310	435
2315	435
2320	435
2325	435
2330	435
2335	435
2340	435
2345	435
2350	435
2355	435
2360	435
2365	435
2370	435
2375	435
2380	435
2385	435
2390	435
2395	435
2400	435
2405	435
2410	435
2415	435
2420	435
2425	435
2430	435
2435	435
2440	435
2445	435
2450	435
2455	435
2460	435
2465	435
2470	435
2475	435
2480	435
2485	435
2490	435
2495	435
2500	435
2505	435
2510	435
2515	435
2520	435
2525	435
2530	435
2535	435
2540	435
2545	435
2550	435
2555	435
2560	435
2565	435
2570	435
2575	435
2580	435
2585	435
2590	435
2595	435
2600	435
2605	435
2610	435
2615	435
2620	435
2625	435
2630	435
2635	435
2640	435
2645	435
2650	435
2655	435
2660	435
2665	435
2670	435
2675	435
2680	435
2685	435
2690	435
2695	435
2700	435
2705	435
2710	435
2715	435
2720	435
2725	435
2730	435
2735	435
2740	435
2745	435
2750	435
2755	435
2760	435
2765	435
2770	435
2775	435
2780	435
2785	435
2790	435
2795	435
2800	435
2805	435
2810	435
2815	435
2820	435
2825	435
2830	435
2835	435
2840	435
2845	435
2850	435
2855	435
2860	435
2865	435
2870	435
2875	435
2880	435
2885	435
2890	435
2895	435
2900	435
2905	435
2910	435
2915	435
2920	435
2925	435
2930	435
2935	435
2940	435
2945	435
2950	435
2955	435
2960	435
2965	435
2970	435
2975	435
2980	435
2985	435
2990	435
2995	435
3000	435
3005	435
3010	435
3015	435
3020	435
3025	435
3030	435
3035	435
3040	435
3045	435
3050	435
3055	435
3060	435
3065	435
3070	435
3075	435
3080	435
3085	435
3090	435
3095	435
3100	435
3105	435
3110	435
3115	435
3120	435
3125	435
3130	435
3135	435
3140	435
3145	435
3150	435
3155	435
3160	435
3165	435
3170	435
3175	435
3180	435
3185	435
3190	435
3195	435
3200	435
3205	435
3210	435
3215	435
3220	435
3225	435
3230	435
3235	435
3240	435
3245	435
3250	435
3255	435
3260	435
3265	435
3270	435
3275	435
3280	435
3285	435
3290	435
3295	435
3300	435
3305	435
3310	435
3315	435
3320	435
3325	435
3330	435
3335	435
3340	435
3345	435
3350	435
3355	435
3360	435
3365	435
3370	435
3375	435
3380	435
3385	435
3390	435
3395	435
3400	435
3405	435
3410	435
3415	435
3420	435
3425	435
3430	435
3435	435
3440	435
3445	435
3450	435
3455	435
3460	435
3465	435
3470	435
3475	435
3480	435
3485	435
3490	435
3495	435
3500	435
3505	435
3510	435
3515	435
3520	435
3525	435
3530	435
3535	435
3540	435
3545	435
3550	435
3555	435
3560	435
3565	435
3570	435
3575	435
3580	435
3585	435
3590	435
3595	435
3600	435
3605	435
3610	435
3615	435
3620	435
3625	435
3630	435
3635	435
3640	435
3645	435
3650	435
3655	435
3660	435
3665	435
3670	435
3675	435
3680	435
3685	435
3690	435
3695	435
3700	435
3705	435
3710	435
3715	435
3720	435
3725	435
3730	435
3735	435
3740	435
3745	435
3750	435
3755	435
3760	435
3765	435
3770	435
3775	435
3780	435
3785	435
3790	435
3795	435
3800	435
3805	435
3810	435
3815	435
3820	435
3825	435
3830	435
3835	435
3840	435
3845	435
3850	435
3855	435
3860	435
3865	435
3870	435
3875	435
3880	435
3885	435
3890	435
3895	435
3900	435
3905	435
3910	435
3915	435
3920	435
3925	435
3930	435
3935	435
3940	435
3945	435
3950	435
3955	435
3960	435
3965	435
3970	435
3975	435
3980	435
3985	435
3990	435
3995	435
4000	435
4005	435
4010	435
4015	435
4020	435
4025	435
4030	435
4035	435
4040	435
4045	435
4050	435
4055	435
4060	435
4065	435
4070	435
4075	435
4080	435
4085	435
4090	435
4095	435
4100	435
4105	435
4110	435
4115	435
4120	435
4125	435
4130	435
4135	435
4140	435
4145	435
4150	435
4155	435
4160	435
4165	435
4170	435
4175	435
4180	435
4185	435
4190	435
4195	435
4200	435
4205	435
4210	435
4215	435
4220	435
4225	435
4230	435
4235	435
4240	435
4245	435
4250	435
4255	435
4260	435
4265	435
4270	435
4275	435
4280	435
4285	435
4290	435
4295	435
4300	435
4305	435
4310	435
4315	435
4320	435
4325	435
4330	435
4335	435
4340	435
4345	435
4350	435
4355	435
4360	435
4365	435
4370	435
4375	435
4380	435
4385	435
4390	435
4395	435
4400	435
4405	435
4410	435
4415	435
4420	435
4425	435
4430	435
4435	435
4440	435
4445	435
4450	435
4455	435
4460	435
4465	435
4470	435
4475	435
4480	435
4485	435
4490	435
4495	435
4500	435
4505	435
4510	435
4515	435
4520	435
4525	435
4530	435
4535	435
4540	435
4545	435
4550	435
4555	435
4560	435
4565	435
4570	435
4575	435
4580	435
4585	435
4590	435
4595	435
4600	435
4605	435
4610	435
4615	435
4620	435
4625	435
4630	435
4635	435
4640	435
4645	435
4650	435
4655	435
4660	435
4665	435
4670	435
4675	435
4680	435
4685	435
4690	435
4695	435
4700	435
4705	435
4710	435
4715	435
4720	435
4725	435
4730	435
4735	435
4740	435
4745	435
4750	435
4755	435
4760	435
4765	435
4770	435
4775	435
4780	435
4785	435
4790	435
4795	435
4800	435
4805	435
4810	435
4815	435
4820	435
4825	435
4830	435
4835	435
4840	435
4845	435
4850	435
4855	435
4860	435
4865	435
4870	435
4875	435
4880	435
4885	435
4890	435
4895	435
4900	435
4905	435
4910	435
4915	435
4920	435
4925	435
4930	435
4935	435
4940	435
4945	435
4950	435
4955	435
4960	435
4965	435
4970	435
4975	435
4980	435
4985	435
4990	435
4995	435
5000	435
5005	435
5010	435
5015	435
5020	435
5025	433.678525939969
5030	429.843458848124
5035	423.870201811897
5040	416.343458848124
5045	408
5050	399.656541151876
5055	392.129798188103
5060	386.156541151876
5065	381
5070	381
5075	381
5080	381
5085	381
5090	381
5095	381
5100	381
5105	381
5110	381
5115	381
5120	381
5125	381
5130	381
5135	381
5140	381
5145	381
5150	381
5155	381
5160	381
5165	381
5170	381
5175	381
5180	381
5185	381
5190	381
5195	381
5200	381
5205	381
5210	381
5215	381
5220	381
5225	381
5230	381
5235	381
5240	381
5245	381
5250	381
5255	381
5260	381
5265	381
5270	381
5275	381
5280	381
5285	381
5290	381
5295	381
5300	381
5305	381
5310	381
5315	381
5320	381
5325	381
5330	381
5335	381
5340	381
5345	381
5350	381
5355	381
5360	381
5365	381
5370	381
5375	381
5380	381
5385	381
5390	381
5395	381
5400	381
5405	381
5410	381
5415	381
5420	381
5425	381
5430	381
5435	381
5440	381
5445	381
5450	381
5455	381
5460	381
5465	381
5470	381
5475	381
5480	381
5485	381
5490	381
5495	381
5500	381
5505	381
5510	381
5515	381
5520	381
5525	381
5530	381
5535	381
5540	381
5545	381
5550	381
5555	381
5560	381
5565	381
5570	381
5575	381
5580	381
5585	381
5590	381
5595	381
5600	381
5605	381
5610	381
5615	381
5620	381
5625	381
5630	381
5635	381
5640	381
5645	381
5650	381
5655	381
5660	381
5665	381
5670	381
5675	381
5680	381
5685	381
5690	381
5695	381
5700	381
5705	381
5710	381
5715	381
5720	381
5725	381
5730	381
5735	381
5740	381
5745	381
5750	381
5755	381
5760	381
5765	381
5770	381
5775	381
5780	381
5785	381
5790	381
5795	381
5800	381
5805	381
5810	381
5815	381
5820	381
5825	381
5830	381
5835	381
5840	381
5845	381
5850	381
5855	381
5860	381
5865	381
5870	381
5875	381
5880	381
5885	381
5890	381
5895	381
5900	381
5905	381
5910	381
5915	381
5920	381
5925	381
5930	381
5935	381
5940	381
5945	381
5950	381
5955	381
5960	381
5965	381
5970	381
5975	381
5980	381
5985	381
5990	381
5995	381
6000	381
6005	381
6010	381
6015	381
6020	381
6025	381
6030	381
6035	381
6040	381
6045	381
6050	381
6055	381
6060	381
6065	381
6070	381
6075	381
6080	381
6085	381
6090	381
6095	381
6100	381
6105	381
6110	381
6115	381
6120	381
6125	381
6130	381
6135	381
6140	381
6145	381
6150	381
6155	381
6160	381
6165	381
6170	381
6175	381
6180	381
6185	381
6190	381
6195	381
6200	381
6205	381
6210	381
6215	381
6220	381
6225	381
6230	381
6235	381
6240	381
6245	381
6250	381
6255	381
6260	381
6265	381
6270	381
6275	381
6280	381
6285	381
6290	381
6295	381
6300	381
6305	381
6310	381
6315	381
6320	381
6325	381
6330	381
6335	381
6340	381
6345	381
6350	381
6355	381
6360	381
6365	381
6370	381
6375	381
6380	381
6385	381
6390	381
6395	381
6400	381
6405	381
6410	381
6415	381
6420	381
6425	381
6430	381
6435	381
6440	381
6445	381
6450	381
6455	381
6460	381
6465	381
6470	381
6475	381
6480	381
6485	381
6490	381
6495	381
6500	381
6505	381
6510	381
6515	381
6520	381
6525	381
6530	381
6535	381
6540	381
6545	381
6550	381
6555	381
6560	381
6565	381
6570	381
6575	381
6580	381
6585	381
6590	381
6595	381
6600	381
6605	381
6610	381
6615	381
6620	381
6625	381
6630	381
6635	381
6640	381
6645	381
6650	381
6655	381
6660	381
6665	381
6670	381
6675	381
6680	381
6685	381
6690	381
6695	381
6700	381
6705	381
6710	381
6715	381
6720	381
6725	381
6730	381
6735	381
6740	381
6745	381
6750	381
6755	381
6760	381
6765	381
6770	381
6775	381
6780	381
6785	381
6790	381
6795	381
6800	381
6805	381
6810	381
6815	381
6820	381
6825	381
6830	381
6835	381
6840	381
6845	381
6850	381
6855	381
6860	381
6865	381
6870	381
6875	381
6880	381
6885	381
6890	381
6895	381
6900	381
6905	381
6910	381
6915	381
6920	381
6925	381
6930	381
6935	381
6940	381
6945	381
6950	381
6955	381
6960	381
6965	381
6970	381
6975	381
6980	381
6985	381
6990	381
6995	381
7000	381
7005	381
7010	381
7015	381
7020	381
7025	381
7030	381
7035	381
7040	381
7045	381
7050	381
7055	381
7060	381
7065	381
7070	381
7075	381
7080	381
7085	381
7090	381
7095	381
7100	381
7105	381
7110	381
7115	381
7120	381
7125	381
7130	381
7135	381
7140	381
7145	381
7150	381
7155	381
7160	381
7165	381
7170	381
7175	381
7180	381
7185	381
7190	381
7195	381
7200	381
7205	381
7210	381
7215	381
7220	381
7225	381
7230	381
7235	381
7240	381
7245	381
7250	381
7255	381
7260	381
7265	381
7270	381
7275	381
7280	381
7285	381
7290	381
7295	381
7300	381
7305	381
7310	381
7315	381
7320	381
7325	381
7330	381
7335	381
7340	381
7345	381
7350	381
7355	381
7360	381
7365	381
7370	381
7375	381
7380	381
7385	381
7390	381
7395	381
7400	381
7405	381
7410	381
7415	381
7420	381
7425	381
7430	381
7435	381
7440	381
7445	381
7450	381
7455	381
7460	381
7465	381
7470	381
7475	381
7480	381
7485	381
7490	381
7495	381
7500	380.955601389636
7505	380.822580779576
7510	380.601463141395
7515	380.293121125394
7520	379.898771616641
7525	379.419970932486
7530	378.858608680485
7535	378.216900300987
7540	377.497378323795
7545	376.702882373436
7550	375.836547962455
7555	374.901794116982
7560	373.902309883396
7565	372.842039769346
7570	371.725168176581
7575	370.556102887027
7580	369.339457667289
7585	368.080034060214
7590	366.782802435405
7595	365.452882373436
7600	364.095522461209
7605	362.716079578179
7610	361.319997755197
7615	359.91278668941
7620	358.5
7625	357.08721331059
7630	355.680002244803
7635	354.283920421821
7640	352.904477538791
7645	351.547117626564
7650	350.217197564595
7655	348.919965939786
7660	347.660542332711
7665	346.443897112973
7670	345.274831823419
7675	344.157960230654
7680	343.097690116604
7685	342.098205883018
7690	341.163452037545
7695	340.297117626564
7700	339.502621676205
7705	338.783099699013
7710	338.141391319515
7715	337.580029067514
7720	337.101228383359
7725	336.706878874606
7730	336.398536858605
7735	336.177419220424
7740	336
7745	336
7750	336
7755	336
7760	336
7765	336
7770	336
7775	336
7780	336
7785	336
7790	336
7795	336
7800	336
7805	336
7810	336
7815	336
7820	336
7825	336
7830	336
7835	336
7840	336
7845	336
7850	336
7855	336
7860	336
7865	336
7870	336
7875	336
7880	336
7885	336
7890	336
7895	336
7900	336
7905	336
7910	336
7915	336
7920	336
7925	336
7930	336
7935	336
7940	336
7945	336
7950	336
7955	336
7960	336
7965	336
7970	336
7975	336
7980	336
7985	336
7990	336
7995	336
8000	336
8005	336
8010	336
8015	336
8020	336
8025	336
8030	336
8035	336
8040	336
8045	336
8050	336
8055	336
8060	336
8065	336
8070	336
8075	336
8080	336
8085	336
8090	336
8095	336
8100	336
8105	336
8110	336
8115	336
8120	336
8125	336
8130	336
8135	336
8140	336
8145	336
8150	336
8155	336
8160	336
8165	336
8170	336
8175	336
8180	336
8185	336
8190	336
8195	336
8200	336
8205	336
8210	336
8215	336
8220	336
8225	336
8230	336
8235	336
8240	336
8245	336
8250	336
8255	336
8260	336
8265	336
8270	336
8275	336
8280	336
8285	336
8290	336
8295	336
8300	336
8305	336
8310	336
8315	336
8320	336
8325	336
8330	336
8335	336
8340	336
8345	336
8350	336
8355	336
8360	336
8365	336
8370	336
8375	336
8380	336
8385	336
8390	336
8395	336
8400	336
8405	336
8410	336
8415	336
8420	336
8425	336
8430	336
8435	336
8440	336
8445	336
8450	336
8455	336
8460	336
8465	336
8470	336
8475	336
8480	336
8485	336
8490	336
8495	336
8500	336
8505	336
8510	336
8515	336
8520	336
8525	336
8530	336
8535	336
8540	336
8545	336
8550	336
8555	336
8560	336
8565	336
8570	336
8575	336
8580	336
8585	336
8590	336
8595	336
8600	336
8605	336
8610	336
8615	336
8620	336
8625	336
8630	336
8635	336
8640	336
8645	336
8650	336
8655	336
8660	336
8665	336
8670	336
8675	336
8680	336
8685	336
8690	336
8695	336
8700	336
8705	336
8710	336
8715	336
8720	336
8725	336
8730	336
8735	336
8740	336
8745	336
8750	336
8755	336
8760	336
8765	336
8770	336
8775	336
8780	336
8785	336
8790	336
8795	336
8800	336
8805	336
8810	336
8815	336
8820	336
8825	336
8830	336
8835	336
8840	336
8845	336
8850	336
8855	336
8860	336
8865	336
8870	336
8875	336
8880	336
8885	336
8890	336
8895	336
8900	336
8905	336
8910	336
8915	336
8920	336
8925	336
8930	336
8935	336
8940	336
8945	336
8950	336
8955	336
8960	336
8965	336
8970	336
8975	336
8980	336
8985	336
8990	336
8995	336
9000	336
9005	336
9010	336
9015	336
9020	336
9025	336
9030	336
9035	336
9040	336
9045	336
9050	336
9055	336
9060	336
9065	336
9070	336
9075	336
9080	336
9085	336
9090	336
9095	336
9100	336
9105	336
9110	336
9115	336
9120	336
9125	336
9130	336
9135	336
9140	336
9145	336
9150	336
9155	336
9160	336
9165	336
9170	336
9175	336
9180	336
9185	336
9190	336
9195	336
9200	336
9205	336
9210	336
9215	336
9220	336
9225	336
9230	336
9235	336
9240	336
9245	336
9250	336
9255	336
9260	336
9265	336
9270	336
9275	336
9280	336
9285	336
9290	336
9295	336
9300	336
9305	336
9310	336
9315	336
9320	336
9325	336
9330	336
9335	336
9340	336
9345	336
9350	336
9355	336
9360	336
9365	336
9370	336
9375	336
9380	336
9385	336
9390	336
9395	336
9400	336
9405	336
9410	336
9415	336
9420	336
9425	336
9430	336
9435	336
9440	336
9445	336
9450	336
9455	336
9460	336
9465	336
9470	336
9475	336
9480	336
9485	336
9490	336
9495	336
9500	336
9505	336
9510	336
9515	336
9520	336
9525	336
9530	336
9535	336
9540	336
9545	336
9550	336
9555	336
9560	336
9565	336
9570	336
9575	336
9580	336
9585	336
9590	336
9595	336
9600	336
9605	336
9610	336
9615	336
9620	336
9625	336
9630	336
9635	336
9640	336
9645	336
9650	336
9655	336
9660	336
9665	336
9670	336
9675	336
9680	336
9685	336
9690	336
9695	336
9700	336
9705	336
9710	336
9715	336
9720	336
9725	336
9730	336
9735	336
9740	336
9745	336
9750	336
9755	336
9760	336
9765	336
9770	336
9775	336
9780	336
9785	336
9790	336
9795	336
9800	336
9805	336
9810	336
9815	336
9820	336
9825	336
9830	336
9835	336
9840	336
9845	336
9850	336
9855	336
9860	336
9865	336
9870	336
9875	336
9880	336
9885	336
9890	336
9895	336
9900	336
9905	336
9910	336
9915	336
9920	336
9925	336
9930	336
9935	336
9940	336
9945	336
9950	336
9955	336
9960	336
9965	336
9970	336
9975	336
9980	336
9985	336
9990	336
9995	336
10000	336
10005	336
10010	336
10015	336
10020	336
10025	336
10030	336
10035	336
10040	336
10045	336
10050	336
10055	336
10060	336
10065	336
10070	336
10075	336
10080	336
10085	336
10090	336
10095	336
10100	336
10105	336
10110	336
10115	336
10120	336
10125	336
10130	336
10135	336
10140	336
10145	336
10150	336
10155	336
10160	336
10165	336
10170	336
10175	336
10180	336
10185	336
10190	336
10195	336
10200	336
10205	336
10210	336
10215	336
10220	336
10225	336
10230	336
10235	336
10240	336
10245	336
10250	336
10255	336
10260	336
10265	336
10270	336
10275	336
10280	336
10285	336
10290	336
10295	336
10300	336
10305	336
10310	336
10315	336
10320	336
10325	336
10330	336
10335	336
10340	336
10345	336
10350	336
10355	336
10360	336
10365	336
10370	336
10375	336
10380	336
10385	336
10390	336
10395	336
10400	336
10405	336
10410	336
10415	336
10420	336
10425	336
10430	336
10435	336
10440	336
10445	336
10450	336
10455	336
10460	336
10465	336
10470	336
10475	336
10480	336
10485	336
10490	336
10495	336
10500	336
10505	336
10510	336
10515	336
10520	336
10525	336
10530	336
10535	336
10540	336
10545	336
10550	336
10555	336
10560	336
10565	336
10570	336
10575	336
10580	336
10585	336
10590	336
10595	336
10600	336
10605	336
10610	336
10615	336
10620	336
10625	336
10630	336
10635	336
10640	336
10645	336
10650	336
10655	336
10660	336
10665	336
10670	336
10675	336
10680	336
10685	336
10690	336
10695	336
10700	336
10705	336
10710	336
10715	336
10720	336
10725	336
10730	336
10735	336
10740	336
10745	336
10750	336
10755	336
10760	336
10765	336
10770	336
10775	336
10780	336
10785	336
10790	336
10795	336
10800	336
10805	336
10810	336
10815	336
10820	336
10825	336
10830	336
10835	336
10840	336
10845	336
10850	336
10855	336
10860	336
10865	336
10870	336
10875	336
10880	336
10885	336
10890	336
10895	336
10900	336
10905	336
10910	336
10915	336
10920	336
10925	336
10930	336
10935	336
10940	336
10945	336
10950	336
10955	336
10960	336
10965	336
10970	336
10975	336
10980	336
10985	336
10990	336
10995	336
11000	336
11005	336
11010	336
11015	336
11020	336
11025	336
11030	336
11035	336
11040	336
11045	336
11050	336
11055	336
11060	336
11065	336
11070	336
11075	336
11080	336
11085	336
11090	336
11095	336
11100	336
11105	336
11110	336
11115	336
11120	336
11125	336
11130	336
11135	336
11140	336
11145	336
11150	336
11155	336
11160	336
11165	336
11170	336
11175	336
11180	336
11185	336
11190	336
11195	336
11200	336
11205	336
11210	336
11215	336
11220	336
11225	336
11230	336
11235	336
11240	336
11245	336
11250	336
11255	336
11260	336
11265	336
11270	336
11275	336
11280	336
11285	336
11290	336
11295	336
11300	336
11305	336
11310	336
11315	336
11320	336
11325	336
11330	336
11335	336
11340	336
11345	336
11350	336
11355	336
11360	336
11365	336
11370	336
11375	336
11380	336
11385	336
11390	336
11395	336
11400	336
11405	336
11410	336
11415	336
11420	336
11425	336
11430	336
11435	336
11440	336
11445	336
11450	336
11455	336
11460	336
11465	336
11470	336
11475	336
11480	336
11485	336
11490	336
11495	336
11500	336
11505	336
11510	336
11515	336
11520	336
11525	336
11530	336
11535	336
11540	336
11545	336
11550	336
11555	336
11560	336
11565	336
11570	336
11575	336
11580	336
11585	336
11590	336
11595	336
11600	336
11605	336
11610	336
11615	336
11620	336
11625	336
11630	336
11635	336
11640	336
11645	336
11650	336
11655	336
11660	336
11665	336
11670	336
11675	336
11680	336
11685	336
11690	336
11695	336
11700	336
11705	336
11710	336
11715	336
11720	336
11725	336
11730	336
11735	336
11740	336
11745	336
11750	336
11755	336
11760	336
11765	336
11770	336
11775	336
11780	336
11785	336
11790	336
11795	336
11800	336
11805	336
11810	336
11815	336
11820	336
11825	336
11830	336
11835	336
11840	336
11845	336
11850	336
11855	336
11860	336
11865	336
11870	336
11875	336
11880	336
11885	336
11890	336
11895	336
11900	336
11905	336
11910	336
11915	336
11920	336
11925	336
11930	336
11935	336
11940	336
11945	336
11950	336
11955	336
11960	336
11965	336
11970	336
11975	336
11980	336
11985	336
11990	336
11995	336
12000	336
12005	336
12010	336
12015	336
12020	336
12025	336
12030	336
12035	336
12040	336
12045	336
12050	336
12055	336
12060	336
12065	336
12070	336
12075	336
12080	336
12085	336
12090	336
12095	336
12100	336
12105	336
12110	336
12115	336
12120	336
12125	336
12130	336
12135	336
12140	336
12145	336
12150	336
12155	336
12160	336
12165	336
12170	336
12175	336
12180	336
12185	336
12190	336
12195	336
12200	336
12205	336
12210	336
12215	336
12220	336
12225	336
12230	336
12235	336
12240	336
12245	336
12250	336
12255	336
12260	336
12265	336
12270	336
12275	336
12280	336
12285	336
12290	336
12295	336
12300	336
12305	336
12310	336
12315	336
12320	336
12325	336
12330	336
12335	336
12340	336
12345	336
12350	336
12355	336
12360	336
12365	336
12370	336
12375	336
12380	336
12385	336
12390	336
12395	336
12400	336
12405	336
12410	336
12415	336
12420	336
12425	336
12430	336
12435	336
12440	336
12445	336
12450	336
12455	336
12460	336
12465	336
12470	336
12475	336
12480	336
12485	336
12490	336
12495	336
12500	336


==> tiks/dyn-ecco/sig4-9-1.tsv <==
0	279.150000073505
6.37755102040816	279.150408865989
12.7551020408163	279.15034838607
19.1326530612245	279.150184814619
25.5102040816327	279.149770817175
31.8877551020408	279.149153502454
38.265306122449	279.148559665972
44.6428571428571	279.149144054082
51.0204081632653	279.152640695749
57.3979591836735	279.15943956389
63.7755102040816	279.171665082701
70.1530612244898	279.19146040901
76.530612244898	279.220678057715
82.9081632653061	279.260618362297
89.2857142857143	279.311992002275
95.6632653061225	279.374960256858
102.040816326531	279.449253091249
108.418367346939	279.534310707502
114.795918367347	279.629404349314
121.173469387755	279.733722205486
127.551020408163	279.846426444296
133.928571428571	279.96668952887
140.30612244898	280.093716319292
146.683673469388	280.226757128345
153.061224489796	280.36511459949
159.438775510204	280.508145984055
165.816326530612	280.655262925696
172.19387755102	280.805929815827
178.571428571429	280.959660907615
184.948979591837	281.116016835993
191.326530612245	281.27460115276
197.704081632653	281.435056930879
204.081632653061	281.597063161154
210.459183673469	281.760331450439
216.836734693878	281.924603057922
223.214285714286	282.089646091307
229.591836734694	282.255252795207
235.969387755102	282.421237191214
242.34693877551	282.587432996909
248.724489795918	282.753691615418
255.102040816327	282.919880318621
261.479591836735	283.085880673788
267.857142857143	283.251587136507
274.234693877551	283.416905689079
280.612244897959	283.581752661778
286.989795918367	283.746053708555
293.367346938775	283.909742853967
299.744897959184	284.072761606535
306.122448979592	284.235058197598
312.5	284.396586914892
318.877551020408	284.557307461396
325.255102040816	284.717184388424
331.632653061225	284.876186606039
338.010204081633	285.034286942192
344.387755102041	285.191461721414
350.765306122449	285.347690402789
357.142857142857	285.50295526547
363.520408163265	285.65724111315
369.897959183673	285.810535003954
376.275510204082	285.962826018464
382.65306122449	286.114105055656
389.030612244898	286.264364636341
395.408163265306	286.413598731625
401.785714285714	286.561802614541
408.163265306122	286.708972724883
414.540816326531	286.855106541708
420.918367346939	287.000202474026
427.295918367347	287.144259765653
433.673469387755	287.287278404989
440.051020408163	287.429259043892
446.428571428571	287.570202927852
452.80612244898	287.71011183407
459.183673469388	287.848988012037
465.561224489796	287.98683413214
471.938775510204	288.123653241089
478.316326530612	288.259448720829
484.69387755102	288.394224250387
491.071428571429	288.527983773124
497.448979591837	288.660731468081
503.826530612245	288.792471722699
510.204081632653	288.923209108642
516.581632653061	289.052948360878
522.959183673469	289.18169435893
529.336734693878	289.309452109087
535.714285714286	289.43622672906
542.091836734694	289.562023434578
548.469387755102	289.686847526948
554.84693877551	289.810704381694
561.224489795918	289.93359943874
567.602040816327	290.055538193716
573.979591836735	290.176526189753
580.357142857143	290.296569010268
586.734693877551	290.415672272637
593.112244897959	290.533841622461
599.489795918367	290.651082728255
605.867346938776	290.76740127682
612.244897959184	290.882802969122
618.622448979592	290.997293516488
625	291.110878637216
631.377551020408	291.223564053551
637.755102040816	291.335355488954
644.132653061224	291.446258665623
650.510204081633	291.556279302298
656.887755102041	291.665423112246
663.265306122449	291.773695801446
669.642857142857	291.881103066988
676.020408163265	291.987650595619
682.397959183673	292.093344062356
688.775510204082	292.198189129318
695.15306122449	292.302191444664
701.530612244898	292.405356641598
707.908163265306	292.507690337411
714.285714285714	292.609198132738
720.663265306122	292.709885610841
727.040816326531	292.80975833687
733.418367346939	292.908821857249
739.795918367347	293.007081699187
746.173469387755	293.104543370157
752.551020408163	293.201212357348
758.928571428571	293.297094127292
765.30612244898	293.392194125524
771.683673469388	293.486517776168
778.061224489796	293.580070481555
784.438775510204	293.672857622007
790.816326530612	293.764884555571
797.19387755102	293.856156617669
803.571428571429	293.946679120883
809.948979591837	294.036457354801
816.326530612245	294.125496585797
822.704081632653	294.213802056741
829.081632653061	294.301378986914
835.459183673469	294.38823257188
841.836734693878	294.474367983262
848.214285714286	294.55979036857
854.591836734694	294.644504851166
860.969387755102	294.728516530142
867.34693877551	294.811830480104
873.724489795918	294.894451751119
880.102040816327	294.976385368678
886.479591836735	295.057636333572
892.857142857143	295.138209621718
899.234693877551	295.218110184186
905.612244897959	295.297342947146
911.989795918367	295.375912811728
918.367346938776	295.453824653938
924.744897959184	295.531083324702
931.122448979592	295.607693649805
937.5	295.683660429735
943.877551020408	295.758988439714
950.255102040816	295.833682429713
956.632653061224	295.907747124368
963.010204081633	295.981187222874
969.387755102041	296.054007399074
975.765306122449	296.126212301443
982.142857142857	296.197806552979
988.520408163265	296.268794751196
994.897959183673	296.339181468204
1001.27551020408	296.408971250675
1007.65306122449	296.478168619728
1014.0306122449	296.546778071025
1020.40816326531	296.61480407481
1026.78571428571	296.68225107584
1033.16326530612	296.749123493351
1039.54081632653	296.815425721167
1045.91836734694	296.881162127719
1052.29591836735	296.94633705595
1058.67346938776	297.010954823382
1065.05102040816	297.075019722198
1071.42857142857	297.13853601924
1077.80612244898	297.201507955929
1084.18367346939	297.263939748403
1090.5612244898	297.325835587569
1096.9387755102	297.387199639059
1103.31632653061	297.448036043238
1109.69387755102	297.508348915341
1116.07142857143	297.568142345505
1122.44897959184	297.627420398701
1128.82653061224	297.68618711484
1135.20408163265	297.74444650888
1141.58163265306	297.802202570824
1147.95918367347	297.859459265688
1154.33673469388	297.916220533661
1160.71428571429	297.972490290177
1167.09183673469	298.02827242587
1173.4693877551	298.083570806646
1179.84693877551	298.138389273819
1186.22448979592	298.192731644159
1192.60204081633	298.246601709848
1198.97959183673	298.300003238622
1205.35714285714	298.352939973887
1211.73469387755	298.405415634716
1218.11224489796	298.457433915871
1224.48979591837	298.508998487969
1230.86734693878	298.560112997562
1237.24489795918	298.610781067111
1243.62244897959	298.66100629509
1250	298.710792256137
1256.37755102041	298.760142501098
1262.75510204082	298.80906055701
1269.13265306122	298.857549927281
1275.51020408163	298.90561409179
1281.88775510204	298.953256506907
1288.26530612245	299.000480605538
1294.64285714286	299.047289797309
1301.02040816327	299.093687468644
1307.39795918367	299.139676982753
1313.77551020408	299.185261679773
1320.15306122449	299.230444876909
1326.5306122449	299.275229868491
1332.90816326531	299.319619925978
1339.28571428571	299.363618298155
1345.66326530612	299.407228211232
1352.04081632653	299.450452868868
1358.41836734694	299.493295452252
1364.79591836735	299.535759120285
1371.17346938776	299.57784700966
1377.55102040816	299.619562234861
1383.92857142857	299.660907888331
1390.30612244898	299.701887040613
1396.68367346939	299.742502740397
1403.0612244898	299.782758014558
1409.4387755102	299.822655868356
1415.81632653061	299.862199285541
1422.19387755102	299.901391228364
1428.57142857143	299.940234637703
1434.94897959184	299.978732433235
1441.32653061224	300.016887513506
1447.70408163265	300.054702755959
1454.08163265306	300.092181017106
1460.45918367347	300.129325132671
1466.83673469388	300.166137917626
1473.21428571429	300.202622166267
1479.59183673469	300.238780652401
1485.9693877551	300.274616129452
1492.34693877551	300.310131330479
1498.72448979592	300.345328968323
1505.10204081633	300.380211735765
1511.47959183673	300.4147823056
1517.85714285714	300.449043330674
1524.23469387755	300.482997444072
1530.61224489796	300.516647259244
1536.98979591837	300.549995370046
1543.36734693878	300.583044350835
1549.74489795918	300.615796756653
1556.12244897959	300.648255123321
1562.5	300.680421967469
1568.87755102041	300.712299786697
1575.25510204082	300.743891059721
1581.63265306122	300.775198246443
1588.01020408163	300.806223788004
1594.38775510204	300.836970106974
1600.76530612245	300.86743960747
1607.14285714286	300.897634675187
1613.52040816327	300.927557677524
1619.89795918367	300.957210963751
1626.27551020408	300.986596865099
1632.65306122449	301.015717694794
1639.0306122449	301.044575748228
1645.40816326531	301.073173303097
1651.78571428571	301.101512619462
1658.16326530612	301.129595939818
1664.54081632653	301.15742548928
1670.91836734694	301.18500347569
1677.29591836735	301.21233208965
1683.67346938776	301.239413504663
1690.05102040816	301.266249877284
1696.42857142857	301.292843347204
1702.80612244898	301.319196037294
1709.18367346939	301.345310053778
1715.5612244898	301.37118748636
1721.9387755102	301.396830408275
1728.31632653061	301.422240876379
1734.69387755102	301.447420931323
1741.07142857143	301.472372597648
1747.44897959184	301.497097883825
1753.82653061224	301.521598782398
1760.20408163265	301.545877270128
1766.58163265306	301.569935308066
1772.95918367347	301.593774841607
1779.33673469388	301.617397800661
1785.71428571429	301.640806099768
1792.09183673469	301.664001638143
1798.4693877551	301.686986299782
1804.84693877551	301.709761953618
1811.22448979592	301.732330453614
1817.60204081633	301.754693638796
1823.97959183673	301.776853333413
1830.35714285714	301.798811347057
1836.73469387755	301.820569474732
1843.11224489796	301.842129496917
1849.48979591837	301.863493179733
1855.86734693878	301.884662275045
1862.24489795918	301.9056385205
1868.62244897959	301.926423639646
1875	301.947019342078
1881.37755102041	301.967427323512
1887.75510204082	301.987649265832
1894.13265306122	302.007686837243
1900.51020408163	302.027541692384
1906.88775510204	302.04721547238
1913.26530612245	302.066709804929
1919.64285714286	302.086026304445
1926.02040816327	302.105166572156
1932.39795918367	302.12413219614
1938.77551020408	302.14292475145
1945.15306122449	302.161545800241
1951.5306122449	302.179996891844
1957.90816326531	302.198279562809
1964.28571428571	302.216395337061
1970.66326530612	302.234345725996
1977.04081632653	302.252132228531
1983.41836734694	302.269756331196
1989.79591836735	302.287219508265
1996.17346938776	302.304523221844
2002.55102040816	302.321668921908
2008.92857142857	302.338658046429
2015.30612244898	302.355492021487
2021.68367346939	302.372172261334
2028.0612244898	302.388700168451
2034.4387755102	302.405077133687
2040.81632653061	302.421304536349
2047.19387755102	302.437383744246
2053.57142857143	302.453316113787
2059.94897959184	302.469102990099
2066.32653061224	302.484745707107
2072.70408163265	302.500245587568
2079.08163265306	302.515603943202
2085.45918367347	302.53082207479
2091.83673469388	302.545901272229
2098.21428571429	302.560842814592
2104.59183673469	302.575647970266
2110.9693877551	302.590317997023
2117.34693877551	302.604854142064
2123.72448979592	302.619257642119
2130.10204081633	302.633529723557
2136.47959183673	302.647671602451
2142.85714285714	302.661684484616
2149.23469387755	302.675569565741
2155.61224489796	302.689328031468
2161.98979591837	302.702961057443
2168.36734693878	302.716469809386
2174.74489795918	302.729855443208
2181.12244897959	302.743119105084
2187.5	302.756261931487
2193.87755102041	302.76928504929
2200.25510204082	302.782189575868
2206.63265306122	302.794976619148
2213.01020408163	302.80764727766
2219.38775510204	302.820202640653
2225.76530612245	302.832643788167
2232.14285714286	302.844971791079
2238.52040816327	302.85718771118
2244.89795918367	302.869292601273
2251.27551020408	302.881287505243
2257.65306122449	302.893173458087
2264.0306122449	302.904951486024
2270.40816326531	302.916622606569
2276.78571428571	302.928187828591
2283.16326530612	302.93964815236
2289.54081632653	302.951004569652
2295.91836734694	302.962258063822
2302.29591836735	302.973409609837
2308.67346938776	302.984460174357
2315.05102040816	302.995410715824
2321.42857142857	303.006262184522
2327.80612244898	303.017015522609
2334.18367346939	303.027671664221
2340.5612244898	303.038231535541
2346.9387755102	303.048696054843
2353.31632653061	303.059066132547
2359.69387755102	303.069342671317
2366.07142857143	303.079526566121
2372.44897959184	303.089618704261
2378.82653061224	303.099619965457
2385.20408163265	303.109531221929
2391.58163265306	303.119353338438
2397.95918367347	303.129087172334
2404.33673469388	303.138733573643
2410.71428571429	303.148293385133
2417.09183673469	303.157767442349
2423.4693877551	303.167156573677
2429.84693877551	303.176461600423
2436.22448979592	303.185683336874
2442.60204081633	303.19482259032
2448.97959183673	303.203880161142
2455.35714285714	303.21285684288
2461.73469387755	303.221753422271
2468.11224489796	303.230570679294
2474.48979591837	303.239309387257
2480.86734693878	303.247970312851
2487.24489795918	303.256554216179
2493.62244897959	303.265061850824
2500	303.273493963921
2506.37755102041	303.281851296205
2512.75510204082	303.290134582038
2519.13265306122	303.298344549493
2525.51020408163	303.306481920407
2531.88775510204	303.314547410426
2538.26530612245	303.32254172904
2544.64285714286	303.330465579666
2551.02040816327	303.338319659699
2557.39795918367	303.346104660534
2563.77551020408	303.353821267634
2570.15306122449	303.361470160596
2576.5306122449	303.369052013187
2582.90816326531	303.376567493382
2589.28571428571	303.384017263428
2595.66326530612	303.391401979909
2602.04081632653	303.398722293767
2608.41836734694	303.40597885035
2614.79591836735	303.413172289486
2621.17346938776	303.420303245524
2627.55102040816	303.427372347356
2633.92857142857	303.434380218485
2640.30612244898	303.441327477081
2646.68367346939	303.448214736014
2653.0612244898	303.455042602887
2659.4387755102	303.461811680104
2665.81632653061	303.46852256492
2672.19387755102	303.475175849462
2678.57142857143	303.481772120778
2684.94897959184	303.488311960902
2691.32653061224	303.494795946888
2697.70408163265	303.501224650835
2704.08163265306	303.507598639951
2710.45918367347	303.513918476599
2716.83673469388	303.520184718329
2723.21428571429	303.52639791791
2729.59183673469	303.532558623394
2735.9693877551	303.538667378155
2742.34693877551	303.544724720914
2748.72448979592	303.550731185785
2755.10204081633	303.556687302329
2761.47959183673	303.562593595591
2767.85714285714	303.568450586117
2774.23469387755	303.574258790018
2780.61224489796	303.580018719012
2786.98979591837	303.585730880446
2793.36734693878	303.591395777334
2799.74489795918	303.597013908415
2806.12244897959	303.602585768181
2812.5	303.608111846906
2818.87755102041	303.613592630689
2825.25510204082	303.619028601501
2831.63265306122	303.624420237217
2838.01020408163	303.629768011636
2844.38775510204	303.635072394538
2850.76530612245	303.64033385172
2857.14285714286	303.645552845017
2863.52040816327	303.650729832342
2869.89795918367	303.65586526773
2876.27551020408	303.660959601372
2882.65306122449	303.666013279635
2889.0306122449	303.671026745105
2895.40816326531	303.676000436632
2901.78571428571	303.680934789351
2908.16326530612	303.68583023471
2914.54081632653	303.690687200515
2920.91836734694	303.695506110968
2927.29591836735	303.700287386682
2933.67346938776	303.705031444718
2940.05102040816	303.70973869863
2946.42857142857	303.71440955849
2952.80612244898	303.719044430908
2959.18367346939	303.723643719074
2965.5612244898	303.728207822797
2971.9387755102	303.732737138522
2978.31632653061	303.737232059357
2984.69387755102	303.741692975119
2991.07142857143	303.746120272363
2997.44897959184	303.750514334392
3003.82653061224	303.754875541303
3010.20408163265	303.759204270016
3016.58163265306	303.763500894304
3022.95918367347	303.767765784804
3029.33673469388	303.771999309069
3035.71428571429	303.776201831585
3042.09183673469	303.780373713802
3048.4693877551	303.78451531415
3054.84693877551	303.788626988086
3061.22448979592	303.792709088114
3067.60204081633	303.7967619638
3073.97959183673	303.800785961811
3080.35714285714	303.804781425946
3086.73469387755	303.808748697153
3093.11224489796	303.812688113551
3099.48979591837	303.816600010467
3105.86734693878	303.820484720463
3112.24489795918	303.824342573347
3118.62244897959	303.828173896208
3125	303.831979013442
3131.37755102041	303.835758246781
3137.75510204082	303.839511915299
3144.13265306122	303.843240335452
3150.51020408163	303.846943821107
3156.88775510204	303.850622683551
3163.26530612245	303.854277231518
3169.64285714286	303.857907771221
3176.02040816327	303.861514606371
3182.39795918367	303.865098038196
3188.77551020408	303.868658365465
3195.15306122449	303.872195884518
3201.5306122449	303.875710889282
3207.90816326531	303.879203671291
3214.28571428571	303.882674519711
3220.66326530612	303.886123721369
3227.04081632653	303.889551560762
3233.41836734694	303.892958320083
3239.79591836735	303.896344279248
3246.17346938776	303.899709715914
3252.55102040816	303.903054905492
3258.92857142857	303.906380121176
3265.30612244898	303.909685633965
3271.68367346939	303.912971712681
3278.0612244898	303.916238623981
3284.4387755102	303.919486632388
3290.81632653061	303.922716000309
3297.19387755102	303.925926988049
3303.57142857143	303.929119853833
3309.94897959184	303.932294853825
3316.32653061224	303.935452242156
3322.70408163265	303.938592270923
3329.08163265306	303.941715190223
3335.45918367347	303.944821248171
3341.83673469388	303.947910690915
3348.21428571429	303.950983762645
3354.59183673469	303.954040705629
3360.9693877551	303.95708176022
3367.34693877551	303.960107164872
3373.72448979592	303.963117156161
3380.10204081633	303.966111968803
3386.47959183673	303.969091835673
3392.85714285714	303.972056987811
3399.23469387755	303.97500765445
3405.61224489796	303.977944063032
3411.98979591837	303.980866439219
3418.36734693878	303.983775006908
3424.74489795918	303.986669988254
3431.12244897959	303.989551603685
3437.5	303.992420071909
3443.87755102041	303.995275609938
3450.25510204082	303.998118433102
3456.63265306122	304.000948755067
3463.01020408163	304.003766787839
3469.38775510204	304.006572741787
3475.76530612245	304.009366825666
3482.14285714286	304.012149246613
3488.52040816327	304.014920210174
3494.89795918367	304.017679920317
3501.27551020408	304.020428579445
3507.65306122449	304.023166388407
3514.0306122449	304.025893546515
3520.40816326531	304.028610251558
3526.78571428571	304.031316699817
3533.16326530612	304.03401308607
3539.54081632653	304.036699603615
3545.91836734694	304.039376444282
3552.29591836735	304.04204379844
3558.67346938776	304.044701855011
3565.05102040816	304.047350801489
3571.42857142857	304.049990823949
3577.80612244898	304.052622107053
3584.18367346939	304.055244834072
3590.5612244898	304.057859186895
3596.9387755102	304.060465346039
3603.31632653061	304.063063490658
3609.69387755102	304.065653798563
3616.07142857143	304.068236446228
3622.44897959184	304.070811608802
3628.82653061224	304.073379460118
3635.20408163265	304.075940172711
3641.58163265306	304.078493917823
3647.95918367347	304.081040865413
3654.33673469388	304.083581184172
3660.71428571429	304.086115041535
3667.09183673469	304.088642603684
3673.4693877551	304.091164035562
3679.84693877551	304.093679500886
3686.22448979592	304.096189162156
3692.60204081633	304.098693180659
3698.97959183673	304.101191716487
3705.35714285714	304.103684928543
3711.73469387755	304.10617297455
3718.11224489796	304.108656011058
3724.48979591837	304.111134193459
3730.86734693878	304.113607675996
3737.24489795918	304.116076611765
3743.62244897959	304.118541152729
3750	304.121001449727
3756.37755102041	304.123457652482
3762.75510204082	304.125909909609
3769.13265306122	304.128358368621
3775.51020408163	304.130803175943
3781.88775510204	304.133244476918
3788.26530612245	304.135682415808
3794.64285714286	304.138117135814
3801.02040816327	304.140548779076
3807.39795918367	304.14297748668
3813.77551020408	304.145403398671
3820.15306122449	304.147826654054
3826.5306122449	304.150247390811
3832.90816326531	304.152665745893
3839.28571428571	304.155081855241
3845.66326530612	304.157495853789
3852.04081632653	304.159907875468
3858.41836734694	304.162318053212
3864.79591836735	304.164726518972
3871.17346938776	304.167133403715
3877.55102040816	304.169538837432
3883.92857142857	304.171942949146
3890.30612244898	304.17434586692
3896.68367346939	304.176747717858
3903.0612244898	304.179148628112
3909.4387755102	304.181548722893
3915.81632653061	304.183948126472
3922.19387755102	304.186346962185
3928.57142857143	304.188745352442
3934.94897959184	304.191143418729
3941.32653061224	304.193541281618
3947.70408163265	304.195939060767
3954.08163265306	304.198336874926
3960.45918367347	304.200734841947
3966.83673469388	304.203133078782
3973.21428571429	304.205531701493
3979.59183673469	304.207930825254
3985.9693877551	304.210330564356
3992.34693877551	304.212731032214
3998.72448979592	304.215132341365
4005.10204081633	304.21753460348
4011.47959183673	304.219937929366
4017.85714285714	304.222342428965
4024.23469387755	304.224748211363
4030.61224489796	304.227155384795
4036.98979591837	304.229564056646
4043.36734693878	304.231974333454
4049.74489795918	304.234386320915
4056.12244897959	304.236800123889
4062.5	304.239215846399
4068.87755102041	304.241633591637
4075.25510204082	304.244053461966
4081.63265306122	304.246475558927
4088.01020408163	304.248899983235
4094.38775510204	304.251326834788
4100.76530612245	304.25375621267
4107.14285714286	304.256188215149
4113.52040816327	304.258622939682
4119.89795918367	304.261060482922
4126.27551020408	304.263500940715
4132.65306122449	304.265944408104
4139.0306122449	304.268390979333
4145.40816326531	304.270840747847
4151.78571428571	304.273293806299
4158.16326530612	304.275750246544
4164.54081632653	304.278210159649
4170.91836734694	304.280673635893
4177.29591836735	304.283140764767
4183.67346938776	304.285611634974
4190.05102040816	304.288086334439
4196.42857142857	304.290564950303
4202.80612244898	304.293047568928
4209.18367346939	304.295534275897
4215.5612244898	304.298025156018
4221.9387755102	304.300520293324
4228.31632653061	304.303019771074
4234.69387755102	304.305523671754
4241.07142857143	304.308032077083
4247.44897959184	304.310545068006
4253.82653061224	304.313062724703
4260.20408163265	304.315585126586
4266.58163265306	304.318112352302
4272.95918367347	304.320644479731
4279.33673469388	304.323181585989
4285.71428571429	304.325723747433
4292.09183673469	304.328271039654
4298.4693877551	304.330823537483
4304.84693877551	304.333381314989
4311.22448979592	304.335944445486
4317.60204081633	304.338513001524
4323.97959183673	304.341087054895
4330.35714285714	304.343666676637
4336.73469387755	304.346251937027
4343.11224489796	304.348842905586
4349.48979591837	304.351439651079
4355.86734693878	304.354042241517
4362.24489795918	304.356650744154
4368.62244897959	304.359265225487
4375	304.361885751262
4381.37755102041	304.364512386468
4387.75510204082	304.367145195341
4394.13265306122	304.369784241362
4400.51020408163	304.372429587259
4406.88775510204	304.375081295008
4413.26530612245	304.377739425828
4419.64285714286	304.380404040187
4426.02040816327	304.383075197801
4432.39795918367	304.385752957632
4438.77551020408	304.388437377887
4445.15306122449	304.391128516022
4451.5306122449	304.393826428741
4457.90816326531	304.396531171992
4464.28571428571	304.399242800974
4470.66326530612	304.401961370131
4477.04081632653	304.404686933154
4483.41836734694	304.407419542981
4489.79591836735	304.410159251797
4496.17346938776	304.412906111037
4502.55102040816	304.41566017138
4508.92857142857	304.41842148275
4515.30612244898	304.421190094322
4521.68367346939	304.423966054518
4528.0612244898	304.426749411002
4534.4387755102	304.42954021069
4540.81632653061	304.432338499742
4547.19387755102	304.435144323566
4553.57142857143	304.437957726815
4559.94897959184	304.440778753389
4566.32653061224	304.443607446438
4572.70408163265	304.446443848355
4579.08163265306	304.449288000779
4585.45918367347	304.452139944601
4591.83673469388	304.454999719953
4598.21428571429	304.457867366217
4604.59183673469	304.460742922021
4610.9693877551	304.463626425241
4617.34693877551	304.466517913
4623.72448979592	304.469417421667
4630.10204081633	304.472324986861
4636.47959183673	304.475240643447
4642.85714285714	304.478164425539
4649.23469387755	304.481096366498
4655.61224489796	304.484036498936
4661.98979591837	304.486984854713
4668.36734693878	304.489941464937
4674.74489795918	304.492906359965
4681.12244897959	304.49587956941
4687.5	304.49886112213
4693.87755102041	304.501851046234
4700.25510204082	304.504849369087
4706.63265306122	304.507856117304
4713.01020408163	304.510871316751
4719.38775510204	304.513894992551
4725.76530612245	304.516927169081
4732.14285714286	304.519967869971
4738.52040816327	304.523017118108
4744.89795918367	304.526074935636
4751.27551020408	304.529141343959
4757.65306122449	304.532216363736
4764.0306122449	304.535300014887
4770.40816326531	304.538392316593
4776.78571428571	304.5414932873
4783.16326530612	304.544602944712
4789.54081632653	304.547721305799
4795.91836734694	304.550848386799
4802.29591836735	304.553984203215
4808.67346938776	304.557128769817
4815.05102040816	304.560282100648
4821.42857142857	304.563444209022
4827.80612244898	304.566615107523
4834.18367346939	304.56979480801
4840.5612244898	304.572983321622
4846.9387755102	304.576180658773
4853.31632653061	304.579386829156
4859.69387755102	304.582601841748
4866.07142857143	304.585825704808
4872.44897959184	304.589058425882
4878.82653061224	304.592300011802
4885.20408163265	304.59555046869
4891.58163265306	304.598809801962
4897.95918367347	304.602078016326
4904.33673469388	304.605355115788
4910.71428571429	304.608641103652
4917.09183673469	304.611935982524
4923.4693877551	304.615239754314
4929.84693877551	304.618552420237
4936.22448979592	304.62187398082
4942.60204081633	304.6252044359
4948.97959183673	304.628543784628
4955.35714285714	304.631892025475
4961.73469387755	304.63524915623
4968.11224489796	304.638615174006
4974.48979591837	304.641990075242
4980.86734693878	304.64537385571
4987.24489795918	304.648766510511
4993.62244897959	304.652168034082
5000	304.655578420201
5006.37755102041	304.658997661989
5012.75510204082	304.662425751911
5019.13265306122	304.665862681783
5025.51020408163	304.669308442774
5031.88775510204	304.672763025412
5038.26530612245	304.67622641958
5044.64285714286	304.67969861453
5051.02040816327	304.683179598881
5057.39795918367	304.686669360624
5063.77551020408	304.690167887125
5070.15306122449	304.693675165131
5076.5306122449	304.697191180773
5082.90816326531	304.70071591957
5089.28571428571	304.704249366431
5095.66326530612	304.707791505666
5102.04081632653	304.711342320984
5108.41836734694	304.714901795497
5114.79591836735	304.718469911728
5121.17346938776	304.722046651617
5127.55102040816	304.72563199652
5133.92857142857	304.729225927215
5140.30612244898	304.73282842391
5146.68367346939	304.736439466246
5153.0612244898	304.7400590333
5159.4387755102	304.743687103591
5165.81632653061	304.747323655086
5172.19387755102	304.750968665203
5178.57142857143	304.754622110817
5184.94897959184	304.758283968265
5191.32653061224	304.761954213352
5197.70408163265	304.765632821352
5204.08163265306	304.769319767017
5210.45918367347	304.773015024584
5216.83673469388	304.776718567775
5223.21428571429	304.780430369802
5229.59183673469	304.78415040338
5235.9693877551	304.787878640725
5242.34693877551	304.791615053561
5248.72448979592	304.795359613126
5255.10204081633	304.799112290179
5261.47959183673	304.802873055002
5267.85714285714	304.806641877409
5274.23469387755	304.810418726747
5280.61224489796	304.81420357191
5286.98979591837	304.817996381333
5293.36734693878	304.821797123008
5299.74489795918	304.825605764482
5306.12244897959	304.82942227287
5312.5	304.833246614852
5318.87755102041	304.837078756688
5325.25510204082	304.840918664214
5331.63265306122	304.84476630286
5338.01020408163	304.848621637641
5344.38775510204	304.852484633175
5350.76530612245	304.856355253685
5357.14285714286	304.860233463
5363.52040816327	304.864119224569
5369.89795918367	304.86801250146
5376.27551020408	304.871913256371
5382.65306122449	304.875821451632
5389.0306122449	304.879737049213
5395.40816326531	304.883660010729
5401.78571428571	304.887590297447
5408.16326530612	304.89152787029
5414.54081632653	304.895472689847
5420.91836734694	304.899424716374
5427.29591836735	304.90338390988
5433.67346938776	304.90735024159
5440.05102040816	304.911323859952
5446.42857142857	304.915306084565
5452.80612244898	304.919302451375
5459.18367346939	304.923330227767
5465.5612244898	304.927431721273
5471.9387755102	304.931692817696
5478.31632653061	304.936263014398
5484.69387755102	304.941370868865
5491.07142857143	304.947331240794
5497.44897959184	304.954543582366
5503.82653061224	304.963477847495
5510.20408163265	304.974685733502
5516.58163265306	304.988726062108
5522.95918367347	305.006186362755
5529.33673469388	305.027653701042
5535.71428571429	305.053675103708
5542.09183673469	305.084774016956
5548.4693877551	305.121420235518
5554.84693877551	305.164015499472
5561.22448979592	305.212880203898
5567.60204081633	305.268233925485
5573.97959183673	305.330218401424
5580.35714285714	305.398871821089
5586.73469387755	305.474100171476
5593.11224489796	305.555695223616
5599.48979591837	305.643360955252
5605.86734693878	305.736712232344
5612.24489795918	305.835256607737
5618.62244897959	305.93844621161
5625	306.045706808671
5631.37755102041	306.156467487677
5637.75510204082	306.27018553252
5644.13265306122	306.386361914687
5650.51020408163	306.504547725054
5656.88775510204	306.624344691832
5663.26530612245	306.745402442296
5669.64285714286	306.867414347792
5676.02040816327	306.990113295339
5682.39795918367	307.113267582053
5688.77551020408	307.236676727376
5695.15306122449	307.360167605828
5701.5306122449	307.483591055136
5707.90816326531	307.606818853229
5714.28571428571	307.729740899763
5720.66326530612	307.852262822049
5727.04081632653	307.974303930774
5733.41836734694	308.09579538287
5739.79591836735	308.216678551019
5746.17346938776	308.336903657581
5752.55102040816	308.456428608053
5758.92857142857	308.575217925774
5765.30612244898	308.693241845627
5771.68367346939	308.810475551613
5778.0612244898	308.926898512396
5784.4387755102	309.042493881245
5790.81632653061	309.157247995503
5797.19387755102	309.271149953212
5803.57142857143	309.384191232878
5809.94897959184	309.496365362175
5816.32653061224	309.607667641015
5822.70408163265	309.718094904644
5829.08163265306	309.827645307668
5835.45918367347	309.936318142129
5841.83673469388	310.044113684247
5848.21428571429	310.151033059686
5854.59183673469	310.257078123069
5860.9693877551	310.36225135749
5867.34693877551	310.466555789222
5873.72448979592	310.569994910567
5880.10204081633	310.67257261334
5886.47959183673	310.77429313301
5892.85714285714	310.875161000471
5899.23469387755	310.975180998198
5905.61224489796	311.074358123393
5911.98979591837	311.172697556728
5918.36734693878	311.270204634545
5924.74489795918	311.366884824254
5931.12244897959	311.46274370364
5937.5	311.55778694309
5943.87755102041	311.652020289487
5950.25510204082	311.745449552385
5956.63265306122	311.838080592213
5963.01020408163	311.929919309923
5969.38775510204	312.020971637712
5975.76530612245	312.111243531117
5982.14285714286	312.200740962136
5988.52040816327	312.289469913108
5994.89795918367	312.377436371357
6001.27551020408	312.464646324552
6007.65306122449	312.551105756564
6014.0306122449	312.63682064386
6020.40816326531	312.721796952342
6026.78571428571	312.806040634514
6033.16326530612	312.889557626952
6039.54081632653	312.972353848172
6045.91836734694	313.054435196702
6052.29591836735	313.135807549255
6058.67346938776	313.216476759226
6065.05102040816	313.296448655393
6071.42857142857	313.375729040672
6077.80612244898	313.45432369092
6084.18367346939	313.532238354077
6090.5612244898	313.609478749327
6096.9387755102	313.686050566237
6103.31632653061	313.761959464023
6109.69387755102	313.837211071047
6116.07142857143	313.911810984258
6122.44897959184	313.985764768549
6128.82653061224	314.059077956392
6135.20408163265	314.131756047511
6141.58163265306	314.203804508466
6147.95918367347	314.275228772224
6154.33673469388	314.346034238018
6160.71428571429	314.416226271119
6167.09183673469	314.485810202483
6173.4693877551	314.554791328565
6179.84693877551	314.62317491126
6186.22448979592	314.690966177737
6192.60204081633	314.758170320154
6198.97959183673	314.824792495669
6205.35714285714	314.89083782641
6211.73469387755	314.956311399311
6218.11224489796	315.021218265972
6224.48979591837	315.085563442763
6230.86734693878	315.149351910801
6237.24489795918	315.212588615785
6243.62244897959	315.275278468034
6250	315.337426342598
6256.37755102041	315.399037079226
6262.75510204082	315.460115482254
6269.13265306122	315.520666320771
6275.51020408163	315.58069432871
6281.88775510204	315.640204204787
6288.26530612245	315.699200612515
6294.64285714286	315.757688180413
6301.02040816327	315.815671502068
6307.39795918367	315.873155136065
6313.77551020408	315.930143606152
6320.15306122449	315.986641401416
6326.5306122449	316.042652976322
6332.90816326531	316.098182750693
6339.28571428571	316.153235109969
6345.66326530612	316.20781440534
6352.04081632653	316.261924953746
6358.41836734694	316.315571037987
6364.79591836735	316.368756906977
6371.17346938776	316.421486775852
6377.55102040816	316.473764825954
6383.92857142857	316.525595205076
6390.30612244898	316.576982027666
6396.68367346939	316.627929374891
6403.0612244898	316.678441294702
6409.4387755102	316.72852180212
6415.81632653061	316.778174879401
6422.19387755102	316.827404476062
6428.57142857143	316.876214509066
6434.94897959184	316.924608863085
6441.32653061224	316.97259139063
6447.70408163265	317.020165912076
6454.08163265306	317.067336215957
6460.45918367347	317.114106059173
6466.83673469388	317.160479167068
6473.21428571429	317.206459233554
6479.59183673469	317.252049921409
6485.9693877551	317.297254862449
6492.34693877551	317.342077657574
6498.72448979592	317.386521877005
6505.10204081633	317.43059106054
6511.47959183673	317.474288717687
6517.85714285714	317.517618327736
6524.23469387755	317.560583340063
6530.61224489796	317.603187174338
6536.98979591837	317.645433220612
6543.36734693878	317.687324839477
6549.74489795918	317.728865362369
6556.12244897959	317.770058091733
6562.5	317.810906301083
6568.87755102041	317.851413235274
6575.25510204082	317.891582110746
6581.63265306122	317.931416115648
6588.01020408163	317.970918409949
6594.38775510204	318.010092125738
6600.76530612245	318.048940367433
6607.14285714286	318.087466211853
6613.52040816327	318.12567270843
6619.89795918367	318.163562879482
6626.27551020408	318.201139720379
6632.65306122449	318.238406199614
6639.0306122449	318.275365259092
6645.40816326531	318.312019814355
6651.78571428571	318.3483727547
6658.16326530612	318.384426943315
6664.54081632653	318.420185217576
6670.91836734694	318.455650389235
6677.29591836735	318.490825244497
6683.67346938776	318.525712544253
6690.05102040816	318.560315024336
6696.42857142857	318.594635395668
6702.80612244898	318.628676344354
6709.18367346939	318.662440531968
6715.5612244898	318.695930595761
6721.9387755102	318.729149148768
6728.31632653061	318.762098779969
6734.69387755102	318.794782054567
6741.07142857143	318.827201514162
6747.44897959184	318.859359676836
6753.82653061224	318.891259037347
6760.20408163265	318.922902067496
6766.58163265306	318.954291216834
6772.95918367347	318.985428905002
6779.33673469388	319.016317624979
6785.71428571429	319.046960534679
6792.09183673469	319.077367924422
6798.4693877551	319.107587315789
6804.84693877551	319.137782369143
6811.22448979592	319.168374626082
6817.60204081633	319.200220198376
6823.97959183673	319.234736678822
6830.35714285714	319.273897319027
6836.73469387755	319.320049798476
6843.11224489796	319.375575604609
6849.48979591837	319.442483213469
6855.86734693878	319.522069778234
6862.24489795918	319.614757256476
6868.62244897959	319.720230496008
6875	319.837527766079
6881.37755102041	319.965248285018
6887.75510204082	320.101861462853
6894.13265306122	320.245893626892
6900.51020408163	320.396010545563
6906.88775510204	320.551038792664
6913.26530612245	320.709959967332
6919.64285714286	320.871896538227
6926.02040816327	321.036097271468
6932.39795918367	321.201922964168
6938.77551020408	321.368831736183
6945.15306122449	321.536365400847
6951.5306122449	321.704137594144
6957.90816326531	321.871823374611
6964.28571428571	322.039149794491
6970.66326530612	322.20588803182
6977.04081632653	322.371846788766
6983.41836734694	322.536866511317
6989.79591836735	322.700814395007
6996.17346938776	322.863580280891
7002.55102040816	323.025073220962
7008.92857142857	323.185218437668
7015.30612244898	323.343954796531
7021.68367346939	323.501232722724
7028.0612244898	323.657012428959
7034.4387755102	323.811262363377
7040.81632653061	323.963957941886
7047.19387755102	324.115080497837
7053.57142857143	324.264616365199
7059.94897959184	324.412556100196
7066.32653061224	324.558893843795
7072.70408163265	324.703626787798
7079.08163265306	324.846754701848
7085.45918367347	324.98827954325
7091.83673469388	325.128205134452
7098.21428571429	325.266536885695
7104.59183673469	325.40328155271
7110.9693877551	325.538447038076
7117.34693877551	325.672042225347
7123.72448979592	325.804076831948
7130.10204081633	325.934561284347
7136.47959183673	326.063506614567
7142.85714285714	326.190924371936
7149.23469387755	326.316826543876
7155.61224489796	326.441225489895
7161.98979591837	326.564133885952
7168.36734693878	326.685564675273
7174.74489795918	326.805531024984
7181.12244897959	326.924046289636
7187.5	327.041123979809
7193.87755102041	327.156777733591
7200.25510204082	327.271021291958
7206.63265306122	327.383868477538
7213.01020408163	327.495333175756
7219.38775510204	327.605429317787
7225.76530612245	327.71417086577
7232.14285714286	327.82157179965
7238.52040816327	327.927646105282
7244.89795918367	328.032407763855
7251.27551020408	328.135870742429
7257.65306122449	328.238048985248
7264.0306122449	328.338956406062
7270.40816326531	328.438606881198
7276.78571428571	328.537014243105
7283.16326530612	328.634192274433
7289.54081632653	328.730154702959
7295.91836734694	328.824915196805
7302.29591836735	328.918487359757
7308.67346938776	329.01088472731
7315.05102040816	329.102120763171
7321.42857142857	329.19220885577
7327.80612244898	329.281162314832
7334.18367346939	329.36899436882
7340.5612244898	329.455718162399
7346.9387755102	329.541346753744
7353.31632653061	329.625893112218
7359.69387755102	329.709370116679
7366.07142857143	329.791790553587
7372.44897959184	329.873167114877
7378.82653061224	329.953512396621
7385.20408163265	330.032838897822
7391.58163265306	330.11115901892
7397.95918367347	330.188485060278
7404.33673469388	330.264829221538
7410.71428571429	330.340203600708
7417.09183673469	330.414620192915
7423.4693877551	330.488090889633
7429.84693877551	330.560627478359
7436.22448979592	330.63224164192
7442.60204081633	330.702944957496
7448.97959183673	330.772748896509
7455.35714285714	330.84166482442
7461.73469387755	330.909704000144
7468.11224489796	330.976877575538
7474.48979591837	331.043196595657
7480.86734693878	331.108671998629
7487.24489795918	331.173314615128
7493.62244897959	331.237135168465
7500	331.300144274923
7506.37755102041	331.362352443673
7512.75510204082	331.423770076447
7519.13265306122	331.484407468098
7525.51020408163	331.544274806907
7531.88775510204	331.603382174468
7538.26530612245	331.661739545805
7544.64285714286	331.719356790083
7551.02040816327	331.776243670899
7557.39795918367	331.832409846173
7563.77551020408	331.887864868765
7570.15306122449	331.942618187135
7576.5306122449	331.996679145588
7582.90816326531	332.050056984371
7589.28571428571	332.10276084059
7595.66326530612	332.154799748789
7602.04081632653	332.206182641097
7608.41836734694	332.256918347754
7614.79591836735	332.307015598041
7621.17346938776	332.356483020787
7627.55102040816	332.405329144534
7633.92857142857	332.453562398456
7640.30612244898	332.501191113177
7646.68367346939	332.548223521174
7653.0612244898	332.59466775718
7659.4387755102	332.640531859264
7665.81632653061	332.685823769539
7672.19387755102	332.730551334467
7678.57142857143	332.774722305642
7684.94897959184	332.818344340804
7691.32653061224	332.861425004443
7697.70408163265	332.903971768147
7704.08163265306	332.945992011684
7710.45918367347	332.987493023866
7716.83673469388	333.028482003031
7723.21428571429	333.068966057651
7729.59183673469	333.108952207462
7735.9693877551	333.148447384211
7742.34693877551	333.187458432054
7748.72448979592	333.225992108498
7755.10204081633	333.264055085403
7761.47959183673	333.301653949617
7767.85714285714	333.338795203455
7774.23469387755	333.375485265832
7780.61224489796	333.411730473118
7786.98979591837	333.447537079645
7793.36734693878	333.48291125845
7799.74489795918	333.517859102369
7806.12244897959	333.552386624786
7812.5	333.586499760075
7818.87755102041	333.620204364617
7825.25510204082	333.653506217754
7831.63265306122	333.686411022401
7838.01020408163	333.718924405623
7844.38775510204	333.75105191974
7850.76530612245	333.782799043141
7857.14285714286	333.814171180785
7863.52040816327	333.845173665021
7869.89795918367	333.875811756608
7876.27551020408	333.906090645421
7882.65306122449	333.936015450927
7889.0306122449	333.965591223211
7895.40816326531	333.994822943847
7901.78571428571	334.023715526474
7908.16326530612	334.052273817431
7914.54081632653	334.080502596791
7920.91836734694	334.108406579116
7927.29591836735	334.135990413931
7933.67346938776	334.163258686581
7940.05102040816	334.19021591915
7946.42857142857	334.216866571104
7952.80612244898	334.243215039791
7959.18367346939	334.26926566142
7965.5612244898	334.29502271185
7971.9387755102	334.32049040711
7978.31632653061	334.345672904062
7984.69387755102	334.370574301345
7991.07142857143	334.395198640052
7997.44897959184	334.419549904185
8003.82653061224	334.443632021497
8010.20408163265	334.46744886431
8016.58163265306	334.491004250084
8022.95918367347	334.514301941931
8029.33673469388	334.537345649517
8035.71428571429	334.560139029762
8042.09183673469	334.582685687305
8048.4693877551	334.604989175173
8054.84693877551	334.627052995616
8061.22448979592	334.648880600709
8067.60204081633	334.670475392779
8073.97959183673	334.691840725212
8080.35714285714	334.712979903165
8086.73469387755	334.733896184064
8093.11224489796	334.754592778118
8099.48979591837	334.775072849129
8105.86734693878	334.795339515109
8112.24489795918	334.815395848687
8118.62244897959	334.835244877769
8125	334.854889586259
8131.37755102041	334.874332914581
8137.75510204082	334.893577760093
8144.13265306122	334.912626977823
8150.51020408163	334.931483381088
8156.88775510204	334.950149741924
8163.26530612245	334.968628791589
8169.64285714286	334.98692322128
8176.02040816327	335.005035682659
8182.39795918367	335.022968788228
8188.77551020408	335.040725111942
8195.15306122449	335.05830718984
8201.5306122449	335.075717520484
8207.90816326531	335.092958565355
8214.28571428571	335.110032749519
8220.66326530612	335.126942462151
8227.04081632653	335.143690056905
8233.41836734694	335.160277852405
8239.79591836735	335.176708132854
8246.17346938776	335.192983148492
8252.55102040816	335.209105115928
8258.92857142857	335.225076218713
8265.30612244898	335.24089860787
8271.68367346939	335.256574402273
8278.0612244898	335.272105689022
8284.4387755102	335.287494524023
8290.81632653061	335.302742932444
8297.19387755102	335.317852909024
8303.57142857143	335.332826418541
8309.94897959184	335.347665396328
8316.32653061224	335.362371748662
8322.70408163265	335.376947353065
8329.08163265306	335.391394058823
8335.45918367347	335.405713687429
8341.83673469388	335.419908032904
8348.21428571429	335.433978862153
8354.59183673469	335.447927915467
8360.9693877551	335.461756906902
8367.34693877551	335.475467524554
8373.72448979592	335.489061430987
8380.10204081633	335.502540263671
8386.47959183673	335.515905635307
8392.85714285714	335.529159134104
8399.23469387755	335.542302324239
8405.61224489796	335.555336746225
8411.98979591837	335.568263917188
8418.36734693878	335.58108533119
8424.74489795918	335.593802459663
8431.12244897959	335.606416751726
8437.5	335.618929634422
8443.87755102041	335.631342513107
8450.25510204082	335.643656771819
8456.63265306122	335.655873773546
8463.01020408163	335.667994860482
8469.38775510204	335.680021354428
8475.76530612245	335.691954557101
8482.14285714286	335.703795750362
8488.52040816327	335.715546196522
8494.89795918367	335.727207138704
8501.27551020408	335.738779801106
8507.65306122449	335.750265389215
8514.0306122449	335.761665090148
8520.40816326531	335.772980072962
8526.78571428571	335.784211488877
8533.16326530612	335.795360471507
8539.54081632653	335.806428137208
8545.91836734694	335.817415585331
8552.29591836735	335.828323898415
8558.67346938776	335.839154142471
8565.05102040816	335.849907367276
8571.42857142857	335.860584606598
8577.80612244898	335.871186878381
8584.18367346939	335.881715185051
8590.5612244898	335.892170513769
8596.9387755102	335.902553836612
8603.31632653061	335.912866110795
8609.69387755102	335.923108278958
8616.07142857143	335.933281269378
8622.44897959184	335.943385996134
8628.82653061224	335.953423359358
8635.20408163265	335.963394245484
8641.58163265306	335.973299527431
8647.95918367347	335.983140064766
8654.33673469388	335.992916703975
8660.71428571429	336.002630278662
8667.09183673469	336.01228160971
8673.4693877551	336.021871505474
8679.84693877551	336.031400762024
8686.22448979592	336.040870163322
8692.60204081633	336.050280481361
8698.97959183673	336.059632476392
8705.35714285714	336.068926897125
8711.73469387755	336.078164480882
8718.11224489796	336.087345953746
8724.48979591837	336.096472030788
8730.86734693878	336.105543416235
8737.24489795918	336.114560803601
8743.62244897959	336.123524875863
8750	336.13243630566
8756.37755102041	336.14129575544
8762.75510204082	336.150103877583
8769.13265306122	336.158861314593
8775.51020408163	336.167568699268
8781.88775510204	336.176226654822
8788.26530612245	336.184835795025
8794.64285714286	336.193396724387
8801.02040816327	336.201910038303
8807.39795918367	336.210376323158
8813.77551020408	336.218796156487
8820.15306122449	336.227170107141
8826.5306122449	336.235498735402
8832.90816326531	336.243782593094
8839.28571428571	336.252022223752
8845.66326530612	336.260218162757
8852.04081632653	336.26837093744
8858.41836734694	336.276481067202
8864.79591836735	336.284549063674
8871.17346938776	336.29257543083
8877.55102040816	336.30056066508
8883.92857142857	336.30850525541
8890.30612244898	336.316409683514
8896.68367346939	336.324274423893
8903.0612244898	336.332099943953
8909.4387755102	336.339886704143
8915.81632653061	336.347635158073
8922.19387755102	336.355345752592
8928.57142857143	336.363018927903
8934.94897959184	336.370655117692
8941.32653061224	336.378254749222
8947.70408163265	336.38581824341
8954.08163265306	336.393346014954
8960.45918367347	336.400838472438
8966.83673469388	336.408296018412
8973.21428571429	336.41571904948
8979.59183673469	336.423107956419
8985.9693877551	336.430463124268
8992.34693877551	336.437784932401
8998.72448979592	336.445073754624
9005.10204081633	336.452329959277
9011.47959183673	336.45955390932
9017.85714285714	336.466745962391
9024.23469387755	336.473906470919
9030.61224489796	336.48103578221
9036.98979591837	336.488134238511
9043.36734693878	336.49520217709
9049.74489795918	336.502239930333
9056.12244897959	336.50924782582
9062.5	336.516226186382
9068.87755102041	336.523175330188
9075.25510204082	336.530095570833
9081.63265306122	336.536987217402
9088.01020408163	336.543850574524
9094.38775510204	336.550685942468
9100.76530612245	336.557493617212
9107.14285714286	336.564273890497
9113.52040816327	336.571027049896
9119.89795918367	336.577753378894
9126.27551020408	336.584453156951
9132.65306122449	336.591126659549
9139.0306122449	336.597774158271
9145.40816326531	336.604395920867
9151.78571428571	336.610992211307
9158.16326530612	336.617563289835
9164.54081632653	336.62410941304
9170.91836734694	336.630630833923
9177.29591836735	336.637127801932
9183.67346938776	336.64360056303
9190.05102040816	336.650049359757
9196.42857142857	336.656474431284
9202.80612244898	336.662876013452
9209.18367346939	336.66925433884
9215.5612244898	336.675609636818
9221.9387755102	336.681942133593
9228.31632653061	336.688252052252
9234.69387755102	336.694539612827
9241.07142857143	336.700805032341
9247.44897959184	336.707048524844
9253.82653061224	336.713270301468
9260.20408163265	336.719470570484
9266.58163265306	336.725649537334
9272.95918367347	336.731807404677
9279.33673469388	336.737944372439
9285.71428571429	336.744060637861
9292.09183673469	336.750156395533
9298.4693877551	336.756231837434
9304.84693877551	336.762287152986
9311.22448979592	336.768322529092
9317.60204081633	336.774338150165
9323.97959183673	336.780334198177
9330.35714285714	336.786310852703
9336.73469387755	336.792268290951
9343.11224489796	336.798206687797
9349.48979591837	336.804126215833
9355.86734693878	336.810027045401
9362.24489795918	336.81590934462
9368.62244897959	336.821773279428
9375	336.827619013619
9381.37755102041	336.833446708877
9387.75510204082	336.839256524801
9394.13265306122	336.845048618946
9400.51020408163	336.850823146857
9406.88775510204	336.856580262097
9413.26530612245	336.862320116274
9419.64285714286	336.868042859084
9426.02040816327	336.873748638337
9432.39795918367	336.87943759998
9438.77551020408	336.885109888135
9445.15306122449	336.890765645127
9451.5306122449	336.896405011515
9457.90816326531	336.902028126107
9464.28571428571	336.907635126004
9470.66326530612	336.913226146623
9477.04081632653	336.918801321716
9483.41836734694	336.924360783402
9489.79591836735	336.929904662195
9496.17346938776	336.935433087028
9502.55102040816	336.940946185274
9508.92857142857	336.946444082771
9515.30612244898	336.951926903857
9521.68367346939	336.95739477138
9528.0612244898	336.962847806729
9534.4387755102	336.968286129853
9540.81632653061	336.973709859294
9547.19387755102	336.979119112196
9553.57142857143	336.984514004331
9559.94897959184	336.989894650127
9566.32653061224	336.995261162687
9572.70408163265	337.000613653801
9579.08163265306	337.005952233978
9585.45918367347	337.011277012462
9591.83673469388	337.016588097252
9598.21428571429	337.02188559512
9604.59183673469	337.027169611634
9610.9693877551	337.032440251174
9617.34693877551	337.037697616954
9623.72448979592	337.042941811033
9630.10204081633	337.048172934343
9636.47959183673	337.053391086701
9642.85714285714	337.058596366823
9649.23469387755	337.063788872351
9655.61224489796	337.06896869986
9661.98979591837	337.074135944883
9668.36734693878	337.079290701918
9674.74489795918	337.084433064454
9681.12244897959	337.089563124981
9687.5	337.094680975008
9693.87755102041	337.099786705077
9700.25510204082	337.10488040478
9706.63265306122	337.109962162775
9713.01020408163	337.115032066794
9719.38775510204	337.120090203666
9725.76530612245	337.125136659326
9732.14285714286	337.13017151883
9738.52040816327	337.135194866368
9744.89795918367	337.14020678528
9751.27551020408	337.145207358067
9757.65306122449	337.150196666402
9764.0306122449	337.155174791147
9770.40816326531	337.160141812364
9776.78571428571	337.165097809328
9783.16326530612	337.170042860534
9789.54081632653	337.17497704372
9795.91836734694	337.179900435868
9802.29591836735	337.184813113224
9808.67346938776	337.189715151301
9815.05102040816	337.194606624898
9821.42857142857	337.19948760811
9827.80612244898	337.204358174333
9834.18367346939	337.209218396279
9840.5612244898	337.214068345992
9846.9387755102	337.218908094847
9853.31632653061	337.223737713569
9859.69387755102	337.22855727224
9866.07142857143	337.233366840311
9872.44897959184	337.238166486607
9878.82653061224	337.242956279342
9885.20408163265	337.247736286126
9891.58163265306	337.252506573974
9897.95918367347	337.257267209315
9904.33673469388	337.262018258001
9910.71428571429	337.266759785319
9917.09183673469	337.271491855995
9923.4693877551	337.276214534203
9929.84693877551	337.280927883578
9936.22448979592	337.28563196722
9942.60204081633	337.290326847706
9948.97959183673	337.295012587092
9955.35714285714	337.29968924693
9961.73469387755	337.304356888269
9968.11224489796	337.309015571665
9974.48979591837	337.313665357189
9980.86734693878	337.318306304433
9987.24489795918	337.32293847252
9993.62244897959	337.327561920107
10000	337.332176705398
10006.3775510204	337.336782886144
10012.7551020408	337.341380519657
10019.1326530612	337.345969662809
10025.5102040816	337.350550372047
10031.887755102	337.355122703393
10038.2653061224	337.359686712453
10044.6428571429	337.364242454424
10051.0204081633	337.368789984102
10057.3979591837	337.373329355882
10063.7755102041	337.377860623772
10070.1530612245	337.382383841394
10076.5306122449	337.38689906199
10082.9081632653	337.391406338432
10089.2857142857	337.395905723221
10095.6632653061	337.4003972685
10102.0408163265	337.404881026056
10108.4183673469	337.409357047324
10114.7959183673	337.413825383396
10121.1734693878	337.418286085026
10127.5510204082	337.42273920263
10133.9285714286	337.4271847863
10140.306122449	337.431622885801
10146.6836734694	337.436053550581
10153.0612244898	337.440476829774
10159.4387755102	337.444892772204
10165.8163265306	337.449301426394
10172.193877551	337.453702840564
10178.5714285714	337.458097062642
10184.9489795918	337.462484140264
10191.3265306122	337.466864120783
10197.7040816327	337.471237051269
10204.0816326531	337.475602978516
10210.4591836735	337.479961949048
10216.8367346939	337.484314009121
10223.2142857143	337.488659204727
10229.5918367347	337.492997581602
10235.9693877551	337.497329185225
10242.3469387755	337.501654060826
10248.7244897959	337.505972253388
10255.1020408163	337.510283807652
10261.4795918367	337.514588768121
10267.8571428571	337.518887179061
10274.2346938776	337.52317908451
10280.612244898	337.527464528276
10286.9897959184	337.531743553947
10293.3673469388	337.536016204887
10299.7448979592	337.540282524248
10306.1224489796	337.544542554966
10312.5	337.548796339771
10318.8775510204	337.553043921185
10325.2551020408	337.557285341531
10331.6326530612	337.561520642932
10338.0102040816	337.565749867315
10344.387755102	337.569973056418
10350.7653061224	337.574190251788
10357.1428571429	337.578401494789
10363.5204081633	337.5826068266
10369.8979591837	337.586806288226
10376.2755102041	337.590999920492
10382.6530612245	337.595187764055
10389.0306122449	337.599369859399
10395.4081632653	337.603546246844
10401.7857142857	337.607716966547
10408.1632653061	337.611882058503
10414.5408163265	337.616041562552
10420.9183673469	337.620195518378
10427.2959183673	337.624343965513
10433.6734693878	337.62848694334
10440.0510204082	337.632624491097
10446.4285714286	337.636756647879
10452.806122449	337.640883452637
10459.1836734694	337.645004944189
10465.5612244898	337.649121161214
10471.9387755102	337.653232142261
10478.3163265306	337.657337925749
10484.693877551	337.66143854997
10491.0714285714	337.665534053094
10497.4489795918	337.669624473167
10503.8265306122	337.673709848116
10510.2040816327	337.677790215753
10516.5816326531	337.681865613776
10522.9591836735	337.685936079769
10529.3367346939	337.69000165121
10535.7142857143	337.694062365469
10542.0918367347	337.69811825981
10548.4693877551	337.702169371396
10554.8469387755	337.706215737292
10561.2244897959	337.710257394462
10567.6020408163	337.714294379779
10573.9795918367	337.71832673002
10580.3571428571	337.722354481875
10586.7346938776	337.726377671943
10593.112244898	337.730396336739
10599.4897959184	337.734410512694
10605.8673469388	337.73842023616
10612.2448979592	337.742425543405
10618.6224489796	337.746426470626
10625	337.750423053941
10631.3775510204	337.754415329399
10637.7551020408	337.758403332976
10644.1326530612	337.762387100583
10650.5102040816	337.766366668063
10656.887755102	337.770342071197
10663.2653061224	337.774313345703
10669.6428571429	337.778280527242
10676.0204081633	337.782243651414
10682.3979591837	337.786202753766
10688.7755102041	337.790157869791
10695.1530612245	337.794109034931
10701.5306122449	337.798056284578
10707.9081632653	337.801999654078
10714.2857142857	337.80593917873
10720.6632653061	337.80987489379
10727.0408163265	337.813806834475
10733.4183673469	337.817735035959
10739.7959183673	337.821659533385
10746.1734693878	337.825580361855
10752.5510204082	337.829497556444
10758.9285714286	337.833411152192
10765.306122449	337.837321184113
10771.6836734694	337.841227687191
10778.0612244898	337.84513069639
10784.4387755102	337.849030246647
10790.8163265306	337.852926372879
10797.193877551	337.856819109985
10803.5714285714	337.860708492844
10809.9489795918	337.864594556323
10816.3265306122	337.868477335275
10822.7040816327	337.872356864538
10829.0816326531	337.876233178946
10835.4591836735	337.880106313322
10841.8367346939	337.883976302484
10848.2142857143	337.887843181249
10854.5918367347	337.891706984428
10860.9693877551	337.895567746837
10867.3469387755	337.899425503292
10873.7244897959	337.903280288613
10880.1020408163	337.907132137628
10886.4795918367	337.910981085171
10892.8571428571	337.914827166088
10899.2346938776	337.918670415236
10905.612244898	337.922510867488
10911.9897959184	337.926348557731
10918.3673469388	337.930183520871
10924.7448979592	337.934015791836
10931.1224489796	337.937845405572
10937.5	337.941672397052
10943.8775510204	337.945496801274
10950.2551020408	337.949318653264
10956.6326530612	337.953137988076
10963.0102040816	337.956954840798
10969.387755102	337.960769246551
10975.7653061224	337.96458124049
10982.1428571429	337.968390857808
10988.5204081633	337.972198133741
10994.8979591837	337.976003103562
11001.2755102041	337.979805802592
11007.6530612245	337.983606266197
11014.0306122449	337.987404529789
11020.4081632653	337.991200628834
11026.7857142857	337.994994598849
11033.1632653061	337.998786475402
11039.5408163265	338.002576294123
11045.9183673469	338.006364090696
11052.2959183673	338.010149900868
11058.6734693878	338.013933760447
11065.0510204082	338.017715705306
11071.4285714286	338.021495771385
11077.806122449	338.025273994692
11084.1836734694	338.029050411307
11090.5612244898	338.032825057383
11096.9387755102	338.036597969147
11103.3163265306	338.040369182907
11109.693877551	338.044138735046
11116.0714285714	338.047906662034
11122.4489795918	338.051673000421
11128.8265306122	338.055437786848
11135.2040816327	338.05920105804
11141.5816326531	338.062962850816
11147.9591836735	338.066723202087
11154.3367346939	338.070482148862
11160.7142857143	338.074239728246
11167.0918367347	338.077995977444
11173.4693877551	338.081750933766
11179.8469387755	338.085504634626
11186.2244897959	338.089257117545
11192.6020408163	338.093008420155
11198.9795918367	338.096758580199
11205.3571428571	338.100507635536
11211.7346938776	338.104255624141
11218.112244898	338.10800258411
11224.4897959184	338.111748553659
11230.8673469388	338.115493571129
11237.2448979592	338.11923767499
11243.6224489796	338.122980903839
11250	338.126723296408
11256.3775510204	338.130464891562
11262.7551020408	338.134205728305
11269.1326530612	338.137945845782
11275.5102040816	338.14168528328
11281.887755102	338.145424080234
11288.2653061224	338.149162276225
11294.6428571429	338.152899910989
11301.0204081633	338.156637024412
11307.3979591837	338.160373656539
11313.7755102041	338.164109847576
11320.1530612245	338.167845637889
11326.5306122449	338.171581068011
11332.9081632653	338.175316178643
11339.2857142857	338.179051010657
11345.6632653061	338.182785605099
11352.0408163265	338.186520003194
11358.4183673469	338.190254246345
11364.7959183673	338.19398837614
11371.1734693878	338.197722434354
11377.5510204082	338.20145646295
11383.9285714286	338.205190504086
11390.306122449	338.208924600116
11396.6836734694	338.212658793591
11403.0612244898	338.216393127266
11409.4387755102	338.220127644104
11415.8163265306	338.223862387274
11422.193877551	338.227597400161
11428.5714285714	338.231332726363
11434.9489795918	338.235068409701
11441.3265306122	338.238804494218
11447.7040816327	338.242541024182
11454.0816326531	338.246278044093
11460.4591836735	338.250015598685
11466.8367346939	338.253753732927
11473.2142857143	338.257492492032
11479.5918367347	338.261231921455
11485.9693877551	338.264972066903
11492.3469387755	338.26871297433
11498.7244897959	338.272454689952
11505.1020408163	338.276197260242
11511.4795918367	338.279940731938
11517.8571428571	338.283685152048
11524.2346938776	338.28743056785
11530.612244898	338.291177026902
11536.9897959184	338.294924577039
11543.3673469388	338.298673266385
11549.7448979592	338.302423143352
11556.1224489796	338.306174256643
11562.5	338.309926655263
11568.8775510204	338.313680388516
11575.2551020408	338.317435506016
11581.6326530612	338.321192057683
11588.0102040816	338.324950093759
11594.387755102	338.328709664801
11600.7653061224	338.332470821696
11607.1428571429	338.336233615657
11613.5204081633	338.339998098236
11619.8979591837	338.343764321321
11626.2755102041	338.347532337148
11632.6530612245	338.351302198299
11639.0306122449	338.355073957716
11645.4081632653	338.358847668697
11651.7857142857	338.362623384907
11658.1632653061	338.36640116038
11664.5408163265	338.370181049529
11670.9183673469	338.373963107146
11677.2959183673	338.377747388412
11683.6734693878	338.381533948898
11690.0510204082	338.385322844577
11696.4285714286	338.389114131821
11702.806122449	338.392907867417
11709.1836734694	338.396704108564
11715.5612244898	338.400502912883
11721.9387755102	338.404304338424
11728.3163265306	338.408108443668
11734.693877551	338.411915287539
11741.0714285714	338.415724929404
11747.4489795918	338.419537429084
11753.8265306122	338.423352846861
11760.2040816327	338.427171243478
11766.5816326531	338.430992680156
11772.9591836735	338.434817218592
11779.3367346939	338.438644920972
11785.7142857143	338.442475849972
11792.0918367347	338.446310068769
11798.4693877551	338.450147641051
11804.8469387755	338.453988631015
11811.2244897959	338.457833103383
11817.6020408163	338.461681123406
11823.9795918367	338.465532756871
11830.3571428571	338.469388070108
11836.7346938776	338.473247130003
11843.112244898	338.477110003999
11849.4897959184	338.480976760108
11855.8673469388	338.484847466919
11862.2448979592	338.488722193604
11868.6224489796	338.49260100993
11875	338.496483986265
11881.3775510204	338.500371193586
11887.7551020408	338.504262703489
11894.1326530612	338.508158588201
11900.5102040816	338.512058920579
11906.887755102	338.515963774132
11913.2653061224	338.519873223023
11919.6428571429	338.523787342078
11926.0204081633	338.527706206798
11932.3979591837	338.531629893369
11938.7755102041	338.53555847867
11945.1530612245	338.539492040284
11951.5306122449	338.543430656506
11957.9081632653	338.547374406358
11964.2857142857	338.551323369595
11970.6632653061	338.555277626716
11977.0408163265	338.559237258976
11983.4183673469	338.563202348401
11989.7959183673	338.567172977789
11996.1734693878	338.571149230731
12002.5510204082	338.575131191617
12008.9285714286	338.579118945654
12015.306122449	338.583112578868
12021.6836734694	338.587112178125
12028.0612244898	338.59111783114
12034.4387755102	338.595129626488
12040.8163265306	338.599147653616
12047.193877551	338.603172002861
12053.5714285714	338.607202765457
12059.9489795918	338.611240033551
12066.3265306122	338.615283900214
12072.7040816327	338.619334459461
12079.0816326531	338.623391806256
12085.4591836735	338.627456036531
12091.8367346939	338.631527247201
12098.2142857143	338.635605536177
12104.5918367347	338.639691002383
12110.9693877551	338.643783745762
12117.3469387755	338.647883867306
12123.7244897959	338.651991469061
12130.1020408163	338.656106654143
12136.4795918367	338.660229526758
12142.8571428571	338.664360192217
12149.2346938776	338.668498756954
12155.612244898	338.672645328535
12161.9897959184	338.676800015686
12168.3673469388	338.680962928306
12174.7448979592	338.68513417748
12181.1224489796	338.689313875501
12187.5	338.693502135891
12193.8775510204	338.697699073414
12200.2551020408	338.701904804096
12206.6326530612	338.706119445246
12213.0102040816	338.710343115474
12219.387755102	338.714575934714
12225.7653061224	338.718818024236
12232.1428571429	338.723069506676
12238.5204081633	338.727330506053
12244.8979591837	338.731601147788
12251.2755102041	338.735881558726
12257.6530612245	338.740171867164
12264.0306122449	338.744472202867
12270.4081632653	338.748782697088
12276.7857142857	338.753103482597
12283.1632653061	338.757434693705
12289.5408163265	338.761776466282
12295.9183673469	338.766128937782
12302.2959183673	338.770492247271
12308.6734693878	338.774866535455
12315.0510204082	338.779251944694
12321.4285714286	338.783648619036
12327.806122449	338.788056704246
12334.1836734694	338.792476347828
12340.5612244898	338.796907699049
12346.9387755102	338.801350908972
12353.3163265306	338.805806130489
12359.693877551	338.810273518336
12366.0714285714	338.814753229131
12372.4489795918	338.819245421406
12378.8265306122	338.823750255632
12385.2040816327	338.828267894251
12391.5816326531	338.832798501706
12397.9591836735	338.837342244477
12404.3367346939	338.841899291113
12410.7142857143	338.846469812255
12417.0918367347	338.851053980681
12423.4693877551	338.855651971341
12429.8469387755	338.86026396138
12436.2244897959	338.864890130179
12442.6020408163	338.869530659397
12448.9795918367	338.874185733005
12455.3571428571	338.878855537312
12461.7346938776	338.883540261016
12468.112244898	338.888240095244
12474.4897959184	338.892955233584
12480.8673469388	338.897685872119
12487.2448979592	338.902432209485
12493.6224489796	338.907194446892
12500	338.911972788211


==> tiks/dyn-ecco/sig4-9-2.tsv <==
0	279.150000073505
6.37755102040816	279.1556772511
12.7551020408163	279.155459924886
19.1326530612245	279.160330524104
25.5102040816327	279.192369467043
31.8877551020408	279.240193019838
38.265306122449	279.241247158417
44.6428571428571	279.221833409814
51.0204081632653	279.194324818936
57.3979591836735	279.168291530874
63.7755102040816	279.149765531193
70.1530612244898	279.142409117884
76.530612244898	279.148250342609
82.9081632653061	279.168184554537
89.2857142857143	279.202352686981
95.6632653061225	279.250403701488
102.040816326531	279.311678792037
108.418367346939	279.385341101657
114.795918367347	279.470464332889
121.173469387755	279.566091508352
127.551020408163	279.671273785159
133.928571428571	279.785094897874
140.30612244898	279.906685514468
146.683673469388	280.035231131428
153.061224489796	280.169975543999
159.438775510204	280.310220955875
165.816326530612	280.455326473003
172.19387755102	280.604705709795
178.571428571429	280.757823489111
184.948979591837	280.914192167841
191.326530612245	281.073368118488
197.704081632653	281.234948364527
204.081632653061	281.398567045369
210.459183673469	281.563892207009
216.836734693878	281.730622943687
223.214285714286	281.898486695924
229.591836734694	282.067236622647
235.969387755102	282.236649318157
242.34693877551	282.406522801083
248.724489795918	282.57667454795
255.102040816327	282.746939703106
261.479591836735	282.917169524864
267.857142857143	283.087229987635
274.234693877551	283.257000402381
280.612244897959	283.426372214397
286.989795918367	283.595247952875
293.367346938775	283.763540237395
299.744897959184	283.931170836036
306.122448979592	284.098069850342
312.5	284.264174995356
318.877551020408	284.429430889582
325.255102040816	284.593788418062
331.632653061225	284.757204176819
338.010204081633	284.919639964947
344.387755102041	285.081062286789
350.765306122449	285.241441919041
357.142857142857	285.400753530393
363.520408163265	285.558975316143
369.897959183673	285.716088657568
376.275510204082	285.87207782578
382.65306122449	286.026929717681
389.030612244898	286.180633595463
395.408163265306	286.333180855922
401.785714285714	286.484564828337
408.163265306122	286.634780587246
414.540816326531	286.783824772337
420.918367346939	286.931695432041
427.295918367347	287.078391885547
433.673469387755	287.223914589751
440.051020408163	287.368265017888
446.428571428571	287.511445553709
452.80612244898	287.653459396369
459.183673469388	287.794310468062
465.561224489796	287.934003333133
471.938775510204	288.072543127017
478.316326530612	288.209935490098
484.69387755102	288.346186505845
491.071428571429	288.481302647085
497.448979591837	288.615290728403
503.826530612245	288.74815786082
510.204081632653	288.879911411359
516.581632653061	289.010558967673
522.959183673469	289.140108306097
529.336734693878	289.268567361675
535.714285714286	289.395944202056
542.091836734694	289.522247004453
548.469387755102	289.647484034451
554.84693877551	289.771663626919
561.224489795918	289.894794169335
567.602040816327	290.01688408692
573.979591836735	290.137941829106
580.357142857143	290.257975857685
586.734693877551	290.376994636336
593.112244897959	290.495006621238
599.489795918367	290.612020252877
605.867346938776	290.72804394886
612.244897959184	290.843086097437
618.622448979592	290.957155051946
625	291.070259126088
631.377551020408	291.182406589692
637.755102040816	291.293605664871
644.132653061224	291.403864523088
650.510204081633	291.513191282565
656.887755102041	291.621594005862
663.265306122449	291.729080697899
669.642857142857	291.83565930462
676.020408163265	291.941337711704
682.397959183673	292.046123743268
688.775510204082	292.150025161197
695.15306122449	292.253049664694
701.530612244898	292.355204889734
707.908163265306	292.456498408565
714.285714285714	292.556937729828
720.663265306122	292.656530298575
727.040816326531	292.755283496113
733.418367346939	292.853204640146
739.795918367347	292.95030098524
746.173469387755	293.046579723084
752.551020408163	293.142047982565
758.928571428571	293.236712830369
765.30612244898	293.330581271535
771.683673469388	293.423660249781
778.061224489796	293.515956647846
784.438775510204	293.60747728827
790.816326530612	293.698228933945
797.19387755102	293.788218288431
803.571428571429	293.877451996569
809.948979591837	293.965936645234
816.326530612245	294.053678763838
822.704081632653	294.14068482467
829.081632653061	294.226961243684
835.459183673469	294.312514381146
841.836734693878	294.397350542038
848.214285714286	294.481475976535
854.591836734694	294.564896880793
860.969387755102	294.647619397487
867.34693877551	294.729649616138
873.724489795918	294.810993573753
880.102040816327	294.891657255497
886.479591836735	294.971646595131
892.857142857143	295.050967475346
899.234693877551	295.129625728482
905.612244897959	295.207627137073
911.989795918367	295.284977434165
918.367346938776	295.361682303781
924.744897959184	295.437747381575
931.122448979592	295.513178255276
937.5	295.587980464943
943.877551020408	295.662159503548
950.255102040816	295.735720817525
956.632653061224	295.808669807099
963.010204081633	295.881011826587
969.387755102041	295.952752185018
975.765306122449	296.023896146563
982.142857142857	296.094448930777
988.520408163265	296.164415713021
994.897959183673	296.233801625007
1001.27551020408	296.302611755148
1007.65306122449	296.370851148754
1014.0306122449	296.438524808573
1020.40816326531	296.505637695219
1026.78571428571	296.572194727433
1033.16326530612	296.638200782356
1039.54081632653	296.703660696067
1045.91836734694	296.768579263928
1052.29591836735	296.832961240766
1058.67346938776	296.89681134128
1065.05102040816	296.960134240493
1071.42857142857	297.022934574026
1077.80612244898	297.085216938279
1084.18367346939	297.146985890918
1090.5612244898	297.208245951232
1096.9387755102	297.269001600331
1103.31632653061	297.329257281423
1109.69387755102	297.389017400275
1116.07142857143	297.448286325504
1122.44897959184	297.50706838872
1128.82653061224	297.565367884925
1135.20408163265	297.623189072893
1141.58163265306	297.680536175389
1147.95918367347	297.737413379353
1154.33673469388	297.793824836339
1160.71428571429	297.849774662822
1167.09183673469	297.905266940351
1173.4693877551	297.960305715837
1179.84693877551	298.014895001951
1186.22448979592	298.069038777373
1192.60204081633	298.122740986918
1198.97959183673	298.176005541923
1205.35714285714	298.228836320573
1211.73469387755	298.28123716808
1218.11224489796	298.333211896875
1224.48979591837	298.384764287006
1230.86734693878	298.435898086405
1237.24489795918	298.486617011014
1243.62244897959	298.536924745076
1250	298.58682494149
1256.37755102041	298.636321222019
1262.75510204082	298.685417177414
1269.13265306122	298.734116367785
1275.51020408163	298.782422322884
1281.88775510204	298.830338542251
1288.26530612245	298.877868495421
1294.64285714286	298.925015622285
1301.02040816327	298.971783333314
1307.39795918367	299.018175009676
1313.77551020408	299.064194003534
1320.15306122449	299.109843638348
1326.5306122449	299.155127209058
1332.90816326531	299.200047982211
1339.28571428571	299.244609196315
1345.66326530612	299.28881406208
1352.04081632653	299.332665762545
1358.41836734694	299.376167453294
1364.79591836735	299.419322262781
1371.17346938776	299.462133292524
1377.55102040816	299.504603617214
1383.92857142857	299.546736285011
1390.30612244898	299.588534317809
1396.68367346939	299.630000711388
1403.0612244898	299.671138435557
1409.4387755102	299.711950434478
1415.81632653061	299.752439626877
1422.19387755102	299.792608906155
1428.57142857143	299.832461140613
1434.94897959184	299.871999173737
1441.32653061224	299.911225824373
1447.70408163265	299.950143886825
1454.08163265306	299.988756131152
1460.45918367347	300.027065303394
1466.83673469388	300.065074125701
1473.21428571429	300.102785296491
1479.59183673469	300.14020149074
1485.9693877551	300.177325360175
1492.34693877551	300.214159533358
1498.72448979592	300.250706615934
1505.10204081633	300.286969190868
1511.47959183673	300.322949818601
1517.85714285714	300.358651037154
1524.23469387755	300.394075362405
1530.61224489796	300.42922528829
1536.98979591837	300.464103286914
1543.36734693878	300.498711808713
1549.74489795918	300.533053282721
1556.12244897959	300.567130116733
1562.5	300.60094469739
1568.87755102041	300.634499390416
1575.25510204082	300.667796540834
1581.63265306122	300.700838473094
1588.01020408163	300.733627491186
1594.38775510204	300.766165878895
1600.76530612245	300.798455899982
1607.14285714286	300.830499798273
1613.52040816327	300.862299797834
1619.89795918367	300.893858103207
1626.27551020408	300.92517689955
1632.65306122449	300.956258352721
1639.0306122449	300.987104609506
1645.40816326531	301.017717797812
1651.78571428571	301.048100026772
1658.16326530612	301.078253386866
1664.54081632653	301.108179950159
1670.91836734694	301.13788177045
1677.29591836735	301.167360883357
1683.67346938776	301.196619306495
1690.05102040816	301.225659039682
1696.42857142857	301.25448206506
1702.80612244898	301.283090347179
1709.18367346939	301.311485833219
1715.5612244898	301.339670453151
1721.9387755102	301.367646119831
1728.31632653061	301.395414729127
1734.69387755102	301.42297816013
1741.07142857143	301.450338275291
1747.44897959184	301.477496920489
1753.82653061224	301.504455925217
1760.20408163265	301.531217102756
1766.58163265306	301.55778225028
1772.95918367347	301.584153148948
1779.33673469388	301.610331564103
1785.71428571429	301.636319245421
1792.09183673469	301.662117926982
1798.4693877551	301.687729327409
1804.84693877551	301.713155150056
1811.22448979592	301.738397083121
1817.60204081633	301.763456799715
1823.97959183673	301.788335958042
1830.35714285714	301.813036201551
1836.73469387755	301.837559159025
1843.11224489796	301.861906444676
1849.48979591837	301.886079658329
1855.86734693878	301.910080385549
1862.24489795918	301.933910197707
1868.62244897959	301.957570652117
1875	301.981063292202
1881.37755102041	302.004389647594
1887.75510204082	302.027551234202
1894.13265306122	302.050549554377
1900.51020408163	302.073386097054
1906.88775510204	302.096062337818
1913.26530612245	302.118579739011
1919.64285714286	302.140939749893
1926.02040816327	302.163143806753
1932.39795918367	302.18519333297
1938.77551020408	302.20708973915
1945.15306122449	302.228834423267
1951.5306122449	302.250428770753
1957.90816326531	302.271874154564
1964.28571428571	302.293171935339
1970.66326530612	302.314323461517
1977.04081632653	302.335330069399
1983.41836734694	302.356193083251
1989.79591836735	302.376913815455
1996.17346938776	302.397493566601
2002.55102040816	302.41793362554
2008.92857142857	302.438235269524
2015.30612244898	302.458399764327
2021.68367346939	302.478428364321
2028.0612244898	302.498322312543
2034.4387755102	302.518082840844
2040.81632653061	302.537711169989
2047.19387755102	302.557208509709
2053.57142857143	302.576576058812
2059.94897959184	302.595815005305
2066.32653061224	302.614926526485
2072.70408163265	302.633911788983
2079.08163265306	302.6527719489
2085.45918367347	302.671508151912
2091.83673469388	302.690121533331
2098.21428571429	302.708613218184
2104.59183673469	302.726984321336
2110.9693877551	302.745235947588
2117.34693877551	302.763369191714
2123.72448979592	302.781385138576
2130.10204081633	302.79928486323
2136.47959183673	302.817069431003
2142.85714285714	302.834739897537
2149.23469387755	302.852297308921
2155.61224489796	302.869742701775
2161.98979591837	302.88707710331
2168.36734693878	302.904301531399
2174.74489795918	302.921416994699
2181.12244897959	302.938424492722
2187.5	302.955325015882
2193.87755102041	302.972119545596
2200.25510204082	302.988809054387
2206.63265306122	303.005394505937
2213.01020408163	303.021876855145
2219.38775510204	303.03825704824
2225.76530612245	303.054536022862
2232.14285714286	303.070714708102
2238.52040816327	303.086794024586
2244.89795918367	303.102774884577
2251.27551020408	303.118658192038
2257.65306122449	303.134444842674
2264.0306122449	303.150135724034
2270.40816326531	303.165731715595
2276.78571428571	303.181233688808
2283.16326530612	303.196642507163
2289.54081632653	303.211959026282
2295.91836734694	303.227184093996
2302.29591836735	303.242318550377
2308.67346938776	303.257363227824
2315.05102040816	303.272318951149
2321.42857142857	303.287186537633
2327.80612244898	303.301966797067
2334.18367346939	303.316660531847
2340.5612244898	303.331268537048
2346.9387755102	303.345791600465
2353.31632653061	303.360230502671
2359.69387755102	303.374586017108
2366.07142857143	303.38885891015
2372.44897959184	303.403049941135
2378.82653061224	303.417159862443
2385.20408163265	303.431189419578
2391.58163265306	303.44513935121
2397.95918367347	303.459010389219
2404.33673469388	303.472803258785
2410.71428571429	303.486518678445
2417.09183673469	303.500157360136
2423.4693877551	303.513720009248
2429.84693877551	303.52720732471
2436.22448979592	303.540619999039
2442.60204081633	303.553958718373
2448.97959183673	303.567224162547
2455.35714285714	303.58041700516
2461.73469387755	303.593537913616
2468.11224489796	303.606587549165
2474.48979591837	303.619566566985
2480.86734693878	303.632475616234
2487.24489795918	303.645315340081
2493.62244897959	303.658086375771
2500	303.670789354688
2506.37755102041	303.683424902405
2512.75510204082	303.695993638715
2519.13265306122	303.708496177697
2525.51020408163	303.720933127785
2531.88775510204	303.733305091791
2538.26530612245	303.745612666955
2544.64285714286	303.757856445015
2551.02040816327	303.770037012254
2557.39795918367	303.782154949528
2563.77551020408	303.794210832323
2570.15306122449	303.80620523082
2576.5306122449	303.818138709932
2582.90816326531	303.830011829333
2589.28571428571	303.841825143527
2595.66326530612	303.853579201897
2602.04081632653	303.865274548737
2608.41836734694	303.876911723293
2614.79591836735	303.888491259825
2621.17346938776	303.900013687653
2627.55102040816	303.91147953118
2633.92857142857	303.922889309947
2640.30612244898	303.93424353869
2646.68367346939	303.945542727369
2653.0612244898	303.956787381203
2659.4387755102	303.967978000727
2665.81632653061	303.979115081842
2672.19387755102	303.990199115831
2678.57142857143	304.001230589413
2684.94897959184	304.012209984792
2691.32653061224	304.023137779695
2697.70408163265	304.034014447394
2704.08163265306	304.044840456764
2710.45918367347	304.055616272328
2716.83673469388	304.06634235428
2723.21428571429	304.077019158525
2729.59183673469	304.087647136727
2735.9693877551	304.098226736352
2742.34693877551	304.108758400686
2748.72448979592	304.119242568883
2755.10204081633	304.12967967601
2761.47959183673	304.14007015308
2767.85714285714	304.150414427072
2774.23469387755	304.160712920985
2780.61224489796	304.170966053881
2786.98979591837	304.181174240899
2793.36734693878	304.191337893297
2799.74489795918	304.201457418496
2806.12244897959	304.211533220117
2812.5	304.221565697993
2818.87755102041	304.231555248221
2825.25510204082	304.241502263201
2831.63265306122	304.251407131657
2838.01020408163	304.261270238667
2844.38775510204	304.271091965709
2850.76530612245	304.280872690691
2857.14285714286	304.290612787978
2863.52040816327	304.300312628417
2869.89795918367	304.309972579388
2876.27551020408	304.319593004828
2882.65306122449	304.329174265249
2889.0306122449	304.338716717781
2895.40816326531	304.34822071621
2901.78571428571	304.357686610996
2908.16326530612	304.367114749298
2914.54081632653	304.376505475021
2920.91836734694	304.385859128838
2927.29591836735	304.395176048215
2933.67346938776	304.40445656744
2940.05102040816	304.413701017662
2946.42857142857	304.422909726914
2952.80612244898	304.432083020132
2959.18367346939	304.441221219194
2965.5612244898	304.45032464295
2971.9387755102	304.459393607244
2978.31632653061	304.468428424934
2984.69387755102	304.477429405933
2991.07142857143	304.486396857235
2997.44897959184	304.495331082927
3003.82653061224	304.504232384227
3010.20408163265	304.513101059512
3016.58163265306	304.521937404342
3022.95918367347	304.530741711474
3029.33673469388	304.539514270902
3035.71428571429	304.548255369883
3042.09183673469	304.556965292951
3048.4693877551	304.565644321944
3054.84693877551	304.574292736036
3061.22448979592	304.582910811761
3067.60204081633	304.591498823026
3073.97959183673	304.600057041141
3080.35714285714	304.608585734852
3086.73469387755	304.617085170354
3093.11224489796	304.625555611311
3099.48979591837	304.633997318887
3105.86734693878	304.642410551774
3112.24489795918	304.650795566199
3118.62244897959	304.659152615953
3125	304.667481952423
3131.37755102041	304.675783824606
3137.75510204082	304.684058479122
3144.13265306122	304.69230616025
3150.51020408163	304.700527109948
3156.88775510204	304.708721567868
3163.26530612245	304.716889771374
3169.64285714286	304.725031955574
3176.02040816327	304.73314835334
3182.39795918367	304.741239195314
3188.77551020408	304.749304709942
3195.15306122449	304.757345123494
3201.5306122449	304.765360660079
3207.90816326531	304.773351541662
3214.28571428571	304.781317988092
3220.66326530612	304.789260217118
3227.04081632653	304.797178444408
3233.41836734694	304.805072883563
3239.79591836735	304.812943746145
3246.17346938776	304.820791241696
3252.55102040816	304.828615577744
3258.92857142857	304.836416959832
3265.30612244898	304.844195591538
3271.68367346939	304.851951674489
3278.0612244898	304.859685408375
3284.4387755102	304.867396990972
3290.81632653061	304.875086618165
3297.19387755102	304.882754483952
3303.57142857143	304.89040078047
3309.94897959184	304.898025698014
3316.32653061224	304.905629425051
3322.70408163265	304.913212148232
3329.08163265306	304.920774052417
3335.45918367347	304.928315320688
3341.83673469388	304.935836134366
3348.21428571429	304.943336673025
3354.59183673469	304.950817114511
3360.9693877551	304.958277634958
3367.34693877551	304.965718408803
3373.72448979592	304.973139608797
3380.10204081633	304.980541406031
3386.47959183673	304.987923969945
3392.85714285714	304.995287468341
3399.23469387755	305.0026320674
3405.61224489796	305.009957931705
3411.98979591837	305.017265224243
3418.36734693878	305.024554106427
3424.74489795918	305.031824738109
3431.12244897959	305.039077277598
3437.5	305.046311881669
3443.87755102041	305.053528705578
3450.25510204082	305.060727903079
3456.63265306122	305.067909626441
3463.01020408163	305.07507402645
3469.38775510204	305.082221252434
3475.76530612245	305.089351452274
3482.14285714286	305.096464772415
3488.52040816327	305.103561357879
3494.89795918367	305.110641352283
3501.27551020408	305.117704897849
3507.65306122449	305.124752135414
3514.0306122449	305.131783204448
3520.40816326531	305.138798243066
3526.78571428571	305.145797388039
3533.16326530612	305.152780774804
3539.54081632653	305.159748537482
3545.91836734694	305.16670080889
3552.29591836735	305.173637720548
3558.67346938776	305.180559402692
3565.05102040816	305.187465984293
3571.42857142857	305.194357593063
3577.80612244898	305.201234355465
3584.18367346939	305.208096396728
3590.5612244898	305.214943840862
3596.9387755102	305.221776810662
3603.31632653061	305.228595427722
3609.69387755102	305.235399812449
3616.07142857143	305.242190084075
3622.44897959184	305.24896636066
3628.82653061224	305.25572875911
3635.20408163265	305.262477395188
3641.58163265306	305.269212383523
3647.95918367347	305.275933837618
3654.33673469388	305.282641869865
3660.71428571429	305.289336591554
3667.09183673469	305.296018112883
3673.4693877551	305.302686542966
3679.84693877551	305.309341989847
3686.22448979592	305.315984560512
3692.60204081633	305.322614360891
3698.97959183673	305.329231495872
3705.35714285714	305.335836069316
3711.73469387755	305.342428184061
3718.11224489796	305.349007941928
3724.48979591837	305.355575443739
3730.86734693878	305.362130789325
3737.24489795918	305.368674077531
3743.62244897959	305.375205406224
3750	305.381724872312
3756.37755102041	305.388232571743
3762.75510204082	305.39472859952
3769.13265306122	305.401213049705
3775.51020408163	305.407686015433
3781.88775510204	305.414147588921
3788.26530612245	305.420597861468
3794.64285714286	305.427036923475
3801.02040816327	305.433464864448
3807.39795918367	305.439881773007
3813.77551020408	305.446287736891
3820.15306122449	305.452682842974
3826.5306122449	305.45906717727
3832.90816326531	305.465440824935
3839.28571428571	305.471803870284
3845.66326530612	305.478156396797
3852.04081632653	305.484498487122
3858.41836734694	305.490830223087
3864.79591836735	305.497151685708
3871.17346938776	305.503462955198
3877.55102040816	305.509764110969
3883.92857142857	305.516055231643
3890.30612244898	305.522336395064
3896.68367346939	305.528607678298
3903.0612244898	305.534869157643
3909.4387755102	305.541120908638
3915.81632653061	305.54736300607
3922.19387755102	305.553595523982
3928.57142857143	305.559818535673
3934.94897959184	305.566032113716
3941.32653061224	305.572236329958
3947.70408163265	305.578431255528
3954.08163265306	305.584616960845
3960.45918367347	305.590793515623
3966.83673469388	305.596960988883
3973.21428571429	305.603119448951
3979.59183673469	305.609268963472
3985.9693877551	305.615409599414
3992.34693877551	305.621541423074
3998.72448979592	305.627664500084
4005.10204081633	305.63377889542
4011.47959183673	305.639884673406
4017.85714285714	305.645981897721
4024.23469387755	305.652070631405
4030.61224489796	305.658150936865
4036.98979591837	305.664222875883
4043.36734693878	305.670286509619
4049.74489795918	305.676341898617
4056.12244897959	305.682389102817
4062.5	305.688428181552
4068.87755102041	305.69445919356
4075.25510204082	305.700482196989
4081.63265306122	305.706497249398
4088.01020408163	305.71250440777
4094.38775510204	305.718503728513
4100.76530612245	305.724495267464
4107.14285714286	305.730479079902
4113.52040816327	305.736455220543
4119.89795918367	305.742423743555
4126.27551020408	305.748384702556
4132.65306122449	305.754338150627
4139.0306122449	305.760284140307
4145.40816326531	305.766222723608
4151.78571428571	305.772153952017
4158.16326530612	305.778077876497
4164.54081632653	305.783994547498
4170.91836734694	305.789904014958
4177.29591836735	305.79580632831
4183.67346938776	305.801701536487
4190.05102040816	305.807589687924
4196.42857142857	305.813470830568
4202.80612244898	305.819345011879
4209.18367346939	305.825212278833
4215.5612244898	305.831072677934
4221.9387755102	305.83692625521
4228.31632653061	305.842773056224
4234.69387755102	305.848613126074
4241.07142857143	305.854446509403
4247.44897959184	305.860273250397
4253.82653061224	305.866093392794
4260.20408163265	305.871906979888
4266.58163265306	305.877714054532
4272.95918367347	305.883514659141
4279.33673469388	305.889308835701
4285.71428571429	305.895096625768
4292.09183673469	305.900878070476
4298.4693877551	305.906653210539
4304.84693877551	305.912422086256
4311.22448979592	305.918184737515
4317.60204081633	305.923941203798
4323.97959183673	305.929691524182
4330.35714285714	305.935435737346
4336.73469387755	305.941173881575
4343.11224489796	305.946905994762
4349.48979591837	305.952632114411
4355.86734693878	305.958352277645
4362.24489795918	305.964066521208
4368.62244897959	305.969774881465
4375	305.975477394411
4381.37755102041	305.981174095672
4387.75510204082	305.98686502051
4394.13265306122	305.992550203823
4400.51020408163	305.998229680156
4406.88775510204	306.003903483696
4413.26530612245	306.009571648282
4419.64285714286	306.015234207403
4426.02040816327	306.020891194208
4432.39795918367	306.026542641504
4438.77551020408	306.032188581761
4445.15306122449	306.037829047116
4451.5306122449	306.043464069377
4457.90816326531	306.049093680022
4464.28571428571	306.054717910209
4470.66326530612	306.060336790775
4477.04081632653	306.065950352239
4483.41836734694	306.071558624806
4489.79591836735	306.07716163837
4496.17346938776	306.08275942252
4502.55102040816	306.088352006537
4508.92857142857	306.093939419402
4515.30612244898	306.099521689797
4521.68367346939	306.105098846112
4528.0612244898	306.110670916438
4534.4387755102	306.116237928581
4540.81632653061	306.121799910061
4547.19387755102	306.127356888111
4553.57142857143	306.132908889684
4559.94897959184	306.138455941457
4566.32653061224	306.143998069831
4572.70408163265	306.149535300932
4579.08163265306	306.155067660618
4585.45918367347	306.160595174482
4591.83673469388	306.166117867849
4598.21428571429	306.171635765785
4604.59183673469	306.177148893096
4610.9693877551	306.182657274332
4617.34693877551	306.188160933789
4623.72448979592	306.193659895511
4630.10204081633	306.199154183295
4636.47959183673	306.204643820691
4642.85714285714	306.210128831005
4649.23469387755	306.215609237303
4655.61224489796	306.221085062411
4661.98979591837	306.22655632892
4668.36734693878	306.232023059186
4674.74489795918	306.237485275333
4681.12244897959	306.24294299926
4687.5	306.248396252633
4693.87755102041	306.253845056898
4700.25510204082	306.259289433278
4706.63265306122	306.264729402775
4713.01020408163	306.270164986175
4719.38775510204	306.275596204045
4725.76530612245	306.281023076745
4732.14285714286	306.286445624418
4738.52040816327	306.291863867001
4744.89795918367	306.297277824225
4751.27551020408	306.302687515613
4757.65306122449	306.30809296049
4764.0306122449	306.313494177977
4770.40816326531	306.318891186999
4776.78571428571	306.324284006283
4783.16326530612	306.329672654363
4789.54081632653	306.335057149579
4795.91836734694	306.340437510083
4802.29591836735	306.345813753838
4808.67346938776	306.351185898619
4815.05102040816	306.356553962019
4821.42857142857	306.361917961446
4827.80612244898	306.36727791413
4834.18367346939	306.37263383712
4840.5612244898	306.377985747288
4846.9387755102	306.383333661333
4853.31632653061	306.388677595779
4859.69387755102	306.39401756698
4866.07142857143	306.399353591118
4872.44897959184	306.404685684209
4878.82653061224	306.410013862102
4885.20408163265	306.415338140482
4891.58163265306	306.420658534872
4897.95918367347	306.425975060632
4904.33673469388	306.431287732963
4910.71428571429	306.43659656691
4917.09183673469	306.441901577362
4923.4693877551	306.44720277905
4929.84693877551	306.452500186557
4936.22448979592	306.457793814312
4942.60204081633	306.463083676594
4948.97959183673	306.468369787536
4955.35714285714	306.473652161123
4961.73469387755	306.478930811196
4968.11224489796	306.484205751451
4974.48979591837	306.489476995444
4980.86734693878	306.494744556589
4987.24489795918	306.500008448163
4993.62244897959	306.505268683303
5000	306.510525275013
5006.37755102041	306.515778236159
5012.75510204082	306.521027579476
5019.13265306122	306.526273317567
5025.51020408163	306.531515462904
5031.88775510204	306.536754027832
5038.26530612245	306.541989024564
5044.64285714286	306.547220465192
5051.02040816327	306.55244836168
5057.39795918367	306.557672725868
5063.77551020408	306.562893569476
5070.15306122449	306.568110904101
5076.5306122449	306.573324741221
5082.90816326531	306.578535092196
5089.28571428571	306.583741968268
5095.66326530612	306.588945380564
5102.04081632653	306.594145340095
5108.41836734694	306.599341857761
5114.79591836735	306.604534944346
5121.17346938776	306.609724610527
5127.55102040816	306.614910866867
5133.92857142857	306.620093723825
5140.30612244898	306.625273191749
5146.68367346939	306.630449280882
5153.0612244898	306.635622001361
5159.4387755102	306.64079136322
5165.81632653061	306.645957376388
5172.19387755102	306.651120050696
5178.57142857143	306.656279395869
5184.94897959184	306.661435421537
5191.32653061224	306.66658813723
5197.70408163265	306.671737552378
5204.08163265306	306.676883676318
5210.45918367347	306.682026518289
5216.83673469388	306.687166087438
5223.21428571429	306.692302392817
5229.59183673469	306.697435443384
5235.9693877551	306.70256524801
5242.34693877551	306.707691815472
5248.72448979592	306.712815154458
5255.10204081633	306.717935273569
5261.47959183673	306.723052181319
5267.85714285714	306.728165886132
5274.23469387755	306.73327639635
5280.61224489796	306.738383720229
5286.98979591837	306.743487865942
5293.36734693878	306.748588841577
5299.74489795918	306.753686655143
5306.12244897959	306.758781314566
5312.5	306.763872827692
5318.87755102041	306.76896120229
5325.25510204082	306.774046446047
5331.63265306122	306.779128566575
5338.01020408163	306.78420757141
5344.38775510204	306.789283468009
5350.76530612245	306.794356263756
5357.14285714286	306.799425965962
5363.52040816327	306.804492581863
5369.89795918367	306.809556118623
5376.27551020408	306.814616583327
5382.65306122449	306.819673983057
5389.0306122449	306.82472832449
5395.40816326531	306.829779614698
5401.78571428571	306.834827867163
5408.16326530612	306.839873037587
5414.54081632653	306.844915301315
5420.91836734694	306.849954988037
5427.29591836735	306.854985078301
5433.67346938776	306.860101511516
5440.05102040816	306.865698288391
5446.42857142857	306.872000426697
5452.80612244898	306.879017201503
5459.18367346939	306.886677778291
5465.5612244898	306.894913217853
5471.9387755102	306.903710389782
5478.31632653061	306.913144341057
5484.69387755102	306.923393066456
5491.07142857143	306.934740099672
5497.44897959184	306.947568228348
5503.82653061224	306.962345771224
5510.20408163265	306.979608453029
5516.58163265306	306.999938694534
5522.95918367347	307.02394314951
5529.33673469388	307.052229697036
5535.71428571429	307.085385226556
5542.09183673469	307.123954441427
5548.4693877551	307.168420322071
5554.84693877551	307.219188220424
5561.22448979592	307.276572612984
5567.60204081633	307.340758646817
5573.97959183673	307.412025561226
5580.35714285714	307.489989479042
5586.73469387755	307.574990064699
5593.11224489796	307.667150908849
5599.48979591837	307.766193692332
5605.86734693878	307.871589149663
5612.24489795918	307.982673846286
5618.62244897959	308.098724393541
5625	308.219009470072
5631.37755102041	308.342823616617
5637.75510204082	308.469508377964
5644.13265306122	308.59846370451
5650.51020408163	308.729152878079
5656.88775510204	308.861103321969
5663.26530612245	308.993904387238
5669.64285714286	309.127203045705
5676.02040816327	309.26069889816
5682.39795918367	309.394138913255
5688.77551020408	309.527311783311
5695.15306122449	309.660042525798
5701.5306122449	309.792187594129
5707.90816326531	309.923630408973
5714.28571428571	310.054277160522
5720.66326530612	310.184053207709
5727.04081632653	310.312899987848
5733.41836734694	310.440772274812
5739.79591836735	310.567635796706
5746.17346938776	310.693465266778
5752.55102040816	310.818242734661
5758.92857142857	310.941956153133
5765.30612244898	311.064598203742
5771.68367346939	311.18616534305
5778.0612244898	311.306657012694
5784.4387755102	311.426074978551
5790.81632653061	311.544422808383
5797.19387755102	311.661705454653
5803.57142857143	311.77792891326
5809.94897959184	311.893099952776
5816.32653061224	312.00722590512
5822.70408163265	312.120314501893
5829.08163265306	312.232373745158
5835.45918367347	312.343411810321
5841.83673469388	312.453436973175
5848.21428571429	312.562457555049
5854.59183673469	312.670481882805
5860.9693877551	312.777518260598
5867.34693877551	312.88357495002
5873.72448979592	312.988660157098
5880.10204081633	313.092782024419
5886.47959183673	313.195948626599
5892.85714285714	313.298167968189
5899.23469387755	313.399447983943
5905.61224489796	313.499796540054
5911.98979591837	313.599221435862
5918.36734693878	313.697730406195
5924.74489795918	313.795331124159
5931.12244897959	313.892031203658
5937.5	313.987838201618
5943.87755102041	314.082759620465
5950.25510204082	314.176802910317
5956.63265306122	314.269975470732
5963.01020408163	314.362284652206
5969.38775510204	314.453737757785
5975.76530612245	314.544342044275
5982.14285714286	314.634104723067
5988.52040816327	314.723032960987
5994.89795918367	314.81113388112
6001.27551020408	314.898414563308
6007.65306122449	314.98488204439
6014.0306122449	315.070543318696
6020.40816326531	315.155405338357
6026.78571428571	315.239475013381
6033.16326530612	315.322759211698
6039.54081632653	315.405264759432
6045.91836734694	315.486998440956
6052.29591836735	315.567966998752
6058.67346938776	315.64817713349
6065.05102040816	315.727635504145
6071.42857142857	315.806348727931
6077.80612244898	315.884323380123
6084.18367346939	315.961565994213
6090.5612244898	316.038083061931
6096.9387755102	316.113881033097
6103.31632653061	316.188966315564
6109.69387755102	316.263345275376
6116.07142857143	316.337024236744
6122.44897959184	316.410009481859
6128.82653061224	316.482307251014
6135.20408163265	316.553923742697
6141.58163265306	316.624865113534
6147.95918367347	316.695137478171
6154.33673469388	316.764746909481
6160.71428571429	316.833699438621
6167.09183673469	316.902001054917
6173.4693877551	316.969657705909
6179.84693877551	317.036675297549
6186.22448979592	317.103059694223
6192.60204081633	317.168816718627
6198.97959183673	317.233952151973
6205.35714285714	317.29847173413
6211.73469387755	317.362381163591
6218.11224489796	317.425686097458
6224.48979591837	317.488392151695
6230.86734693878	317.550504901229
6237.24489795918	317.612029879868
6243.62244897959	317.672972580449
6250	317.733338455059
6256.37755102041	317.793132915093
6262.75510204082	317.852361331188
6269.13265306122	317.911029033507
6275.51020408163	317.969141311892
6281.88775510204	318.026703415864
6288.26530612245	318.083720554691
6294.64285714286	318.140197897677
6301.02040816327	318.196140574281
6307.39795918367	318.251553674075
6313.77551020408	318.306442246974
6320.15306122449	318.360811303468
6326.5306122449	318.414665814696
6332.90816326531	318.468010712455
6339.28571428571	318.520850889512
6345.66326530612	318.573191199788
6352.04081632653	318.625036458367
6358.41836734694	318.676391441647
6364.79591836735	318.727260887639
6371.17346938776	318.777649496103
6377.55102040816	318.827561928542
6383.92857142857	318.877002808493
6390.30612244898	318.925976721764
6396.68367346939	318.974488216515
6403.0612244898	319.022541803332
6409.4387755102	319.070141955566
6415.81632653061	319.117293109514
6422.19387755102	319.163999664455
6428.57142857143	319.210265982862
6434.94897959184	319.2560963907
6441.32653061224	319.301495177568
6447.70408163265	319.346466596739
6454.08163265306	319.391014865477
6460.45918367347	319.435144165282
6466.83673469388	319.478858641969
6473.21428571429	319.522162405806
6479.59183673469	319.56505953185
6485.9693877551	319.607554060139
6492.34693877551	319.649649995733
6498.72448979592	319.691351308986
6505.10204081633	319.732661935828
6511.47959183673	319.77358577791
6517.85714285714	319.814126702676
6524.23469387755	319.854288543712
6530.61224489796	319.89407510097
6536.98979591837	319.933490140855
6543.36734693878	319.972537396413
6549.74489795918	320.011220567657
6556.12244897959	320.049543321754
6562.5	320.087509293087
6568.87755102041	320.125122083552
6575.25510204082	320.162385262834
6581.63265306122	320.199302368541
6588.01020408163	320.235876906315
6594.38775510204	320.272112350182
6600.76530612245	320.308012142766
6607.14285714286	320.343579695378
6613.52040816327	320.378818388241
6619.89795918367	320.4137315708
6626.27551020408	320.448322561899
6632.65306122449	320.482594649861
6639.0306122449	320.516551092806
6645.40816326531	320.550195118905
6651.78571428571	320.583529926504
6658.16326530612	320.616558684276
6664.54081632653	320.649284531551
6670.91836734694	320.681710578525
6677.29591836735	320.713839906345
6683.67346938776	320.745675567365
6690.05102040816	320.77722058543
6696.42857142857	320.808477956046
6702.80612244898	320.839450646475
6709.18367346939	320.870141596058
6715.5612244898	320.900553716446
6721.9387755102	320.930689891753
6728.31632653061	320.960552978448
6734.69387755102	320.990145806781
6741.07142857143	321.019471181487
6747.44897959184	321.048531846473
6753.82653061224	321.07733071596
6760.20408163265	321.105870277071
6766.58163265306	321.134150032787
6772.95918367347	321.162201124813
6779.33673469388	321.189917651176
6785.71428571429	321.219587766197
6792.09183673469	321.255298129359
6798.4693877551	321.297251353812
6804.84693877551	321.342839116738
6811.22448979592	321.388237119262
6817.60204081633	321.429599444815
6823.97959183673	321.46679604271
6830.35714285714	321.495709823702
6836.73469387755	321.523880488305
6843.11224489796	321.559385207709
6849.48979591837	321.607337719975
6855.86734693878	321.670563982665
6862.24489795918	321.750257409351
6868.62244897959	321.846421689899
6875	321.958248840882
6881.37755102041	322.0844096273
6887.75510204082	322.223275967416
6894.13265306122	322.373087540581
6900.51020408163	322.532069161323
6906.88775510204	322.698511587255
6913.26530612245	322.87082403491
6919.64285714286	323.047564029764
6926.02040816327	323.227451794154
6932.39795918367	323.409374057273
6938.77551020408	323.592378903915
6945.15306122449	323.775665538583
6951.5306122449	323.958571666294
6957.90816326531	324.140559348351
6964.28571428571	324.321199438857
6970.66326530612	324.500156839533
6977.04081632653	324.677176811221
6983.41836734694	324.852071978132
6989.79591836735	325.024710420215
6996.17346938776	325.195005407531
7002.55102040816	325.362906500067
7008.92857142857	325.528391638313
7015.30612244898	325.691460547338
7021.68367346939	325.852129310663
7028.0612244898	326.010425869261
7034.4387755102	326.166386320689
7040.81632653061	326.320052035031
7047.19387755102	326.4714674061
7053.57142857143	326.620678116237
7059.94897959184	326.767729861573
7066.32653061224	326.912667447387
7072.70408163265	327.055534165237
7079.08163265306	327.196371415397
7085.45918367347	327.335218508131
7091.83673469388	327.472112589721
7098.21428571429	327.607088669814
7104.59183673469	327.740179729641
7110.9693877551	327.871416865005
7117.34693877551	328.000829449091
7123.72448979592	328.12844531855
7130.10204081633	328.254290959879
7136.47959183673	328.378391682999
7142.85714285714	328.500771782941
7149.23469387755	328.621454694211
7155.61224489796	328.740463123963
7161.98979591837	328.857819165741
7168.36734693878	328.973544398955
7174.74489795918	329.08765997383
7181.12244897959	329.200186679129
7187.5	329.311144995972
7193.87755102041	329.42055514225
7200.25510204082	329.528437106259
7206.63265306122	329.63481067087
7213.01020408163	329.7396954307
7219.38775510204	329.843110804783
7225.76530612245	329.945076043884
7232.14285714286	330.045610233607
7238.52040816327	330.144732295568
7244.89795918367	330.242460987105
7251.27551020408	330.338814898994
7257.65306122449	330.433812451785
7264.0306122449	330.527471893022
7270.40816326531	330.619811294049
7276.78571428571	330.710848546145
7283.16326530612	330.80060135701
7289.54081632653	330.889087248769
7295.91836734694	330.976323555645
7302.29591836735	331.062327421266
7308.67346938776	331.14711579752
7315.05102040816	331.230705444101
7321.42857142857	331.313112927648
7327.80612244898	331.39435462079
7334.18367346939	331.474446703064
7340.5612244898	331.553405161538
7346.9387755102	331.631245790868
7353.31632653061	331.707984194018
7359.69387755102	331.783635784086
7366.07142857143	331.858215785457
7372.44897959184	331.931739234326
7378.82653061224	332.004220980628
7385.20408163265	332.075675689961
7391.58163265306	332.146117844783
7397.95918367347	332.215561745441
7404.33673469388	332.28402151258
7410.71428571429	332.351511088889
7417.09183673469	332.418044240094
7423.4693877551	332.483634556661
7429.84693877551	332.548295456075
7436.22448979592	332.61204018435
7442.60204081633	332.674881816969
7448.97959183673	332.736833261114
7455.35714285714	332.797907257601
7461.73469387755	332.858116382105
7468.11224489796	332.917473046431
7474.48979591837	332.975989500846
7480.86734693878	333.033677835733
7487.24489795918	333.090549982567
7493.62244897959	333.146617715749
7500	333.201892654694
7506.37755102041	333.256386265244
7512.75510204082	333.310109860682
7519.13265306122	333.36307460394
7525.51020408163	333.415291509382
7531.88775510204	333.466771443944
7538.26530612245	333.517525128557
7544.64285714286	333.567563140319
7551.02040816327	333.616895914043
7557.39795918367	333.66553374323
7563.77551020408	333.713486781972
7570.15306122449	333.760765046857
7576.5306122449	333.80737841828
7582.90816326531	333.853336641543
7589.28571428571	333.898649328974
7595.66326530612	333.94332596156
7602.04081632653	333.987375890003
7608.41836734694	334.030808336229
7614.79591836735	334.073632395364
7621.17346938776	334.11585703715
7627.55102040816	334.157491106902
7633.92857142857	334.198543327377
7640.30612244898	334.239022300484
7646.68367346939	334.27893650845
7653.0612244898	334.318294314975
7659.4387755102	334.357103967173
7665.81632653061	334.395373597033
7672.19387755102	334.43311122238
7678.57142857143	334.470324748389
7684.94897959184	334.507021969334
7691.32653061224	334.543210569842
7697.70408163265	334.578898125817
7704.08163265306	334.614092106215
7710.45918367347	334.64879987453
7716.83673469388	334.683028689815
7723.21428571429	334.716785707852
7729.59183673469	334.750077982876
7735.9693877551	334.782912468862
7742.34693877551	334.815296020382
7748.72448979592	334.847235394079
7755.10204081633	334.878737250182
7761.47959183673	334.909808153594
7767.85714285714	334.940454574786
7774.23469387755	334.970682891417
7780.61224489796	335.000499389623
7786.98979591837	335.029910264895
7793.36734693878	335.058921623229
7799.74489795918	335.087539482633
7806.12244897959	335.115769774236
7812.5	335.143618343066
7818.87755102041	335.171090949435
7825.25510204082	335.198193270239
7831.63265306122	335.22493089988
7838.01020408163	335.251309351142
7844.38775510204	335.277334056626
7850.76530612245	335.303010369854
7857.14285714286	335.328343566033
7863.52040816327	335.353338843151
7869.89795918367	335.378001323274
7876.27551020408	335.402336053501
7882.65306122449	335.426348006664
7889.0306122449	335.450042082603
7895.40816326531	335.473423109271
7901.78571428571	335.496495843515
7908.16326530612	335.519264971914
7914.54081632653	335.541735112033
7920.91836734694	335.563910813364
7927.29591836735	335.585796557985
7933.67346938776	335.607396761595
7940.05102040816	335.628715774613
7946.42857142857	335.649757882986
7952.80612244898	335.670527308838
7959.18367346939	335.691028211612
7965.5612244898	335.711264689006
7971.9387755102	335.731240777626
7978.31632653061	335.75096045379
7984.69387755102	335.770427634601
7991.07142857143	335.789646178746
7997.44897959184	335.80861988707
8003.82653061224	335.82735250353
8010.20408163265	335.845847716127
8016.58163265306	335.864109157577
8022.95918367347	335.882140405919
8029.33673469388	335.899944985523
8035.71428571429	335.917526367872
8042.09183673469	335.934887972117
8048.4693877551	335.952033165833
8054.84693877551	335.968965265923
8061.22448979592	335.985687539302
8067.60204081633	336.002203203392
8073.97959183673	336.018515426998
8080.35714285714	336.034627331083
8086.73469387755	336.050541989326
8093.11224489796	336.066262428699
8099.48979591837	336.08179163033
8105.86734693878	336.097132530165
8112.24489795918	336.112288019437
8118.62244897959	336.127260945367
8125	336.142054111926
8131.37755102041	336.156670280403
8137.75510204082	336.171112169856
8144.13265306122	336.185382457886
8150.51020408163	336.199483781288
8156.88775510204	336.213418736513
8163.26530612245	336.227189880207
8169.64285714286	336.240799729948
8176.02040816327	336.254250764803
8182.39795918367	336.267545425724
8188.77551020408	336.28068611619
8195.15306122449	336.293675202849
8201.5306122449	336.306515015983
8207.90816326531	336.319207849924
8214.28571428571	336.33175596373
8220.66326530612	336.344161581724
8227.04081632653	336.356426893887
8233.41836734694	336.36855405635
8239.79591836735	336.380545192021
8246.17346938776	336.392402391045
8252.55102040816	336.404127711152
8258.92857142857	336.415723178236
8265.30612244898	336.427190786883
8271.68367346939	336.438532500761
8278.0612244898	336.449750253002
8284.4387755102	336.460845946779
8290.81632653061	336.471821455763
8297.19387755102	336.482678624444
8303.57142857143	336.493419268591
8309.94897959184	336.504045175769
8316.32653061224	336.514558105731
8322.70408163265	336.524959790714
8329.08163265306	336.53525193596
8335.45918367347	336.545436220151
8341.83673469388	336.555514295729
8348.21428571429	336.565487789252
8354.59183673469	336.575358301882
8360.9693877551	336.585127409768
8367.34693877551	336.594796664312
8373.72448979592	336.604367592591
8380.10204081633	336.613841697787
8386.47959183673	336.623220459507
8392.85714285714	336.632505334056
8399.23469387755	336.641697754883
8405.61224489796	336.650799132946
8411.98979591837	336.659810856976
8418.36734693878	336.668734293803
8424.74489795918	336.677570788767
8431.12244897959	336.686321666036
8437.5	336.694988228833
8443.87755102041	336.703571759814
8450.25510204082	336.712073521426
8456.63265306122	336.720494756167
8463.01020408163	336.728836686836
8469.38775510204	336.737100516916
8475.76530612245	336.745287430877
8482.14285714286	336.753398594392
8488.52040816327	336.761435154637
8494.89795918367	336.769398240634
8501.27551020408	336.777288963512
8507.65306122449	336.785108416706
8514.0306122449	336.792857676292
8520.40816326531	336.80053780128
8526.78571428571	336.808149833828
8533.16326530612	336.815694799472
8539.54081632653	336.823173707448
8545.91836734694	336.830587550944
8552.29591836735	336.837937307283
8558.67346938776	336.845223938188
8565.05102040816	336.852448390075
8571.42857142857	336.859611594257
8577.80612244898	336.866714467131
8584.18367346939	336.87375791046
8590.5612244898	336.880742811622
8596.9387755102	336.887670043782
8603.31632653061	336.894540466101
8609.69387755102	336.901354924008
8616.07142857143	336.90811424941
8622.44897959184	336.914819260839
8628.82653061224	336.9214707637
8635.20408163265	336.928069550503
8641.58163265306	336.934616401038
8647.95918367347	336.941112082534
8654.33673469388	336.94755734991
8660.71428571429	336.953952945972
8667.09183673469	336.960299601559
8673.4693877551	336.966598035734
8679.84693877551	336.972848956006
8686.22448979592	336.979053058506
8692.60204081633	336.985211028113
8698.97959183673	336.991323538673
8705.35714285714	336.997391253185
8711.73469387755	337.003414823951
8718.11224489796	337.009394892716
8724.48979591837	337.01533209088
8730.86734693878	337.021227039663
8737.24489795918	337.027080350222
8743.62244897959	337.032892623828
8750	337.038664452044
8756.37755102041	337.044396416874
8762.75510204082	337.05008909087
8769.13265306122	337.055743037324
8775.51020408163	337.061358810421
8781.88775510204	337.066936955359
8788.26530612245	337.07247800848
8794.64285714286	337.077982497444
8801.02040816327	337.083450941366
8807.39795918367	337.088883850916
8813.77551020408	337.094281728472
8820.15306122449	337.099645068274
8826.5306122449	337.104974356533
8832.90816326531	337.110270071541
8839.28571428571	337.115532683825
8845.66326530612	337.120762656277
8852.04081632653	337.125960444252
8858.41836734694	337.131126495682
8864.79591836735	337.136261251228
8871.17346938776	337.141365144388
8877.55102040816	337.14643860158
8883.92857142857	337.151482042281
8890.30612244898	337.156495879149
8896.68367346939	337.16148051812
8903.0612244898	337.166436358492
8909.4387755102	337.171363793068
8915.81632653061	337.176263208258
8922.19387755102	337.181134984156
8928.57142857143	337.185979494652
8934.94897959184	337.190797107547
8941.32653061224	337.195588184646
8947.70408163265	337.200353081832
8954.08163265306	337.205092149183
8960.45918367347	337.209805731073
8966.83673469388	337.214494166249
8973.21428571429	337.219157787912
8979.59183673469	337.223796923832
8985.9693877551	337.228411896433
8992.34693877551	337.233003022856
8998.72448979592	337.23757061506
9005.10204081633	337.242114979916
9011.47959183673	337.246636419282
9017.85714285714	337.251135230069
9024.23469387755	337.255611704337
9030.61224489796	337.260066129384
9036.98979591837	337.264498787804
9043.36734693878	337.268909957563
9049.74489795918	337.273299912092
9056.12244897959	337.277668920355
9062.5	337.282017246907
9068.87755102041	337.286345151981
9075.25510204082	337.290652891558
9081.63265306122	337.29494071744
9088.01020408163	337.299208877295
9094.38775510204	337.303457614751
9100.76530612245	337.307687169461
9107.14285714286	337.31189777715
9113.52040816327	337.316089669687
9119.89795918367	337.320263075159
9126.27551020408	337.324418217927
9132.65306122449	337.328555318677
9139.0306122449	337.332674594489
9145.40816326531	337.336776258906
9151.78571428571	337.340860521978
9158.16326530612	337.344927590317
9164.54081632653	337.348977667167
9170.91836734694	337.353010952458
9177.29591836735	337.357027642851
9183.67346938776	337.361027931792
9190.05102040816	337.36501200958
9196.42857142857	337.368980063408
9202.80612244898	337.372932277409
9209.18367346939	337.376868832717
9215.5612244898	337.380789907517
9221.9387755102	337.38469567709
9228.31632653061	337.388586313853
9234.69387755102	337.39246198742
9241.07142857143	337.396322864651
9247.44897959184	337.400169109679
9253.82653061224	337.404000883969
9260.20408163265	337.407818346364
9266.58163265306	337.411621653126
9272.95918367347	337.41541095797
9279.33673469388	337.419186412117
9285.71428571429	337.422948164339
9292.09183673469	337.426696360988
9298.4693877551	337.430431146039
9304.84693877551	337.434152661137
9311.22448979592	337.437861045637
9317.60204081633	337.441556436627
9323.97959183673	337.445238968978
9330.35714285714	337.448908775383
9336.73469387755	337.452565986392
9343.11224489796	337.456210730435
9349.48979591837	337.459843133875
9355.86734693878	337.463463321037
9362.24489795918	337.46707141424
9368.62244897959	337.470667533825
9375	337.474251798202
9381.37755102041	337.477824323878
9387.75510204082	337.481385225476
9394.13265306122	337.484934615783
9400.51020408163	337.488472605777
9406.88775510204	337.491999304653
9413.26530612245	337.495514819852
9419.64285714286	337.499019257099
9426.02040816327	337.502512720428
9432.39795918367	337.505995312205
9438.77551020408	337.50946713316
9445.15306122449	337.51292828242
9451.5306122449	337.516378857531
9457.90816326531	337.519818954482
9464.28571428571	337.523248667734
9470.66326530612	337.526668090251
9477.04081632653	337.530077313518
9483.41836734694	337.533476427567
9489.79591836735	337.536865521006
9496.17346938776	337.540244681042
9502.55102040816	337.543613993498
9508.92857142857	337.546973542846
9515.30612244898	337.550323412224
9521.68367346939	337.553663683464
9528.0612244898	337.556994437105
9534.4387755102	337.560315752423
9540.81632653061	337.563627707453
9547.19387755102	337.566930379003
9553.57142857143	337.57022384268
9559.94897959184	337.57350817291
9566.32653061224	337.57678344296
9572.70408163265	337.580049724952
9579.08163265306	337.583307089886
9585.45918367347	337.586555607661
9591.83673469388	337.589795347093
9598.21428571429	337.593026375927
9604.59183673469	337.596248760865
9610.9693877551	337.599462567581
9617.34693877551	337.602667860731
9623.72448979592	337.605864703981
9630.10204081633	337.609053160017
9636.47959183673	337.612233290568
9642.85714285714	337.615405156413
9649.23469387755	337.618568817405
9655.61224489796	337.621724332486
9661.98979591837	337.624871759701
9668.36734693878	337.62801115621
9674.74489795918	337.63114257831
9681.12244897959	337.634266081446
9687.5	337.637381720227
9693.87755102041	337.640489548436
9700.25510204082	337.64358961905
9706.63265306122	337.646681984253
9713.01020408163	337.649766695446
9719.38775510204	337.65284380326
9725.76530612245	337.655913357577
9732.14285714286	337.658975407535
9738.52040816327	337.662030001542
9744.89795918367	337.665077187292
9751.27551020408	337.668117011775
9757.65306122449	337.671149521288
9764.0306122449	337.674174761449
9770.40816326531	337.677192777207
9776.78571428571	337.680203612858
9783.16326530612	337.683207312046
9789.54081632653	337.686203917787
9795.91836734694	337.689193472472
9802.29591836735	337.692176017877
9808.67346938776	337.695151595178
9815.05102040816	337.698120244959
9821.42857142857	337.701082007224
9827.80612244898	337.704036921402
9834.18367346939	337.706985026364
9840.5612244898	337.709926360427
9846.9387755102	337.712860961367
9853.31632653061	337.715788866425
9859.69387755102	337.71871011232
9866.07142857143	337.721624735255
9872.44897959184	337.724532770928
9878.82653061224	337.727434254537
9885.20408163265	337.730329220796
9891.58163265306	337.733217703936
9897.95918367347	337.736099737715
9904.33673469388	337.738975355428
9910.71428571429	337.741844589916
9917.09183673469	337.74470747357
9923.4693877551	337.747564038341
9929.84693877551	337.750414315748
9936.22448979592	337.753258336885
9942.60204081633	337.756096132426
9948.97959183673	337.758927732636
9955.35714285714	337.761753167378
9961.73469387755	337.764572466116
9968.11224489796	337.767385657924
9974.48979591837	337.770192771495
9980.86734693878	337.772993835143
9987.24489795918	337.775788876814
9993.62244897959	337.77857792409
10000	337.781361004195
10006.3775510204	337.784138144002
10012.7551020408	337.78690937004
10019.1326530612	337.789674708496
10025.5102040816	337.792434185227
10031.887755102	337.79518782576
10038.2653061224	337.797935655302
10044.6428571429	337.800677698741
10051.0204081633	337.803413980656
10057.3979591837	337.80614452532
10063.7755102041	337.808869356705
10070.1530612245	337.811588498488
10076.5306122449	337.814301974057
10082.9081632653	337.817009806512
10089.2857142857	337.819712018676
10095.6632653061	337.822408633094
10102.0408163265	337.825099672042
10108.4183673469	337.827785157529
10114.7959183673	337.830465111302
10121.1734693878	337.833139554853
10127.5510204082	337.835808509418
10133.9285714286	337.838471995989
10140.306122449	337.841130035309
10146.6836734694	337.843782647886
10153.0612244898	337.846429853988
10159.4387755102	337.849071673655
10165.8163265306	337.851708126695
10172.193877551	337.854339232697
10178.5714285714	337.856965011025
10184.9489795918	337.85958548083
10191.3265306122	337.862200661049
10197.7040816327	337.864810570412
10204.0816326531	337.867415227439
10210.4591836735	337.870014650453
10216.8367346939	337.872608857576
10223.2142857143	337.875197866735
10229.5918367347	337.877781695664
10235.9693877551	337.880360361912
10242.3469387755	337.88293388284
10248.7244897959	337.885502275626
10255.1020408163	337.888065557271
10261.4795918367	337.890623744598
10267.8571428571	337.893176854258
10274.2346938776	337.895724902732
10280.612244898	337.898267906332
10286.9897959184	337.900805881208
10293.3673469388	337.903338843346
10299.7448979592	337.905866808573
10306.1224489796	337.908389792562
10312.5	337.91090781083
10318.8775510204	337.913420878743
10325.2551020408	337.915929011519
10331.6326530612	337.918432224231
10338.0102040816	337.920930531806
10344.387755102	337.92342394903
10350.7653061224	337.925912490552
10357.1428571429	337.928396170884
10363.5204081633	337.930875004401
10369.8979591837	337.933349005349
10376.2755102041	337.935818187843
10382.6530612245	337.938282565869
10389.0306122449	337.94074215329
10395.4081632653	337.943196963843
10401.7857142857	337.945647011144
10408.1632653061	337.948092308691
10414.5408163265	337.950532869862
10420.9183673469	337.952968707923
10427.2959183673	337.955399836022
10433.6734693878	337.957826267198
10440.0510204082	337.960248014379
10446.4285714286	337.962665090385
10452.806122449	337.96507750793
10459.1836734694	337.967485279623
10465.5612244898	337.96988841797
10471.9387755102	337.972286935374
10478.3163265306	337.974680844142
10484.693877551	337.977070156479
10491.0714285714	337.979454884497
10497.4489795918	337.98183504021
10503.8265306122	337.984210635541
10510.2040816327	337.98658168232
10516.5816326531	337.988948192286
10522.9591836735	337.991310177091
10529.3367346939	337.993667648297
10535.7142857143	337.996020617383
10542.0918367347	337.998369095739
10548.4693877551	338.000713094675
10554.8469387755	338.003052625418
10561.2244897959	338.005387699113
10567.6020408163	338.007718326828
10573.9795918367	338.010044519551
10580.3571428571	338.012366288192
10586.7346938776	338.014683643587
10593.112244898	338.016996596496
10599.4897959184	338.019305157608
10605.8673469388	338.021609337536
10612.2448979592	338.023909146825
10618.6224489796	338.026204595947
10625	338.028495695309
10631.3775510204	338.030782455245
10637.7551020408	338.033064886026
10644.1326530612	338.035342997856
10650.5102040816	338.037616800873
10656.887755102	338.039886305152
10663.2653061224	338.042151520706
10669.6428571429	338.044412457485
10676.0204081633	338.046669125377
10682.3979591837	338.048921534212
10688.7755102041	338.05116969376
10695.1530612245	338.053413613732
10701.5306122449	338.055653303781
10707.9081632653	338.057888773506
10714.2857142857	338.060120032448
10720.6632653061	338.062347090094
10727.0408163265	338.064569955877
10733.4183673469	338.066788639175
10739.7959183673	338.069003149317
10746.1734693878	338.071213495575
10752.5510204082	338.073419687176
10758.9285714286	338.075621733292
10765.306122449	338.077819643048
10771.6836734694	338.080013425519
10778.0612244898	338.082203089733
10784.4387755102	338.084388644668
10790.8163265306	338.086570099259
10797.193877551	338.088747462392
10803.5714285714	338.090920742908
10809.9489795918	338.093089949605
10816.3265306122	338.095255091235
10822.7040816327	338.097416176506
10829.0816326531	338.099573214084
10835.4591836735	338.101726212594
10841.8367346939	338.103875180617
10848.2142857143	338.106020126694
10854.5918367347	338.108161059324
10860.9693877551	338.110297986968
10867.3469387755	338.112430918045
10873.7244897959	338.114559860938
10880.1020408163	338.116684823988
10886.4795918367	338.118805815502
10892.8571428571	338.120922843745
10899.2346938776	338.123035916949
10905.612244898	338.125145043308
10911.9897959184	338.12725023098
10918.3673469388	338.129351488086
10924.7448979592	338.131448822714
10931.1224489796	338.133542242918
10937.5	338.135631756715
10943.8775510204	338.137717372091
10950.2551020408	338.139799096996
10956.6326530612	338.141876939351
10963.0102040816	338.14395090704
10969.387755102	338.146021007917
10975.7653061224	338.148087249807
10982.1428571429	338.150149640499
10988.5204081633	338.152208187754
10994.8979591837	338.154262899301
11001.2755102041	338.156313782841
11007.6530612245	338.158360846044
11014.0306122449	338.160404096549
11020.4081632653	338.162443541969
11026.7857142857	338.164479189886
11033.1632653061	338.166511047855
11039.5408163265	338.168539123402
11045.9183673469	338.170563424025
11052.2959183673	338.172583957197
11058.6734693878	338.174600730361
11065.0510204082	338.176613750935
11071.4285714286	338.17862302631
11077.806122449	338.180628563851
11084.1836734694	338.182630370897
11090.5612244898	338.184628454762
11096.9387755102	338.186622822734
11103.3163265306	338.188613482076
11109.693877551	338.190600440026
11116.0714285714	338.192583703799
11122.4489795918	338.194563280585
11128.8265306122	338.196539177551
11135.2040816327	338.198511401837
11141.5816326531	338.200479960563
11147.9591836735	338.202444860826
11154.3367346939	338.204406109697
11160.7142857143	338.206363714228
11167.0918367347	338.208317681445
11173.4693877551	338.210268018354
11179.8469387755	338.21221473194
11186.2244897959	338.214157829163
11192.6020408163	338.216097316964
11198.9795918367	338.218033202262
11205.3571428571	338.219965491955
11211.7346938776	338.221894192919
11218.112244898	338.223819312011
11224.4897959184	338.225740856067
11230.8673469388	338.227658831901
11237.2448979592	338.229573246309
11243.6224489796	338.231484106066
11250	338.233391417928
11256.3775510204	338.235295188631
11262.7551020408	338.237195424892
11269.1326530612	338.239092133407
11275.5102040816	338.240985320856
11281.887755102	338.242874993898
11288.2653061224	338.244761159174
11294.6428571429	338.246643823306
11301.0204081633	338.248522992898
11307.3979591837	338.250398674537
11313.7755102041	338.25227087479
11320.1530612245	338.254139600206
11326.5306122449	338.256004857319
11332.9081632653	338.257866652643
11339.2857142857	338.259724992674
11345.6632653061	338.261579883894
11352.0408163265	338.263431332764
11358.4183673469	338.265279345731
11364.7959183673	338.267123929224
11371.1734693878	338.268965089654
11377.5510204082	338.270802833418
11383.9285714286	338.272637166895
11390.306122449	338.274468096447
11396.6836734694	338.276295628421
11403.0612244898	338.278119769147
11409.4387755102	338.279940524941
11415.8163265306	338.281757902101
11422.193877551	338.28357190691
11428.5714285714	338.285382545635
11434.9489795918	338.287189824529
11441.3265306122	338.288993749828
11447.7040816327	338.290794327754
11454.0816326531	338.292591564512
11460.4591836735	338.294385466294
11466.8367346939	338.296176039276
11473.2142857143	338.29796328962
11479.5918367347	338.299747223471
11485.9693877551	338.301527846963
11492.3469387755	338.303305166213
11498.7244897959	338.305079187323
11505.1020408163	338.306849916383
11511.4795918367	338.308617359466
11517.8571428571	338.310381522635
11524.2346938776	338.312142411934
11530.612244898	338.313900033396
11536.9897959184	338.315654393039
11543.3673469388	338.317405496869
11549.7448979592	338.319153350876
11556.1224489796	338.320897961038
11562.5	338.322639333318
11568.8775510204	338.324377473668
11575.2551020408	338.326112388023
11581.6326530612	338.327844082309
11588.0102040816	338.329572562434
11594.387755102	338.331297834298
11600.7653061224	338.333019903783
11607.1428571429	338.334738776763
11613.5204081633	338.336454459094
11619.8979591837	338.338166956624
11626.2755102041	338.339876275184
11632.6530612245	338.341582420595
11639.0306122449	338.343285398665
11645.4081632653	338.344985215188
11651.7857142857	338.346681875948
11658.1632653061	338.348375386715
11664.5408163265	338.350065753246
11670.9183673469	338.351752981287
11677.2959183673	338.353437076571
11683.6734693878	338.35511804482
11690.0510204082	338.356795891742
11696.4285714286	338.358470623036
11702.806122449	338.360142244385
11709.1836734694	338.361810761463
11715.5612244898	338.363476179932
11721.9387755102	338.365138505441
11728.3163265306	338.366797743628
11734.693877551	338.368453900119
11741.0714285714	338.370106980528
11747.4489795918	338.371756990459
11753.8265306122	338.373403935503
11760.2040816327	338.375047821241
11766.5816326531	338.376688653239
11772.9591836735	338.378326437057
11779.3367346939	338.37996117824
11785.7142857143	338.381592882322
11792.0918367347	338.383221554827
11798.4693877551	338.384847201268
11804.8469387755	338.386469827146
11811.2244897959	338.38808943795
11817.6020408163	338.38970603916
11823.9795918367	338.391319636245
11830.3571428571	338.392930234661
11836.7346938776	338.394537839855
11843.112244898	338.396142457262
11849.4897959184	338.397744092308
11855.8673469388	338.399342750407
11862.2448979592	338.400938436962
11868.6224489796	338.402531157365
11875	338.404120916999
11881.3775510204	338.405707721236
11887.7551020408	338.407291575436
11894.1326530612	338.40887248495
11900.5102040816	338.410450455118
11906.887755102	338.412025491271
11913.2653061224	338.413597598726
11919.6428571429	338.415166782795
11926.0204081633	338.416733048774
11932.3979591837	338.418296401953
11938.7755102041	338.41985684761
11945.1530612245	338.421414391014
11951.5306122449	338.422969037421
11957.9081632653	338.424520792081
11964.2857142857	338.426069660231
11970.6632653061	338.427615647098
11977.0408163265	338.429158757901
11983.4183673469	338.430698997848
11989.7959183673	338.432236372136
11996.1734693878	338.433770885953
12002.5510204082	338.435302544479
12008.9285714286	338.43683135288
12015.306122449	338.438357316316
12021.6836734694	338.439880439936
12028.0612244898	338.441400728878
12034.4387755102	338.442918188272
12040.8163265306	338.444432823239
12047.193877551	338.445944638887
12053.5714285714	338.447453640317
12059.9489795918	338.448959832621
12066.3265306122	338.45046322088
12072.7040816327	338.451963810166
12079.0816326531	338.453461605541
12085.4591836735	338.454956612058
12091.8367346939	338.456448834761
12098.2142857143	338.457938278684
12104.5918367347	338.459424948852
12110.9693877551	338.46090885028
12117.3469387755	338.462389987975
12123.7244897959	338.463868366933
12130.1020408163	338.465343992141
12136.4795918367	338.46681686858
12142.8571428571	338.468287001217
12149.2346938776	338.469754395012
12155.612244898	338.471219054918
12161.9897959184	338.472680985874
12168.3673469388	338.474140192815
12174.7448979592	338.475596680663
12181.1224489796	338.477050454334
12187.5	338.478501518733
12193.8775510204	338.479949878756
12200.2551020408	338.481395539291
12206.6326530612	338.482838505218
12213.0102040816	338.484278781404
12219.387755102	338.485716372712
12225.7653061224	338.487151283994
12232.1428571429	338.488583520092
12238.5204081633	338.490013085841
12244.8979591837	338.491439986067
12251.2755102041	338.492864225586
12257.6530612245	338.494285809206
12264.0306122449	338.495704741727
12270.4081632653	338.497121027938
12276.7857142857	338.498534672623
12283.1632653061	338.499945680554
12289.5408163265	338.501354056496
12295.9183673469	338.502759805205
12302.2959183673	338.504162931429
12308.6734693878	338.505563439905
12315.0510204082	338.506961335365
12321.4285714286	338.508356622529
12327.806122449	338.509749306112
12334.1836734694	338.511139390819
12340.5612244898	338.512526881344
12346.9387755102	338.513911782377
12353.3163265306	338.515294098596
12359.693877551	338.516673834672
12366.0714285714	338.518050995269
12372.4489795918	338.51942558504
12378.8265306122	338.520797608632
12385.2040816327	338.522167070681
12391.5816326531	338.523533975818
12397.9591836735	338.524898328663
12404.3367346939	338.526260133828
12410.7142857143	338.527619395919
12417.0918367347	338.528976119532
12423.4693877551	338.530330309254
12429.8469387755	338.531681969665
12436.2244897959	338.533031105338
12442.6020408163	338.534377720835
12448.9795918367	338.535721820712
12455.3571428571	338.537063409516
12461.7346938776	338.538402491787
12468.112244898	338.539739072055
12474.4897959184	338.541073154845
12480.8673469388	338.542404744669
12487.2448979592	338.543733846036
12493.6224489796	338.545060463445
12500	338.546384601386


==> tiks/dyn-ecco/sig4-9-e-1.tsv <==
0	279.150000073505
6.37755102040816	279.150408865989
12.7551020408163	279.15034838607
19.1326530612245	279.150184814619
25.5102040816327	279.149770817175
31.8877551020408	279.149153502454
38.265306122449	279.148559665972
44.6428571428571	279.149144054082
51.0204081632653	279.152640695749
57.3979591836735	279.15943956389
63.7755102040816	279.171665082701
70.1530612244898	279.19146040901
76.530612244898	279.220678057715
82.9081632653061	279.260618362297
89.2857142857143	279.311992002275
95.6632653061225	279.374960256858
102.040816326531	279.449253091249
108.418367346939	279.534310707502
114.795918367347	279.629404349314
121.173469387755	279.733722205486
127.551020408163	279.846426444296
133.928571428571	279.96668952887
140.30612244898	280.093716319292
146.683673469388	280.226757128345
153.061224489796	280.36511459949
159.438775510204	280.508145984055
165.816326530612	280.655262925696
172.19387755102	280.805929815827
178.571428571429	280.959660907615
184.948979591837	281.116016835993
191.326530612245	281.27460115276
197.704081632653	281.435056930879
204.081632653061	281.597063161154
210.459183673469	281.760331450439
216.836734693878	281.924603057922
223.214285714286	282.089646091307
229.591836734694	282.255252795207
235.969387755102	282.421237191214
242.34693877551	282.587432996909
248.724489795918	282.753691615418
255.102040816327	282.919880318621
261.479591836735	283.085880673788
267.857142857143	283.251587136507
274.234693877551	283.416905689079
280.612244897959	283.581752661778
286.989795918367	283.746053708555
293.367346938775	283.909742853967
299.744897959184	284.072761606535
306.122448979592	284.235058197598
312.5	284.396586914892
318.877551020408	284.557307461396
325.255102040816	284.717184388424
331.632653061225	284.876186606039
338.010204081633	285.034286942192
344.387755102041	285.191461721414
350.765306122449	285.347690402789
357.142857142857	285.50295526547
363.520408163265	285.65724111315
369.897959183673	285.810535003954
376.275510204082	285.962826018464
382.65306122449	286.114105055656
389.030612244898	286.264364636341
395.408163265306	286.413598731625
401.785714285714	286.561802614541
408.163265306122	286.708972724883
414.540816326531	286.855106541708
420.918367346939	287.000202474026
427.295918367347	287.144259765653
433.673469387755	287.287278404989
440.051020408163	287.429259043892
446.428571428571	287.570202927852
452.80612244898	287.71011183407
459.183673469388	287.848988012037
465.561224489796	287.98683413214
471.938775510204	288.123653241089
478.316326530612	288.259448720829
484.69387755102	288.394224250387
491.071428571429	288.527983773124
497.448979591837	288.660731468081
503.826530612245	288.792471722699
510.204081632653	288.923209108642
516.581632653061	289.052948360878
522.959183673469	289.18169435893
529.336734693878	289.309452109087
535.714285714286	289.43622672906
542.091836734694	289.562023434578
548.469387755102	289.686847526948
554.84693877551	289.810704381694
561.224489795918	289.93359943874
567.602040816327	290.055538193716
573.979591836735	290.176526189753
580.357142857143	290.296569010268
586.734693877551	290.415672272637
593.112244897959	290.533841622461
599.489795918367	290.651082728255
605.867346938776	290.76740127682
612.244897959184	290.882802969122
618.622448979592	290.997293516488
625	291.110878637216
631.377551020408	291.223564053551
637.755102040816	291.335355488954
644.132653061224	291.446258665623
650.510204081633	291.556279302298
656.887755102041	291.665423112246
663.265306122449	291.773695801446
669.642857142857	291.881103066988
676.020408163265	291.987650595619
682.397959183673	292.093344062356
688.775510204082	292.198189129318
695.15306122449	292.302191444664
701.530612244898	292.405356641598
707.908163265306	292.507690337411
714.285714285714	292.609198132738
720.663265306122	292.709885610841
727.040816326531	292.80975833687
733.418367346939	292.908821857249
739.795918367347	293.007081699187
746.173469387755	293.104543370157
752.551020408163	293.201212357348
758.928571428571	293.297094127292
765.30612244898	293.392194125524
771.683673469388	293.486517776168
778.061224489796	293.580070481555
784.438775510204	293.672857622007
790.816326530612	293.764884555571
797.19387755102	293.856156617669
803.571428571429	293.946679120883
809.948979591837	294.036457354801
816.326530612245	294.125496585797
822.704081632653	294.213802056741
829.081632653061	294.301378986914
835.459183673469	294.38823257188
841.836734693878	294.474367983262
848.214285714286	294.55979036857
854.591836734694	294.644504851166
860.969387755102	294.728516530142
867.34693877551	294.811830480104
873.724489795918	294.894451751119
880.102040816327	294.976385368678
886.479591836735	295.057636333572
892.857142857143	295.138209621718
899.234693877551	295.218110184186
905.612244897959	295.297342947146
911.989795918367	295.375912811728
918.367346938776	295.453824653938
924.744897959184	295.531083324702
931.122448979592	295.607693649805
937.5	295.683660429735
943.877551020408	295.758988439714
950.255102040816	295.833682429713
956.632653061224	295.907747124368
963.010204081633	295.981187222874
969.387755102041	296.054007399074
975.765306122449	296.126212301443
982.142857142857	296.197806552979
988.520408163265	296.268794751196
994.897959183673	296.339181468204
1001.27551020408	296.408971250675
1007.65306122449	296.478168619728
1014.0306122449	296.546778071025
1020.40816326531	296.61480407481
1026.78571428571	296.68225107584
1033.16326530612	296.749123493351
1039.54081632653	296.815425721167
1045.91836734694	296.881162127719
1052.29591836735	296.94633705595
1058.67346938776	297.010954823382
1065.05102040816	297.075019722198
1071.42857142857	297.13853601924
1077.80612244898	297.201507955929
1084.18367346939	297.263939748403
1090.5612244898	297.325835587569
1096.9387755102	297.387199639059
1103.31632653061	297.448036043238
1109.69387755102	297.508348915341
1116.07142857143	297.568142345505
1122.44897959184	297.627420398701
1128.82653061224	297.68618711484
1135.20408163265	297.74444650888
1141.58163265306	297.802202570824
1147.95918367347	297.859459265688
1154.33673469388	297.916220533661
1160.71428571429	297.972490290177
1167.09183673469	298.02827242587
1173.4693877551	298.083570806646
1179.84693877551	298.138389273819
1186.22448979592	298.192731644159
1192.60204081633	298.246601709848
1198.97959183673	298.300003238622
1205.35714285714	298.352939973887
1211.73469387755	298.405415634716
1218.11224489796	298.457433915871
1224.48979591837	298.508998487969
1230.86734693878	298.560112997562
1237.24489795918	298.610781067111
1243.62244897959	298.66100629509
1250	298.710792256137
1256.37755102041	298.760142501098
1262.75510204082	298.80906055701
1269.13265306122	298.857549927281
1275.51020408163	298.90561409179
1281.88775510204	298.953256506907
1288.26530612245	299.000480605538
1294.64285714286	299.047289797309
1301.02040816327	299.093687468644
1307.39795918367	299.139676982753
1313.77551020408	299.185261679773
1320.15306122449	299.230444876909
1326.5306122449	299.275229868491
1332.90816326531	299.319619925978
1339.28571428571	299.363618298155
1345.66326530612	299.407228211232
1352.04081632653	299.450452868868
1358.41836734694	299.493295452252
1364.79591836735	299.535759120285
1371.17346938776	299.57784700966
1377.55102040816	299.619562234861
1383.92857142857	299.660907888331
1390.30612244898	299.701887040613
1396.68367346939	299.742502740397
1403.0612244898	299.782758014558
1409.4387755102	299.822655868356
1415.81632653061	299.862199285541
1422.19387755102	299.901391228364
1428.57142857143	299.940234637703
1434.94897959184	299.978732433235
1441.32653061224	300.016887513506
1447.70408163265	300.054702755959
1454.08163265306	300.092181017106
1460.45918367347	300.129325132671
1466.83673469388	300.166137917626
1473.21428571429	300.202622166267
1479.59183673469	300.238780652401
1485.9693877551	300.274616129452
1492.34693877551	300.310131330479
1498.72448979592	300.345328968323
1505.10204081633	300.380211735765
1511.47959183673	300.4147823056
1517.85714285714	300.449043330674
1524.23469387755	300.482997444072
1530.61224489796	300.516647259244
1536.98979591837	300.549995370046
1543.36734693878	300.583044350835
1549.74489795918	300.615796756653
1556.12244897959	300.648255123321
1562.5	300.680421967469
1568.87755102041	300.712299786697
1575.25510204082	300.743891059721
1581.63265306122	300.775198246443
1588.01020408163	300.806223788004
1594.38775510204	300.836970106974
1600.76530612245	300.86743960747
1607.14285714286	300.897634675187
1613.52040816327	300.927557677524
1619.89795918367	300.957210963751
1626.27551020408	300.986596865099
1632.65306122449	301.015717694794
1639.0306122449	301.044575748228
1645.40816326531	301.073173303097
1651.78571428571	301.101512619462
1658.16326530612	301.129595939818
1664.54081632653	301.15742548928
1670.91836734694	301.18500347569
1677.29591836735	301.21233208965
1683.67346938776	301.239413504663
1690.05102040816	301.266249877284
1696.42857142857	301.292843347204
1702.80612244898	301.319196037294
1709.18367346939	301.345310053778
1715.5612244898	301.37118748636
1721.9387755102	301.396830408275
1728.31632653061	301.422240876379
1734.69387755102	301.447420931323
1741.07142857143	301.472372597648
1747.44897959184	301.497097883825
1753.82653061224	301.521598782398
1760.20408163265	301.545877270128
1766.58163265306	301.569935308066
1772.95918367347	301.593774841607
1779.33673469388	301.617397800661
1785.71428571429	301.640806099768
1792.09183673469	301.664001638143
1798.4693877551	301.686986299782
1804.84693877551	301.709761953618
1811.22448979592	301.732330453614
1817.60204081633	301.754693638796
1823.97959183673	301.776853333413
1830.35714285714	301.798811347057
1836.73469387755	301.820569474732
1843.11224489796	301.842129496917
1849.48979591837	301.863493179733
1855.86734693878	301.884662275045
1862.24489795918	301.9056385205
1868.62244897959	301.926423639646
1875	301.947019342078
1881.37755102041	301.967427323512
1887.75510204082	301.987649265832
1894.13265306122	302.007686837243
1900.51020408163	302.027541692384
1906.88775510204	302.04721547238
1913.26530612245	302.066709804929
1919.64285714286	302.086026304445
1926.02040816327	302.105166572156
1932.39795918367	302.12413219614
1938.77551020408	302.14292475145
1945.15306122449	302.161545800241
1951.5306122449	302.179996891844
1957.90816326531	302.198279562809
1964.28571428571	302.216395337061
1970.66326530612	302.234345725996
1977.04081632653	302.252132228531
1983.41836734694	302.269756331196
1989.79591836735	302.287219508265
1996.17346938776	302.304523221844
2002.55102040816	302.321668921908
2008.92857142857	302.338658046429
2015.30612244898	302.355492021487
2021.68367346939	302.372172261334
2028.0612244898	302.388700168451
2034.4387755102	302.405077133687
2040.81632653061	302.421304536349
2047.19387755102	302.437383744246
2053.57142857143	302.453316113787
2059.94897959184	302.469102990099
2066.32653061224	302.484745707107
2072.70408163265	302.500245587568
2079.08163265306	302.515603943202
2085.45918367347	302.53082207479
2091.83673469388	302.545901272229
2098.21428571429	302.560842814592
2104.59183673469	302.575647970266
2110.9693877551	302.590317997023
2117.34693877551	302.604854142064
2123.72448979592	302.619257642119
2130.10204081633	302.633529723557
2136.47959183673	302.647671602451
2142.85714285714	302.661684484616
2149.23469387755	302.675569565741
2155.61224489796	302.689328031468
2161.98979591837	302.702961057443
2168.36734693878	302.716469809386
2174.74489795918	302.729855443208
2181.12244897959	302.743119105084
2187.5	302.756261931487
2193.87755102041	302.76928504929
2200.25510204082	302.782189575868
2206.63265306122	302.794976619148
2213.01020408163	302.80764727766
2219.38775510204	302.820202640653
2225.76530612245	302.832643788167
2232.14285714286	302.844971791079
2238.52040816327	302.85718771118
2244.89795918367	302.869292601273
2251.27551020408	302.881287505243
2257.65306122449	302.893173458087
2264.0306122449	302.904951486024
2270.40816326531	302.916622606569
2276.78571428571	302.928187828591
2283.16326530612	302.93964815236
2289.54081632653	302.951004569652
2295.91836734694	302.962258063822
2302.29591836735	302.973409609837
2308.67346938776	302.984460174357
2315.05102040816	302.995410715824
2321.42857142857	303.006262184522
2327.80612244898	303.017015522609
2334.18367346939	303.027671664221
2340.5612244898	303.038231535541
2346.9387755102	303.048696054843
2353.31632653061	303.059066132547
2359.69387755102	303.069342671317
2366.07142857143	303.079526566121
2372.44897959184	303.089618704261
2378.82653061224	303.099619965457
2385.20408163265	303.109531221929
2391.58163265306	303.119353338438
2397.95918367347	303.129087172334
2404.33673469388	303.138733573643
2410.71428571429	303.148293385133
2417.09183673469	303.157767442349
2423.4693877551	303.167156573677
2429.84693877551	303.176461600423
2436.22448979592	303.185683336874
2442.60204081633	303.19482259032
2448.97959183673	303.203880161142
2455.35714285714	303.21285684288
2461.73469387755	303.221753422271
2468.11224489796	303.230570679294
2474.48979591837	303.239309387257
2480.86734693878	303.247970312851
2487.24489795918	303.256554216179
2493.62244897959	303.265061850824
2500	303.273493963921
2506.37755102041	303.281851296205
2512.75510204082	303.290134582038
2519.13265306122	303.298344549493
2525.51020408163	303.306481920407
2531.88775510204	303.314547410426
2538.26530612245	303.32254172904
2544.64285714286	303.330465579666
2551.02040816327	303.338319659699
2557.39795918367	303.346104660534
2563.77551020408	303.353821267634
2570.15306122449	303.361470160596
2576.5306122449	303.369052013187
2582.90816326531	303.376567493382
2589.28571428571	303.384017263428
2595.66326530612	303.391401979909
2602.04081632653	303.398722293767
2608.41836734694	303.40597885035
2614.79591836735	303.413172289486
2621.17346938776	303.420303245524
2627.55102040816	303.427372347356
2633.92857142857	303.434380218485
2640.30612244898	303.441327477081
2646.68367346939	303.448214736014
2653.0612244898	303.455042602887
2659.4387755102	303.461811680104
2665.81632653061	303.46852256492
2672.19387755102	303.475175849462
2678.57142857143	303.481772120778
2684.94897959184	303.488311960902
2691.32653061224	303.494795946888
2697.70408163265	303.501224650835
2704.08163265306	303.507598639951
2710.45918367347	303.513918476599
2716.83673469388	303.520184718329
2723.21428571429	303.52639791791
2729.59183673469	303.532558623394
2735.9693877551	303.538667378155
2742.34693877551	303.544724720914
2748.72448979592	303.550731185785
2755.10204081633	303.556687302329
2761.47959183673	303.562593595591
2767.85714285714	303.568450586117
2774.23469387755	303.574258790018
2780.61224489796	303.580018719012
2786.98979591837	303.585730880446
2793.36734693878	303.591395777334
2799.74489795918	303.597013908415
2806.12244897959	303.602585768181
2812.5	303.608111846906
2818.87755102041	303.613592630689
2825.25510204082	303.619028601501
2831.63265306122	303.624420237217
2838.01020408163	303.629768011636
2844.38775510204	303.635072394538
2850.76530612245	303.64033385172
2857.14285714286	303.645552845017
2863.52040816327	303.650729832342
2869.89795918367	303.65586526773
2876.27551020408	303.660959601372
2882.65306122449	303.666013279635
2889.0306122449	303.671026745105
2895.40816326531	303.676000436632
2901.78571428571	303.680934789351
2908.16326530612	303.68583023471
2914.54081632653	303.690687200515
2920.91836734694	303.695506110968
2927.29591836735	303.700287386682
2933.67346938776	303.705031444718
2940.05102040816	303.70973869863
2946.42857142857	303.71440955849
2952.80612244898	303.719044430908
2959.18367346939	303.723643719074
2965.5612244898	303.728207822797
2971.9387755102	303.732737138522
2978.31632653061	303.737232059357
2984.69387755102	303.741692975119
2991.07142857143	303.746120272363
2997.44897959184	303.750514334392
3003.82653061224	303.754875541303
3010.20408163265	303.759204270016
3016.58163265306	303.763500894304
3022.95918367347	303.767765784804
3029.33673469388	303.771999309069
3035.71428571429	303.776201831585
3042.09183673469	303.780373713802
3048.4693877551	303.78451531415
3054.84693877551	303.788626988086
3061.22448979592	303.792709088114
3067.60204081633	303.7967619638
3073.97959183673	303.800785961811
3080.35714285714	303.804781425946
3086.73469387755	303.808748697153
3093.11224489796	303.812688113551
3099.48979591837	303.816600010467
3105.86734693878	303.820484720463
3112.24489795918	303.824342573347
3118.62244897959	303.828173896208
3125	303.831979013442
3131.37755102041	303.835758246781
3137.75510204082	303.839511915299
3144.13265306122	303.843240335452
3150.51020408163	303.846943821107
3156.88775510204	303.850622683551
3163.26530612245	303.854277231518
3169.64285714286	303.857907771221
3176.02040816327	303.861514606371
3182.39795918367	303.865098038196
3188.77551020408	303.868658365465
3195.15306122449	303.872195884518
3201.5306122449	303.875710889282
3207.90816326531	303.879203671291
3214.28571428571	303.882674519711
3220.66326530612	303.886123721369
3227.04081632653	303.889551560762
3233.41836734694	303.892958320083
3239.79591836735	303.896344279248
3246.17346938776	303.899709715914
3252.55102040816	303.903054905492
3258.92857142857	303.906380121176
3265.30612244898	303.909685633965
3271.68367346939	303.912971712681
3278.0612244898	303.916238623981
3284.4387755102	303.919486632388
3290.81632653061	303.922716000309
3297.19387755102	303.925926988049
3303.57142857143	303.929119853833
3309.94897959184	303.932294853825
3316.32653061224	303.935452242156
3322.70408163265	303.938592270923
3329.08163265306	303.941715190223
3335.45918367347	303.944821248171
3341.83673469388	303.947910690915
3348.21428571429	303.950983762645
3354.59183673469	303.954040705629
3360.9693877551	303.95708176022
3367.34693877551	303.960107164872
3373.72448979592	303.963117156161
3380.10204081633	303.966111968803
3386.47959183673	303.969091835673
3392.85714285714	303.972056987811
3399.23469387755	303.97500765445
3405.61224489796	303.977944063032
3411.98979591837	303.980866439219
3418.36734693878	303.983775006908
3424.74489795918	303.986669988254
3431.12244897959	303.989551603685
3437.5	303.992420071909
3443.87755102041	303.995275609938
3450.25510204082	303.998118433102
3456.63265306122	304.000948755067
3463.01020408163	304.003766787839
3469.38775510204	304.006572741787
3475.76530612245	304.009366825666
3482.14285714286	304.012149246613
3488.52040816327	304.014920210174
3494.89795918367	304.017679920317
3501.27551020408	304.020428579445
3507.65306122449	304.023166388407
3514.0306122449	304.025893546515
3520.40816326531	304.028610251558
3526.78571428571	304.031316699817
3533.16326530612	304.03401308607
3539.54081632653	304.036699603615
3545.91836734694	304.039376444282
3552.29591836735	304.04204379844
3558.67346938776	304.044701855011
3565.05102040816	304.047350801489
3571.42857142857	304.049990823949
3577.80612244898	304.052622107053
3584.18367346939	304.055244834072
3590.5612244898	304.057859186895
3596.9387755102	304.060465346039
3603.31632653061	304.063063490658
3609.69387755102	304.065653798563
3616.07142857143	304.068236446228
3622.44897959184	304.070811608802
3628.82653061224	304.073379460118
3635.20408163265	304.075940172711
3641.58163265306	304.078493917823
3647.95918367347	304.081040865413
3654.33673469388	304.083581184172
3660.71428571429	304.086115041535
3667.09183673469	304.088642603684
3673.4693877551	304.091164035562
3679.84693877551	304.093679500886
3686.22448979592	304.096189162156
3692.60204081633	304.098693180659
3698.97959183673	304.101191716487
3705.35714285714	304.103684928543
3711.73469387755	304.10617297455
3718.11224489796	304.108656011058
3724.48979591837	304.111134193459
3730.86734693878	304.113607675996
3737.24489795918	304.116076611765
3743.62244897959	304.118541152729
3750	304.121001449727
3756.37755102041	304.123457652482
3762.75510204082	304.125909909609
3769.13265306122	304.128358368621
3775.51020408163	304.130803175943
3781.88775510204	304.133244476918
3788.26530612245	304.135682415808
3794.64285714286	304.138117135814
3801.02040816327	304.140548779076
3807.39795918367	304.14297748668
3813.77551020408	304.145403398671
3820.15306122449	304.147826654054
3826.5306122449	304.150247390811
3832.90816326531	304.152665745893
3839.28571428571	304.155081855241
3845.66326530612	304.157495853789
3852.04081632653	304.159907875468
3858.41836734694	304.162318053212
3864.79591836735	304.164726518972
3871.17346938776	304.167133403715
3877.55102040816	304.169538837432
3883.92857142857	304.171942949146
3890.30612244898	304.17434586692
3896.68367346939	304.176747717858
3903.0612244898	304.179148628112
3909.4387755102	304.181548722893
3915.81632653061	304.183948126472
3922.19387755102	304.186346962185
3928.57142857143	304.188745352442
3934.94897959184	304.191143418729
3941.32653061224	304.193541281618
3947.70408163265	304.195939060767
3954.08163265306	304.198336874926
3960.45918367347	304.200734841947
3966.83673469388	304.203133078782
3973.21428571429	304.205531701493
3979.59183673469	304.207930825254
3985.9693877551	304.210330564356
3992.34693877551	304.212731032214
3998.72448979592	304.215132341365
4005.10204081633	304.21753460348
4011.47959183673	304.219937929366
4017.85714285714	304.222342428965
4024.23469387755	304.224748211363
4030.61224489796	304.227155384795
4036.98979591837	304.229564056646
4043.36734693878	304.231974333454
4049.74489795918	304.234386320915
4056.12244897959	304.236800123889
4062.5	304.239215846399
4068.87755102041	304.241633591637
4075.25510204082	304.244053461966
4081.63265306122	304.246475558927
4088.01020408163	304.248899983235
4094.38775510204	304.251326834788
4100.76530612245	304.25375621267
4107.14285714286	304.256188215149
4113.52040816327	304.258622939682
4119.89795918367	304.261060482922
4126.27551020408	304.263500940715
4132.65306122449	304.265944408104
4139.0306122449	304.268390979333
4145.40816326531	304.270840747847
4151.78571428571	304.273293806299
4158.16326530612	304.275750246544
4164.54081632653	304.278210159649
4170.91836734694	304.280673635893
4177.29591836735	304.283140764767
4183.67346938776	304.285611634974
4190.05102040816	304.288086334439
4196.42857142857	304.290564950303
4202.80612244898	304.293047568928
4209.18367346939	304.295534275897
4215.5612244898	304.298025156018
4221.9387755102	304.300520293324
4228.31632653061	304.303019771074
4234.69387755102	304.305523671754
4241.07142857143	304.308032077083
4247.44897959184	304.310545068006
4253.82653061224	304.313062724703
4260.20408163265	304.315585126586
4266.58163265306	304.318112352302
4272.95918367347	304.320644479731
4279.33673469388	304.323181585989
4285.71428571429	304.325723747433
4292.09183673469	304.328271039654
4298.4693877551	304.330823537483
4304.84693877551	304.333381314989
4311.22448979592	304.335944445486
4317.60204081633	304.338513001524
4323.97959183673	304.341087054895
4330.35714285714	304.343666676637
4336.73469387755	304.346251937027
4343.11224489796	304.348842905586
4349.48979591837	304.351439651079
4355.86734693878	304.354042241517
4362.24489795918	304.356650744154
4368.62244897959	304.359265225487
4375	304.361885751262
4381.37755102041	304.364512386468
4387.75510204082	304.367145195341
4394.13265306122	304.369784241362
4400.51020408163	304.372429587259
4406.88775510204	304.375081295008
4413.26530612245	304.377739425828
4419.64285714286	304.380404040187
4426.02040816327	304.383075197801
4432.39795918367	304.385752957632
4438.77551020408	304.388437377887
4445.15306122449	304.391128516022
4451.5306122449	304.393826428741
4457.90816326531	304.396531171992
4464.28571428571	304.399242800974
4470.66326530612	304.401961370131
4477.04081632653	304.404686933154
4483.41836734694	304.407419542981
4489.79591836735	304.410159251797
4496.17346938776	304.412906111037
4502.55102040816	304.41566017138
4508.92857142857	304.41842148275
4515.30612244898	304.421190094322
4521.68367346939	304.423966054518
4528.0612244898	304.426749411002
4534.4387755102	304.42954021069
4540.81632653061	304.432338499742
4547.19387755102	304.435144323566
4553.57142857143	304.437957726815
4559.94897959184	304.440778753389
4566.32653061224	304.443607446438
4572.70408163265	304.446443848355
4579.08163265306	304.449288000779
4585.45918367347	304.452139944601
4591.83673469388	304.454999719953
4598.21428571429	304.457867366217
4604.59183673469	304.460742922021
4610.9693877551	304.463626425241
4617.34693877551	304.466517913
4623.72448979592	304.469417421667
4630.10204081633	304.472324986861
4636.47959183673	304.475240643447
4642.85714285714	304.478164425539
4649.23469387755	304.481096366498
4655.61224489796	304.484036498936
4661.98979591837	304.486984854713
4668.36734693878	304.489941464937
4674.74489795918	304.492906359965
4681.12244897959	304.49587956941
4687.5	304.49886112213
4693.87755102041	304.501851046234
4700.25510204082	304.504849369087
4706.63265306122	304.507856117304
4713.01020408163	304.510871316751
4719.38775510204	304.513894992551
4725.76530612245	304.516927169081
4732.14285714286	304.519967869971
4738.52040816327	304.523017118108
4744.89795918367	304.526074935636
4751.27551020408	304.529141343959
4757.65306122449	304.532216363736
4764.0306122449	304.535300014887
4770.40816326531	304.538392316593
4776.78571428571	304.5414932873
4783.16326530612	304.544602944712
4789.54081632653	304.547721305799
4795.91836734694	304.550848386799
4802.29591836735	304.553984203215
4808.67346938776	304.557128769817
4815.05102040816	304.560282100648
4821.42857142857	304.563444209022
4827.80612244898	304.566615107523
4834.18367346939	304.56979480801
4840.5612244898	304.572983321622
4846.9387755102	304.576180658773
4853.31632653061	304.579386829156
4859.69387755102	304.582601841748
4866.07142857143	304.585825704808
4872.44897959184	304.589058425882
4878.82653061224	304.592300011802
4885.20408163265	304.59555046869
4891.58163265306	304.598809801962
4897.95918367347	304.602078016326
4904.33673469388	304.605355115788
4910.71428571429	304.608641103652
4917.09183673469	304.611935982524
4923.4693877551	304.615239754314
4929.84693877551	304.618552420237
4936.22448979592	304.62187398082
4942.60204081633	304.6252044359
4948.97959183673	304.628543784628
4955.35714285714	304.631892025475
4961.73469387755	304.63524915623
4968.11224489796	304.638615174006
4974.48979591837	304.641990075242
4980.86734693878	304.64537385571
4987.24489795918	304.648766510511
4993.62244897959	304.652168034082
5000	304.655578420201
5006.37755102041	304.658997661989
5012.75510204082	304.662425751911
5019.13265306122	304.665862681783
5025.51020408163	304.669308442774
5031.88775510204	304.672763025412
5038.26530612245	304.67622641958
5044.64285714286	304.67969861453
5051.02040816327	304.683179598881
5057.39795918367	304.686669360624
5063.77551020408	304.690167887125
5070.15306122449	304.693675165131
5076.5306122449	304.697191180773
5082.90816326531	304.70071591957
5089.28571428571	304.704249366431
5095.66326530612	304.707791505666
5102.04081632653	304.711342320984
5108.41836734694	304.714901795497
5114.79591836735	304.718469911728
5121.17346938776	304.722046651617
5127.55102040816	304.72563199652
5133.92857142857	304.729225927215
5140.30612244898	304.73282842391
5146.68367346939	304.736439466246
5153.0612244898	304.7400590333
5159.4387755102	304.743687103591
5165.81632653061	304.747323655086
5172.19387755102	304.750968665203
5178.57142857143	304.754622110817
5184.94897959184	304.758283968265
5191.32653061224	304.761954213352
5197.70408163265	304.765632821352
5204.08163265306	304.769319767017
5210.45918367347	304.773015024584
5216.83673469388	304.776718567775
5223.21428571429	304.780430369802
5229.59183673469	304.78415040338
5235.9693877551	304.787878640725
5242.34693877551	304.791615053561
5248.72448979592	304.795359613126
5255.10204081633	304.799112290179
5261.47959183673	304.802873055002
5267.85714285714	304.806641877409
5274.23469387755	304.810418726747
5280.61224489796	304.81420357191
5286.98979591837	304.817996381333
5293.36734693878	304.821797123008
5299.74489795918	304.825605764482
5306.12244897959	304.82942227287
5312.5	304.833246614852
5318.87755102041	304.837078756688
5325.25510204082	304.840918664214
5331.63265306122	304.84476630286
5338.01020408163	304.848621637641
5344.38775510204	304.852484633175
5350.76530612245	304.856355253685
5357.14285714286	304.860233463
5363.52040816327	304.864119224569
5369.89795918367	304.86801250146
5376.27551020408	304.871913256371
5382.65306122449	304.875821451632
5389.0306122449	304.879737049213
5395.40816326531	304.883660010729
5401.78571428571	304.887590297447
5408.16326530612	304.89152787029
5414.54081632653	304.895472689847
5420.91836734694	304.899424716374
5427.29591836735	304.90338390988
5433.67346938776	304.90735024159
5440.05102040816	304.911323859952
5446.42857142857	304.915306084565
5452.80612244898	304.919302451375
5459.18367346939	304.923330227767
5465.5612244898	304.927431721273
5471.9387755102	304.931692817696
5478.31632653061	304.936263014398
5484.69387755102	304.941370868865
5491.07142857143	304.947331240794
5497.44897959184	304.954543582366
5503.82653061224	304.963477847495
5510.20408163265	304.974685733502
5516.58163265306	304.988726062108
5522.95918367347	305.006186362755
5529.33673469388	305.027653701042
5535.71428571429	305.053675103708
5542.09183673469	305.084774016956
5548.4693877551	305.121420235518
5554.84693877551	305.164015499472
5561.22448979592	305.212880203898
5567.60204081633	305.268233925485
5573.97959183673	305.330218401424
5580.35714285714	305.398871821089
5586.73469387755	305.474100171476
5593.11224489796	305.555695223616
5599.48979591837	305.643360955252
5605.86734693878	305.736712232344
5612.24489795918	305.835256607737
5618.62244897959	305.93844621161
5625	306.045706808671
5631.37755102041	306.156467487677
5637.75510204082	306.27018553252
5644.13265306122	306.386361914687
5650.51020408163	306.504547725054
5656.88775510204	306.624344691832
5663.26530612245	306.745402442296
5669.64285714286	306.867414347792
5676.02040816327	306.990113295339
5682.39795918367	307.113267582053
5688.77551020408	307.236676727376
5695.15306122449	307.360167605828
5701.5306122449	307.483591055136
5707.90816326531	307.606818853229
5714.28571428571	307.729740899763
5720.66326530612	307.852262822049
5727.04081632653	307.974303930774
5733.41836734694	308.09579538287
5739.79591836735	308.216678551019
5746.17346938776	308.336903657581
5752.55102040816	308.456428608053
5758.92857142857	308.575217925774
5765.30612244898	308.693241845627
5771.68367346939	308.810475551613
5778.0612244898	308.926898512396
5784.4387755102	309.042493881245
5790.81632653061	309.157247995503
5797.19387755102	309.271149953212
5803.57142857143	309.384191232878
5809.94897959184	309.496365362175
5816.32653061224	309.607667641015
5822.70408163265	309.718094904644
5829.08163265306	309.827645307668
5835.45918367347	309.936318142129
5841.83673469388	310.044113684247
5848.21428571429	310.151033059686
5854.59183673469	310.257078123069
5860.9693877551	310.36225135749
5867.34693877551	310.466555789222
5873.72448979592	310.569994910567
5880.10204081633	310.67257261334
5886.47959183673	310.77429313301
5892.85714285714	310.875161000471
5899.23469387755	310.975180998198
5905.61224489796	311.074358123393
5911.98979591837	311.172697556728
5918.36734693878	311.270204634545
5924.74489795918	311.366884824254
5931.12244897959	311.46274370364
5937.5	311.55778694309
5943.87755102041	311.652020289487
5950.25510204082	311.745449552385
5956.63265306122	311.838080592213
5963.01020408163	311.929919309923
5969.38775510204	312.020971637712
5975.76530612245	312.111243531117
5982.14285714286	312.200740962136
5988.52040816327	312.289469913108
5994.89795918367	312.377436371357
6001.27551020408	312.464646324552
6007.65306122449	312.551105756564
6014.0306122449	312.63682064386
6020.40816326531	312.721796952342
6026.78571428571	312.806040634514
6033.16326530612	312.889557626952
6039.54081632653	312.972353848172
6045.91836734694	313.054435196702
6052.29591836735	313.135807549255
6058.67346938776	313.216476759226
6065.05102040816	313.296448655393
6071.42857142857	313.375729040672
6077.80612244898	313.45432369092
6084.18367346939	313.532238354077
6090.5612244898	313.609478749327
6096.9387755102	313.686050566237
6103.31632653061	313.761959464023
6109.69387755102	313.837211071047
6116.07142857143	313.911810984258
6122.44897959184	313.985764768549
6128.82653061224	314.059077956392
6135.20408163265	314.131756047511
6141.58163265306	314.203804508466
6147.95918367347	314.275228772224
6154.33673469388	314.346034238018
6160.71428571429	314.416226271119
6167.09183673469	314.485810202483
6173.4693877551	314.554791328565
6179.84693877551	314.62317491126
6186.22448979592	314.690966177737
6192.60204081633	314.758170320154
6198.97959183673	314.824792495669
6205.35714285714	314.89083782641
6211.73469387755	314.956311399311
6218.11224489796	315.021218265972
6224.48979591837	315.085563442763
6230.86734693878	315.149351910801
6237.24489795918	315.212588615785
6243.62244897959	315.275278468034
6250	315.337426342598
6256.37755102041	315.399037079226
6262.75510204082	315.460115482254
6269.13265306122	315.520666320771
6275.51020408163	315.58069432871
6281.88775510204	315.640204204787
6288.26530612245	315.699200612515
6294.64285714286	315.757688180413
6301.02040816327	315.815671502068
6307.39795918367	315.873155136065
6313.77551020408	315.930143606152
6320.15306122449	315.986641401416
6326.5306122449	316.042652976322
6332.90816326531	316.098182750693
6339.28571428571	316.153235109969
6345.66326530612	316.20781440534
6352.04081632653	316.261924953746
6358.41836734694	316.315571037987
6364.79591836735	316.368756906977
6371.17346938776	316.421486775852
6377.55102040816	316.473764825954
6383.92857142857	316.525595205076
6390.30612244898	316.576982027666
6396.68367346939	316.627929374891
6403.0612244898	316.678441294702
6409.4387755102	316.72852180212
6415.81632653061	316.778174879401
6422.19387755102	316.827404476062
6428.57142857143	316.876214509066
6434.94897959184	316.924608863085
6441.32653061224	316.97259139063
6447.70408163265	317.020165912076
6454.08163265306	317.067336215957
6460.45918367347	317.114106059173
6466.83673469388	317.160479167068
6473.21428571429	317.206459233554
6479.59183673469	317.252049921409
6485.9693877551	317.297254862449
6492.34693877551	317.342077657574
6498.72448979592	317.386521877005
6505.10204081633	317.43059106054
6511.47959183673	317.474288717687
6517.85714285714	317.517618327736
6524.23469387755	317.560583340063
6530.61224489796	317.603187174338
6536.98979591837	317.645433220612
6543.36734693878	317.687324839477
6549.74489795918	317.728865362369
6556.12244897959	317.770058091733
6562.5	317.810906301083
6568.87755102041	317.851413235274
6575.25510204082	317.891582110746
6581.63265306122	317.931416115648
6588.01020408163	317.970918409949
6594.38775510204	318.010092125738
6600.76530612245	318.048940367433
6607.14285714286	318.087466211853
6613.52040816327	318.12567270843
6619.89795918367	318.163562879482
6626.27551020408	318.201139720379
6632.65306122449	318.238406199614
6639.0306122449	318.275365259092
6645.40816326531	318.312019814355
6651.78571428571	318.3483727547
6658.16326530612	318.384426943315
6664.54081632653	318.420185217576
6670.91836734694	318.455650389235
6677.29591836735	318.490825244497
6683.67346938776	318.525712544253
6690.05102040816	318.560315024336
6696.42857142857	318.594635395668
6702.80612244898	318.628676344354
6709.18367346939	318.662440531968
6715.5612244898	318.695930595761
6721.9387755102	318.729149148768
6728.31632653061	318.762098779969
6734.69387755102	318.794782054567
6741.07142857143	318.827201514162
6747.44897959184	318.859359676836
6753.82653061224	318.891259037347
6760.20408163265	318.922902067496
6766.58163265306	318.954291216834
6772.95918367347	318.985428905002
6779.33673469388	319.016317624979
6785.71428571429	319.046960534679
6792.09183673469	319.077367924422
6798.4693877551	319.107587315789
6804.84693877551	319.137782369143
6811.22448979592	319.168374626082
6817.60204081633	319.200220198376
6823.97959183673	319.234736678822
6830.35714285714	319.273897319027
6836.73469387755	319.320049798476
6843.11224489796	319.375575604609
6849.48979591837	319.442483213469
6855.86734693878	319.522069778234
6862.24489795918	319.614757256476
6868.62244897959	319.720230496008
6875	319.837527766079
6881.37755102041	319.965248285018
6887.75510204082	320.101861462853
6894.13265306122	320.245893626892
6900.51020408163	320.396010545563
6906.88775510204	320.551038792664
6913.26530612245	320.709959967332
6919.64285714286	320.871896538227
6926.02040816327	321.036097271468
6932.39795918367	321.201922964168
6938.77551020408	321.368831736183
6945.15306122449	321.536365400847
6951.5306122449	321.704137594144
6957.90816326531	321.871823374611
6964.28571428571	322.039149794491
6970.66326530612	322.20588803182
6977.04081632653	322.371846788766
6983.41836734694	322.536866511317
6989.79591836735	322.700814395007
6996.17346938776	322.863580280891
7002.55102040816	323.025073220962
7008.92857142857	323.185218437668
7015.30612244898	323.343954796531
7021.68367346939	323.501232722724
7028.0612244898	323.657012428959
7034.4387755102	323.811262363377
7040.81632653061	323.963957941886
7047.19387755102	324.115080497837
7053.57142857143	324.264616365199
7059.94897959184	324.412556100196
7066.32653061224	324.558893843795
7072.70408163265	324.703626787798
7079.08163265306	324.846754701848
7085.45918367347	324.98827954325
7091.83673469388	325.128205134452
7098.21428571429	325.266536885695
7104.59183673469	325.40328155271
7110.9693877551	325.538447038076
7117.34693877551	325.672042225347
7123.72448979592	325.804076831948
7130.10204081633	325.934561284347
7136.47959183673	326.063506614567
7142.85714285714	326.190924371936
7149.23469387755	326.316826543876
7155.61224489796	326.441225489895
7161.98979591837	326.564133885952
7168.36734693878	326.685564675273
7174.74489795918	326.805531024984
7181.12244897959	326.924046289636
7187.5	327.041123979809
7193.87755102041	327.156777733591
7200.25510204082	327.271021291958
7206.63265306122	327.383868477538
7213.01020408163	327.495333175756
7219.38775510204	327.605429317787
7225.76530612245	327.71417086577
7232.14285714286	327.82157179965
7238.52040816327	327.927646105282
7244.89795918367	328.032407763855
7251.27551020408	328.135870742429
7257.65306122449	328.238048985248
7264.0306122449	328.338956406062
7270.40816326531	328.438606881198
7276.78571428571	328.537014243105
7283.16326530612	328.634192274433
7289.54081632653	328.730154702959
7295.91836734694	328.824915196805
7302.29591836735	328.918487359757
7308.67346938776	329.01088472731
7315.05102040816	329.102120763171
7321.42857142857	329.19220885577
7327.80612244898	329.281162314832
7334.18367346939	329.36899436882
7340.5612244898	329.455718162399
7346.9387755102	329.541346753744
7353.31632653061	329.625893112218
7359.69387755102	329.709370116679
7366.07142857143	329.791790553587
7372.44897959184	329.873167114877
7378.82653061224	329.953512396621
7385.20408163265	330.032838897822
7391.58163265306	330.11115901892
7397.95918367347	330.188485060278
7404.33673469388	330.264829221538
7410.71428571429	330.340203600708
7417.09183673469	330.414620192915
7423.4693877551	330.488090889633
7429.84693877551	330.560627478359
7436.22448979592	330.63224164192
7442.60204081633	330.702944957496
7448.97959183673	330.772748896509
7455.35714285714	330.84166482442
7461.73469387755	330.909704000144
7468.11224489796	330.976877575538
7474.48979591837	331.043196595657
7480.86734693878	331.108671998629
7487.24489795918	331.173314615128
7493.62244897959	331.237135168465
7500	331.300144274923
7506.37755102041	331.362352443673
7512.75510204082	331.423770076447
7519.13265306122	331.484407468098
7525.51020408163	331.544274806907
7531.88775510204	331.603382174468
7538.26530612245	331.661739545805
7544.64285714286	331.719356790083
7551.02040816327	331.776243670899
7557.39795918367	331.832409846173
7563.77551020408	331.887864868765
7570.15306122449	331.942618187135
7576.5306122449	331.996679145588
7582.90816326531	332.050056984371
7589.28571428571	332.10276084059
7595.66326530612	332.154799748789
7602.04081632653	332.206182641097
7608.41836734694	332.256918347754
7614.79591836735	332.307015598041
7621.17346938776	332.356483020787
7627.55102040816	332.405329144534
7633.92857142857	332.453562398456
7640.30612244898	332.501191113177
7646.68367346939	332.548223521174
7653.0612244898	332.59466775718
7659.4387755102	332.640531859264
7665.81632653061	332.685823769539
7672.19387755102	332.730551334467
7678.57142857143	332.774722305642
7684.94897959184	332.818344340804
7691.32653061224	332.861425004443
7697.70408163265	332.903971768147
7704.08163265306	332.945992011684
7710.45918367347	332.987493023866
7716.83673469388	333.028482003031
7723.21428571429	333.068966057651
7729.59183673469	333.108952207462
7735.9693877551	333.148447384211
7742.34693877551	333.187458432054
7748.72448979592	333.225992108498
7755.10204081633	333.264055085403
7761.47959183673	333.301653949617
7767.85714285714	333.338795203455
7774.23469387755	333.375485265832
7780.61224489796	333.411730473118
7786.98979591837	333.447537079645
7793.36734693878	333.48291125845
7799.74489795918	333.517859102369
7806.12244897959	333.552386624786
7812.5	333.586499760075
7818.87755102041	333.620204364617
7825.25510204082	333.653506217754
7831.63265306122	333.686411022401
7838.01020408163	333.718924405623
7844.38775510204	333.75105191974
7850.76530612245	333.782799043141
7857.14285714286	333.814171180785
7863.52040816327	333.845173665021
7869.89795918367	333.875811756608
7876.27551020408	333.906090645421
7882.65306122449	333.936015450927
7889.0306122449	333.965591223211
7895.40816326531	333.994822943847
7901.78571428571	334.023715526474
7908.16326530612	334.052273817431
7914.54081632653	334.080502596791
7920.91836734694	334.108406579116
7927.29591836735	334.135990413931
7933.67346938776	334.163258686581
7940.05102040816	334.19021591915
7946.42857142857	334.216866571104
7952.80612244898	334.243215039791
7959.18367346939	334.26926566142
7965.5612244898	334.29502271185
7971.9387755102	334.32049040711
7978.31632653061	334.345672904062
7984.69387755102	334.370574301345
7991.07142857143	334.395198640052
7997.44897959184	334.419549904185
8003.82653061224	334.443632021497
8010.20408163265	334.46744886431
8016.58163265306	334.491004250084
8022.95918367347	334.514301941931
8029.33673469388	334.537345649517
8035.71428571429	334.560139029762
8042.09183673469	334.582685687305
8048.4693877551	334.604989175173
8054.84693877551	334.627052995616
8061.22448979592	334.648880600709
8067.60204081633	334.670475392779
8073.97959183673	334.691840725212
8080.35714285714	334.712979903165
8086.73469387755	334.733896184064
8093.11224489796	334.754592778118
8099.48979591837	334.775072849129
8105.86734693878	334.795339515109
8112.24489795918	334.815395848687
8118.62244897959	334.835244877769
8125	334.854889586259
8131.37755102041	334.874332914581
8137.75510204082	334.893577760093
8144.13265306122	334.912626977823
8150.51020408163	334.931483381088
8156.88775510204	334.950149741924
8163.26530612245	334.968628791589
8169.64285714286	334.98692322128
8176.02040816327	335.005035682659
8182.39795918367	335.022968788228
8188.77551020408	335.040725111942
8195.15306122449	335.05830718984
8201.5306122449	335.075717520484
8207.90816326531	335.092958565355
8214.28571428571	335.110032749519
8220.66326530612	335.126942462151
8227.04081632653	335.143690056905
8233.41836734694	335.160277852405
8239.79591836735	335.176708132854
8246.17346938776	335.192983148492
8252.55102040816	335.209105115928
8258.92857142857	335.225076218713
8265.30612244898	335.24089860787
8271.68367346939	335.256574402273
8278.0612244898	335.272105689022
8284.4387755102	335.287494524023
8290.81632653061	335.302742932444
8297.19387755102	335.317852909024
8303.57142857143	335.332826418541
8309.94897959184	335.347665396328
8316.32653061224	335.362371748662
8322.70408163265	335.376947353065
8329.08163265306	335.391394058823
8335.45918367347	335.405713687429
8341.83673469388	335.419908032904
8348.21428571429	335.433978862153
8354.59183673469	335.447927915467
8360.9693877551	335.461756906902
8367.34693877551	335.475467524554
8373.72448979592	335.489061430987
8380.10204081633	335.502540263671
8386.47959183673	335.515905635307
8392.85714285714	335.529159134104
8399.23469387755	335.542302324239
8405.61224489796	335.555336746225
8411.98979591837	335.568263917188
8418.36734693878	335.58108533119
8424.74489795918	335.593802459663
8431.12244897959	335.606416751726
8437.5	335.618929634422
8443.87755102041	335.631342513107
8450.25510204082	335.643656771819
8456.63265306122	335.655873773546
8463.01020408163	335.667994860482
8469.38775510204	335.680021354428
8475.76530612245	335.691954557101
8482.14285714286	335.703795750362
8488.52040816327	335.715546196522
8494.89795918367	335.727207138704
8501.27551020408	335.738779801106
8507.65306122449	335.750265389215
8514.0306122449	335.761665090148
8520.40816326531	335.772980072962
8526.78571428571	335.784211488877
8533.16326530612	335.795360471507
8539.54081632653	335.806428137208
8545.91836734694	335.817415585331
8552.29591836735	335.828323898415
8558.67346938776	335.839154142471
8565.05102040816	335.849907367276
8571.42857142857	335.860584606598
8577.80612244898	335.871186878381
8584.18367346939	335.881715185051
8590.5612244898	335.892170513769
8596.9387755102	335.902553836612
8603.31632653061	335.912866110795
8609.69387755102	335.923108278958
8616.07142857143	335.933281269378
8622.44897959184	335.943385996134
8628.82653061224	335.953423359358
8635.20408163265	335.963394245484
8641.58163265306	335.973299527431
8647.95918367347	335.983140064766
8654.33673469388	335.992916703975
8660.71428571429	336.002630278662
8667.09183673469	336.01228160971
8673.4693877551	336.021871505474
8679.84693877551	336.031400762024
8686.22448979592	336.040870163322
8692.60204081633	336.050280481361
8698.97959183673	336.059632476392
8705.35714285714	336.068926897125
8711.73469387755	336.078164480882
8718.11224489796	336.087345953746
8724.48979591837	336.096472030788
8730.86734693878	336.105543416235
8737.24489795918	336.114560803601
8743.62244897959	336.123524875863
8750	336.13243630566
8756.37755102041	336.14129575544
8762.75510204082	336.150103877583
8769.13265306122	336.158861314593
8775.51020408163	336.167568699268
8781.88775510204	336.176226654822
8788.26530612245	336.184835795025
8794.64285714286	336.193396724387
8801.02040816327	336.201910038303
8807.39795918367	336.210376323158
8813.77551020408	336.218796156487
8820.15306122449	336.227170107141
8826.5306122449	336.235498735402
8832.90816326531	336.243782593094
8839.28571428571	336.252022223752
8845.66326530612	336.260218162757
8852.04081632653	336.26837093744
8858.41836734694	336.276481067202
8864.79591836735	336.284549063674
8871.17346938776	336.29257543083
8877.55102040816	336.30056066508
8883.92857142857	336.30850525541
8890.30612244898	336.316409683514
8896.68367346939	336.324274423893
8903.0612244898	336.332099943953
8909.4387755102	336.339886704143
8915.81632653061	336.347635158073
8922.19387755102	336.355345752592
8928.57142857143	336.363018927903
8934.94897959184	336.370655117692
8941.32653061224	336.378254749222
8947.70408163265	336.38581824341
8954.08163265306	336.393346014954
8960.45918367347	336.400838472438
8966.83673469388	336.408296018412
8973.21428571429	336.41571904948
8979.59183673469	336.423107956419
8985.9693877551	336.430463124268
8992.34693877551	336.437784932401
8998.72448979592	336.445073754624
9005.10204081633	336.452329959277
9011.47959183673	336.45955390932
9017.85714285714	336.466745962391
9024.23469387755	336.473906470919
9030.61224489796	336.48103578221
9036.98979591837	336.488134238511
9043.36734693878	336.49520217709
9049.74489795918	336.502239930333
9056.12244897959	336.50924782582
9062.5	336.516226186382
9068.87755102041	336.523175330188
9075.25510204082	336.530095570833
9081.63265306122	336.536987217402
9088.01020408163	336.543850574524
9094.38775510204	336.550685942468
9100.76530612245	336.557493617212
9107.14285714286	336.564273890497
9113.52040816327	336.571027049896
9119.89795918367	336.577753378894
9126.27551020408	336.584453156951
9132.65306122449	336.591126659549
9139.0306122449	336.597774158271
9145.40816326531	336.604395920867
9151.78571428571	336.610992211307
9158.16326530612	336.617563289835
9164.54081632653	336.62410941304
9170.91836734694	336.630630833923
9177.29591836735	336.637127801932
9183.67346938776	336.64360056303
9190.05102040816	336.650049359757
9196.42857142857	336.656474431284
9202.80612244898	336.662876013452
9209.18367346939	336.66925433884
9215.5612244898	336.675609636818
9221.9387755102	336.681942133593
9228.31632653061	336.688252052252
9234.69387755102	336.694539612827
9241.07142857143	336.700805032341
9247.44897959184	336.707048524844
9253.82653061224	336.713270301468
9260.20408163265	336.719470570484
9266.58163265306	336.725649537334
9272.95918367347	336.731807404677
9279.33673469388	336.737944372439
9285.71428571429	336.744060637861
9292.09183673469	336.750156395533
9298.4693877551	336.756231837434
9304.84693877551	336.762287152986
9311.22448979592	336.768322529092
9317.60204081633	336.774338150165
9323.97959183673	336.780334198177
9330.35714285714	336.786310852703
9336.73469387755	336.792268290951
9343.11224489796	336.798206687797
9349.48979591837	336.804126215833
9355.86734693878	336.810027045401
9362.24489795918	336.81590934462
9368.62244897959	336.821773279428
9375	336.827619013619
9381.37755102041	336.833446708877
9387.75510204082	336.839256524801
9394.13265306122	336.845048618946
9400.51020408163	336.850823146857
9406.88775510204	336.856580262097
9413.26530612245	336.862320116274
9419.64285714286	336.868042859084
9426.02040816327	336.873748638337
9432.39795918367	336.87943759998
9438.77551020408	336.885109888135
9445.15306122449	336.890765645127
9451.5306122449	336.896405011515
9457.90816326531	336.902028126107
9464.28571428571	336.907635126004
9470.66326530612	336.913226146623
9477.04081632653	336.918801321716
9483.41836734694	336.924360783402
9489.79591836735	336.929904662195
9496.17346938776	336.935433087028
9502.55102040816	336.940946185274
9508.92857142857	336.946444082771
9515.30612244898	336.951926903857
9521.68367346939	336.95739477138
9528.0612244898	336.962847806729
9534.4387755102	336.968286129853
9540.81632653061	336.973709859294
9547.19387755102	336.979119112196
9553.57142857143	336.984514004331
9559.94897959184	336.989894650127
9566.32653061224	336.995261162687
9572.70408163265	337.000613653801
9579.08163265306	337.005952233978
9585.45918367347	337.011277012462
9591.83673469388	337.016588097252
9598.21428571429	337.02188559512
9604.59183673469	337.027169611634
9610.9693877551	337.032440251174
9617.34693877551	337.037697616954
9623.72448979592	337.042941811033
9630.10204081633	337.048172934343
9636.47959183673	337.053391086701
9642.85714285714	337.058596366823
9649.23469387755	337.063788872351
9655.61224489796	337.06896869986
9661.98979591837	337.074135944883
9668.36734693878	337.079290701918
9674.74489795918	337.084433064454
9681.12244897959	337.089563124981
9687.5	337.094680975008
9693.87755102041	337.099786705077
9700.25510204082	337.10488040478
9706.63265306122	337.109962162775
9713.01020408163	337.115032066794
9719.38775510204	337.120090203666
9725.76530612245	337.125136659326
9732.14285714286	337.13017151883
9738.52040816327	337.135194866368
9744.89795918367	337.14020678528
9751.27551020408	337.145207358067
9757.65306122449	337.150196666402
9764.0306122449	337.155174791147
9770.40816326531	337.160141812364
9776.78571428571	337.165097809328
9783.16326530612	337.170042860534
9789.54081632653	337.17497704372
9795.91836734694	337.179900435868
9802.29591836735	337.184813113224
9808.67346938776	337.189715151301
9815.05102040816	337.194606624898
9821.42857142857	337.19948760811
9827.80612244898	337.204358174333
9834.18367346939	337.209218396279
9840.5612244898	337.214068345992
9846.9387755102	337.218908094847
9853.31632653061	337.223737713569
9859.69387755102	337.22855727224
9866.07142857143	337.233366840311
9872.44897959184	337.238166486607
9878.82653061224	337.242956279342
9885.20408163265	337.247736286126
9891.58163265306	337.252506573974
9897.95918367347	337.257267209315
9904.33673469388	337.262018258001
9910.71428571429	337.266759785319
9917.09183673469	337.271491855995
9923.4693877551	337.276214534203
9929.84693877551	337.280927883578
9936.22448979592	337.28563196722
9942.60204081633	337.290326847706
9948.97959183673	337.295012587092
9955.35714285714	337.29968924693
9961.73469387755	337.304356888269
9968.11224489796	337.309015571665
9974.48979591837	337.313665357189
9980.86734693878	337.318306304433
9987.24489795918	337.32293847252
9993.62244897959	337.327561920107
10000	337.332176705398
10006.3775510204	337.336782886144
10012.7551020408	337.341380519657
10019.1326530612	337.345969662809
10025.5102040816	337.350550372047
10031.887755102	337.355122703393
10038.2653061224	337.359686712453
10044.6428571429	337.364242454424
10051.0204081633	337.368789984102
10057.3979591837	337.373329355882
10063.7755102041	337.377860623772
10070.1530612245	337.382383841394
10076.5306122449	337.38689906199
10082.9081632653	337.391406338432
10089.2857142857	337.395905723221
10095.6632653061	337.4003972685
10102.0408163265	337.404881026056
10108.4183673469	337.409357047324
10114.7959183673	337.413825383396
10121.1734693878	337.418286085026
10127.5510204082	337.42273920263
10133.9285714286	337.4271847863
10140.306122449	337.431622885801
10146.6836734694	337.436053550581
10153.0612244898	337.440476829774
10159.4387755102	337.444892772204
10165.8163265306	337.449301426394
10172.193877551	337.453702840564
10178.5714285714	337.458097062642
10184.9489795918	337.462484140264
10191.3265306122	337.466864120783
10197.7040816327	337.471237051269
10204.0816326531	337.475602978516
10210.4591836735	337.479961949048
10216.8367346939	337.484314009121
10223.2142857143	337.488659204727
10229.5918367347	337.492997581602
10235.9693877551	337.497329185225
10242.3469387755	337.501654060826
10248.7244897959	337.505972253388
10255.1020408163	337.510283807652
10261.4795918367	337.514588768121
10267.8571428571	337.518887179061
10274.2346938776	337.52317908451
10280.612244898	337.527464528276
10286.9897959184	337.531743553947
10293.3673469388	337.536016204887
10299.7448979592	337.540282524248
10306.1224489796	337.544542554966
10312.5	337.548796339771
10318.8775510204	337.553043921185
10325.2551020408	337.557285341531
10331.6326530612	337.561520642932
10338.0102040816	337.565749867315
10344.387755102	337.569973056418
10350.7653061224	337.574190251788
10357.1428571429	337.578401494789
10363.5204081633	337.5826068266
10369.8979591837	337.586806288226
10376.2755102041	337.590999920492
10382.6530612245	337.595187764055
10389.0306122449	337.599369859399
10395.4081632653	337.603546246844
10401.7857142857	337.607716966547
10408.1632653061	337.611882058503
10414.5408163265	337.616041562552
10420.9183673469	337.620195518378
10427.2959183673	337.624343965513
10433.6734693878	337.62848694334
10440.0510204082	337.632624491097
10446.4285714286	337.636756647879
10452.806122449	337.640883452637
10459.1836734694	337.645004944189
10465.5612244898	337.649121161214
10471.9387755102	337.653232142261
10478.3163265306	337.657337925749
10484.693877551	337.66143854997
10491.0714285714	337.665534053094
10497.4489795918	337.669624473167
10503.8265306122	337.673709848116
10510.2040816327	337.677790215753
10516.5816326531	337.681865613776
10522.9591836735	337.685936079769
10529.3367346939	337.69000165121
10535.7142857143	337.694062365469
10542.0918367347	337.69811825981
10548.4693877551	337.702169371396
10554.8469387755	337.706215737292
10561.2244897959	337.710257394462
10567.6020408163	337.714294379779
10573.9795918367	337.71832673002
10580.3571428571	337.722354481875
10586.7346938776	337.726377671943
10593.112244898	337.730396336739
10599.4897959184	337.734410512694
10605.8673469388	337.73842023616
10612.2448979592	337.742425543405
10618.6224489796	337.746426470626
10625	337.750423053941
10631.3775510204	337.754415329399
10637.7551020408	337.758403332976
10644.1326530612	337.762387100583
10650.5102040816	337.766366668063
10656.887755102	337.770342071197
10663.2653061224	337.774313345703
10669.6428571429	337.778280527242
10676.0204081633	337.782243651414
10682.3979591837	337.786202753766
10688.7755102041	337.790157869791
10695.1530612245	337.794109034931
10701.5306122449	337.798056284578
10707.9081632653	337.801999654078
10714.2857142857	337.80593917873
10720.6632653061	337.80987489379
10727.0408163265	337.813806834475
10733.4183673469	337.817735035959
10739.7959183673	337.821659533385
10746.1734693878	337.825580361855
10752.5510204082	337.829497556444
10758.9285714286	337.833411152192
10765.306122449	337.837321184113
10771.6836734694	337.841227687191
10778.0612244898	337.84513069639
10784.4387755102	337.849030246647
10790.8163265306	337.852926372879
10797.193877551	337.856819109985
10803.5714285714	337.860708492844
10809.9489795918	337.864594556323
10816.3265306122	337.868477335275
10822.7040816327	337.872356864538
10829.0816326531	337.876233178946
10835.4591836735	337.880106313322
10841.8367346939	337.883976302484
10848.2142857143	337.887843181249
10854.5918367347	337.891706984428
10860.9693877551	337.895567746837
10867.3469387755	337.899425503292
10873.7244897959	337.903280288613
10880.1020408163	337.907132137628
10886.4795918367	337.910981085171
10892.8571428571	337.914827166088
10899.2346938776	337.918670415236
10905.612244898	337.922510867488
10911.9897959184	337.926348557731
10918.3673469388	337.930183520871
10924.7448979592	337.934015791836
10931.1224489796	337.937845405572
10937.5	337.941672397052
10943.8775510204	337.945496801274
10950.2551020408	337.949318653264
10956.6326530612	337.953137988076
10963.0102040816	337.956954840798
10969.387755102	337.960769246551
10975.7653061224	337.96458124049
10982.1428571429	337.968390857808
10988.5204081633	337.972198133741
10994.8979591837	337.976003103562
11001.2755102041	337.979805802592
11007.6530612245	337.983606266197
11014.0306122449	337.987404529789
11020.4081632653	337.991200628834
11026.7857142857	337.994994598849
11033.1632653061	337.998786475402
11039.5408163265	338.002576294123
11045.9183673469	338.006364090696
11052.2959183673	338.010149900868
11058.6734693878	338.013933760447
11065.0510204082	338.017715705306
11071.4285714286	338.021495771385
11077.806122449	338.025273994692
11084.1836734694	338.029050411307
11090.5612244898	338.032825057383
11096.9387755102	338.036597969147
11103.3163265306	338.040369182907
11109.693877551	338.044138735046
11116.0714285714	338.047906662034
11122.4489795918	338.051673000421
11128.8265306122	338.055437786848
11135.2040816327	338.05920105804
11141.5816326531	338.062962850816
11147.9591836735	338.066723202087
11154.3367346939	338.070482148862
11160.7142857143	338.074239728246
11167.0918367347	338.077995977444
11173.4693877551	338.081750933766
11179.8469387755	338.085504634626
11186.2244897959	338.089257117545
11192.6020408163	338.093008420155
11198.9795918367	338.096758580199
11205.3571428571	338.100507635536
11211.7346938776	338.104255624141
11218.112244898	338.10800258411
11224.4897959184	338.111748553659
11230.8673469388	338.115493571129
11237.2448979592	338.11923767499
11243.6224489796	338.122980903839
11250	338.126723296408
11256.3775510204	338.130464891562
11262.7551020408	338.134205728305
11269.1326530612	338.137945845782
11275.5102040816	338.14168528328
11281.887755102	338.145424080234
11288.2653061224	338.149162276225
11294.6428571429	338.152899910989
11301.0204081633	338.156637024412
11307.3979591837	338.160373656539
11313.7755102041	338.164109847576
11320.1530612245	338.167845637889
11326.5306122449	338.171581068011
11332.9081632653	338.175316178643
11339.2857142857	338.179051010657
11345.6632653061	338.182785605099
11352.0408163265	338.186520003194
11358.4183673469	338.190254246345
11364.7959183673	338.19398837614
11371.1734693878	338.197722434354
11377.5510204082	338.20145646295
11383.9285714286	338.205190504086
11390.306122449	338.208924600116
11396.6836734694	338.212658793591
11403.0612244898	338.216393127266
11409.4387755102	338.220127644104
11415.8163265306	338.223862387274
11422.193877551	338.227597400161
11428.5714285714	338.231332726363
11434.9489795918	338.235068409701
11441.3265306122	338.238804494218
11447.7040816327	338.242541024182
11454.0816326531	338.246278044093
11460.4591836735	338.250015598685
11466.8367346939	338.253753732927
11473.2142857143	338.257492492032
11479.5918367347	338.261231921455
11485.9693877551	338.264972066903
11492.3469387755	338.26871297433
11498.7244897959	338.272454689952
11505.1020408163	338.276197260242
11511.4795918367	338.279940731938
11517.8571428571	338.283685152048
11524.2346938776	338.28743056785
11530.612244898	338.291177026902
11536.9897959184	338.294924577039
11543.3673469388	338.298673266385
11549.7448979592	338.302423143352
11556.1224489796	338.306174256643
11562.5	338.309926655263
11568.8775510204	338.313680388516
11575.2551020408	338.317435506016
11581.6326530612	338.321192057683
11588.0102040816	338.324950093759
11594.387755102	338.328709664801
11600.7653061224	338.332470821696
11607.1428571429	338.336233615657
11613.5204081633	338.339998098236
11619.8979591837	338.343764321321
11626.2755102041	338.347532337148
11632.6530612245	338.351302198299
11639.0306122449	338.355073957716
11645.4081632653	338.358847668697
11651.7857142857	338.362623384907
11658.1632653061	338.36640116038
11664.5408163265	338.370181049529
11670.9183673469	338.373963107146
11677.2959183673	338.377747388412
11683.6734693878	338.381533948898
11690.0510204082	338.385322844577
11696.4285714286	338.389114131821
11702.806122449	338.392907867417
11709.1836734694	338.396704108564
11715.5612244898	338.400502912883
11721.9387755102	338.404304338424
11728.3163265306	338.408108443668
11734.693877551	338.411915287539
11741.0714285714	338.415724929404
11747.4489795918	338.419537429084
11753.8265306122	338.423352846861
11760.2040816327	338.427171243478
11766.5816326531	338.430992680156
11772.9591836735	338.434817218592
11779.3367346939	338.438644920972
11785.7142857143	338.442475849972
11792.0918367347	338.446310068769
11798.4693877551	338.450147641051
11804.8469387755	338.453988631015
11811.2244897959	338.457833103383
11817.6020408163	338.461681123406
11823.9795918367	338.465532756871
11830.3571428571	338.469388070108
11836.7346938776	338.473247130003
11843.112244898	338.477110003999
11849.4897959184	338.480976760108
11855.8673469388	338.484847466919
11862.2448979592	338.488722193604
11868.6224489796	338.49260100993
11875	338.496483986265
11881.3775510204	338.500371193586
11887.7551020408	338.504262703489
11894.1326530612	338.508158588201
11900.5102040816	338.512058920579
11906.887755102	338.515963774132
11913.2653061224	338.519873223023
11919.6428571429	338.523787342078
11926.0204081633	338.527706206798
11932.3979591837	338.531629893369
11938.7755102041	338.53555847867
11945.1530612245	338.539492040284
11951.5306122449	338.543430656506
11957.9081632653	338.547374406358
11964.2857142857	338.551323369595
11970.6632653061	338.555277626716
11977.0408163265	338.559237258976
11983.4183673469	338.563202348401
11989.7959183673	338.567172977789
11996.1734693878	338.571149230731
12002.5510204082	338.575131191617
12008.9285714286	338.579118945654
12015.306122449	338.583112578868
12021.6836734694	338.587112178125
12028.0612244898	338.59111783114
12034.4387755102	338.595129626488
12040.8163265306	338.599147653616
12047.193877551	338.603172002861
12053.5714285714	338.607202765457
12059.9489795918	338.611240033551
12066.3265306122	338.615283900214
12072.7040816327	338.619334459461
12079.0816326531	338.623391806256
12085.4591836735	338.627456036531
12091.8367346939	338.631527247201
12098.2142857143	338.635605536177
12104.5918367347	338.639691002383
12110.9693877551	338.643783745762
12117.3469387755	338.647883867306
12123.7244897959	338.651991469061
12130.1020408163	338.656106654143
12136.4795918367	338.660229526758
12142.8571428571	338.664360192217
12149.2346938776	338.668498756954
12155.612244898	338.672645328535
12161.9897959184	338.676800015686
12168.3673469388	338.680962928306
12174.7448979592	338.68513417748
12181.1224489796	338.689313875501
12187.5	338.693502135891
12193.8775510204	338.697699073414
12200.2551020408	338.701904804096
12206.6326530612	338.706119445246
12213.0102040816	338.710343115474
12219.387755102	338.714575934714
12225.7653061224	338.718818024236
12232.1428571429	338.723069506676
12238.5204081633	338.727330506053
12244.8979591837	338.731601147788
12251.2755102041	338.735881558726
12257.6530612245	338.740171867164
12264.0306122449	338.744472202867
12270.4081632653	338.748782697088
12276.7857142857	338.753103482597
12283.1632653061	338.757434693705
12289.5408163265	338.761776466282
12295.9183673469	338.766128937782
12302.2959183673	338.770492247271
12308.6734693878	338.774866535455
12315.0510204082	338.779251944694
12321.4285714286	338.783648619036
12327.806122449	338.788056704246
12334.1836734694	338.792476347828
12340.5612244898	338.796907699049
12346.9387755102	338.801350908972
12353.3163265306	338.805806130489
12359.693877551	338.810273518336
12366.0714285714	338.814753229131
12372.4489795918	338.819245421406
12378.8265306122	338.823750255632
12385.2040816327	338.828267894251
12391.5816326531	338.832798501706
12397.9591836735	338.837342244477
12404.3367346939	338.841899291113
12410.7142857143	338.846469812255
12417.0918367347	338.851053980681
12423.4693877551	338.855651971341
12429.8469387755	338.86026396138
12436.2244897959	338.864890130179
12442.6020408163	338.869530659397
12448.9795918367	338.874185733005
12455.3571428571	338.878855537312
12461.7346938776	338.883540261016
12468.112244898	338.888240095244
12474.4897959184	338.892955233584
12480.8673469388	338.897685872119
12487.2448979592	338.902432209485
12493.6224489796	338.907194446892
12500	338.911972788211


==> tiks/dyn-ecco/sig4-9-e-2.tsv <==
0	279.150000073505
6.37755102040816	279.1556772511
12.7551020408163	279.155459924886
19.1326530612245	279.160330524104
25.5102040816327	279.192369467043
31.8877551020408	279.240193019838
38.265306122449	279.241247158417
44.6428571428571	279.221833409814
51.0204081632653	279.194324818936
57.3979591836735	279.168291530874
63.7755102040816	279.149765531193
70.1530612244898	279.142409117884
76.530612244898	279.148250342609
82.9081632653061	279.168184554537
89.2857142857143	279.202352686981
95.6632653061225	279.250403701488
102.040816326531	279.311678792037
108.418367346939	279.385341101657
114.795918367347	279.470464332889
121.173469387755	279.566091508352
127.551020408163	279.671273785159
133.928571428571	279.785094897874
140.30612244898	279.906685514468
146.683673469388	280.035231131428
153.061224489796	280.169975543999
159.438775510204	280.310220955875
165.816326530612	280.455326473003
172.19387755102	280.604705709795
178.571428571429	280.757823489111
184.948979591837	280.914192167841
191.326530612245	281.073368118488
197.704081632653	281.234948364527
204.081632653061	281.398567045369
210.459183673469	281.563892207009
216.836734693878	281.730622943687
223.214285714286	281.898486695924
229.591836734694	282.067236622647
235.969387755102	282.236649318157
242.34693877551	282.406522801083
248.724489795918	282.57667454795
255.102040816327	282.746939703106
261.479591836735	282.917169524864
267.857142857143	283.087229987635
274.234693877551	283.257000402381
280.612244897959	283.426372214397
286.989795918367	283.595247952875
293.367346938775	283.763540237395
299.744897959184	283.931170836036
306.122448979592	284.098069850342
312.5	284.264174995356
318.877551020408	284.429430889582
325.255102040816	284.593788418062
331.632653061225	284.757204176819
338.010204081633	284.919639964947
344.387755102041	285.081062286789
350.765306122449	285.241441919041
357.142857142857	285.400753530393
363.520408163265	285.558975316143
369.897959183673	285.716088657568
376.275510204082	285.87207782578
382.65306122449	286.026929717681
389.030612244898	286.180633595463
395.408163265306	286.333180855922
401.785714285714	286.484564828337
408.163265306122	286.634780587246
414.540816326531	286.783824772337
420.918367346939	286.931695432041
427.295918367347	287.078391885547
433.673469387755	287.223914589751
440.051020408163	287.368265017888
446.428571428571	287.511445553709
452.80612244898	287.653459396369
459.183673469388	287.794310468062
465.561224489796	287.934003333133
471.938775510204	288.072543127017
478.316326530612	288.209935490098
484.69387755102	288.346186505845
491.071428571429	288.481302647085
497.448979591837	288.615290728403
503.826530612245	288.74815786082
510.204081632653	288.879911411359
516.581632653061	289.010558967673
522.959183673469	289.140108306097
529.336734693878	289.268567361675
535.714285714286	289.395944202056
542.091836734694	289.522247004453
548.469387755102	289.647484034451
554.84693877551	289.771663626919
561.224489795918	289.894794169335
567.602040816327	290.01688408692
573.979591836735	290.137941829106
580.357142857143	290.257975857685
586.734693877551	290.376994636336
593.112244897959	290.495006621238
599.489795918367	290.612020252877
605.867346938776	290.72804394886
612.244897959184	290.843086097437
618.622448979592	290.957155051946
625	291.070259126088
631.377551020408	291.182406589692
637.755102040816	291.293605664871
644.132653061224	291.403864523088
650.510204081633	291.513191282565
656.887755102041	291.621594005862
663.265306122449	291.729080697899
669.642857142857	291.83565930462
676.020408163265	291.941337711704
682.397959183673	292.046123743268
688.775510204082	292.150025161197
695.15306122449	292.253049664694
701.530612244898	292.355204889734
707.908163265306	292.456498408565
714.285714285714	292.556937729828
720.663265306122	292.656530298575
727.040816326531	292.755283496113
733.418367346939	292.853204640146
739.795918367347	292.95030098524
746.173469387755	293.046579723084
752.551020408163	293.142047982565
758.928571428571	293.236712830369
765.30612244898	293.330581271535
771.683673469388	293.423660249781
778.061224489796	293.515956647846
784.438775510204	293.60747728827
790.816326530612	293.698228933945
797.19387755102	293.788218288431
803.571428571429	293.877451996569
809.948979591837	293.965936645234
816.326530612245	294.053678763838
822.704081632653	294.14068482467
829.081632653061	294.226961243684
835.459183673469	294.312514381146
841.836734693878	294.397350542038
848.214285714286	294.481475976535
854.591836734694	294.564896880793
860.969387755102	294.647619397487
867.34693877551	294.729649616138
873.724489795918	294.810993573753
880.102040816327	294.891657255497
886.479591836735	294.971646595131
892.857142857143	295.050967475346
899.234693877551	295.129625728482
905.612244897959	295.207627137073
911.989795918367	295.284977434165
918.367346938776	295.361682303781
924.744897959184	295.437747381575
931.122448979592	295.513178255276
937.5	295.587980464943
943.877551020408	295.662159503548
950.255102040816	295.735720817525
956.632653061224	295.808669807099
963.010204081633	295.881011826587
969.387755102041	295.952752185018
975.765306122449	296.023896146563
982.142857142857	296.094448930777
988.520408163265	296.164415713021
994.897959183673	296.233801625007
1001.27551020408	296.302611755148
1007.65306122449	296.370851148754
1014.0306122449	296.438524808573
1020.40816326531	296.505637695219
1026.78571428571	296.572194727433
1033.16326530612	296.638200782356
1039.54081632653	296.703660696067
1045.91836734694	296.768579263928
1052.29591836735	296.832961240766
1058.67346938776	296.89681134128
1065.05102040816	296.960134240493
1071.42857142857	297.022934574026
1077.80612244898	297.085216938279
1084.18367346939	297.146985890918
1090.5612244898	297.208245951232
1096.9387755102	297.269001600331
1103.31632653061	297.329257281423
1109.69387755102	297.389017400275
1116.07142857143	297.448286325504
1122.44897959184	297.50706838872
1128.82653061224	297.565367884925
1135.20408163265	297.623189072893
1141.58163265306	297.680536175389
1147.95918367347	297.737413379353
1154.33673469388	297.793824836339
1160.71428571429	297.849774662822
1167.09183673469	297.905266940351
1173.4693877551	297.960305715837
1179.84693877551	298.014895001951
1186.22448979592	298.069038777373
1192.60204081633	298.122740986918
1198.97959183673	298.176005541923
1205.35714285714	298.228836320573
1211.73469387755	298.28123716808
1218.11224489796	298.333211896875
1224.48979591837	298.384764287006
1230.86734693878	298.435898086405
1237.24489795918	298.486617011014
1243.62244897959	298.536924745076
1250	298.58682494149
1256.37755102041	298.636321222019
1262.75510204082	298.685417177414
1269.13265306122	298.734116367785
1275.51020408163	298.782422322884
1281.88775510204	298.830338542251
1288.26530612245	298.877868495421
1294.64285714286	298.925015622285
1301.02040816327	298.971783333314
1307.39795918367	299.018175009676
1313.77551020408	299.064194003534
1320.15306122449	299.109843638348
1326.5306122449	299.155127209058
1332.90816326531	299.200047982211
1339.28571428571	299.244609196315
1345.66326530612	299.28881406208
1352.04081632653	299.332665762545
1358.41836734694	299.376167453294
1364.79591836735	299.419322262781
1371.17346938776	299.462133292524
1377.55102040816	299.504603617214
1383.92857142857	299.546736285011
1390.30612244898	299.588534317809
1396.68367346939	299.630000711388
1403.0612244898	299.671138435557
1409.4387755102	299.711950434478
1415.81632653061	299.752439626877
1422.19387755102	299.792608906155
1428.57142857143	299.832461140613
1434.94897959184	299.871999173737
1441.32653061224	299.911225824373
1447.70408163265	299.950143886825
1454.08163265306	299.988756131152
1460.45918367347	300.027065303394
1466.83673469388	300.065074125701
1473.21428571429	300.102785296491
1479.59183673469	300.14020149074
1485.9693877551	300.177325360175
1492.34693877551	300.214159533358
1498.72448979592	300.250706615934
1505.10204081633	300.286969190868
1511.47959183673	300.322949818601
1517.85714285714	300.358651037154
1524.23469387755	300.394075362405
1530.61224489796	300.42922528829
1536.98979591837	300.464103286914
1543.36734693878	300.498711808713
1549.74489795918	300.533053282721
1556.12244897959	300.567130116733
1562.5	300.60094469739
1568.87755102041	300.634499390416
1575.25510204082	300.667796540834
1581.63265306122	300.700838473094
1588.01020408163	300.733627491186
1594.38775510204	300.766165878895
1600.76530612245	300.798455899982
1607.14285714286	300.830499798273
1613.52040816327	300.862299797834
1619.89795918367	300.893858103207
1626.27551020408	300.92517689955
1632.65306122449	300.956258352721
1639.0306122449	300.987104609506
1645.40816326531	301.017717797812
1651.78571428571	301.048100026772
1658.16326530612	301.078253386866
1664.54081632653	301.108179950159
1670.91836734694	301.13788177045
1677.29591836735	301.167360883357
1683.67346938776	301.196619306495
1690.05102040816	301.225659039682
1696.42857142857	301.25448206506
1702.80612244898	301.283090347179
1709.18367346939	301.311485833219
1715.5612244898	301.339670453151
1721.9387755102	301.367646119831
1728.31632653061	301.395414729127
1734.69387755102	301.42297816013
1741.07142857143	301.450338275291
1747.44897959184	301.477496920489
1753.82653061224	301.504455925217
1760.20408163265	301.531217102756
1766.58163265306	301.55778225028
1772.95918367347	301.584153148948
1779.33673469388	301.610331564103
1785.71428571429	301.636319245421
1792.09183673469	301.662117926982
1798.4693877551	301.687729327409
1804.84693877551	301.713155150056
1811.22448979592	301.738397083121
1817.60204081633	301.763456799715
1823.97959183673	301.788335958042
1830.35714285714	301.813036201551
1836.73469387755	301.837559159025
1843.11224489796	301.861906444676
1849.48979591837	301.886079658329
1855.86734693878	301.910080385549
1862.24489795918	301.933910197707
1868.62244897959	301.957570652117
1875	301.981063292202
1881.37755102041	302.004389647594
1887.75510204082	302.027551234202
1894.13265306122	302.050549554377
1900.51020408163	302.073386097054
1906.88775510204	302.096062337818
1913.26530612245	302.118579739011
1919.64285714286	302.140939749893
1926.02040816327	302.163143806753
1932.39795918367	302.18519333297
1938.77551020408	302.20708973915
1945.15306122449	302.228834423267
1951.5306122449	302.250428770753
1957.90816326531	302.271874154564
1964.28571428571	302.293171935339
1970.66326530612	302.314323461517
1977.04081632653	302.335330069399
1983.41836734694	302.356193083251
1989.79591836735	302.376913815455
1996.17346938776	302.397493566601
2002.55102040816	302.41793362554
2008.92857142857	302.438235269524
2015.30612244898	302.458399764327
2021.68367346939	302.478428364321
2028.0612244898	302.498322312543
2034.4387755102	302.518082840844
2040.81632653061	302.537711169989
2047.19387755102	302.557208509709
2053.57142857143	302.576576058812
2059.94897959184	302.595815005305
2066.32653061224	302.614926526485
2072.70408163265	302.633911788983
2079.08163265306	302.6527719489
2085.45918367347	302.671508151912
2091.83673469388	302.690121533331
2098.21428571429	302.708613218184
2104.59183673469	302.726984321336
2110.9693877551	302.745235947588
2117.34693877551	302.763369191714
2123.72448979592	302.781385138576
2130.10204081633	302.79928486323
2136.47959183673	302.817069431003
2142.85714285714	302.834739897537
2149.23469387755	302.852297308921
2155.61224489796	302.869742701775
2161.98979591837	302.88707710331
2168.36734693878	302.904301531399
2174.74489795918	302.921416994699
2181.12244897959	302.938424492722
2187.5	302.955325015882
2193.87755102041	302.972119545596
2200.25510204082	302.988809054387
2206.63265306122	303.005394505937
2213.01020408163	303.021876855145
2219.38775510204	303.03825704824
2225.76530612245	303.054536022862
2232.14285714286	303.070714708102
2238.52040816327	303.086794024586
2244.89795918367	303.102774884577
2251.27551020408	303.118658192038
2257.65306122449	303.134444842674
2264.0306122449	303.150135724034
2270.40816326531	303.165731715595
2276.78571428571	303.181233688808
2283.16326530612	303.196642507163
2289.54081632653	303.211959026282
2295.91836734694	303.227184093996
2302.29591836735	303.242318550377
2308.67346938776	303.257363227824
2315.05102040816	303.272318951149
2321.42857142857	303.287186537633
2327.80612244898	303.301966797067
2334.18367346939	303.316660531847
2340.5612244898	303.331268537048
2346.9387755102	303.345791600465
2353.31632653061	303.360230502671
2359.69387755102	303.374586017108
2366.07142857143	303.38885891015
2372.44897959184	303.403049941135
2378.82653061224	303.417159862443
2385.20408163265	303.431189419578
2391.58163265306	303.44513935121
2397.95918367347	303.459010389219
2404.33673469388	303.472803258785
2410.71428571429	303.486518678445
2417.09183673469	303.500157360136
2423.4693877551	303.513720009248
2429.84693877551	303.52720732471
2436.22448979592	303.540619999039
2442.60204081633	303.553958718373
2448.97959183673	303.567224162547
2455.35714285714	303.58041700516
2461.73469387755	303.593537913616
2468.11224489796	303.606587549165
2474.48979591837	303.619566566985
2480.86734693878	303.632475616234
2487.24489795918	303.645315340081
2493.62244897959	303.658086375771
2500	303.670789354688
2506.37755102041	303.683424902405
2512.75510204082	303.695993638715
2519.13265306122	303.708496177697
2525.51020408163	303.720933127785
2531.88775510204	303.733305091791
2538.26530612245	303.745612666955
2544.64285714286	303.757856445015
2551.02040816327	303.770037012254
2557.39795918367	303.782154949528
2563.77551020408	303.794210832323
2570.15306122449	303.80620523082
2576.5306122449	303.818138709932
2582.90816326531	303.830011829333
2589.28571428571	303.841825143527
2595.66326530612	303.853579201897
2602.04081632653	303.865274548737
2608.41836734694	303.876911723293
2614.79591836735	303.888491259825
2621.17346938776	303.900013687653
2627.55102040816	303.91147953118
2633.92857142857	303.922889309947
2640.30612244898	303.93424353869
2646.68367346939	303.945542727369
2653.0612244898	303.956787381203
2659.4387755102	303.967978000727
2665.81632653061	303.979115081842
2672.19387755102	303.990199115831
2678.57142857143	304.001230589413
2684.94897959184	304.012209984792
2691.32653061224	304.023137779695
2697.70408163265	304.034014447394
2704.08163265306	304.044840456764
2710.45918367347	304.055616272328
2716.83673469388	304.06634235428
2723.21428571429	304.077019158525
2729.59183673469	304.087647136727
2735.9693877551	304.098226736352
2742.34693877551	304.108758400686
2748.72448979592	304.119242568883
2755.10204081633	304.12967967601
2761.47959183673	304.14007015308
2767.85714285714	304.150414427072
2774.23469387755	304.160712920985
2780.61224489796	304.170966053881
2786.98979591837	304.181174240899
2793.36734693878	304.191337893297
2799.74489795918	304.201457418496
2806.12244897959	304.211533220117
2812.5	304.221565697993
2818.87755102041	304.231555248221
2825.25510204082	304.241502263201
2831.63265306122	304.251407131657
2838.01020408163	304.261270238667
2844.38775510204	304.271091965709
2850.76530612245	304.280872690691
2857.14285714286	304.290612787978
2863.52040816327	304.300312628417
2869.89795918367	304.309972579388
2876.27551020408	304.319593004828
2882.65306122449	304.329174265249
2889.0306122449	304.338716717781
2895.40816326531	304.34822071621
2901.78571428571	304.357686610996
2908.16326530612	304.367114749298
2914.54081632653	304.376505475021
2920.91836734694	304.385859128838
2927.29591836735	304.395176048215
2933.67346938776	304.40445656744
2940.05102040816	304.413701017662
2946.42857142857	304.422909726914
2952.80612244898	304.432083020132
2959.18367346939	304.441221219194
2965.5612244898	304.45032464295
2971.9387755102	304.459393607244
2978.31632653061	304.468428424934
2984.69387755102	304.477429405933
2991.07142857143	304.486396857235
2997.44897959184	304.495331082927
3003.82653061224	304.504232384227
3010.20408163265	304.513101059512
3016.58163265306	304.521937404342
3022.95918367347	304.530741711474
3029.33673469388	304.539514270902
3035.71428571429	304.548255369883
3042.09183673469	304.556965292951
3048.4693877551	304.565644321944
3054.84693877551	304.574292736036
3061.22448979592	304.582910811761
3067.60204081633	304.591498823026
3073.97959183673	304.600057041141
3080.35714285714	304.608585734852
3086.73469387755	304.617085170354
3093.11224489796	304.625555611311
3099.48979591837	304.633997318887
3105.86734693878	304.642410551774
3112.24489795918	304.650795566199
3118.62244897959	304.659152615953
3125	304.667481952423
3131.37755102041	304.675783824606
3137.75510204082	304.684058479122
3144.13265306122	304.69230616025
3150.51020408163	304.700527109948
3156.88775510204	304.708721567868
3163.26530612245	304.716889771374
3169.64285714286	304.725031955574
3176.02040816327	304.73314835334
3182.39795918367	304.741239195314
3188.77551020408	304.749304709942
3195.15306122449	304.757345123494
3201.5306122449	304.765360660079
3207.90816326531	304.773351541662
3214.28571428571	304.781317988092
3220.66326530612	304.789260217118
3227.04081632653	304.797178444408
3233.41836734694	304.805072883563
3239.79591836735	304.812943746145
3246.17346938776	304.820791241696
3252.55102040816	304.828615577744
3258.92857142857	304.836416959832
3265.30612244898	304.844195591538
3271.68367346939	304.851951674489
3278.0612244898	304.859685408375
3284.4387755102	304.867396990972
3290.81632653061	304.875086618165
3297.19387755102	304.882754483952
3303.57142857143	304.89040078047
3309.94897959184	304.898025698014
3316.32653061224	304.905629425051
3322.70408163265	304.913212148232
3329.08163265306	304.920774052417
3335.45918367347	304.928315320688
3341.83673469388	304.935836134366
3348.21428571429	304.943336673025
3354.59183673469	304.950817114511
3360.9693877551	304.958277634958
3367.34693877551	304.965718408803
3373.72448979592	304.973139608797
3380.10204081633	304.980541406031
3386.47959183673	304.987923969945
3392.85714285714	304.995287468341
3399.23469387755	305.0026320674
3405.61224489796	305.009957931705
3411.98979591837	305.017265224243
3418.36734693878	305.024554106427
3424.74489795918	305.031824738109
3431.12244897959	305.039077277598
3437.5	305.046311881669
3443.87755102041	305.053528705578
3450.25510204082	305.060727903079
3456.63265306122	305.067909626441
3463.01020408163	305.07507402645
3469.38775510204	305.082221252434
3475.76530612245	305.089351452274
3482.14285714286	305.096464772415
3488.52040816327	305.103561357879
3494.89795918367	305.110641352283
3501.27551020408	305.117704897849
3507.65306122449	305.124752135414
3514.0306122449	305.131783204448
3520.40816326531	305.138798243066
3526.78571428571	305.145797388039
3533.16326530612	305.152780774804
3539.54081632653	305.159748537482
3545.91836734694	305.16670080889
3552.29591836735	305.173637720548
3558.67346938776	305.180559402692
3565.05102040816	305.187465984293
3571.42857142857	305.194357593063
3577.80612244898	305.201234355465
3584.18367346939	305.208096396728
3590.5612244898	305.214943840862
3596.9387755102	305.221776810662
3603.31632653061	305.228595427722
3609.69387755102	305.235399812449
3616.07142857143	305.242190084075
3622.44897959184	305.24896636066
3628.82653061224	305.25572875911
3635.20408163265	305.262477395188
3641.58163265306	305.269212383523
3647.95918367347	305.275933837618
3654.33673469388	305.282641869865
3660.71428571429	305.289336591554
3667.09183673469	305.296018112883
3673.4693877551	305.302686542966
3679.84693877551	305.309341989847
3686.22448979592	305.315984560512
3692.60204081633	305.322614360891
3698.97959183673	305.329231495872
3705.35714285714	305.335836069316
3711.73469387755	305.342428184061
3718.11224489796	305.349007941928
3724.48979591837	305.355575443739
3730.86734693878	305.362130789325
3737.24489795918	305.368674077531
3743.62244897959	305.375205406224
3750	305.381724872312
3756.37755102041	305.388232571743
3762.75510204082	305.39472859952
3769.13265306122	305.401213049705
3775.51020408163	305.407686015433
3781.88775510204	305.414147588921
3788.26530612245	305.420597861468
3794.64285714286	305.427036923475
3801.02040816327	305.433464864448
3807.39795918367	305.439881773007
3813.77551020408	305.446287736891
3820.15306122449	305.452682842974
3826.5306122449	305.45906717727
3832.90816326531	305.465440824935
3839.28571428571	305.471803870284
3845.66326530612	305.478156396797
3852.04081632653	305.484498487122
3858.41836734694	305.490830223087
3864.79591836735	305.497151685708
3871.17346938776	305.503462955198
3877.55102040816	305.509764110969
3883.92857142857	305.516055231643
3890.30612244898	305.522336395064
3896.68367346939	305.528607678298
3903.0612244898	305.534869157643
3909.4387755102	305.541120908638
3915.81632653061	305.54736300607
3922.19387755102	305.553595523982
3928.57142857143	305.559818535673
3934.94897959184	305.566032113716
3941.32653061224	305.572236329958
3947.70408163265	305.578431255528
3954.08163265306	305.584616960845
3960.45918367347	305.590793515623
3966.83673469388	305.596960988883
3973.21428571429	305.603119448951
3979.59183673469	305.609268963472
3985.9693877551	305.615409599414
3992.34693877551	305.621541423074
3998.72448979592	305.627664500084
4005.10204081633	305.63377889542
4011.47959183673	305.639884673406
4017.85714285714	305.645981897721
4024.23469387755	305.652070631405
4030.61224489796	305.658150936865
4036.98979591837	305.664222875883
4043.36734693878	305.670286509619
4049.74489795918	305.676341898617
4056.12244897959	305.682389102817
4062.5	305.688428181552
4068.87755102041	305.69445919356
4075.25510204082	305.700482196989
4081.63265306122	305.706497249398
4088.01020408163	305.71250440777
4094.38775510204	305.718503728513
4100.76530612245	305.724495267464
4107.14285714286	305.730479079902
4113.52040816327	305.736455220543
4119.89795918367	305.742423743555
4126.27551020408	305.748384702556
4132.65306122449	305.754338150627
4139.0306122449	305.760284140307
4145.40816326531	305.766222723608
4151.78571428571	305.772153952017
4158.16326530612	305.778077876497
4164.54081632653	305.783994547498
4170.91836734694	305.789904014958
4177.29591836735	305.79580632831
4183.67346938776	305.801701536487
4190.05102040816	305.807589687924
4196.42857142857	305.813470830568
4202.80612244898	305.819345011879
4209.18367346939	305.825212278833
4215.5612244898	305.831072677934
4221.9387755102	305.83692625521
4228.31632653061	305.842773056224
4234.69387755102	305.848613126074
4241.07142857143	305.854446509403
4247.44897959184	305.860273250397
4253.82653061224	305.866093392794
4260.20408163265	305.871906979888
4266.58163265306	305.877714054532
4272.95918367347	305.883514659141
4279.33673469388	305.889308835701
4285.71428571429	305.895096625768
4292.09183673469	305.900878070476
4298.4693877551	305.906653210539
4304.84693877551	305.912422086256
4311.22448979592	305.918184737515
4317.60204081633	305.923941203798
4323.97959183673	305.929691524182
4330.35714285714	305.935435737346
4336.73469387755	305.941173881575
4343.11224489796	305.946905994762
4349.48979591837	305.952632114411
4355.86734693878	305.958352277645
4362.24489795918	305.964066521208
4368.62244897959	305.969774881465
4375	305.975477394411
4381.37755102041	305.981174095672
4387.75510204082	305.98686502051
4394.13265306122	305.992550203823
4400.51020408163	305.998229680156
4406.88775510204	306.003903483696
4413.26530612245	306.009571648282
4419.64285714286	306.015234207403
4426.02040816327	306.020891194208
4432.39795918367	306.026542641504
4438.77551020408	306.032188581761
4445.15306122449	306.037829047116
4451.5306122449	306.043464069377
4457.90816326531	306.049093680022
4464.28571428571	306.054717910209
4470.66326530612	306.060336790775
4477.04081632653	306.065950352239
4483.41836734694	306.071558624806
4489.79591836735	306.07716163837
4496.17346938776	306.08275942252
4502.55102040816	306.088352006537
4508.92857142857	306.093939419402
4515.30612244898	306.099521689797
4521.68367346939	306.105098846112
4528.0612244898	306.110670916438
4534.4387755102	306.116237928581
4540.81632653061	306.121799910061
4547.19387755102	306.127356888111
4553.57142857143	306.132908889684
4559.94897959184	306.138455941457
4566.32653061224	306.143998069831
4572.70408163265	306.149535300932
4579.08163265306	306.155067660618
4585.45918367347	306.160595174482
4591.83673469388	306.166117867849
4598.21428571429	306.171635765785
4604.59183673469	306.177148893096
4610.9693877551	306.182657274332
4617.34693877551	306.188160933789
4623.72448979592	306.193659895511
4630.10204081633	306.199154183295
4636.47959183673	306.204643820691
4642.85714285714	306.210128831005
4649.23469387755	306.215609237303
4655.61224489796	306.221085062411
4661.98979591837	306.22655632892
4668.36734693878	306.232023059186
4674.74489795918	306.237485275333
4681.12244897959	306.24294299926
4687.5	306.248396252633
4693.87755102041	306.253845056898
4700.25510204082	306.259289433278
4706.63265306122	306.264729402775
4713.01020408163	306.270164986175
4719.38775510204	306.275596204045
4725.76530612245	306.281023076745
4732.14285714286	306.286445624418
4738.52040816327	306.291863867001
4744.89795918367	306.297277824225
4751.27551020408	306.302687515613
4757.65306122449	306.30809296049
4764.0306122449	306.313494177977
4770.40816326531	306.318891186999
4776.78571428571	306.324284006283
4783.16326530612	306.329672654363
4789.54081632653	306.335057149579
4795.91836734694	306.340437510083
4802.29591836735	306.345813753838
4808.67346938776	306.351185898619
4815.05102040816	306.356553962019
4821.42857142857	306.361917961446
4827.80612244898	306.36727791413
4834.18367346939	306.37263383712
4840.5612244898	306.377985747288
4846.9387755102	306.383333661333
4853.31632653061	306.388677595779
4859.69387755102	306.39401756698
4866.07142857143	306.399353591118
4872.44897959184	306.404685684209
4878.82653061224	306.410013862102
4885.20408163265	306.415338140482
4891.58163265306	306.420658534872
4897.95918367347	306.425975060632
4904.33673469388	306.431287732963
4910.71428571429	306.43659656691
4917.09183673469	306.441901577362
4923.4693877551	306.44720277905
4929.84693877551	306.452500186557
4936.22448979592	306.457793814312
4942.60204081633	306.463083676594
4948.97959183673	306.468369787536
4955.35714285714	306.473652161123
4961.73469387755	306.478930811196
4968.11224489796	306.484205751451
4974.48979591837	306.489476995444
4980.86734693878	306.494744556589
4987.24489795918	306.500008448163
4993.62244897959	306.505268683303
5000	306.510525275013
5006.37755102041	306.515778236159
5012.75510204082	306.521027579476
5019.13265306122	306.526273317567
5025.51020408163	306.531515462904
5031.88775510204	306.536754027832
5038.26530612245	306.541989024564
5044.64285714286	306.547220465192
5051.02040816327	306.55244836168
5057.39795918367	306.557672725868
5063.77551020408	306.562893569476
5070.15306122449	306.568110904101
5076.5306122449	306.573324741221
5082.90816326531	306.578535092196
5089.28571428571	306.583741968268
5095.66326530612	306.588945380564
5102.04081632653	306.594145340095
5108.41836734694	306.599341857761
5114.79591836735	306.604534944346
5121.17346938776	306.609724610527
5127.55102040816	306.614910866867
5133.92857142857	306.620093723825
5140.30612244898	306.625273191749
5146.68367346939	306.630449280882
5153.0612244898	306.635622001361
5159.4387755102	306.64079136322
5165.81632653061	306.645957376388
5172.19387755102	306.651120050696
5178.57142857143	306.656279395869
5184.94897959184	306.661435421537
5191.32653061224	306.66658813723
5197.70408163265	306.671737552378
5204.08163265306	306.676883676318
5210.45918367347	306.682026518289
5216.83673469388	306.687166087438
5223.21428571429	306.692302392817
5229.59183673469	306.697435443384
5235.9693877551	306.70256524801
5242.34693877551	306.707691815472
5248.72448979592	306.712815154458
5255.10204081633	306.717935273569
5261.47959183673	306.723052181319
5267.85714285714	306.728165886132
5274.23469387755	306.73327639635
5280.61224489796	306.738383720229
5286.98979591837	306.743487865942
5293.36734693878	306.748588841577
5299.74489795918	306.753686655143
5306.12244897959	306.758781314566
5312.5	306.763872827692
5318.87755102041	306.76896120229
5325.25510204082	306.774046446047
5331.63265306122	306.779128566575
5338.01020408163	306.78420757141
5344.38775510204	306.789283468009
5350.76530612245	306.794356263756
5357.14285714286	306.799425965962
5363.52040816327	306.804492581863
5369.89795918367	306.809556118623
5376.27551020408	306.814616583327
5382.65306122449	306.819673983057
5389.0306122449	306.82472832449
5395.40816326531	306.829779614698
5401.78571428571	306.834827867163
5408.16326530612	306.839873037587
5414.54081632653	306.844915301315
5420.91836734694	306.849954988037
5427.29591836735	306.854985078301
5433.67346938776	306.860101511516
5440.05102040816	306.865698288391
5446.42857142857	306.872000426697
5452.80612244898	306.879017201503
5459.18367346939	306.886677778291
5465.5612244898	306.894913217853
5471.9387755102	306.903710389782
5478.31632653061	306.913144341057
5484.69387755102	306.923393066456
5491.07142857143	306.934740099672
5497.44897959184	306.947568228348
5503.82653061224	306.962345771224
5510.20408163265	306.979608453029
5516.58163265306	306.999938694534
5522.95918367347	307.02394314951
5529.33673469388	307.052229697036
5535.71428571429	307.085385226556
5542.09183673469	307.123954441427
5548.4693877551	307.168420322071
5554.84693877551	307.219188220424
5561.22448979592	307.276572612984
5567.60204081633	307.340758646817
5573.97959183673	307.412025561226
5580.35714285714	307.489989479042
5586.73469387755	307.574990064699
5593.11224489796	307.667150908849
5599.48979591837	307.766193692332
5605.86734693878	307.871589149663
5612.24489795918	307.982673846286
5618.62244897959	308.098724393541
5625	308.219009470072
5631.37755102041	308.342823616617
5637.75510204082	308.469508377964
5644.13265306122	308.59846370451
5650.51020408163	308.729152878079
5656.88775510204	308.861103321969
5663.26530612245	308.993904387238
5669.64285714286	309.127203045705
5676.02040816327	309.26069889816
5682.39795918367	309.394138913255
5688.77551020408	309.527311783311
5695.15306122449	309.660042525798
5701.5306122449	309.792187594129
5707.90816326531	309.923630408973
5714.28571428571	310.054277160522
5720.66326530612	310.184053207709
5727.04081632653	310.312899987848
5733.41836734694	310.440772274812
5739.79591836735	310.567635796706
5746.17346938776	310.693465266778
5752.55102040816	310.818242734661
5758.92857142857	310.941956153133
5765.30612244898	311.064598203742
5771.68367346939	311.18616534305
5778.0612244898	311.306657012694
5784.4387755102	311.426074978551
5790.81632653061	311.544422808383
5797.19387755102	311.661705454653
5803.57142857143	311.77792891326
5809.94897959184	311.893099952776
5816.32653061224	312.00722590512
5822.70408163265	312.120314501893
5829.08163265306	312.232373745158
5835.45918367347	312.343411810321
5841.83673469388	312.453436973175
5848.21428571429	312.562457555049
5854.59183673469	312.670481882805
5860.9693877551	312.777518260598
5867.34693877551	312.88357495002
5873.72448979592	312.988660157098
5880.10204081633	313.092782024419
5886.47959183673	313.195948626599
5892.85714285714	313.298167968189
5899.23469387755	313.399447983943
5905.61224489796	313.499796540054
5911.98979591837	313.599221435862
5918.36734693878	313.697730406195
5924.74489795918	313.795331124159
5931.12244897959	313.892031203658
5937.5	313.987838201618
5943.87755102041	314.082759620465
5950.25510204082	314.176802910317
5956.63265306122	314.269975470732
5963.01020408163	314.362284652206
5969.38775510204	314.453737757785
5975.76530612245	314.544342044275
5982.14285714286	314.634104723067
5988.52040816327	314.723032960987
5994.89795918367	314.81113388112
6001.27551020408	314.898414563308
6007.65306122449	314.98488204439
6014.0306122449	315.070543318696
6020.40816326531	315.155405338357
6026.78571428571	315.239475013381
6033.16326530612	315.322759211698
6039.54081632653	315.405264759432
6045.91836734694	315.486998440956
6052.29591836735	315.567966998752
6058.67346938776	315.64817713349
6065.05102040816	315.727635504145
6071.42857142857	315.806348727931
6077.80612244898	315.884323380123
6084.18367346939	315.961565994213
6090.5612244898	316.038083061931
6096.9387755102	316.113881033097
6103.31632653061	316.188966315564
6109.69387755102	316.263345275376
6116.07142857143	316.337024236744
6122.44897959184	316.410009481859
6128.82653061224	316.482307251014
6135.20408163265	316.553923742697
6141.58163265306	316.624865113534
6147.95918367347	316.695137478171
6154.33673469388	316.764746909481
6160.71428571429	316.833699438621
6167.09183673469	316.902001054917
6173.4693877551	316.969657705909
6179.84693877551	317.036675297549
6186.22448979592	317.103059694223
6192.60204081633	317.168816718627
6198.97959183673	317.233952151973
6205.35714285714	317.29847173413
6211.73469387755	317.362381163591
6218.11224489796	317.425686097458
6224.48979591837	317.488392151695
6230.86734693878	317.550504901229
6237.24489795918	317.612029879868
6243.62244897959	317.672972580449
6250	317.733338455059
6256.37755102041	317.793132915093
6262.75510204082	317.852361331188
6269.13265306122	317.911029033507
6275.51020408163	317.969141311892
6281.88775510204	318.026703415864
6288.26530612245	318.083720554691
6294.64285714286	318.140197897677
6301.02040816327	318.196140574281
6307.39795918367	318.251553674075
6313.77551020408	318.306442246974
6320.15306122449	318.360811303468
6326.5306122449	318.414665814696
6332.90816326531	318.468010712455
6339.28571428571	318.520850889512
6345.66326530612	318.573191199788
6352.04081632653	318.625036458367
6358.41836734694	318.676391441647
6364.79591836735	318.727260887639
6371.17346938776	318.777649496103
6377.55102040816	318.827561928542
6383.92857142857	318.877002808493
6390.30612244898	318.925976721764
6396.68367346939	318.974488216515
6403.0612244898	319.022541803332
6409.4387755102	319.070141955566
6415.81632653061	319.117293109514
6422.19387755102	319.163999664455
6428.57142857143	319.210265982862
6434.94897959184	319.2560963907
6441.32653061224	319.301495177568
6447.70408163265	319.346466596739
6454.08163265306	319.391014865477
6460.45918367347	319.435144165282
6466.83673469388	319.478858641969
6473.21428571429	319.522162405806
6479.59183673469	319.56505953185
6485.9693877551	319.607554060139
6492.34693877551	319.649649995733
6498.72448979592	319.691351308986
6505.10204081633	319.732661935828
6511.47959183673	319.77358577791
6517.85714285714	319.814126702676
6524.23469387755	319.854288543712
6530.61224489796	319.89407510097
6536.98979591837	319.933490140855
6543.36734693878	319.972537396413
6549.74489795918	320.011220567657
6556.12244897959	320.049543321754
6562.5	320.087509293087
6568.87755102041	320.125122083552
6575.25510204082	320.162385262834
6581.63265306122	320.199302368541
6588.01020408163	320.235876906315
6594.38775510204	320.272112350182
6600.76530612245	320.308012142766
6607.14285714286	320.343579695378
6613.52040816327	320.378818388241
6619.89795918367	320.4137315708
6626.27551020408	320.448322561899
6632.65306122449	320.482594649861
6639.0306122449	320.516551092806
6645.40816326531	320.550195118905
6651.78571428571	320.583529926504
6658.16326530612	320.616558684276
6664.54081632653	320.649284531551
6670.91836734694	320.681710578525
6677.29591836735	320.713839906345
6683.67346938776	320.745675567365
6690.05102040816	320.77722058543
6696.42857142857	320.808477956046
6702.80612244898	320.839450646475
6709.18367346939	320.870141596058
6715.5612244898	320.900553716446
6721.9387755102	320.930689891753
6728.31632653061	320.960552978448
6734.69387755102	320.990145806781
6741.07142857143	321.019471181487
6747.44897959184	321.048531846473
6753.82653061224	321.07733071596
6760.20408163265	321.105870277071
6766.58163265306	321.134150032787
6772.95918367347	321.162201124813
6779.33673469388	321.189917651176
6785.71428571429	321.219587766197
6792.09183673469	321.255298129359
6798.4693877551	321.297251353812
6804.84693877551	321.342839116738
6811.22448979592	321.388237119262
6817.60204081633	321.429599444815
6823.97959183673	321.46679604271
6830.35714285714	321.495709823702
6836.73469387755	321.523880488305
6843.11224489796	321.559385207709
6849.48979591837	321.607337719975
6855.86734693878	321.670563982665
6862.24489795918	321.750257409351
6868.62244897959	321.846421689899
6875	321.958248840882
6881.37755102041	322.0844096273
6887.75510204082	322.223275967416
6894.13265306122	322.373087540581
6900.51020408163	322.532069161323
6906.88775510204	322.698511587255
6913.26530612245	322.87082403491
6919.64285714286	323.047564029764
6926.02040816327	323.227451794154
6932.39795918367	323.409374057273
6938.77551020408	323.592378903915
6945.15306122449	323.775665538583
6951.5306122449	323.958571666294
6957.90816326531	324.140559348351
6964.28571428571	324.321199438857
6970.66326530612	324.500156839533
6977.04081632653	324.677176811221
6983.41836734694	324.852071978132
6989.79591836735	325.024710420215
6996.17346938776	325.195005407531
7002.55102040816	325.362906500067
7008.92857142857	325.528391638313
7015.30612244898	325.691460547338
7021.68367346939	325.852129310663
7028.0612244898	326.010425869261
7034.4387755102	326.166386320689
7040.81632653061	326.320052035031
7047.19387755102	326.4714674061
7053.57142857143	326.620678116237
7059.94897959184	326.767729861573
7066.32653061224	326.912667447387
7072.70408163265	327.055534165237
7079.08163265306	327.196371415397
7085.45918367347	327.335218508131
7091.83673469388	327.472112589721
7098.21428571429	327.607088669814
7104.59183673469	327.740179729641
7110.9693877551	327.871416865005
7117.34693877551	328.000829449091
7123.72448979592	328.12844531855
7130.10204081633	328.254290959879
7136.47959183673	328.378391682999
7142.85714285714	328.500771782941
7149.23469387755	328.621454694211
7155.61224489796	328.740463123963
7161.98979591837	328.857819165741
7168.36734693878	328.973544398955
7174.74489795918	329.08765997383
7181.12244897959	329.200186679129
7187.5	329.311144995972
7193.87755102041	329.42055514225
7200.25510204082	329.528437106259
7206.63265306122	329.63481067087
7213.01020408163	329.7396954307
7219.38775510204	329.843110804783
7225.76530612245	329.945076043884
7232.14285714286	330.045610233607
7238.52040816327	330.144732295568
7244.89795918367	330.242460987105
7251.27551020408	330.338814898994
7257.65306122449	330.433812451785
7264.0306122449	330.527471893022
7270.40816326531	330.619811294049
7276.78571428571	330.710848546145
7283.16326530612	330.80060135701
7289.54081632653	330.889087248769
7295.91836734694	330.976323555645
7302.29591836735	331.062327421266
7308.67346938776	331.14711579752
7315.05102040816	331.230705444101
7321.42857142857	331.313112927648
7327.80612244898	331.39435462079
7334.18367346939	331.474446703064
7340.5612244898	331.553405161538
7346.9387755102	331.631245790868
7353.31632653061	331.707984194018
7359.69387755102	331.783635784086
7366.07142857143	331.858215785457
7372.44897959184	331.931739234326
7378.82653061224	332.004220980628
7385.20408163265	332.075675689961
7391.58163265306	332.146117844783
7397.95918367347	332.215561745441
7404.33673469388	332.28402151258
7410.71428571429	332.351511088889
7417.09183673469	332.418044240094
7423.4693877551	332.483634556661
7429.84693877551	332.548295456075
7436.22448979592	332.61204018435
7442.60204081633	332.674881816969
7448.97959183673	332.736833261114
7455.35714285714	332.797907257601
7461.73469387755	332.858116382105
7468.11224489796	332.917473046431
7474.48979591837	332.975989500846
7480.86734693878	333.033677835733
7487.24489795918	333.090549982567
7493.62244897959	333.146617715749
7500	333.201892654694
7506.37755102041	333.256386265244
7512.75510204082	333.310109860682
7519.13265306122	333.36307460394
7525.51020408163	333.415291509382
7531.88775510204	333.466771443944
7538.26530612245	333.517525128557
7544.64285714286	333.567563140319
7551.02040816327	333.616895914043
7557.39795918367	333.66553374323
7563.77551020408	333.713486781972
7570.15306122449	333.760765046857
7576.5306122449	333.80737841828
7582.90816326531	333.853336641543
7589.28571428571	333.898649328974
7595.66326530612	333.94332596156
7602.04081632653	333.987375890003
7608.41836734694	334.030808336229
7614.79591836735	334.073632395364
7621.17346938776	334.11585703715
7627.55102040816	334.157491106902
7633.92857142857	334.198543327377
7640.30612244898	334.239022300484
7646.68367346939	334.27893650845
7653.0612244898	334.318294314975
7659.4387755102	334.357103967173
7665.81632653061	334.395373597033
7672.19387755102	334.43311122238
7678.57142857143	334.470324748389
7684.94897959184	334.507021969334
7691.32653061224	334.543210569842
7697.70408163265	334.578898125817
7704.08163265306	334.614092106215
7710.45918367347	334.64879987453
7716.83673469388	334.683028689815
7723.21428571429	334.716785707852
7729.59183673469	334.750077982876
7735.9693877551	334.782912468862
7742.34693877551	334.815296020382
7748.72448979592	334.847235394079
7755.10204081633	334.878737250182
7761.47959183673	334.909808153594
7767.85714285714	334.940454574786
7774.23469387755	334.970682891417
7780.61224489796	335.000499389623
7786.98979591837	335.029910264895
7793.36734693878	335.058921623229
7799.74489795918	335.087539482633
7806.12244897959	335.115769774236
7812.5	335.143618343066
7818.87755102041	335.171090949435
7825.25510204082	335.198193270239
7831.63265306122	335.22493089988
7838.01020408163	335.251309351142
7844.38775510204	335.277334056626
7850.76530612245	335.303010369854
7857.14285714286	335.328343566033
7863.52040816327	335.353338843151
7869.89795918367	335.378001323274
7876.27551020408	335.402336053501
7882.65306122449	335.426348006664
7889.0306122449	335.450042082603
7895.40816326531	335.473423109271
7901.78571428571	335.496495843515
7908.16326530612	335.519264971914
7914.54081632653	335.541735112033
7920.91836734694	335.563910813364
7927.29591836735	335.585796557985
7933.67346938776	335.607396761595
7940.05102040816	335.628715774613
7946.42857142857	335.649757882986
7952.80612244898	335.670527308838
7959.18367346939	335.691028211612
7965.5612244898	335.711264689006
7971.9387755102	335.731240777626
7978.31632653061	335.75096045379
7984.69387755102	335.770427634601
7991.07142857143	335.789646178746
7997.44897959184	335.80861988707
8003.82653061224	335.82735250353
8010.20408163265	335.845847716127
8016.58163265306	335.864109157577
8022.95918367347	335.882140405919
8029.33673469388	335.899944985523
8035.71428571429	335.917526367872
8042.09183673469	335.934887972117
8048.4693877551	335.952033165833
8054.84693877551	335.968965265923
8061.22448979592	335.985687539302
8067.60204081633	336.002203203392
8073.97959183673	336.018515426998
8080.35714285714	336.034627331083
8086.73469387755	336.050541989326
8093.11224489796	336.066262428699
8099.48979591837	336.08179163033
8105.86734693878	336.097132530165
8112.24489795918	336.112288019437
8118.62244897959	336.127260945367
8125	336.142054111926
8131.37755102041	336.156670280403
8137.75510204082	336.171112169856
8144.13265306122	336.185382457886
8150.51020408163	336.199483781288
8156.88775510204	336.213418736513
8163.26530612245	336.227189880207
8169.64285714286	336.240799729948
8176.02040816327	336.254250764803
8182.39795918367	336.267545425724
8188.77551020408	336.28068611619
8195.15306122449	336.293675202849
8201.5306122449	336.306515015983
8207.90816326531	336.319207849924
8214.28571428571	336.33175596373
8220.66326530612	336.344161581724
8227.04081632653	336.356426893887
8233.41836734694	336.36855405635
8239.79591836735	336.380545192021
8246.17346938776	336.392402391045
8252.55102040816	336.404127711152
8258.92857142857	336.415723178236
8265.30612244898	336.427190786883
8271.68367346939	336.438532500761
8278.0612244898	336.449750253002
8284.4387755102	336.460845946779
8290.81632653061	336.471821455763
8297.19387755102	336.482678624444
8303.57142857143	336.493419268591
8309.94897959184	336.504045175769
8316.32653061224	336.514558105731
8322.70408163265	336.524959790714
8329.08163265306	336.53525193596
8335.45918367347	336.545436220151
8341.83673469388	336.555514295729
8348.21428571429	336.565487789252
8354.59183673469	336.575358301882
8360.9693877551	336.585127409768
8367.34693877551	336.594796664312
8373.72448979592	336.604367592591
8380.10204081633	336.613841697787
8386.47959183673	336.623220459507
8392.85714285714	336.632505334056
8399.23469387755	336.641697754883
8405.61224489796	336.650799132946
8411.98979591837	336.659810856976
8418.36734693878	336.668734293803
8424.74489795918	336.677570788767
8431.12244897959	336.686321666036
8437.5	336.694988228833
8443.87755102041	336.703571759814
8450.25510204082	336.712073521426
8456.63265306122	336.720494756167
8463.01020408163	336.728836686836
8469.38775510204	336.737100516916
8475.76530612245	336.745287430877
8482.14285714286	336.753398594392
8488.52040816327	336.761435154637
8494.89795918367	336.769398240634
8501.27551020408	336.777288963512
8507.65306122449	336.785108416706
8514.0306122449	336.792857676292
8520.40816326531	336.80053780128
8526.78571428571	336.808149833828
8533.16326530612	336.815694799472
8539.54081632653	336.823173707448
8545.91836734694	336.830587550944
8552.29591836735	336.837937307283
8558.67346938776	336.845223938188
8565.05102040816	336.852448390075
8571.42857142857	336.859611594257
8577.80612244898	336.866714467131
8584.18367346939	336.87375791046
8590.5612244898	336.880742811622
8596.9387755102	336.887670043782
8603.31632653061	336.894540466101
8609.69387755102	336.901354924008
8616.07142857143	336.90811424941
8622.44897959184	336.914819260839
8628.82653061224	336.9214707637
8635.20408163265	336.928069550503
8641.58163265306	336.934616401038
8647.95918367347	336.941112082534
8654.33673469388	336.94755734991
8660.71428571429	336.953952945972
8667.09183673469	336.960299601559
8673.4693877551	336.966598035734
8679.84693877551	336.972848956006
8686.22448979592	336.979053058506
8692.60204081633	336.985211028113
8698.97959183673	336.991323538673
8705.35714285714	336.997391253185
8711.73469387755	337.003414823951
8718.11224489796	337.009394892716
8724.48979591837	337.01533209088
8730.86734693878	337.021227039663
8737.24489795918	337.027080350222
8743.62244897959	337.032892623828
8750	337.038664452044
8756.37755102041	337.044396416874
8762.75510204082	337.05008909087
8769.13265306122	337.055743037324
8775.51020408163	337.061358810421
8781.88775510204	337.066936955359
8788.26530612245	337.07247800848
8794.64285714286	337.077982497444
8801.02040816327	337.083450941366
8807.39795918367	337.088883850916
8813.77551020408	337.094281728472
8820.15306122449	337.099645068274
8826.5306122449	337.104974356533
8832.90816326531	337.110270071541
8839.28571428571	337.115532683825
8845.66326530612	337.120762656277
8852.04081632653	337.125960444252
8858.41836734694	337.131126495682
8864.79591836735	337.136261251228
8871.17346938776	337.141365144388
8877.55102040816	337.14643860158
8883.92857142857	337.151482042281
8890.30612244898	337.156495879149
8896.68367346939	337.16148051812
8903.0612244898	337.166436358492
8909.4387755102	337.171363793068
8915.81632653061	337.176263208258
8922.19387755102	337.181134984156
8928.57142857143	337.185979494652
8934.94897959184	337.190797107547
8941.32653061224	337.195588184646
8947.70408163265	337.200353081832
8954.08163265306	337.205092149183
8960.45918367347	337.209805731073
8966.83673469388	337.214494166249
8973.21428571429	337.219157787912
8979.59183673469	337.223796923832
8985.9693877551	337.228411896433
8992.34693877551	337.233003022856
8998.72448979592	337.23757061506
9005.10204081633	337.242114979916
9011.47959183673	337.246636419282
9017.85714285714	337.251135230069
9024.23469387755	337.255611704337
9030.61224489796	337.260066129384
9036.98979591837	337.264498787804
9043.36734693878	337.268909957563
9049.74489795918	337.273299912092
9056.12244897959	337.277668920355
9062.5	337.282017246907
9068.87755102041	337.286345151981
9075.25510204082	337.290652891558
9081.63265306122	337.29494071744
9088.01020408163	337.299208877295
9094.38775510204	337.303457614751
9100.76530612245	337.307687169461
9107.14285714286	337.31189777715
9113.52040816327	337.316089669687
9119.89795918367	337.320263075159
9126.27551020408	337.324418217927
9132.65306122449	337.328555318677
9139.0306122449	337.332674594489
9145.40816326531	337.336776258906
9151.78571428571	337.340860521978
9158.16326530612	337.344927590317
9164.54081632653	337.348977667167
9170.91836734694	337.353010952458
9177.29591836735	337.357027642851
9183.67346938776	337.361027931792
9190.05102040816	337.36501200958
9196.42857142857	337.368980063408
9202.80612244898	337.372932277409
9209.18367346939	337.376868832717
9215.5612244898	337.380789907517
9221.9387755102	337.38469567709
9228.31632653061	337.388586313853
9234.69387755102	337.39246198742
9241.07142857143	337.396322864651
9247.44897959184	337.400169109679
9253.82653061224	337.404000883969
9260.20408163265	337.407818346364
9266.58163265306	337.411621653126
9272.95918367347	337.41541095797
9279.33673469388	337.419186412117
9285.71428571429	337.422948164339
9292.09183673469	337.426696360988
9298.4693877551	337.430431146039
9304.84693877551	337.434152661137
9311.22448979592	337.437861045637
9317.60204081633	337.441556436627
9323.97959183673	337.445238968978
9330.35714285714	337.448908775383
9336.73469387755	337.452565986392
9343.11224489796	337.456210730435
9349.48979591837	337.459843133875
9355.86734693878	337.463463321037
9362.24489795918	337.46707141424
9368.62244897959	337.470667533825
9375	337.474251798202
9381.37755102041	337.477824323878
9387.75510204082	337.481385225476
9394.13265306122	337.484934615783
9400.51020408163	337.488472605777
9406.88775510204	337.491999304653
9413.26530612245	337.495514819852
9419.64285714286	337.499019257099
9426.02040816327	337.502512720428
9432.39795918367	337.505995312205
9438.77551020408	337.50946713316
9445.15306122449	337.51292828242
9451.5306122449	337.516378857531
9457.90816326531	337.519818954482
9464.28571428571	337.523248667734
9470.66326530612	337.526668090251
9477.04081632653	337.530077313518
9483.41836734694	337.533476427567
9489.79591836735	337.536865521006
9496.17346938776	337.540244681042
9502.55102040816	337.543613993498
9508.92857142857	337.546973542846
9515.30612244898	337.550323412224
9521.68367346939	337.553663683464
9528.0612244898	337.556994437105
9534.4387755102	337.560315752423
9540.81632653061	337.563627707453
9547.19387755102	337.566930379003
9553.57142857143	337.57022384268
9559.94897959184	337.57350817291
9566.32653061224	337.57678344296
9572.70408163265	337.580049724952
9579.08163265306	337.583307089886
9585.45918367347	337.586555607661
9591.83673469388	337.589795347093
9598.21428571429	337.593026375927
9604.59183673469	337.596248760865
9610.9693877551	337.599462567581
9617.34693877551	337.602667860731
9623.72448979592	337.605864703981
9630.10204081633	337.609053160017
9636.47959183673	337.612233290568
9642.85714285714	337.615405156413
9649.23469387755	337.618568817405
9655.61224489796	337.621724332486
9661.98979591837	337.624871759701
9668.36734693878	337.62801115621
9674.74489795918	337.63114257831
9681.12244897959	337.634266081446
9687.5	337.637381720227
9693.87755102041	337.640489548436
9700.25510204082	337.64358961905
9706.63265306122	337.646681984253
9713.01020408163	337.649766695446
9719.38775510204	337.65284380326
9725.76530612245	337.655913357577
9732.14285714286	337.658975407535
9738.52040816327	337.662030001542
9744.89795918367	337.665077187292
9751.27551020408	337.668117011775
9757.65306122449	337.671149521288
9764.0306122449	337.674174761449
9770.40816326531	337.677192777207
9776.78571428571	337.680203612858
9783.16326530612	337.683207312046
9789.54081632653	337.686203917787
9795.91836734694	337.689193472472
9802.29591836735	337.692176017877
9808.67346938776	337.695151595178
9815.05102040816	337.698120244959
9821.42857142857	337.701082007224
9827.80612244898	337.704036921402
9834.18367346939	337.706985026364
9840.5612244898	337.709926360427
9846.9387755102	337.712860961367
9853.31632653061	337.715788866425
9859.69387755102	337.71871011232
9866.07142857143	337.721624735255
9872.44897959184	337.724532770928
9878.82653061224	337.727434254537
9885.20408163265	337.730329220796
9891.58163265306	337.733217703936
9897.95918367347	337.736099737715
9904.33673469388	337.738975355428
9910.71428571429	337.741844589916
9917.09183673469	337.74470747357
9923.4693877551	337.747564038341
9929.84693877551	337.750414315748
9936.22448979592	337.753258336885
9942.60204081633	337.756096132426
9948.97959183673	337.758927732636
9955.35714285714	337.761753167378
9961.73469387755	337.764572466116
9968.11224489796	337.767385657924
9974.48979591837	337.770192771495
9980.86734693878	337.772993835143
9987.24489795918	337.775788876814
9993.62244897959	337.77857792409
10000	337.781361004195
10006.3775510204	337.784138144002
10012.7551020408	337.78690937004
10019.1326530612	337.789674708496
10025.5102040816	337.792434185227
10031.887755102	337.79518782576
10038.2653061224	337.797935655302
10044.6428571429	337.800677698741
10051.0204081633	337.803413980656
10057.3979591837	337.80614452532
10063.7755102041	337.808869356705
10070.1530612245	337.811588498488
10076.5306122449	337.814301974057
10082.9081632653	337.817009806512
10089.2857142857	337.819712018676
10095.6632653061	337.822408633094
10102.0408163265	337.825099672042
10108.4183673469	337.827785157529
10114.7959183673	337.830465111302
10121.1734693878	337.833139554853
10127.5510204082	337.835808509418
10133.9285714286	337.838471995989
10140.306122449	337.841130035309
10146.6836734694	337.843782647886
10153.0612244898	337.846429853988
10159.4387755102	337.849071673655
10165.8163265306	337.851708126695
10172.193877551	337.854339232697
10178.5714285714	337.856965011025
10184.9489795918	337.85958548083
10191.3265306122	337.862200661049
10197.7040816327	337.864810570412
10204.0816326531	337.867415227439
10210.4591836735	337.870014650453
10216.8367346939	337.872608857576
10223.2142857143	337.875197866735
10229.5918367347	337.877781695664
10235.9693877551	337.880360361912
10242.3469387755	337.88293388284
10248.7244897959	337.885502275626
10255.1020408163	337.888065557271
10261.4795918367	337.890623744598
10267.8571428571	337.893176854258
10274.2346938776	337.895724902732
10280.612244898	337.898267906332
10286.9897959184	337.900805881208
10293.3673469388	337.903338843346
10299.7448979592	337.905866808573
10306.1224489796	337.908389792562
10312.5	337.91090781083
10318.8775510204	337.913420878743
10325.2551020408	337.915929011519
10331.6326530612	337.918432224231
10338.0102040816	337.920930531806
10344.387755102	337.92342394903
10350.7653061224	337.925912490552
10357.1428571429	337.928396170884
10363.5204081633	337.930875004401
10369.8979591837	337.933349005349
10376.2755102041	337.935818187843
10382.6530612245	337.938282565869
10389.0306122449	337.94074215329
10395.4081632653	337.943196963843
10401.7857142857	337.945647011144
10408.1632653061	337.948092308691
10414.5408163265	337.950532869862
10420.9183673469	337.952968707923
10427.2959183673	337.955399836022
10433.6734693878	337.957826267198
10440.0510204082	337.960248014379
10446.4285714286	337.962665090385
10452.806122449	337.96507750793
10459.1836734694	337.967485279623
10465.5612244898	337.96988841797
10471.9387755102	337.972286935374
10478.3163265306	337.974680844142
10484.693877551	337.977070156479
10491.0714285714	337.979454884497
10497.4489795918	337.98183504021
10503.8265306122	337.984210635541
10510.2040816327	337.98658168232
10516.5816326531	337.988948192286
10522.9591836735	337.991310177091
10529.3367346939	337.993667648297
10535.7142857143	337.996020617383
10542.0918367347	337.998369095739
10548.4693877551	338.000713094675
10554.8469387755	338.003052625418
10561.2244897959	338.005387699113
10567.6020408163	338.007718326828
10573.9795918367	338.010044519551
10580.3571428571	338.012366288192
10586.7346938776	338.014683643587
10593.112244898	338.016996596496
10599.4897959184	338.019305157608
10605.8673469388	338.021609337536
10612.2448979592	338.023909146825
10618.6224489796	338.026204595947
10625	338.028495695309
10631.3775510204	338.030782455245
10637.7551020408	338.033064886026
10644.1326530612	338.035342997856
10650.5102040816	338.037616800873
10656.887755102	338.039886305152
10663.2653061224	338.042151520706
10669.6428571429	338.044412457485
10676.0204081633	338.046669125377
10682.3979591837	338.048921534212
10688.7755102041	338.05116969376
10695.1530612245	338.053413613732
10701.5306122449	338.055653303781
10707.9081632653	338.057888773506
10714.2857142857	338.060120032448
10720.6632653061	338.062347090094
10727.0408163265	338.064569955877
10733.4183673469	338.066788639175
10739.7959183673	338.069003149317
10746.1734693878	338.071213495575
10752.5510204082	338.073419687176
10758.9285714286	338.075621733292
10765.306122449	338.077819643048
10771.6836734694	338.080013425519
10778.0612244898	338.082203089733
10784.4387755102	338.084388644668
10790.8163265306	338.086570099259
10797.193877551	338.088747462392
10803.5714285714	338.090920742908
10809.9489795918	338.093089949605
10816.3265306122	338.095255091235
10822.7040816327	338.097416176506
10829.0816326531	338.099573214084
10835.4591836735	338.101726212594
10841.8367346939	338.103875180617
10848.2142857143	338.106020126694
10854.5918367347	338.108161059324
10860.9693877551	338.110297986968
10867.3469387755	338.112430918045
10873.7244897959	338.114559860938
10880.1020408163	338.116684823988
10886.4795918367	338.118805815502
10892.8571428571	338.120922843745
10899.2346938776	338.123035916949
10905.612244898	338.125145043308
10911.9897959184	338.12725023098
10918.3673469388	338.129351488086
10924.7448979592	338.131448822714
10931.1224489796	338.133542242918
10937.5	338.135631756715
10943.8775510204	338.137717372091
10950.2551020408	338.139799096996
10956.6326530612	338.141876939351
10963.0102040816	338.14395090704
10969.387755102	338.146021007917
10975.7653061224	338.148087249807
10982.1428571429	338.150149640499
10988.5204081633	338.152208187754
10994.8979591837	338.154262899301
11001.2755102041	338.156313782841
11007.6530612245	338.158360846044
11014.0306122449	338.160404096549
11020.4081632653	338.162443541969
11026.7857142857	338.164479189886
11033.1632653061	338.166511047855
11039.5408163265	338.168539123402
11045.9183673469	338.170563424025
11052.2959183673	338.172583957197
11058.6734693878	338.174600730361
11065.0510204082	338.176613750935
11071.4285714286	338.17862302631
11077.806122449	338.180628563851
11084.1836734694	338.182630370897
11090.5612244898	338.184628454762
11096.9387755102	338.186622822734
11103.3163265306	338.188613482076
11109.693877551	338.190600440026
11116.0714285714	338.192583703799
11122.4489795918	338.194563280585
11128.8265306122	338.196539177551
11135.2040816327	338.198511401837
11141.5816326531	338.200479960563
11147.9591836735	338.202444860826
11154.3367346939	338.204406109697
11160.7142857143	338.206363714228
11167.0918367347	338.208317681445
11173.4693877551	338.210268018354
11179.8469387755	338.21221473194
11186.2244897959	338.214157829163
11192.6020408163	338.216097316964
11198.9795918367	338.218033202262
11205.3571428571	338.219965491955
11211.7346938776	338.221894192919
11218.112244898	338.223819312011
11224.4897959184	338.225740856067
11230.8673469388	338.227658831901
11237.2448979592	338.229573246309
11243.6224489796	338.231484106066
11250	338.233391417928
11256.3775510204	338.235295188631
11262.7551020408	338.237195424892
11269.1326530612	338.239092133407
11275.5102040816	338.240985320856
11281.887755102	338.242874993898
11288.2653061224	338.244761159174
11294.6428571429	338.246643823306
11301.0204081633	338.248522992898
11307.3979591837	338.250398674537
11313.7755102041	338.25227087479
11320.1530612245	338.254139600206
11326.5306122449	338.256004857319
11332.9081632653	338.257866652643
11339.2857142857	338.259724992674
11345.6632653061	338.261579883894
11352.0408163265	338.263431332764
11358.4183673469	338.265279345731
11364.7959183673	338.267123929224
11371.1734693878	338.268965089654
11377.5510204082	338.270802833418
11383.9285714286	338.272637166895
11390.306122449	338.274468096447
11396.6836734694	338.276295628421
11403.0612244898	338.278119769147
11409.4387755102	338.279940524941
11415.8163265306	338.281757902101
11422.193877551	338.28357190691
11428.5714285714	338.285382545635
11434.9489795918	338.287189824529
11441.3265306122	338.288993749828
11447.7040816327	338.290794327754
11454.0816326531	338.292591564512
11460.4591836735	338.294385466294
11466.8367346939	338.296176039276
11473.2142857143	338.29796328962
11479.5918367347	338.299747223471
11485.9693877551	338.301527846963
11492.3469387755	338.303305166213
11498.7244897959	338.305079187323
11505.1020408163	338.306849916383
11511.4795918367	338.308617359466
11517.8571428571	338.310381522635
11524.2346938776	338.312142411934
11530.612244898	338.313900033396
11536.9897959184	338.315654393039
11543.3673469388	338.317405496869
11549.7448979592	338.319153350876
11556.1224489796	338.320897961038
11562.5	338.322639333318
11568.8775510204	338.324377473668
11575.2551020408	338.326112388023
11581.6326530612	338.327844082309
11588.0102040816	338.329572562434
11594.387755102	338.331297834298
11600.7653061224	338.333019903783
11607.1428571429	338.334738776763
11613.5204081633	338.336454459094
11619.8979591837	338.338166956624
11626.2755102041	338.339876275184
11632.6530612245	338.341582420595
11639.0306122449	338.343285398665
11645.4081632653	338.344985215188
11651.7857142857	338.346681875948
11658.1632653061	338.348375386715
11664.5408163265	338.350065753246
11670.9183673469	338.351752981287
11677.2959183673	338.353437076571
11683.6734693878	338.35511804482
11690.0510204082	338.356795891742
11696.4285714286	338.358470623036
11702.806122449	338.360142244385
11709.1836734694	338.361810761463
11715.5612244898	338.363476179932
11721.9387755102	338.365138505441
11728.3163265306	338.366797743628
11734.693877551	338.368453900119
11741.0714285714	338.370106980528
11747.4489795918	338.371756990459
11753.8265306122	338.373403935503
11760.2040816327	338.375047821241
11766.5816326531	338.376688653239
11772.9591836735	338.378326437057
11779.3367346939	338.37996117824
11785.7142857143	338.381592882322
11792.0918367347	338.383221554827
11798.4693877551	338.384847201268
11804.8469387755	338.386469827146
11811.2244897959	338.38808943795
11817.6020408163	338.38970603916
11823.9795918367	338.391319636245
11830.3571428571	338.392930234661
11836.7346938776	338.394537839855
11843.112244898	338.396142457262
11849.4897959184	338.397744092308
11855.8673469388	338.399342750407
11862.2448979592	338.400938436962
11868.6224489796	338.402531157365
11875	338.404120916999
11881.3775510204	338.405707721236
11887.7551020408	338.407291575436
11894.1326530612	338.40887248495
11900.5102040816	338.410450455118
11906.887755102	338.412025491271
11913.2653061224	338.413597598726
11919.6428571429	338.415166782795
11926.0204081633	338.416733048774
11932.3979591837	338.418296401953
11938.7755102041	338.41985684761
11945.1530612245	338.421414391014
11951.5306122449	338.422969037421
11957.9081632653	338.424520792081
11964.2857142857	338.426069660231
11970.6632653061	338.427615647098
11977.0408163265	338.429158757901
11983.4183673469	338.430698997848
11989.7959183673	338.432236372136
11996.1734693878	338.433770885953
12002.5510204082	338.435302544479
12008.9285714286	338.43683135288
12015.306122449	338.438357316316
12021.6836734694	338.439880439936
12028.0612244898	338.441400728878
12034.4387755102	338.442918188272
12040.8163265306	338.444432823239
12047.193877551	338.445944638887
12053.5714285714	338.447453640317
12059.9489795918	338.448959832621
12066.3265306122	338.45046322088
12072.7040816327	338.451963810166
12079.0816326531	338.453461605541
12085.4591836735	338.454956612058
12091.8367346939	338.456448834761
12098.2142857143	338.457938278684
12104.5918367347	338.459424948852
12110.9693877551	338.46090885028
12117.3469387755	338.462389987975
12123.7244897959	338.463868366933
12130.1020408163	338.465343992141
12136.4795918367	338.46681686858
12142.8571428571	338.468287001217
12149.2346938776	338.469754395012
12155.612244898	338.471219054918
12161.9897959184	338.472680985874
12168.3673469388	338.474140192815
12174.7448979592	338.475596680663
12181.1224489796	338.477050454334
12187.5	338.478501518733
12193.8775510204	338.479949878756
12200.2551020408	338.481395539291
12206.6326530612	338.482838505218
12213.0102040816	338.484278781404
12219.387755102	338.485716372712
12225.7653061224	338.487151283994
12232.1428571429	338.488583520092
12238.5204081633	338.490013085841
12244.8979591837	338.491439986067
12251.2755102041	338.492864225586
12257.6530612245	338.494285809206
12264.0306122449	338.495704741727
12270.4081632653	338.497121027938
12276.7857142857	338.498534672623
12283.1632653061	338.499945680554
12289.5408163265	338.501354056496
12295.9183673469	338.502759805205
12302.2959183673	338.504162931429
12308.6734693878	338.505563439905
12315.0510204082	338.506961335365
12321.4285714286	338.508356622529
12327.806122449	338.509749306112
12334.1836734694	338.511139390819
12340.5612244898	338.512526881344
12346.9387755102	338.513911782377
12353.3163265306	338.515294098596
12359.693877551	338.516673834672
12366.0714285714	338.518050995269
12372.4489795918	338.51942558504
12378.8265306122	338.520797608632
12385.2040816327	338.522167070681
12391.5816326531	338.523533975818
12397.9591836735	338.524898328663
12404.3367346939	338.526260133828
12410.7142857143	338.527619395919
12417.0918367347	338.528976119532
12423.4693877551	338.530330309254
12429.8469387755	338.531681969665
12436.2244897959	338.533031105338
12442.6020408163	338.534377720835
12448.9795918367	338.535721820712
12455.3571428571	338.537063409516
12461.7346938776	338.538402491787
12468.112244898	338.539739072055
12474.4897959184	338.541073154845
12480.8673469388	338.542404744669
12487.2448979592	338.543733846036
12493.6224489796	338.545060463445
12500	338.546384601386


==> tiks/dyn-ecco/sig4-9-e-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	286.450363478925
25	304.075
30	329
35	329
40	329
45	329
50	329
55	329
60	329
65	329
70	329
75	329
80	329
85	329
90	329
95	329
100	329
105	329
110	329
115	329
120	329
125	329
130	329
135	329
140	329
145	329
150	329
155	329
160	329
165	329
170	329
175	329
180	329
185	329
190	329
195	329
200	329
205	329
210	329
215	329
220	329
225	329
230	329
235	329
240	329
245	329
250	329
255	329
260	329
265	329
270	329
275	329
280	329
285	329
290	329
295	329
300	329
305	329
310	329
315	329
320	329
325	329
330	329
335	329
340	329
345	329
350	329
355	329
360	329
365	329
370	329
375	329
380	329
385	329
390	329
395	329
400	329
405	329
410	329
415	329
420	329
425	329
430	329
435	329
440	329
445	329
450	329
455	329
460	329
465	329
470	329
475	329
480	329
485	329
490	329
495	329
500	329
505	329
510	329
515	329
520	329
525	329
530	329
535	329
540	329
545	329
550	329
555	329
560	329
565	329
570	329
575	329
580	329
585	329
590	329
595	329
600	329
605	329
610	329
615	329
620	329
625	329
630	329
635	329
640	329
645	329
650	329
655	329
660	329
665	329
670	329
675	329
680	329
685	329
690	329
695	329
700	329
705	329
710	329
715	329
720	329
725	329
730	329
735	329
740	329
745	329
750	329
755	329
760	329
765	329
770	329
775	329
780	329
785	329
790	329
795	329
800	329
805	329
810	329
815	329
820	329
825	329
830	329
835	329
840	329
845	329
850	329
855	329
860	329
865	329
870	329
875	329
880	329
885	329
890	329
895	329
900	329
905	329
910	329
915	329
920	329
925	329
930	329
935	329
940	329
945	329
950	329
955	329
960	329
965	329
970	329
975	329
980	329
985	329
990	329
995	329
1000	329
1005	329
1010	329
1015	329
1020	329
1025	329
1030	329
1035	329
1040	329
1045	329
1050	329
1055	329
1060	329
1065	329
1070	329
1075	329
1080	329
1085	329
1090	329
1095	329
1100	329
1105	329
1110	329
1115	329
1120	329
1125	329
1130	329
1135	329
1140	329
1145	329
1150	329
1155	329
1160	329
1165	329
1170	329
1175	329
1180	329
1185	329
1190	329
1195	329
1200	329
1205	329
1210	329
1215	329
1220	329
1225	329
1230	329
1235	329
1240	329
1245	329
1250	329
1255	329
1260	329
1265	329
1270	329
1275	329
1280	329
1285	329
1290	329
1295	329
1300	329
1305	329
1310	329
1315	329
1320	329
1325	329
1330	329
1335	329
1340	329
1345	329
1350	329
1355	329
1360	329
1365	329
1370	329
1375	329
1380	329
1385	329
1390	329
1395	329
1400	329
1405	329
1410	329
1415	329
1420	329
1425	329
1430	329
1435	329
1440	329
1445	329
1450	329
1455	329
1460	329
1465	329
1470	329
1475	329
1480	329
1485	329
1490	329
1495	329
1500	329
1505	329
1510	329
1515	329
1520	329
1525	329
1530	329
1535	329
1540	329
1545	329
1550	329
1555	329
1560	329
1565	329
1570	329
1575	329
1580	329
1585	329
1590	329
1595	329
1600	329
1605	329
1610	329
1615	329
1620	329
1625	329
1630	329
1635	329
1640	329
1645	329
1650	329
1655	329
1660	329
1665	329
1670	329
1675	329
1680	329
1685	329
1690	329
1695	329
1700	329
1705	329
1710	329
1715	329
1720	329
1725	329
1730	329
1735	329
1740	329
1745	329
1750	329
1755	329
1760	329
1765	329
1770	329
1775	329
1780	329
1785	329
1790	329
1795	329
1800	329
1805	329
1810	329
1815	329
1820	329
1825	329
1830	329
1835	329
1840	329
1845	329
1850	329
1855	329
1860	329
1865	329
1870	329
1875	329
1880	329
1885	329
1890	329
1895	329
1900	329
1905	329
1910	329
1915	329
1920	329
1925	329
1930	329
1935	329
1940	329
1945	329
1950	329
1955	329
1960	329
1965	329
1970	329
1975	329
1980	329
1985	329
1990	329
1995	329
2000	329
2005	329
2010	329
2015	329
2020	329
2025	329
2030	329
2035	329
2040	329
2045	329
2050	329
2055	329
2060	329
2065	329
2070	329
2075	329
2080	329
2085	329
2090	329
2095	329
2100	329
2105	329
2110	329
2115	329
2120	329
2125	329
2130	329
2135	329
2140	329
2145	329
2150	329
2155	329
2160	329
2165	329
2170	329
2175	329
2180	329
2185	329
2190	329
2195	329
2200	329
2205	329
2210	329
2215	329
2220	329
2225	329
2230	329
2235	329
2240	329
2245	329
2250	329
2255	329
2260	329
2265	329
2270	329
2275	329
2280	329
2285	329
2290	329
2295	329
2300	329
2305	329
2310	329
2315	329
2320	329
2325	329
2330	329
2335	329
2340	329
2345	329
2350	329
2355	329
2360	329
2365	329
2370	329
2375	329
2380	329
2385	329
2390	329
2395	329
2400	329
2405	329
2410	329
2415	329
2420	329
2425	329
2430	329
2435	329
2440	329
2445	329
2450	329
2455	329
2460	329
2465	329
2470	329
2475	329
2480	329
2485	329
2490	329
2495	329
2500	329
2505	329
2510	329
2515	329
2520	329
2525	329
2530	329
2535	329
2540	329
2545	329
2550	329
2555	329
2560	329
2565	329
2570	329
2575	329
2580	329
2585	329
2590	329
2595	329
2600	329
2605	329
2610	329
2615	329
2620	329
2625	329
2630	329
2635	329
2640	329
2645	329
2650	329
2655	329
2660	329
2665	329
2670	329
2675	329
2680	329
2685	329
2690	329
2695	329
2700	329
2705	329
2710	329
2715	329
2720	329
2725	329
2730	329
2735	329
2740	329
2745	329
2750	329
2755	329
2760	329
2765	329
2770	329
2775	329
2780	329
2785	329
2790	329
2795	329
2800	329
2805	329
2810	329
2815	329
2820	329
2825	329
2830	329
2835	329
2840	329
2845	329
2850	329
2855	329
2860	329
2865	329
2870	329
2875	329
2880	329
2885	329
2890	329
2895	329
2900	329
2905	329
2910	329
2915	329
2920	329
2925	329
2930	329
2935	329
2940	329
2945	329
2950	329
2955	329
2960	329
2965	329
2970	329
2975	329
2980	329
2985	329
2990	329
2995	329
3000	329
3005	329
3010	329
3015	329
3020	329
3025	329
3030	329
3035	329
3040	329
3045	329
3050	329
3055	329
3060	329
3065	329
3070	329
3075	329
3080	329
3085	329
3090	329
3095	329
3100	329
3105	329
3110	329
3115	329
3120	329
3125	329
3130	329
3135	329
3140	329
3145	329
3150	329
3155	329
3160	329
3165	329
3170	329
3175	329
3180	329
3185	329
3190	329
3195	329
3200	329
3205	329
3210	329
3215	329
3220	329
3225	329
3230	329
3235	329
3240	329
3245	329
3250	329
3255	329
3260	329
3265	329
3270	329
3275	329
3280	329
3285	329
3290	329
3295	329
3300	329
3305	329
3310	329
3315	329
3320	329
3325	329
3330	329
3335	329
3340	329
3345	329
3350	329
3355	329
3360	329
3365	329
3370	329
3375	329
3380	329
3385	329
3390	329
3395	329
3400	329
3405	329
3410	329
3415	329
3420	329
3425	329
3430	329
3435	329
3440	329
3445	329
3450	329
3455	329
3460	329
3465	329
3470	329
3475	329
3480	329
3485	329
3490	329
3495	329
3500	329
3505	329
3510	329
3515	329
3520	329
3525	329
3530	329
3535	329
3540	329
3545	329
3550	329
3555	329
3560	329
3565	329
3570	329
3575	329
3580	329
3585	329
3590	329
3595	329
3600	329
3605	329
3610	329
3615	329
3620	329
3625	329
3630	329
3635	329
3640	329
3645	329
3650	329
3655	329
3660	329
3665	329
3670	329
3675	329
3680	329
3685	329
3690	329
3695	329
3700	329
3705	329
3710	329
3715	329
3720	329
3725	329
3730	329
3735	329
3740	329
3745	329
3750	329
3755	329
3760	329
3765	329
3770	329
3775	329
3780	329
3785	329
3790	329
3795	329
3800	329
3805	329
3810	329
3815	329
3820	329
3825	329
3830	329
3835	329
3840	329
3845	329
3850	329
3855	329
3860	329
3865	329
3870	329
3875	329
3880	329
3885	329
3890	329
3895	329
3900	329
3905	329
3910	329
3915	329
3920	329
3925	329
3930	329
3935	329
3940	329
3945	329
3950	329
3955	329
3960	329
3965	329
3970	329
3975	329
3980	329
3985	329
3990	329
3995	329
4000	329
4005	329
4010	329
4015	329
4020	329
4025	329
4030	329
4035	329
4040	329
4045	329
4050	329
4055	329
4060	329
4065	329
4070	329
4075	329
4080	329
4085	329
4090	329
4095	329
4100	329
4105	329
4110	329
4115	329
4120	329
4125	329
4130	329
4135	329
4140	329
4145	329
4150	329
4155	329
4160	329
4165	329
4170	329
4175	329
4180	329
4185	329
4190	329
4195	329
4200	329
4205	329
4210	329
4215	329
4220	329
4225	329
4230	329
4235	329
4240	329
4245	329
4250	329
4255	329
4260	329
4265	329
4270	329
4275	329
4280	329
4285	329
4290	329
4295	329
4300	329
4305	329
4310	329
4315	329
4320	329
4325	329
4330	329
4335	329
4340	329
4345	329
4350	329
4355	329
4360	329
4365	329
4370	329
4375	329
4380	329
4385	329
4390	329
4395	329
4400	329
4405	329
4410	329
4415	329
4420	329
4425	329
4430	329
4435	329
4440	329
4445	329
4450	329
4455	329
4460	329
4465	329
4470	329
4475	329
4480	329
4485	329
4490	329
4495	329
4500	329
4505	329
4510	329
4515	329
4520	329
4525	329
4530	329
4535	329
4540	329
4545	329
4550	329
4555	329
4560	329
4565	329
4570	329
4575	329
4580	329
4585	329
4590	329
4595	329
4600	329
4605	329
4610	329
4615	329
4620	329
4625	329
4630	329
4635	329
4640	329
4645	329
4650	329
4655	329
4660	329
4665	329
4670	329
4675	329
4680	329
4685	329
4690	329
4695	329
4700	329
4705	329
4710	329
4715	329
4720	329
4725	329
4730	329
4735	329
4740	329
4745	329
4750	329
4755	329
4760	329
4765	329
4770	329
4775	329
4780	329
4785	329
4790	329
4795	329
4800	329
4805	329
4810	329
4815	329
4820	329
4825	329
4830	329
4835	329
4840	329
4845	329
4850	329
4855	329
4860	329
4865	329
4870	329
4875	329
4880	329
4885	329
4890	329
4895	329
4900	329
4905	329
4910	329
4915	329
4920	329
4925	329
4930	329
4935	329
4940	329
4945	329
4950	329
4955	329
4960	329
4965	329
4970	329
4975	329
4980	329
4985	329
4990	329
4995	329
5000	329
5005	329
5010	329
5015	329
5020	329
5025	329
5030	329
5035	329
5040	329
5045	329
5050	329
5055	329
5060	329
5065	329
5070	329
5075	329
5080	329
5085	329
5090	329
5095	329
5100	329
5105	329
5110	329
5115	329
5120	329
5125	329
5130	329
5135	329
5140	329
5145	329
5150	329
5155	329
5160	329
5165	329
5170	329
5175	329
5180	329
5185	329
5190	329
5195	329
5200	329
5205	329
5210	329
5215	329
5220	329
5225	329
5230	329
5235	329
5240	329
5245	329
5250	329
5255	329
5260	329
5265	329
5270	329
5275	329
5280	329
5285	329
5290	329
5295	329
5300	329
5305	329
5310	329
5315	329
5320	329
5325	329
5330	329
5335	329
5340	329
5345	329
5350	329
5355	329
5360	329
5365	329
5370	329
5375	329
5380	329
5385	329
5390	329
5395	329
5400	329
5405	329
5410	329
5415	329
5420	329
5425	329
5430	329
5435	329.098605883371
5440	329.393343186792
5445	329.880982706687
5450	330.556181762433
5455	331.41154273188
5460	332.437694101251
5465	333.623393141407
5470	334.955649085541
5475	336.419865458736
5480	338
5485	339.678740424636
5490	341.437694101251
5495	343.25758956528
5500	345.118487661182
5505	347
5510	348.881512338818
5515	350.74241043472
5520	352.562305898749
5525	354.321259575364
5530	356
5535	357.580134541264
5540	359.044350914459
5545	360.376606858593
5550	361.562305898749
5555	362.58845726812
5560	363.443818237567
5565	364.119017293313
5570	364.606656813208
5575	365
5580	365
5585	365
5590	365
5595	365
5600	365
5605	365
5610	365
5615	365
5620	365
5625	365
5630	365
5635	365
5640	365
5645	365
5650	365
5655	365
5660	365
5665	365
5670	365
5675	365
5680	365
5685	365
5690	365
5695	365
5700	365
5705	365
5710	365
5715	365
5720	365
5725	365
5730	365
5735	365
5740	365
5745	365
5750	365
5755	365
5760	365
5765	365
5770	365
5775	365
5780	365
5785	365
5790	365
5795	365
5800	365
5805	365
5810	365
5815	365
5820	365
5825	365
5830	365
5835	365
5840	365
5845	365
5850	365
5855	365
5860	365
5865	365
5870	365
5875	365
5880	365
5885	365
5890	365
5895	365
5900	365
5905	365
5910	365
5915	365
5920	365
5925	365
5930	365
5935	365
5940	365
5945	365
5950	365
5955	365
5960	365
5965	365
5970	365
5975	365
5980	365
5985	365
5990	365
5995	365
6000	365
6005	365
6010	365
6015	365
6020	365
6025	365
6030	365
6035	365
6040	365
6045	365
6050	365
6055	365
6060	365
6065	365
6070	365
6075	365
6080	365
6085	365
6090	365
6095	365
6100	365
6105	365
6110	365
6115	365
6120	365
6125	365
6130	365
6135	365
6140	365
6145	365
6150	365
6155	365
6160	365
6165	365
6170	365
6175	365
6180	365
6185	365
6190	365
6195	365
6200	365
6205	365
6210	365
6215	365
6220	365
6225	365
6230	365
6235	365
6240	365
6245	365
6250	365
6255	365
6260	365
6265	365
6270	365
6275	365
6280	365
6285	365
6290	365
6295	365
6300	365
6305	365
6310	365
6315	365
6320	365
6325	365
6330	365
6335	365
6340	365
6345	365
6350	365
6355	365
6360	365
6365	365
6370	365
6375	365
6380	365
6385	365
6390	365
6395	365
6400	365
6405	365
6410	365
6415	365
6420	365
6425	365
6430	365
6435	365
6440	365
6445	365
6450	365
6455	365
6460	365
6465	365
6470	365
6475	365
6480	365
6485	365
6490	365
6495	365
6500	365
6505	365
6510	365
6515	365
6520	365
6525	365
6530	365
6535	365
6540	365
6545	365
6550	365
6555	365
6560	365
6565	365
6570	365
6575	365
6580	365
6585	365
6590	365
6595	365
6600	365
6605	365
6610	365
6615	365
6620	365
6625	365
6630	365
6635	365
6640	365
6645	365
6650	365
6655	365
6660	365
6665	365
6670	365
6675	365
6680	365
6685	365
6690	365
6695	365
6700	365
6705	365
6710	365
6715	365
6720	365
6725	365
6730	365
6735	365
6740	365
6745	365
6750	365
6755	365
6760	365
6765	365
6770	365
6775	365
6780	365
6785	366.101228383359
6790	369.297117626564
6795	374.274831823419
6800	380.547117626564
6805	387.5
6810	394.452882373436
6815	400.725168176581
6820	405.702882373436
6825	410
6830	410
6835	410
6840	410
6845	410
6850	410
6855	410
6860	410
6865	410
6870	410
6875	410
6880	410
6885	410
6890	410
6895	410
6900	410
6905	410
6910	410
6915	410
6920	410
6925	410
6930	410
6935	410
6940	410
6945	410
6950	410
6955	410
6960	410
6965	410
6970	410
6975	410
6980	410
6985	410
6990	410
6995	410
7000	410
7005	410
7010	410
7015	410
7020	410
7025	410
7030	410
7035	410
7040	410
7045	410
7050	410
7055	410
7060	410
7065	410
7070	410
7075	410
7080	410
7085	410
7090	410
7095	410
7100	410
7105	410
7110	410
7115	410
7120	410
7125	410
7130	410
7135	410
7140	410
7145	410
7150	410
7155	410
7160	410
7165	410
7170	410
7175	410
7180	410
7185	410
7190	410
7195	410
7200	410
7205	410
7210	410
7215	410
7220	410
7225	410
7230	410
7235	410
7240	410
7245	410
7250	410
7255	410
7260	410
7265	410
7270	410
7275	410
7280	410
7285	410
7290	410
7295	410
7300	410
7305	410
7310	410
7315	410
7320	410
7325	410
7330	410
7335	410
7340	410
7345	410
7350	410
7355	410
7360	410
7365	410
7370	410
7375	410
7380	410
7385	410
7390	410
7395	410
7400	410
7405	410
7410	410
7415	410
7420	410
7425	410
7430	410
7435	410
7440	410
7445	410
7450	410
7455	410
7460	410
7465	410
7470	410
7475	410
7480	410
7485	410
7490	410
7495	410
7500	410
7505	410
7510	410
7515	410
7520	410
7525	410
7530	410
7535	410
7540	410
7545	410
7550	410
7555	410
7560	410
7565	410
7570	410
7575	410
7580	410
7585	410
7590	410
7595	410
7600	410
7605	410
7610	410
7615	410
7620	410
7625	410
7630	410
7635	410
7640	410
7645	410
7650	410
7655	410
7660	410
7665	410
7670	410
7675	410
7680	410
7685	410
7690	410
7695	410
7700	410
7705	410
7710	410
7715	410
7720	410
7725	410
7730	410
7735	410
7740	410
7745	410
7750	410
7755	410
7760	410
7765	410
7770	410
7775	410
7780	410
7785	410
7790	410
7795	410
7800	410
7805	410
7810	410
7815	410
7820	410
7825	410
7830	410
7835	410
7840	410
7845	410
7850	410
7855	410
7860	410
7865	410
7870	410
7875	410
7880	410
7885	410
7890	410
7895	410
7900	410
7905	410
7910	410
7915	410
7920	410
7925	410
7930	410
7935	410
7940	410
7945	410
7950	410
7955	410
7960	410
7965	410
7970	410
7975	410
7980	410
7985	410
7990	410
7995	410
8000	410
8005	410
8010	410
8015	410
8020	410
8025	410
8030	410
8035	410
8040	410
8045	410
8050	410
8055	410
8060	410
8065	410
8070	410
8075	410
8080	410
8085	410
8090	410
8095	410
8100	410
8105	410
8110	410
8115	410
8120	410
8125	410
8130	410
8135	410
8140	410
8145	410
8150	410
8155	410
8160	410
8165	410
8170	410
8175	410
8180	410
8185	410
8190	410
8195	410
8200	410
8205	410
8210	410
8215	410
8220	410
8225	410
8230	410
8235	410
8240	410
8245	410
8250	410
8255	410
8260	410
8265	410
8270	410
8275	410
8280	410
8285	410
8290	410
8295	410
8300	410
8305	410
8310	410
8315	410
8320	410
8325	410
8330	410
8335	410
8340	410
8345	410
8350	410
8355	410
8360	410
8365	410
8370	410
8375	410
8380	410
8385	410
8390	410
8395	410
8400	410
8405	410
8410	410
8415	410
8420	410
8425	410
8430	410
8435	410
8440	410
8445	410
8450	410
8455	410
8460	410
8465	410
8470	410
8475	410
8480	410
8485	410
8490	410
8495	410
8500	410
8505	410
8510	410
8515	410
8520	410
8525	410
8530	410
8535	410
8540	410
8545	410
8550	410
8555	410
8560	410
8565	410
8570	410
8575	410
8580	410
8585	410
8590	410
8595	410
8600	410
8605	410
8610	410
8615	410
8620	410
8625	410
8630	410
8635	410
8640	410
8645	410
8650	410
8655	410
8660	410
8665	410
8670	410
8675	410
8680	410
8685	410
8690	410
8695	410
8700	410
8705	410
8710	410
8715	410
8720	410
8725	410
8730	410
8735	410
8740	410
8745	410
8750	410
8755	410
8760	410
8765	410
8770	410
8775	410
8780	410
8785	410
8790	410
8795	410
8800	410
8805	410
8810	410
8815	410
8820	410
8825	410
8830	410
8835	410
8840	410
8845	410
8850	410
8855	410
8860	410
8865	410
8870	410
8875	410
8880	410
8885	410
8890	410
8895	410
8900	410
8905	410
8910	410
8915	410
8920	410
8925	410
8930	410
8935	410
8940	410
8945	410
8950	410
8955	410
8960	410
8965	410
8970	410
8975	410
8980	410
8985	410
8990	410
8995	410
9000	410
9005	410
9010	410
9015	410
9020	410
9025	410
9030	410
9035	410
9040	410
9045	410
9050	410
9055	410
9060	410
9065	410
9070	410
9075	410
9080	410
9085	410
9090	410
9095	410
9100	410
9105	410
9110	410
9115	410
9120	410
9125	410
9130	410
9135	410
9140	410
9145	410
9150	410
9155	410
9160	410
9165	410
9170	410
9175	410
9180	410
9185	410
9190	410
9195	410
9200	410
9205	410
9210	410
9215	410
9220	410
9225	410
9230	410
9235	410
9240	410
9245	410
9250	410
9255	410
9260	410
9265	410
9270	410
9275	410
9280	410
9285	410
9290	410
9295	410
9300	410
9305	410
9310	410
9315	410
9320	410
9325	410
9330	410
9335	410
9340	410
9345	410
9350	410
9355	410
9360	410
9365	410
9370	410
9375	410
9380	410
9385	410
9390	410
9395	410
9400	410
9405	410
9410	410
9415	410
9420	410
9425	410
9430	410
9435	410
9440	410
9445	410
9450	410
9455	410
9460	410
9465	410
9470	410
9475	410
9480	410
9485	410
9490	410
9495	410
9500	410
9505	410
9510	410
9515	410
9520	410
9525	410
9530	410
9535	410
9540	410
9545	410
9550	410
9555	410
9560	410
9565	410
9570	410
9575	410
9580	410
9585	410
9590	410
9595	410
9600	410
9605	410
9610	410
9615	410
9620	410
9625	410
9630	410
9635	410
9640	410
9645	410
9650	410
9655	410
9660	410
9665	410
9670	410
9675	410
9680	410
9685	410
9690	410
9695	410
9700	410
9705	410
9710	410
9715	410
9720	410
9725	410
9730	410
9735	410
9740	410
9745	410
9750	410
9755	410
9760	410
9765	410
9770	410
9775	410
9780	410
9785	410
9790	410
9795	410
9800	410
9805	410
9810	410
9815	410
9820	410
9825	410
9830	410
9835	410
9840	410
9845	410
9850	410
9855	410
9860	410
9865	410
9870	410
9875	410
9880	410
9885	410
9890	410
9895	410
9900	410
9905	410
9910	410
9915	410
9920	410
9925	410
9930	410
9935	410
9940	410
9945	410
9950	410
9955	410
9960	410
9965	410
9970	410
9975	410
9980	410
9985	410
9990	410
9995	410
10000	410
10005	410
10010	410
10015	410
10020	410
10025	410
10030	410
10035	410
10040	410
10045	410
10050	410
10055	410
10060	410
10065	410
10070	410
10075	410
10080	410
10085	410
10090	410
10095	410
10100	410
10105	410
10110	410
10115	410
10120	410
10125	410
10130	410
10135	410
10140	410
10145	410
10150	410
10155	410
10160	410
10165	410
10170	410
10175	410
10180	410
10185	410
10190	410
10195	410
10200	410
10205	410
10210	410
10215	410
10220	410
10225	410
10230	410
10235	410
10240	410
10245	410
10250	410
10255	410
10260	410
10265	410
10270	410
10275	410
10280	410
10285	410
10290	410
10295	410
10300	410
10305	410
10310	410
10315	410
10320	410
10325	410
10330	410
10335	410
10340	410
10345	410
10350	410
10355	410
10360	410
10365	410
10370	410
10375	410
10380	410
10385	410
10390	410
10395	410
10400	410
10405	410
10410	410
10415	410
10420	410
10425	410
10430	410
10435	410
10440	410
10445	410
10450	410
10455	410
10460	410
10465	410
10470	410
10475	410
10480	410
10485	410
10490	410
10495	410
10500	410
10505	410
10510	410
10515	410
10520	410
10525	410
10530	410
10535	410
10540	410
10545	410
10550	410
10555	410
10560	410
10565	410
10570	410
10575	410
10580	410
10585	410
10590	410
10595	410
10600	410
10605	410
10610	410
10615	410
10620	410
10625	410
10630	410
10635	410
10640	410
10645	410
10650	410
10655	410
10660	410
10665	410
10670	410
10675	410
10680	410
10685	410
10690	410
10695	410
10700	410
10705	410
10710	410
10715	410
10720	410
10725	410
10730	410
10735	410
10740	410
10745	410
10750	410
10755	410
10760	410
10765	410
10770	410
10775	410
10780	410
10785	410
10790	410
10795	410
10800	410
10805	410
10810	410
10815	410
10820	410
10825	410
10830	410
10835	410
10840	410
10845	410
10850	410
10855	410
10860	410
10865	410
10870	410
10875	410
10880	410
10885	410
10890	410
10895	410
10900	410
10905	410
10910	410
10915	410
10920	410
10925	410
10930	410
10935	410
10940	410
10945	410
10950	410
10955	410
10960	410
10965	410
10970	410
10975	410
10980	410
10985	410
10990	410
10995	410
11000	410
11005	410
11010	410
11015	410
11020	410
11025	410
11030	410
11035	410
11040	410
11045	410
11050	410
11055	410
11060	410
11065	410
11070	410
11075	410
11080	410
11085	410
11090	410
11095	410
11100	410
11105	410
11110	410
11115	410
11120	410
11125	410
11130	410
11135	410
11140	410
11145	410
11150	410
11155	410
11160	410
11165	410
11170	410
11175	410
11180	410
11185	410
11190	410
11195	410
11200	410
11205	410
11210	410
11215	410
11220	410
11225	410
11230	410
11235	410
11240	410
11245	410
11250	410
11255	410
11260	410
11265	410
11270	410
11275	410
11280	410
11285	410
11290	410
11295	410
11300	410
11305	410
11310	410
11315	410
11320	410
11325	410
11330	410
11335	410
11340	410
11345	410
11350	410
11355	410
11360	410
11365	410
11370	410
11375	410
11380	410
11385	410
11390	410
11395	410
11400	410
11405	410
11410	410
11415	410
11420	410
11425	410
11430	410
11435	410
11440	410
11445	410
11450	410
11455	410
11460	410
11465	410
11470	410
11475	410
11480	410
11485	410
11490	410
11495	410
11500	410
11505	410
11510	410
11515	410
11520	410
11525	410
11530	410
11535	410
11540	410
11545	410
11550	410
11555	410
11560	410
11565	410
11570	410
11575	410
11580	410
11585	410
11590	410
11595	410
11600	410
11605	410
11610	410
11615	410
11620	410
11625	410
11630	410
11635	410
11640	410
11645	410
11650	410
11655	410
11660	410
11665	410
11670	410
11675	410
11680	410
11685	410
11690	410
11695	410
11700	410
11705	410
11710	410
11715	410
11720	410
11725	410
11730	410
11735	410
11740	410
11745	410
11750	410
11755	410
11760	410
11765	410
11770	410
11775	410
11780	410
11785	410
11790	410
11795	410
11800	410
11805	410
11810	410
11815	410
11820	410
11825	410
11830	410
11835	410
11840	410
11845	410
11850	410
11855	410
11860	410
11865	410
11870	410
11875	410
11880	410
11885	410
11890	410
11895	410
11900	410
11905	410
11910	410
11915	410
11920	410
11925	410
11930	410
11935	410
11940	410
11945	410
11950	410
11955	410
11960	410
11965	410
11970	410
11975	410
11980	410
11985	410
11990	410
11995	410
12000	410
12005	410
12010	410
12015	410
12020	410
12025	410
12030	410
12035	410
12040	410
12045	410
12050	410
12055	410
12060	410
12065	410
12070	410
12075	410
12080	410
12085	410
12090	410
12095	410
12100	410
12105	410
12110	410
12115	410
12120	410
12125	410
12130	410
12135	410
12140	410
12145	410
12150	410
12155	410
12160	410
12165	410
12170	410
12175	410
12180	410
12185	410
12190	410
12195	410
12200	410
12205	410
12210	410
12215	410
12220	410
12225	410
12230	410
12235	410
12240	410
12245	410
12250	410
12255	410
12260	410
12265	410
12270	410
12275	410
12280	410
12285	410
12290	410
12295	410
12300	410
12305	410
12310	410
12315	410
12320	410
12325	410
12330	410
12335	410
12340	410
12345	410
12350	410
12355	410
12360	410
12365	410
12370	410
12375	410
12380	410
12385	410
12390	410
12395	410
12400	410
12405	410
12410	410
12415	410
12420	410
12425	410
12430	410
12435	410
12440	410
12445	410
12450	410
12455	410
12460	410
12465	410
12470	410
12475	410
12480	410
12485	410
12490	410
12495	410
12500	410


==> tiks/dyn-ecco/sig5-2-1.tsv <==
0	279.150000073505
6.37755102040816	279.150408995195
12.7551020408163	279.150347495545
19.1326530612245	279.15019722092
25.5102040816327	279.150005878619
31.8877551020408	279.149971031946
38.265306122449	279.1519454076
44.6428571428571	279.160605416147
51.0204081632653	279.181595158225
57.3979591836735	279.218619235335
63.7755102040816	279.285758428406
70.1530612244898	279.385288338045
76.530612244898	279.51108122271
82.9081632653061	279.670654060637
89.2857142857143	279.867822785444
95.6632653061225	280.104043468084
102.040816326531	280.378707157606
108.418367346939	280.689929547611
114.795918367347	281.035131536604
121.173469387755	281.411372936164
127.551020408163	281.815578811798
133.928571428571	282.244691512884
140.30612244898	282.695764310568
146.683673469388	283.166016399388
153.061224489796	283.652862203157
159.438775510204	284.153922136902
165.816326530612	284.667023196494
172.19387755102	285.190193594507
178.571428571429	285.721652263666
184.948979591837	286.259795802559
191.326530612245	286.803185289198
197.704081632653	287.350533234959
204.081632653061	287.900689662311
210.459183673469	288.452629290977
216.836734693878	289.005439992044
223.214285714286	289.55831184396
229.591836734694	290.110526549374
235.969387755102	290.661448208623
242.34693877551	291.210515172085
248.724489795918	291.757232189541
255.102040816327	292.301163325994
261.479591836735	292.84192582666
267.857142857143	293.379184637317
274.234693877551	293.91264713397
280.612244897959	294.442058568735
286.989795918367	294.967198118593
293.367346938775	295.487875229487
299.744897959184	296.003926238353
306.122448979592	296.515211481767
312.5	297.021612772904
318.877551020408	297.523030997936
325.255102040816	298.019384003442
331.632653061225	298.510604779867
338.010204081633	298.996639836648
344.387755102041	299.477447666794
350.765306122449	299.952997435142
357.142857142857	300.423267845429
363.520408163265	300.888246087057
369.897959183673	301.34792688204
376.275510204082	301.802311672293
382.65306122449	302.251407910447
389.030612244898	302.695228385408
395.408163265306	303.133790639276
401.785714285714	303.567116467672
408.163265306122	303.995231469734
414.540816326531	304.418164628744
420.918367346939	304.835947956875
427.295918367347	305.248616190074
433.673469387755	305.656206502438
440.051020408163	306.058758252988
446.428571428571	306.456312771701
452.80612244898	306.848913173642
459.183673469388	307.236604182596
465.561224489796	307.619431982336
471.938775510204	307.997444091912
478.316326530612	308.370689253437
484.69387755102	308.739217329631
491.071428571429	309.103079220321
497.448979591837	309.462326794033
503.826530612245	309.817012823393
510.204081632653	310.167190930878
516.581632653061	310.512915546555
522.959183673469	310.854241873562
529.336734693878	311.191225854229
535.714285714286	311.523924144465
542.091836734694	311.852394095214
548.469387755102	312.176693734178
554.84693877551	312.496881747389
561.224489795918	312.813017464513
567.602040816327	313.125160845668
573.979591836735	313.433372461509
580.357142857143	313.73771347115
586.734693877551	314.038245597674
593.112244897959	314.335031096621
599.489795918367	314.628132712946
605.867346938776	314.917613630736
612.244897959184	315.203537413011
618.622448979592	315.485967926421
625	315.764969252512
631.377551020408	316.040605586138
637.755102040816	316.312941118302
644.132653061224	316.582039904872
650.510204081633	316.847965723679
656.887755102041	317.110781918522
663.265306122449	317.370551233541
669.642857142857	317.627335646029
676.020408163265	317.881196195525
682.397959183673	318.132192808974
688.775510204082	318.380384138391
695.15306122449	318.625827410658
701.530612244898	318.868578285226
707.908163265306	319.108690724813
714.285714285714	319.346216899132
720.663265306122	319.581207105203
727.040816326531	319.81370970167
733.418367346939	320.043771072318
739.795918367347	320.271435619948
746.173469387755	320.496745772788
752.551020408163	320.719742003196
758.928571428571	320.940462878141
765.30612244898	321.158945121412
771.683673469388	321.375223679812
778.061224489796	321.589331799083
784.438775510204	321.801301118011
790.816326530612	322.011161759566
797.19387755102	322.218942418769
803.571428571429	322.42467045872
809.948979591837	322.628372007896
816.326530612245	322.830072049457
822.704081632653	323.029794505113
829.081632653061	323.227562323469
835.459183673469	323.423397560604
841.836734693878	323.61732145238
848.214285714286	323.809354483583
854.591836734694	323.999516455972
860.969387755102	324.187826547858
867.34693877551	324.374303366901
873.724489795918	324.558965001999
880.102040816327	324.7418290706
886.479591836735	324.92291275972
892.857142857143	325.102232862682
899.234693877551	325.279805815215
905.612244897959	325.455647726618
911.989795918367	325.629774406638
918.367346938776	325.802201390592
924.744897959184	325.972943962936
931.122448979592	326.14201717722
937.5	326.309435873287
943.877551020408	326.475214694112
950.255102040816	326.63936810059
956.632653061224	326.801910383994
963.010204081633	326.962855677032
969.387755102041	327.12221796484
975.765306122449	327.280011094019
982.142857142857	327.436248778358
988.520408163265	327.590944620862
994.897959183673	327.744112070407
1001.27551020408	327.89576512989
1007.65306122449	328.045916562625
1014.0306122449	328.194573969176
1020.40816326531	328.341726196145
1026.78571428571	328.48730686923
1033.16326530612	328.631132017507
1039.54081632653	328.772822482744
1045.91836734694	328.911731938388
1052.29591836735	329.04690048779
1058.67346938776	329.177048442777
1065.05102040816	329.300606907742
1071.42857142857	329.415773388455
1077.80612244898	329.520582893643
1084.18367346939	329.612985087786
1090.5612244898	329.690921194636
1096.9387755102	329.752411525924
1103.31632653061	329.795636104589
1109.69387755102	329.818822376789
1116.07142857143	329.820584629581
1122.44897959184	329.799668396914
1128.82653061224	329.75516090788
1135.20408163265	329.686499746059
1141.58163265306	329.593474313138
1147.95918367347	329.476239602036
1154.33673469388	329.335342210329
1160.71428571429	329.171671177523
1167.09183673469	328.986447156117
1173.4693877551	328.781168700606
1179.84693877551	328.55754040846
1186.22448979592	328.317579996197
1192.60204081633	328.063375351
1198.97959183673	327.796963091059
1205.35714285714	327.520255302928
1211.73469387755	327.234987121924
1218.11224489796	326.942695625981
1224.48979591837	326.644724442779
1230.86734693878	326.342239273071
1237.24489795918	326.036246261958
1243.62244897959	325.727611100907
1250	325.417076924021
1256.37755102041	325.105280106804
1262.75510204082	324.79276435046
1269.13265306122	324.479993807009
1275.51020408163	324.167364214951
1281.88775510204	323.855212316726
1288.26530612245	323.543824151666
1294.64285714286	323.233442411779
1301.02040816327	322.924272546374
1307.39795918367	322.616487913691
1313.77551020408	322.310234409799
1320.15306122449	322.005634411404
1326.5306122449	321.70279006138
1332.90816326531	321.401786085935
1339.28571428571	321.102692330602
1345.66326530612	320.805565868146
1352.04081632653	320.510452768688
1358.41836734694	320.217389664261
1364.79591836735	319.926405118474
1371.17346938776	319.637520764438
1377.55102040816	319.350752269681
1383.92857142857	319.066110208463
1390.30612244898	318.783600799657
1396.68367346939	318.503226525356
1403.0612244898	318.224986667633
1409.4387755102	317.94887778971
1415.81632653061	317.674894136713
1422.19387755102	317.403027974564
1428.57142857143	317.133269892535
1434.94897959184	316.865609065687
1441.32653061224	316.600033474576
1447.70408163265	316.336530093451
1454.08163265306	316.07508505995
1460.45918367347	315.815683818112
1466.83673469388	315.558311239436
1473.21428571429	315.302951728868
1479.59183673469	315.049589318252
1485.9693877551	314.798207744723
1492.34693877551	314.548790517839
1498.72448979592	314.30132097893
1505.10204081633	314.055782351832
1511.47959183673	313.812157785961
1517.85714285714	313.570430393659
1524.23469387755	313.330583282463
1530.61224489796	313.092599582416
1536.98979591837	312.856462469703
1543.36734693878	312.622155186911
1549.74489795918	312.389661059869
1556.12244897959	312.158963512149
1562.5	311.930046077873
1568.87755102041	311.702892411822
1575.25510204082	311.477486297821
1581.63265306122	311.253811656244
1588.01020408163	311.031852550419
1594.38775510204	310.811593190897
1600.76530612245	310.59301793928
1607.14285714286	310.376111311906
1613.52040816327	310.160857982174
1619.89795918367	309.947242781765
1626.27551020408	309.735250702023
1632.65306122449	309.524866895387
1639.0306122449	309.316076675187
1645.40816326531	309.108865515406
1651.78571428571	308.903219050832
1658.16326530612	308.699123076836
1664.54081632653	308.496563547938
1670.91836734694	308.295526576859
1677.29591836735	308.095998434064
1683.67346938776	307.897965546262
1690.05102040816	307.701414494598
1696.42857142857	307.506332013426
1702.80612244898	307.312704989346
1709.18367346939	307.120520458908
1715.5612244898	306.929765606902
1721.9387755102	306.740427766427
1728.31632653061	306.552494405221
1734.69387755102	306.365953170625
1741.07142857143	306.180791325017
1747.44897959184	305.996998840744
1753.82653061224	305.814583019235
1760.20408163265	305.633630235789
1766.58163265306	305.454476243222
1772.95918367347	305.277945440005
1779.33673469388	305.106461388772
1785.71428571429	304.943295569234
1792.09183673469	304.791823787278
1798.4693877551	304.658440419175
1804.84693877551	304.549706230836
1811.22448979592	304.471563943259
1817.60204081633	304.428493353152
1823.97959183673	304.422396638896
1830.35714285714	304.453578541066
1836.73469387755	304.520675033771
1843.11224489796	304.621191730472
1849.48979591837	304.751994943268
1855.86734693878	304.90970457436
1862.24489795918	305.090956042078
1868.62244897959	305.292723608676
1875	305.511899552585
1881.37755102041	305.746026766853
1887.75510204082	305.992699687719
1894.13265306122	306.249827829374
1900.51020408163	306.515623137389
1906.88775510204	306.788545364226
1913.26530612245	307.067260037217
1919.64285714286	307.350611381272
1926.02040816327	307.637599856662
1932.39795918367	307.927362512337
1938.77551020408	308.219154677333
1945.15306122449	308.512333987927
1951.5306122449	308.806346865126
1957.90816326531	309.10071675964
1964.28571428571	309.395033418149
1970.66326530612	309.6889438855
1977.04081632653	309.982144898549
1983.41836734694	310.274376110536
1989.79591836735	310.565414117926
1996.17346938776	310.855067479757
2002.55102040816	311.143172481694
2008.92857142857	311.429589282247
2015.30612244898	311.714198643795
2021.68367346939	311.996899189781
2028.0612244898	312.27760501998
2034.4387755102	312.556243560532
2040.81632653061	312.832753774274
2047.19387755102	313.10708465021
2053.57142857143	313.379193848116
2059.94897959184	313.64904651873
2066.32653061224	313.916614319438
2072.70408163265	314.181874573772
2079.08163265306	314.444809504156
2085.45918367347	314.705405586409
2091.83673469388	314.963653007063
2098.21428571429	315.219545186124
2104.59183673469	315.473078348998
2110.9693877551	315.724251170053
2117.34693877551	315.973064470756
2123.72448979592	316.219520944983
2130.10204081633	316.463624921594
2136.47959183673	316.705382165388
2142.85714285714	316.944799705222
2149.23469387755	317.181885675679
2155.61224489796	317.416649183961
2161.98979591837	317.649100197224
2168.36734693878	317.879249441332
2174.74489795918	318.107108309825
2181.12244897959	318.332688787453
2187.5	318.556003384615
2193.87755102041	318.777065076132
2200.25510204082	318.995887248165
2206.63265306122	319.212483653045
2213.01020408163	319.426868369211
2219.38775510204	319.639055763611
2225.76530612245	319.849060459659
2232.14285714286	320.056897309511
2238.52040816327	320.262581368238
2244.89795918367	320.466127870297
2251.27551020408	320.667552209238
2257.65306122449	320.866869919714
2264.0306122449	321.064096660165
2270.40816326531	321.259248197516
2276.78571428571	321.452340393674
2283.16326530612	321.643389193014
2289.54081632653	321.832410610504
2295.91836734694	322.019420721191
2302.29591836735	322.204435650664
2308.67346938776	322.38747156594
2315.05102040816	322.568544667047
2321.42857142857	322.747671179385
2327.80612244898	322.924867346587
2334.18367346939	323.100149423727
2340.5612244898	323.273533671082
2346.9387755102	323.445036348285
2353.31632653061	323.614673708774
2359.69387755102	323.782461994653
2366.07142857143	323.948417431839
2372.44897959184	324.112556225369
2378.82653061224	324.274894555091
2385.20408163265	324.435448571626
2391.58163265306	324.594234392434
2397.95918367347	324.751268097989
2404.33673469388	324.906565728433
2410.71428571429	325.060143280291
2417.09183673469	325.212016703144
2423.4693877551	325.362201896609
2429.84693877551	325.510714707655
2436.22448979592	325.657570927855
2442.60204081633	325.802786290537
2448.97959183673	325.946376468491
2455.35714285714	326.088357071735
2461.73469387755	326.228743645108
2468.11224489796	326.367551665962
2474.48979591837	326.504796542408
2480.86734693878	326.640493611391
2487.24489795918	326.774658136537
2493.62244897959	326.907305306466
2500	327.038450233339
2506.37755102041	327.168107951162
2512.75510204082	327.296293413936
2519.13265306122	327.423021494515
2525.51020408163	327.548306983328
2531.88775510204	327.672164586814
2538.26530612245	327.794608926054
2544.64285714286	327.915654535931
2551.02040816327	328.035315863992
2557.39795918367	328.153607269008
2563.77551020408	328.270543020155
2570.15306122449	328.386137296292
2576.5306122449	328.500404184903
2582.90816326531	328.613357680936
2589.28571428571	328.725011686392
2595.66326530612	328.835380009652
2602.04081632653	328.944476364441
2608.41836734694	329.05231436915
2614.79591836735	329.158907546573
2621.17346938776	329.264269323285
2627.55102040816	329.368413028689
2633.92857142857	329.471351894835
2640.30612244898	329.573099056157
2646.68367346939	329.673667548839
2653.0612244898	329.77307031018
2659.4387755102	329.87132017868
2665.81632653061	329.968429893774
2672.19387755102	330.064412095165
2678.57142857143	330.159279322674
2684.94897959184	330.253044016363
2691.32653061224	330.345718516239
2697.70408163265	330.437315061709
2704.08163265306	330.527845791837
2710.45918367347	330.617322745401
2716.83673469388	330.70575786054
2723.21428571429	330.793162974565
2729.59183673469	330.879549824362
2735.9693877551	330.9649300464
2742.34693877551	331.049315176354
2748.72448979592	331.132716649358
2755.10204081633	331.215145800371
2761.47959183673	331.296613864117
2767.85714285714	331.377131974867
2774.23469387755	331.456711167004
2780.61224489796	331.535362375293
2786.98979591837	331.613096434733
2793.36734693878	331.689924080716
2799.74489795918	331.76585594964
2806.12244897959	331.840902579102
2812.5	331.915074407747
2818.87755102041	331.988381775827
2825.25510204082	332.060834925719
2831.63265306122	332.132444002024
2838.01020408163	332.203219051624
2844.38775510204	332.273170024444
2850.76530612245	332.34230677386
2857.14285714286	332.410639056701
2863.52040816327	332.478176533694
2869.89795918367	332.544928770182
2876.27551020408	332.610905236453
2882.65306122449	332.676115307768
2889.0306122449	332.740568265136
2895.40816326531	332.804273295918
2901.78571428571	332.86723949402
2908.16326530612	332.929475860194
2914.54081632653	332.990991302902
2920.91836734694	333.05179463881
2927.29591836735	333.111894592901
2933.67346938776	333.171299799139
2940.05102040816	333.230018801239
2946.42857142857	333.288060053059
2952.80612244898	333.345431918798
2959.18367346939	333.4021426739
2965.5612244898	333.458200505686
2971.9387755102	333.513613513627
2978.31632653061	333.568389709822
2984.69387755102	333.622537019906
2991.07142857143	333.67606328359
2997.44897959184	333.728976254863
3003.82653061224	333.781283602802
3010.20408163265	333.83299291235
3016.58163265306	333.884111684738
3022.95918367347	333.934647337824
3029.33673469388	333.984607207048
3035.71428571429	334.033998546084
3042.09183673469	334.082828527138
3048.4693877551	334.131104241583
3054.84693877551	334.178832700849
3061.22448979592	334.226020836977
3067.60204081633	334.272675502901
3073.97959183673	334.318803473338
3080.35714285714	334.364411445544
3086.73469387755	334.409506039744
3093.11224489796	334.454093799584
3099.48979591837	334.498181193085
3105.86734693878	334.541774613283
3112.24489795918	334.584880378553
3118.62244897959	334.627504733336
3125	334.669653848998
3131.37755102041	334.71133382436
3137.75510204082	334.752550686051
3144.13265306122	334.793310389425
3150.51020408163	334.833618819279
3156.88775510204	334.873481790265
3163.26530612245	334.912905047438
3169.64285714286	334.951894267171
3176.02040816327	334.990455057758
3182.39795918367	335.028592959761
3188.77551020408	335.066313446787
3195.15306122449	335.103621926287
3201.5306122449	335.140523740059
3207.90816326531	335.177024164653
3214.28571428571	335.213128412274
3220.66326530612	335.248841631452
3227.04081632653	335.284168907428
3233.41836734694	335.319115262772
3239.79591836735	335.353685658221
3246.17346938776	335.387884993251
3252.55102040816	335.421718106429
3258.92857142857	335.455189776211
3265.30612244898	335.488304721668
3271.68367346939	335.521067602944
3278.0612244898	335.553483021714
3284.4387755102	335.585555522033
3290.81632653061	335.617289590947
3297.19387755102	335.648689658864
3303.57142857143	335.679760100197
3309.94897959184	335.71050523413
3316.32653061224	335.740929325142
3322.70408163265	335.771036583362
3329.08163265306	335.800831165355
3335.45918367347	335.830317174772
3341.83673469388	335.859498662765
3348.21428571429	335.888379628472
3354.59183673469	335.916964019805
3360.9693877551	335.945255733995
3367.34693877551	335.973258617946
3373.72448979592	336.000976468884
3380.10204081633	336.02841303504
3386.47959183673	336.055572016116
3392.85714285714	336.082457063658
3399.23469387755	336.109071781791
3405.61224489796	336.135419727801
3411.98979591837	336.161504412503
3418.36734693878	336.18732930075
3424.74489795918	336.212897812127
3431.12244897959	336.238213321451
3437.5	336.263279159094
3443.87755102041	336.288098611623
3450.25510204082	336.312674922402
3456.63265306122	336.337011292
3463.01020408163	336.361110878574
3469.38775510204	336.384976798544
3475.76530612245	336.408612127106
3482.14285714286	336.432019898559
3488.52040816327	336.455203106815
3494.89795918367	336.478164706011
3501.27551020408	336.500907610949
3507.65306122449	336.523434697404
3514.0306122449	336.545748802732
3520.40816326531	336.567852726393
3526.78571428571	336.589749230312
3533.16326530612	336.611441039257
3539.54081632653	336.632930841453
3545.91836734694	336.654221289022
3552.29591836735	336.675314998284
3558.67346938776	336.696214550248
3565.05102040816	336.716922491149
3571.42857142857	336.737441332827
3577.80612244898	336.757773553024
3584.18367346939	336.777921595948
3590.5612244898	336.797887872724
3596.9387755102	336.817674761701
3603.31632653061	336.837284608835
3609.69387755102	336.856719728222
3616.07142857143	336.875982402489
3622.44897959184	336.895074883054
3628.82653061224	336.913999390607
3635.20408163265	336.932758115564
3641.58163265306	336.951353218397
3647.95918367347	336.969786829922
3654.33673469388	336.988061051804
3660.71428571429	337.006177956946
3667.09183673469	337.024139589754
3673.4693877551	337.041947966512
3679.84693877551	337.059605075837
3686.22448979592	337.077112879022
3692.60204081633	337.094473310271
3698.97959183673	337.111688277147
3705.35714285714	337.128759660961
3711.73469387755	337.145689317054
3718.11224489796	337.162479075074
3724.48979591837	337.179130739423
3730.86734693878	337.195646089594
3737.24489795918	337.212026880396
3743.62244897959	337.228274842311
3750	337.244391681889
3756.37755102041	337.260379082035
3762.75510204082	337.276238702227
3769.13265306122	337.291972178926
3775.51020408163	337.307581125902
3781.88775510204	337.323067134476
3788.26530612245	337.338431773785
3794.64285714286	337.353676591177
3801.02040816327	337.368803112488
3807.39795918367	337.383812842249
3813.77551020408	337.398707264016
3820.15306122449	337.413487840709
3826.5306122449	337.428156014848
3832.90816326531	337.442713208766
3839.28571428571	337.457160824967
3845.66326530612	337.471500246405
3852.04081632653	337.485732836686
3858.41836734694	337.499859940323
3864.79591836735	337.513882883071
3871.17346938776	337.527802972168
3877.55102040816	337.54162149651
3883.92857142857	337.555339726963
3890.30612244898	337.568958916641
3896.68367346939	337.582480301113
3903.0612244898	337.595905098599
3909.4387755102	337.609234510285
3915.81632653061	337.622469720556
3922.19387755102	337.635611897172
3928.57142857143	337.648662191507
3934.94897959184	337.661621738828
3941.32653061224	337.674491658502
3947.70408163265	337.687273054152
3954.08163265306	337.699967013936
3960.45918367347	337.712574610785
3966.83673469388	337.725096902566
3973.21428571429	337.737534932278
3979.59183673469	337.749889728314
3985.9693877551	337.762162304667
3992.34693877551	337.774353661072
3998.72448979592	337.78646478323
4005.10204081633	337.798496643052
4011.47959183673	337.810450198819
4017.85714285714	337.822326395336
4024.23469387755	337.834126164172
4030.61224489796	337.845850423861
4036.98979591837	337.857500080042
4043.36734693878	337.869076025631
4049.74489795918	337.880579141054
4056.12244897959	337.892010294415
4062.5	337.903370341617
4068.87755102041	337.914660126572
4075.25510204082	337.925880481395
4081.63265306122	337.937032226549
4088.01020408163	337.948116170976
4094.38775510204	337.959133112316
4100.76530612245	337.970083837069
4107.14285714286	337.980969120713
4113.52040816327	337.99178972787
4119.89795918367	338.002546412497
4126.27551020408	338.013239918026
4132.65306122449	338.023870977474
4139.0306122449	338.034440313628
4145.40816326531	338.044948639208
4151.78571428571	338.055396656984
4158.16326530612	338.0657850599
4164.54081632653	338.076114531257
4170.91836734694	338.086385744853
4177.29591836735	338.096599365079
4183.67346938776	338.106756047074
4190.05102040816	338.116856436879
4196.42857142857	338.126901171562
4202.80612244898	338.136890879311
4209.18367346939	338.146826179597
4215.5612244898	338.156707683315
4221.9387755102	338.166535992874
4228.31632653061	338.176311702319
4234.69387755102	338.186035397481
4241.07142857143	338.195707656097
4247.44897959184	338.205329047888
4253.82653061224	338.214900134702
4260.20408163265	338.22442147064
4266.58163265306	338.233893602158
4272.95918367347	338.243317068152
4279.33673469388	338.252692400102
4285.71428571429	338.262020122183
4292.09183673469	338.271300751345
4298.4693877551	338.280534797422
4304.84693877551	338.289722763258
4311.22448979592	338.298865144807
4317.60204081633	338.307962431207
4323.97959183673	338.317015104897
4330.35714285714	338.326023641731
4336.73469387755	338.334988511059
4343.11224489796	338.343910175804
4349.48979591837	338.352789092584
4355.86734693878	338.361625711809
4362.24489795918	338.370420477743
4368.62244897959	338.379173828601
4375	338.387886196659
4381.37755102041	338.396558008332
4387.75510204082	338.405189684238
4394.13265306122	338.413781639304
4400.51020408163	338.422334282861
4406.88775510204	338.430848018703
4413.26530612245	338.439323245169
4419.64285714286	338.44776035524
4426.02040816327	338.45615973662
4432.39795918367	338.464521771786
4438.77551020408	338.472846838086
4445.15306122449	338.481135307818
4451.5306122449	338.489387548304
4457.90816326531	338.497603921938
4464.28571428571	338.505784786289
4470.66326530612	338.513930494169
4477.04081632653	338.522041393688
4483.41836734694	338.530117828324
4489.79591836735	338.538160137007
4496.17346938776	338.54616865418
4502.55102040816	338.554143709852
4508.92857142857	338.562085629673
4515.30612244898	338.569994735007
4521.68367346939	338.577871342984
4528.0612244898	338.585715766557
4534.4387755102	338.593528314576
4540.81632653061	338.601309291855
4547.19387755102	338.609058999213
4553.57142857143	338.616777733539
4559.94897959184	338.624465787861
4566.32653061224	338.632123451404
4572.70408163265	338.639751009621
4579.08163265306	338.647348744273
4585.45918367347	338.654916933482
4591.83673469388	338.662455851779
4598.21428571429	338.669965770144
4604.59183673469	338.677446956081
4610.9693877551	338.684899673663
4617.34693877551	338.69232418357
4623.72448979592	338.699720743149
4630.10204081633	338.707089606464
4636.47959183673	338.71443102435
4642.85714285714	338.721745244441
4649.23469387755	338.729032511234
4655.61224489796	338.736293066139
4661.98979591837	338.743527147512
4668.36734693878	338.7507349907
4674.74489795918	338.757916828097
4681.12244897959	338.765072889184
4687.5	338.772203400563
4693.87755102041	338.779308586006
4700.25510204082	338.786388666503
4706.63265306122	338.793443860298
4713.01020408163	338.800474382921
4719.38775510204	338.807480447238
4725.76530612245	338.814462263493
4732.14285714286	338.821420039339
4738.52040816327	338.828353979871
4744.89795918367	338.835264287679
4751.27551020408	338.842151162876
4757.65306122449	338.849014803128
4764.0306122449	338.8558554037
4770.40816326531	338.862673157491
4776.78571428571	338.869468255063
4783.16326530612	338.876240884677
4789.54081632653	338.88299123233
4795.91836734694	338.889719481792
4802.29591836735	338.896425814631
4808.67346938776	338.903110410246
4815.05102040816	338.909773445907
4821.42857142857	338.916415096781
4827.80612244898	338.923035535957
4834.18367346939	338.929634934485
4840.5612244898	338.936213461406
4846.9387755102	338.942771283774
4853.31632653061	338.949308566688
4859.69387755102	338.955825473321
4866.07142857143	338.962322164953
4872.44897959184	338.968798800987
4878.82653061224	338.975255538986
4885.20408163265	338.981692534699
4891.58163265306	338.988109942085
4897.95918367347	338.994507913338
4904.33673469388	339.000886598915
4910.71428571429	339.007246147565
4917.09183673469	339.013586706347
4923.4693877551	339.019908420656
4929.84693877551	339.026211434251
4936.22448979592	339.032495889278
4942.60204081633	339.03876192629
4948.97959183673	339.045009684272
4955.35714285714	339.051239300667
4961.73469387755	339.057450911396
4968.11224489796	339.063644650875
4974.48979591837	339.069820652046
4980.86734693878	339.075979046392
4987.24489795918	339.082119963959
4993.62244897959	339.088243533376
5000	339.094349881876
5006.37755102041	339.100439135321
5012.75510204082	339.106511418209
5019.13265306122	339.112566853704
5025.51020408163	339.118605563658
5031.88775510204	339.124627668619
5038.26530612245	339.130633287856
5044.64285714286	339.136622539381
5051.02040816327	339.142595539962
5057.39795918367	339.148552405145
5063.77551020408	339.154493249265
5070.15306122449	339.160418185472
5076.5306122449	339.166327325742
5082.90816326531	339.172220780895
5089.28571428571	339.17809866061
5095.66326530612	339.183961073446
5102.04081632653	339.189808126852
5108.41836734694	339.195639927185
5114.79591836735	339.201456579723
5121.17346938776	339.207258188689
5127.55102040816	339.213044857254
5133.92857142857	339.218816687557
5140.30612244898	339.224573780723
5146.68367346939	339.230316236877
5153.0612244898	339.23604415515
5159.4387755102	339.241757633701
5165.81632653061	339.247456769732
5172.19387755102	339.253141659495
5178.57142857143	339.258812398308
5184.94897959184	339.264469080569
5191.32653061224	339.270111799771
5197.70408163265	339.275740648511
5204.08163265306	339.281355718503
5210.45918367347	339.286957100594
5216.83673469388	339.292544884773
5223.21428571429	339.298119160182
5229.59183673469	339.30368001513
5235.9693877551	339.309227537107
5242.34693877551	339.314761812788
5248.72448979592	339.320282928048
5255.10204081633	339.325790967976
5261.47959183673	339.331286016882
5267.85714285714	339.336768158306
5274.23469387755	339.342237475035
5280.61224489796	339.347694049107
5286.98979591837	339.353137961826
5293.36734693878	339.358569293769
5299.74489795918	339.363988124801
5306.12244897959	339.369394534081
5312.5	339.374788600072
5318.87755102041	339.380170400552
5325.25510204082	339.385540012624
5331.63265306122	339.390897512724
5338.01020408163	339.396242976629
5344.38775510204	339.401576479467
5350.76530612245	339.406898095728
5357.14285714286	339.412207899268
5363.52040816327	339.417505963319
5369.89795918367	339.422792360499
5376.27551020408	339.428067162823
5382.65306122449	339.433330441703
5389.0306122449	339.438582267959
5395.40816326531	339.443822711836
5401.78571428571	339.449051843001
5408.16326530612	339.454269730552
5414.54081632653	339.459476443034
5420.91836734694	339.464672048436
5427.29591836735	339.469856614208
5433.67346938776	339.475030207258
5440.05102040816	339.480192893969
5446.42857142857	339.485344740202
5452.80612244898	339.490485811301
5459.18367346939	339.495616172104
5465.5612244898	339.500735886948
5471.9387755102	339.505845019675
5478.31632653061	339.51094363364
5484.69387755102	339.516031791715
5491.07142857143	339.521109556301
5497.44897959184	339.526176989326
5503.82653061224	339.531234152257
5510.20408163265	339.536281106103
5516.58163265306	339.541317911426
5522.95918367347	339.546344628338
5529.33673469388	339.551361316515
5535.71428571429	339.5563680352
5542.09183673469	339.561364843207
5548.4693877551	339.56635179893
5554.84693877551	339.571328960346
5561.22448979592	339.576296385025
5567.60204081633	339.58125413013
5573.97959183673	339.586202252427
5580.35714285714	339.591140808288
5586.73469387755	339.596069853695
5593.11224489796	339.600989444247
5599.48979591837	339.605899635167
5605.86734693878	339.610800481302
5612.24489795918	339.615692037129
5618.62244897959	339.620574356763
5625	339.625447493957
5631.37755102041	339.630311502113
5637.75510204082	339.635166434278
5644.13265306122	339.640012343154
5650.51020408163	339.644849281105
5656.88775510204	339.649677300157
5663.26530612245	339.654496452001
5669.64285714286	339.659306788004
5676.02040816327	339.664108359208
5682.39795918367	339.668901216335
5688.77551020408	339.673685409794
5695.15306122449	339.678460989681
5701.5306122449	339.683228005784
5707.90816326531	339.687986507592
5714.28571428571	339.692736544293
5720.66326530612	339.697478164779
5727.04081632653	339.702211417655
5733.41836734694	339.706936351234
5739.79591836735	339.711653013551
5746.17346938776	339.716361452356
5752.55102040816	339.721061715126
5758.92857142857	339.725753849064
5765.30612244898	339.730437901104
5771.68367346939	339.735113917914
5778.0612244898	339.739781945899
5784.4387755102	339.744442031205
5790.81632653061	339.749094219723
5797.19387755102	339.753738557088
5803.57142857143	339.758375088691
5809.94897959184	339.763003859675
5816.32653061224	339.767624914942
5822.70408163265	339.772238299154
5829.08163265306	339.77684405674
5835.45918367347	339.781442231894
5841.83673469388	339.786032868584
5848.21428571429	339.79061601055
5854.59183673469	339.795191701308
5860.9693877551	339.799759984156
5867.34693877551	339.804320902172
5873.72448979592	339.80887449822
5880.10204081633	339.813420814952
5886.47959183673	339.817959894812
5892.85714285714	339.822491780034
5899.23469387755	339.827016512651
5905.61224489796	339.831534134494
5911.98979591837	339.836044687197
5918.36734693878	339.840548212195
5924.74489795918	339.845044750734
5931.12244897959	339.84953434387
5937.5	339.854017032468
5943.87755102041	339.858492857209
5950.25510204082	339.862961858595
5956.63265306122	339.867424076943
5963.01020408163	339.871879552397
5969.38775510204	339.876328324921
5975.76530612245	339.880770434312
5982.14285714286	339.885205920195
5988.52040816327	339.889634822027
5994.89795918367	339.8940571791
6001.27551020408	339.898473030545
6007.65306122449	339.902882415328
6014.0306122449	339.907285372262
6020.40816326531	339.911681939998
6026.78571428571	339.916072157039
6033.16326530612	339.920456061729
6039.54081632653	339.924833692268
6045.91836734694	339.929205086705
6052.29591836735	339.933570282944
6058.67346938776	339.937929318744
6065.05102040816	339.942282231727
6071.42857142857	339.946629059372
6077.80612244898	339.950969839024
6084.18367346939	339.955304607894
6090.5612244898	339.959633403059
6096.9387755102	339.963956261469
6103.31632653061	339.968273219942
6109.69387755102	339.972584315174
6116.07142857143	339.976889583733
6122.44897959184	339.981189062068
6128.82653061224	339.985482786504
6135.20408163265	339.98977079325
6141.58163265306	339.994053118396
6147.95918367347	339.99832979792
6154.33673469388	340.002600867683
6160.71428571429	340.006866363438
6167.09183673469	340.011126320826
6173.4693877551	340.015380775382
6179.84693877551	340.019629762535
6186.22448979592	340.023873317613
6192.60204081633	340.028111475839
6198.97959183673	340.032344272335
6205.35714285714	340.03657174213
6211.73469387755	340.040793920152
6218.11224489796	340.045010841236
6224.48979591837	340.049222540123
6230.86734693878	340.053429051465
6237.24489795918	340.057630409824
6243.62244897959	340.061826649675
6250	340.066017805407
6256.37755102041	340.070203911326
6262.75510204082	340.074385001654
6269.13265306122	340.078561110534
6275.51020408163	340.082732272029
6281.88775510204	340.086898520124
6288.26530612245	340.091059888731
6294.64285714286	340.095216411683
6301.02040816327	340.099368122743
6307.39795918367	340.103515055604
6313.77551020408	340.107657243886
6320.15306122449	340.111794721145
6326.5306122449	340.115927520868
6332.90816326531	340.120055676481
6339.28571428571	340.124179221345
6345.66326530612	340.128298188764
6352.04081632653	340.132412611981
6358.41836734694	340.136522524182
6364.79591836735	340.140627958498
6371.17346938776	340.144728948005
6377.55102040816	340.148825525727
6383.92857142857	340.152917724636
6390.30612244898	340.157005577656
6396.68367346939	340.161089117662
6403.0612244898	340.165168377481
6409.4387755102	340.169243389897
6415.81632653061	340.173314187649
6422.19387755102	340.177380803435
6428.57142857143	340.181443269911
6434.94897959184	340.185501619697
6441.32653061224	340.189555885375
6447.70408163265	340.19360609949
6454.08163265306	340.197652294556
6460.45918367347	340.201694503052
6466.83673469388	340.205732757428
6473.21428571429	340.209767090104
6479.59183673469	340.213797533472
6485.9693877551	340.217824119899
6492.34693877551	340.221846881728
6498.72448979592	340.225865851278
6505.10204081633	340.229881060848
6511.47959183673	340.233892542718
6517.85714285714	340.237900329148
6524.23469387755	340.241904452384
6530.61224489796	340.245904944655
6536.98979591837	340.249901838176
6543.36734693878	340.253895165152
6549.74489795918	340.257884957776
6556.12244897959	340.261871248232
6562.5	340.265854068696
6568.87755102041	340.269833451339
6575.25510204082	340.273809428326
6581.63265306122	340.277782031821
6588.01020408163	340.281751293988
6594.38775510204	340.28571724699
6600.76530612245	340.289679922994
6607.14285714286	340.293639354173
6613.52040816327	340.297595572703
6619.89795918367	340.301548610769
6626.27551020408	340.305498500567
6632.65306122449	340.309445274299
6639.0306122449	340.313388964185
6645.40816326531	340.317329602454
6651.78571428571	340.321267221353
6658.16326530612	340.325201853145
6664.54081632653	340.32913353011
6670.91836734694	340.333062284552
6677.29591836735	340.336988148792
6683.67346938776	340.340911155178
6690.05102040816	340.344831336083
6696.42857142857	340.348748723906
6702.80612244898	340.352663351076
6709.18367346939	340.356575250052
6715.5612244898	340.360484453324
6721.9387755102	340.364390993419
6728.31632653061	340.368294902896
6734.69387755102	340.372196214353
6741.07142857143	340.376094960429
6747.44897959184	340.379991173801
6753.82653061224	340.383884887192
6760.20408163265	340.387776133367
6766.58163265306	340.391664945141
6772.95918367347	340.395551355373
6779.33673469388	340.399435396975
6785.71428571429	340.403317102909
6792.09183673469	340.407196506193
6798.4693877551	340.411073639897
6804.84693877551	340.414948537149
6811.22448979592	340.418821231137
6817.60204081633	340.422691755109
6823.97959183673	340.426560142374
6830.35714285714	340.430426426308
6836.73469387755	340.434290640351
6843.11224489796	340.438152818016
6849.48979591837	340.442012992883
6855.86734693878	340.445871198607
6862.24489795918	340.449727468918
6868.62244897959	340.453581837623
6875	340.457434338608
6881.37755102041	340.461285005839
6887.75510204082	340.465133873366
6894.13265306122	340.468980975323
6900.51020408163	340.472826345932
6906.88775510204	340.476670019502
6913.26530612245	340.480512030434
6919.64285714286	340.484352413222
6926.02040816327	340.488191202455
6932.39795918367	340.492028432818
6938.77551020408	340.495864139099
6945.15306122449	340.499698356185
6951.5306122449	340.503531119069
6957.90816326531	340.507362462848
6964.28571428571	340.51119242273
6970.66326530612	340.515021034034
6977.04081632653	340.51884833219
6983.41836734694	340.522674352746
6989.79591836735	340.526499131367
6996.17346938776	340.530322703837
7002.55102040816	340.534145106065
7008.92857142857	340.537966374086
7015.30612244898	340.54178654406
7021.68367346939	340.54560565228
7028.0612244898	340.549423735171
7034.4387755102	340.55324082929
7040.81632653061	340.557056971336
7047.19387755102	340.560872198146
7053.57142857143	340.564686546698
7059.94897959184	340.568500054117
7066.32653061224	340.572312757675
7072.70408163265	340.576124694794
7079.08163265306	340.57993590305
7085.45918367347	340.583746420174
7091.83673469388	340.587556284056
7098.21428571429	340.59136553275
7104.59183673469	340.595174204473
7110.9693877551	340.59898233761
7117.34693877551	340.602789970718
7123.72448979592	340.606597142526
7130.10204081633	340.610403891941
7136.47959183673	340.614210258046
7142.85714285714	340.618016280111
7149.23469387755	340.621821997585
7155.61224489796	340.625627450111
7161.98979591837	340.62943267752
7168.36734693878	340.633237719838
7174.74489795918	340.637042617287
7181.12244897959	340.640847410292
7187.5	340.644652139482
7193.87755102041	340.648456845693
7200.25510204082	340.652261569972
7206.63265306122	340.65606635358
7213.01020408163	340.659871237996
7219.38775510204	340.663676264921
7225.76530612245	340.667481476278
7232.14285714286	340.67128691422
7238.52040816327	340.675092621134
7244.89795918367	340.678898639638
7251.27551020408	340.682705012593
7257.65306122449	340.686511783101
7264.0306122449	340.690318994514
7270.40816326531	340.694126690431
7276.78571428571	340.697934914707
7283.16326530612	340.701743711454
7289.54081632653	340.70555312505
7295.91836734694	340.709363200132
7302.29591836735	340.713173981614
7308.67346938776	340.71698551468
7315.05102040816	340.720797844793
7321.42857142857	340.724611017699
7327.80612244898	340.72842507943
7334.18367346939	340.732240076313
7340.5612244898	340.736056054966
7346.9387755102	340.739873062311
7353.31632653061	340.743691145577
7359.69387755102	340.747510352298
7366.07142857143	340.751330730327
7372.44897959184	340.755152327832
7378.82653061224	340.758975193309
7385.20408163265	340.762799375579
7391.58163265306	340.766624923797
7397.95918367347	340.770451887457
7404.33673469388	340.774280316396
7410.71428571429	340.778110260797
7417.09183673469	340.7819417712
7423.4693877551	340.7857748985
7429.84693877551	340.789609693959
7436.22448979592	340.793446209206
7442.60204081633	340.797284496248
7448.97959183673	340.801124607471
7455.35714285714	340.804966595647
7461.73469387755	340.808810513938
7468.11224489796	340.812656415908
7474.48979591837	340.816504355521
7480.86734693878	340.820354387151
7487.24489795918	340.824206565588
7493.62244897959	340.828060946045
7500	340.831917584162
7506.37755102041	340.835776536012
7512.75510204082	340.839637858111
7519.13265306122	340.843501607421
7525.51020408163	340.847367841356
7531.88775510204	340.851236617791
7538.26530612245	340.855107995068
7544.64285714286	340.858982032002
7551.02040816327	340.862858787889
7557.39795918367	340.866738322511
7563.77551020408	340.870620696147
7570.15306122449	340.874505969576
7576.5306122449	340.878394204088
7582.90816326531	340.882285461492
7589.28571428571	340.886179804121
7595.66326530612	340.890077294841
7602.04081632653	340.893977997058
7608.41836734694	340.897881974729
7614.79591836735	340.901789292366
7621.17346938776	340.905700015045
7627.55102040816	340.909614208416
7633.92857142857	340.913531938712
7640.30612244898	340.917453272753
7646.68367346939	340.921378277957
7653.0612244898	340.925307022355
7659.4387755102	340.929239574589
7665.81632653061	340.93317600393
7672.19387755102	340.937116380283
7678.57142857143	340.941060774198
7684.94897959184	340.945009256882
7691.32653061224	340.9489619002
7697.70408163265	340.952918776697
7704.08163265306	340.956879959598
7710.45918367347	340.960845522825
7716.83673469388	340.964815541001
7723.21428571429	340.968790089468
7729.59183673469	340.972769244294
7735.9693877551	340.976753082282
7742.34693877551	340.980741680983
7748.72448979592	340.984735118709
7755.10204081633	340.988733474541
7761.47959183673	340.99273682834
7767.85714285714	340.996745260765
7774.23469387755	341.000758853279
7780.61224489796	341.004777688159
7786.98979591837	341.008801848516
7793.36734693878	341.012831418304
7799.74489795918	341.016866482331
7806.12244897959	341.020907126273
7812.5	341.024953436692
7818.87755102041	341.029005501044
7825.25510204082	341.033063407696
7831.63265306122	341.037127245935
7838.01020408163	341.041197105991
7844.38775510204	341.045273079042
7850.76530612245	341.049355257233
7857.14285714286	341.053443733689
7863.52040816327	341.057538602536
7869.89795918367	341.061639958906
7876.27551020408	341.06574789896
7882.65306122449	341.069862519903
7889.0306122449	341.07398392
7895.40816326531	341.07811219859
7901.78571428571	341.082247456104
7908.16326530612	341.086389794088
7914.54081632653	341.090539315212
7920.91836734694	341.094696123287
7927.29591836735	341.098860323292
7933.67346938776	341.103032021386
7940.05102040816	341.107211324927
7946.42857142857	341.11139834249
7952.80612244898	341.115593183891
7959.18367346939	341.119795960203
7965.5612244898	341.124006783774
7971.9387755102	341.128225768252
7978.31632653061	341.132453028603
7984.69387755102	341.136688681132
7991.07142857143	341.140932843502
7997.44897959184	341.14518563476
8003.82653061224	341.149447175359
8010.20408163265	341.153717587176
8016.58163265306	341.157996993536
8022.95918367347	341.162285519242
8029.33673469388	341.166583290593
8035.71428571429	341.170890435407
8042.09183673469	341.175207083052
8048.4693877551	341.179533364467
8054.84693877551	341.183869412189
8061.22448979592	341.188215360373
8067.60204081633	341.192571344831
8073.97959183673	341.196937503049
8080.35714285714	341.201313974215
8086.73469387755	341.205700899244
8093.11224489796	341.210098420841
8099.48979591837	341.214506683412
8105.86734693878	341.218925833139
8112.24489795918	341.223356020757
8118.62244897959	341.227797381319
8125	341.232250097793
8131.37755102041	341.236714549055
8137.75510204082	341.241187776264
8144.13265306122	341.245551572912
8150.51020408163	341.247283730974
8156.88775510204	341.234952855034
8163.26530612245	341.184327469223
8169.64285714286	341.072556707799
8176.02040816327	340.891990638128
8182.39795918367	340.644739159162
8188.77551020408	340.339529039511
8195.15306122449	339.987001250721
8201.5306122449	339.597133946134
8207.90816326531	339.177967093386
8214.28571428571	338.736553631547
8220.66326530612	338.278629233355
8227.04081632653	337.808424048238
8233.41836734694	337.329239675516
8239.79591836735	336.843707936769
8246.17346938776	336.353938079544
8252.55102040816	335.861623655647
8258.92857142857	335.36813018715
8265.30612244898	334.874562830576
8271.68367346939	334.381817629449
8278.0612244898	333.890621761551
8284.4387755102	333.401566346168
8290.81632653061	332.915131907212
8297.19387755102	332.431708453646
8303.57142857143	331.951612037527
8309.94897959184	331.47509814311
8316.32653061224	331.002372244922
8322.70408163265	330.533598336502
8329.08163265306	330.06890617722
8335.45918367347	329.60839709063
8341.83673469388	329.152148632651
8348.21428571429	328.700218496055
8354.59183673469	328.252647827296
8360.9693877551	327.80946389239
8367.34693877551	327.370682262648
8373.72448979592	326.936308710803
8380.10204081633	326.506340791152
8386.47959183673	326.080769131038
8392.85714285714	325.659578516008
8399.23469387755	325.242748845686
8405.61224489796	324.830255919529
8411.98979591837	324.422072090413
8418.36734693878	324.018166832775
8424.74489795918	323.618507234859
8431.12244897959	323.223058406151
8437.5	322.831783822075
8443.87755102041	322.44464563037
8450.25510204082	322.06160491008
8456.63265306122	321.68262188956
8463.01020408163	321.307656135051
8469.38775510204	320.936666716603
8475.76530612245	320.569612347464
8482.14285714286	320.206451503548
8488.52040816327	319.847142527828
8494.89795918367	319.491643719668
8501.27551020408	319.139913410978
8507.65306122449	318.791910032579
8514.0306122449	318.447592170439
8520.40816326531	318.106918613451
8526.78571428571	317.769848395206
8533.16326530612	317.436340829866
8539.54081632653	317.106355540794
8545.91836734694	316.779852485562
8552.29591836735	316.456791978581
8558.67346938776	316.137134708264
8565.05102040816	315.820841750467
8571.42857142857	315.507874580891
8577.80612244898	315.198195086232
8584.18367346939	314.891765570052
8590.5612244898	314.588548758043
8596.9387755102	314.288507803596
8603.31632653061	313.991606291057
8609.69387755102	313.697808235709
8616.07142857143	313.407078084561
8622.44897959184	313.119380717977
8628.82653061224	312.834681447546
8635.20408163265	312.552946013415
8641.58163265306	312.274140582879
8647.95918367347	311.99823174896
8654.33673469388	311.7251865254
8660.71428571429	311.454972342887
8667.09183673469	311.187557046743
8673.4693877551	310.922908892722
8679.84693877551	310.660996541241
8686.22448979592	310.401789053221
8692.60204081633	310.145255887111
8698.97959183673	309.891366892767
8705.35714285714	309.64009230592
8711.73469387755	309.391402744228
8718.11224489796	309.145269203119
8724.48979591837	308.901663049169
8730.86734693878	308.660556015019
8737.24489795918	308.421920195806
8743.62244897959	308.185728043645
8750	307.951952361534
8756.37755102041	307.720566298822
8762.75510204082	307.491543347584
8769.13265306122	307.26485733633
8775.51020408163	307.040482424737
8781.88775510204	306.818393099823
8788.26530612245	306.598564171555
8794.64285714286	306.380970766815
8801.02040816327	306.165588324831
8807.39795918367	305.952392593884
8813.77551020408	305.741359626049
8820.15306122449	305.532465771965
8826.5306122449	305.325687676971
8832.90816326531	305.121002277723
8839.28571428571	304.918386796669
8845.66326530612	304.717818737637
8852.04081632653	304.519275882684
8858.41836734694	304.322736288033
8864.79591836735	304.128178279062
8871.17346938776	303.935580446541
8877.55102040816	303.744921643871
8883.92857142857	303.556180982428
8890.30612244898	303.369337827323
8896.68367346939	303.184371794314
8903.0612244898	303.001262746794
8909.4387755102	302.819990791161
8915.81632653061	302.640536273254
8922.19387755102	302.462879775843
8928.57142857143	302.287002115011
8934.94897959184	302.112884336085
8941.32653061224	301.940507710632
8947.70408163265	301.769853734147
8954.08163265306	301.600904122041
8960.45918367347	301.433640806243
8966.83673469388	301.268045932773
8973.21428571429	301.104101859071
8979.59183673469	300.941791150174
8985.9693877551	300.781096575852
8992.34693877551	300.622001108614
8998.72448979592	300.464487920502
9005.10204081633	300.308540379813
9011.47959183673	300.154142048716
9017.85714285714	300.001276681271
9024.23469387755	299.849928220014
9030.61224489796	299.70008079322
9036.98979591837	299.55171871301
9043.36734693878	299.404826472944
9049.74489795918	299.259388744889
9056.12244897959	299.115390376715
9062.5	298.972816390677
9068.87755102041	298.831651980583
9075.25510204082	298.691882509146
9081.63265306122	298.553493506103
9088.01020408163	298.416470666465
9094.38775510204	298.280799847621
9100.76530612245	298.146467067135
9107.14285714286	298.013458501241
9113.52040816327	297.881760482672
9119.89795918367	297.75135949809
9126.27551020408	297.622242186233
9132.65306122449	297.494395336554
9139.0306122449	297.367805886736
9145.40816326531	297.242460920544
9151.78571428571	297.118347666333
9158.16326530612	296.995453495463
9164.54081632653	296.873765919869
9170.91836734694	296.753272590256
9177.29591836735	296.633961294904
9183.67346938776	296.515819957687
9190.05102040816	296.39883663597
9196.42857142857	296.282999519116
9202.80612244898	296.168296927309
9209.18367346939	296.05471730937
9215.5612244898	295.942249241015
9221.9387755102	295.830881423671
9228.31632653061	295.720602683007
9234.69387755102	295.611401966903
9241.07142857143	295.503268343979
9247.44897959184	295.396191002608
9253.82653061224	295.290159249116
9260.20408163265	295.185162507618
9266.58163265306	295.081190356148
9272.95918367347	294.978232840009
9279.33673469388	294.876281889638
9285.71428571429	294.775335537776
9292.09183673469	294.675407196059
9298.4693877551	294.57654105048
9304.84693877551	294.478831624339
9311.22448979592	294.382443480254
9317.60204081633	294.287626517335
9323.97959183673	294.194722814048
9330.35714285714	294.104165915345
9336.73469387755	294.016475077489
9343.11224489796	293.932246429671
9349.48979591837	293.852142402478
9355.86734693878	293.776881125911
9362.24489795918	293.707225920458
9368.62244897959	293.643974671657
9375	293.587949596552
9381.37755102041	293.539987603854
9387.75510204082	293.500931050014
9394.13265306122	293.471618930876
9400.51020408163	293.452878633845
9406.88775510204	293.445518039987
9413.26530612245	293.450318006474
9419.64285714286	293.468025438716
9426.02040816327	293.499346666744
9432.39795918367	293.544940951884
9438.77551020408	293.60541463828
9445.15306122449	293.681315742344
9451.5306122449	293.773128661739
9457.90816326531	293.881269090026
9464.28571428571	294.006079846826
9470.66326530612	294.147826907276
9477.04081632653	294.306695490516
9483.41836734694	294.482786841104
9489.79591836735	294.676115838899
9496.17346938776	294.886608762517
9502.55102040816	295.114101248124
9508.92857142857	295.358337498435
9515.30612244898	295.618970007019
9521.68367346939	295.895559527425
9528.0612244898	296.187575697985
9534.4387755102	296.494398971808
9540.81632653061	296.815322883321
9547.19387755102	297.149556832784
9553.57142857143	297.496228564781
9559.94897959184	297.854393075355
9566.32653061224	298.222986090643
9572.70408163265	298.600968720993
9579.08163265306	298.987242765082
9585.45918367347	299.380595604919
9591.83673469388	299.779819607603
9598.21428571429	300.18371673156
9604.59183673469	300.591129616836
9610.9693877551	301.00097291063
9617.34693877551	301.412256332697
9623.72448979592	301.824094767453
9630.10204081633	302.235707694006
9636.47959183673	302.646413093311
9642.85714285714	303.055619178257
9649.23469387755	303.462815015752
9655.61224489796	303.867561711339
9661.98979591837	304.269484249607
9668.36734693878	304.668263671753
9674.74489795918	305.06362979315
9681.12244897959	305.455354951714
9687.5	305.843248577103
9693.87755102041	306.227152155474
9700.25510204082	306.606934885109
9706.63265306122	306.982489997214
9713.01020408163	307.353731541423
9719.38775510204	307.720591464373
9725.76530612245	308.083017164951
9732.14285714286	308.440969424278
9738.52040816327	308.794420551087
9744.89795918367	309.143352760024
9751.27551020408	309.487756817508
9757.65306122449	309.827630886497
9764.0306122449	310.162979475727
9770.40816326531	310.49381255401
9776.78571428571	310.82014480599
9783.16326530612	311.14199498159
9789.54081632653	311.459385314138
9795.91836734694	311.772341036244
9802.29591836735	312.080889970309
9808.67346938776	312.385062159985
9815.05102040816	312.684889552128
9821.42857142857	312.980405730528
9827.80612244898	313.271645687078
9834.18367346939	313.55864561383
9840.5612244898	313.841442728211
9846.9387755102	314.120075124991
9853.31632653061	314.394581645028
9859.69387755102	314.665001758583
9866.07142857143	314.93137546709
9872.44897959184	315.193743218673
9878.82653061224	315.452145831316
9885.20408163265	315.706624426395
9891.58163265306	315.957220371637
9897.95918367347	316.203975230691
9904.33673469388	316.446930717422
9910.71428571429	316.686128656438
9917.09183673469	316.921610948249
9923.4693877551	317.153419537745
9929.84693877551	317.381596386103
9936.22448979592	317.606183445834
9942.60204081633	317.827222637983
9948.97959183673	318.044755831701
9955.35714285714	318.258824825856
9961.73469387755	318.469471331938
9968.11224489796	318.676736958224
9974.48979591837	318.880663195937
9980.86734693878	319.081291406177
9987.24489795918	319.278662807122
9993.62244897959	319.472818462768
10000	319.663799272811
10006.3775510204	319.851645962522
10012.7551020408	320.036399072631
10019.1326530612	320.218098951193
10025.5102040816	320.396785745529
10031.887755102	320.572499393689
10038.2653061224	320.745279616616
10044.6428571429	320.915165911866
10051.0204081633	321.082197546778
10057.3979591837	321.246413550939
10063.7755102041	321.407852710456
10070.1530612245	321.566553562638
10076.5306122449	321.722554389857
10082.9081632653	321.875893213186
10089.2857142857	322.026607788257
10095.6632653061	322.174735600481
10102.0408163265	322.320313859274
10108.4183673469	322.463379493376
10114.7959183673	322.603969147487
10121.1734693878	322.742119177899
10127.5510204082	322.877865647215
10133.9285714286	323.011244321409
10140.306122449	323.142290666771
10146.6836734694	323.271039845735
10153.0612244898	323.397526712769
10159.4387755102	323.521785812573
10165.8163265306	323.64385137724
10172.193877551	323.763757322229
10178.5714285714	323.881537244015
10184.9489795918	323.997224418676
10191.3265306122	324.110851799261
10197.7040816327	324.222452012336
10204.0816326531	324.332057357248
10210.4591836735	324.439699804797
10216.8367346939	324.545410994648
10223.2142857143	324.649222233295
10229.5918367347	324.751164494116
10235.9693877551	324.851268416172
10242.3469387755	324.949564301769
10248.7244897959	325.046082116227
10255.1020408163	325.140851488063
10261.4795918367	325.233901707876
10267.8571428571	325.325261726681
10274.2346938776	325.414960157031
10280.612244898	325.503025273175
10286.9897959184	325.589485009883
10293.3673469388	325.674366962372
10299.7448979592	325.757698387853
10306.1224489796	325.839506205727
10312.5	325.919816996637
10318.8775510204	325.998657004053
10325.2551020408	326.076052135737
10331.6326530612	326.152027963881
10338.0102040816	326.226609725123
10344.387755102	326.299822323082
10350.7653061224	326.371690329705
10357.1428571429	326.442237985298
10363.5204081633	326.511489200119
10369.8979591837	326.579467556997
10376.2755102041	326.646196312612
10382.6530612245	326.711698397833
10389.0306122449	326.775996420675
10395.4081632653	326.839112668667
10401.7857142857	326.901069109939
10408.1632653061	326.96188739464
10414.5408163265	327.021588858388
10420.9183673469	327.080194524453
10427.2959183673	327.137725104726
10433.6734693878	327.194201002541
10440.0510204082	327.249642315945
10446.4285714286	327.304068839692
10452.806122449	327.357500066613
10459.1836734694	327.409955191405
10465.5612244898	327.461453113553
10471.9387755102	327.512012439026
10478.3163265306	327.561651482741
10484.693877551	327.610388272447
10491.0714285714	327.658240551401
10497.4489795918	327.705225779975
10503.8265306122	327.751361139261
10510.2040816327	327.796663534596
10516.5816326531	327.841149597936
10522.9591836735	327.884835689966
10529.3367346939	327.927737904242
10535.7142857143	327.969872070336
10542.0918367347	328.011253755875
10548.4693877551	328.051898269647
10554.8469387755	328.091820665553
10561.2244897959	328.131035745457
10567.6020408163	328.169558061202
10573.9795918367	328.20740191854
10580.3571428571	328.244581380647
10586.7346938776	328.281110270595
10593.112244898	328.317002173924
10599.4897959184	328.352270442758
10605.8673469388	328.386928198921
10612.2448979592	328.420988336115
10618.6224489796	328.454463523305
10625	328.487366208491
10631.3775510204	328.519708621486
10637.7551020408	328.551502776147
10644.1326530612	328.582760474297
10650.5102040816	328.613493309016
10656.887755102	328.643712667037
10663.2653061224	328.673429731575
10669.6428571429	328.702655485963
10676.0204081633	328.731400716544
10682.3979591837	328.759676020732
10688.7755102041	328.787491862406
10695.1530612245	328.814862271757
10701.5306122449	328.841832134504
10707.9081632653	328.868586862041
10714.2857142857	328.89570197657
10720.6632653061	328.924504457017
10727.0408163265	328.957421069923
10733.4183673469	328.9981337159
10739.7959183673	329.05143697331
10746.1734693878	329.122818970757
10752.5510204082	329.217835662886
10758.9285714286	329.34139126356
10765.306122449	329.497043000911
10771.6836734694	329.686421339826
10778.0612244898	329.908924593826
10784.4387755102	330.16184854029
10790.8163265306	330.441168080104
10797.193877551	330.742064137958
10803.5714285714	331.059352068578
10809.9489795918	331.388423267453
10816.3265306122	331.725431207297
10822.7040816327	332.067283181765
10829.0816326531	332.411513246101
10835.4591836735	332.756154315837
10841.8367346939	333.099641003586
10848.2142857143	333.440734909355
10854.5918367347	333.778461947434
10860.9693877551	334.112060964952
10867.3469387755	334.440941876439
10873.7244897959	334.764650997649
10880.1020408163	335.082843526068
10886.4795918367	335.395261996896
10892.8571428571	335.701719068956
10899.2346938776	336.002083362772
10905.612244898	336.296268479585
10911.9897959184	336.584224395305
10918.3673469388	336.865930477727
10924.7448979592	337.141389845309
10931.1224489796	337.410624987191
10937.5	337.673674291715
10943.8775510204	337.930589153201
10950.2551020408	338.181431670109
10956.6326530612	338.426272820723
10963.0102040816	338.665190968943
10969.387755102	338.898270594534
10975.7653061224	339.125601275221
10982.1428571429	339.347276852942
10988.5204081633	339.563394712968
10994.8979591837	339.774055168735
11001.2755102041	339.979360950698
11007.6530612245	340.179416768407
11014.0306122449	340.374328915519
11020.4081632653	340.564204930687
11026.7857142857	340.749153302594
11033.1632653061	340.929283204805
11039.5408163265	341.104704256164
11045.9183673469	341.275526309666
11052.2959183673	341.441859261074
11058.6734693878	341.603812874651
11065.0510204082	341.761496626937
11071.4285714286	341.9150195641
11077.806122449	342.064490169406
11084.1836734694	342.21001624688
11090.5612244898	342.351704815004
11096.9387755102	342.489662006099
11103.3163265306	342.623992975914
11109.693877551	342.754801826889
11116.0714285714	342.882191535336
11122.4489795918	343.006263880594
11128.8265306122	343.127119389003
11135.2040816327	343.244857284642
11141.5816326531	343.359575440514
11147.9591836735	343.47137033332
11154.3367346939	343.580337014063
11160.7142857143	343.686569078908
11167.0918367347	343.790158638291
11173.4693877551	343.891196296156
11179.8469387755	343.989771138703
11186.2244897959	344.085970720693
11192.6020408163	344.179881050103
11198.9795918367	344.271586588141
11205.3571428571	344.361170250213
11211.7346938776	344.448713403397
11218.112244898	344.534295867317
11224.4897959184	344.617995927873
11230.8673469388	344.699890347221
11237.2448979592	344.780054369768
11243.6224489796	344.858561738565
11250	344.935484716302
11256.3775510204	345.010894101749
11262.7551020408	345.084859244238
11269.1326530612	345.157448071184
11275.5102040816	345.228727112947
11281.887755102	345.298761523082
11288.2653061224	345.367615102518
11294.6428571429	345.435350331807
11301.0204081633	345.50202839841
11307.3979591837	345.567709219865
11313.7755102041	345.632451476079
11320.1530612245	345.696312642201
11326.5306122449	345.759349016755
11332.9081632653	345.821615748682
11339.2857142857	345.883166873385
11345.6632653061	345.944055344735
11352.0408163265	346.00433306277
11358.4183673469	346.064050905261
11364.7959183673	346.123258762977
11371.1734693878	346.182005570348
11377.5510204082	346.240339332876
11383.9285714286	346.298307161284
11390.306122449	346.355955303971
11396.6836734694	346.413329175476
11403.0612244898	346.470473384711
11409.4387755102	346.527431768185
11415.8163265306	346.584247419342
11422.193877551	346.640962714474
11428.5714285714	346.697619341721
11434.9489795918	346.754258330814
11441.3265306122	346.810920079194
11447.7040816327	346.867644375906
11454.0816326531	346.924470429574
11460.4591836735	346.981436893947
11466.8367346939	347.038581890399
11473.2142857143	347.095943030563
11479.5918367347	347.153557440941
11485.9693877551	347.211461784414
11492.3469387755	347.269692279187
11498.7244897959	347.328284719705
11505.1020408163	347.387274496775
11511.4795918367	347.446696614986
11517.8571428571	347.506585708655
11524.2346938776	347.566976059672
11530.612244898	347.627901613051
11536.9897959184	347.68939599016
11543.3673469388	347.751492502007
11549.7448979592	347.814224162804
11556.1224489796	347.877623701177
11562.5	347.941723569408
11568.8775510204	348.006555953692
11575.2551020408	348.072152783094
11581.6326530612	348.138545736422
11588.0102040816	348.205766247999
11594.387755102	348.273845514174
11600.7653061224	348.342814497879
11607.1428571429	348.412703931249
11613.5204081633	348.483544318294
11619.8979591837	348.555365937242
11626.2755102041	348.628198840974
11632.6530612245	348.702072855783
11639.0306122449	348.777017580995
11645.4081632653	348.853062387261
11651.7857142857	348.930236412993
11658.1632653061	349.008568560097
11664.5408163265	349.088087490358
11670.9183673469	349.168821620085
11677.2959183673	349.250799112923
11683.6734693878	349.334047873322
11690.0510204082	349.418595539737
11696.4285714286	349.504469476041
11702.806122449	349.591696761577
11709.1836734694	349.680304182871
11715.5612244898	349.770318224069
11721.9387755102	349.861765055569
11728.3163265306	349.954670522908
11734.693877551	350.049060137143
11741.0714285714	350.144959063769
11747.4489795918	350.242392108751
11753.8265306122	350.341383705068
11760.2040816327	350.441957899183
11766.5816326531	350.544138336323
11772.9591836735	350.647948245155
11779.3367346939	350.753410425381
11785.7142857143	350.860547233838
11792.0918367347	350.969380568534
11798.4693877551	351.079931854353
11804.8469387755	351.192222030492
11811.2244897959	351.306271535978
11817.6020408163	351.422100293394
11823.9795918367	351.539727696664
11830.3571428571	351.659172598368
11836.7346938776	351.780453294956
11843.112244898	351.903587512232
11849.4897959184	352.028592394943
11855.8673469388	352.155484494512
11862.2448979592	352.284279754512
11868.6224489796	352.414993499733
11875	352.547640426934
11881.3775510204	352.682234593434
11887.7551020408	352.818789404365
11894.1326530612	352.957317605632
11900.5102040816	353.097831275767
11906.887755102	353.240341815479
11913.2653061224	353.384859938953
11919.6428571429	353.531395669475
11926.0204081633	353.679958332841
11932.3979591837	353.830556548508
11938.7755102041	353.983198226021
11945.1530612245	354.137890562353
11951.5306122449	354.294640036886
11957.9081632653	354.453452405897
11964.2857142857	354.61433270325
11970.6632653061	354.777285239314
11977.0408163265	354.942313597416
11983.4183673469	355.109420633439
11989.7959183673	355.278608478922
11996.1734693878	355.449878541694
12002.5510204082	355.623231504538
12008.9285714286	355.798667329888
12015.306122449	355.976185264298
12021.6836734694	356.155783840455
12028.0612244898	356.337460879685
12034.4387755102	356.521213499911
12040.8163265306	356.707038121338
12047.193877551	356.894930469741
12053.5714285714	357.084885583694
12059.9489795918	357.276897823843
12066.3265306122	357.470960879685
12072.7040816327	357.667067774903
12079.0816326531	357.865210878366
12085.4591836735	358.065381913882
12091.8367346939	358.267571967592
12098.2142857143	358.471771496634
12104.5918367347	358.677970341701
12110.9693877551	358.8861577372
12117.3469387755	359.096322319292
12123.7244897959	359.308452137916
12130.1020408163	359.522534669382
12136.4795918367	359.738556826661
12142.8571428571	359.95650496888
12149.2346938776	360.176364915262
12155.612244898	360.398121957293
12161.9897959184	360.621760868797
12168.3673469388	360.847265917686
12174.7448979592	361.074620879898
12181.1224489796	361.303809051158
12187.5	361.534813257087
12193.8775510204	361.767615866722
12200.2551020408	362.002198805553
12206.6326530612	362.238543566654
12213.0102040816	362.4766312216
12219.387755102	362.716442434317
12225.7653061224	362.957957473168
12232.1428571429	363.201156221359
12238.5204081633	363.446018189023
12244.8979591837	363.692522526178
12251.2755102041	363.940648033934
12257.6530612245	364.190373174612
12264.0306122449	364.441676084379
12270.4081632653	364.694534584969
12276.7857142857	364.948926193952
12283.1632653061	365.20482813522
12289.5408163265	365.462217351091
12295.9183673469	365.721070512982
12302.2959183673	365.981364030916
12308.6734693878	366.243074064441
12315.0510204082	366.506176533623
12321.4285714286	366.770647128832
12327.806122449	367.036461319962
12334.1836734694	367.303594367252
12340.5612244898	367.572021331207
12346.9387755102	367.841717081582
12353.3163265306	368.112656306773
12359.693877551	368.384813523893
12366.0714285714	368.658163087906
12372.4489795918	368.932679200107
12378.8265306122	369.208335917576
12385.2040816327	369.48510716239
12391.5816326531	369.76296673013
12397.9591836735	370.041888298261
12404.3367346939	370.321845435255
12410.7142857143	370.602811609124
12417.0918367347	370.884760195504
12423.4693877551	371.167664486067
12429.8469387755	371.451497697075
12436.2244897959	371.736232977475
12442.6020408163	372.021843416787
12448.9795918367	372.308302053389
12455.3571428571	372.595581882568
12461.7346938776	372.883655864325
12468.112244898	373.172496931231
12474.4897959184	373.46207799636
12480.8673469388	373.752371961013
12487.2448979592	374.043351722422
12493.6224489796	374.334990181311
12500	374.627260249934


==> tiks/dyn-ecco/sig5-2-2.tsv <==
0	279.150000073505
6.37755102040816	279.155980242786
12.7551020408163	279.154059915528
19.1326530612245	279.178190820887
25.5102040816327	279.300217977326
31.8877551020408	279.480525717716
38.265306122449	279.509176828157
44.6428571428571	279.474957439322
51.0204081632653	279.420203010216
57.3979591836735	279.377407885722
63.7755102040816	279.36656936389
70.1530612244898	279.399167504828
76.530612244898	279.480804575106
82.9081632653061	279.613082320742
89.2857142857143	279.795037904291
95.6632653061225	280.024142379486
102.040816326531	280.296990990298
108.418367346939	280.609771927389
114.795918367347	280.958568544728
121.173469387755	281.339544847499
127.551020408163	281.749054998229
133.928571428571	282.183699442963
140.30612244898	282.640347460112
146.683673469388	283.116140401406
153.061224489796	283.608482827794
159.438775510204	284.115025302695
165.816326530612	284.633645365645
172.19387755102	285.162428476365
178.571428571429	285.699648267345
184.948979591837	286.243747688519
191.326530612245	286.793322453716
197.704081632653	287.347106330893
204.081632653061	287.903956921518
210.459183673469	288.46284337949
216.836734693878	289.022835913552
223.214285714286	289.583096277146
229.591836734694	290.14286886881
235.969387755102	290.701473212694
242.34693877551	291.258297501819
248.724489795918	291.812792417095
255.102040816327	292.36446559451
261.479591836735	292.912876898188
267.857142857143	293.457634218666
274.234693877551	293.998389323024
280.612244897959	294.534834258589
286.989795918367	295.066698224813
293.367346938775	295.593744591281
299.744897959184	296.115768033303
306.122448979592	296.632592040632
312.5	297.1440666983
318.877551020408	297.650066441932
325.255102040816	298.150488008656
331.632653061225	298.645248620737
338.010204081633	299.134284287835
344.387755102041	299.617548095107
350.765306122449	300.095008680686
357.142857142857	300.566648864542
363.520408163265	301.03246429656
369.897959183673	301.492462165252
376.275510204082	301.946660044134
382.65306122449	302.395084833632
389.030612244898	302.837771702311
395.408163265306	303.274763126422
401.785714285714	303.706108024084
408.163265306122	304.131860939144
414.540816326531	304.552081255678
420.918367346939	304.966832498951
427.295918367347	305.376181702678
433.673469387755	305.780198806674
440.051020408163	306.178956108195
446.428571428571	306.572527774031
452.80612244898	306.960989397575
459.183673469388	307.344417589313
465.561224489796	307.722889616845
471.938775510204	308.096483084787
478.316326530612	308.465275647865
484.69387755102	308.829344760002
491.071428571429	309.188767456412
497.448979591837	309.543620160988
503.826530612245	309.893978524453
510.204081632653	310.239917288914
516.581632653061	310.581510171072
522.959183673469	310.918829763427
529.336734693878	311.251947462535
535.714285714286	311.580933410174
542.091836734694	311.905856443227
548.469387755102	312.226784061302
554.84693877551	312.543782410451
561.224489795918	312.856916270936
567.602040816327	313.16624904865
573.979591836735	313.471842784266
580.357142857143	313.773758166228
586.734693877551	314.072054543025
593.112244897959	314.366789940165
599.489795918367	314.658021089081
605.867346938776	314.945803453117
612.244897959184	315.230191250383
618.622448979592	315.511237484868
625	315.788993980444
631.377551020408	316.063511410224
637.755102040816	316.334839323491
644.132653061224	316.603026181446
650.510204081633	316.868119389391
656.887755102041	317.130165324075
663.265306122449	317.389209362597
669.642857142857	317.645295915754
676.020408163265	317.898468456201
682.397959183673	318.148769542289
688.775510204082	318.396240847116
695.15306122449	318.640923186602
701.530612244898	318.882856542943
707.908163265306	319.122080086147
714.285714285714	319.35863220081
720.663265306122	319.592550509025
727.040816326531	319.823871889304
733.418367346939	320.052632497377
739.795918367347	320.278867788841
746.173469387755	320.502612537879
752.551020408163	320.723900853005
758.928571428571	320.942766197097
765.30612244898	321.15924140581
771.683673469388	321.373358702691
778.061224489796	321.585149713756
784.438775510204	321.794645485524
790.816326530612	322.001876500058
797.19387755102	322.2068726872
803.571428571429	322.409663439089
809.948979591837	322.610277625338
816.326530612245	322.808743605425
822.704081632653	323.005089239309
829.081632653061	323.199341901557
835.459183673469	323.391528493783
841.836734693878	323.581675454719
848.214285714286	323.769808770643
854.591836734694	323.955953987985
860.969387755102	324.140136223646
867.34693877551	324.322380173326
873.724489795918	324.502710122181
880.102040816327	324.681149955393
886.479591836735	324.857723166705
892.857142857143	325.032452866016
899.234693877551	325.20536178968
905.612244897959	325.376472309217
911.989795918367	325.54580643826
918.367346938776	325.713385840354
924.744897959184	325.879231837988
931.122448979592	326.043365419875
937.5	326.205807246834
943.877551020408	326.366577659788
950.255102040816	326.525696687368
956.632653061224	326.683184052317
963.010204081633	326.839059171969
969.387755102041	326.993341190343
975.765306122449	327.146048963982
982.142857142857	327.297200503862
988.520408163265	327.446817451489
994.897959183673	327.594909874463
1001.27551020408	327.741441273779
1007.65306122449	327.885033720815
1014.0306122449	328.024212811603
1020.40816326531	328.15879255356
1026.78571428571	328.289241397052
1033.16326530612	328.416270346932
1039.54081632653	328.540516827036
1045.91836734694	328.662339932951
1052.29591836735	328.781700515254
1058.67346938776	328.898113027973
1065.05102040816	329.010650748725
1071.42857142857	329.117985595844
1077.80612244898	329.218451315017
1084.18367346939	329.310122531163
1090.5612244898	329.390897342637
1096.9387755102	329.458579523189
1103.31632653061	329.510958176607
1109.69387755102	329.54588167777
1116.07142857143	329.561325178942
1122.44897959184	329.555451313123
1128.82653061224	329.526679768712
1135.20408163265	329.473702780866
1141.58163265306	329.395362438041
1147.95918367347	329.291240131248
1154.33673469388	329.161449003267
1160.71428571429	329.003533983536
1167.09183673469	328.817607847843
1173.4693877551	328.605208093422
1179.84693877551	328.36886249428
1186.22448979592	328.11169177032
1192.60204081633	327.837085775933
1198.97959183673	327.548456460506
1205.35714285714	327.249059646513
1211.73469387755	326.941873168104
1218.11224489796	326.629522368996
1224.48979591837	326.314247214501
1230.86734693878	325.997897906789
1237.24489795918	325.68195057416
1243.62244897959	325.36753981796
1250	325.055500237981
1256.37755102041	324.746410387062
1262.75510204082	324.440636957471
1269.13265306122	324.138378423457
1275.51020408163	323.839703839388
1281.88775510204	323.544586463208
1288.26530612245	323.252932641448
1294.64285714286	322.964605682834
1301.02040816327	322.679444483598
1307.39795918367	322.397277864155
1313.77551020408	322.117935189593
1320.15306122449	321.841253673829
1326.5306122449	321.567083108777
1332.90816326531	321.295288595694
1339.28571428571	321.025751577228
1345.66326530612	320.758369774575
1352.04081632653	320.493056403725
1358.41836734694	320.229738821622
1364.79591836735	319.968356845625
1371.17346938776	319.708861028316
1377.55102040816	319.451210960877
1383.92857142857	319.195373600939
1390.30612244898	318.941321776863
1396.68367346939	318.689032892528
1403.0612244898	318.438487808401
1409.4387755102	318.189669890556
1415.81632653061	317.942564254983
1422.19387755102	317.697157171675
1428.57142857143	317.453435600018
1434.94897959184	317.211386846096
1441.32653061224	316.970998321684
1447.70408163265	316.732257381133
1454.08163265306	316.495151222226
1460.45918367347	316.259666835925
1466.83673469388	316.025790990536
1473.21428571429	315.79351024138
1479.59183673469	315.562810958388
1485.9693877551	315.333679362637
1492.34693877551	315.106101567706
1498.72448979592	314.88006362322
1505.10204081633	314.655551556687
1511.47959183673	314.432551412118
1517.85714285714	314.21104928507
1524.23469387755	313.99103135266
1530.61224489796	313.772483898803
1536.98979591837	313.555393335525
1543.36734693878	313.339746219844
1549.74489795918	313.125529266078
1556.12244897959	312.912729355418
1562.5	312.701333543402
1568.87755102041	312.491329063767
1575.25510204082	312.282703330438
1581.63265306122	312.075443938757
1588.01020408163	311.869538665621
1594.38775510204	311.664975467409
1600.76530612245	311.461742477936
1607.14285714286	311.259828006672
1613.52040816327	311.059220535862
1619.89795918367	310.859908716982
1626.27551020408	310.661881367833
1632.65306122449	310.465127470123
1639.0306122449	310.269636165777
1645.40816326531	310.075396753664
1651.78571428571	309.88239868706
1658.16326530612	309.690631571054
1664.54081632653	309.500085159117
1670.91836734694	309.310749350419
1677.29591836735	309.122614187775
1683.67346938776	308.935669855132
1690.05102040816	308.749906673962
1696.42857142857	308.565315098995
1702.80612244898	308.381885752535
1709.18367346939	308.199609229675
1715.5612244898	308.018476389977
1721.9387755102	307.838481862276
1728.31632653061	307.65959149039
1734.69387755102	307.48187013085
1741.07142857143	307.305587671788
1747.44897959184	307.140889434726
1753.82653061224	306.997844321388
1760.20408163265	306.874138853324
1766.58163265306	306.760374301751
1772.95918367347	306.645024834528
1779.33673469388	306.517288624513
1785.71428571429	306.378777675341
1792.09183673469	306.217625338716
1798.4693877551	306.064862698952
1804.84693877551	305.940066131555
1811.22448979592	305.855361385963
1817.60204081633	305.816414200198
1823.97959183673	305.824568736278
1830.35714285714	305.878300218901
1836.73469387755	305.974315019794
1843.11224489796	306.108363042175
1849.48979591837	306.275804568636
1855.86734693878	306.471981805925
1862.24489795918	306.69245392216
1868.62244897959	306.933131509176
1875	307.190340264806
1881.37755102041	307.460840869174
1887.75510204082	307.741821246763
1894.13265306122	308.030868284144
1900.51020408163	308.325931990827
1906.88775510204	308.625287362187
1913.26530612245	308.927494935026
1919.64285714286	309.231361784515
1926.02040816327	309.535906777159
1932.39795918367	309.840329696635
1938.77551020408	310.143982644114
1945.15306122449	310.446345198896
1951.5306122449	310.747003438165
1957.90816326531	311.045631894903
1964.28571428571	311.341977593039
1970.66326530612	311.635846903497
1977.04081632653	311.92709465058
1983.41836734694	312.215614791646
1989.79591836735	312.501332579444
1996.17346938776	312.784198242995
2002.55102040816	313.064181818911
2008.92857142857	313.341268786593
2015.30612244898	313.615456573861
2021.68367346939	313.886751778071
2028.0612244898	314.155167919523
2034.4387755102	314.420723618937
2040.81632653061	314.68344119222
2047.19387755102	314.943345557675
2053.57142857143	315.200463376564
2059.94897959184	315.454822399992
2066.32653061224	315.706450984708
2072.70408163265	315.955377733631
2079.08163265306	316.201631235709
2085.45918367347	316.445239886916
2091.83673469388	316.686231769563
2098.21428571429	316.924634576543
2104.59183673469	317.160475572019
2110.9693877551	317.393781574957
2117.34693877551	317.624578957847
2123.72448979592	317.852893659866
2130.10204081633	318.078751207551
2136.47959183673	318.302176737756
2142.85714285714	318.52319502195
2149.23469387755	318.741830493467
2155.61224489796	318.958107272359
2161.98979591837	319.172049187326
2168.36734693878	319.383679796522
2174.74489795918	319.593022407024
2181.12244897959	319.8001000907
2187.5	320.004935697023
2193.87755102041	320.207551865341
2200.25510204082	320.407971034877
2206.63265306122	320.60621545211
2213.01020408163	320.802307176565
2219.38775510204	320.99626808658
2225.76530612245	321.188119883214
2232.14285714286	321.377884092501
2238.52040816327	321.565582067726
2244.89795918367	321.751234991573
2251.27551020408	321.93486387706
2257.65306122449	322.116489567578
2264.0306122449	322.296132737977
2270.40816326531	322.473813895134
2276.78571428571	322.649553377674
2283.16326530612	322.823371355741
2289.54081632653	322.995287831789
2295.91836734694	323.165322640656
2302.29591836735	323.333495448963
2308.67346938776	323.499825755515
2315.05102040816	323.664332891952
2321.42857142857	323.827036022748
2327.80612244898	323.987954144855
2334.18367346939	324.147106088739
2340.5612244898	324.304510518954
2346.9387755102	324.460185934065
2353.31632653061	324.614150667011
2359.69387755102	324.76642288632
2366.07142857143	324.917020596645
2372.44897959184	325.065961638717
2378.82653061224	325.213263690454
2385.20408163265	325.358944268053
2391.58163265306	325.503020726429
2397.95918367347	325.645510259499
2404.33673469388	325.786429901676
2410.71428571429	325.925796528802
2417.09183673469	326.063626858417
2423.4693877551	326.199937450664
2429.84693877551	326.334744709742
2436.22448979592	326.468064884686
2442.60204081633	326.599914069634
2448.97959183673	326.730308205293
2455.35714285714	326.859263080155
2461.73469387755	326.986794331072
2468.11224489796	327.112917443895
2474.48979591837	327.237647755094
2480.86734693878	327.36100045278
2487.24489795918	327.482990577102
2493.62244897959	327.603633021441
2500	327.722942533878
2506.37755102041	327.840933718019
2512.75510204082	327.957621033456
2519.13265306122	328.073018797375
2525.51020408163	328.187141185752
2531.88775510204	328.30000223397
2538.26530612245	328.411615837682
2544.64285714286	328.521995754428
2551.02040816327	328.631155604642
2557.39795918367	328.739108872123
2563.77551020408	328.845868905401
2570.15306122449	328.951448919121
2576.5306122449	329.055861994857
2582.90816326531	329.159121081724
2589.28571428571	329.261238997993
2595.66326530612	329.362228432239
2602.04081632653	329.462101943934
2608.41836734694	329.560871964481
2614.79591836735	329.658550798736
2621.17346938776	329.755150625965
2627.55102040816	329.850683500362
2633.92857142857	329.945161352484
2640.30612244898	330.038595990528
2646.68367346939	330.130999101084
2653.0612244898	330.222382249865
2659.4387755102	330.312756883254
2665.81632653061	330.402134329374
2672.19387755102	330.490525798643
2678.57142857143	330.57794238491
2684.94897959184	330.664395066842
2691.32653061224	330.749894708813
2697.70408163265	330.834452061444
2704.08163265306	330.918077763047
2710.45918367347	331.000782340774
2716.83673469388	331.082576211291
2723.21428571429	331.1634696816
2729.59183673469	331.243472950473
2735.9693877551	331.322596109422
2742.34693877551	331.400849143219
2748.72448979592	331.478241931085
2755.10204081633	331.554784247926
2761.47959183673	331.630485765127
2767.85714285714	331.705356051136
2774.23469387755	331.779404572842
2780.61224489796	331.852640696605
2786.98979591837	331.925073688851
2793.36734693878	331.996712716954
2799.74489795918	332.067566850534
2806.12244897959	332.137645062324
2812.5	332.206956228667
2818.87755102041	332.275509130703
2825.25510204082	332.343312455464
2831.63265306122	332.410374796567
2838.01020408163	332.476704654837
2844.38775510204	332.542310439592
2850.76530612245	332.607200469552
2857.14285714286	332.671382973365
2863.52040816327	332.734866090523
2869.89795918367	332.797657872519
2876.27551020408	332.859766283608
2882.65306122449	332.921199201295
2889.0306122449	332.981964417482
2895.40816326531	333.042069639433
2901.78571428571	333.101522490369
2908.16326530612	333.160330510129
2914.54081632653	333.218501156333
2920.91836734694	333.276041805189
2927.29591836735	333.332959751956
2933.67346938776	333.389262211874
2940.05102040816	333.444956321174
2946.42857142857	333.500049137751
2952.80612244898	333.55454764164
2959.18367346939	333.608458736106
2965.5612244898	333.661789248484
2971.9387755102	333.714545930693
2978.31632653061	333.766735459918
2984.69387755102	333.818364439652
2991.07142857143	333.869439400401
2997.44897959184	333.919966800105
3003.82653061224	333.969953025056
3010.20408163265	334.019404390776
3016.58163265306	334.068327142594
3022.95918367347	334.116727456136
3029.33673469388	334.164611438329
3035.71428571429	334.211985128131
3042.09183673469	334.258854496973
3048.4693877551	334.305225449459
3054.84693877551	334.351103824281
3061.22448979592	334.396495394831
3067.60204081633	334.441405869598
3073.97959183673	334.485840893047
3080.35714285714	334.529806046385
3086.73469387755	334.573306848048
3093.11224489796	334.616348754209
3099.48979591837	334.658937159677
3105.86734693878	334.701077398544
3112.24489795918	334.742774744558
3118.62244897959	334.784034411834
3125	334.824861555637
3131.37755102041	334.865261272928
3137.75510204082	334.905238602733
3144.13265306122	334.944798526973
3150.51020408163	334.983945971131
3156.88775510204	335.022685804659
3163.26530612245	335.061022841501
3169.64285714286	335.098961840892
3176.02040816327	335.136507507916
3182.39795918367	335.173664493843
3188.77551020408	335.210437396818
3195.15306122449	335.246830762546
3201.5306122449	335.28284908475
3207.90816326531	335.318496805545
3214.28571428571	335.353778316203
3220.66326530612	335.38869795772
3227.04081632653	335.423260021172
3233.41836734694	335.45746874824
3239.79591836735	335.491328331905
3246.17346938776	335.524842916938
3252.55102040816	335.558016600207
3258.92857142857	335.59085343133
3265.30612244898	335.623357413276
3271.68367346939	335.655532502745
3278.0612244898	335.687382610553
3284.4387755102	335.71891160231
3290.81632653061	335.750123298923
3297.19387755102	335.781021476897
3303.57142857143	335.811609868851
3309.94897959184	335.841892164132
3316.32653061224	335.871872009229
3322.70408163265	335.901553008061
3329.08163265306	335.9309387226
3335.45918367347	335.960032673377
3341.83673469388	335.988838339812
3348.21428571429	336.017359160594
3354.59183673469	336.045598534289
3360.9693877551	336.073559819771
3367.34693877551	336.101246336486
3373.72448979592	336.128661364958
3380.10204081633	336.155808147315
3386.47959183673	336.182689887645
3392.85714285714	336.209309752278
3399.23469387755	336.23567087035
3405.61224489796	336.261776334249
3411.98979591837	336.287629199885
3418.36734693878	336.31323248708
3424.74489795918	336.338589180092
3431.12244897959	336.363702227992
3437.5	336.388574544898
3443.87755102041	336.413209010462
3450.25510204082	336.437608470318
3456.63265306122	336.46177573639
3463.01020408163	336.485713587161
3469.38775510204	336.509424768195
3475.76530612245	336.532911992508
3482.14285714286	336.556177940809
3488.52040816327	336.579225261875
3494.89795918367	336.602056573013
3501.27551020408	336.624674460382
3507.65306122449	336.647081479205
3514.0306122449	336.669280154231
3520.40816326531	336.691272980118
3526.78571428571	336.713062421687
3533.16326530612	336.734650914203
3539.54081632653	336.756040863827
3545.91836734694	336.77723464794
3552.29591836735	336.798234615354
3558.67346938776	336.819043086671
3565.05102040816	336.839662354688
3571.42857142857	336.860094684664
3577.80612244898	336.880342314528
3584.18367346939	336.9004074553
3590.5612244898	336.920292291424
3596.9387755102	336.939998980977
3603.31632653061	336.959529655951
3609.69387755102	336.978886422645
3616.07142857143	336.998071361951
3622.44897959184	337.01708652953
3628.82653061224	337.035933956165
3635.20408163265	337.054615648104
3641.58163265306	337.073133587286
3647.95918367347	337.091489731544
3654.33673469388	337.109686014987
3660.71428571429	337.12772434828
3667.09183673469	337.145606618827
3673.4693877551	337.163334691045
3679.84693877551	337.180910406705
3686.22448979592	337.198335585173
3692.60204081633	337.215612023575
3698.97959183673	337.232741497128
3705.35714285714	337.249725759426
3711.73469387755	337.266566542639
3718.11224489796	337.283265557711
3724.48979591837	337.299824494693
3730.86734693878	337.31624502299
3737.24489795918	337.332528791515
3743.62244897959	337.348677428956
3750	337.364692544065
3756.37755102041	337.38057572587
3762.75510204082	337.396328543824
3769.13265306122	337.411952548109
3775.51020408163	337.427449269885
3781.88775510204	337.442820221454
3788.26530612245	337.458066896454
3794.64285714286	337.473190770155
3801.02040816327	337.488193299667
3807.39795918367	337.503075924077
3813.77551020408	337.517840064699
3820.15306122449	337.532487125328
3826.5306122449	337.547018492413
3832.90816326531	337.561435535203
3839.28571428571	337.575739606024
3845.66326530612	337.589932040486
3852.04081632653	337.604014157625
3858.41836734694	337.617987260095
3864.79591836735	337.631852634419
3871.17346938776	337.645611551171
3877.55102040816	337.659265265095
3883.92857142857	337.672815015346
3890.30612244898	337.686262025698
3896.68367346939	337.699607504695
3903.0612244898	337.712852645792
3909.4387755102	337.7259986276
3915.81632653061	337.739046614064
3922.19387755102	337.751997754585
3928.57142857143	337.764853184198
3934.94897959184	337.777614023802
3941.32653061224	337.790281380299
3947.70408163265	337.802856346717
3954.08163265306	337.815340002418
3960.45918367347	337.827733413291
3966.83673469388	337.840037631863
3973.21428571429	337.852253697449
3979.59183673469	337.864382636358
3985.9693877551	337.876425462051
3992.34693877551	337.88838317524
3998.72448979592	337.900256764069
4005.10204081633	337.912047204296
4011.47959183673	337.923755459424
4017.85714285714	337.935382480806
4024.23469387755	337.94692920784
4030.61224489796	337.958396568128
4036.98979591837	337.969785477573
4043.36734693878	337.981096840523
4049.74489795918	337.992331549948
4056.12244897959	338.003490487573
4062.5	338.014574523973
4068.87755102041	338.025584518731
4075.25510204082	338.036521320604
4081.63265306122	338.047385767624
4088.01020408163	338.058178687205
4094.38775510204	338.068900896312
4100.76530612245	338.079553201599
4107.14285714286	338.090136399493
4113.52040816327	338.100651276323
4119.89795918367	338.111098608484
4126.27551020408	338.121479162542
4132.65306122449	338.131793695317
4139.0306122449	338.142042954041
4145.40816326531	338.152227676484
4151.78571428571	338.162348591052
4158.16326530612	338.172406416878
4164.54081632653	338.182401863981
4170.91836734694	338.192335633374
4177.29591836735	338.202208417141
4183.67346938776	338.212020898561
4190.05102040816	338.221773752242
4196.42857142857	338.231467644216
4202.80612244898	338.241103232011
4209.18367346939	338.250681164797
4215.5612244898	338.26020208349
4221.9387755102	338.269666620837
4228.31632653061	338.279075401503
4234.69387755102	338.288429042206
4241.07142857143	338.297728151816
4247.44897959184	338.306973331413
4253.82653061224	338.316165174411
4260.20408163265	338.325304266667
4266.58163265306	338.334391186559
4272.95918367347	338.343426505064
4279.33673469388	338.352410785875
4285.71428571429	338.361344585498
4292.09183673469	338.370228453317
4298.4693877551	338.379062931688
4304.84693877551	338.387848556043
4311.22448979592	338.396585854983
4317.60204081633	338.405275350324
4323.97959183673	338.413917557213
4330.35714285714	338.422512984221
4336.73469387755	338.43106213341
4343.11224489796	338.439565500399
4349.48979591837	338.448023574473
4355.86734693878	338.456436838669
4362.24489795918	338.464805769822
4368.62244897959	338.473130838655
4375	338.48141250988
4381.37755102041	338.489651242256
4387.75510204082	338.497847488651
4394.13265306122	338.506001696136
4400.51020408163	338.514114306063
4406.88775510204	338.522185754127
4413.26530612245	338.530216470424
4419.64285714286	338.538206879552
4426.02040816327	338.546157400671
4432.39795918367	338.554068447559
4438.77551020408	338.561940428685
4445.15306122449	338.569773747296
4451.5306122449	338.57756880147
4457.90816326531	338.585325984167
4464.28571428571	338.593045683316
4470.66326530612	338.600728281883
4477.04081632653	338.608374157918
4483.41836734694	338.615983684617
4489.79591836735	338.623557230398
4496.17346938776	338.631095158969
4502.55102040816	338.638597829358
4508.92857142857	338.646065595993
4515.30612244898	338.653498808772
4521.68367346939	338.660897813106
4528.0612244898	338.668262949968
4534.4387755102	338.675594555971
4540.81632653061	338.682892963423
4547.19387755102	338.690158500365
4553.57142857143	338.697391490634
4559.94897959184	338.704592253928
4566.32653061224	338.711761105855
4572.70408163265	338.718898357972
4579.08163265306	338.726004317848
4585.45918367347	338.733079289127
4591.83673469388	338.740123571565
4598.21428571429	338.747137461073
4604.59183673469	338.754121249786
4610.9693877551	338.761075226108
4617.34693877551	338.76799967475
4623.72448979592	338.77489487678
4630.10204081633	338.781761109683
4636.47959183673	338.788598647403
4642.85714285714	338.795407760375
4649.23469387755	338.802188715585
4655.61224489796	338.808941776619
4661.98979591837	338.815667203698
4668.36734693878	338.822365253715
4674.74489795918	338.829036180297
4681.12244897959	338.835680233844
4687.5	338.842297661554
4693.87755102041	338.848888707482
4700.25510204082	338.855453612579
4706.63265306122	338.861992614735
4713.01020408163	338.8685059488
4719.38775510204	338.87499384665
4725.76530612245	338.881456537215
4732.14285714286	338.887894246514
4738.52040816327	338.894307197695
4744.89795918367	338.900695611079
4751.27551020408	338.907059704196
4757.65306122449	338.913399691811
4764.0306122449	338.919715785971
4770.40816326531	338.926008196043
4776.78571428571	338.932277128743
4783.16326530612	338.93852278817
4789.54081632653	338.944745375843
4795.91836734694	338.950945090744
4802.29591836735	338.957122129336
4808.67346938776	338.963276685603
4815.05102040816	338.969408951089
4821.42857142857	338.975519114925
4827.80612244898	338.981607363856
4834.18367346939	338.98767388228
4840.5612244898	338.993718852282
4846.9387755102	338.999742453655
4853.31632653061	339.005744863933
4859.69387755102	339.011726258429
4866.07142857143	339.01768681026
4872.44897959184	339.023626690369
4878.82653061224	339.029546067563
4885.20408163265	339.03544510854
4891.58163265306	339.04132397792
4897.95918367347	339.047182838259
4904.33673469388	339.053021850091
4910.71428571429	339.058841171955
4917.09183673469	339.064640960412
4923.4693877551	339.070421370074
4929.84693877551	339.076182553637
4936.22448979592	339.081924661904
4942.60204081633	339.087647843804
4948.97959183673	339.09335224642
4955.35714285714	339.099038015022
4961.73469387755	339.104705293083
4968.11224489796	339.110354222299
4974.48979591837	339.115984942623
4980.86734693878	339.121597592288
4987.24489795918	339.127192307819
4993.62244897959	339.132769224065
5000	339.138328474222
5006.37755102041	339.143870189853
5012.75510204082	339.149394500907
5019.13265306122	339.154901535743
5025.51020408163	339.160391421157
5031.88775510204	339.165864282395
5038.26530612245	339.171320243175
5044.64285714286	339.176759425709
5051.02040816327	339.18218195073
5057.39795918367	339.1875879375
5063.77551020408	339.192977503835
5070.15306122449	339.198350766128
5076.5306122449	339.203707839367
5082.90816326531	339.209048837145
5089.28571428571	339.214373871691
5095.66326530612	339.219683053884
5102.04081632653	339.224976493269
5108.41836734694	339.230254298076
5114.79591836735	339.235516575238
5121.17346938776	339.240763430414
5127.55102040816	339.245994967994
5133.92857142857	339.251211291127
5140.30612244898	339.256412501734
5146.68367346939	339.261598700526
5153.0612244898	339.266769987015
5159.4387755102	339.271926459536
5165.81632653061	339.277068215265
5172.19387755102	339.282195350227
5178.57142857143	339.287307959314
5184.94897959184	339.292406136305
5191.32653061224	339.297489973879
5197.70408163265	339.302559563625
5204.08163265306	339.307614996062
5210.45918367347	339.312656360652
5216.83673469388	339.317683745817
5223.21428571429	339.322697238946
5229.59183673469	339.327696926414
5235.9693877551	339.332682893601
5242.34693877551	339.337655224892
5248.72448979592	339.342614003702
5255.10204081633	339.347559312486
5261.47959183673	339.352491232749
5267.85714285714	339.357409845063
5274.23469387755	339.362315229075
5280.61224489796	339.367207463527
5286.98979591837	339.37208662626
5293.36734693878	339.376952794231
5299.74489795918	339.381806043522
5306.12244897959	339.386646449358
5312.5	339.391474086111
5318.87755102041	339.396289027314
5325.25510204082	339.401091345675
5331.63265306122	339.405881113088
5338.01020408163	339.410658400638
5344.38775510204	339.41542327862
5350.76530612245	339.420175816545
5357.14285714286	339.424916083152
5363.52040816327	339.429644146416
5369.89795918367	339.434360073565
5376.27551020408	339.439063931081
5382.65306122449	339.443755784718
5389.0306122449	339.448435699505
5395.40816326531	339.453103739764
5401.78571428571	339.457759969112
5408.16326530612	339.462404450473
5414.54081632653	339.467037246089
5420.91836734694	339.471658417529
5427.29591836735	339.476268025696
5433.67346938776	339.480866130836
5440.05102040816	339.485452792551
5446.42857142857	339.490028069803
5452.80612244898	339.494592020924
5459.18367346939	339.499144703624
5465.5612244898	339.503686175005
5471.9387755102	339.50821649156
5478.31632653061	339.512735709186
5484.69387755102	339.517243883193
5491.07142857143	339.521741068311
5497.44897959184	339.526227318698
5503.82653061224	339.530702687944
5510.20408163265	339.535167229084
5516.58163265306	339.539620994606
5522.95918367347	339.544064036451
5529.33673469388	339.548496406027
5535.71428571429	339.552918154214
5542.09183673469	339.557329331373
5548.4693877551	339.561729987348
5554.84693877551	339.566120171478
5561.22448979592	339.570499932604
5567.60204081633	339.574869319069
5573.97959183673	339.579228378734
5580.35714285714	339.583577158976
5586.73469387755	339.587915706701
5593.11224489796	339.592244068346
5599.48979591837	339.596562289888
5605.86734693878	339.600870416848
5612.24489795918	339.605168494298
5618.62244897959	339.609456566868
5625	339.613734678751
5631.37755102041	339.618002873707
5637.75510204082	339.622261195073
5644.13265306122	339.626509685765
5650.51020408163	339.630748388284
5656.88775510204	339.634977344724
5663.26530612245	339.639196596775
5669.64285714286	339.643406185728
5676.02040816327	339.647606152483
5682.39795918367	339.651796537553
5688.77551020408	339.655977381066
5695.15306122449	339.660148722776
5701.5306122449	339.664310602062
5707.90816326531	339.668463057938
5714.28571428571	339.672606129053
5720.66326530612	339.6767398537
5727.04081632653	339.680864269821
5733.41836734694	339.684979415005
5739.79591836735	339.6890853265
5746.17346938776	339.693182041215
5752.55102040816	339.697269595724
5758.92857142857	339.70134802627
5765.30612244898	339.70541736877
5771.68367346939	339.709477658821
5778.0612244898	339.713528931698
5784.4387755102	339.717571222368
5790.81632653061	339.721604565486
5797.19387755102	339.725628995401
5803.57142857143	339.729644546161
5809.94897959184	339.733651251519
5816.32653061224	339.737649144931
5822.70408163265	339.741638259566
5829.08163265306	339.745618628306
5835.45918367347	339.749590283749
5841.83673469388	339.753553258218
5848.21428571429	339.757507583759
5854.59183673469	339.761453292145
5860.9693877551	339.765390414884
5867.34693877551	339.769318983218
5873.72448979592	339.773239028127
5880.10204081633	339.777150580336
5886.47959183673	339.781053670312
5892.85714285714	339.784948328274
5899.23469387755	339.78883458419
5905.61224489796	339.792712467787
5911.98979591837	339.796582008546
5918.36734693878	339.800443235712
5924.74489795918	339.804296178295
5931.12244897959	339.80814086507
5937.5	339.811977324584
5943.87755102041	339.815805585156
5950.25510204082	339.819625674884
5956.63265306122	339.823437621642
5963.01020408163	339.827241453087
5969.38775510204	339.831037196659
5975.76530612245	339.834824879587
5982.14285714286	339.83860452889
5988.52040816327	339.842376171378
5994.89795918367	339.846139833656
6001.27551020408	339.849895542129
6007.65306122449	339.853643323001
6014.0306122449	339.857383202276
6020.40816326531	339.861115205767
6026.78571428571	339.864839359092
6033.16326530612	339.86855568768
6039.54081632653	339.872264216772
6045.91836734694	339.875964971424
6052.29591836735	339.879657976508
6058.67346938776	339.883343256715
6065.05102040816	339.887020836559
6071.42857142857	339.890690740374
6077.80612244898	339.894352992324
6084.18367346939	339.898007616398
6090.5612244898	339.901654636415
6096.9387755102	339.905294076027
6103.31632653061	339.908925958719
6109.69387755102	339.912550307812
6116.07142857143	339.916167146466
6122.44897959184	339.91977649768
6128.82653061224	339.923378384294
6135.20408163265	339.926972828994
6141.58163265306	339.93055985431
6147.95918367347	339.934139482619
6154.33673469388	339.937711736149
6160.71428571429	339.941276636976
6167.09183673469	339.944834207034
6173.4693877551	339.948384468105
6179.84693877551	339.951927441832
6186.22448979592	339.955463149714
6192.60204081633	339.958991613112
6198.97959183673	339.962512853243
6205.35714285714	339.966026891193
6211.73469387755	339.969533747909
6218.11224489796	339.973033444205
6224.48979591837	339.976526000761
6230.86734693878	339.980011438129
6237.24489795918	339.98348977673
6243.62244897959	339.986961036856
6250	339.990425238675
6256.37755102041	339.99388240223
6262.75510204082	339.997332547437
6269.13265306122	340.000775694094
6275.51020408163	340.004211861877
6281.88775510204	340.007641070341
6288.26530612245	340.011063338925
6294.64285714286	340.014478686951
6301.02040816327	340.017887133624
6307.39795918367	340.021288698037
6313.77551020408	340.02468339917
6320.15306122449	340.02807125589
6326.5306122449	340.031452286954
6332.90816326531	340.034826511012
6339.28571428571	340.038193946604
6345.66326530612	340.041554612164
6352.04081632653	340.04490852602
6358.41836734694	340.048255706396
6364.79591836735	340.051596171414
6371.17346938776	340.054929939092
6377.55102040816	340.058257027349
6383.92857142857	340.061577454001
6390.30612244898	340.064891236768
6396.68367346939	340.068198393273
6403.0612244898	340.071498941038
6409.4387755102	340.074792897495
6415.81632653061	340.078080279976
6422.19387755102	340.081361105723
6428.57142857143	340.084635391884
6434.94897959184	340.087903155516
6441.32653061224	340.091164413584
6447.70408163265	340.094419182965
6454.08163265306	340.097667480445
6460.45918367347	340.100909322725
6466.83673469388	340.104144726416
6473.21428571429	340.107373708046
6479.59183673469	340.110596284055
6485.9693877551	340.1138124708
6492.34693877551	340.117022284555
6498.72448979592	340.120225741511
6505.10204081633	340.123422857776
6511.47959183673	340.12661364938
6517.85714285714	340.129798132269
6524.23469387755	340.132976322314
6530.61224489796	340.136148235304
6536.98979591837	340.139313886952
6543.36734693878	340.142473292894
6549.74489795918	340.145626468689
6556.12244897959	340.148773429821
6562.5	340.1519141917
6568.87755102041	340.155048769662
6575.25510204082	340.158177178968
6581.63265306122	340.161299434809
6588.01020408163	340.164415552302
6594.38775510204	340.167525546495
6600.76530612245	340.170629432363
6607.14285714286	340.173727224815
6613.52040816327	340.176818938686
6619.89795918367	340.179904588747
6626.27551020408	340.182984189698
6632.65306122449	340.186057756175
6639.0306122449	340.189125302745
6645.40816326531	340.192186843911
6651.78571428571	340.195242394108
6658.16326530612	340.198291967709
6664.54081632653	340.201335579022
6670.91836734694	340.204373242292
6677.29591836735	340.207404971701
6683.67346938776	340.210430781367
6690.05102040816	340.213450685349
6696.42857142857	340.216464697643
6702.80612244898	340.219472832185
6709.18367346939	340.222475102851
6715.5612244898	340.225471523457
6721.9387755102	340.228462107761
6728.31632653061	340.231446869462
6734.69387755102	340.2344258222
6741.07142857143	340.237398979559
6747.44897959184	340.240366355066
6753.82653061224	340.243327962192
6760.20408163265	340.246283814349
6766.58163265306	340.249233924897
6772.95918367347	340.25217830714
6779.33673469388	340.255116974327
6785.71428571429	340.258049939654
6792.09183673469	340.260977216262
6798.4693877551	340.263898817239
6804.84693877551	340.266814755623
6811.22448979592	340.269725044396
6817.60204081633	340.272629696491
6823.97959183673	340.275528724788
6830.35714285714	340.278422142117
6836.73469387755	340.281309961257
6843.11224489796	340.284192194937
6849.48979591837	340.287068855837
6855.86734693878	340.289939956588
6862.24489795918	340.29280550977
6868.62244897959	340.295665527916
6875	340.298520023512
6881.37755102041	340.301369008994
6887.75510204082	340.304212496753
6894.13265306122	340.307050499131
6900.51020408163	340.309883028424
6906.88775510204	340.312710096884
6913.26530612245	340.315531716714
6919.64285714286	340.318347900074
6926.02040816327	340.321158659077
6932.39795918367	340.323964005792
6938.77551020408	340.326763952244
6945.15306122449	340.329558510415
6951.5306122449	340.332347692239
6957.90816326531	340.335131509612
6964.28571428571	340.337909974384
6970.66326530612	340.340683098362
6977.04081632653	340.343450893312
6983.41836734694	340.346213370957
6989.79591836735	340.348970542978
6996.17346938776	340.351722421016
7002.55102040816	340.354469016669
7008.92857142857	340.357210341495
7015.30612244898	340.359946407011
7021.68367346939	340.362677224695
7028.0612244898	340.365402805984
7034.4387755102	340.368123162274
7040.81632653061	340.370838304925
7047.19387755102	340.373548245255
7053.57142857143	340.376252994545
7059.94897959184	340.378952564035
7066.32653061224	340.381646964929
7072.70408163265	340.384336208392
7079.08163265306	340.387020305552
7085.45918367347	340.389699267499
7091.83673469388	340.392373105285
7098.21428571429	340.395041829927
7104.59183673469	340.397705452402
7110.9693877551	340.400363983655
7117.34693877551	340.40301743459
7123.72448979592	340.40566581608
7130.10204081633	340.408309138957
7136.47959183673	340.410947414022
7142.85714285714	340.413580652039
7149.23469387755	340.416208863735
7155.61224489796	340.418832059807
7161.98979591837	340.421450250912
7168.36734693878	340.424063447677
7174.74489795918	340.426671660692
7181.12244897959	340.429274900514
7187.5	340.431873177668
7193.87755102041	340.434466502644
7200.25510204082	340.437054885898
7206.63265306122	340.439638337854
7213.01020408163	340.442216868904
7219.38775510204	340.444790489406
7225.76530612245	340.447359209686
7232.14285714286	340.449923040038
7238.52040816327	340.452481990724
7244.89795918367	340.455036071975
7251.27551020408	340.457585293988
7257.65306122449	340.460129666932
7264.0306122449	340.462669200942
7270.40816326531	340.465203906122
7276.78571428571	340.467733792549
7283.16326530612	340.470258870264
7289.54081632653	340.47277914928
7295.91836734694	340.475294639582
7302.29591836735	340.477805351121
7308.67346938776	340.480311293821
7315.05102040816	340.482812477574
7321.42857142857	340.485308912245
7327.80612244898	340.487800607666
7334.18367346939	340.490287573644
7340.5612244898	340.492769819955
7346.9387755102	340.495247356345
7353.31632653061	340.497720192532
7359.69387755102	340.500188338208
7366.07142857143	340.502651803032
7372.44897959184	340.505110596639
7378.82653061224	340.507564728634
7385.20408163265	340.510014208594
7391.58163265306	340.512459046069
7397.95918367347	340.514899250581
7404.33673469388	340.517334831625
7410.71428571429	340.519765798667
7417.09183673469	340.522192161149
7423.4693877551	340.524613928483
7429.84693877551	340.527031110056
7436.22448979592	340.529443715229
7442.60204081633	340.531851753333
7448.97959183673	340.534255233676
7455.35714285714	340.53665416554
7461.73469387755	340.539048558177
7468.11224489796	340.541438420818
7474.48979591837	340.543823762664
7480.86734693878	340.546204592893
7487.24489795918	340.548580920657
7493.62244897959	340.550952755081
7500	340.553320105267
7506.37755102041	340.55568298029
7512.75510204082	340.558041389202
7519.13265306122	340.560395341027
7525.51020408163	340.562744844768
7531.88775510204	340.565089909399
7538.26530612245	340.567430543875
7544.64285714286	340.569766757121
7551.02040816327	340.572098558042
7557.39795918367	340.574425955517
7563.77551020408	340.5767489584
7570.15306122449	340.579067575524
7576.5306122449	340.581381815695
7582.90816326531	340.583691687698
7589.28571428571	340.585997200293
7595.66326530612	340.588298362217
7602.04081632653	340.590595182184
7608.41836734694	340.592887668884
7614.79591836735	340.595175830985
7621.17346938776	340.597459677131
7627.55102040816	340.599739215943
7633.92857142857	340.602014456021
7640.30612244898	340.604285405941
7646.68367346939	340.606552074256
7653.0612244898	340.608814469498
7659.4387755102	340.611072600176
7665.81632653061	340.613326474777
7672.19387755102	340.615576101765
7678.57142857143	340.617821489584
7684.94897959184	340.620062646653
7691.32653061224	340.622299581373
7697.70408163265	340.62453230212
7704.08163265306	340.62676081725
7710.45918367347	340.628985135098
7716.83673469388	340.631205263977
7723.21428571429	340.633421212177
7729.59183673469	340.635632987971
7735.9693877551	340.637840599607
7742.34693877551	340.640044055313
7748.72448979592	340.642243363297
7755.10204081633	340.644438531746
7761.47959183673	340.646629568826
7767.85714285714	340.648816482682
7774.23469387755	340.650999281438
7780.61224489796	340.6531779732
7786.98979591837	340.655352566051
7793.36734693878	340.657523068056
7799.74489795918	340.659689487257
7806.12244897959	340.661851831679
7812.5	340.664010109324
7818.87755102041	340.666164328177
7825.25510204082	340.668314496202
7831.63265306122	340.670460621342
7838.01020408163	340.672602711522
7844.38775510204	340.674740774647
7850.76530612245	340.676874818603
7857.14285714286	340.679004851255
7863.52040816327	340.68113088045
7869.89795918367	340.683252914016
7876.27551020408	340.685370959761
7882.65306122449	340.687485025474
7889.0306122449	340.689595118926
7895.40816326531	340.691701247868
7901.78571428571	340.693803420032
7908.16326530612	340.695901643133
7914.54081632653	340.697995924866
7920.91836734694	340.700086272906
7927.29591836735	340.702172694913
7933.67346938776	340.704255198525
7940.05102040816	340.706333791365
7946.42857142857	340.708408481034
7952.80612244898	340.710479275118
7959.18367346939	340.712546181183
7965.5612244898	340.714609206777
7971.9387755102	340.716668359431
7978.31632653061	340.718723646658
7984.69387755102	340.720775075953
7991.07142857143	340.722822654792
7997.44897959184	340.724866390634
8003.82653061224	340.726906290921
8010.20408163265	340.728942363077
8016.58163265306	340.730974614509
8022.95918367347	340.733003052605
8029.33673469388	340.735027684737
8035.71428571429	340.73704851826
8042.09183673469	340.739065560511
8048.4693877551	340.74107881881
8054.84693877551	340.743088300458
8061.22448979592	340.74509401272
8067.60204081633	340.747095963107
8073.97959183673	340.749094157734
8080.35714285714	340.751088604849
8086.73469387755	340.753079337764
8093.11224489796	340.755066156645
8099.48979591837	340.757049779254
8105.86734693878	340.759031330647
8112.24489795918	340.760982842249
8118.62244897959	340.763065796114
8125	340.764945411443
8131.37755102041	340.764194658577
8137.75510204082	340.78682630497
8144.13265306122	340.610945318993
8150.51020408163	340.481362249768
8156.88775510204	340.470058494392
8163.26530612245	340.524504933031
8169.64285714286	340.603683802388
8176.02040816327	340.678483018121
8182.39795918367	340.726226651466
8188.77551020408	340.73051356452
8195.15306122449	340.680203654242
8201.5306122449	340.568622973889
8207.90816326531	340.392872029193
8214.28571428571	340.15315826898
8220.66326530612	339.852189470676
8227.04081632653	339.494607866095
8233.41836734694	339.08644886817
8239.79591836735	338.634640953812
8246.17346938776	338.14656435866
8252.55102040816	337.629666784082
8258.92857142857	337.091145653167
8265.30612244898	336.537704633202
8271.68367346939	335.97537792375
8278.0612244898	335.409419085534
8284.4387755102	334.844254577857
8290.81632653061	334.283483331335
8297.19387755102	333.729911232683
8303.57142857143	333.185617726986
8309.94897959184	332.652041332886
8316.32653061224	332.130071083641
8322.70408163265	331.620139725869
8329.08163265306	331.122317398216
8335.45918367347	330.636396416451
8341.83673469388	330.161965939744
8348.21428571429	329.698477088431
8354.59183673469	329.245297647925
8360.9693877551	328.801755465032
8367.34693877551	328.367172438775
8373.72448979592	327.94089000503
8380.10204081633	327.522286894472
8386.47959183673	327.110790805986
8392.85714285714	326.705885221968
8399.23469387755	326.307111776708
8405.61224489796	325.914069782677
8411.98979591837	325.526413824727
8418.36734693878	325.143849677975
8424.74489795918	324.766129120537
8431.12244897959	324.393044537244
8437.5	324.024423507245
8443.87755102041	323.66012327604
8450.25510204082	323.300025644633
8456.63265306122	322.9440324108
8463.01020408163	322.592061288778
8469.38775510204	322.244042270813
8475.76530612245	321.899914611132
8482.14285714286	321.559624334661
8488.52040816327	321.223122173153
8494.89795918367	320.89036192911
8501.27551020408	320.561299230859
8507.65306122449	320.235890596803
8514.0306122449	319.914092759362
8520.40816326531	319.595862214622
8526.78571428571	319.281154943295
8533.16326530612	318.969926266306
8539.54081632653	318.662130808387
8545.91836734694	318.357722533574
8552.29591836735	318.056654830195
8558.67346938776	317.758880633154
8565.05102040816	317.464352564022
8571.42857142857	317.173023076453
8577.80612244898	316.884844601988
8584.18367346939	316.599769688931
8590.5612244898	316.317751128959
8596.9387755102	316.038742072263
8603.31632653061	315.762696128346
8609.69387755102	315.489567449217
8616.07142857143	315.219310799927
8622.44897959184	314.951881618883
8628.82653061224	314.687236061324
8635.20408163265	314.425331031461
8641.58163265306	314.166124208166
8647.95918367347	313.909574063448
8654.33673469388	313.655639867903
8660.71428571429	313.404281693113
8667.09183673469	313.155460412719
8673.4693877551	312.909137696433
8679.84693877551	312.665275998375
8686.22448979592	312.423838546511
8692.60204081633	312.184789332875
8698.97959183673	311.94809309667
8705.35714285714	311.713715307878
8711.73469387755	311.48162215343
8718.11224489796	311.251780522746
8724.48979591837	311.024157988668
8730.86734693878	310.798722791424
8737.24489795918	310.575443825463
8743.62244897959	310.354290622983
8750	310.135233336784
8756.37755102041	309.918242726227
8762.75510204082	309.703290145009
8769.13265306122	309.490347524651
8775.51020408163	309.2793873601
8781.88775510204	309.070382698078
8788.26530612245	308.863307124689
8794.64285714286	308.65813475059
8801.02040816327	308.454840198882
8807.39795918367	308.253398595265
8813.77551020408	308.053785555193
8820.15306122449	307.855977171339
8826.5306122449	307.659950003419
8832.90816326531	307.465681068909
8839.28571428571	307.273147830571
8845.66326530612	307.082328185908
8852.04081632653	306.893200458687
8858.41836734694	306.705743389177
8864.79591836735	306.519936123088
8871.17346938776	306.335758202558
8877.55102040816	306.153189558708
8883.92857142857	305.972210501496
8890.30612244898	305.792801710333
8896.68367346939	305.614944226477
8903.0612244898	305.438619445615
8909.4387755102	305.263809108232
8915.81632653061	305.090495291632
8922.19387755102	304.918660403517
8928.57142857143	304.748287174085
8934.94897959184	304.579358647635
8941.32653061224	304.411858175737
8947.70408163265	304.245769411397
8954.08163265306	304.081076301022
8960.45918367347	303.917763077321
8966.83673469388	303.755814253576
8973.21428571429	303.59521461764
8979.59183673469	303.43594922455
8985.9693877551	303.278003390469
8992.34693877551	303.121362687803
8998.72448979592	302.966012938848
9005.10204081633	302.811940209454
9011.47959183673	302.659130803881
9017.85714285714	302.507571260204
9024.23469387755	302.357248344036
9030.61224489796	302.208149043183
9036.98979591837	302.060260563358
9043.36734693878	301.913570323348
9049.74489795918	301.768065949403
9056.12244897959	301.623735270686
9062.5	301.480566315545
9068.87755102041	301.338547306467
9075.25510204082	301.197666655328
9081.63265306122	301.057912959564
9088.01020408163	300.91927499852
9094.38775510204	300.781741728628
9100.76530612245	300.645302279389
9107.14285714286	300.509945950184
9113.52040816327	300.375662206397
9119.89795918367	300.242440675196
9126.27551020408	300.110271142124
9132.65306122449	299.979143548252
9139.0306122449	299.849047986208
9145.40816326531	299.719974696623
9151.78571428571	299.591914065302
9158.16326530612	299.464856620318
9164.54081632653	299.33879302833
9170.91836734694	299.213714091584
9177.29591836735	299.089610745529
9183.67346938776	298.966474055723
9190.05102040816	298.844295214675
9196.42857142857	298.723065539317
9202.80612244898	298.602776468791
9209.18367346939	298.483419561344
9215.5612244898	298.364986491707
9221.9387755102	298.24746904931
9228.31632653061	298.130859133088
9234.69387755102	298.015148759974
9241.07142857143	297.900330067801
9247.44897959184	297.786394955525
9253.82653061224	297.673337415468
9260.20408163265	297.561147492639
9266.58163265306	297.449968058309
9272.95918367347	297.340015811815
9279.33673469388	297.231356328563
9285.71428571429	297.123991051387
9292.09183673469	297.017916207339
9298.4693877551	296.913163742215
9304.84693877551	296.80982506118
9311.22448979592	296.708063792484
9317.60204081633	296.608121037868
9323.97959183673	296.510314538267
9330.35714285714	296.415034291815
9336.73469387755	296.322736062705
9343.11224489796	296.233933273626
9349.48979591837	296.149187693379
9355.86734693878	296.069100030424
9362.24489795918	295.994300530735
9368.62244897959	295.92543952479
9375	295.863178355869
9381.37755102041	295.808180831806
9387.75510204082	295.761105089202
9394.13265306122	295.722596067349
9400.51020408163	295.693278630587
9406.88775510204	295.673751176444
9413.26530612245	295.664579845826
9419.64285714286	295.666293549541
9426.02040816327	295.679379480138
9432.39795918367	295.704278988367
9438.77551020408	295.741384311147
9445.15306122449	295.791035890875
9451.5306122449	295.853519992742
9457.90816326531	295.929066702853
9464.28571428571	296.017848824121
9470.66326530612	296.119981022936
9477.04081632653	296.235519124006
9483.41836734694	296.364459980035
9489.79591836735	296.506741919912
9496.17346938776	296.662245259376
9502.55102040816	296.830792900069
9508.92857142857	297.012151622859
9515.30612244898	297.206033543245
9521.68367346939	297.412097555122
9528.0612244898	297.62995086147
9534.4387755102	297.859151604659
9540.81632653061	298.099210645369
9547.19387755102	298.349582019151
9553.57142857143	298.609784746731
9559.94897959184	298.87901123695
9566.32653061224	299.156843995608
9572.70408163265	299.442841496575
9579.08163265306	299.736353572852
9585.45918367347	300.036627738705
9591.83673469388	300.342875669453
9598.21428571429	300.654311933162
9604.59183673469	300.970178995098
9610.9693877551	301.289761626823
9617.34693877551	301.612394697434
9623.72448979592	301.937466098019
9630.10204081633	302.264416659367
9636.47959183673	302.592738487807
9642.85714285714	302.921972306162
9649.23469387755	303.251703855163
9655.61224489796	303.581560255564
9661.98979591837	303.911206509709
9668.36734693878	304.240341979877
9674.74489795918	304.568696935998
9681.12244897959	304.896029498487
9687.5	305.222122903385
9693.87755102041	305.546782834798
9700.25510204082	305.869835049456
9706.63265306122	306.191123318836
9713.01020408163	306.510507577482
9719.38775510204	306.827862161488
9725.76530612245	307.143074302445
9732.14285714286	307.456042828124
9738.52040816327	307.766676951843
9744.89795918367	308.074895175709
9751.27551020408	308.380624358729
9757.65306122449	308.683798906838
9764.0306122449	308.984359998681
9770.40816326531	309.282254918197
9776.78571428571	309.577436486179
9783.16326530612	309.869862548588
9789.54081632653	310.159495495892
9795.91836734694	310.446301858416
9802.29591836735	310.730251961522
9808.67346938776	311.011319598588
9815.05102040816	311.289481739308
9821.42857142857	311.564718284768
9827.80612244898	311.837011854948
9834.18367346939	312.1063475803
9840.5612244898	312.372712925344
9846.9387755102	312.636097540765
9853.31632653061	312.896493126214
9859.69387755102	313.153893299089
9866.07142857143	313.408293485693
9872.44897959184	313.659690829714
9878.82653061224	313.90808409857
9885.20408163265	314.15347359978
9891.58163265306	314.395861111435
9897.95918367347	314.635249819987
9904.33673469388	314.871644253337
9910.71428571429	315.105050224289
9917.09183673469	315.335474783146
9923.4693877551	315.562926168568
9929.84693877551	315.787413757732
9936.22448979592	316.008948024153
9942.60204081633	316.227540500828
9948.97959183673	316.443203736924
9955.35714285714	316.655951257989
9961.73469387755	316.865797531413
9968.11224489796	317.072757932192
9974.48979591837	317.276848703708
9980.86734693878	317.478086923062
9987.24489795918	317.676490470145
9993.62244897959	317.872077992674
10000	318.064868870546
10006.3775510204	318.254883183832
10012.7551020408	318.442141682525
10019.1326530612	318.626665751281
10025.5102040816	318.808477376559
10031.887755102	318.987599116466
10038.2653061224	319.164054069556
10044.6428571429	319.337865841246
10051.0204081633	319.509058513042
10057.3979591837	319.677656613698
10063.7755102041	319.843685087722
10070.1530612245	320.007169264529
10076.5306122449	320.168134829773
10082.9081632653	320.326607797365
10089.2857142857	320.482614479586
10095.6632653061	320.636181459146
10102.0408163265	320.787335562806
10108.4183673469	320.936103834584
10114.7959183673	321.08251350897
10121.1734693878	321.226591985862
10127.5510204082	321.368366806485
10133.9285714286	321.507865628942
10140.306122449	321.645116204928
10146.6836734694	321.780146357575
10153.0612244898	321.912983959835
10159.4387755102	322.043656913381
10165.8163265306	322.172193128653
10172.193877551	322.298620505541
10178.5714285714	322.422966914795
10184.9489795918	322.545260180464
10191.3265306122	322.665528063019
10197.7040816327	322.783798242854
10204.0816326531	322.900098305192
10210.4591836735	323.014455725716
10216.8367346939	323.126897856437
10223.2142857143	323.237451912308
10229.5918367347	323.346144959447
10235.9693877551	323.453003903551
10242.3469387755	323.55805547823
10248.7244897959	323.661326235013
10255.1020408163	323.762842534276
10261.4795918367	323.862630536002
10267.8571428571	323.960716190656
10274.2346938776	324.057125232301
10280.612244898	324.151883171684
10286.9897959184	324.245015288866
10293.3673469388	324.336546626991
10299.7448979592	324.426501987662
10306.1224489796	324.5149059258
10312.5	324.601782743989
10318.8775510204	324.687156489061
10325.2551020408	324.771050948987
10331.6326530612	324.853489649069
10338.0102040816	324.9344958483
10344.387755102	325.014092538022
10350.7653061224	325.092302439943
10357.1428571429	325.169148003312
10363.5204081633	325.244651403594
10369.8979591837	325.318834542251
10376.2755102041	325.391719045615
10382.6530612245	325.463326263149
10389.0306122449	325.533677268103
10395.4081632653	325.602792857863
10401.7857142857	325.670693553345
10408.1632653061	325.737399598822
10414.5408163265	325.802930963634
10420.9183673469	325.867307342962
10427.2959183673	325.93054815761
10433.6734693878	325.992672555548
10440.0510204082	326.053699413936
10446.4285714286	326.11364734013
10452.806122449	326.172534672189
10459.1836734694	326.230379481633
10465.5612244898	326.287199575486
10471.9387755102	326.3430124973
10478.3163265306	326.3978355289
10484.693877551	326.451685693483
10491.0714285714	326.504579757663
10497.4489795918	326.556534232602
10503.8265306122	326.607565376976
10510.2040816327	326.657689199913
10516.5816326531	326.706921462912
10522.9591836735	326.755277681558
10529.3367346939	326.802773129096
10535.7142857143	326.849422839127
10542.0918367347	326.895241607325
10548.4693877551	326.940243994126
10554.8469387755	326.984444328211
10561.2244897959	327.027856708998
10567.6020408163	327.070495008383
10573.9795918367	327.112372874234
10580.3571428571	327.153503733516
10586.7346938776	327.193900794467
10593.112244898	327.23357704888
10599.4897959184	327.272545275781
10605.8673469388	327.310818044218
10612.2448979592	327.348407715172
10618.6224489796	327.385326444599
10625	327.421586186796
10631.3775510204	327.457198696898
10637.7551020408	327.492175532673
10644.1326530612	327.526528058968
10650.5102040816	327.560267449076
10656.887755102	327.593404670869
10663.2653061224	327.625950644338
10669.6428571429	327.657915615884
10676.0204081633	327.689309026871
10682.3979591837	327.720158447813
10688.7755102041	327.750382255079
10695.1530612245	327.781485963947
10701.5306122449	327.816857664653
10707.9081632653	327.857336941437
10714.2857142857	327.90163538439
10720.6632653061	327.947378772296
10727.0408163265	327.99202335708
10733.4183673469	328.033606263118
10739.7959183673	328.071259379584
10746.1734693878	328.105497798683
10752.5510204082	328.139299695567
10758.9285714286	328.174543655684
10765.306122449	328.217131276444
10771.6836734694	328.276558201526
10778.0612244898	328.35855160439
10784.4387755102	328.466367131204
10790.8163265306	328.6013344482
10797.193877551	328.763312968711
10803.5714285714	328.951105944133
10809.9489795918	329.16279324402
10816.3265306122	329.395992791098
10822.7040816327	329.648064802551
10829.0816326531	329.916268061426
10835.4591836735	330.197873320581
10841.8367346939	330.490244501678
10848.2142857143	330.790894581409
10854.5918367347	331.097520337801
10860.9693877551	331.408022529689
10867.3469387755	331.720515879692
10873.7244897959	332.033329507731
10880.1020408163	332.345001342521
10886.4795918367	332.654269405949
10892.8571428571	332.960060650752
10899.2346938776	333.261476641115
10905.612244898	333.55777903792
10911.9897959184	333.848375302921
10918.3673469388	334.132803884276
10924.7448979592	334.410719264741
10931.1224489796	334.681878174634
10937.5	334.946126727735
10943.8775510204	335.203387687122
10950.2551020408	335.45364880641
10956.6326530612	335.696952363515
10963.0102040816	335.933385555045
10969.387755102	336.163071547036
10975.7653061224	336.386161693198
10982.1428571429	336.602828714008
10988.5204081633	336.813260611613
10994.8979591837	337.017655423611
11001.2755102041	337.216216825559
11007.6530612245	337.409150422582
11014.0306122449	337.596660689593
11020.4081632653	337.778948546519
11026.7857142857	337.956209448221
11033.1632653061	338.128631939269
11039.5408163265	338.296396675832
11045.9183673469	338.459675780391
11052.2959183673	338.618632456029
11058.6734693878	338.773420902016
11065.0510204082	338.924186443609
11071.4285714286	339.071065780808
11077.806122449	339.214187340912
11084.1836734694	339.35367178233
11090.5612244898	339.48963252547
11096.9387755102	339.622176286924
11103.3163265306	339.751403645581
11109.693877551	339.877409628924
11116.0714285714	340.000284251434
11122.4489795918	340.120113010514
11128.8265306122	340.236977378985
11135.2040816327	340.350955250478
11141.5816326531	340.462121326059
11147.9591836735	340.570547457458
11154.3367346939	340.676302966811
11160.7142857143	340.77945491182
11167.0918367347	340.880068303959
11173.4693877551	340.978206299872
11179.8469387755	341.073930364705
11186.2244897959	341.16730039822
11192.6020408163	341.258374831668
11198.9795918367	341.347210714274
11205.3571428571	341.433863778476
11211.7346938776	341.518388484881
11218.112244898	341.600838056131
11224.4897959184	341.681264509486
11230.8673469388	341.759718677413
11237.2448979592	341.836250218517
11243.6224489796	341.910907631668
11250	341.98373827035
11256.3775510204	342.054788351425
11262.7551020408	342.1241029612
11269.1326530612	342.191726071267
11275.5102040816	342.257700552483
11281.887755102	342.322068185802
11288.2653061224	342.384869676901
11294.6428571429	342.446144678086
11301.0204081633	342.505931807136
11307.3979591837	342.564268663606
11313.7755102041	342.621191853147
11320.1530612245	342.676737012875
11326.5306122449	342.730938833352
11332.9081632653	342.78383107994
11339.2857142857	342.835446621515
11345.6632653061	342.885817455892
11352.0408163265	342.934974731631
11358.4183673469	342.98294877267
11364.7959183673	343.029769105609
11371.1734693878	343.075464482862
11377.5510204082	343.120062902671
11383.9285714286	343.163591634111
11390.306122449	343.206077240242
11396.6836734694	343.24754559751
11403.0612244898	343.288021914451
11409.4387755102	343.327530754121
11415.8163265306	343.366096052981
11422.193877551	343.403741136514
11428.5714285714	343.440488737193
11434.9489795918	343.476361012976
11441.3265306122	343.511379562565
11447.7040816327	343.545565438567
11454.0816326531	343.578939164369
11460.4591836735	343.611520749014
11466.8367346939	343.643329699423
11473.2142857143	343.674385032899
11479.5918367347	343.704705291933
11485.9693877551	343.734308556458
11492.3469387755	343.763212453922
11498.7244897959	343.791434171847
11505.1020408163	343.818990470237
11511.4795918367	343.845897691813
11517.8571428571	343.872171771225
11524.2346938776	343.89782824714
11530.612244898	343.922882272621
11536.9897959184	343.947348623645
11543.3673469388	343.971241708518
11549.7448979592	343.994575578581
11556.1224489796	344.017363937051
11562.5	344.03962014641
11568.8775510204	344.061357238027
11575.2551020408	344.082587921221
11581.6326530612	344.103324590724
11588.0102040816	344.123579333809
11594.387755102	344.143363939375
11600.7653061224	344.162689905604
11607.1428571429	344.181568446229
11613.5204081633	344.200010497901
11619.8979591837	344.21802672809
11626.2755102041	344.235627541603
11632.6530612245	344.252823086141
11639.0306122449	344.269623259691
11645.4081632653	344.286037717164
11651.7857142857	344.302075875843
11658.1632653061	344.317746920911
11664.5408163265	344.333059812221
11670.9183673469	344.348023289915
11677.2959183673	344.362645879023
11683.6734693878	344.376935895189
11690.0510204082	344.390901450461
11696.4285714286	344.404550458051
11702.806122449	344.41789063656
11709.1836734694	344.43092951559
11715.5612244898	344.443674440616
11721.9387755102	344.456132576952
11728.3163265306	344.468310914074
11734.693877551	344.480216270647
11741.0714285714	344.491855298656
11747.4489795918	344.503234486838
11753.8265306122	344.514360165126
11760.2040816327	344.525238508915
11766.5816326531	344.535875542559
11772.9591836735	344.546277142643
11779.3367346939	344.556449042241
11785.7142857143	344.566396834516
11792.0918367347	344.576125975653
11798.4693877551	344.585641788262
11804.8469387755	344.594949465114
11811.2244897959	344.604054072214
11817.6020408163	344.612960551394
11823.9795918367	344.62167372377
11830.3571428571	344.630198292904
11836.7346938776	344.638538847383
11843.112244898	344.646699863393
11849.4897959184	344.654685707943
11855.8673469388	344.662500641538
11862.2448979592	344.670148820373
11868.6224489796	344.677634299012
11875	344.684961033179
11881.3775510204	344.692132882037
11887.7551020408	344.699153610182
11894.1326530612	344.706026890326
11900.5102040816	344.712756305638
11906.887755102	344.719345351664
11913.2653061224	344.725797438361
11919.6428571429	344.732115892527
11926.0204081633	344.738303959803
11932.3979591837	344.744364806314
11938.7755102041	344.750301520793
11945.1530612245	344.75611711665
11951.5306122449	344.761814533674
11957.9081632653	344.767396639588
11964.2857142857	344.772866232109
11970.6632653061	344.778226040698
11977.0408163265	344.783478727984
11983.4183673469	344.788626891391
11989.7959183673	344.793673064955
11996.1734693878	344.798619720823
12002.5510204082	344.803469270506
12008.9285714286	344.808224066543
12015.306122449	344.812886404048
12021.6836734694	344.817458521968
12028.0612244898	344.821942604323
12034.4387755102	344.826340781768
12040.8163265306	344.830655132908
12047.193877551	344.834887685363
12053.5714285714	344.839040417062
12059.9489795918	344.843115257605
12066.3265306122	344.847114089384
12072.7040816327	344.851038748549
12079.0816326531	344.854891026307
12085.4591836735	344.858672670073
12091.8367346939	344.862385384414
12098.2142857143	344.866030832029
12104.5918367347	344.869610634936
12110.9693877551	344.873126375458
12117.3469387755	344.876579597028
12123.7244897959	344.87997180521
12130.1020408163	344.883304468724
12136.4795918367	344.886579020281
12142.8571428571	344.889796857335
12149.2346938776	344.892959343091
12155.612244898	344.896067807367
12161.9897959184	344.899123547292
12168.3673469388	344.902127828097
12174.7448979592	344.905081884005
12181.1224489796	344.90798691897
12187.5	344.910844107291
12193.8775510204	344.913654594422
12200.2551020408	344.91641949773
12206.6326530612	344.919139907121
12213.0102040816	344.921816885639
12219.387755102	344.924451470232
12225.7653061224	344.927044672399
12232.1428571429	344.929597478718
12238.5204081633	344.932110851469
12244.8979591837	344.934585729309
12251.2755102041	344.937023027821
12257.6530612245	344.939423639992
12264.0306122449	344.941788436838
12270.4081632653	344.94411826798
12276.7857142857	344.946413962107
12283.1632653061	344.94867632745
12289.5408163265	344.950906152368
12295.9183673469	344.95310420583
12302.2959183673	344.955271237818
12308.6734693878	344.957407979816
12315.0510204082	344.959515145318
12321.4285714286	344.961593430241
12327.806122449	344.963643513294
12334.1836734694	344.965666056463
12340.5612244898	344.967661705445
12346.9387755102	344.969631089988
12353.3163265306	344.971574824273
12359.693877551	344.973493507358
12366.0714285714	344.975387723536
12372.4489795918	344.977258042642
12378.8265306122	344.979105020439
12385.2040816327	344.980929199001
12391.5816326531	344.982731107018
12397.9591836735	344.984511260085
12404.3367346939	344.98627016108
12410.7142857143	344.988008300483
12417.0918367347	344.989726156633
12423.4693877551	344.991424196036
12429.8469387755	344.99310287369
12436.2244897959	344.994762633362
12442.6020408163	344.996403907817
12448.9795918367	344.998027119124
12455.3571428571	344.999632678942
12461.7346938776	345.001220988745
12468.112244898	345.002792440053
12474.4897959184	345.00434741472
12480.8673469388	345.005886285172
12487.2448979592	345.007409414593
12493.6224489796	345.008917157228
12500	345.010409858438

